Hedge Your Bets: Optimizing Long-term Cloud Costs by Mixing VM Purchasing Options

Cloud platforms offer the same VMs under many purchasing options that specify different costs and time commitments, such as on-demand, reserved, sustained-use, scheduled reserve, transient, and spot block. In general, the stronger the commitment, i.e., longer and less flexible, the lower the price. However, longer and less flexible time commitments can increase cloud costs for users if future workloads cannot utilize the VMs they committed to buying. Large cloud customers often find it challenging to choose the right mix of purchasing options to reduce their long-term costs, while retaining the ability to adjust capacity up and down in response to workload variations. To address the problem, we design policies to optimize long-term cloud costs by selecting a mix of VM purchasing options based on short- and long-term expectations of workload utilization. We consider a batch trace spanning 4 years from a large shared cluster for a major state University system that includes 14k cores and 60 million job submissions, and evaluate how these jobs could be judiciously executed using cloud servers using our approach. Our results show that our policies incur a cost within 41% of an optimistic optimal offline approach, and 50% less than solely using on-demand VMs.

==> graphs/LongShort/longshort.csv <==
long\naccurate 100 123.304103393577
long\npredicted 100 129.005745589418
short\naccurate 64.4463494856389 46.7026402871225
short\npredicted 121.43659312774 83.0883157145935

==> graphs/acquisition_illustration/data/core_memory_demand_2015.csv <==
time,cores_requested,memory_requested
2015-01-01 00:00:00,0,0
2015-01-01 01:00:00,0,0
2015-01-01 02:00:00,0,0
2015-01-01 03:00:00,2,8192
2015-01-01 04:00:00,0,0
2015-01-01 05:00:00,0,0
2015-01-01 06:00:00,0,0
2015-01-01 07:00:00,0,0
2015-01-01 08:00:00,0,0
2015-01-01 09:00:00,2,8192
2015-01-01 10:00:00,66,532480
2015-01-01 11:00:00,72,532480
2015-01-01 12:00:00,73,548480
2015-01-01 13:00:00,81,644480
2015-01-01 14:00:00,76,610944
2015-01-01 15:00:00,536,1015936
2015-01-01 16:00:00,554,1356800
2015-01-01 17:00:00,586,1100060
2015-01-01 18:00:00,619,1045888
2015-01-01 19:00:00,1255,8908928
2015-01-01 20:00:00,1279,8933504
2015-01-01 21:00:00,691,1445504
2015-01-01 22:00:00,937,1691264
2015-01-01 23:00:00,937,1691264
2015-01-02 00:00:00,929,1643264
2015-01-02 01:00:00,898,1542272
2015-01-02 02:00:00,881,1474688
2015-01-02 03:00:00,880,1423488
2015-01-02 04:00:00,872,1415296
2015-01-02 05:00:00,816,1357952
2015-01-02 06:00:00,720,915584
2015-01-02 07:00:00,704,899200
2015-01-02 08:00:00,647,841156
2015-01-02 09:00:00,2973,12342884
2015-01-02 10:00:00,1997,7941220
2015-01-02 11:00:00,1742,7398316
2015-01-02 12:00:00,1708,7196292
2015-01-02 13:00:00,1715,7678056
2015-01-02 14:00:00,1997,9048364
2015-01-02 15:00:00,1902,11504716
2015-01-02 16:00:00,1852,8069696
2015-01-02 17:00:00,1846,7432340
2015-01-02 18:00:00,1870,7853400
2015-01-02 19:00:00,1817,7743516
2015-01-02 20:00:00,2282,8873308
2015-01-02 21:00:00,2728,16330912
2015-01-02 22:00:00,3189,17889440
2015-01-02 23:00:00,1989,8300576
2015-01-03 00:00:00,1817,7931936
2015-01-03 01:00:00,1658,7729184
2015-01-03 02:00:00,1628,7678632
2015-01-03 03:00:00,1621,7617840
2015-01-03 04:00:00,1613,7569840
2015-01-03 05:00:00,1613,7569840
2015-01-03 06:00:00,1604,7560948
2015-01-03 07:00:00,1587,7513356
2015-01-03 08:00:00,1587,7513356
2015-01-03 09:00:00,1580,7503356
2015-01-03 10:00:00,1602,7592068
2015-01-03 11:00:00,1582,7500556
2015-01-03 12:00:00,1579,7498456
2015-01-03 13:00:00,1581,7572184
2015-01-03 14:00:00,1765,7760600
2015-01-03 15:00:00,1781,7735256
2015-01-03 16:00:00,2028,8079004
2015-01-03 17:00:00,2756,10541244
2015-01-03 18:00:00,2527,9934876
2015-01-03 19:00:00,2477,9782432
2015-01-03 20:00:00,2856,10462180
2015-01-03 21:00:00,2535,10387564
2015-01-03 22:00:00,2492,10117876
2015-01-03 23:00:00,2334,9733500
2015-01-04 00:00:00,2964,10232188
2015-01-04 01:00:00,2195,8252096
2015-01-04 02:00:00,2091,8033984
2015-01-04 03:00:00,1985,7925440
2015-01-04 04:00:00,1912,7843012
2015-01-04 05:00:00,1899,7683080
2015-01-04 06:00:00,1879,7818888
2015-01-04 07:00:00,1823,7552008
2015-01-04 08:00:00,1806,7534924
2015-01-04 09:00:00,1798,7526732
2015-01-04 10:00:00,1762,7789772
2015-01-04 11:00:00,2161,28195952
2015-01-04 12:00:00,2966,27814896
2015-01-04 13:00:00,2554,11809496
2015-01-04 14:00:00,3638,10026072
2015-01-04 15:00:00,2503,8116808
2015-01-04 16:00:00,1927,8800204
2015-01-04 17:00:00,5237,24665612
2015-01-04 18:00:00,1886,8027664
2015-01-04 19:00:00,1957,8012816
2015-01-04 20:00:00,2308,10050100
2015-01-04 21:00:00,2208,8666264
2015-01-04 22:00:00,5323,24413852
2015-01-04 23:00:00,2168,8280228
2015-01-05 00:00:00,2690,15776448
2015-01-05 01:00:00,2485,15176720
2015-01-05 02:00:00,2329,14284036
2015-01-05 03:00:00,2029,11390408
2015-01-05 04:00:00,1432,7467208
2015-01-05 05:00:00,1352,6802632
2015-01-05 06:00:00,1319,6767816
2015-01-05 07:00:00,1278,6462732
2015-01-05 08:00:00,1350,6536460
2015-01-05 09:00:00,1638,8999692
2015-01-05 10:00:00,5239,25509640
2015-01-05 11:00:00,2077,12400028
2015-01-05 12:00:00,1953,8731668
2015-01-05 13:00:00,9328,22832888
2015-01-05 14:00:00,8278,20519576
2015-01-05 15:00:00,5802,15376256
2015-01-05 16:00:00,4623,12746180
2015-01-05 17:00:00,4267,11189892
2015-01-05 18:00:00,4033,10896114
2015-01-05 19:00:00,3815,10590357
2015-01-05 20:00:00,3677,10657160
2015-01-05 21:00:00,3551,10444492
2015-01-05 22:00:00,3501,12213964
2015-01-05 23:00:00,3258,11626540
2015-01-06 00:00:00,3099,11231436
2015-01-06 01:00:00,2976,10735084
2015-01-06 02:00:00,2692,10042860
2015-01-06 03:00:00,2521,9706988
2015-01-06 04:00:00,2424,9502188
2015-01-06 05:00:00,2363,9467500
2015-01-06 06:00:00,2327,9393644
2015-01-06 07:00:00,2251,9226796
2015-01-06 08:00:00,2221,9583972
2015-01-06 09:00:00,2199,9400300
2015-01-06 10:00:00,2224,9424204
2015-01-06 11:00:00,2302,10292700
2015-01-06 12:00:00,2679,10706108
2015-01-06 13:00:00,2811,12791332
2015-01-06 14:00:00,2464,11108104
2015-01-06 15:00:00,2977,10689844
2015-01-06 16:00:00,5447,61127104
2015-01-06 17:00:00,6185,70487472
2015-01-06 18:00:00,3162,15691880
2015-01-06 19:00:00,2676,16713456
2015-01-06 20:00:00,3360,13647138
2015-01-06 21:00:00,10713,19725136
2015-01-06 22:00:00,18747,27881592
2015-01-06 23:00:00,3055,12036446
2015-01-07 00:00:00,2966,12389533
2015-01-07 01:00:00,3664,21837983
2015-01-07 02:00:00,3055,18451648
2015-01-07 03:00:00,2777,16820864
2015-01-07 04:00:00,2332,13082496
2015-01-07 05:00:00,2062,9871696
2015-01-07 06:00:00,2016,9551452
2015-01-07 07:00:00,2017,10293084
2015-01-07 08:00:00,1957,9903392
2015-01-07 09:00:00,1914,9150552
2015-01-07 10:00:00,4269,17940920
2015-01-07 11:00:00,3928,13024736
2015-01-07 12:00:00,7045,166557664
2015-01-07 13:00:00,3533,22195944
2015-01-07 14:00:00,4259,25407663
2015-01-07 15:00:00,5161,22838268
2015-01-07 16:00:00,5675,260029264
2015-01-07 17:00:00,2321,11013000
2015-01-07 18:00:00,2311,11076053
2015-01-07 19:00:00,2342,10607801
2015-01-07 20:00:00,2271,11331612
2015-01-07 21:00:00,3192,10873868
2015-01-07 22:00:00,2653,10191372
2015-01-07 23:00:00,2167,8941884
2015-01-08 00:00:00,1724,7661936
2015-01-08 01:00:00,1633,6817136
2015-01-08 02:00:00,1522,6660988
2015-01-08 03:00:00,1458,5880700
2015-01-08 04:00:00,1359,5528796
2015-01-08 05:00:00,1327,5496028
2015-01-08 06:00:00,1310,5470752
2015-01-08 07:00:00,1278,5413408
2015-01-08 08:00:00,1550,6607392
2015-01-08 09:00:00,1377,6755232
2015-01-08 10:00:00,2308,10064008
2015-01-08 11:00:00,1778,10543512
2015-01-08 12:00:00,4914,252571040
2015-01-08 13:00:00,2975,16800316
2015-01-08 14:00:00,6418,35317184
2015-01-08 15:00:00,32209,294736680
2015-01-08 16:00:00,1634,9102488
2015-01-08 17:00:00,5247,139450996
2015-01-08 18:00:00,3971,99110636
2015-01-08 19:00:00,910,5255452
2015-01-08 20:00:00,755,3985340
2015-01-08 21:00:00,1150,5435900
2015-01-08 22:00:00,3527,16521608
2015-01-08 23:00:00,3524,16040278
2015-01-09 00:00:00,3378,14549782
2015-01-09 01:00:00,2924,12972568
2015-01-09 02:00:00,2789,11813016
2015-01-09 03:00:00,2440,10143032
2015-01-09 04:00:00,1697,6567304
2015-01-09 05:00:00,940,2832312
2015-01-09 06:00:00,708,1766776
2015-01-09 07:00:00,624,1426712
2015-01-09 08:00:00,887,3807780
2015-01-09 09:00:00,1135,4530196
2015-01-09 10:00:00,1688,6756952
2015-01-09 11:00:00,5089,24785992
2015-01-09 12:00:00,2747,11745270
2015-01-09 13:00:00,1753,6384470
2015-01-09 14:00:00,1962,8460934
2015-01-09 15:00:00,1620,7041480
2015-01-09 16:00:00,1627,9465960
2015-01-09 18:00:00,1025,13003016
2015-01-09 19:00:00,4490,106208024
2015-01-09 20:00:00,1387,18295832
2015-01-09 21:00:00,1317,20061912
2015-01-09 22:00:00,1667,11659240
2015-01-09 23:00:00,2052,13325704
2015-01-10 00:00:00,1336,7438072
2015-01-10 01:00:00,1271,7016120
2015-01-10 02:00:00,1024,4602808
2015-01-10 03:00:00,949,4458424
2015-01-10 04:00:00,904,4408296
2015-01-10 05:00:00,587,1973480
2015-01-10 06:00:00,586,1975576
2015-01-10 07:00:00,577,1969432
2015-01-10 08:00:00,563,1938712
2015-01-10 09:00:00,546,1921944
2015-01-10 10:00:00,836,4309704
2015-01-10 11:00:00,1239,5547696
2015-01-10 12:00:00,1270,5584416
2015-01-10 13:00:00,1174,5380832
2015-01-10 14:00:00,983,3314110
2015-01-10 15:00:00,1891,11396414
2015-01-10 16:00:00,1967,8831616
2015-01-10 17:00:00,1963,10569312
2015-01-10 18:00:00,4272,58271808
2015-01-10 19:00:00,3592,56646368
2015-01-10 20:00:00,4314,72205120
2015-01-10 21:00:00,831,4973504
2015-01-10 22:00:00,806,4475888
2015-01-10 23:00:00,1506,14871208
2015-01-11 00:00:00,1376,6023784
2015-01-11 01:00:00,1166,3532184
2015-01-11 02:00:00,1129,3105176
2015-01-11 03:00:00,653,2097608
2015-01-11 04:00:00,617,2023880
2015-01-11 05:00:00,577,1966536
2015-01-11 06:00:00,511,1896904
2015-01-11 07:00:00,596,3346408
2015-01-11 08:00:00,787,6586632
2015-01-11 09:00:00,813,7936648
2015-01-11 10:00:00,707,6060568
2015-01-11 11:00:00,637,7375704
2015-01-11 12:00:00,684,8682872
2015-01-11 13:00:00,958,9880600
2015-01-11 14:00:00,1500,10136760
2015-01-11 15:00:00,1611,13777508
2015-01-11 16:00:00,3830,63244820
2015-01-11 17:00:00,6448,110339524
2015-01-11 18:00:00,6405,111719044
2015-01-11 19:00:00,1376,10776812
2015-01-11 20:00:00,1686,14811012
2015-01-11 21:00:00,1553,10355108
2015-01-11 22:00:00,1583,11395780
2015-01-11 23:00:00,1452,8721156
2015-01-12 00:00:00,1571,11667172
2015-01-12 01:00:00,1196,8205028
2015-01-12 02:00:00,757,4404964
2015-01-12 03:00:00,841,4531684
2015-01-12 04:00:00,790,4213028
2015-01-12 05:00:00,1236,7435844
2015-01-12 06:00:00,1388,7584164
2015-01-12 07:00:00,1638,10866948
2015-01-12 08:00:00,1253,7505700
2015-01-12 09:00:00,1606,9803748
2015-01-12 10:00:00,2707,14196836
2015-01-12 11:00:00,9281,120429284
2015-01-12 12:00:00,8214,22284644
2015-01-12 13:00:00,5257,19544244
2015-01-12 14:00:00,3955,14914424
2015-01-12 15:00:00,2748,12397048
2015-01-12 16:00:00,8199,113799928
2015-01-12 17:00:00,4960,58840040
2015-01-12 18:00:00,2262,9199848
2015-01-12 19:00:00,2061,6270744
2015-01-12 20:00:00,1399,5407272
2015-01-12 21:00:00,1732,7967275
2015-01-12 22:00:00,1898,10413640
2015-01-12 23:00:00,1403,8181880
2015-01-13 00:00:00,1269,6178912
2015-01-13 01:00:00,989,5122328
2015-01-13 02:00:00,980,5505528
2015-01-13 03:00:00,1116,5567480
2015-01-13 04:00:00,981,4533816
2015-01-13 05:00:00,973,4436416
2015-01-13 06:00:00,1003,3109576
2015-01-13 07:00:00,903,3257864
2015-01-13 08:00:00,1414,4328312
2015-01-13 09:00:00,2050,12013496
2015-01-13 10:00:00,2252,6682440
2015-01-13 11:00:00,6719,12075840
2015-01-13 12:00:00,5746,16704916
2015-01-13 13:00:00,3660,11904912
2015-01-13 14:00:00,2140,9898232
2015-01-13 15:00:00,2211,12237368
2015-01-13 16:00:00,2371,13036416
2015-01-13 17:00:00,3189,15034592
2015-01-13 18:00:00,2585,10142104
2015-01-13 19:00:00,2153,10946376
2015-01-13 20:00:00,1862,9490488
2015-01-13 21:00:00,2169,10470456
2015-01-13 22:00:00,2195,10612728
2015-01-13 23:00:00,2157,10441656
2015-01-14 00:00:00,2365,12403640
2015-01-14 01:00:00,2403,14349688
2015-01-14 02:00:00,1833,9315000
2015-01-14 03:00:00,2158,14022264
2015-01-14 04:00:00,1714,9802296
2015-01-14 05:00:00,1698,9434552
2015-01-14 06:00:00,1438,7776952
2015-01-14 07:00:00,1122,4618616
2015-01-14 08:00:00,1217,5322456
2015-01-14 09:00:00,1302,5214680
2015-01-14 10:00:00,1677,6764600
2015-01-14 11:00:00,1995,6936808
2015-01-14 12:00:00,2895,9673352
2015-01-14 13:00:00,2887,10054320
2015-01-14 14:00:00,2509,10858240
2015-01-14 15:00:00,2707,18509496
2015-01-14 16:00:00,2594,18771448
2015-01-14 17:00:00,2324,15685912
2015-01-14 18:00:00,2548,14749064
2015-01-14 19:00:00,2139,13749880
2015-01-14 20:00:00,3668,12574504
2015-01-14 21:00:00,3454,12145688
2015-01-14 22:00:00,1703,5189576
2015-01-14 23:00:00,1673,5171624
2015-01-15 00:00:00,1846,5463400
2015-01-15 01:00:00,2010,5314136
2015-01-15 02:00:00,1810,5059160
2015-01-15 03:00:00,1824,5484120
2015-01-15 04:00:00,1743,4881880
2015-01-15 05:00:00,1280,3887704
2015-01-15 06:00:00,1247,4332120
2015-01-15 07:00:00,1336,5708760
2015-01-15 08:00:00,1421,6434456
2015-01-15 09:00:00,1292,5023944
2015-01-15 10:00:00,1773,8745336
2015-01-15 11:00:00,2150,11308248
2015-01-15 12:00:00,3056,20737384
2015-01-15 13:00:00,2839,20676024
2015-01-15 14:00:00,5205,25592296
2015-01-15 15:00:00,2846,14312520
2015-01-15 16:00:00,2660,17565476
2015-01-15 17:00:00,2052,10389540
2015-01-15 18:00:00,2078,13079548
2015-01-15 19:00:00,2782,35952932
2015-01-15 20:00:00,1907,17514564
2015-01-15 21:00:00,1721,11223300
2015-01-15 22:00:00,2145,12378816
2015-01-15 23:00:00,1697,9127544
2015-01-16 00:00:00,2391,12469016
2015-01-16 01:00:00,1997,9009248
2015-01-16 02:00:00,1976,8950404
2015-01-16 03:00:00,1990,8972644
2015-01-16 04:00:00,1503,5486212
2015-01-16 05:00:00,1298,4548928
2015-01-16 06:00:00,1216,4161932
2015-01-16 07:00:00,1164,4017724
2015-01-16 08:00:00,1222,4236972
2015-01-16 09:00:00,2023,9035768
2015-01-16 10:00:00,2958,37854872
2015-01-16 11:00:00,2721,16123128
2015-01-16 12:00:00,2227,13485904
2015-01-16 13:00:00,1644,7672480
2015-01-16 14:00:00,1659,9330548
2015-01-16 15:00:00,1771,10075904
2015-01-16 16:00:00,1879,12094552
2015-01-16 17:00:00,2794,14069332
2015-01-16 18:00:00,5483,75742228
2015-01-16 19:00:00,5338,75649460
2015-01-16 20:00:00,1871,12377292
2015-01-16 21:00:00,1930,12699060
2015-01-16 22:00:00,1772,12017428
2015-01-16 23:00:00,1954,12107376
2015-01-17 00:00:00,3015,38073328
2015-01-17 01:00:00,3373,40963688
2015-01-17 02:00:00,3152,38681224
2015-01-17 03:00:00,2854,36573688
2015-01-17 04:00:00,2988,38285328
2015-01-17 05:00:00,2587,34933152
2015-01-17 06:00:00,2475,30463472
2015-01-17 07:00:00,2627,28151404
2015-01-17 08:00:00,2284,22182812
2015-01-17 09:00:00,2487,22981560
2015-01-17 10:00:00,2946,23348328
2015-01-17 11:00:00,2912,21197816
2015-01-17 12:00:00,2866,24454072
2015-01-17 13:00:00,2401,20022776
2015-01-17 14:00:00,2378,19167416
2015-01-17 15:00:00,2704,21400952
2015-01-17 16:00:00,2191,17029624
2015-01-17 17:00:00,2308,15992328
2015-01-17 18:00:00,1858,12848520
2015-01-17 19:00:00,1895,16267204
2015-01-17 20:00:00,1728,12382612
2015-01-17 21:00:00,2081,12646084
2015-01-17 22:00:00,4015,20084092
2015-01-17 23:00:00,1935,11484516
2015-01-18 00:00:00,1926,14254164
2015-01-18 01:00:00,2355,21249780
2015-01-18 02:00:00,2567,22118828
2015-01-18 03:00:00,2240,18778420
2015-01-18 04:00:00,2202,18426036
2015-01-18 05:00:00,2148,18136884
2015-01-18 06:00:00,1807,14408692
2015-01-18 07:00:00,1789,14000500
2015-01-18 08:00:00,1747,13287732
2015-01-18 09:00:00,2206,16707956
2015-01-18 10:00:00,2194,16236148
2015-01-18 11:00:00,2569,20396436
2015-01-18 12:00:00,2280,20169716
2015-01-18 13:00:00,2188,19665096
2015-01-18 14:00:00,2614,29068864
2015-01-18 15:00:00,2495,24797776
2015-01-18 16:00:00,2680,25757712
2015-01-18 17:00:00,3057,33658064
2015-01-18 18:00:00,3553,34476880
2015-01-18 19:00:00,2392,27081488
2015-01-18 20:00:00,4024,42703888
2015-01-18 21:00:00,4412,42398688
2015-01-18 22:00:00,3192,31607592
2015-01-18 23:00:00,2881,26959688
2015-01-19 00:00:00,2816,27538632
2015-01-19 01:00:00,2764,26934860
2015-01-19 02:00:00,3756,32995948
2015-01-19 03:00:00,3076,27142672
2015-01-19 04:00:00,2660,24713712
2015-01-19 05:00:00,2572,23777712
2015-01-19 06:00:00,2386,21841904
2015-01-19 07:00:00,2151,19724656
2015-01-19 08:00:00,2253,18826080
2015-01-19 09:00:00,2697,17973616
2015-01-19 10:00:00,6407,20088600
2015-01-19 11:00:00,6135,22264108
2015-01-19 12:00:00,4089,18425700
2015-01-19 13:00:00,2874,16803512
2015-01-19 14:00:00,17934,94687248
2015-01-19 15:00:00,11054,70871072
2015-01-19 16:00:00,20941,106175552
2015-01-19 17:00:00,5154,29977072
2015-01-19 18:00:00,3390,19798848
2015-01-19 19:00:00,3757,23143112
2015-01-19 20:00:00,3591,20585920
2015-01-19 21:00:00,2662,16560428
2015-01-19 22:00:00,3866,25391580
2015-01-19 23:00:00,4071,24679784
2015-01-20 00:00:00,3256,21442100
2015-01-20 01:00:00,2528,15398600
2015-01-20 02:00:00,2507,15256396
2015-01-20 03:00:00,2759,18632660
2015-01-20 04:00:00,2398,14456120
2015-01-20 05:00:00,2681,16996840
2015-01-20 06:00:00,2328,12708296
2015-01-20 07:00:00,2254,11094860
2015-01-20 08:00:00,2214,10360040
2015-01-20 09:00:00,1906,6748184
2015-01-20 10:00:00,2689,15972064
2015-01-20 11:00:00,2347,12052144
2015-01-20 12:00:00,2729,10812016
2015-01-20 13:00:00,6604,29675660
2015-01-20 14:00:00,2872,9760348
2015-01-20 15:00:00,17756,87143392
2015-01-20 16:00:00,5671,22508668
2015-01-20 17:00:00,5158,16652012
2015-01-20 18:00:00,11464,75528176
2015-01-20 19:00:00,3418,6518128
2015-01-20 20:00:00,3251,5910904
2015-01-20 21:00:00,3605,7594972
2015-01-20 22:00:00,4072,10953124
2015-01-20 23:00:00,3917,11687300
2015-01-21 00:00:00,3543,9701376
2015-01-21 01:00:00,2827,6263144
2015-01-21 02:00:00,3312,9420828
2015-01-21 03:00:00,2606,5485312
2015-01-21 04:00:00,2438,5264224
2015-01-21 05:00:00,2214,4956536
2015-01-21 06:00:00,2134,4886588
2015-01-21 07:00:00,2075,4712000
2015-01-21 08:00:00,1986,4108604
2015-01-21 09:00:00,2017,5252960
2015-01-21 10:00:00,1973,6035460
2015-01-21 11:00:00,1853,5061692
2015-01-21 12:00:00,1847,3579688
2015-01-21 13:00:00,1817,3641508
2015-01-21 14:00:00,6873,104325420
2015-01-21 15:00:00,3035,11041268
2015-01-21 16:00:00,2611,9387228
2015-01-21 17:00:00,2558,16386796
2015-01-21 18:00:00,7099,105801592
2015-01-21 19:00:00,1814,3953708
2015-01-21 20:00:00,1821,4428724
2015-01-21 21:00:00,1789,3970368
2015-01-21 22:00:00,1689,3276944
2015-01-21 23:00:00,5613,37764328
2015-01-22 00:00:00,3877,19880328
2015-01-22 01:00:00,4246,19519872
2015-01-22 02:00:00,2489,8705624
2015-01-22 03:00:00,1967,5587868
2015-01-22 04:00:00,1728,4426428
2015-01-22 05:00:00,1506,3304068
2015-01-22 06:00:00,1447,3030764
2015-01-22 07:00:00,1389,2856528
2015-01-22 08:00:00,1570,4722932
2015-01-22 09:00:00,1766,7727036
2015-01-22 10:00:00,2559,14546472
2015-01-22 11:00:00,4551,15059216
2015-01-22 12:00:00,9368,112351164
2015-01-22 13:00:00,3613,10044568
2015-01-22 14:00:00,2144,8465804
2015-01-22 15:00:00,2046,7394968
2015-01-22 16:00:00,1709,3405148
2015-01-22 17:00:00,1496,3319680
2015-01-22 18:00:00,2117,6863488
2015-01-22 19:00:00,3348,14425776
2015-01-22 20:00:00,2166,7270168
2015-01-22 21:00:00,2804,11197752
2015-01-22 22:00:00,2129,6002252
2015-01-22 23:00:00,2204,9101104
2015-01-23 00:00:00,1782,6372356
2015-01-23 01:00:00,1838,6161044
2015-01-23 02:00:00,2016,7589048
2015-01-23 03:00:00,1749,5735840
2015-01-23 04:00:00,2415,11253900
2015-01-23 05:00:00,1750,5596040
2015-01-23 06:00:00,2096,10861532
2015-01-23 07:00:00,2074,8976828
2015-01-23 08:00:00,1806,9271224
2015-01-23 09:00:00,2270,10200212
2015-01-23 10:00:00,1863,14807428
2015-01-23 11:00:00,2295,15278864
2015-01-23 12:00:00,2556,16782196
2015-01-23 13:00:00,1825,13495616
2015-01-23 14:00:00,1856,13774720
2015-01-23 15:00:00,2212,15961304
2015-01-23 16:00:00,2211,15088404
2015-01-23 17:00:00,2382,16148116
2015-01-23 18:00:00,2339,15160096
2015-01-23 19:00:00,2456,15436504
2015-01-23 20:00:00,2258,14459836
2015-01-23 21:00:00,3836,37103092
2015-01-23 22:00:00,3767,37327996
2015-01-23 23:00:00,3640,36929472
2015-01-24 00:00:00,3267,34460056
2015-01-24 01:00:00,2698,25350312
2015-01-24 02:00:00,1940,12125936
2015-01-24 03:00:00,2109,15006656
2015-01-24 04:00:00,1739,11778468
2015-01-24 05:00:00,1741,11777816
2015-01-24 06:00:00,1657,11389972
2015-01-24 07:00:00,1606,11072156
2015-01-24 08:00:00,1542,10802620
2015-01-24 09:00:00,1518,10685408
2015-01-24 10:00:00,2142,11775500
2015-01-24 11:00:00,2112,11747800
2015-01-24 12:00:00,1790,11028532
2015-01-24 13:00:00,1585,10602872
2015-01-24 14:00:00,1473,11957304
2015-01-24 15:00:00,1417,10770428
2015-01-24 16:00:00,1431,10724168
2015-01-24 17:00:00,1380,10343316
2015-01-24 18:00:00,1410,10145148
2015-01-24 19:00:00,1303,10028832
2015-01-24 20:00:00,1296,10018216
2015-01-24 21:00:00,1362,10815860
2015-01-24 22:00:00,1346,10717560
2015-01-24 23:00:00,1264,10577128
2015-01-25 00:00:00,1232,10495024
2015-01-25 01:00:00,1207,10429992
2015-01-25 02:00:00,1159,10391728
2015-01-25 03:00:00,1150,10362680
2015-01-25 04:00:00,1140,9898972
2015-01-25 05:00:00,1148,10000672
2015-01-25 06:00:00,1147,10041632
2015-01-25 07:00:00,1083,9719952
2015-01-25 08:00:00,1072,9692304
2015-01-25 09:00:00,1191,9989912
2015-01-25 10:00:00,1148,9916252
2015-01-25 11:00:00,1032,9722980
2015-01-25 12:00:00,948,9546604
2015-01-25 13:00:00,2285,42563052
2015-01-25 14:00:00,2315,42543360
2015-01-25 15:00:00,2473,44746844
2015-01-25 16:00:00,2670,44068736
2015-01-25 17:00:00,2666,44951304
2015-01-25 18:00:00,2623,45208104
2015-01-25 19:00:00,2059,31210644
2015-01-25 20:00:00,1328,15479492
2015-01-25 21:00:00,1056,9500500
2015-01-25 22:00:00,1025,8596404
2015-01-25 23:00:00,1015,8570804
2015-01-26 00:00:00,987,8576196
2015-01-26 01:00:00,954,8482316
2015-01-26 02:00:00,985,8615512
2015-01-26 03:00:00,858,7688792
2015-01-26 04:00:00,817,7596164
2015-01-26 05:00:00,779,7481612
2015-01-26 06:00:00,725,6952460
2015-01-26 07:00:00,698,6918668
2015-01-26 08:00:00,664,6884500
2015-01-26 09:00:00,679,8416788
2015-01-26 10:00:00,816,14386716
2015-01-26 11:00:00,1822,17861224
2015-01-26 12:00:00,1842,26790216
2015-01-26 13:00:00,1489,19874124
2015-01-26 14:00:00,11880,72933952
2015-01-26 15:00:00,1823,20565086
2015-01-26 16:00:00,1831,20304324
2015-01-26 17:00:00,2086,22455996
2015-01-26 18:00:00,2093,22499576
2015-01-26 19:00:00,12198,70107336
2015-01-26 20:00:00,12038,69318566
2015-01-26 21:00:00,2763,29779020
2015-01-26 22:00:00,2028,30090752
2015-01-26 23:00:00,1695,26428860
2015-01-27 00:00:00,1448,21830376
2015-01-27 01:00:00,1450,20453356
2015-01-27 02:00:00,1532,18860332
2015-01-27 03:00:00,1443,17323964
2015-01-27 04:00:00,1423,16674372
2015-01-27 05:00:00,1375,16080204
2015-01-27 06:00:00,1335,15377364
2015-01-27 07:00:00,1310,14568472
2015-01-27 08:00:00,1282,13981464
2015-01-27 09:00:00,1215,12934744
2015-01-27 10:00:00,1171,12210520
2015-01-27 11:00:00,1106,11310592
2015-01-27 12:00:00,1279,17174988
2015-01-27 13:00:00,1094,14114440
2015-01-27 14:00:00,1147,14585644
2015-01-27 15:00:00,1467,18286788
2015-01-27 16:00:00,2176,31327176
2015-01-27 17:00:00,3001,44976592
2015-01-27 18:00:00,2918,44632720
2015-01-27 19:00:00,2902,44180564
2015-01-27 20:00:00,2963,47770012
2015-01-27 21:00:00,3058,47739200
2015-01-27 22:00:00,3018,47198148
2015-01-27 23:00:00,3004,46606188
2015-01-28 00:00:00,2752,44135084
2015-01-28 01:00:00,2633,41347820
2015-01-28 02:00:00,2422,36736560
2015-01-28 03:00:00,2194,29986736
2015-01-28 04:00:00,1915,24691696
2015-01-28 05:00:00,1705,20923888
2015-01-28 06:00:00,1357,15229424
2015-01-28 07:00:00,1101,12480176
2015-01-28 08:00:00,995,10387888
2015-01-28 09:00:00,922,8954128
2015-01-28 10:00:00,963,11486420
2015-01-28 11:00:00,953,11069540
2015-01-28 12:00:00,5078,27986764
2015-01-28 13:00:00,9522,45090500
2015-01-28 14:00:00,3461,16674756
2015-01-28 15:00:00,1114,9223756
2015-01-28 16:00:00,1727,11649588
2015-01-28 17:00:00,1719,11898140
2015-01-28 18:00:00,1528,10928924
2015-01-28 19:00:00,1462,10275000
2015-01-28 20:00:00,1166,8668648
2015-01-28 21:00:00,1396,8845284
2015-01-28 22:00:00,1667,12605432
2015-01-28 23:00:00,1197,10440096
2015-01-29 00:00:00,1419,10068192
2015-01-29 01:00:00,2400,15662500
2015-01-29 02:00:00,1457,13568552
2015-01-29 03:00:00,1037,12070124
2015-01-29 04:00:00,1026,11831212
2015-01-29 05:00:00,944,11683692
2015-01-29 06:00:00,889,11194028
2015-01-29 07:00:00,858,11029996
2015-01-29 08:00:00,843,10757300
2015-01-29 09:00:00,2902,12929516
2015-01-29 10:00:00,6217,16755756
2015-01-29 11:00:00,3455,16012140
2015-01-29 12:00:00,1892,9931356
2015-01-29 13:00:00,1942,9651484
2015-01-29 14:00:00,2292,10501908
2015-01-29 15:00:00,2586,10155956
2015-01-29 16:00:00,2678,11975640
2015-01-29 17:00:00,2698,13560084
2015-01-29 18:00:00,1833,8869284
2015-01-29 19:00:00,1421,6297036
2015-01-29 20:00:00,17227,92556888
2015-01-29 21:00:00,15937,83954620
2015-01-29 22:00:00,8977,58657388
2015-01-29 23:00:00,4615,32332452
2015-01-30 00:00:00,1982,11355844
2015-01-30 01:00:00,1323,5248148
2015-01-30 02:00:00,1654,7194924
2015-01-30 03:00:00,1239,4863828
2015-01-30 04:00:00,1533,6872044
2015-01-30 05:00:00,1051,4299028
2015-01-30 06:00:00,1413,6785700
2015-01-30 07:00:00,1028,4582604
2015-01-30 08:00:00,1018,4494412
2015-01-30 09:00:00,1108,4731404
2015-01-30 10:00:00,641,2531580
2015-01-30 11:00:00,941,3795580
2015-01-30 12:00:00,1456,4693736
2015-01-30 13:00:00,1410,4917068
2015-01-30 14:00:00,1427,4385932
2015-01-30 15:00:00,1988,5112140
2015-01-30 16:00:00,1991,5171920
2015-01-30 17:00:00,4005,13397376
2015-01-30 18:00:00,3110,10501944
2015-01-30 19:00:00,1814,3485368
2015-01-30 20:00:00,1510,3080184
2015-01-30 21:00:00,1779,25180408
2015-01-30 22:00:00,1643,12691512
2015-01-30 23:00:00,1876,27039144
2015-01-31 00:00:00,1851,22127960
2015-01-31 01:00:00,1444,9598012
2015-01-31 02:00:00,1384,8504892
2015-01-31 03:00:00,1423,7714364
2015-01-31 04:00:00,1359,7247420
2015-01-31 05:00:00,1478,6927036
2015-01-31 06:00:00,1455,6507196
2015-01-31 07:00:00,1430,6809212
2015-01-31 08:00:00,1427,6823548
2015-01-31 09:00:00,1377,6829820
2015-01-31 10:00:00,1296,6745852
2015-01-31 11:00:00,1377,5778300
2015-01-31 12:00:00,1654,6257404
2015-01-31 13:00:00,2005,8085652
2015-01-31 14:00:00,1754,6855636
2015-01-31 15:00:00,1526,6387316
2015-01-31 16:00:00,1947,8503948
2015-01-31 17:00:00,1742,6337652
2015-01-31 18:00:00,1819,6431052
2015-01-31 19:00:00,2509,23901668
2015-01-31 20:00:00,1667,5114700
2015-01-31 21:00:00,1113,2399072
2015-01-31 22:00:00,1129,2416528
2015-01-31 23:00:00,1106,2333872
2015-02-01 00:00:00,1103,2106880
2015-02-01 01:00:00,989,2127360
2015-02-01 02:00:00,992,2405120
2015-02-01 03:00:00,958,2360352
2015-02-01 04:00:00,922,2311488
2015-02-01 05:00:00,440,1567584
2015-02-01 06:00:00,430,1542584
2015-02-01 07:00:00,438,1606584
2015-02-01 08:00:00,442,1527548
2015-02-01 09:00:00,435,1529596
2015-02-01 10:00:00,877,4848940
2015-02-01 11:00:00,939,6256204
2015-02-01 12:00:00,1351,5579340
2015-02-01 13:00:00,1693,7677184
2015-02-01 14:00:00,1728,7889384
2015-02-01 15:00:00,1444,12736480
2015-02-01 16:00:00,1977,20087920
2015-02-01 17:00:00,2326,23107256
2015-02-01 18:00:00,1658,19962192
2015-02-01 19:00:00,1532,19770920
2015-02-01 20:00:00,2790,27559816
2015-02-01 21:00:00,3454,29920964
2015-02-01 22:00:00,2906,26129524
2015-02-01 23:00:00,2264,20996284
2015-02-02 00:00:00,2468,20415628
2015-02-02 01:00:00,1973,18420380
2015-02-02 02:00:00,1583,14528092
2015-02-02 03:00:00,1177,9573516
2015-02-02 04:00:00,1201,6853964
2015-02-02 05:00:00,968,4874956
2015-02-02 06:00:00,1044,3934220
2015-02-02 07:00:00,892,3254764
2015-02-02 08:00:00,1320,3470636
2015-02-02 09:00:00,993,4102372
2015-02-02 10:00:00,1452,13917156
2015-02-02 11:00:00,1951,31901444
2015-02-02 12:00:00,1665,18516772
2015-02-02 13:00:00,6374,77431716
2015-02-02 14:00:00,2498,19972772
2015-02-02 15:00:00,6429,47196340
2015-02-02 16:00:00,4814,33397476
2015-02-02 17:00:00,5463,38264900
2015-02-02 18:00:00,4134,28625360
2015-02-02 19:00:00,3229,24568200
2015-02-02 20:00:00,2789,22221448
2015-02-02 21:00:00,3175,37241056
2015-02-02 22:00:00,2153,18366280
2015-02-02 23:00:00,1787,16165640
2015-02-03 00:00:00,1280,13438984
2015-02-03 01:00:00,1153,11387016
2015-02-03 02:00:00,868,9925864
2015-02-03 03:00:00,772,9281864
2015-02-03 04:00:00,788,8545160
2015-02-03 05:00:00,1183,6727816
2015-02-03 06:00:00,1404,6443656
2015-02-03 07:00:00,1575,6545960
2015-02-03 08:00:00,1547,3549864
2015-02-03 09:00:00,2081,5402668
2015-02-03 10:00:00,7970,13983604
2015-02-03 11:00:00,7556,24298724
2015-02-03 12:00:00,6005,20063508
2015-02-03 13:00:00,2034,8928596
2015-02-03 14:00:00,2037,11588756
2015-02-03 15:00:00,4334,15266292
2015-02-03 16:00:00,4707,15820594
2015-02-03 17:00:00,1892,8057148
2015-02-03 18:00:00,1813,6818980
2015-02-03 19:00:00,1757,7240060
2015-02-03 20:00:00,1119,5205488
2015-02-03 21:00:00,1036,7813856
2015-02-03 22:00:00,1662,17895968
2015-02-03 23:00:00,1651,19606184
2015-02-04 00:00:00,1553,18379528
2015-02-04 01:00:00,1238,15177776
2015-02-04 02:00:00,954,11262080
2015-02-04 03:00:00,918,9076672
2015-02-04 04:00:00,849,7676384
2015-02-04 05:00:00,913,6407456
2015-02-04 06:00:00,800,5882560
2015-02-04 07:00:00,862,4974220
2015-02-04 08:00:00,796,4057604
2015-02-04 09:00:00,3335,9953388
2015-02-04 10:00:00,3224,9343284
2015-02-04 11:00:00,3650,12325460
2015-02-04 12:00:00,4027,21435616
2015-02-04 13:00:00,4320,22926736
2015-02-04 14:00:00,5616,28778136
2015-02-04 15:00:00,5687,29948840
2015-02-04 16:00:00,14588,45475776
2015-02-04 17:00:00,4151,22038128
2015-02-04 18:00:00,2007,17019712
2015-02-04 19:00:00,10768,34385776
2015-02-04 20:00:00,1557,17700688
2015-02-04 21:00:00,1735,18371792
2015-02-04 22:00:00,2975,19690592
2015-02-04 23:00:00,1971,22544512
2015-02-05 00:00:00,1772,20303856
2015-02-05 01:00:00,1511,17426160
2015-02-05 02:00:00,1330,14666456
2015-02-05 03:00:00,1133,13440408
2015-02-05 04:00:00,1054,12041312
2015-02-05 05:00:00,1009,11113408
2015-02-05 06:00:00,918,9645600
2015-02-05 07:00:00,1119,9155232
2015-02-05 08:00:00,1376,9398880
2015-02-05 09:00:00,1346,9215232
2015-02-05 10:00:00,2527,13599928
2015-02-05 11:00:00,2833,15308640
2015-02-05 12:00:00,1126,8399328
2015-02-05 13:00:00,10679,28213120
2015-02-05 14:00:00,7743,45422896
2015-02-05 15:00:00,15908,72768896
2015-02-05 16:00:00,14326,60649192
2015-02-05 17:00:00,6557,51467896
2015-02-05 18:00:00,8836,49460560
2015-02-05 19:00:00,18625,64709328
2015-02-05 20:00:00,6349,65692304
2015-02-05 21:00:00,6440,52553760
2015-02-05 22:00:00,15728,73066800
2015-02-05 23:00:00,5998,55472124
2015-02-06 00:00:00,5428,48134540
2015-02-06 01:00:00,14016,53867580
2015-02-06 02:00:00,2935,21023228
2015-02-06 03:00:00,2269,13012748
2015-02-06 04:00:00,11343,29658188
2015-02-06 05:00:00,1478,8312684
2015-02-06 06:00:00,1315,7288316
2015-02-06 07:00:00,10882,26131180
2015-02-06 08:00:00,1115,5738284
2015-02-06 09:00:00,946,5119524
2015-02-06 10:00:00,10689,25003388
2015-02-06 11:00:00,6746,23307136
2015-02-06 12:00:00,6319,19934328
2015-02-06 13:00:00,12759,31768648
2015-02-06 14:00:00,2248,13770464
2015-02-06 15:00:00,4041,20702888
2015-02-06 16:00:00,11144,26470676
2015-02-06 17:00:00,1405,7062148
2015-02-06 18:00:00,1122,4830740
2015-02-06 19:00:00,10701,23550548
2015-02-06 20:00:00,1054,3641012
2015-02-06 21:00:00,1153,5023740
2015-02-06 22:00:00,10732,24589692
2015-02-06 23:00:00,1178,5287292
2015-02-07 00:00:00,1158,5357948
2015-02-07 01:00:00,10434,22801380
2015-02-07 02:00:00,794,2927972
2015-02-07 03:00:00,773,2702692
2015-02-07 04:00:00,10380,22355256
2015-02-07 05:00:00,690,2031672
2015-02-07 06:00:00,671,1690808
2015-02-07 07:00:00,10270,21347512
2015-02-07 08:00:00,688,1752632
2015-02-07 09:00:00,825,2774472
2015-02-07 10:00:00,10514,23099384
2015-02-07 11:00:00,899,3357488
2015-02-07 12:00:00,997,3396544
2015-02-07 13:00:00,10937,25400616
2015-02-07 14:00:00,1439,7334520
2015-02-07 15:00:00,1836,14336016
2015-02-07 16:00:00,13439,47468560
2015-02-07 17:00:00,3160,26657376
2015-02-07 18:00:00,3056,25625248
2015-02-07 19:00:00,12449,43679232
2015-02-07 20:00:00,2462,20369872
2015-02-07 21:00:00,2194,17700112
2015-02-07 22:00:00,11652,35822432
2015-02-07 23:00:00,2071,17673440
2015-02-08 00:00:00,2023,17888248
2015-02-08 01:00:00,15711,88662824
2015-02-08 02:00:00,5851,67033048
2015-02-08 03:00:00,4948,54744616
2015-02-08 04:00:00,13723,61235256
2015-02-08 05:00:00,3458,32124984
2015-02-08 06:00:00,2779,21906792
2015-02-08 07:00:00,15129,68530776
2015-02-08 08:00:00,5289,47181656
2015-02-08 09:00:00,5159,45886392
2015-02-08 10:00:00,15763,82036264
2015-02-08 11:00:00,5489,55868472
2015-02-08 12:00:00,4353,41635208
2015-02-08 13:00:00,13557,53154712
2015-02-08 14:00:00,4281,30437496
2015-02-08 15:00:00,3171,24187016
2015-02-08 16:00:00,13044,40922504
2015-02-08 17:00:00,2176,20267024
2015-02-08 18:00:00,4299,28541712
2015-02-08 19:00:00,12544,36515696
2015-02-08 20:00:00,1383,12759132
2015-02-08 21:00:00,1312,12649412
2015-02-08 22:00:00,11049,34366928
2015-02-08 23:00:00,3376,20221296
2015-02-09 00:00:00,3352,20140320
2015-02-09 01:00:00,9432,30515312
2015-02-09 02:00:00,1913,13257600
2015-02-09 03:00:00,1348,10663568
2015-02-09 04:00:00,1060,9342016
2015-02-09 05:00:00,1018,8765776
2015-02-09 06:00:00,913,8562896
2015-02-09 07:00:00,858,8331008
2015-02-09 08:00:00,919,8228016
2015-02-09 09:00:00,1242,10284072
2015-02-09 10:00:00,2316,17346056
2015-02-09 11:00:00,2331,16449480
2015-02-09 12:00:00,2356,17596616
2015-02-09 13:00:00,3158,37392448
2015-02-09 14:00:00,2472,20733896
2015-02-09 15:00:00,2182,14995160
2015-02-09 16:00:00,5109,164812836
2015-02-09 17:00:00,5367,161361212
2015-02-09 18:00:00,2872,47080148
2015-02-09 19:00:00,4194,28803652
2015-02-09 20:00:00,3727,19516012
2015-02-09 21:00:00,2135,11440284
2015-02-09 22:00:00,1775,9491692
2015-02-09 23:00:00,1265,7658824
2015-02-10 00:00:00,1262,7198708
2015-02-10 01:00:00,1118,6287004
2015-02-10 02:00:00,910,4932892
2015-02-10 03:00:00,887,4547356
2015-02-10 04:00:00,847,4064972
2015-02-10 05:00:00,788,3385036
2015-02-10 06:00:00,803,3436108
2015-02-10 07:00:00,734,2682444
2015-02-10 08:00:00,716,2384076
2015-02-10 09:00:00,680,1815116
2015-02-10 10:00:00,1717,10637884
2015-02-10 11:00:00,2520,10196140
2015-02-10 12:00:00,2121,7742188
2015-02-10 13:00:00,2607,11230076
2015-02-10 14:00:00,3112,11384424
2015-02-10 15:00:00,3265,15168420
2015-02-10 16:00:00,1967,8133200
2015-02-10 17:00:00,1719,9988144
2015-02-10 18:00:00,1704,7140056
2015-02-10 19:00:00,3494,51871064
2015-02-10 20:00:00,3136,55641964
2015-02-10 21:00:00,3245,75679952
2015-02-10 22:00:00,2744,47554984
2015-02-10 23:00:00,3533,49272984
2015-02-11 00:00:00,2910,47157368
2015-02-11 01:00:00,3819,50203848
2015-02-11 02:00:00,2711,46546056
2015-02-11 03:00:00,2661,45885656
2015-02-11 04:00:00,2458,43973320
2015-02-11 05:00:00,2353,40321320
2015-02-11 06:00:00,2136,33113224
2015-02-11 07:00:00,1900,25657224
2015-02-11 08:00:00,2098,20181384
2015-02-11 09:00:00,8431,98809768
2015-02-11 10:00:00,7136,78899688
2015-02-11 11:00:00,4369,43772184
2015-02-11 12:00:00,3718,29724808
2015-02-11 13:00:00,3293,19664184
2015-02-11 14:00:00,2810,18974584
2015-02-11 15:00:00,2652,16821384
2015-02-11 16:00:00,4275,22267964
2015-02-11 17:00:00,2658,12547184
2015-02-11 18:00:00,2943,32410464
2015-02-11 19:00:00,3470,35996036
2015-02-11 20:00:00,2989,34829512
2015-02-11 21:00:00,2543,19057192
2015-02-11 22:00:00,2575,11521468
2015-02-11 23:00:00,2483,10366780
2015-02-12 00:00:00,2231,7693960
2015-02-12 01:00:00,2190,7092792
2015-02-12 02:00:00,2171,7290296
2015-02-12 03:00:00,2115,6559704
2015-02-12 04:00:00,2078,6391880
2015-02-12 05:00:00,2037,6029016
2015-02-12 06:00:00,2036,5989016
2015-02-12 07:00:00,1971,5841752
2015-02-12 08:00:00,1965,5581604
2015-02-12 09:00:00,7775,61959604
2015-02-12 10:00:00,7845,63223656
2015-02-12 11:00:00,6949,56226976
2015-02-12 12:00:00,5686,40493988
2015-02-12 13:00:00,3231,16563212
2015-02-12 14:00:00,2627,12722124
2015-02-12 15:00:00,4615,36792328
2015-02-12 16:00:00,4469,37043324
2015-02-12 17:00:00,2860,16744600
2015-02-12 18:00:00,2552,12184796
2015-02-12 19:00:00,2634,12110024
2015-02-12 20:00:00,3009,14036652
2015-02-12 21:00:00,10126,101282364
2015-02-12 22:00:00,9125,90134456
2015-02-12 23:00:00,7704,75249856
2015-02-13 00:00:00,7136,71488364
2015-02-13 01:00:00,6877,68651272
2015-02-13 02:00:00,5944,54557332
2015-02-13 03:00:00,4291,31818428
2015-02-13 04:00:00,3167,19814228
2015-02-13 05:00:00,2227,11057436
2015-02-13 06:00:00,1907,8663888
2015-02-13 07:00:00,2276,10620752
2015-02-13 08:00:00,2292,9609148
2015-02-13 09:00:00,2297,9308876
2015-02-13 10:00:00,2633,11047880
2015-02-13 11:00:00,2620,10521036
2015-02-13 12:00:00,3163,15840020
2015-02-13 13:00:00,3541,16335504
2015-02-13 14:00:00,3524,17205376
2015-02-13 15:00:00,3075,13236656
2015-02-13 16:00:00,2702,12358168
2015-02-13 17:00:00,2702,14251312
2015-02-13 18:00:00,2661,13401744
2015-02-13 19:00:00,2683,13337860
2015-02-13 20:00:00,2757,12225400
2015-02-13 21:00:00,2730,11406744
2015-02-13 22:00:00,2737,11789972
2015-02-13 23:00:00,2554,11192276
2015-02-14 00:00:00,2475,11096828
2015-02-14 01:00:00,2300,10182036
2015-02-14 02:00:00,2345,10296040
2015-02-14 03:00:00,2230,9918276
2015-02-14 04:00:00,2224,9907668
2015-02-14 05:00:00,2229,10005244
2015-02-14 06:00:00,2225,10002444
2015-02-14 07:00:00,2207,9862480
2015-02-14 08:00:00,2689,11772372
2015-02-14 09:00:00,2812,12854936
2015-02-14 10:00:00,2473,10263064
2015-02-14 11:00:00,2198,9471144
2015-02-14 12:00:00,2146,9301784
2015-02-14 13:00:00,1945,8919616
2015-02-14 14:00:00,2319,12589392
2015-02-14 15:00:00,2443,12425432
2015-02-14 16:00:00,3298,28344432
2015-02-14 17:00:00,3219,28095480
2015-02-14 18:00:00,3248,28570328
2015-02-14 19:00:00,10340,115292940
2015-02-14 20:00:00,10532,114773128
2015-02-14 21:00:00,7973,86072760
2015-02-14 22:00:00,5658,63190320
2015-02-14 23:00:00,3708,39775324
2015-02-15 00:00:00,2872,28283644
2015-02-15 01:00:00,2447,24117228
2015-02-15 02:00:00,2230,21258528
2015-02-15 03:00:00,1970,17282020
2015-02-15 04:00:00,1773,14127224
2015-02-15 05:00:00,1611,11262188
2015-02-15 06:00:00,1502,9108280
2015-02-15 07:00:00,2298,10239424
2015-02-15 08:00:00,2284,10021640
2015-02-15 09:00:00,2269,9874316
2015-02-15 10:00:00,2404,9849168
2015-02-15 11:00:00,2528,10397680
2015-02-15 12:00:00,2325,10365788
2015-02-15 13:00:00,2791,10916904
2015-02-15 14:00:00,2638,10585488
2015-02-15 15:00:00,2582,10322204
2015-02-15 16:00:00,2893,10700688
2015-02-15 17:00:00,3074,21985968
2015-02-15 18:00:00,2517,11882768
2015-02-15 19:00:00,2360,11091864
2015-02-15 20:00:00,16631,470102364
2015-02-15 21:00:00,11864,314388000
2015-02-15 22:00:00,2334,10529148
2015-02-15 23:00:00,2315,11834508
2015-02-16 00:00:00,2059,10949088
2015-02-16 01:00:00,16398,128153900
2015-02-16 02:00:00,2034,10684136
2015-02-16 03:00:00,59353,480823312
2015-02-16 04:00:00,1950,10587476
2015-02-16 05:00:00,1879,10394964
2015-02-16 06:00:00,1867,10258100
2015-02-16 07:00:00,2258,11858936
2015-02-16 08:00:00,2258,11858936
2015-02-16 09:00:00,2359,12161388
2015-02-16 10:00:00,2333,12157960
2015-02-16 11:00:00,6765,18503816
2015-02-16 12:00:00,4340,25607608
2015-02-16 13:00:00,3296,15290588
2015-02-16 14:00:00,2668,11360548
2015-02-16 15:00:00,2850,12232420
2015-02-16 16:00:00,2201,9199908
2015-02-16 17:00:00,59988,480800424
2015-02-16 18:00:00,2265,10817592
2015-02-16 19:00:00,60177,487590044
2015-02-16 20:00:00,2961,21514012
2015-02-16 21:00:00,3136,29450076
2015-02-16 22:00:00,3747,29482560
2015-02-16 23:00:00,3547,28516376
2015-02-17 00:00:00,60156,498123972
2015-02-17 01:00:00,2729,27442332
2015-02-17 02:00:00,2773,27769512
2015-02-17 03:00:00,2781,27392072
2015-02-17 04:00:00,2699,27116620
2015-02-17 05:00:00,2631,26217468
2015-02-17 06:00:00,2567,24939068
2015-02-17 07:00:00,3239,24719068
2015-02-17 08:00:00,2569,20837028
2015-02-17 09:00:00,2986,20363188
2015-02-17 10:00:00,5826,36476916
2015-02-17 11:00:00,8206,37287068
2015-02-17 12:00:00,8496,35914972
2015-02-17 13:00:00,8731,39599188
2015-02-17 14:00:00,9656,46174820
2015-02-17 15:00:00,9638,40997556
2015-02-17 16:00:00,7727,33608248
2015-02-17 17:00:00,6445,36449036
2015-02-17 18:00:00,6045,33477404
2015-02-17 19:00:00,6216,33663284
2015-02-17 20:00:00,6175,32558812
2015-02-17 21:00:00,6015,30474372
2015-02-17 22:00:00,62698,505014044
2015-02-17 23:00:00,2927,20191344
2015-02-18 00:00:00,3555,20168044
2015-02-18 01:00:00,2945,18222664
2015-02-18 02:00:00,2841,17705484
2015-02-18 03:00:00,2819,17525016
2015-02-18 04:00:00,2637,16788728
2015-02-18 05:00:00,2456,15519948
2015-02-18 06:00:00,2385,14035128
2015-02-18 07:00:00,2253,12358804
2015-02-18 08:00:00,2455,12472532
2015-02-18 09:00:00,2349,10838580
2015-02-18 10:00:00,3323,16910264
2015-02-18 11:00:00,2831,13472492
2015-02-18 12:00:00,2391,11536668
2015-02-18 13:00:00,4372,17032376
2015-02-18 14:00:00,4496,18987136
2015-02-18 15:00:00,3569,18465948
2015-02-18 16:00:00,3302,17203444
2015-02-18 17:00:00,3958,38405524
2015-02-18 18:00:00,2785,13570924
2015-02-18 19:00:00,1920,9959560
2015-02-18 20:00:00,1764,9252064
2015-02-18 21:00:00,4368,37322504
2015-02-18 22:00:00,4276,24187100
2015-02-18 23:00:00,2973,13289560
2015-02-19 00:00:00,2025,9070120
2015-02-19 01:00:00,2017,9077424
2015-02-19 02:00:00,3081,9827716
2015-02-19 03:00:00,8336,14804396
2015-02-19 04:00:00,6797,12850108
2015-02-19 05:00:00,7665,13270524
2015-02-19 06:00:00,7560,13728720
2015-02-19 07:00:00,2058,8889368
2015-02-19 08:00:00,2494,13994376
2015-02-19 09:00:00,2906,18272488
2015-02-19 10:00:00,2480,11225556
2015-02-19 11:00:00,2514,11294852
2015-02-19 12:00:00,3264,20472184
2015-02-19 13:00:00,4756,33717136
2015-02-19 14:00:00,4705,33978736
2015-02-19 15:00:00,3590,29460952
2015-02-19 16:00:00,4197,31082112
2015-02-19 17:00:00,3099,27323504
2015-02-19 18:00:00,2479,23264632
2015-02-19 19:00:00,2544,30485176
2015-02-19 20:00:00,2785,37525688
2015-02-19 21:00:00,3726,46324408
2015-02-19 22:00:00,17868,241570780
2015-02-19 23:00:00,17877,240904604
2015-02-20 00:00:00,10641,124576492
2015-02-20 01:00:00,7162,92898108
2015-02-20 02:00:00,4572,53591580
2015-02-20 03:00:00,3347,27456668
2015-02-20 04:00:00,2877,18680092
2015-02-20 05:00:00,2675,13136476
2015-02-20 06:00:00,2442,9898780
2015-02-20 07:00:00,2347,8557452
2015-02-20 08:00:00,2088,7855696
2015-02-20 09:00:00,2083,12593136
2015-02-20 10:00:00,2380,19617568
2015-02-20 11:00:00,3370,26763408
2015-02-20 12:00:00,3102,14916192
2015-02-20 13:00:00,2970,16890128
2015-02-20 14:00:00,2810,22153424
2015-02-20 15:00:00,4737,38368660
2015-02-20 16:00:00,3090,29268216
2015-02-20 17:00:00,60635,505418072
2015-02-20 18:00:00,2985,31172776
2015-02-20 19:00:00,3026,30232696
2015-02-20 20:00:00,3046,29825880
2015-02-20 21:00:00,2777,26436056
2015-02-20 22:00:00,2431,17838596
2015-02-20 23:00:00,2249,13652780
2015-02-21 00:00:00,2102,11485932
2015-02-21 01:00:00,2032,11047340
2015-02-21 02:00:00,1614,9088556
2015-02-21 03:00:00,1596,8815472
2015-02-21 04:00:00,1580,8799088
2015-02-21 05:00:00,1627,8831856
2015-02-21 06:00:00,1683,8635248
2015-02-21 07:00:00,2416,10849472
2015-02-21 08:00:00,2424,10466520
2015-02-21 09:00:00,2377,8656088
2015-02-21 10:00:00,2370,8590168
2015-02-21 11:00:00,2676,9094968
2015-02-21 12:00:00,2610,9255736
2015-02-21 13:00:00,2712,10967904
2015-02-21 14:00:00,2874,11313680
2015-02-21 15:00:00,2885,10750000
2015-02-21 16:00:00,17314,244297160
2015-02-21 17:00:00,4046,31119920
2015-02-21 18:00:00,2710,9793680
2015-02-21 19:00:00,3105,11900136
2015-02-21 20:00:00,2822,9735312
2015-02-21 21:00:00,2604,9548496
2015-02-21 22:00:00,2726,11137000
2015-02-21 23:00:00,2289,8806864
2015-02-22 00:00:00,2169,8527312
2015-02-22 01:00:00,16513,480162488
2015-02-22 02:00:00,16106,948259232
2015-02-22 03:00:00,1721,7724576
2015-02-22 04:00:00,1795,8134176
2015-02-22 05:00:00,2028,9814104
2015-02-22 06:00:00,1650,7508672
2015-02-22 07:00:00,1250,5066536
2015-02-22 08:00:00,1314,5132072
2015-02-22 09:00:00,1267,5246248
2015-02-22 10:00:00,29880,1885961416
2015-02-22 11:00:00,4008,192416328
2015-02-22 12:00:00,2109,17257544
2015-02-22 13:00:00,1354,5618728
2015-02-22 14:00:00,1322,5129464
2015-02-22 15:00:00,15127,238549080
2015-02-22 16:00:00,1233,4458872
2015-02-22 17:00:00,1120,4212600
2015-02-22 18:00:00,623,2256372
2015-02-22 19:00:00,510,2146248
2015-02-22 20:00:00,475,1738288
2015-02-22 21:00:00,7275,80357836
2015-02-22 22:00:00,7220,80616648
2015-02-22 23:00:00,7754,121596122
2015-02-23 00:00:00,7158,108051992
2015-02-23 01:00:00,5855,90017476
2015-02-23 02:00:00,4382,54477284
2015-02-23 03:00:00,3613,39494836
2015-02-23 04:00:00,2418,5480612
2015-02-23 05:00:00,2337,2837668
2015-02-23 06:00:00,2279,2308836
2015-02-23 07:00:00,2165,1915028
2015-02-23 08:00:00,2240,1828060
2015-02-23 09:00:00,3445,19408524
2015-02-23 10:00:00,5916,66931472
2015-02-23 11:00:00,5193,57477468
2015-02-23 12:00:00,4602,53388252
2015-02-23 13:00:00,4661,55148568
2015-02-23 14:00:00,4707,52031224
2015-02-23 15:00:00,3823,21449680
2015-02-23 16:00:00,3988,19590784
2015-02-23 17:00:00,4093,20105024
2015-02-23 18:00:00,4152,20690496
2015-02-23 19:00:00,4208,20423920
2015-02-23 20:00:00,5952,76795920
2015-02-23 21:00:00,5529,75167592
2015-02-23 22:00:00,5228,74682240
2015-02-23 23:00:00,5293,76627056
2015-02-24 00:00:00,4818,64889072
2015-02-24 01:00:00,3613,24725312
2015-02-24 02:00:00,3280,15367360
2015-02-24 03:00:00,2974,9817088
2015-02-24 04:00:00,2925,8832816
2015-02-24 05:00:00,2818,8125088
2015-02-24 06:00:00,2737,7774624
2015-02-24 07:00:00,2769,8724240
2015-02-24 08:00:00,2930,8975840
2015-02-24 09:00:00,3032,9464368
2015-02-24 10:00:00,3523,12677160
2015-02-24 11:00:00,3467,12130504
2015-02-24 12:00:00,3725,17112744
2015-02-24 13:00:00,3785,11085432
2015-02-24 14:00:00,3602,12455392
2015-02-24 15:00:00,3737,15604184
2015-02-24 16:00:00,3653,15323952
2015-02-24 17:00:00,3708,14921936
2015-02-24 18:00:00,3550,14511960
2015-02-24 19:00:00,3421,14346128
2015-02-24 20:00:00,3574,16212856
2015-02-24 21:00:00,7308,207001448
2015-02-24 22:00:00,3407,19565000
2015-02-24 23:00:00,3624,19763720
2015-02-25 00:00:00,3196,8001496
2015-02-25 01:00:00,3270,8431752
2015-02-25 02:00:00,3215,8759592
2015-02-25 03:00:00,3227,8344040
2015-02-25 04:00:00,2963,7197128
2015-02-25 05:00:00,2935,7619576
2015-02-25 06:00:00,2845,7341496
2015-02-25 07:00:00,2689,6369184
2015-02-25 08:00:00,2731,6345120
2015-02-25 09:00:00,2899,8453664
2015-02-25 10:00:00,3109,7837904
2015-02-25 11:00:00,3971,10488078
2015-02-25 12:00:00,6536,128029348
2015-02-25 13:00:00,8963,67722102
2015-02-25 14:00:00,9195,72060552
2015-02-25 15:00:00,9098,69330528
2015-02-25 16:00:00,8529,59308744
2015-02-25 17:00:00,4575,24768840
2015-02-25 18:00:00,7493,17681008
2015-02-25 19:00:00,7432,15699192
2015-02-25 20:00:00,8797,75172184
2015-02-25 21:00:00,7814,73448744
2015-02-25 22:00:00,5120,68270280
2015-02-25 23:00:00,8750,77083688
2015-02-26 00:00:00,8516,68433768
2015-02-26 01:00:00,7091,22014472
2015-02-26 02:00:00,5206,12188592
2015-02-26 03:00:00,3079,7006096
2015-02-26 04:00:00,6919,15784448
2015-02-26 05:00:00,6763,15933552
2015-02-26 06:00:00,6820,15795152
2015-02-26 07:00:00,3971,9576944
2015-02-26 08:00:00,3029,8259344
2015-02-26 09:00:00,7448,19356912
2015-02-26 10:00:00,7849,20069368
2015-02-26 11:00:00,7544,17711704
2015-02-26 12:00:00,5477,11317672
2015-02-26 13:00:00,3674,8658648
2015-02-26 14:00:00,7598,17236456
2015-02-26 15:00:00,7786,17923016
2015-02-26 16:00:00,8539,18621064
2015-02-26 17:00:00,5977,55414016
2015-02-26 18:00:00,5614,67053096
2015-02-26 19:00:00,8447,61818948
2015-02-26 20:00:00,7880,47102752
2015-02-26 21:00:00,8007,48038560
2015-02-26 22:00:00,5435,13897833
2015-02-26 23:00:00,3738,9313977
2015-02-27 00:00:00,7305,16268592
2015-02-27 01:00:00,7292,16339648
2015-02-27 02:00:00,7202,15524864
2015-02-27 03:00:00,4077,8804032
2015-02-27 04:00:00,3195,6734768
2015-02-27 05:00:00,7002,14487040
2015-02-27 06:00:00,6978,13940688
2015-02-27 07:00:00,7616,15080218
2015-02-27 08:00:00,6395,12699168
2015-02-27 09:00:00,3175,7114336
2015-02-27 10:00:00,8288,19532304
2015-02-27 11:00:00,7123,16686272
2015-02-27 12:00:00,7574,16134240
2015-02-27 13:00:00,5776,13754048
2015-02-27 14:00:00,3979,25852112
2015-02-27 15:00:00,8094,31594568
2015-02-27 16:00:00,7804,29764144
2015-02-27 17:00:00,7780,28828088
2015-02-27 18:00:00,6990,21530936
2015-02-27 19:00:00,3980,13932976
2015-02-27 20:00:00,7568,18937488
2015-02-27 21:00:00,7294,17587632
2015-02-27 22:00:00,7762,24586016
2015-02-27 23:00:00,7232,24979696
2015-02-28 00:00:00,4370,15704064
2015-02-28 01:00:00,7964,22876544
2015-02-28 02:00:00,9807,30691171
2015-02-28 03:00:00,9533,26066547
2015-02-28 04:00:00,8272,23350083
2015-02-28 05:00:00,5461,17389019
2015-02-28 06:00:00,9120,25121171
2015-02-28 07:00:00,8498,23540703
2015-02-28 08:00:00,7618,20142344
2015-02-28 09:00:00,4553,14363984
2015-02-28 10:00:00,4171,24856016
2015-02-28 11:00:00,8067,32219600
2015-02-28 12:00:00,8013,31498064
2015-02-28 13:00:00,7752,24644832
2015-02-28 14:00:00,5088,13543136
2015-02-28 15:00:00,4679,58037168
2015-02-28 16:00:00,8503,64998800
2015-02-28 17:00:00,8467,65721920
2015-02-28 18:00:00,8328,60629152
2015-02-28 19:00:00,6449,49400752
2015-02-28 20:00:00,3575,20413392
2015-02-28 21:00:00,16902,139596672
2015-02-28 22:00:00,14683,109788720
2015-02-28 23:00:00,9778,52828272
2015-03-01 00:00:00,7685,32729894
2015-03-01 01:00:00,4260,14108220
2015-03-01 02:00:00,6880,16233788
2015-03-01 03:00:00,6857,15988060
2015-03-01 04:00:00,6866,16488036
2015-03-01 05:00:00,5458,13619228
2015-03-01 06:00:00,3127,8922364
2015-03-01 07:00:00,6970,18309260
2015-03-01 08:00:00,14976,66475804
2015-03-01 09:00:00,22184,110184700
2015-03-01 10:00:00,8693,31727804
2015-03-01 11:00:00,4179,17535452
2015-03-01 12:00:00,7637,24564100
2015-03-01 13:00:00,8312,29957468
2015-03-01 14:00:00,8405,29470812
2015-03-01 15:00:00,7639,27994364
2015-03-01 16:00:00,4351,17983596
2015-03-01 17:00:00,8260,27275824
2015-03-01 18:00:00,8190,27250368
2015-03-01 19:00:00,8250,24174192
2015-03-01 20:00:00,7810,22050048
2015-03-01 21:00:00,5073,15173952
2015-03-01 22:00:00,7961,21843184
2015-03-01 23:00:00,8016,25626096
2015-03-02 00:00:00,9003,45891584
2015-03-02 01:00:00,9367,46851992
2015-03-02 02:00:00,6592,42237547
2015-03-02 03:00:00,10305,48803515
2015-03-02 04:00:00,10082,47553675
2015-03-02 05:00:00,9380,41629220
2015-03-02 06:00:00,8357,38822580
2015-03-02 07:00:00,5306,29695020
2015-03-02 08:00:00,8745,33962396
2015-03-02 09:00:00,8396,30877436
2015-03-02 10:00:00,8375,29012804
2015-03-02 11:00:00,12059,37298900
2015-03-02 12:00:00,8525,33105712
2015-03-02 13:00:00,9434,37475352
2015-03-02 14:00:00,8616,30407048
2015-03-02 15:00:00,6045,25507688
2015-03-02 16:00:00,8392,31761384
2015-03-02 17:00:00,7419,27134264
2015-03-02 18:00:00,7356,25735928
2015-03-02 19:00:00,7861,33343936
2015-03-02 20:00:00,5125,28054360
2015-03-02 21:00:00,7892,41710272
2015-03-02 22:00:00,8180,37858144
2015-03-02 23:00:00,7325,25509616
2015-03-03 00:00:00,7261,24829152
2015-03-03 01:00:00,5018,22489120
2015-03-03 02:00:00,7042,27099104
2015-03-03 03:00:00,6873,24148176
2015-03-03 04:00:00,6912,25130336
2015-03-03 05:00:00,6732,20288560
2015-03-03 06:00:00,4790,15270304
2015-03-03 07:00:00,6867,20098448
2015-03-03 08:00:00,6846,20858512
2015-03-03 09:00:00,6739,21189744
2015-03-03 10:00:00,6942,23475672
2015-03-03 11:00:00,5384,21609496
2015-03-03 12:00:00,6850,21298752
2015-03-03 13:00:00,7283,24321280
2015-03-03 14:00:00,8720,32014099
2015-03-03 15:00:00,9151,27318179
2015-03-03 16:00:00,7538,32783923
2015-03-03 17:00:00,9607,37366887
2015-03-03 18:00:00,8795,43002616
2015-03-03 19:00:00,7868,37764256
2015-03-03 20:00:00,6962,35803072
2015-03-03 21:00:00,5793,30622080
2015-03-03 22:00:00,6530,24499008
2015-03-03 23:00:00,6459,24046096
2015-03-04 00:00:00,6926,27100152
2015-03-04 01:00:00,6742,26038928
2015-03-04 02:00:00,5017,19365536
2015-03-04 03:00:00,6358,19450928
2015-03-04 04:00:00,6302,18928160
2015-03-04 05:00:00,6240,19360736
2015-03-04 06:00:00,6172,18849936
2015-03-04 07:00:00,4727,15292768
2015-03-04 08:00:00,6557,28467840
2015-03-04 09:00:00,6282,22295368
2015-03-04 10:00:00,7484,36575848
2015-03-04 11:00:00,8045,38789768
2015-03-04 12:00:00,6778,37065008
2015-03-04 13:00:00,7104,23065296
2015-03-04 14:00:00,7153,24982260
2015-03-04 15:00:00,7987,19698324
2015-03-04 16:00:00,7420,15035932
2015-03-04 17:00:00,6057,17460060
2015-03-04 18:00:00,5833,17425272
2015-03-04 19:00:00,5278,16358192
2015-03-04 20:00:00,4620,13102000
2015-03-04 21:00:00,4536,13831856
2015-03-04 22:00:00,4090,13078352
2015-03-04 23:00:00,3732,12171744
2015-03-05 00:00:00,3754,13122032
2015-03-05 01:00:00,3604,13564688
2015-03-05 02:00:00,3567,13281360
2015-03-05 03:00:00,3513,13078720
2015-03-05 04:00:00,3436,11809440
2015-03-05 05:00:00,3440,12055504
2015-03-05 06:00:00,3319,10791984
2015-03-05 07:00:00,3306,10597568
2015-03-05 08:00:00,3368,11455936
2015-03-05 09:00:00,3713,12617928
2015-03-05 10:00:00,3842,12913544
2015-03-05 11:00:00,4072,16522024
2015-03-05 12:00:00,3773,12969608
2015-03-05 13:00:00,4202,20289056
2015-03-05 14:00:00,6780,31393576
2015-03-05 15:00:00,7716,28172216
2015-03-05 16:00:00,6071,21341648
2015-03-05 17:00:00,5047,24776288
2015-03-05 18:00:00,4077,22901016
2015-03-05 19:00:00,3188,8957280
2015-03-05 20:00:00,3095,8491248
2015-03-05 21:00:00,3069,9160976
2015-03-05 22:00:00,3042,10447216
2015-03-05 23:00:00,3125,11935632
2015-03-06 00:00:00,2947,10751968
2015-03-06 01:00:00,2940,10459520
2015-03-06 02:00:00,2929,10346880
2015-03-06 03:00:00,2995,11066224
2015-03-06 04:00:00,3246,16750312
2015-03-06 05:00:00,2904,10300152
2015-03-06 06:00:00,2896,10747272
2015-03-06 07:00:00,2761,9206552
2015-03-06 08:00:00,2746,9863720
2015-03-06 09:00:00,2705,9626306
2015-03-06 10:00:00,2995,12375908
2015-03-06 11:00:00,3701,17268585
2015-03-06 12:00:00,3710,17370353
2015-03-06 13:00:00,3149,11423865
2015-03-06 14:00:00,3169,13059809
2015-03-06 15:00:00,3148,10824897
2015-03-06 16:00:00,3619,12824337
2015-03-06 17:00:00,3590,15134129
2015-03-06 18:00:00,3431,11850985
2015-03-06 19:00:00,3611,15203425
2015-03-06 20:00:00,71248,287404169
2015-03-06 21:00:00,5466,25734065
2015-03-06 22:00:00,2867,8331009
2015-03-06 23:00:00,2612,6506425
2015-03-07 00:00:00,2598,6885521
2015-03-07 01:00:00,2615,7395905
2015-03-07 02:00:00,2729,9690905
2015-03-07 03:00:00,2653,9493609
2015-03-07 04:00:00,2524,6419225
2015-03-07 05:00:00,2998,6536217
2015-03-07 06:00:00,2972,6374953
2015-03-07 07:00:00,2479,6062137
2015-03-07 08:00:00,2475,6003545
2015-03-07 09:00:00,2448,6180761
2015-03-07 10:00:00,2597,8187129
2015-03-07 11:00:00,2548,7815785
2015-03-07 12:00:00,2483,6863001
2015-03-07 13:00:00,3745,9922889
2015-03-07 14:00:00,3057,7968329
2015-03-07 15:00:00,2762,7613113
2015-03-07 16:00:00,2756,8019833
2015-03-07 17:00:00,2725,8081561
2015-03-07 18:00:00,2701,7883945
2015-03-07 19:00:00,2718,8164873
2015-03-07 20:00:00,2680,8869145
2015-03-07 21:00:00,2660,8219785
2015-03-07 22:00:00,2448,7328600
2015-03-07 23:00:00,2623,13079336
2015-03-08 00:00:00,3164,29666312
2015-03-08 01:00:00,2974,27446040
2015-03-08 02:00:00,2843,24618008
2015-03-08 03:00:00,2699,22671176
2015-03-08 04:00:00,2623,20764376
2015-03-08 05:00:00,2516,18978456
2015-03-08 06:00:00,2489,18073752
2015-03-08 07:00:00,2692,19094808
2015-03-08 08:00:00,2443,16451768
2015-03-08 09:00:00,2362,14916920
2015-03-08 10:00:00,2396,14500664
2015-03-08 11:00:00,2333,12946760
2015-03-08 12:00:00,2569,13043544
2015-03-08 13:00:00,69411,279147432
2015-03-08 14:00:00,2272,9587032
2015-03-08 15:00:00,2174,7957112
2015-03-08 16:00:00,2138,7102920
2015-03-08 17:00:00,2106,6108520
2015-03-08 18:00:00,2052,5864696
2015-03-08 19:00:00,2215,7424152
2015-03-08 20:00:00,2314,8182328
2015-03-08 21:00:00,2254,7791064
2015-03-08 22:00:00,2246,7082898
2015-03-08 23:00:00,2566,9542168
2015-03-09 00:00:00,2129,6010872
2015-03-09 01:00:00,2067,5520392
2015-03-09 02:00:00,1948,4590792
2015-03-09 03:00:00,1918,3964712
2015-03-09 04:00:00,1907,4279928
2015-03-09 05:00:00,1876,3735192
2015-03-09 06:00:00,1879,3221176
2015-03-09 07:00:00,1933,3051304
2015-03-09 08:00:00,1933,3023608
2015-03-09 09:00:00,2232,3629240
2015-03-09 10:00:00,2335,4388648
2015-03-09 11:00:00,2397,4302336
2015-03-09 12:00:00,2769,5614048
2015-03-09 13:00:00,2388,3754864
2015-03-09 14:00:00,4771,15661312
2015-03-09 15:00:00,6209,44619400
2015-03-09 16:00:00,4260,29207946
2015-03-09 17:00:00,3394,23143112
2015-03-09 18:00:00,2932,18334512
2015-03-09 19:00:00,2731,16164880
2015-03-09 20:00:00,2901,14647440
2015-03-09 21:00:00,3296,15056728
2015-03-09 22:00:00,3118,13400760
2015-03-09 23:00:00,3668,13633728
2015-03-10 00:00:00,3966,13313995
2015-03-10 01:00:00,4300,14388083
2015-03-10 02:00:00,3988,13446342
2015-03-10 03:00:00,3191,9972992
2015-03-10 04:00:00,3152,8968480
2015-03-10 05:00:00,3178,8221408
2015-03-10 06:00:00,2981,7608672
2015-03-10 07:00:00,2657,6584272
2015-03-10 08:00:00,2284,5522616
2015-03-10 09:00:00,2610,6388600
2015-03-10 10:00:00,2528,5950200
2015-03-10 11:00:00,2792,6186296
2015-03-10 12:00:00,2735,6016256
2015-03-10 13:00:00,2803,5366464
2015-03-10 14:00:00,3167,9755110
2015-03-10 15:00:00,2583,5714568
2015-03-10 16:00:00,3381,6133040
2015-03-10 17:00:00,3146,6170480
2015-03-10 18:00:00,3671,6825712
2015-03-10 19:00:00,3542,5979416
2015-03-10 20:00:00,3589,6239208
2015-03-10 21:00:00,3581,10346296
2015-03-10 22:00:00,3168,6169992
2015-03-10 23:00:00,4640,8367536
2015-03-11 00:00:00,4786,8300736
2015-03-11 01:00:00,4463,7688160
2015-03-11 02:00:00,3507,5794992
2015-03-11 03:00:00,2872,4447936
2015-03-11 04:00:00,2800,4224936
2015-03-11 05:00:00,2704,4094888
2015-03-11 06:00:00,2685,3940176
2015-03-11 07:00:00,2555,3773840
2015-03-11 08:00:00,2737,4737024
2015-03-11 09:00:00,2795,4747544
2015-03-11 10:00:00,3479,6062200
2015-03-11 11:00:00,6362,53058664
2015-03-11 12:00:00,6377,53118984
2015-03-11 13:00:00,3946,10459760
2015-03-11 14:00:00,3613,6175840
2015-03-11 15:00:00,3521,7763728
2015-03-11 16:00:00,3192,5183690
2015-03-11 17:00:00,3283,6132744
2015-03-11 18:00:00,3017,5581032
2015-03-11 19:00:00,2750,4782496
2015-03-11 20:00:00,2887,4906384
2015-03-11 21:00:00,2768,24413520
2015-03-11 22:00:00,5360,20987408
2015-03-11 23:00:00,5250,18799392
2015-03-12 00:00:00,6727,22094864
2015-03-12 01:00:00,5925,18472656
2015-03-12 02:00:00,4864,13943152
2015-03-12 03:00:00,2833,5775008
2015-03-12 04:00:00,2051,2955136
2015-03-12 05:00:00,1851,2582768
2015-03-12 06:00:00,1817,2532608
2015-03-12 07:00:00,1916,2603648
2015-03-12 08:00:00,1894,2569056
2015-03-12 09:00:00,2670,4791600
2015-03-12 10:00:00,2724,7477168
2015-03-12 11:00:00,3011,7864464
2015-03-12 12:00:00,2875,6578720
2015-03-12 13:00:00,2790,7140034
2015-03-12 14:00:00,2904,7666530
2015-03-12 15:00:00,3602,10802272
2015-03-12 16:00:00,4789,26024322
2015-03-12 17:00:00,4611,27484736
2015-03-12 18:00:00,3982,17572784
2015-03-12 19:00:00,3499,13078688
2015-03-12 20:00:00,4392,23303488
2015-03-12 21:00:00,4475,22674992
2015-03-12 22:00:00,4169,14963360
2015-03-12 23:00:00,4002,11567616
2015-03-13 00:00:00,3897,11031056
2015-03-13 01:00:00,3825,10228176
2015-03-13 02:00:00,3632,9191440
2015-03-13 03:00:00,3594,8726688
2015-03-13 04:00:00,3553,8223856
2015-03-13 05:00:00,3536,7996048
2015-03-13 06:00:00,3491,7666880
2015-03-13 07:00:00,3310,6921392
2015-03-13 08:00:00,3258,9832976
2015-03-13 09:00:00,73558,605598416
2015-03-13 10:00:00,73730,607444020
2015-03-13 11:00:00,42109,385030036
2015-03-13 12:00:00,22785,259916720
2015-03-13 13:00:00,7132,42057160
2015-03-13 14:00:00,3415,11731104
2015-03-13 15:00:00,3679,14555652
2015-03-13 16:00:00,4011,12521412
2015-03-13 17:00:00,3795,10375040
2015-03-13 18:00:00,2939,8439216
2015-03-13 19:00:00,2871,9323016
2015-03-13 20:00:00,2526,6407808
2015-03-13 21:00:00,2521,6146512
2015-03-13 22:00:00,3095,6884704
2015-03-13 23:00:00,2999,6328780
2015-03-14 00:00:00,2748,9392256
2015-03-14 01:00:00,2615,8476576
2015-03-14 02:00:00,2555,7676736
2015-03-14 03:00:00,2545,7634912
2015-03-14 04:00:00,2475,7449504
2015-03-14 05:00:00,2429,7315200
2015-03-14 06:00:00,2410,7251632
2015-03-14 07:00:00,2405,7214848
2015-03-14 08:00:00,2498,7076712
2015-03-14 09:00:00,2479,6999104
2015-03-14 10:00:00,2287,6916272
2015-03-14 11:00:00,2320,6965024
2015-03-14 12:00:00,2385,7082608
2015-03-14 13:00:00,2377,7042128
2015-03-14 14:00:00,2268,6843472
2015-03-14 15:00:00,2021,6353200
2015-03-14 16:00:00,2062,6277648
2015-03-14 17:00:00,2213,6655712
2015-03-14 18:00:00,2142,6881920
2015-03-14 19:00:00,1963,6670714
2015-03-14 20:00:00,1976,6485386
2015-03-14 21:00:00,1908,6008906
2015-03-14 22:00:00,1949,6668410
2015-03-14 23:00:00,1497,4895168
2015-03-15 00:00:00,1329,3183200
2015-03-15 01:00:00,1305,2873504
2015-03-15 02:00:00,1277,2789360
2015-03-15 03:00:00,1274,2764384
2015-03-15 04:00:00,1271,2755792
2015-03-15 05:00:00,1255,2739408
2015-03-15 06:00:00,1248,2734112
2015-03-15 07:00:00,1296,2742304
2015-03-15 08:00:00,1298,2751400
2015-03-15 09:00:00,1394,3748320
2015-03-15 10:00:00,1354,3693872
2015-03-15 11:00:00,1247,3422928
2015-03-15 12:00:00,1375,3904080
2015-03-15 13:00:00,1437,5408624
2015-03-15 14:00:00,1712,6032432
2015-03-15 15:00:00,4357,16192672
2015-03-15 16:00:00,1916,4539232
2015-03-15 17:00:00,2051,4966016
2015-03-15 18:00:00,1679,3479916
2015-03-15 19:00:00,1299,3312144
2015-03-15 20:00:00,1474,3611088
2015-03-15 21:00:00,1463,4487936
2015-03-15 22:00:00,2832,17835832
2015-03-15 23:00:00,2685,13576008
2015-03-16 00:00:00,2746,14921488
2015-03-16 01:00:00,1809,9381424
2015-03-16 02:00:00,1743,9027024
2015-03-16 03:00:00,1913,8757128
2015-03-16 04:00:00,2557,7594732
2015-03-16 05:00:00,2497,7078556
2015-03-16 06:00:00,2386,6528796
2015-03-16 07:00:00,2380,6266912
2015-03-16 08:00:00,2408,6297456
2015-03-16 09:00:00,3095,8089644
2015-03-16 10:00:00,3597,10997468
2015-03-16 11:00:00,3576,11024252
2015-03-16 12:00:00,3829,12025228
2015-03-16 13:00:00,3792,11875804
2015-03-16 14:00:00,3455,10489684
2015-03-16 15:00:00,3548,12083036
2015-03-16 16:00:00,3734,13473580
2015-03-16 17:00:00,5146,19178380
2015-03-16 18:00:00,3900,13021328
2015-03-16 19:00:00,3982,11384664
2015-03-16 20:00:00,4344,14852824
2015-03-16 21:00:00,4257,14143840
2015-03-16 22:00:00,4449,15938724
2015-03-16 23:00:00,4338,11697956
2015-03-17 00:00:00,4262,10808904
2015-03-17 01:00:00,3529,9153808
2015-03-17 02:00:00,3408,8709428
2015-03-17 03:00:00,3464,8703156
2015-03-17 04:00:00,3429,8341164
2015-03-17 05:00:00,3351,7492460
2015-03-17 06:00:00,3348,7310648
2015-03-17 07:00:00,3275,6806080
2015-03-17 08:00:00,3220,8288440
2015-03-17 09:00:00,7263,60141372
2015-03-17 10:00:00,6566,46365552
2015-03-17 11:00:00,5334,28465952
2015-03-17 12:00:00,5519,24266664
2015-03-17 13:00:00,4718,18985164
2015-03-17 14:00:00,5587,19449988
2015-03-17 15:00:00,7323,40052908
2015-03-17 16:00:00,4975,19318564
2015-03-17 17:00:00,4534,15221704
2015-03-17 18:00:00,5694,27754768
2015-03-17 19:00:00,5837,33199608
2015-03-17 20:00:00,5979,45246360
2015-03-17 21:00:00,5968,43411348
2015-03-17 22:00:00,7352,44952084
2015-03-17 23:00:00,7461,47946164
2015-03-18 00:00:00,27308,367734896
2015-03-18 01:00:00,14973,168695840
2015-03-18 02:00:00,6609,48938448
2015-03-18 03:00:00,5255,39984322
2015-03-18 04:00:00,5200,39971014
2015-03-18 05:00:00,5074,38068776
2015-03-18 06:00:00,4923,35344680
2015-03-18 07:00:00,4713,32519708
2015-03-18 08:00:00,4641,31407448
2015-03-18 09:00:00,4567,26408968
2015-03-18 10:00:00,4516,23646152
2015-03-18 11:00:00,4524,25010792
2015-03-18 12:00:00,6517,53691768
2015-03-18 13:00:00,16532,186806312
2015-03-18 14:00:00,12072,127861068
2015-03-18 15:00:00,10331,104381420
2015-03-18 16:00:00,7516,70911904
2015-03-18 17:00:00,5955,64648760
2015-03-18 18:00:00,5747,56652680
2015-03-18 19:00:00,5329,48018808
2015-03-18 20:00:00,4611,37265704
2015-03-18 21:00:00,6425,41911896
2015-03-18 22:00:00,6744,42393900
2015-03-18 23:00:00,17034,228591772
2015-03-19 00:00:00,4566,27050828
2015-03-19 01:00:00,5685,56372228
2015-03-19 02:00:00,3033,10278956
2015-03-19 03:00:00,4351,38513100
2015-03-19 04:00:00,2734,7469200
2015-03-19 05:00:00,2707,7183712
2015-03-19 06:00:00,2644,6565728
2015-03-19 07:00:00,2618,5901248
2015-03-19 08:00:00,45680,240985916
2015-03-19 09:00:00,28599,146917092
2015-03-19 10:00:00,3029,7648064
2015-03-19 11:00:00,3561,12207168
2015-03-19 12:00:00,3319,11580240
2015-03-19 13:00:00,3475,11246360
2015-03-19 14:00:00,3341,9667788
2015-03-19 15:00:00,3821,10363656
2015-03-19 16:00:00,4123,14894992
2015-03-19 17:00:00,8293,21410352
2015-03-19 18:00:00,7806,17944928
2015-03-19 19:00:00,7652,20288072
2015-03-19 20:00:00,5448,14045416
2015-03-19 21:00:00,10469,106233612
2015-03-19 22:00:00,8137,77868268
2015-03-19 23:00:00,4024,20733820
2015-03-20 00:00:00,3071,8090112
2015-03-20 01:00:00,2804,7437512
2015-03-20 02:00:00,2777,7279724
2015-03-20 03:00:00,2971,6287340
2015-03-20 04:00:00,2652,5891180
2015-03-20 05:00:00,2585,5723804
2015-03-20 06:00:00,2912,5975532
2015-03-20 07:00:00,2749,5660876
2015-03-20 08:00:00,2611,5369980
2015-03-20 09:00:00,2997,6547772
2015-03-20 10:00:00,3520,8916924
2015-03-20 11:00:00,3486,8021436
2015-03-20 12:00:00,3158,9582752
2015-03-20 13:00:00,3984,10805264
2015-03-20 14:00:00,4259,15294992
2015-03-20 15:00:00,3554,9261576
2015-03-20 16:00:00,3137,5590540
2015-03-20 17:00:00,3520,7270264
2015-03-20 18:00:00,3364,6063528
2015-03-20 19:00:00,4308,8109404
2015-03-20 20:00:00,3738,6869632
2015-03-20 21:00:00,4123,9504560
2015-03-20 22:00:00,4175,10367200
2015-03-20 23:00:00,4050,11367912
2015-03-21 00:00:00,3864,9147192
2015-03-21 01:00:00,3298,7883836
2015-03-21 02:00:00,2926,5536268
2015-03-21 03:00:00,3294,9162028
2015-03-21 04:00:00,3450,10636748
2015-03-21 05:00:00,2852,6057380
2015-03-21 06:00:00,2769,5137140
2015-03-21 07:00:00,2704,5071204
2015-03-21 08:00:00,34347,406094420
2015-03-21 09:00:00,29798,349746092
2015-03-21 10:00:00,24657,282360368
2015-03-21 11:00:00,16954,169291200
2015-03-21 12:00:00,8055,47277248
2015-03-21 13:00:00,5184,12893896
2015-03-21 14:00:00,5611,14791624
2015-03-21 15:00:00,3226,5957928
2015-03-21 16:00:00,3068,7312364
2015-03-21 17:00:00,3254,7765836
2015-03-21 18:00:00,3200,6868524
2015-03-21 19:00:00,3136,6680396
2015-03-21 20:00:00,3181,6802924
2015-03-21 21:00:00,3272,8428468
2015-03-21 22:00:00,2918,7273768
2015-03-21 23:00:00,3005,7498872
2015-03-22 00:00:00,2445,4935840
2015-03-22 01:00:00,2311,4671296
2015-03-22 02:00:00,2306,4665600
2015-03-22 03:00:00,2368,4733732
2015-03-22 04:00:00,2284,4646516
2015-03-22 05:00:00,2279,4633428
2015-03-22 06:00:00,2275,4631528
2015-03-22 07:00:00,2318,4563992
2015-03-22 08:00:00,2234,4480172
2015-03-22 09:00:00,2392,4748908
2015-03-22 10:00:00,2464,4285228
2015-03-22 11:00:00,2426,4191568
2015-03-22 12:00:00,2850,4574768
2015-03-22 13:00:00,2980,5699748
2015-03-22 14:00:00,2796,5514980
2015-03-22 15:00:00,2814,7902804
2015-03-22 16:00:00,2755,6391284
2015-03-22 17:00:00,2531,4573524
2015-03-22 18:00:00,2676,5775964
2015-03-22 19:00:00,2893,5897116
2015-03-22 20:00:00,3455,6969804
2015-03-22 21:00:00,3116,6407977
2015-03-22 22:00:00,2641,5657593
2015-03-22 23:00:00,3009,6381309
2015-03-23 00:00:00,2681,5655076
2015-03-23 01:00:00,2451,5215304
2015-03-23 02:00:00,2224,4753560
2015-03-23 03:00:00,2216,4752328
2015-03-23 04:00:00,1985,3684492
2015-03-23 05:00:00,1982,3683292
2015-03-23 06:00:00,1936,3220540
2015-03-23 07:00:00,2094,6129548
2015-03-23 08:00:00,2215,5897324
2015-03-23 09:00:00,3254,5918028
2015-03-23 10:00:00,3927,8419148
2015-03-23 11:00:00,36291,409719260
2015-03-23 12:00:00,25235,282356666
2015-03-23 13:00:00,25323,280930586
2015-03-23 14:00:00,14696,150471740
2015-03-23 15:00:00,7222,25226416
2015-03-23 16:00:00,4843,10683236
2015-03-23 17:00:00,3750,7100108
2015-03-23 18:00:00,4042,7791084
2015-03-23 19:00:00,3702,7046308
2015-03-23 20:00:00,3719,7045316
2015-03-23 21:00:00,3936,7523832
2015-03-23 22:00:00,4255,8666312
2015-03-23 23:00:00,4193,7830024
2015-03-24 00:00:00,4092,7768444
2015-03-24 01:00:00,4054,8365452
2015-03-24 02:00:00,3943,7405536
2015-03-24 03:00:00,3923,7347744
2015-03-24 04:00:00,3897,7322368
2015-03-24 05:00:00,3884,7312176
2015-03-24 06:00:00,3868,7263376
2015-03-24 07:00:00,3859,7221216
2015-03-24 08:00:00,4091,7739552
2015-03-24 09:00:00,4258,9277624
2015-03-24 10:00:00,4905,9881000
2015-03-24 11:00:00,4773,9605404
2015-03-24 12:00:00,5159,9844708
2015-03-24 13:00:00,5467,10537340
2015-03-24 14:00:00,5123,9911412
2015-03-24 15:00:00,6606,12286172
2015-03-24 16:00:00,4641,9658084
2015-03-24 17:00:00,4832,9957484
2015-03-24 18:00:00,4816,9476012
2015-03-24 19:00:00,4868,9736980
2015-03-24 20:00:00,4794,9708612
2015-03-24 21:00:00,4826,10274588
2015-03-24 22:00:00,4837,9437388
2015-03-24 23:00:00,5117,9349116
2015-03-25 00:00:00,4586,8716772
2015-03-25 01:00:00,4530,8491476
2015-03-25 02:00:00,4411,7670308
2015-03-25 03:00:00,4345,7736212
2015-03-25 04:00:00,4301,7572116
2015-03-25 05:00:00,4265,7475572
2015-03-25 06:00:00,4262,7502932
2015-03-25 07:00:00,4257,7467316
2015-03-25 08:00:00,4280,7814888
2015-03-25 09:00:00,4348,7635028
2015-03-25 10:00:00,5194,11360916
2015-03-25 11:00:00,6231,13210468
2015-03-25 12:00:00,8390,17976020
2015-03-25 13:00:00,8552,17555812
2015-03-25 14:00:00,8627,39591140
2015-03-25 15:00:00,6421,24195340
2015-03-25 16:00:00,5454,14021148
2015-03-25 17:00:00,4964,20669228
2015-03-25 18:00:00,4658,25377356
2015-03-25 19:00:00,4662,21830332
2015-03-25 20:00:00,4323,17508676
2015-03-25 21:00:00,4416,16506492
2015-03-25 22:00:00,4524,13352044
2015-03-25 23:00:00,3722,12173824
2015-03-26 00:00:00,5431,15860112
2015-03-26 01:00:00,5283,13205048
2015-03-26 02:00:00,4957,12402160
2015-03-26 03:00:00,4080,10581680
2015-03-26 04:00:00,3899,10262192
2015-03-26 05:00:00,3977,22946192
2015-03-26 06:00:00,3538,9503712
2015-03-26 07:00:00,3372,9239072
2015-03-26 08:00:00,3546,8474464
2015-03-26 09:00:00,4249,9534584
2015-03-26 10:00:00,4986,11146272
2015-03-26 11:00:00,5296,14017520
2015-03-26 12:00:00,5301,14925224
2015-03-26 13:00:00,5337,14351984
2015-03-26 14:00:00,5461,15938652
2015-03-26 15:00:00,4977,14432532
2015-03-26 16:00:00,6742,34900028
2015-03-26 17:00:00,5662,18479036
2015-03-26 18:00:00,4460,12564220
2015-03-26 19:00:00,4677,17994524
2015-03-26 20:00:00,4491,11983772
2015-03-26 21:00:00,5479,33603380
2015-03-26 22:00:00,9742,167627492
2015-03-26 23:00:00,5474,23782788
2015-03-27 00:00:00,5338,13261404
2015-03-27 01:00:00,6753,121798388
2015-03-27 02:00:00,5449,93055076
2015-03-27 03:00:00,5019,67784276
2015-03-27 04:00:00,4802,58952748
2015-03-27 05:00:00,4574,54462268
2015-03-27 06:00:00,5797,56847372
2015-03-27 07:00:00,5828,58295616
2015-03-27 08:00:00,5741,56980608
2015-03-27 09:00:00,5230,42262128
2015-03-27 10:00:00,5094,43106032
2015-03-27 11:00:00,6897,84266688
2015-03-27 12:00:00,6278,97691184
2015-03-27 13:00:00,9183,84256400
2015-03-27 14:00:00,14084,119873424
2015-03-27 15:00:00,10353,64887896
2015-03-27 16:00:00,8244,46225304
2015-03-27 17:00:00,5479,36835008
2015-03-27 18:00:00,5640,32617472
2015-03-27 19:00:00,5060,25803504
2015-03-27 20:00:00,4883,25013808
2015-03-27 21:00:00,4657,15434608
2015-03-27 22:00:00,3887,13545872
2015-03-27 23:00:00,3749,13551280
2015-03-28 00:00:00,3809,13754192
2015-03-28 01:00:00,4063,13796048
2015-03-28 02:00:00,3992,13306720
2015-03-28 03:00:00,3936,13054848
2015-03-28 04:00:00,3881,12608608
2015-03-28 05:00:00,3798,12447952
2015-03-28 06:00:00,3704,11929408
2015-03-28 07:00:00,3642,11542672
2015-03-28 08:00:00,4891,12434880
2015-03-28 09:00:00,4490,11605440
2015-03-28 10:00:00,6011,13241520
2015-03-28 11:00:00,4858,11932512
2015-03-28 12:00:00,4548,11677808
2015-03-28 13:00:00,4970,59829936
2015-03-28 14:00:00,4830,57863456
2015-03-28 15:00:00,4735,51985264
2015-03-28 16:00:00,4594,50508576
2015-03-28 17:00:00,4587,50449184
2015-03-28 18:00:00,4712,52171840
2015-03-28 19:00:00,4832,51616384
2015-03-28 20:00:00,6889,148718688
2015-03-28 21:00:00,6425,132619744
2015-03-28 22:00:00,6203,127286000
2015-03-28 23:00:00,6906,123797440
2015-03-29 00:00:00,7112,120230240
2015-03-29 01:00:00,6061,115793600
2015-03-29 02:00:00,5755,95267504
2015-03-29 03:00:00,4934,82514688
2015-03-29 04:00:00,4824,74780192
2015-03-29 05:00:00,4572,64196448
2015-03-29 06:00:00,4461,58787456
2015-03-29 07:00:00,4486,58251680
2015-03-29 08:00:00,4243,52919968
2015-03-29 09:00:00,4602,48276960
2015-03-29 10:00:00,3993,42314928
2015-03-29 11:00:00,3887,36131184
2015-03-29 12:00:00,4731,27118208
2015-03-29 13:00:00,4403,26895792
2015-03-29 14:00:00,4410,24229072
2015-03-29 15:00:00,4350,21925616
2015-03-29 16:00:00,5070,16612048
2015-03-29 17:00:00,5315,14869128
2015-03-29 18:00:00,3287,11433776
2015-03-29 19:00:00,3204,10245440
2015-03-29 20:00:00,3314,9784256
2015-03-29 21:00:00,3518,9804976
2015-03-29 22:00:00,3538,10038032
2015-03-29 23:00:00,3673,9620256
2015-03-30 00:00:00,3643,9514160
2015-03-30 01:00:00,3615,9276560
2015-03-30 02:00:00,3380,8524272
2015-03-30 03:00:00,3319,8384464
2015-03-30 04:00:00,3266,8226320
2015-03-30 05:00:00,3130,7973344
2015-03-30 06:00:00,3107,7930416
2015-03-30 07:00:00,3321,9229792
2015-03-30 08:00:00,3169,7451264
2015-03-30 09:00:00,3497,8571552
2015-03-30 10:00:00,4867,11526448
2015-03-30 11:00:00,5011,15301072
2015-03-30 12:00:00,4724,11899152
2015-03-30 13:00:00,5831,16025840
2015-03-30 14:00:00,5912,14225856
2015-03-30 15:00:00,5735,12109296
2015-03-30 16:00:00,10141,20956768
2015-03-30 17:00:00,8142,16577920
2015-03-30 18:00:00,6252,13277656
2015-03-30 19:00:00,4936,10818920
2015-03-30 20:00:00,4510,10258632
2015-03-30 21:00:00,6226,11917664
2015-03-30 22:00:00,3705,9117024
2015-03-30 23:00:00,3637,8725696
2015-03-31 00:00:00,3575,8575648
2015-03-31 01:00:00,3501,8220432
2015-03-31 02:00:00,3332,7918736
2015-03-31 03:00:00,3261,7822160
2015-03-31 04:00:00,3233,8401312
2015-03-31 05:00:00,3197,7598336
2015-03-31 06:00:00,3120,7439104
2015-03-31 07:00:00,3102,7122672
2015-03-31 08:00:00,2967,7146896
2015-03-31 09:00:00,2744,7014688
2015-03-31 10:00:00,5859,10565888
2015-03-31 11:00:00,5232,34090976
2015-03-31 12:00:00,3795,29061624
2015-03-31 13:00:00,3878,26678192
2015-03-31 14:00:00,8747,31765938
2015-03-31 15:00:00,8330,28100404
2015-03-31 16:00:00,6298,22168076
2015-03-31 17:00:00,11172,201342124
2015-03-31 18:00:00,5996,73851416
2015-03-31 19:00:00,3627,17285464
2015-03-31 20:00:00,5854,18222344
2015-03-31 21:00:00,3775,14306872
2015-03-31 22:00:00,7629,55745800
2015-03-31 23:00:00,5480,39154824
2015-04-01 00:00:00,5131,18943608
2015-04-01 01:00:00,4905,12611240
2015-04-01 02:00:00,5298,12383400
2015-04-01 03:00:00,4355,10403608
2015-04-01 04:00:00,4207,9043496
2015-04-01 05:00:00,5310,10953688
2015-04-01 06:00:00,5423,18383032
2015-04-01 07:00:00,4932,14422712
2015-04-01 08:00:00,4320,9461384
2015-04-01 09:00:00,4436,10438344
2015-04-01 10:00:00,6806,29291928
2015-04-01 11:00:00,4403,9013336
2015-04-01 12:00:00,7389,99980256
2015-04-01 13:00:00,6963,56079040
2015-04-01 14:00:00,7802,66105376
2015-04-01 15:00:00,7864,48944752
2015-04-01 16:00:00,8835,27594096
2015-04-01 17:00:00,9821,32582432
2015-04-01 18:00:00,5897,31488608
2015-04-01 19:00:00,5253,25455152
2015-04-01 20:00:00,5705,23570744
2015-04-01 21:00:00,5160,22661080
2015-04-01 22:00:00,6162,24696232
2015-04-01 23:00:00,7306,24745864
2015-04-02 00:00:00,5590,19217784
2015-04-02 01:00:00,4943,17997800
2015-04-02 02:00:00,4927,18140616
2015-04-02 03:00:00,4883,17475208
2015-04-02 04:00:00,4697,17001656
2015-04-02 05:00:00,4680,16984872
2015-04-02 06:00:00,4630,16893160
2015-04-02 07:00:00,4606,16870184
2015-04-02 08:00:00,4466,15567368
2015-04-02 09:00:00,10451,81071000
2015-04-02 10:00:00,10746,82740792
2015-04-02 11:00:00,7971,53404808
2015-04-02 12:00:00,5299,28835944
2015-04-02 13:00:00,5431,21996640
2015-04-02 14:00:00,5590,21400672
2015-04-02 15:00:00,4824,18427888
2015-04-02 16:00:00,4871,18970816
2015-04-02 17:00:00,5647,23375536
2015-04-02 18:00:00,6976,26785952
2015-04-02 19:00:00,6634,24962256
2015-04-02 20:00:00,6172,22557760
2015-04-02 21:00:00,5731,20421632
2015-04-02 22:00:00,5282,19173920
2015-04-02 23:00:00,5094,19549968
2015-04-03 00:00:00,4987,18586192
2015-04-03 01:00:00,4859,18364120
2015-04-03 02:00:00,5185,33188144
2015-04-03 03:00:00,4869,31441952
2015-04-03 04:00:00,4702,30255632
2015-04-03 05:00:00,4507,28538504
2015-04-03 06:00:00,4210,24505080
2015-04-03 07:00:00,4085,23086184
2015-04-03 08:00:00,4037,23007272
2015-04-03 09:00:00,3970,22909832
2015-04-03 10:00:00,4493,22398360
2015-04-03 11:00:00,4976,26562680
2015-04-03 12:00:00,4962,31932792
2015-04-03 13:00:00,4829,30320968
2015-04-03 14:00:00,4805,28770560
2015-04-03 15:00:00,5239,28878576
2015-04-03 16:00:00,14858,147358976
2015-04-03 17:00:00,15032,147284368
2015-04-03 18:00:00,9607,90760816
2015-04-03 19:00:00,7594,75521008
2015-04-03 20:00:00,4566,22662736
2015-04-03 21:00:00,4281,18752384
2015-04-03 22:00:00,4201,20069984
2015-04-03 23:00:00,4006,18747504
2015-04-04 00:00:00,3845,17843544
2015-04-04 01:00:00,4440,39295528
2015-04-04 02:00:00,4378,39100328
2015-04-04 03:00:00,4105,31389464
2015-04-04 04:00:00,3948,28114752
2015-04-04 05:00:00,3767,23503280
2015-04-04 06:00:00,3401,18638976
2015-04-04 07:00:00,3299,16512128
2015-04-04 08:00:00,3454,16287488
2015-04-04 09:00:00,3233,14774264
2015-04-04 10:00:00,3073,13772280
2015-04-04 11:00:00,3074,15803680
2015-04-04 12:00:00,3055,13987616
2015-04-04 13:00:00,2784,12487008
2015-04-04 14:00:00,2648,11914032
2015-04-04 15:00:00,2802,16733560
2015-04-04 16:00:00,2556,11289032
2015-04-04 17:00:00,2525,11037080
2015-04-04 18:00:00,3337,36870824
2015-04-04 19:00:00,3078,31959336
2015-04-04 20:00:00,2916,27627784
2015-04-04 21:00:00,2819,25015672
2015-04-04 22:00:00,2866,24365208
2015-04-04 23:00:00,2769,22248984
2015-04-05 00:00:00,2612,19311352
2015-04-05 01:00:00,2538,17745256
2015-04-05 02:00:00,2530,17737064
2015-04-05 03:00:00,2311,15331768
2015-04-05 04:00:00,2239,15192504
2015-04-05 05:00:00,2240,14965496
2015-04-05 06:00:00,2355,14726248
2015-04-05 07:00:00,2425,12549608
2015-04-05 08:00:00,2485,15102152
2015-04-05 09:00:00,2343,14845768
2015-04-05 10:00:00,2326,14786600
2015-04-05 11:00:00,8400,34637864
2015-04-05 12:00:00,6823,24035400
2015-04-05 13:00:00,4644,15003192
2015-04-05 14:00:00,3714,15544552
2015-04-05 15:00:00,2603,13688200
2015-04-05 16:00:00,2395,12297120
2015-04-05 17:00:00,3919,11201072
2015-04-05 18:00:00,5093,27969624
2015-04-05 19:00:00,5873,28223096
2015-04-05 20:00:00,6727,32019928
2015-04-05 21:00:00,5661,22518072
2015-04-05 22:00:00,5533,21011480
2015-04-05 23:00:00,5952,22341640
2015-04-06 00:00:00,5565,19763864
2015-04-06 01:00:00,5379,18114392
2015-04-06 02:00:00,5313,16996472
2015-04-06 03:00:00,5242,16777832
2015-04-06 04:00:00,5163,15654088
2015-04-06 05:00:00,5049,13487368
2015-04-06 06:00:00,5010,13430616
2015-04-06 07:00:00,4943,12358056
2015-04-06 08:00:00,4822,11227736
2015-04-06 09:00:00,5032,11687064
2015-04-06 10:00:00,8952,21154384
2015-04-06 11:00:00,13391,36173168
2015-04-06 12:00:00,10199,31889392
2015-04-06 13:00:00,7535,19558256
2015-04-06 14:00:00,6371,15849296
2015-04-06 15:00:00,5664,13165280
2015-04-06 16:00:00,5699,11731616
2015-04-06 17:00:00,5668,11350272
2015-04-06 18:00:00,5672,10418632
2015-04-06 19:00:00,7144,25253760
2015-04-06 20:00:00,6797,21973456
2015-04-06 21:00:00,6099,16110144
2015-04-06 22:00:00,5998,13551088
2015-04-06 23:00:00,6187,12841168
2015-04-07 00:00:00,5599,10915248
2015-04-07 01:00:00,5440,10168160
2015-04-07 02:00:00,5449,9566704
2015-04-07 03:00:00,5302,9165072
2015-04-07 04:00:00,5186,8739696
2015-04-07 05:00:00,4901,8313264
2015-04-07 06:00:00,4836,8169376
2015-04-07 07:00:00,4864,9991344
2015-04-07 08:00:00,4709,8503776
2015-04-07 09:00:00,4657,8117008
2015-04-07 10:00:00,6783,41857320
2015-04-07 11:00:00,8385,28111832
2015-04-07 12:00:00,12006,22183208
2015-04-07 13:00:00,8344,16743544
2015-04-07 14:00:00,6651,14116552
2015-04-07 15:00:00,5416,13852048
2015-04-07 16:00:00,4993,14293256
2015-04-07 17:00:00,10123,22286408
2015-04-07 18:00:00,5044,11143896
2015-04-07 19:00:00,5377,13633192
2015-04-07 20:00:00,5961,13588232
2015-04-07 21:00:00,5643,14109320
2015-04-07 22:00:00,6815,14088552
2015-04-07 23:00:00,5921,12141096
2015-04-08 00:00:00,5667,11319656
2015-04-08 01:00:00,4604,9716808
2015-04-08 02:00:00,4366,9242008
2015-04-08 03:00:00,4222,7977544
2015-04-08 04:00:00,4208,7645640
2015-04-08 05:00:00,4179,7566264
2015-04-08 06:00:00,4144,7526088
2015-04-08 07:00:00,4221,7497320
2015-04-08 08:00:00,4303,8090136
2015-04-08 09:00:00,5483,11160408
2015-04-08 10:00:00,4743,9713280
2015-04-08 11:00:00,4654,8689256
2015-04-08 12:00:00,5524,18593856
2015-04-08 13:00:00,7664,36324192
2015-04-08 14:00:00,10957,21600456
2015-04-08 15:00:00,11123,36709848
2015-04-08 16:00:00,14355,41727736
2015-04-08 17:00:00,14218,37706904
2015-04-08 18:00:00,10859,25163208
2015-04-08 19:00:00,9403,39388520
2015-04-08 20:00:00,6040,28550920
2015-04-08 21:00:00,5337,24937224
2015-04-08 22:00:00,4616,19388968
2015-04-08 23:00:00,4262,16550568
2015-04-09 00:00:00,4311,16395848
2015-04-09 01:00:00,3908,14880760
2015-04-09 02:00:00,3786,12558560
2015-04-09 03:00:00,3728,12357504
2015-04-09 04:00:00,3683,11255344
2015-04-09 05:00:00,3671,11250544
2015-04-09 06:00:00,3680,11551888
2015-04-09 07:00:00,3533,8653664
2015-04-09 08:00:00,3504,7643200
2015-04-09 09:00:00,3539,7876800
2015-04-09 10:00:00,7105,60168224
2015-04-09 11:00:00,8954,76952240
2015-04-09 12:00:00,9012,65646672
2015-04-09 13:00:00,6258,27581712
2015-04-09 14:00:00,15019,79493848
2015-04-09 15:00:00,15073,54221616
2015-04-09 16:00:00,8116,28928328
2015-04-09 17:00:00,7072,23487456
2015-04-09 18:00:00,4881,12354000
2015-04-09 19:00:00,4401,10109464
2015-04-09 20:00:00,4370,10007768
2015-04-09 21:00:00,4998,29950616
2015-04-09 22:00:00,5167,30220328
2015-04-09 23:00:00,5602,29731528
2015-04-10 00:00:00,5394,25526024
2015-04-10 01:00:00,5043,22694088
2015-04-10 02:00:00,4472,20156712
2015-04-10 03:00:00,4357,17901336
2015-04-10 04:00:00,4326,17867240
2015-04-10 05:00:00,4272,16747832
2015-04-10 06:00:00,4266,16879896
2015-04-10 07:00:00,4327,16732720
2015-04-10 08:00:00,5740,18940496
2015-04-10 09:00:00,6768,25531648
2015-04-10 10:00:00,5522,24608264
2015-04-10 11:00:00,5186,15370840
2015-04-10 12:00:00,4980,15590816
2015-04-10 13:00:00,5421,30554592
2015-04-10 14:00:00,6103,35968752
2015-04-10 15:00:00,5660,31462664
2015-04-10 16:00:00,7596,46262152
2015-04-10 17:00:00,7782,28900720
2015-04-10 18:00:00,5978,21136504
2015-04-10 19:00:00,5492,20229936
2015-04-10 20:00:00,5235,19513840
2015-04-10 21:00:00,5461,17613120
2015-04-10 22:00:00,5341,17274416
2015-04-10 23:00:00,4700,15222048
2015-04-11 00:00:00,4909,15419152
2015-04-11 01:00:00,4702,14525808
2015-04-11 02:00:00,5212,38249504
2015-04-11 03:00:00,4932,30690496
2015-04-11 04:00:00,4565,22898480
2015-04-11 05:00:00,4444,20694560
2015-04-11 06:00:00,4411,20618672
2015-04-11 07:00:00,4360,19508384
2015-04-11 08:00:00,4371,17557648
2015-04-11 09:00:00,4710,17774400
2015-04-11 10:00:00,4346,16427584
2015-04-11 11:00:00,4297,15447616
2015-04-11 12:00:00,4175,13980928
2015-04-11 13:00:00,4676,17176416
2015-04-11 14:00:00,4278,23024272
2015-04-11 15:00:00,4253,22931904
2015-04-11 16:00:00,4166,21884336
2015-04-11 17:00:00,4780,45881088
2015-04-11 18:00:00,4963,53241040
2015-04-11 19:00:00,4847,50605232
2015-04-11 20:00:00,4531,38200256
2015-04-11 21:00:00,4579,35505440
2015-04-11 22:00:00,4234,29931056
2015-04-11 23:00:00,4091,27383216
2015-04-12 00:00:00,3872,23789520
2015-04-12 01:00:00,3645,20767152
2015-04-12 02:00:00,4132,41889760
2015-04-12 03:00:00,4045,39340400
2015-04-12 04:00:00,3799,33441936
2015-04-12 05:00:00,3752,32082736
2015-04-12 06:00:00,3618,28684976
2015-04-12 07:00:00,3351,24254848
2015-04-12 08:00:00,3307,23100672
2015-04-12 09:00:00,3931,41255360
2015-04-12 10:00:00,3838,38242352
2015-04-12 11:00:00,4923,41584224
2015-04-12 12:00:00,3881,29211136
2015-04-12 13:00:00,3372,16229568
2015-04-12 14:00:00,3975,18052880
2015-04-12 15:00:00,3186,13537936
2015-04-12 16:00:00,3152,11732416
2015-04-12 17:00:00,3185,10959680
2015-04-12 18:00:00,3084,10195456
2015-04-12 19:00:00,3196,9031306
2015-04-12 20:00:00,3304,9070003
2015-04-12 21:00:00,3151,7698072
2015-04-12 22:00:00,3106,6640528
2015-04-12 23:00:00,2952,6360392
2015-04-13 00:00:00,2924,6319352
2015-04-13 01:00:00,2945,6348296
2015-04-13 02:00:00,2934,6331448
2015-04-13 03:00:00,2890,6292632
2015-04-13 04:00:00,3584,29357304
2015-04-13 05:00:00,3498,27188360
2015-04-13 06:00:00,3241,19408120
2015-04-13 07:00:00,3164,17320120
2015-04-13 08:00:00,3474,15985784
2015-04-13 09:00:00,3626,15849384
2015-04-13 10:00:00,4050,19397840
2015-04-13 11:00:00,4165,15790144
2015-04-13 12:00:00,4163,15425400
2015-04-13 13:00:00,4088,17119192
2015-04-13 14:00:00,5725,25304584
2015-04-13 15:00:00,5706,23343616
2015-04-13 16:00:00,4919,21380648
2015-04-13 17:00:00,5522,26254072
2015-04-13 18:00:00,5015,19299008
2015-04-13 19:00:00,4825,15527120
2015-04-13 20:00:00,4599,23997472
2015-04-13 21:00:00,4359,12491664
2015-04-13 22:00:00,4313,12234952
2015-04-13 23:00:00,4242,11862368
2015-04-14 00:00:00,4349,13242016
2015-04-14 01:00:00,4385,12892576
2015-04-14 02:00:00,4449,12717408
2015-04-14 03:00:00,4288,11335400
2015-04-14 04:00:00,4264,11098024
2015-04-14 05:00:00,4448,11154632
2015-04-14 06:00:00,4568,11157360
2015-04-14 07:00:00,4575,11138416
2015-04-14 08:00:00,4596,11006544
2015-04-14 09:00:00,5186,14652952
2015-04-14 10:00:00,5296,14878400
2015-04-14 11:00:00,5024,15856576
2015-04-14 12:00:00,5425,16792760
2015-04-14 13:00:00,5351,16191168
2015-04-14 14:00:00,5689,18258576
2015-04-14 15:00:00,5927,17580664
2015-04-14 16:00:00,5889,18753408
2015-04-14 17:00:00,6249,45564320
2015-04-14 18:00:00,5711,17374880
2015-04-14 19:00:00,5632,17287184
2015-04-14 20:00:00,5828,19359464
2015-04-14 21:00:00,5914,17823316
2015-04-14 22:00:00,6080,18162724
2015-04-14 23:00:00,5634,18198184
2015-04-15 00:00:00,5313,16286000
2015-04-15 01:00:00,5272,16213392
2015-04-15 02:00:00,5082,15821920
2015-04-15 03:00:00,5052,15749152
2015-04-15 04:00:00,4976,15399360
2015-04-15 05:00:00,4927,15354176
2015-04-15 06:00:00,4865,15186112
2015-04-15 07:00:00,4681,13562496
2015-04-15 08:00:00,4796,14084032
2015-04-15 09:00:00,5395,15553344
2015-04-15 10:00:00,5216,18502808
2015-04-15 11:00:00,5137,17766264
2015-04-15 12:00:00,5187,14591048
2015-04-15 13:00:00,5024,14156184
2015-04-15 14:00:00,5676,15255816
2015-04-15 15:00:00,5452,15943728
2015-04-15 16:00:00,5423,14235040
2015-04-15 17:00:00,5068,13612240
2015-04-15 18:00:00,4853,12733288
2015-04-15 19:00:00,4464,12066808
2015-04-15 20:00:00,5702,14215736
2015-04-15 21:00:00,5306,13484056
2015-04-15 22:00:00,5489,13625360
2015-04-15 23:00:00,6887,16514304
2015-04-16 00:00:00,6589,15575232
2015-04-16 01:00:00,6297,15021664
2015-04-16 02:00:00,4501,11209536
2015-04-16 03:00:00,3850,9873584
2015-04-16 04:00:00,3814,9758656
2015-04-16 05:00:00,3730,9335488
2015-04-16 06:00:00,3675,9543480
2015-04-16 07:00:00,3697,14105072
2015-04-16 08:00:00,4976,11597932
2015-04-16 09:00:00,32849,166905664
2015-04-16 10:00:00,5080,20013376
2015-04-16 11:00:00,4259,14361992
2015-04-16 12:00:00,4008,13376248
2015-04-16 13:00:00,4350,9628368
2015-04-16 14:00:00,4054,11075524
2015-04-16 15:00:00,4016,10807484
2015-04-16 16:00:00,8467,19838156
2015-04-16 17:00:00,13764,43488588
2015-04-16 18:00:00,13556,38401292
2015-04-16 19:00:00,17959,42919436
2015-04-16 20:00:00,17930,41865004
2015-04-16 21:00:00,14873,53285404
2015-04-16 22:00:00,11932,28188508
2015-04-16 23:00:00,9491,22821820
2015-04-17 00:00:00,8202,19011292
2015-04-17 01:00:00,6375,15061404
2015-04-17 02:00:00,5934,14008588
2015-04-17 03:00:00,5237,12543676
2015-04-17 04:00:00,4522,11090844
2015-04-17 05:00:00,4502,10863644
2015-04-17 06:00:00,4455,10431724
2015-04-17 07:00:00,3827,9161116
2015-04-17 08:00:00,2860,7311116
2015-04-17 09:00:00,11413,25053324
2015-04-17 10:00:00,14505,32231116
2015-04-17 11:00:00,17570,39011876
2015-04-17 12:00:00,14857,41698972
2015-04-17 13:00:00,10158,29357756
2015-04-17 14:00:00,10022,26541892
2015-04-17 15:00:00,7339,18914588
2015-04-17 16:00:00,5137,14608188
2015-04-17 17:00:00,3244,10553900
2015-04-17 18:00:00,2961,9554284
2015-04-17 19:00:00,2698,6395756
2015-04-17 20:00:00,2661,6194620
2015-04-17 21:00:00,2549,6105884
2015-04-17 22:00:00,2507,6107852
2015-04-17 23:00:00,2436,6117564
2015-04-18 00:00:00,2385,5884380
2015-04-18 01:00:00,2375,5846012
2015-04-18 02:00:00,2338,5730748
2015-04-18 03:00:00,2307,5630620
2015-04-18 04:00:00,2259,5187820
2015-04-18 05:00:00,2206,4999852
2015-04-18 06:00:00,2116,4734460
2015-04-18 07:00:00,2089,4544044
2015-04-18 08:00:00,2077,4512700
2015-04-18 09:00:00,2611,4820236
2015-04-18 10:00:00,2659,5809244
2015-04-18 11:00:00,2212,4982812
2015-04-18 12:00:00,2207,4654188
2015-04-18 13:00:00,2360,7019740
2015-04-18 14:00:00,2502,7183420
2015-04-18 15:00:00,2410,7037272
2015-04-18 16:00:00,2272,5684184
2015-04-18 17:00:00,2239,5203608
2015-04-18 18:00:00,2437,6329656
2015-04-18 19:00:00,2272,5803032
2015-04-18 20:00:00,2084,4751712
2015-04-18 21:00:00,2212,6121760
2015-04-18 22:00:00,2227,8507264
2015-04-18 23:00:00,2414,8361520
2015-04-19 00:00:00,2079,6408576
2015-04-19 01:00:00,1945,5385600
2015-04-19 02:00:00,1914,4716016
2015-04-19 03:00:00,1829,4627488
2015-04-19 04:00:00,1824,5200288
2015-04-19 05:00:00,1781,5006592
2015-04-19 06:00:00,1757,5082096
2015-04-19 07:00:00,1737,4888576
2015-04-19 08:00:00,1702,4737488
2015-04-19 09:00:00,1923,4958064
2015-04-19 10:00:00,2092,5788298
2015-04-19 11:00:00,2068,5872563
2015-04-19 12:00:00,1868,5446120
2015-04-19 13:00:00,2218,6078328
2015-04-19 14:00:00,2289,6034504
2015-04-19 15:00:00,2570,7762792
2015-04-19 16:00:00,3217,9164488
2015-04-19 17:00:00,2941,8520392
2015-04-19 18:00:00,2836,8504600
2015-04-19 19:00:00,2755,8157528
2015-04-19 20:00:00,2962,9145208
2015-04-19 21:00:00,2909,8517088
2015-04-19 22:00:00,2912,8434096
2015-04-19 23:00:00,2930,8547280
2015-04-20 00:00:00,3189,9122428
2015-04-20 01:00:00,3374,9521036
2015-04-20 02:00:00,3563,11189774
2015-04-20 03:00:00,3007,9082704
2015-04-20 04:00:00,3352,10032432
2015-04-20 05:00:00,3326,9734048
2015-04-20 06:00:00,3285,9535024
2015-04-20 07:00:00,3231,9337936
2015-04-20 08:00:00,2896,8672000
2015-04-20 09:00:00,9300,22041392
2015-04-20 10:00:00,23636,50924048
2015-04-20 11:00:00,30447,66840272
2015-04-20 12:00:00,34039,72974904
2015-04-20 13:00:00,35007,74341560
2015-04-20 14:00:00,23277,49735776
2015-04-20 15:00:00,20046,203616206
2015-04-20 16:00:00,13428,133219992
2015-04-20 17:00:00,6124,76124072
2015-04-20 18:00:00,4336,51887136
2015-04-20 19:00:00,3876,42493664
2015-04-20 20:00:00,3421,40103920
2015-04-20 21:00:00,3226,35251872
2015-04-20 22:00:00,2951,30009792
2015-04-20 23:00:00,2857,25571344
2015-04-21 00:00:00,2743,22790928
2015-04-21 01:00:00,2686,21391584
2015-04-21 02:00:00,2576,17768000
2015-04-21 03:00:00,2494,14027024
2015-04-21 04:00:00,2381,9509824
2015-04-21 05:00:00,1947,6516752
2015-04-21 06:00:00,1901,5138400
2015-04-21 07:00:00,1921,4655664
2015-04-21 08:00:00,1916,4897104
2015-04-21 09:00:00,4319,9935536
2015-04-21 10:00:00,4320,10488760
2015-04-21 11:00:00,4042,12795088
2015-04-21 12:00:00,4338,13444736
2015-04-21 13:00:00,5088,14698376
2015-04-21 14:00:00,6247,17125000
2015-04-21 15:00:00,4336,10459224
2015-04-21 16:00:00,3080,7539480
2015-04-21 17:00:00,3740,7477176
2015-04-21 18:00:00,3444,6610248
2015-04-21 19:00:00,3289,6259512
2015-04-21 20:00:00,3102,5781696
2015-04-21 21:00:00,3116,5357272
2015-04-21 22:00:00,2984,5210520
2015-04-21 23:00:00,3018,5116984
2015-04-22 00:00:00,2869,4559672
2015-04-22 01:00:00,2837,4530600
2015-04-22 02:00:00,2820,4508120
2015-04-22 03:00:00,2735,4213192
2015-04-22 04:00:00,2721,4186552
2015-04-22 05:00:00,2705,4180152
2015-04-22 06:00:00,2790,6946152
2015-04-22 07:00:00,2710,5860744
2015-04-22 08:00:00,8556,17836840
2015-04-22 09:00:00,9522,19082072
2015-04-22 10:00:00,9563,22288376
2015-04-22 11:00:00,11662,44374384
2015-04-22 12:00:00,3093,10175856
2015-04-22 13:00:00,3580,16634512
2015-04-22 14:00:00,3033,10154576
2015-04-22 15:00:00,6156,21464104
2015-04-22 16:00:00,6708,30480136
2015-04-22 17:00:00,9858,40520304
2015-04-22 18:00:00,4910,11507720
2015-04-22 19:00:00,3879,8608648
2015-04-22 20:00:00,3880,7967672
2015-04-22 21:00:00,3753,8019832
2015-04-22 22:00:00,3295,7271112
2015-04-22 23:00:00,3240,7799576
2015-04-23 00:00:00,3009,6295528
2015-04-23 01:00:00,3096,6267848
2015-04-23 02:00:00,2845,5084056
2015-04-23 03:00:00,2785,4901592
2015-04-23 04:00:00,2712,4700232
2015-04-23 05:00:00,2698,10979432
2015-04-23 06:00:00,3580,18422056
2015-04-23 07:00:00,8302,50958696
2015-04-23 08:00:00,32718,250774008
2015-04-23 09:00:00,30110,228543864
2015-04-23 10:00:00,22515,172421512
2015-04-23 11:00:00,9799,102432160
2015-04-23 12:00:00,12698,40787848
2015-04-23 13:00:00,12438,27979400
2015-04-23 14:00:00,19546,55359542
2015-04-23 15:00:00,13930,52266926
2015-04-23 16:00:00,5806,22107042
2015-04-23 17:00:00,3123,15139856
2015-04-23 18:00:00,3112,32726480
2015-04-23 19:00:00,3554,33222416
2015-04-23 20:00:00,2788,22496296
2015-04-23 21:00:00,3353,24104600
2015-04-23 22:00:00,3155,29345600
2015-04-23 23:00:00,6797,40665624
2015-04-24 00:00:00,12742,62313680
2015-04-24 01:00:00,29635,129348896
2015-04-24 02:00:00,17936,82010176
2015-04-24 03:00:00,13464,64150864
2015-04-24 04:00:00,8133,42847424
2015-04-24 05:00:00,3228,23206992
2015-04-24 06:00:00,2289,19521460
2015-04-24 07:00:00,2246,19457892
2015-04-24 08:00:00,31029,176214592
2015-04-24 09:00:00,4000,31074208
2015-04-24 10:00:00,2909,31101288
2015-04-24 11:00:00,11335,48296392
2015-04-24 12:00:00,10730,34773080
2015-04-24 13:00:00,10803,35997176
2015-04-24 14:00:00,5393,26475416
2015-04-24 15:00:00,2627,18947264
2015-04-24 16:00:00,3196,20472120
2015-04-24 17:00:00,3060,20338984
2015-04-24 18:00:00,2749,19389624
2015-04-24 19:00:00,2831,19641736
2015-04-24 20:00:00,2326,18778728
2015-04-24 21:00:00,2291,18933208
2015-04-24 22:00:00,2788,20641768
2015-04-24 23:00:00,2696,20133352
2015-04-25 00:00:00,2575,19836968
2015-04-25 01:00:00,2543,19800824
2015-04-25 02:00:00,2556,19768568
2015-04-25 03:00:00,2478,19696136
2015-04-25 04:00:00,2445,19544840
2015-04-25 05:00:00,2395,19385640
2015-04-25 06:00:00,2378,19332392
2015-04-25 07:00:00,2358,19299672
2015-04-25 08:00:00,2396,19310016
2015-04-25 09:00:00,2443,19545968
2015-04-25 10:00:00,2312,18799520
2015-04-25 11:00:00,2386,18881488
2015-04-25 12:00:00,1912,17061568
2015-04-25 13:00:00,1900,17053072
2015-04-25 14:00:00,1952,17018096
2015-04-25 15:00:00,1934,16975696
2015-04-25 16:00:00,2160,18417456
2015-04-25 17:00:00,1907,17315056
2015-04-25 18:00:00,1863,16728960
2015-04-25 19:00:00,1894,17208960
2015-04-25 20:00:00,1787,17042352
2015-04-25 21:00:00,1769,16584368
2015-04-25 22:00:00,2919,17023472
2015-04-25 23:00:00,2961,17091392
2015-04-26 00:00:00,2716,16628992
2015-04-26 01:00:00,2662,16544672
2015-04-26 02:00:00,19408,83612704
2015-04-26 03:00:00,15861,69453168
2015-04-26 04:00:00,7459,36017472
2015-04-26 05:00:00,4833,25849552
2015-04-26 06:00:00,3201,19127024
2015-04-26 07:00:00,2741,17168144
2015-04-26 08:00:00,2703,16618000
2015-04-26 09:00:00,2673,15938320
2015-04-26 10:00:00,2595,15498432
2015-04-26 11:00:00,2652,15326752
2015-04-26 12:00:00,2521,14478680
2015-04-26 13:00:00,2515,13788224
2015-04-26 14:00:00,2609,13284400
2015-04-26 15:00:00,2318,12514000
2015-04-26 16:00:00,2429,11844896
2015-04-26 17:00:00,2343,11426464
2015-04-26 18:00:00,3545,13269200
2015-04-26 19:00:00,3541,16526340
2015-04-26 20:00:00,3602,14995540
2015-04-26 21:00:00,2493,12055668
2015-04-26 22:00:00,2367,12158644
2015-04-26 23:00:00,2287,12086544
2015-04-27 00:00:00,2326,12136464
2015-04-27 01:00:00,2239,11968480
2015-04-27 02:00:00,2066,10633392
2015-04-27 03:00:00,1936,9760000
2015-04-27 04:00:00,1920,10037904
2015-04-27 05:00:00,1898,9750704
2015-04-27 06:00:00,1868,8903504
2015-04-27 07:00:00,1829,8601504
2015-04-27 08:00:00,2034,8695440
2015-04-27 09:00:00,2230,8614752
2015-04-27 10:00:00,2018,8407936
2015-04-27 11:00:00,2365,8757520
2015-04-27 12:00:00,2630,27160360
2015-04-27 13:00:00,2289,13044352
2015-04-27 14:00:00,2701,24976928
2015-04-27 15:00:00,3405,24686048
2015-04-27 16:00:00,3454,14905884
2015-04-27 17:00:00,3755,16833748
2015-04-27 18:00:00,3698,15060024
2015-04-27 19:00:00,3437,14325504
2015-04-27 20:00:00,3221,11980448
2015-04-27 21:00:00,3154,11585728
2015-04-27 22:00:00,3261,16756720
2015-04-27 23:00:00,3260,16983408
2015-04-28 00:00:00,3147,10979920
2015-04-28 01:00:00,3011,9955168
2015-04-28 02:00:00,2938,9703248
2015-04-28 03:00:00,2861,9488992
2015-04-28 04:00:00,2771,9029680
2015-04-28 05:00:00,2640,8523392
2015-04-28 06:00:00,2617,8295552
2015-04-28 07:00:00,2962,9920016
2015-04-28 08:00:00,2875,9412640
2015-04-28 09:00:00,2627,10510080
2015-04-28 10:00:00,2651,12086208
2015-04-28 11:00:00,3729,21159248
2015-04-28 12:00:00,3917,24450512
2015-04-28 13:00:00,3925,16821296
2015-04-28 14:00:00,3556,10626320
2015-04-28 15:00:00,2762,11758736
2015-04-28 16:00:00,3213,12706880
2015-04-28 17:00:00,6713,70421224
2015-04-28 18:00:00,2887,12989920
2015-04-28 19:00:00,2432,8820848
2015-04-28 20:00:00,3258,26528016
2015-04-28 21:00:00,2606,9584304
2015-04-28 22:00:00,2979,15708016
2015-04-28 23:00:00,2984,16357344
2015-04-29 00:00:00,3276,16041156
2015-04-29 01:00:00,2892,14962692
2015-04-29 02:00:00,3292,15201662
2015-04-29 03:00:00,2981,13220222
2015-04-29 04:00:00,2184,10168432
2015-04-29 05:00:00,2069,9395536
2015-04-29 06:00:00,2013,8520816
2015-04-29 07:00:00,2077,9439536
2015-04-29 08:00:00,2842,10516912
2015-04-29 09:00:00,4387,25056480
2015-04-29 10:00:00,2758,9752880
2015-04-29 11:00:00,4260,31986704
2015-04-29 12:00:00,3839,29572656
2015-04-29 13:00:00,5344,68420440
2015-04-29 14:00:00,5078,66418776
2015-04-29 15:00:00,4964,64339264
2015-04-29 16:00:00,3786,51455488
2015-04-29 17:00:00,4593,47430208
2015-04-29 18:00:00,4298,26490064
2015-04-29 19:00:00,4372,30333776
2015-04-29 20:00:00,3973,26895344
2015-04-29 21:00:00,3884,26317184
2015-04-29 22:00:00,3746,23227680
2015-04-29 23:00:00,3521,21482048
2015-04-30 00:00:00,3471,19168960
2015-04-30 01:00:00,3341,17381920
2015-04-30 02:00:00,3211,15012352
2015-04-30 03:00:00,3063,12523472
2015-04-30 04:00:00,2930,10624720
2015-04-30 05:00:00,2621,8687792
2015-04-30 06:00:00,2595,8271248
2015-04-30 07:00:00,2692,7700272
2015-04-30 08:00:00,2592,7382416
2015-04-30 09:00:00,3502,9549200
2015-04-30 10:00:00,3551,9464424
2015-04-30 11:00:00,4418,12436760
2015-04-30 12:00:00,3053,16580160
2015-04-30 13:00:00,2902,15519296
2015-04-30 14:00:00,3041,25724432
2015-04-30 15:00:00,3348,30727952
2015-04-30 16:00:00,3333,22645296
2015-04-30 17:00:00,3488,34930624
2015-04-30 18:00:00,3358,32774304
2015-04-30 19:00:00,3303,31890608
2015-04-30 20:00:00,3154,26016048
2015-04-30 21:00:00,2944,19235296
2015-04-30 22:00:00,2883,13036752
2015-04-30 23:00:00,2600,9675232
2015-05-01 00:00:00,2309,6495760
2015-05-01 01:00:00,2361,6269168
2015-05-01 02:00:00,2317,6061088
2015-05-01 03:00:00,2308,5923760
2015-05-01 04:00:00,2297,5884016
2015-05-01 05:00:00,2227,5793360
2015-05-01 06:00:00,2213,5707424
2015-05-01 07:00:00,2244,6402752
2015-05-01 08:00:00,2386,6486016
2015-05-01 09:00:00,4015,12127200
2015-05-01 10:00:00,3650,20088000
2015-05-01 11:00:00,3477,12874016
2015-05-01 12:00:00,3078,9549040
2015-05-01 13:00:00,2372,6982256
2015-05-01 14:00:00,2317,6587464
2015-05-01 15:00:00,4759,11490096
2015-05-01 16:00:00,4765,12190672
2015-05-01 17:00:00,4182,11129232
2015-05-01 18:00:00,2482,7593712
2015-05-01 19:00:00,2405,7122640
2015-05-01 20:00:00,2296,6794720
2015-05-01 21:00:00,2286,6597024
2015-05-01 22:00:00,2520,7027360
2015-05-01 23:00:00,2471,7079520
2015-05-02 00:00:00,2169,6345440
2015-05-02 01:00:00,2111,5986384
2015-05-02 02:00:00,2099,5873216
2015-05-02 03:00:00,2394,6525310
2015-05-02 04:00:00,3134,7745977
2015-05-02 05:00:00,2902,7061354
2015-05-02 06:00:00,2260,6120427
2015-05-02 07:00:00,2154,5654064
2015-05-02 08:00:00,2156,5726768
2015-05-02 09:00:00,2276,15557056
2015-05-02 10:00:00,2181,9503856
2015-05-02 11:00:00,4138,8038048
2015-05-02 12:00:00,4158,7591280
2015-05-02 13:00:00,3938,7386864
2015-05-02 14:00:00,3900,7297776
2015-05-02 15:00:00,4280,30340416
2015-05-02 16:00:00,4373,36981584
2015-05-02 17:00:00,4285,33665296
2015-05-02 18:00:00,4113,30248640
2015-05-02 19:00:00,4093,29715312
2015-05-02 20:00:00,4190,29471632
2015-05-02 21:00:00,4114,25315008
2015-05-02 22:00:00,5214,43265216
2015-05-02 23:00:00,4703,38419632
2015-05-03 00:00:00,4082,35674640
2015-05-03 01:00:00,3930,33297904
2015-05-03 02:00:00,3830,31219440
2015-05-03 03:00:00,3602,28234752
2015-05-03 04:00:00,3437,26539664
2015-05-03 05:00:00,3052,24019088
2015-05-03 06:00:00,2374,17385472
2015-05-03 07:00:00,2335,15692560
2015-05-03 08:00:00,1800,11145392
2015-05-03 09:00:00,1749,9435504
2015-05-03 10:00:00,2408,16109424
2015-05-03 11:00:00,2245,15475536
2015-05-03 12:00:00,2200,17149728
2015-05-03 13:00:00,2220,13256000
2015-05-03 14:00:00,5135,25013568
2015-05-03 15:00:00,3428,17412640
2015-05-03 16:00:00,4334,14266304
2015-05-03 17:00:00,4441,13381216
2015-05-03 18:00:00,5325,12704208
2015-05-03 19:00:00,4023,10319232
2015-05-03 20:00:00,4151,10458112
2015-05-03 21:00:00,4006,8938416
2015-05-03 22:00:00,4351,21024400
2015-05-03 23:00:00,4305,11242880
2015-05-04 00:00:00,3864,8261376
2015-05-04 01:00:00,3580,7122400
2015-05-04 02:00:00,3374,6784768
2015-05-04 03:00:00,2967,6657600
2015-05-04 04:00:00,2648,6032992
2015-05-04 05:00:00,2621,5966368
2015-05-04 06:00:00,2560,5851616
2015-05-04 07:00:00,2582,5807744
2015-05-04 08:00:00,2863,6335168
2015-05-04 09:00:00,2694,8567744
2015-05-04 10:00:00,2969,24515120
2015-05-04 11:00:00,2971,27296784
2015-05-04 12:00:00,2605,23902736
2015-05-04 13:00:00,2968,24416528
2015-05-04 14:00:00,27810,76579856
2015-05-04 15:00:00,13867,49294200
2015-05-04 16:00:00,12945,45084184
2015-05-04 17:00:00,12978,62348152
2015-05-04 18:00:00,10320,53653624
2015-05-04 19:00:00,6871,45507584
2015-05-04 20:00:00,4715,31870432
2015-05-04 21:00:00,3286,12297920
2015-05-04 22:00:00,3159,9853184
2015-05-04 23:00:00,3621,27057408
2015-05-05 00:00:00,3441,26151440
2015-05-05 01:00:00,2959,26093344
2015-05-05 02:00:00,2924,25876672
2015-05-05 03:00:00,2725,23230352
2015-05-05 04:00:00,2570,20326064
2015-05-05 05:00:00,2415,17997888
2015-05-05 06:00:00,2132,13548336
2015-05-05 07:00:00,1924,9805264
2015-05-05 08:00:00,2185,7978384
2015-05-05 09:00:00,2486,11966800
2015-05-05 10:00:00,2302,10610544
2015-05-05 11:00:00,4104,13557904
2015-05-05 12:00:00,6685,11468432
2015-05-05 13:00:00,6613,11004656
2015-05-05 14:00:00,5061,9963320
2015-05-05 15:00:00,5705,11765368
2015-05-05 16:00:00,5811,13108512
2015-05-05 17:00:00,16015,15513104
2015-05-05 18:00:00,15651,23324640
2015-05-05 19:00:00,8303,19419136
2015-05-05 20:00:00,11634,31109328
2015-05-05 21:00:00,11034,30348736
2015-05-05 22:00:00,10939,29608864
2015-05-05 23:00:00,10683,28769728
2015-05-06 00:00:00,10252,27513008
2015-05-06 01:00:00,5767,17713264
2015-05-06 02:00:00,3738,12961168
2015-05-06 03:00:00,3365,11683040
2015-05-06 04:00:00,3226,10957328
2015-05-06 05:00:00,2917,10201872
2015-05-06 06:00:00,2290,9058736
2015-05-06 07:00:00,1810,8227104
2015-05-06 08:00:00,1607,7347744
2015-05-06 09:00:00,1524,7560096
2015-05-06 10:00:00,1414,6217160
2015-05-06 11:00:00,2869,13880976
2015-05-06 12:00:00,2834,12464288
2015-05-06 13:00:00,3397,14995928
2015-05-06 14:00:00,3675,14518560
2015-05-06 15:00:00,8070,22478800
2015-05-06 16:00:00,8516,38333216
2015-05-06 17:00:00,7935,25733152
2015-05-06 18:00:00,7251,22348912
2015-05-06 19:00:00,5588,16860272
2015-05-06 20:00:00,5805,28732944
2015-05-06 21:00:00,4760,23325328
2015-05-06 22:00:00,4391,21814192
2015-05-06 23:00:00,5478,33384240
2015-05-07 00:00:00,5395,32652704
2015-05-07 01:00:00,5189,31240400
2015-05-07 02:00:00,5109,30984496
2015-05-07 03:00:00,4825,29304608
2015-05-07 04:00:00,4662,27702208
2015-05-07 05:00:00,4440,25974896
2015-05-07 06:00:00,4142,24370192
2015-05-07 07:00:00,4009,23025232
2015-05-07 08:00:00,3917,21652400
2015-05-07 09:00:00,6049,25318432
2015-05-07 10:00:00,4529,21033232
2015-05-07 11:00:00,14755,25317872
2015-05-07 12:00:00,13942,23616280
2015-05-07 13:00:00,10868,24390984
2015-05-07 14:00:00,8188,28998368
2015-05-07 15:00:00,4010,20172064
2015-05-07 16:00:00,6781,23897872
2015-05-07 17:00:00,7404,32866312
2015-05-07 18:00:00,4330,15086432
2015-05-07 19:00:00,2945,11733408
2015-05-07 20:00:00,8545,22614824
2015-05-07 21:00:00,11864,29017024
2015-05-07 22:00:00,14672,34213984
2015-05-07 23:00:00,16136,37051840
2015-05-08 00:00:00,15353,35163552
2015-05-08 01:00:00,14981,34109696
2015-05-08 02:00:00,16025,36151776
2015-05-08 03:00:00,16710,37290192
2015-05-08 04:00:00,18394,40561792
2015-05-08 05:00:00,15277,34090816
2015-05-08 06:00:00,11222,25591280
2015-05-08 07:00:00,7751,18378816
2015-05-08 08:00:00,4875,12461536
2015-05-08 09:00:00,4811,11837968
2015-05-08 10:00:00,12567,29542448
2015-05-08 11:00:00,12662,30751296
2015-05-08 12:00:00,12615,29250008
2015-05-08 13:00:00,11014,25887320
2015-05-08 14:00:00,4214,10368232
2015-05-08 15:00:00,2295,8381568
2015-05-08 16:00:00,6320,32028152
2015-05-08 17:00:00,4075,18764440
2015-05-08 18:00:00,3185,13493624
2015-05-08 19:00:00,2188,8692040
2015-05-08 20:00:00,3192,55375488
2015-05-08 21:00:00,3186,55310528
2015-05-08 22:00:00,3258,55377728
2015-05-08 23:00:00,3257,55161088
2015-05-09 00:00:00,2998,49162048
2015-05-09 01:00:00,2666,37359808
2015-05-09 02:00:00,2277,24507648
2015-05-09 03:00:00,2050,16285504
2015-05-09 04:00:00,1934,12342976
2015-05-09 05:00:00,1882,10262976
2015-05-09 06:00:00,1810,7590784
2015-05-09 07:00:00,1803,7091072
2015-05-09 08:00:00,1914,7518288
2015-05-09 09:00:00,1858,6643576
2015-05-09 10:00:00,4049,9623864
2015-05-09 11:00:00,3828,7849048
2015-05-09 12:00:00,3736,7199064
2015-05-09 13:00:00,3570,6897880
2015-05-09 14:00:00,6440,68406872
2015-05-09 15:00:00,6004,62991512
2015-05-09 16:00:00,2649,4794456
2015-05-09 17:00:00,2405,4250648
2015-05-09 18:00:00,2308,4092248
2015-05-09 19:00:00,2406,5732056
2015-05-09 20:00:00,2182,4733400
2015-05-09 21:00:00,8496,23011032
2015-05-09 22:00:00,6593,14179288
2015-05-09 23:00:00,5445,11969216
2015-05-10 00:00:00,2714,8131264
2015-05-10 01:00:00,811,4261056
2015-05-10 02:00:00,691,2887872
2015-05-10 03:00:00,642,2228928
2015-05-10 04:00:00,610,2140288
2015-05-10 05:00:00,594,2103936
2015-05-10 06:00:00,890,2408576
2015-05-10 07:00:00,6106,7743616
2015-05-10 08:00:00,4251,5780096
2015-05-10 09:00:00,2637,4124288
2015-05-10 10:00:00,2615,4097152
2015-05-10 11:00:00,2634,4236032
2015-05-10 12:00:00,2732,5034368
2015-05-10 13:00:00,2582,4203904
2015-05-10 14:00:00,2264,3924736
2015-05-10 15:00:00,4224,63190512
2015-05-10 16:00:00,2592,36167808
2015-05-10 17:00:00,1820,12135888
2015-05-10 18:00:00,1668,5773952
2015-05-10 19:00:00,1300,3344448
2015-05-10 20:00:00,1295,4649760
2015-05-10 21:00:00,689,2645536
2015-05-10 22:00:00,1762,25870752
2015-05-10 23:00:00,2553,65426720
2015-05-11 00:00:00,1783,50531264
2015-05-11 01:00:00,5452,51762656
2015-05-11 02:00:00,15476,56799968
2015-05-11 03:00:00,15040,57140992
2015-05-11 04:00:00,7632,52178848
2015-05-11 05:00:00,8452,52192352
2015-05-11 06:00:00,5082,48273696
2015-05-11 07:00:00,4320,40955104
2015-05-11 08:00:00,3986,30791136
2015-05-11 09:00:00,72893,298767184
2015-05-11 10:00:00,21095,72852944
2015-05-11 11:00:00,23586,71674768
2015-05-11 12:00:00,19932,77274024
2015-05-11 13:00:00,12249,53390144
2015-05-11 14:00:00,5642,38754824
2015-05-11 15:00:00,3813,34941864
2015-05-11 16:00:00,3470,34083720
2015-05-11 17:00:00,2595,31486888
2015-05-11 18:00:00,2238,28826728
2015-05-11 19:00:00,1939,23140776
2015-05-11 20:00:00,1861,19312680
2015-05-11 21:00:00,3444,48750120
2015-05-11 22:00:00,2915,38751096
2015-05-11 23:00:00,3649,43369656
2015-05-12 00:00:00,3310,36145672
2015-05-12 01:00:00,3395,36912712
2015-05-12 02:00:00,4451,37083784
2015-05-12 03:00:00,3594,34418056
2015-05-12 04:00:00,3074,32791432
2015-05-12 05:00:00,3000,32362632
2015-05-12 06:00:00,2850,31775976
2015-05-12 07:00:00,2711,30735800
2015-05-12 08:00:00,2515,29136296
2015-05-12 09:00:00,3277,65348256
2015-05-12 10:00:00,4750,56802072
2015-05-12 11:00:00,4729,55053788
2015-05-12 12:00:00,3140,45265968
2015-05-12 13:00:00,3865,48639296
2015-05-12 14:00:00,4030,43760320
2015-05-12 15:00:00,12627,55331424
2015-05-12 16:00:00,12888,50747416
2015-05-12 17:00:00,9747,43137544
2015-05-12 18:00:00,5441,30480208
2015-05-12 19:00:00,6840,29317712
2015-05-12 20:00:00,6561,28812512
2015-05-12 21:00:00,5943,24344048
2015-05-12 22:00:00,6382,23409256
2015-05-12 23:00:00,5700,21667208
2015-05-13 00:00:00,4977,20005696
2015-05-13 01:00:00,7593,21437632
2015-05-13 02:00:00,5786,18754368
2015-05-13 03:00:00,5018,17519648
2015-05-13 04:00:00,4067,15790176
2015-05-13 05:00:00,5650,17026528
2015-05-13 06:00:00,5564,16285440
2015-05-13 07:00:00,2605,11948128
2015-05-13 08:00:00,5504,14222864
2015-05-13 09:00:00,3662,11991488
2015-05-13 10:00:00,4421,11976048
2015-05-13 11:00:00,7117,46771536
2015-05-13 12:00:00,19989,70509488
2015-05-13 13:00:00,18115,67659408
2015-05-13 14:00:00,16893,66966048
2015-05-13 15:00:00,14236,60195504
2015-05-13 16:00:00,9251,49753592
2015-05-13 17:00:00,6597,40410040
2015-05-13 18:00:00,5604,36434536
2015-05-13 19:00:00,5796,61533488
2015-05-13 20:00:00,4103,20480520
2015-05-13 21:00:00,2206,15829192
2015-05-13 22:00:00,2001,12234808
2015-05-13 23:00:00,4535,13852296
2015-05-14 00:00:00,1708,9582760
2015-05-14 01:00:00,1615,8998648
2015-05-14 02:00:00,1525,7667960
2015-05-14 03:00:00,1505,7322728
2015-05-14 04:00:00,1473,7018632
2015-05-14 05:00:00,1469,6463576
2015-05-14 06:00:00,1681,6415000
2015-05-14 07:00:00,1766,6018392
2015-05-14 08:00:00,1739,5750392
2015-05-14 09:00:00,1696,5563456
2015-05-14 10:00:00,6819,19595288
2015-05-14 11:00:00,6617,16472400
2015-05-14 12:00:00,7392,21018112
2015-05-14 13:00:00,5388,17482912
2015-05-14 14:00:00,5518,15350856
2015-05-14 15:00:00,4974,16137736
2015-05-14 16:00:00,5804,12161902
2015-05-14 17:00:00,5590,12957016
2015-05-14 18:00:00,4706,11260408
2015-05-14 19:00:00,3499,8740696
2015-05-14 20:00:00,3969,10618560
2015-05-14 21:00:00,4036,9760856
2015-05-14 22:00:00,3956,8618648
2015-05-14 23:00:00,3632,7980760
2015-05-15 00:00:00,3171,6916496
2015-05-15 01:00:00,2944,6445088
2015-05-15 02:00:00,2909,6299792
2015-05-15 03:00:00,2894,6194736
2015-05-15 04:00:00,2796,5626016
2015-05-15 05:00:00,2743,5417840
2015-05-15 06:00:00,2708,5294960
2015-05-15 07:00:00,2564,5392912
2015-05-15 08:00:00,2523,4864840
2015-05-15 09:00:00,2382,6452920
2015-05-15 10:00:00,6207,14392712
2015-05-15 11:00:00,6812,15378152
2015-05-15 12:00:00,6321,14540568
2015-05-15 13:00:00,5067,29920904
2015-05-15 14:00:00,7258,31943048
2015-05-15 15:00:00,5624,30598248
2015-05-15 16:00:00,16160,67871880
2015-05-15 17:00:00,4381,27214792
2015-05-15 18:00:00,2713,14946888
2015-05-15 19:00:00,2392,9972520
2015-05-15 20:00:00,3355,11790280
2015-05-15 21:00:00,3480,13358348
2015-05-15 22:00:00,3296,13100004
2015-05-15 23:00:00,2863,12407400
2015-05-16 00:00:00,1795,10114784
2015-05-16 01:00:00,1281,7378248
2015-05-16 02:00:00,1153,7107912
2015-05-16 03:00:00,1115,6885160
2015-05-16 04:00:00,1104,6800104
2015-05-16 05:00:00,1093,6687336
2015-05-16 06:00:00,3081,8694856
2015-05-16 07:00:00,3076,8658472
2015-05-16 08:00:00,3076,8658472
2015-05-16 09:00:00,1678,7354228
2015-05-16 10:00:00,1401,7125028
2015-05-16 11:00:00,6837,14464116
2015-05-16 12:00:00,7972,38051298
2015-05-16 13:00:00,3902,11716070
2015-05-16 14:00:00,2190,10078738
2015-05-16 15:00:00,6170,14652864
2015-05-16 16:00:00,6521,25395248
2015-05-16 17:00:00,6012,23431920
2015-05-16 18:00:00,5443,22820016
2015-05-16 19:00:00,6187,22620800
2015-05-16 20:00:00,5687,16740352
2015-05-16 21:00:00,2939,10008416
2015-05-16 22:00:00,4178,10515648
2015-05-16 23:00:00,7900,14195008
2015-05-17 00:00:00,7722,13953824
2015-05-17 01:00:00,8646,14434208
2015-05-17 02:00:00,6871,12547392
2015-05-17 03:00:00,4824,10366144
2015-05-17 04:00:00,1558,6844064
2015-05-17 05:00:00,1421,6614560
2015-05-17 06:00:00,1323,6119424
2015-05-17 07:00:00,1272,5978256
2015-05-17 08:00:00,1259,5896064
2015-05-17 09:00:00,1248,5680160
2015-05-17 10:00:00,872,3270024
2015-05-17 11:00:00,1122,3746120
2015-05-17 12:00:00,1114,3568296
2015-05-17 13:00:00,1108,3464200
2015-05-17 14:00:00,1106,3424200
2015-05-17 15:00:00,1104,3384200
2015-05-17 16:00:00,1094,3184200
2015-05-17 17:00:00,1091,3124200
2015-05-17 18:00:00,1088,3064200
2015-05-17 19:00:00,1087,3062152
2015-05-17 20:00:00,1087,3062152
2015-05-17 21:00:00,1087,3062152
2015-05-17 22:00:00,1087,3062152
2015-05-17 23:00:00,1087,3062152
2015-05-18 00:00:00,1087,3062152
2015-05-18 01:00:00,1086,3060104
2015-05-18 02:00:00,1085,3055104
2015-05-18 03:00:00,1069,3038720
2015-05-18 04:00:00,1069,3038720
2015-05-18 05:00:00,1069,3038720
2015-05-18 06:00:00,1069,3038720
2015-05-18 07:00:00,1053,3022336
2015-05-18 08:00:00,1037,3005952
2015-05-18 09:00:00,1037,3005952
2015-05-18 10:00:00,1037,3005952
2015-05-18 11:00:00,1021,2989568
2015-05-18 12:00:00,1021,2989568
2015-05-18 13:00:00,1021,2989568
2015-05-18 14:00:00,988,2923008
2015-05-18 15:00:00,972,2906624
2015-05-18 16:00:00,940,2841088
2015-05-18 17:00:00,940,2841088
2015-05-18 18:00:00,924,2824704
2015-05-18 19:00:00,924,2824704
2015-05-18 20:00:00,924,2824704
2015-05-18 21:00:00,924,2824704
2015-05-18 22:00:00,924,2824704
2015-05-18 23:00:00,924,2824704
2015-05-19 00:00:00,924,2824704
2015-05-19 01:00:00,924,2824704
2015-05-19 02:00:00,924,2824704
2015-05-19 03:00:00,924,2824704
2015-05-19 04:00:00,924,2824704
2015-05-19 05:00:00,924,2824704
2015-05-19 06:00:00,924,2824704
2015-05-19 07:00:00,924,2824704
2015-05-19 08:00:00,924,2824704
2015-05-19 09:00:00,924,2824704
2015-05-19 10:00:00,923,2823680
2015-05-19 11:00:00,923,2823680
2015-05-19 12:00:00,924,2824704
2015-05-19 13:00:00,3514,5728016
2015-05-19 14:00:00,5812,15026352
2015-05-19 15:00:00,6978,12268224
2015-05-19 16:00:00,11112,23209216
2015-05-19 17:00:00,18334,32051528
2015-05-19 18:00:00,15350,26418920
2015-05-19 19:00:00,7721,18826408
2015-05-19 20:00:00,5446,16143496
2015-05-19 21:00:00,4838,13365800
2015-05-19 22:00:00,6138,17973528
2015-05-19 23:00:00,6419,19245352
2015-05-20 00:00:00,6369,16637728
2015-05-20 01:00:00,5860,15939520
2015-05-20 02:00:00,5351,14963776
2015-05-20 03:00:00,4645,14073024
2015-05-20 04:00:00,4131,13385888
2015-05-20 05:00:00,3868,11816480
2015-05-20 06:00:00,5558,13638816
2015-05-20 07:00:00,5415,13368032
2015-05-20 08:00:00,6092,15760192
2015-05-20 09:00:00,7044,21766976
2015-05-20 10:00:00,6127,17181664
2015-05-20 11:00:00,8941,18092320
2015-05-20 12:00:00,6758,18301696
2015-05-20 13:00:00,4152,12496944
2015-05-20 14:00:00,3656,13639024
2015-05-20 15:00:00,3520,13273992
2015-05-20 16:00:00,4105,13337980
2015-05-20 17:00:00,4276,14898796
2015-05-20 18:00:00,4691,16001956
2015-05-20 19:00:00,6813,17193892
2015-05-20 20:00:00,8351,21336000
2015-05-20 21:00:00,5462,19287752
2015-05-20 22:00:00,5108,17636648
2015-05-20 23:00:00,4803,16981320
2015-05-21 00:00:00,4578,17429800
2015-05-21 01:00:00,4532,17487560
2015-05-21 02:00:00,6474,19061216
2015-05-21 03:00:00,4905,17098144
2015-05-21 04:00:00,4878,16932352
2015-05-21 05:00:00,6322,18111968
2015-05-21 06:00:00,6155,17773728
2015-05-21 07:00:00,6056,18112000
2015-05-21 08:00:00,5994,17877184
2015-05-21 09:00:00,5989,17517760
2015-05-21 10:00:00,8077,37468824
2015-05-21 11:00:00,8981,40483192
2015-05-21 12:00:00,12118,41570184
2015-05-21 13:00:00,9517,38298792
2015-05-21 14:00:00,8227,40353304
2015-05-21 15:00:00,6826,37185096
2015-05-21 16:00:00,5764,33704088
2015-05-21 17:00:00,5172,30354680
2015-05-21 18:00:00,5037,29946400
2015-05-21 19:00:00,4826,28112256
2015-05-21 20:00:00,4835,27818640
2015-05-21 21:00:00,4531,26069096
2015-05-21 22:00:00,4270,24523064
2015-05-21 23:00:00,3713,22313656
2015-05-22 00:00:00,3314,20652872
2015-05-22 01:00:00,3192,19651416
2015-05-22 02:00:00,3080,19014088
2015-05-22 03:00:00,2945,17913880
2015-05-22 04:00:00,2463,16170264
2015-05-22 05:00:00,2346,15400488
2015-05-22 06:00:00,2152,14147048
2015-05-22 07:00:00,2045,12154328
2015-05-22 08:00:00,1986,12016548
2015-05-22 09:00:00,3154,16027080
2015-05-22 10:00:00,5001,19676000
2015-05-22 11:00:00,6831,23046080
2015-05-22 12:00:00,6537,20799712
2015-05-22 13:00:00,5984,21742440
2015-05-22 14:00:00,3681,16738120
2015-05-22 15:00:00,4076,37861064
2015-05-22 16:00:00,3452,32070680
2015-05-22 17:00:00,3108,27989704
2015-05-22 18:00:00,2972,25167500
2015-05-22 19:00:00,4569,31583570
2015-05-22 20:00:00,3580,24824186
2015-05-22 21:00:00,2755,20392444
2015-05-22 22:00:00,2722,21412828
2015-05-22 23:00:00,2512,17891244
2015-05-23 00:00:00,2899,19329340
2015-05-23 01:00:00,11437,23257788
2015-05-23 02:00:00,8211,18832204
2015-05-23 03:00:00,8899,20001244
2015-05-23 04:00:00,7304,18279372
2015-05-23 05:00:00,4180,14277196
2015-05-23 06:00:00,4022,13757644
2015-05-23 07:00:00,3978,13398972
2015-05-23 08:00:00,3937,13096012
2015-05-23 09:00:00,3909,12742012
2015-05-23 10:00:00,3917,12473852
2015-05-23 11:00:00,3901,12268652
2015-05-23 12:00:00,4523,15924044
2015-05-23 13:00:00,4688,17113836
2015-05-23 14:00:00,3826,13226468
2015-05-23 15:00:00,4191,20097908
2015-05-23 16:00:00,3934,16206360
2015-05-23 17:00:00,3540,14621040
2015-05-23 18:00:00,3575,17139600
2015-05-23 19:00:00,4132,23847592
2015-05-23 20:00:00,2978,13804952
2015-05-23 21:00:00,2608,11307544
2015-05-23 22:00:00,2268,10626536
2015-05-23 23:00:00,2912,16797048
2015-05-24 00:00:00,2493,17624376
2015-05-24 01:00:00,2443,17505384
2015-05-24 02:00:00,2433,17445384
2015-05-24 03:00:00,2428,17424680
2015-05-24 04:00:00,2406,16760584
2015-05-24 05:00:00,2401,16747384
2015-05-24 06:00:00,2380,16366984
2015-05-24 07:00:00,2368,16306184
2015-05-24 08:00:00,2412,16337484
2015-05-24 09:00:00,2611,16277320
2015-05-24 10:00:00,3858,50253948
2015-05-24 11:00:00,3307,46271132
2015-05-24 12:00:00,2713,38076188
2015-05-24 13:00:00,2677,35193788
2015-05-24 14:00:00,2615,32361116
2015-05-24 15:00:00,4027,43134060
2015-05-24 16:00:00,3771,39721100
2015-05-24 17:00:00,3804,38378780
2015-05-24 18:00:00,7909,51913324
2015-05-24 19:00:00,11974,42002844
2015-05-24 20:00:00,7190,32834256
2015-05-24 21:00:00,5823,28505216
2015-05-24 22:00:00,5340,26212292
2015-05-24 23:00:00,5112,24545636
2015-05-25 00:00:00,4942,23461332
2015-05-25 01:00:00,4938,22500884
2015-05-25 02:00:00,4719,20816772
2015-05-25 03:00:00,4603,20189860
2015-05-25 04:00:00,4465,18840536
2015-05-25 05:00:00,4224,16989580
2015-05-25 06:00:00,3435,14159400
2015-05-25 07:00:00,3031,10928300
2015-05-25 08:00:00,2674,9299196
2015-05-25 09:00:00,2593,8498780
2015-05-25 10:00:00,2615,9443136
2015-05-25 11:00:00,2276,8575700
2015-05-25 12:00:00,2031,8070680
2015-05-25 13:00:00,3172,43621192
2015-05-25 14:00:00,3427,44290744
2015-05-25 15:00:00,6221,103543504
2015-05-25 16:00:00,5313,99333800
2015-05-25 17:00:00,6231,92527164
2015-05-25 18:00:00,6541,94659656
2015-05-25 19:00:00,6783,90327464
2015-05-25 20:00:00,6178,78112600
2015-05-25 21:00:00,4886,54766296
2015-05-25 22:00:00,3638,30891640
2015-05-25 23:00:00,2201,16033964
2015-05-26 00:00:00,2280,12125548
2015-05-26 01:00:00,1601,10024460
2015-05-26 02:00:00,1500,8663292
2015-05-26 03:00:00,1424,7430916
2015-05-26 04:00:00,1323,6944388
2015-05-26 05:00:00,1277,6414888
2015-05-26 06:00:00,1253,6205784
2015-05-26 07:00:00,1228,6043404
2015-05-26 08:00:00,1213,6019884
2015-05-26 09:00:00,3733,72311644
2015-05-26 10:00:00,5081,77028092
2015-05-26 11:00:00,4726,62109968
2015-05-26 12:00:00,3643,46726024
2015-05-26 13:00:00,5440,50339328
2015-05-26 14:00:00,7127,47090168
2015-05-26 15:00:00,5165,36616820
2015-05-26 16:00:00,11433,83725552
2015-05-26 17:00:00,11807,73070584
2015-05-26 18:00:00,15343,73283348
2015-05-26 19:00:00,17770,84964460
2015-05-26 20:00:00,18306,78649660
2015-05-26 21:00:00,19165,60345996
2015-05-26 22:00:00,15553,44269904
2015-05-26 23:00:00,19320,54999536
2015-05-27 00:00:00,16271,47791940
2015-05-27 01:00:00,15271,36740580
2015-05-27 02:00:00,14642,34575300
2015-05-27 03:00:00,11944,28472372
2015-05-27 04:00:00,7502,18940404
2015-05-27 05:00:00,5741,15250612
2015-05-27 06:00:00,3587,10786756
2015-05-27 07:00:00,2225,8053908
2015-05-27 08:00:00,1847,9674060
2015-05-27 09:00:00,1970,10980788
2015-05-27 10:00:00,2015,12673804
2015-05-27 11:00:00,3729,53396268
2015-05-27 12:00:00,2951,53339668
2015-05-27 13:00:00,4269,51921532
2015-05-27 14:00:00,4631,51960152
2015-05-27 15:00:00,3139,46845168
2015-05-27 16:00:00,31643,201670724
2015-05-27 17:00:00,2405,15257924
2015-05-27 18:00:00,2060,11391956
2015-05-27 19:00:00,2164,11914324
2015-05-27 20:00:00,3007,12569252
2015-05-27 21:00:00,1652,9408404
2015-05-27 22:00:00,1818,11008988
2015-05-27 23:00:00,3705,11755908
2015-05-28 00:00:00,4530,12371396
2015-05-28 01:00:00,4493,12331036
2015-05-28 02:00:00,3318,11132732
2015-05-28 03:00:00,2826,10541012
2015-05-28 04:00:00,2475,9340012
2015-05-28 05:00:00,2519,13252852
2015-05-28 06:00:00,1952,8238004
2015-05-28 07:00:00,2387,8564324
2015-05-28 08:00:00,2203,9053316
2015-05-28 09:00:00,2278,9449356
2015-05-28 10:00:00,2630,12145484
2015-05-28 11:00:00,3960,51607956
2015-05-28 12:00:00,4844,98055196
2015-05-28 13:00:00,5135,101726284
2015-05-28 14:00:00,5807,125728636
2015-05-28 15:00:00,4887,94797980
2015-05-28 16:00:00,4395,69975180
2015-05-28 17:00:00,4382,53480844
2015-05-28 18:00:00,3953,43353756
2015-05-28 19:00:00,2952,17614708
2015-05-28 20:00:00,1942,12836828
2015-05-28 21:00:00,2414,12303596
2015-05-28 22:00:00,2446,11887628
2015-05-28 23:00:00,2927,19405964
2015-05-29 00:00:00,4576,103308748
2015-05-29 01:00:00,7549,79787044
2015-05-29 02:00:00,5681,51540564
2015-05-29 03:00:00,5077,45952276
2015-05-29 04:00:00,4205,38639556
2015-05-29 05:00:00,3052,7775028
2015-05-29 06:00:00,2637,7152836
2015-05-29 07:00:00,2441,7166356
2015-05-29 08:00:00,3683,51467108
2015-05-29 09:00:00,3265,52105060
2015-05-29 10:00:00,2778,52549140
2015-05-29 11:00:00,3088,47091604
2015-05-29 12:00:00,1644,17898096
2015-05-29 13:00:00,1607,8275384
2015-05-29 14:00:00,2276,9251240
2015-05-29 15:00:00,3464,55102376
2015-05-29 16:00:00,3226,53209576
2015-05-29 17:00:00,3245,54081752
2015-05-29 18:00:00,2748,47103032
2015-05-29 19:00:00,2525,38793068
2015-05-29 20:00:00,1732,10287564
2015-05-29 21:00:00,3203,9177368
2015-05-29 22:00:00,4018,17514560
2015-05-29 23:00:00,3956,17215072
2015-05-30 00:00:00,3887,16872688
2015-05-30 01:00:00,3837,16690304
2015-05-30 02:00:00,3804,17078272
2015-05-30 03:00:00,3686,16265488
2015-05-30 04:00:00,3325,15970768
2015-05-30 05:00:00,3266,15381744
2015-05-30 06:00:00,3249,14781856
2015-05-30 07:00:00,3153,14647568
2015-05-30 08:00:00,3008,14824904
2015-05-30 09:00:00,3611,20588984
2015-05-30 10:00:00,2891,21540648
2015-05-30 11:00:00,2631,20162456
2015-05-30 12:00:00,1851,15585976
2015-05-30 13:00:00,1797,14621576
2015-05-30 14:00:00,1750,14882952
2015-05-30 15:00:00,1601,11750424
2015-05-30 16:00:00,2584,52219720
2015-05-30 17:00:00,2579,50670360
2015-05-30 18:00:00,2343,49368344
2015-05-30 19:00:00,2235,47085832
2015-05-30 20:00:00,2170,45034024
2015-05-30 21:00:00,1161,5704344
2015-05-30 22:00:00,1150,5194840
2015-05-30 23:00:00,1236,5667024
2015-05-31 00:00:00,1234,5574624
2015-05-31 01:00:00,1225,5573296
2015-05-31 02:00:00,1224,5576592
2015-05-31 03:00:00,1273,8041984
2015-05-31 04:00:00,1166,7414680
2015-05-31 05:00:00,1164,7413880
2015-05-31 06:00:00,1164,7413880
2015-05-31 07:00:00,1266,8039152
2015-05-31 08:00:00,1263,8098864
2015-05-31 09:00:00,1265,8661312
2015-05-31 10:00:00,1286,8104376
2015-05-31 11:00:00,1244,8060392
2015-05-31 12:00:00,1244,8066136
2015-05-31 13:00:00,1247,8947184
2015-05-31 14:00:00,2254,23576240
2015-05-31 15:00:00,2484,20666880
2015-05-31 16:00:00,3038,23932856
2015-05-31 17:00:00,4064,43774232
2015-05-31 18:00:00,3529,37920216
2015-05-31 19:00:00,2204,16866224
2015-05-31 20:00:00,2724,59010144
2015-05-31 21:00:00,2764,58915936
2015-05-31 22:00:00,3320,61682360
2015-05-31 23:00:00,3165,55149936
2015-06-01 00:00:00,2955,44832592
2015-06-01 01:00:00,2543,30335160
2015-06-01 02:00:00,2390,21326808
2015-06-01 03:00:00,1789,16107192
2015-06-01 04:00:00,1667,14872888
2015-06-01 05:00:00,1663,14016024
2015-06-01 06:00:00,2633,13139592
2015-06-01 07:00:00,3609,12873736
2015-06-01 08:00:00,3632,12782784
2015-06-01 09:00:00,2645,11792160
2015-06-01 10:00:00,2397,13731696
2015-06-01 11:00:00,4042,62304288
2015-06-01 12:00:00,3830,63891248
2015-06-01 13:00:00,4875,140861648
2015-06-01 14:00:00,4044,88660032
2015-06-01 15:00:00,3763,69534944
2015-06-01 16:00:00,4513,72937824
2015-06-01 17:00:00,5474,92952728
2015-06-01 18:00:00,5307,89299240
2015-06-01 19:00:00,5026,80541624
2015-06-01 20:00:00,4191,60355456
2015-06-01 21:00:00,3502,45542448
2015-06-01 22:00:00,3101,37996360
2015-06-01 23:00:00,2878,33697752
2015-06-02 00:00:00,3057,32445024
2015-06-02 01:00:00,2968,31238264
2015-06-02 02:00:00,2769,29887240
2015-06-02 03:00:00,2428,27128784
2015-06-02 04:00:00,2296,24972944
2015-06-02 05:00:00,2176,23218680
2015-06-02 06:00:00,1952,20861552
2015-06-02 07:00:00,1771,18802992
2015-06-02 08:00:00,2787,76019360
2015-06-02 09:00:00,2511,45710072
2015-06-02 10:00:00,2367,16295544
2015-06-02 11:00:00,2843,17885816
2015-06-02 12:00:00,1967,19272744
2015-06-02 13:00:00,1966,16607920
2015-06-02 14:00:00,2690,17172952
2015-06-02 15:00:00,3474,64195392
2015-06-02 16:00:00,3994,69997960
2015-06-02 17:00:00,3973,68661344
2015-06-02 18:00:00,3492,64602640
2015-06-02 19:00:00,3253,62214912
2015-06-02 20:00:00,2882,55941096
2015-06-02 21:00:00,2680,50531120
2015-06-02 22:00:00,2198,35214624
2015-06-02 23:00:00,1795,21341928
2015-06-03 00:00:00,2256,23084008
2015-06-03 01:00:00,2146,21878088
2015-06-03 02:00:00,2908,21647288
2015-06-03 03:00:00,2858,21100472
2015-06-03 04:00:00,2850,21061544
2015-06-03 05:00:00,2843,20861000
2015-06-03 06:00:00,3920,21651112
2015-06-03 07:00:00,3753,21089144
2015-06-03 08:00:00,3693,24445016
2015-06-03 09:00:00,3517,20838088
2015-06-03 10:00:00,5309,30579080
2015-06-03 11:00:00,4340,32686004
2015-06-03 12:00:00,3709,23611050
2015-06-03 13:00:00,4280,25534602
2015-06-03 14:00:00,6873,26156696
2015-06-03 15:00:00,2881,18033764
2015-06-03 16:00:00,2650,16696490
2015-06-03 17:00:00,6428,49073660
2015-06-03 18:00:00,4001,50434340
2015-06-03 19:00:00,5542,53061390
2015-06-03 20:00:00,5088,50489468
2015-06-03 21:00:00,4350,48248844
2015-06-03 22:00:00,3512,43121551
2015-06-03 23:00:00,3664,50676319
2015-06-04 00:00:00,3211,49058552
2015-06-04 01:00:00,2694,48919200
2015-06-04 02:00:00,2639,52739520
2015-06-04 03:00:00,2470,55282616
2015-06-04 04:00:00,2263,56696952
2015-06-04 05:00:00,1973,53813736
2015-06-04 06:00:00,2773,50124640
2015-06-04 07:00:00,3109,43839564
2015-06-04 08:00:00,31142,200095028
2015-06-04 09:00:00,2013,34903224
2015-06-04 10:00:00,6863,89493760
2015-06-04 11:00:00,3992,86294348
2015-06-04 12:00:00,3474,84940472
2015-06-04 13:00:00,4694,83578016
2015-06-04 14:00:00,3319,84076832
2015-06-04 15:00:00,3662,85260848
2015-06-04 16:00:00,3253,78695936
2015-06-04 17:00:00,3338,77183440
2015-06-04 18:00:00,2865,64187104
2015-06-04 19:00:00,5334,51004496
2015-06-04 20:00:00,5062,43162816
2015-06-04 21:00:00,5170,41117312
2015-06-04 22:00:00,5036,37781552
2015-06-04 23:00:00,4891,38379344
2015-06-05 00:00:00,4739,39328080
2015-06-05 01:00:00,4832,39658192
2015-06-05 02:00:00,5251,41020976
2015-06-05 03:00:00,5272,42745200
2015-06-05 04:00:00,5189,43710208
2015-06-05 05:00:00,5112,42094080
2015-06-05 06:00:00,4908,40742560
2015-06-05 07:00:00,4839,45014016
2015-06-05 08:00:00,4843,41898784
2015-06-05 09:00:00,5241,45472704
2015-06-05 10:00:00,4991,45114584
2015-06-05 11:00:00,4954,44318756
2015-06-05 12:00:00,4504,42979560
2015-06-05 13:00:00,4520,45933400
2015-06-05 14:00:00,4423,45815692
2015-06-05 15:00:00,10493,136178032
2015-06-05 16:00:00,9754,129027392
2015-06-05 17:00:00,14038,222636616
2015-06-05 18:00:00,12116,174271160
2015-06-05 19:00:00,8375,112208976
2015-06-05 20:00:00,7132,95965064
2015-06-05 21:00:00,6286,80521432
2015-06-05 22:00:00,12015,182446088
2015-06-05 23:00:00,13299,214597504
2015-06-06 00:00:00,5087,53481520
2015-06-06 01:00:00,4643,51587896
2015-06-06 02:00:00,3922,48850424
2015-06-06 03:00:00,3483,45557896
2015-06-06 04:00:00,2912,41704848
2015-06-06 05:00:00,2610,39254896
2015-06-06 06:00:00,2243,34612880
2015-06-06 07:00:00,1978,31209552
2015-06-06 08:00:00,1813,28461512
2015-06-06 09:00:00,1825,27656168
2015-06-06 10:00:00,1727,25920256
2015-06-06 11:00:00,1701,25149896
2015-06-06 12:00:00,1667,24000568
2015-06-06 13:00:00,4201,94822896
2015-06-06 14:00:00,3312,61427016
2015-06-06 15:00:00,3083,54599520
2015-06-06 16:00:00,2661,34876096
2015-06-06 17:00:00,1853,26836504
2015-06-06 18:00:00,1483,20764552
2015-06-06 19:00:00,1610,23032072
2015-06-06 20:00:00,2625,43228024
2015-06-06 21:00:00,3723,61950016
2015-06-06 22:00:00,2911,41896056
2015-06-06 23:00:00,2240,28935864
2015-06-07 00:00:00,3543,57368152
2015-06-07 01:00:00,6460,117747592
2015-06-07 02:00:00,2204,33197504
2015-06-07 03:00:00,1450,17777448
2015-06-07 04:00:00,1397,16064968
2015-06-07 05:00:00,1324,14165392
2015-06-07 06:00:00,1288,13319528
2015-06-07 07:00:00,1470,13895272
2015-06-07 08:00:00,2328,17957480
2015-06-07 09:00:00,1387,11226176
2015-06-07 10:00:00,1765,12453504
2015-06-07 11:00:00,1947,11345856
2015-06-07 12:00:00,1533,9825088
2015-06-07 13:00:00,1699,10467072
2015-06-07 14:00:00,1536,9444192
2015-06-07 15:00:00,1777,10145920
2015-06-07 16:00:00,1625,8881664
2015-06-07 17:00:00,1307,7496576
2015-06-07 18:00:00,1175,6243840
2015-06-07 19:00:00,1739,6847392
2015-06-07 20:00:00,5652,11670880
2015-06-07 21:00:00,6189,11431360
2015-06-07 22:00:00,5587,11218368
2015-06-07 23:00:00,4824,12304256
2015-06-08 00:00:00,4771,14631328
2015-06-08 01:00:00,4593,12097344
2015-06-08 02:00:00,4636,13181184
2015-06-08 03:00:00,4429,10869920
2015-06-08 04:00:00,4444,11285056
2015-06-08 05:00:00,4296,10025632
2015-06-08 06:00:00,4122,9772192
2015-06-08 07:00:00,4075,9397760
2015-06-08 08:00:00,4264,11204304
2015-06-08 09:00:00,4572,12984816
2015-06-08 10:00:00,6947,16788200
2015-06-08 11:00:00,4882,13581880
2015-06-08 12:00:00,4585,12999768
2015-06-08 13:00:00,4391,11741344
2015-06-08 14:00:00,4506,11326432
2015-06-08 15:00:00,4239,14119928
2015-06-08 16:00:00,4714,10593920
2015-06-08 17:00:00,4365,11034592
2015-06-08 18:00:00,4721,10682368
2015-06-08 19:00:00,4767,10584800
2015-06-08 20:00:00,4830,10782816
2015-06-08 21:00:00,4865,11670704
2015-06-08 22:00:00,4822,11638640
2015-06-08 23:00:00,4972,12093920
2015-06-09 00:00:00,4655,10430480
2015-06-09 01:00:00,4516,9628432
2015-06-09 02:00:00,4424,9371728
2015-06-09 03:00:00,4337,9257328
2015-06-09 04:00:00,4261,9155168
2015-06-09 05:00:00,4151,9583824
2015-06-09 06:00:00,4010,8801600
2015-06-09 07:00:00,3740,8605376
2015-06-09 08:00:00,3488,7862192
2015-06-09 09:00:00,3570,9276176
2015-06-09 10:00:00,4654,12238472
2015-06-09 11:00:00,5385,22941560
2015-06-09 12:00:00,4430,16045536
2015-06-09 13:00:00,11169,86156360
2015-06-09 14:00:00,3277,11124760
2015-06-09 15:00:00,3045,9392832
2015-06-09 16:00:00,4423,55953952
2015-06-09 17:00:00,4382,55808896
2015-06-09 18:00:00,3764,55982096
2015-06-09 19:00:00,3448,53364568
2015-06-09 20:00:00,3248,52737624
2015-06-09 21:00:00,3111,52433672
2015-06-09 22:00:00,3176,52985424
2015-06-09 23:00:00,3116,52364048
2015-06-10 00:00:00,3070,52039632
2015-06-10 01:00:00,2952,51684880
2015-06-10 02:00:00,3043,51914244
2015-06-10 03:00:00,2850,49982676
2015-06-10 04:00:00,2613,44769156
2015-06-10 05:00:00,2339,41066872
2015-06-10 06:00:00,2288,39561264
2015-06-10 07:00:00,2153,37674032
2015-06-10 08:00:00,2043,35651568
2015-06-10 09:00:00,1976,34856864
2015-06-10 10:00:00,2649,36550296
2015-06-10 11:00:00,2396,35711864
2015-06-10 12:00:00,2284,35645720
2015-06-10 13:00:00,2395,34021160
2015-06-10 14:00:00,2228,42244696
2015-06-10 15:00:00,2411,43958528
2015-06-10 16:00:00,2693,35817008
2015-06-10 17:00:00,3040,39966800
2015-06-10 18:00:00,3233,43066392
2015-06-10 19:00:00,3114,41879213
2015-06-10 20:00:00,3367,45731693
2015-06-10 21:00:00,2430,57635709
2015-06-10 22:00:00,2203,46703341
2015-06-10 23:00:00,2218,47293421
2015-06-11 00:00:00,2653,46334600
2015-06-11 01:00:00,1835,43314568
2015-06-11 02:00:00,1685,38347448
2015-06-11 03:00:00,1601,34689592
2015-06-11 04:00:00,1471,30568888
2015-06-11 05:00:00,1367,26838840
2015-06-11 06:00:00,1211,21522408
2015-06-11 07:00:00,1072,16874048
2015-06-11 08:00:00,917,12362528
2015-06-11 09:00:00,940,10117728
2015-06-11 10:00:00,1549,8068496
2015-06-11 11:00:00,11167,32525440
2015-06-11 12:00:00,12176,31149936
2015-06-11 13:00:00,10945,24628304
2015-06-11 14:00:00,10737,34384936
2015-06-11 15:00:00,10421,33560656
2015-06-11 16:00:00,12467,61710832
2015-06-11 17:00:00,17042,92910672
2015-06-11 18:00:00,11619,81183952
2015-06-11 19:00:00,3696,64978064
2015-06-11 20:00:00,2505,62538896
2015-06-11 21:00:00,2523,62448816
2015-06-11 22:00:00,2777,57474864
2015-06-11 23:00:00,10014,56388656
2015-06-12 00:00:00,9290,51403408
2015-06-12 01:00:00,5518,38163280
2015-06-12 02:00:00,5204,27721392
2015-06-12 03:00:00,4994,20517392
2015-06-12 04:00:00,4874,17168112
2015-06-12 05:00:00,4622,15435088
2015-06-12 06:00:00,4556,14050576
2015-06-12 07:00:00,4286,12561680
2015-06-12 08:00:00,3952,10672144
2015-06-12 09:00:00,4089,12595616
2015-06-12 10:00:00,4267,13948101
2015-06-12 11:00:00,4075,11669045
2015-06-12 12:00:00,4125,14096352
2015-06-12 13:00:00,6945,37346720
2015-06-12 14:00:00,5905,24016064
2015-06-12 15:00:00,5552,20038224
2015-06-12 16:00:00,7140,35519400
2015-06-12 17:00:00,6685,33871168
2015-06-12 18:00:00,5852,28454576
2015-06-12 19:00:00,6047,34967080
2015-06-12 20:00:00,5829,33398408
2015-06-12 21:00:00,5804,32997256
2015-06-12 22:00:00,5518,32004864
2015-06-12 23:00:00,5496,32186768
2015-06-13 00:00:00,5043,40581008
2015-06-13 01:00:00,6080,87010448
2015-06-13 02:00:00,6642,83778352
2015-06-13 03:00:00,6782,90082000
2015-06-13 04:00:00,5922,83303792
2015-06-13 05:00:00,5259,77167888
2015-06-13 06:00:00,4696,59948560
2015-06-13 07:00:00,4374,51766448
2015-06-13 08:00:00,4120,45642832
2015-06-13 09:00:00,3856,37473296
2015-06-13 10:00:00,3945,52839984
2015-06-13 11:00:00,3689,34756560
2015-06-13 12:00:00,3697,25348112
2015-06-13 13:00:00,3324,22493776
2015-06-13 14:00:00,3440,24857520
2015-06-13 15:00:00,3461,22628032
2015-06-13 16:00:00,3465,20055296
2015-06-13 17:00:00,3424,19523712
2015-06-13 18:00:00,3441,19379424
2015-06-13 19:00:00,3152,16140680
2015-06-13 20:00:00,2996,13830984
2015-06-13 21:00:00,3070,12559128
2015-06-13 22:00:00,3079,12938664
2015-06-13 23:00:00,3286,16294608
2015-06-14 00:00:00,3455,17699088
2015-06-14 01:00:00,3846,22493360
2015-06-14 02:00:00,3628,17465904
2015-06-14 03:00:00,3536,17159216
2015-06-14 04:00:00,3453,16873824
2015-06-14 05:00:00,3166,16270560
2015-06-14 06:00:00,2861,14841184
2015-06-14 07:00:00,2593,14047296
2015-06-14 08:00:00,2479,13798496
2015-06-14 09:00:00,3087,43844296
2015-06-14 10:00:00,3559,63081416
2015-06-14 11:00:00,3431,62522504
2015-06-14 12:00:00,3413,62738600
2015-06-14 13:00:00,3119,60260968
2015-06-14 14:00:00,2957,56782216
2015-06-14 15:00:00,2685,49430472
2015-06-14 16:00:00,2536,47078312
2015-06-14 17:00:00,2235,36438856
2015-06-14 18:00:00,2039,24309096
2015-06-14 19:00:00,1807,17749864
2015-06-14 20:00:00,1575,15078504
2015-06-14 21:00:00,1351,12279800
2015-06-14 22:00:00,1276,12931160
2015-06-14 23:00:00,1217,12014784
2015-06-15 00:00:00,1085,10850016
2015-06-15 01:00:00,967,10065888
2015-06-15 02:00:00,817,9241144
2015-06-15 03:00:00,711,8935768
2015-06-15 04:00:00,640,8435064
2015-06-15 05:00:00,580,8055768
2015-06-15 06:00:00,523,7611640
2015-06-15 07:00:00,475,6864728
2015-06-15 08:00:00,617,7521752
2015-06-15 09:00:00,5787,17262760
2015-06-15 10:00:00,9667,50477784
2015-06-15 11:00:00,15074,49325280
2015-06-15 12:00:00,20903,48870456
2015-06-15 13:00:00,16197,38910080
2015-06-15 14:00:00,8179,19718904
2015-06-15 15:00:00,7081,59004072
2015-06-15 16:00:00,8598,73868841
2015-06-15 17:00:00,6469,69616487
2015-06-15 18:00:00,5772,76945496
2015-06-15 19:00:00,6518,103174960
2015-06-15 20:00:00,5785,89526624
2015-06-15 21:00:00,5176,78917560
2015-06-15 22:00:00,4903,69376552
2015-06-15 23:00:00,4315,53786136
2015-06-16 00:00:00,4262,51748896
2015-06-16 01:00:00,3992,48135840
2015-06-16 02:00:00,3734,45427520
2015-06-16 03:00:00,3467,44151624
2015-06-16 04:00:00,3228,44499984
2015-06-16 05:00:00,3271,46461776
2015-06-16 06:00:00,3010,45188272
2015-06-16 07:00:00,2852,46582128
2015-06-16 08:00:00,3718,47848912
2015-06-16 09:00:00,3525,46216192
2015-06-16 10:00:00,2944,42453264
2015-06-16 11:00:00,1809,34837152
2015-06-16 12:00:00,1766,33670328
2015-06-16 13:00:00,2346,31560704
2015-06-16 14:00:00,2275,28718408
2015-06-16 15:00:00,2100,27822424
2015-06-16 16:00:00,2273,30316448
2015-06-16 17:00:00,1712,31649832
2015-06-16 18:00:00,1458,26772120
2015-06-16 19:00:00,1333,24251192
2015-06-16 20:00:00,1264,23547832
2015-06-16 21:00:00,1376,24011760
2015-06-16 22:00:00,1383,22973968
2015-06-16 23:00:00,1335,23128272
2015-06-17 00:00:00,2330,69409520
2015-06-17 01:00:00,2315,69173456
2015-06-17 02:00:00,2313,69400752
2015-06-17 03:00:00,2214,68225232
2015-06-17 04:00:00,2105,65835920
2015-06-17 05:00:00,1948,59597104
2015-06-17 06:00:00,1571,45270352
2015-06-17 07:00:00,1557,42234384
2015-06-17 08:00:00,2498,36516080
2015-06-17 09:00:00,2440,34002832
2015-06-17 10:00:00,2156,34492096
2015-06-17 11:00:00,2004,34109328
2015-06-17 12:00:00,1837,32689680
2015-06-17 13:00:00,2090,35784768
2015-06-17 14:00:00,2506,41126688
2015-06-17 15:00:00,2319,33135112
2015-06-17 16:00:00,4704,30796912
2015-06-17 17:00:00,4938,28149280
2015-06-17 18:00:00,5822,33668336
2015-06-17 19:00:00,7946,85988192
2015-06-17 20:00:00,4330,23733592
2015-06-17 21:00:00,4626,23988504
2015-06-17 22:00:00,4848,23830928
2015-06-17 23:00:00,4927,22391428
2015-06-18 00:00:00,4808,22194172
2015-06-18 01:00:00,4662,21499868
2015-06-18 02:00:00,4602,20844924
2015-06-18 03:00:00,4455,20389276
2015-06-18 04:00:00,4423,19565052
2015-06-18 05:00:00,4353,19396060
2015-06-18 06:00:00,4312,18101340
2015-06-18 07:00:00,4281,17714236
2015-06-18 08:00:00,4265,17536668
2015-06-18 09:00:00,4097,21268076
2015-06-18 10:00:00,5951,63402696
2015-06-18 11:00:00,3887,26958636
2015-06-18 12:00:00,8814,116944196
2015-06-18 13:00:00,3836,21141156
2015-06-18 14:00:00,4015,21717376
2015-06-18 15:00:00,4455,23111932
2015-06-18 16:00:00,4593,22513428
2015-06-18 17:00:00,9071,94582876
2015-06-18 18:00:00,6130,56657076
2015-06-18 19:00:00,3447,16032868
2015-06-18 20:00:00,3428,15472020
2015-06-18 21:00:00,3556,15221444
2015-06-18 22:00:00,3265,14199036
2015-06-18 23:00:00,3988,18619012
2015-06-19 00:00:00,2930,12224640
2015-06-19 01:00:00,2736,11670320
2015-06-19 02:00:00,2394,10941232
2015-06-19 03:00:00,1963,8788464
2015-06-19 04:00:00,1828,8341488
2015-06-19 05:00:00,1713,7667824
2015-06-19 06:00:00,1623,7597184
2015-06-19 07:00:00,1505,7443200
2015-06-19 08:00:00,1476,7322496
2015-06-19 09:00:00,1422,7062072
2015-06-19 10:00:00,3888,17912552
2015-06-19 11:00:00,2863,15632176
2015-06-19 12:00:00,3839,58580424
2015-06-19 13:00:00,4770,63280864
2015-06-19 14:00:00,4517,63258504
2015-06-19 15:00:00,4055,61450752
2015-06-19 16:00:00,5083,110062720
2015-06-19 17:00:00,4522,108527024
2015-06-19 18:00:00,4112,110743528
2015-06-19 19:00:00,3709,110383544
2015-06-19 20:00:00,3628,98133896
2015-06-19 21:00:00,3339,66919936
2015-06-19 22:00:00,2347,52708048
2015-06-19 23:00:00,1956,45061400
2015-06-20 00:00:00,1799,42999272
2015-06-20 01:00:00,1654,36268224
2015-06-20 02:00:00,1449,25372448
2015-06-20 03:00:00,1304,18159544
2015-06-20 04:00:00,1176,11841912
2015-06-20 05:00:00,1108,6673912
2015-06-20 06:00:00,1102,6143008
2015-06-20 07:00:00,1206,6132240
2015-06-20 08:00:00,1176,5969616
2015-06-20 09:00:00,1141,5760848
2015-06-20 10:00:00,1373,6766416
2015-06-20 11:00:00,1508,6064256
2015-06-20 12:00:00,1629,6532096
2015-06-20 13:00:00,1592,5774848
2015-06-20 14:00:00,1734,7942144
2015-06-20 15:00:00,1461,5576320
2015-06-20 16:00:00,1450,5627280
2015-06-20 17:00:00,1402,5453440
2015-06-20 18:00:00,1392,5435008
2015-06-20 19:00:00,1352,5351040
2015-06-20 20:00:00,2532,52892608
2015-06-20 21:00:00,2137,52609080
2015-06-20 22:00:00,2130,52539640
2015-06-20 23:00:00,2122,52527208
2015-06-21 00:00:00,1989,52027160
2015-06-21 01:00:00,2006,48941368
2015-06-21 02:00:00,1964,47437272
2015-06-21 03:00:00,1865,43557272
2015-06-21 04:00:00,1459,27542936
2015-06-21 05:00:00,1009,13360584
2015-06-21 06:00:00,873,7994440
2015-06-21 07:00:00,831,6504200
2015-06-21 08:00:00,807,5770888
2015-06-21 09:00:00,807,5332456
2015-06-21 10:00:00,823,5440792
2015-06-21 11:00:00,783,5249384
2015-06-21 12:00:00,1170,5606232
2015-06-21 13:00:00,2290,53143816
2015-06-21 14:00:00,2263,52920008
2015-06-21 15:00:00,2271,53003688
2015-06-21 16:00:00,2124,52657448
2015-06-21 17:00:00,2372,70987632
2015-06-21 18:00:00,2567,69939632
2015-06-21 19:00:00,2341,66871008
2015-06-21 20:00:00,2382,66976672
2015-06-21 21:00:00,2176,54447216
2015-06-21 22:00:00,3018,85297072
2015-06-21 23:00:00,2924,78658872
2015-06-22 00:00:00,7116,85952328
2015-06-22 01:00:00,6809,82790520
2015-06-22 02:00:00,6304,79498184
2015-06-22 03:00:00,4496,70333760
2015-06-22 04:00:00,2315,61462208
2015-06-22 05:00:00,1811,52087296
2015-06-22 06:00:00,1396,37149232
2015-06-22 07:00:00,1184,29060080
2015-06-22 08:00:00,1069,25711168
2015-06-22 09:00:00,4111,28060352
2015-06-22 10:00:00,13156,50811548
2015-06-22 11:00:00,20494,115201960
2015-06-22 12:00:00,15582,98582656
2015-06-22 13:00:00,6423,80851472
2015-06-22 14:00:00,5811,81257184
2015-06-22 15:00:00,6493,81208560
2015-06-22 16:00:00,6603,82675568
2015-06-22 17:00:00,6948,89769920
2015-06-22 18:00:00,6122,77885136
2015-06-22 19:00:00,5178,60290576
2015-06-22 20:00:00,4680,45619432
2015-06-22 21:00:00,4494,40970272
2015-06-22 22:00:00,4685,37387848
2015-06-22 23:00:00,4752,32685716
2015-06-23 00:00:00,4661,31093464
2015-06-23 01:00:00,4349,29403868
2015-06-23 02:00:00,4108,27743284
2015-06-23 03:00:00,4085,27703428
2015-06-23 04:00:00,4052,27328572
2015-06-23 05:00:00,4082,28562748
2015-06-23 06:00:00,4024,27050180
2015-06-23 07:00:00,4001,26639552
2015-06-23 08:00:00,4088,26294624
2015-06-23 09:00:00,4662,28049056
2015-06-23 10:00:00,4271,33186632
2015-06-23 11:00:00,4514,54651272
2015-06-23 12:00:00,4885,55716784
2015-06-23 13:00:00,4885,55871216
2015-06-23 14:00:00,4334,36030448
2015-06-23 15:00:00,4715,77076120
2015-06-23 16:00:00,4255,74602232
2015-06-23 17:00:00,4235,71918080
2015-06-23 18:00:00,3890,58626728
2015-06-23 19:00:00,3806,35355648
2015-06-23 20:00:00,3524,31177344
2015-06-23 21:00:00,3039,25816416
2015-06-23 22:00:00,2506,26181336
2015-06-23 23:00:00,2379,27821826
2015-06-24 00:00:00,1863,25600045
2015-06-24 01:00:00,1397,27243717
2015-06-24 02:00:00,1171,24951968
2015-06-24 03:00:00,1009,18531048
2015-06-24 04:00:00,917,15006048
2015-06-24 05:00:00,874,13845328
2015-06-24 06:00:00,842,13251536
2015-06-24 07:00:00,869,12507504
2015-06-24 08:00:00,4515,16047872
2015-06-24 09:00:00,3878,15654437
2015-06-24 10:00:00,4448,45230981
2015-06-24 11:00:00,4680,49381909
2015-06-24 12:00:00,5274,89446973
2015-06-24 13:00:00,5475,85606069
2015-06-24 14:00:00,5277,94234541
2015-06-24 15:00:00,5166,83873501
2015-06-24 16:00:00,4863,65137333
2015-06-24 17:00:00,4965,53037504
2015-06-24 18:00:00,4909,56753224
2015-06-24 19:00:00,4737,57570536
2015-06-24 20:00:00,4725,56237464
2015-06-24 21:00:00,4731,60481944
2015-06-24 22:00:00,4533,52132384
2015-06-24 23:00:00,5565,82457848
2015-06-25 00:00:00,5371,71798496
2015-06-25 01:00:00,5225,64106136
2015-06-25 02:00:00,5153,59527504
2015-06-25 03:00:00,5234,67972216
2015-06-25 04:00:00,5252,72638112
2015-06-25 05:00:00,5145,70540024
2015-06-25 06:00:00,4977,66725936
2015-06-25 07:00:00,4866,58313408
2015-06-25 08:00:00,4738,51070664
2015-06-25 09:00:00,5596,54519720
2015-06-25 10:00:00,5521,44516760
2015-06-25 11:00:00,4988,42837064
2015-06-25 12:00:00,5193,93987196
2015-06-25 13:00:00,5487,91793248
2015-06-25 14:00:00,4973,88743448
2015-06-25 15:00:00,5000,77649040
2015-06-25 16:00:00,4592,58915232
2015-06-25 17:00:00,4359,50976424
2015-06-25 18:00:00,4500,56134952
2015-06-25 19:00:00,5015,41345904
2015-06-25 20:00:00,4977,38362920
2015-06-25 21:00:00,4462,32663168
2015-06-25 22:00:00,5068,36100000
2015-06-25 23:00:00,3559,28864320
2015-06-26 00:00:00,2957,27127532
2015-06-26 01:00:00,2515,26361396
2015-06-26 02:00:00,2186,25736452
2015-06-26 03:00:00,1962,25901960
2015-06-26 04:00:00,1484,24581256
2015-06-26 05:00:00,1312,23381936
2015-06-26 06:00:00,2420,23553208
2015-06-26 07:00:00,2373,20844056
2015-06-26 08:00:00,1518,16260760
2015-06-26 09:00:00,1611,13366984
2015-06-26 10:00:00,1746,9927176
2015-06-26 11:00:00,1826,19309296
2015-06-26 12:00:00,1943,22775352
2015-06-26 13:00:00,1852,27242192
2015-06-26 14:00:00,3488,82921104
2015-06-26 15:00:00,5525,89444496
2015-06-26 16:00:00,5366,92168296
2015-06-26 17:00:00,5293,93739608
2015-06-26 18:00:00,5056,93761184
2015-06-26 19:00:00,4682,84656344
2015-06-26 20:00:00,4626,75529536
2015-06-26 21:00:00,4443,67058344
2015-06-26 22:00:00,4524,65402296
2015-06-26 23:00:00,4279,63483720
2015-06-27 00:00:00,4083,59669312
2015-06-27 01:00:00,3989,56638608
2015-06-27 02:00:00,3833,48930176
2015-06-27 03:00:00,3680,40571984
2015-06-27 04:00:00,3430,32810848
2015-06-27 05:00:00,3257,26286000
2015-06-27 06:00:00,2956,18611000
2015-06-27 07:00:00,2803,13168936
2015-06-27 08:00:00,5875,18251688
2015-06-27 09:00:00,5832,18630752
2015-06-27 10:00:00,5886,28179072
2015-06-27 11:00:00,5909,27608024
2015-06-27 12:00:00,5841,23914592
2015-06-27 13:00:00,5669,16934720
2015-06-27 14:00:00,5583,13949576
2015-06-27 15:00:00,5533,13101832
2015-06-27 16:00:00,5500,12996896
2015-06-27 17:00:00,5446,12937648
2015-06-27 18:00:00,5340,12644544
2015-06-27 19:00:00,5424,26259136
2015-06-27 20:00:00,5535,40792672
2015-06-27 21:00:00,5622,47512312
2015-06-27 22:00:00,5590,50648728
2015-06-27 23:00:00,5412,44618904
2015-06-28 00:00:00,5348,44222352
2015-06-28 01:00:00,5218,39446592
2015-06-28 02:00:00,4968,27995640
2015-06-28 03:00:00,4707,13387360
2015-06-28 04:00:00,4482,11714136
2015-06-28 05:00:00,3592,9552656
2015-06-28 06:00:00,2656,7394032
2015-06-28 07:00:00,2146,6286448
2015-06-28 08:00:00,1860,5685392
2015-06-28 09:00:00,1430,5505072
2015-06-28 10:00:00,1263,5248112
2015-06-28 11:00:00,1162,5162824
2015-06-28 12:00:00,1145,17661008
2015-06-28 13:00:00,1184,26962496
2015-06-28 14:00:00,9481,95527160
2015-06-28 15:00:00,14816,143202592
2015-06-28 16:00:00,14188,149190216
2015-06-28 17:00:00,14808,160569664
2015-06-28 18:00:00,14302,157308336
2015-06-28 19:00:00,14571,155690776
2015-06-28 20:00:00,14077,148061320
2015-06-28 21:00:00,14642,152458608
2015-06-28 22:00:00,14576,155898496
2015-06-28 23:00:00,10068,125751128
2015-06-29 00:00:00,1508,75335904
2015-06-29 01:00:00,1468,71695904
2015-06-29 02:00:00,1441,69238904
2015-06-29 03:00:00,1251,58178480
2015-06-29 04:00:00,1082,43041336
2015-06-29 05:00:00,932,30985416
2015-06-29 06:00:00,795,20408520
2015-06-29 07:00:00,717,14689584
2015-06-29 08:00:00,689,12143632
2015-06-29 09:00:00,1384,14833992
2015-06-29 10:00:00,2252,19256688
2015-06-29 11:00:00,2759,26153952
2015-06-29 12:00:00,2609,34177248
2015-06-29 13:00:00,4174,43214112
2015-06-29 14:00:00,3674,38871712
2015-06-29 15:00:00,4770,37241152
2015-06-29 16:00:00,3612,24731712
2015-06-29 17:00:00,3294,20383936
2015-06-29 18:00:00,3108,19237800
2015-06-29 19:00:00,2907,23096352
2015-06-29 20:00:00,2971,31856544
2015-06-29 21:00:00,2949,34964432
2015-06-29 22:00:00,2935,36320208
2015-06-29 23:00:00,3062,36174880
2015-06-30 00:00:00,2857,37095232
2015-06-30 01:00:00,2846,37322208
2015-06-30 02:00:00,2828,37028728
2015-06-30 03:00:00,2716,38790536
2015-06-30 04:00:00,2675,39628792
2015-06-30 05:00:00,2647,39434000
2015-06-30 06:00:00,2712,47334232
2015-06-30 07:00:00,2773,53869920
2015-06-30 08:00:00,2661,46429984
2015-06-30 09:00:00,8018,40942072
2015-06-30 10:00:00,10928,47460352
2015-06-30 11:00:00,10680,49571920
2015-06-30 12:00:00,8689,33197256
2015-06-30 13:00:00,3588,29202600
2015-06-30 14:00:00,2961,35518904
2015-06-30 15:00:00,4647,104623216
2015-06-30 16:00:00,4627,111296312
2015-06-30 17:00:00,4462,108949216
2015-06-30 18:00:00,4166,113213560
2015-06-30 19:00:00,3936,106585216
2015-06-30 20:00:00,4045,104119968
2015-06-30 21:00:00,3701,88732744
2015-06-30 22:00:00,3302,76639200
2015-06-30 23:00:00,3222,80510720
2015-07-01 00:00:00,2922,72755568
2015-07-01 01:00:00,2562,48447544
2015-07-01 02:00:00,2336,32908256
2015-07-01 03:00:00,2168,24689600
2015-07-01 04:00:00,2020,18254376
2015-07-01 05:00:00,1899,14684352
2015-07-01 06:00:00,1821,12699176
2015-07-01 07:00:00,1776,11438528
2015-07-01 08:00:00,1730,10159288
2015-07-01 09:00:00,2023,11524680
2015-07-01 10:00:00,2930,27399448
2015-07-01 11:00:00,3184,27998824
2015-07-01 12:00:00,3065,27439784
2015-07-01 13:00:00,5805,84649104
2015-07-01 14:00:00,5829,90214976
2015-07-01 15:00:00,2876,50615264
2015-07-01 16:00:00,2989,69868712
2015-07-01 17:00:00,2727,78472544
2015-07-01 18:00:00,2563,66471560
2015-07-01 19:00:00,2404,57779944
2015-07-01 20:00:00,4527,67834744
2015-07-01 21:00:00,4171,64770776
2015-07-01 22:00:00,3726,57483760
2015-07-01 23:00:00,3467,33009536
2015-07-02 00:00:00,2998,17517144
2015-07-02 01:00:00,3114,14739376
2015-07-02 02:00:00,2997,14382008
2015-07-02 03:00:00,2922,13001448
2015-07-02 04:00:00,2860,13600336
2015-07-02 05:00:00,2750,13884264
2015-07-02 06:00:00,2695,14120272
2015-07-02 07:00:00,2578,12271536
2015-07-02 08:00:00,3398,13079264
2015-07-02 09:00:00,10587,28352872
2015-07-02 10:00:00,17460,59002032
2015-07-02 11:00:00,33978,76830912
2015-07-02 12:00:00,42847,93236640
2015-07-02 13:00:00,46827,132140264
2015-07-02 14:00:00,46959,132313792
2015-07-02 15:00:00,46823,166951040
2015-07-02 16:00:00,40405,136071888
2015-07-02 17:00:00,25234,102024136
2015-07-02 18:00:00,10494,82579992
2015-07-02 19:00:00,4779,53782576
2015-07-02 20:00:00,4477,49036136
2015-07-02 21:00:00,4181,43866872
2015-07-02 22:00:00,3866,39844680
2015-07-02 23:00:00,3237,35676080
2015-07-03 00:00:00,3281,33870256
2015-07-03 01:00:00,2968,30374288
2015-07-03 02:00:00,2601,26852368
2015-07-03 03:00:00,2494,23491344
2015-07-03 04:00:00,2404,21006288
2015-07-03 05:00:00,2337,18596376
2015-07-03 06:00:00,2382,17888736
2015-07-03 07:00:00,2330,16759912
2015-07-03 08:00:00,2410,15376624
2015-07-03 09:00:00,2263,13708016
2015-07-03 10:00:00,2275,13035120
2015-07-03 11:00:00,5211,41179760
2015-07-03 12:00:00,4525,34026216
2015-07-03 13:00:00,3354,19973016
2015-07-03 14:00:00,2704,14264152
2015-07-03 15:00:00,2915,34656128
2015-07-03 16:00:00,2854,47254672
2015-07-03 17:00:00,2828,50643120
2015-07-03 18:00:00,3120,58452520
2015-07-03 19:00:00,2868,67149248
2015-07-03 20:00:00,3083,77756176
2015-07-03 21:00:00,3019,75433328
2015-07-03 22:00:00,3043,73927504
2015-07-03 23:00:00,3038,77246624
2015-07-04 00:00:00,2984,76565352
2015-07-04 01:00:00,2938,76638264
2015-07-04 02:00:00,2894,73982536
2015-07-04 03:00:00,2762,68595184
2015-07-04 04:00:00,2658,59481944
2015-07-04 05:00:00,2508,49074944
2015-07-04 06:00:00,2339,36479944
2015-07-04 07:00:00,2083,15967944
2015-07-04 08:00:00,1978,9196944
2015-07-04 09:00:00,1953,8313944
2015-07-04 10:00:00,1921,8185944
2015-07-04 11:00:00,1841,7865944
2015-07-04 12:00:00,1761,7545944
2015-07-04 13:00:00,1521,6585944
2015-07-04 14:00:00,1473,6393944
2015-07-04 15:00:00,1510,9616944
2015-07-04 16:00:00,1396,9216816
2015-07-04 17:00:00,1314,8723688
2015-07-04 18:00:00,1322,6258880
2015-07-04 19:00:00,1292,5148552
2015-07-04 20:00:00,1371,7976552
2015-07-04 21:00:00,2864,37632072
2015-07-04 22:00:00,1447,5464408
2015-07-04 23:00:00,1414,4332600
2015-07-05 00:00:00,1255,4007872
2015-07-05 01:00:00,1267,3870552
2015-07-05 02:00:00,1041,3487328
2015-07-05 03:00:00,859,3206536
2015-07-05 04:00:00,744,2978616
2015-07-05 05:00:00,664,2706232
2015-07-05 06:00:00,691,2802848
2015-07-05 07:00:00,751,3186368
2015-07-05 08:00:00,718,2941064
2015-07-05 09:00:00,738,3179816
2015-07-05 10:00:00,708,2952008
2015-07-05 11:00:00,941,4168176
2015-07-05 12:00:00,2228,34184432
2015-07-05 13:00:00,1827,26118696
2015-07-05 14:00:00,922,10819144
2015-07-05 15:00:00,1003,18809512
2015-07-05 16:00:00,1006,31362280
2015-07-05 17:00:00,1047,51090944
2015-07-05 18:00:00,1105,53717312
2015-07-05 19:00:00,1020,54861988
2015-07-05 20:00:00,920,45785108
2015-07-05 21:00:00,800,30755688
2015-07-05 22:00:00,709,20442328
2015-07-05 23:00:00,400,7876472
2015-07-06 00:00:00,354,3690472
2015-07-06 01:00:00,1236,3693880
2015-07-06 02:00:00,1204,3198688
2015-07-06 03:00:00,1161,3063440
2015-07-06 04:00:00,983,2699168
2015-07-06 05:00:00,779,2490272
2015-07-06 06:00:00,627,2113632
2015-07-06 07:00:00,483,1960032
2015-07-06 08:00:00,483,1963104
2015-07-06 09:00:00,1821,20791032
2015-07-06 10:00:00,3529,156596112
2015-07-06 11:00:00,2376,153857416
2015-07-06 12:00:00,2649,160308568
2015-07-06 13:00:00,3421,168415224
2015-07-06 14:00:00,2470,107585624
2015-07-06 15:00:00,1501,48264520
2015-07-06 16:00:00,2074,38697660
2015-07-06 17:00:00,3457,41291788
2015-07-06 18:00:00,1916,39048528
2015-07-06 19:00:00,1474,33022240
2015-07-06 20:00:00,1102,25533752
2015-07-06 21:00:00,950,18895412
2015-07-06 22:00:00,1799,12897488
2015-07-06 23:00:00,1646,6645128
2015-07-07 00:00:00,1559,5260536
2015-07-07 01:00:00,1461,4260424
2015-07-07 02:00:00,1455,4184920
2015-07-07 03:00:00,1348,3409504
2015-07-07 04:00:00,1118,2597536
2015-07-07 05:00:00,1088,4404192
2015-07-07 06:00:00,1768,7069680
2015-07-07 07:00:00,1584,4287376
2015-07-07 08:00:00,1146,5661552
2015-07-07 09:00:00,1501,7476040
2015-07-07 10:00:00,1901,7655000
2015-07-07 11:00:00,3651,8179656
2015-07-07 12:00:00,2519,9087420
2015-07-07 13:00:00,2558,9158064
2015-07-07 14:00:00,2118,8711628
2015-07-07 15:00:00,2290,9416444
2015-07-07 16:00:00,3520,16678532
2015-07-07 17:00:00,2632,11878768
2015-07-07 18:00:00,1646,8811680
2015-07-07 19:00:00,1240,7822000
2015-07-07 20:00:00,1587,12915152
2015-07-07 21:00:00,1283,12516584
2015-07-07 22:00:00,2153,29282568
2015-07-07 23:00:00,1865,32097816
2015-07-08 00:00:00,1732,30782784
2015-07-08 01:00:00,1415,29802576
2015-07-08 02:00:00,1344,23469360
2015-07-08 03:00:00,1093,9847352
2015-07-08 04:00:00,889,8499176
2015-07-08 05:00:00,836,16979032
2015-07-08 06:00:00,748,22752776
2015-07-08 07:00:00,1111,45013760
2015-07-08 08:00:00,1372,45456784
2015-07-08 09:00:00,1512,49952352
2015-07-08 10:00:00,1710,51779600
2015-07-08 11:00:00,1772,72644144
2015-07-08 12:00:00,2329,110555216
2015-07-08 13:00:00,2354,91182512
2015-07-08 14:00:00,1907,51728064
2015-07-08 15:00:00,1632,29978888
2015-07-08 16:00:00,1242,20038400
2015-07-08 17:00:00,1236,16898496
2015-07-08 18:00:00,2053,15308000
2015-07-08 19:00:00,1970,10501568
2015-07-08 20:00:00,1647,3849880
2015-07-08 21:00:00,1697,3865656
2015-07-08 22:00:00,1913,12722616
2015-07-08 23:00:00,1276,3393432
2015-07-09 00:00:00,784,1979768
2015-07-09 01:00:00,1295,2311864
2015-07-09 02:00:00,1114,2095120
2015-07-09 03:00:00,1097,1958760
2015-07-09 04:00:00,1085,1920872
2015-07-09 05:00:00,1038,3054264
2015-07-09 06:00:00,882,2606728
2015-07-09 07:00:00,758,2436744
2015-07-09 08:00:00,595,2182472
2015-07-09 09:00:00,2531,106883736
2015-07-09 10:00:00,2677,129264616
2015-07-09 11:00:00,7736,127102600
2015-07-09 12:00:00,7343,128984824
2015-07-09 13:00:00,6501,71625048
2015-07-09 14:00:00,6666,44091784
2015-07-09 15:00:00,7239,41208712
2015-07-09 16:00:00,7010,42393928
2015-07-09 17:00:00,8058,46106664
2015-07-09 18:00:00,6947,46061472
2015-07-09 19:00:00,6338,41715296
2015-07-09 20:00:00,7147,62301840
2015-07-09 21:00:00,6980,50484560
2015-07-09 22:00:00,6550,41621408
2015-07-09 23:00:00,6625,33584240
2015-07-10 00:00:00,6752,26944832
2015-07-10 01:00:00,6330,23166224
2015-07-10 02:00:00,5649,15085328
2015-07-10 03:00:00,5391,25456472
2015-07-10 04:00:00,5145,35122936
2015-07-10 05:00:00,5006,50684776
2015-07-10 06:00:00,4632,62695576
2015-07-10 07:00:00,4387,69446440
2015-07-10 08:00:00,4278,73070808
2015-07-10 09:00:00,4491,76057200
2015-07-10 10:00:00,7663,88091104
2015-07-10 11:00:00,6748,92556496
2015-07-10 12:00:00,6688,81515088
2015-07-10 13:00:00,5803,76926096
2015-07-10 14:00:00,5027,69858128
2015-07-10 15:00:00,4411,61393472
2015-07-10 16:00:00,6007,70017028
2015-07-10 17:00:00,4367,89240416
2015-07-10 18:00:00,4307,88702048
2015-07-10 19:00:00,4386,83705184
2015-07-10 20:00:00,3841,67838448
2015-07-10 21:00:00,3650,61436928
2015-07-10 22:00:00,3481,53843088
2015-07-10 23:00:00,3356,55960800
2015-07-11 00:00:00,3318,65063664
2015-07-11 01:00:00,3063,63414416
2015-07-11 02:00:00,2775,58047136
2015-07-11 03:00:00,2412,37643568
2015-07-11 04:00:00,2001,13878504
2015-07-11 05:00:00,1686,4432520
2015-07-11 06:00:00,1470,3133976
2015-07-11 07:00:00,1436,2872104
2015-07-11 08:00:00,1655,2896000
2015-07-11 09:00:00,1669,5448160
2015-07-11 10:00:00,1928,10844664
2015-07-11 11:00:00,2193,11835112
2015-07-11 12:00:00,1808,11630032
2015-07-11 13:00:00,1675,8180232
2015-07-11 14:00:00,1677,6342536
2015-07-11 15:00:00,1570,5516456
2015-07-11 16:00:00,1383,5002408
2015-07-11 17:00:00,1279,4392104
2015-07-11 18:00:00,1082,3650856
2015-07-11 19:00:00,1064,3451176
2015-07-11 20:00:00,1542,5925568
2015-07-11 21:00:00,1872,13631168
2015-07-11 22:00:00,1739,13050560
2015-07-11 23:00:00,1879,13969752
2015-07-12 00:00:00,1404,11641024
2015-07-12 01:00:00,1252,9854464
2015-07-12 02:00:00,867,8074696
2015-07-12 03:00:00,809,7645128
2015-07-12 04:00:00,650,6563240
2015-07-12 05:00:00,621,6448552
2015-07-12 06:00:00,612,6416808
2015-07-12 07:00:00,621,6352296
2015-07-12 08:00:00,721,6327720
2015-07-12 09:00:00,602,6140328
2015-07-12 10:00:00,596,6061224
2015-07-12 11:00:00,648,6043608
2015-07-12 12:00:00,647,6042584
2015-07-12 13:00:00,935,9773048
2015-07-12 14:00:00,965,7299160
2015-07-12 15:00:00,2602,121067112
2015-07-12 16:00:00,2292,125409960
2015-07-12 17:00:00,1837,111551048
2015-07-12 18:00:00,1832,111441752
2015-07-12 19:00:00,1579,89537816
2015-07-12 20:00:00,1152,27582344
2015-07-12 21:00:00,1065,12388744
2015-07-12 22:00:00,1892,13104632
2015-07-12 23:00:00,1520,11838568
2015-07-13 00:00:00,1156,10863832
2015-07-13 01:00:00,859,9557128
2015-07-13 02:00:00,1003,11844584
2015-07-13 03:00:00,1363,10698672
2015-07-13 04:00:00,1040,6594352
2015-07-13 05:00:00,604,4103424
2015-07-13 06:00:00,536,4058368
2015-07-13 07:00:00,603,4385728
2015-07-13 08:00:00,550,4153800
2015-07-13 09:00:00,2230,13460752
2015-07-13 10:00:00,2913,12453288
2015-07-13 11:00:00,3785,18189720
2015-07-13 12:00:00,1460,6382088
2015-07-13 13:00:00,1206,6216696
2015-07-13 14:00:00,2500,14981672
2015-07-13 15:00:00,1053,5164120
2015-07-13 16:00:00,728,3730112
2015-07-13 17:00:00,882,14492616
2015-07-13 18:00:00,967,12677236
2015-07-13 19:00:00,880,12840116
2015-07-13 20:00:00,535,2949452
2015-07-13 21:00:00,459,2724016
2015-07-13 22:00:00,385,2539436
2015-07-13 23:00:00,400,1635816
2015-07-14 00:00:00,1010,2811944
2015-07-14 01:00:00,988,2651752
2015-07-14 02:00:00,270,1451304
2015-07-14 03:00:00,236,1145064
2015-07-14 04:00:00,216,942568
2015-07-14 05:00:00,202,886248
2015-07-14 06:00:00,186,820712
2015-07-14 07:00:00,187,944808
2015-07-14 08:00:00,257,1301096
2015-07-14 09:00:00,395,1823996
2015-07-14 10:00:00,1032,3728464
2015-07-14 11:00:00,1172,5192264
2015-07-14 12:00:00,1287,5872856
2015-07-14 13:00:00,1026,5302832
2015-07-14 14:00:00,2710,10386144
2015-07-14 15:00:00,21622,29873984
2015-07-14 16:00:00,22614,32986128
2015-07-14 17:00:00,20741,163668656
2015-07-14 18:00:00,13628,123459600
2015-07-14 19:00:00,6409,114417347
2015-07-14 20:00:00,10573,105815491
2015-07-14 21:00:00,9063,82664147
2015-07-14 22:00:00,8326,44774256
2015-07-14 23:00:00,7930,20076434
2015-07-15 00:00:00,8283,15986978
2015-07-15 01:00:00,7539,11848579
2015-07-15 02:00:00,6889,9465687
2015-07-15 03:00:00,6718,9271016
2015-07-15 04:00:00,6646,9009960
2015-07-15 05:00:00,6614,8871272
2015-07-15 06:00:00,6612,8859224
2015-07-15 07:00:00,6783,10033384
2015-07-15 08:00:00,6707,9214104
2015-07-15 09:00:00,6774,10577624
2015-07-15 10:00:00,6494,9944400
2015-07-15 11:00:00,6243,9525752
2015-07-15 12:00:00,5656,7965776
2015-07-15 13:00:00,6716,10017144
2015-07-15 14:00:00,8037,16525176
2015-07-15 15:00:00,7883,17142360
2015-07-15 16:00:00,6778,17624760
2015-07-15 17:00:00,5989,16370104
2015-07-15 18:00:00,24651,108680264
2015-07-15 19:00:00,4820,10375720
2015-07-15 20:00:00,4814,28302152
2015-07-15 21:00:00,4539,27015248
2015-07-15 22:00:00,4681,29048184
2015-07-15 23:00:00,4627,29150344
2015-07-16 00:00:00,4712,30957048
2015-07-16 01:00:00,4584,19396840
2015-07-16 02:00:00,4419,14664408
2015-07-16 03:00:00,4123,12974696
2015-07-16 04:00:00,4454,13044323
2015-07-16 05:00:00,4399,13495091
2015-07-16 06:00:00,4343,15162007
2015-07-16 07:00:00,4202,15027943
2015-07-16 08:00:00,3885,13705688
2015-07-16 09:00:00,3909,15279448
2015-07-16 10:00:00,4031,25606828
2015-07-16 11:00:00,3806,19354040
2015-07-16 12:00:00,3959,24575628
2015-07-16 13:00:00,4086,24958096
2015-07-16 14:00:00,4087,26662304
2015-07-16 15:00:00,5629,30685912
2015-07-16 16:00:00,4041,31449236
2015-07-16 17:00:00,3260,37133176
2015-07-16 18:00:00,6161,45168224
2015-07-16 19:00:00,5687,47880848
2015-07-16 20:00:00,5581,45766312
2015-07-16 21:00:00,5546,41570280
2015-07-16 22:00:00,5714,30673640
2015-07-16 23:00:00,5329,21851059
2015-07-17 00:00:00,4711,18090491
2015-07-17 01:00:00,4616,16404939
2015-07-17 02:00:00,3546,13596243
2015-07-17 03:00:00,3355,12699991
2015-07-17 04:00:00,3229,11412104
2015-07-17 05:00:00,3539,12041032
2015-07-17 06:00:00,2577,10123080
2015-07-17 07:00:00,2125,8874320
2015-07-17 08:00:00,2005,8896984
2015-07-17 09:00:00,2053,14139136
2015-07-17 10:00:00,11994,18975696
2015-07-17 11:00:00,2851,32000296
2015-07-17 12:00:00,7008,50365512
2015-07-17 13:00:00,9063,65359712
2015-07-17 14:00:00,8086,49911958
2015-07-17 15:00:00,7426,40242750
2015-07-17 16:00:00,8429,41461388
2015-07-17 17:00:00,13471,36739388
2015-07-17 18:00:00,8224,43330592
2015-07-17 19:00:00,6957,40784000
2015-07-17 20:00:00,6415,50105096
2015-07-17 21:00:00,6178,68487936
2015-07-17 22:00:00,5644,80282040
2015-07-17 23:00:00,5234,96493192
2015-07-18 00:00:00,5368,110622736
2015-07-18 01:00:00,5024,90964448
2015-07-18 02:00:00,4773,72062792
2015-07-18 03:00:00,4538,52147016
2015-07-18 04:00:00,4274,31397816
2015-07-18 05:00:00,4102,16449240
2015-07-18 06:00:00,4073,14732392
2015-07-18 07:00:00,4217,15805384
2015-07-18 08:00:00,4129,16200616
2015-07-18 09:00:00,4221,15778360
2015-07-18 10:00:00,2605,14700216
2015-07-18 11:00:00,4661,18690744
2015-07-18 12:00:00,2308,11519232
2015-07-18 13:00:00,1784,10454440
2015-07-18 14:00:00,1715,11465872
2015-07-18 15:00:00,1339,9929248
2015-07-18 16:00:00,1024,8931912
2015-07-18 17:00:00,1502,12215800
2015-07-18 18:00:00,1120,9312360
2015-07-18 19:00:00,817,7482936
2015-07-18 20:00:00,784,5798792
2015-07-18 21:00:00,758,6382784
2015-07-18 22:00:00,5478,10714336
2015-07-18 23:00:00,6528,12403984
2015-07-19 00:00:00,6114,12697096
2015-07-19 01:00:00,5411,10280080
2015-07-19 02:00:00,5397,10380448
2015-07-19 03:00:00,5387,10016448
2015-07-19 04:00:00,5392,11530600
2015-07-19 05:00:00,4909,8598696
2015-07-19 06:00:00,4377,7769656
2015-07-19 07:00:00,4536,9037944
2015-07-19 08:00:00,4281,6394496
2015-07-19 09:00:00,3562,5536400
2015-07-19 10:00:00,3193,5337588
2015-07-19 11:00:00,3236,6775916
2015-07-19 12:00:00,2758,4926700
2015-07-19 13:00:00,1264,3505148
2015-07-19 14:00:00,948,4195212
2015-07-19 15:00:00,1066,6287716
2015-07-19 16:00:00,761,4138324
2015-07-19 17:00:00,708,5051804
2015-07-19 18:00:00,508,3335972
2015-07-19 19:00:00,405,2884484
2015-07-19 20:00:00,448,4288848
2015-07-19 21:00:00,700,5496208
2015-07-19 22:00:00,25871,210633488
2015-07-19 23:00:00,413,2893192
2015-07-20 00:00:00,380,2787904
2015-07-20 01:00:00,544,2469068
2015-07-20 02:00:00,529,2661580
2015-07-20 03:00:00,523,2624716
2015-07-20 04:00:00,514,2557132
2015-07-20 05:00:00,176,1264688
2015-07-20 06:00:00,176,1248304
2015-07-20 07:00:00,164,1356576
2015-07-20 08:00:00,176,1697440
2015-07-20 09:00:00,477,3034660
2015-07-20 10:00:00,13901,20456544
2015-07-20 11:00:00,9235,20828276
2015-07-20 12:00:00,6479,16497840
2015-07-20 13:00:00,4421,12791684
2015-07-20 14:00:00,3700,9536040
2015-07-20 15:00:00,3747,57288664
2015-07-20 16:00:00,7271,57215464
2015-07-20 17:00:00,10724,54170368
2015-07-20 18:00:00,6173,43603876
2015-07-20 19:00:00,5974,35498380
2015-07-20 20:00:00,5666,17962128
2015-07-20 21:00:00,5532,14360176
2015-07-20 22:00:00,5505,14415880
2015-07-20 23:00:00,5451,13678352
2015-07-21 00:00:00,5138,13029088
2015-07-21 01:00:00,4865,11794344
2015-07-21 02:00:00,4619,11175416
2015-07-21 03:00:00,4422,10251696
2015-07-21 04:00:00,4358,10342288
2015-07-21 05:00:00,4244,10798504
2015-07-21 06:00:00,4188,9983720
2015-07-21 07:00:00,4079,10152816
2015-07-21 08:00:00,4038,12897392
2015-07-21 09:00:00,4660,35090768
2015-07-21 10:00:00,5134,37883412
2015-07-21 11:00:00,5492,67355976
2015-07-21 12:00:00,13430,115986232
2015-07-21 13:00:00,10414,115905448
2015-07-21 14:00:00,9874,117896992
2015-07-21 15:00:00,6226,114186900
2015-07-21 16:00:00,4898,102888252
2015-07-21 17:00:00,4248,112263056
2015-07-21 18:00:00,3176,88449480
2015-07-21 19:00:00,2481,71744044
2015-07-21 20:00:00,2230,62047844
2015-07-21 21:00:00,1874,45378104
2015-07-21 22:00:00,1771,29201552
2015-07-21 23:00:00,1718,18155124
2015-07-22 00:00:00,1350,10816156
2015-07-22 01:00:00,1223,7187736
2015-07-22 02:00:00,1255,6512436
2015-07-22 03:00:00,1222,7825596
2015-07-22 04:00:00,1161,10873384
2015-07-22 05:00:00,1095,11343472
2015-07-22 06:00:00,1003,8144408
2015-07-22 07:00:00,1117,7477808
2015-07-22 08:00:00,1344,6038785
2015-07-22 09:00:00,1176,5192394
2015-07-22 10:00:00,2227,26743272
2015-07-22 11:00:00,8034,32797144
2015-07-22 12:00:00,7664,31066132
2015-07-22 13:00:00,8602,33009200
2015-07-22 14:00:00,7761,28376784
2015-07-22 15:00:00,9386,30655904
2015-07-22 16:00:00,9581,45154820
2015-07-22 17:00:00,9812,46565824
2015-07-22 18:00:00,8967,46021372
2015-07-22 19:00:00,8446,47221668
2015-07-22 20:00:00,7908,42121400
2015-07-22 21:00:00,7574,44558560
2015-07-22 22:00:00,7063,24709368
2015-07-22 23:00:00,6794,23029216
2015-07-23 00:00:00,6479,18942008
2015-07-23 01:00:00,6140,17063968
2015-07-23 02:00:00,6115,16915216
2015-07-23 03:00:00,5784,15750760
2015-07-23 04:00:00,5404,16049064
2015-07-23 05:00:00,5052,14590160
2015-07-23 06:00:00,4816,14377608
2015-07-23 07:00:00,4736,13806040
2015-07-23 08:00:00,4169,11978056
2015-07-23 09:00:00,4428,15872064
2015-07-23 10:00:00,4642,27680584
2015-07-23 11:00:00,6845,52771208
2015-07-23 12:00:00,4021,14003800
2015-07-23 13:00:00,3337,14065024
2015-07-23 14:00:00,2944,11183568
2015-07-23 15:00:00,6007,17927720
2015-07-23 16:00:00,4800,16686288
2015-07-23 17:00:00,4970,18535608
2015-07-23 18:00:00,4587,20077224
2015-07-23 19:00:00,3085,18758200
2015-07-23 20:00:00,2895,20081284
2015-07-23 21:00:00,3000,24116568
2015-07-23 22:00:00,2521,23474936
2015-07-23 23:00:00,2636,25317704
2015-07-24 00:00:00,2915,26422192
2015-07-24 01:00:00,2316,28492928
2015-07-24 02:00:00,2084,31505104
2015-07-24 03:00:00,2029,38430808
2015-07-24 04:00:00,2267,42368392
2015-07-24 05:00:00,2025,38508744
2015-07-24 06:00:00,2000,38555576
2015-07-24 07:00:00,1975,33562272
2015-07-24 08:00:00,2222,31034128
2015-07-24 09:00:00,2254,31155880
2015-07-24 10:00:00,2754,40379744
2015-07-24 11:00:00,4383,65436808
2015-07-24 12:00:00,3437,60141088
2015-07-24 13:00:00,2808,59764040
2015-07-24 14:00:00,2938,63514968
2015-07-24 15:00:00,3008,55538104
2015-07-24 16:00:00,2962,50278560
2015-07-24 17:00:00,2790,40815560
2015-07-24 18:00:00,2523,34520344
2015-07-24 19:00:00,2298,27503520
2015-07-24 20:00:00,2223,21539768
2015-07-24 21:00:00,2372,17069544
2015-07-24 22:00:00,2141,14890056
2015-07-24 23:00:00,1863,12515904
2015-07-25 00:00:00,1783,12303480
2015-07-25 01:00:00,1826,13912904
2015-07-25 02:00:00,1762,15031872
2015-07-25 03:00:00,1677,14326768
2015-07-25 04:00:00,1691,15387360
2015-07-25 05:00:00,1681,15309952
2015-07-25 06:00:00,7159,21435920
2015-07-25 07:00:00,6606,20591984
2015-07-25 08:00:00,6644,22000720
2015-07-25 09:00:00,6621,22251264
2015-07-25 10:00:00,9597,25400864
2015-07-25 11:00:00,9674,24151816
2015-07-25 12:00:00,9362,19957304
2015-07-25 13:00:00,9199,16223616
2015-07-25 14:00:00,9473,16542344
2015-07-25 15:00:00,9914,19300152
2015-07-25 16:00:00,9424,21922992
2015-07-25 17:00:00,8907,15884776
2015-07-25 18:00:00,8594,15409520
2015-07-25 19:00:00,8094,15339040
2015-07-25 20:00:00,7759,11742376
2015-07-25 21:00:00,7959,12113824
2015-07-25 22:00:00,7779,11818272
2015-07-25 23:00:00,7539,11389504
2015-07-26 00:00:00,7321,11291072
2015-07-26 01:00:00,6794,10656448
2015-07-26 02:00:00,6328,10274784
2015-07-26 03:00:00,5758,9431136
2015-07-26 04:00:00,5031,8617136
2015-07-26 05:00:00,4135,7642544
2015-07-26 06:00:00,3161,6542752
2015-07-26 07:00:00,2468,5600496
2015-07-26 08:00:00,2102,5146208
2015-07-26 09:00:00,2096,5764176
2015-07-26 10:00:00,1867,5524608
2015-07-26 11:00:00,1914,5741712
2015-07-26 12:00:00,1753,4472080
2015-07-26 13:00:00,1527,4265952
2015-07-26 14:00:00,2142,9070544
2015-07-26 15:00:00,1800,7754888
2015-07-26 16:00:00,1837,8557936
2015-07-26 17:00:00,1824,9074928
2015-07-26 18:00:00,1384,7182792
2015-07-26 19:00:00,1474,7713816
2015-07-26 20:00:00,1487,7639792
2015-07-26 21:00:00,1431,7792072
2015-07-26 22:00:00,1399,8359984
2015-07-26 23:00:00,1432,9146128
2015-07-27 00:00:00,1495,8382816
2015-07-27 01:00:00,1482,8444384
2015-07-27 02:00:00,1378,8506184
2015-07-27 03:00:00,1289,7656896
2015-07-27 04:00:00,1204,7295312
2015-07-27 05:00:00,1124,6904256
2015-07-27 06:00:00,1153,7323224
2015-07-27 07:00:00,1204,7700216
2015-07-27 08:00:00,1180,8258784
2015-07-27 09:00:00,1793,8039328
2015-07-27 10:00:00,1690,7334520
2015-07-27 11:00:00,1509,10288208
2015-07-27 12:00:00,1641,11378800
2015-07-27 13:00:00,2547,15749344
2015-07-27 14:00:00,2887,21610688
2015-07-27 15:00:00,2471,16681528
2015-07-27 16:00:00,7682,22934192
2015-07-27 17:00:00,2564,18425000
2015-07-27 18:00:00,2081,15553360
2015-07-27 19:00:00,2972,14862040
2015-07-27 20:00:00,6829,16223320
2015-07-27 21:00:00,6817,16752448
2015-07-27 22:00:00,3205,13793544
2015-07-27 23:00:00,2509,14914320
2015-07-28 00:00:00,2372,12397904
2015-07-28 01:00:00,2361,9419512
2015-07-28 02:00:00,6191,10516760
2015-07-28 03:00:00,6126,9467184
2015-07-28 04:00:00,6409,16609896
2015-07-28 05:00:00,6480,18633464
2015-07-28 06:00:00,6905,21451554
2015-07-28 07:00:00,8040,25405382
2015-07-28 08:00:00,8850,26179414
2015-07-28 09:00:00,8811,24557284
2015-07-28 10:00:00,8848,24309708
2015-07-28 11:00:00,9115,24962128
2015-07-28 12:00:00,8534,20870712
2015-07-28 13:00:00,7979,17192216
2015-07-28 14:00:00,8263,23299288
2015-07-28 15:00:00,9195,34412696
2015-07-28 16:00:00,8928,29435168
2015-07-28 17:00:00,8540,26895232
2015-07-28 18:00:00,7768,24609608
2015-07-28 19:00:00,18991,65969016
2015-07-28 20:00:00,8374,13862584
2015-07-28 21:00:00,8050,17649976
2015-07-28 22:00:00,7826,16198576
2015-07-28 23:00:00,7773,14406696
2015-07-29 00:00:00,7467,12053032
2015-07-29 01:00:00,17350,62035512
2015-07-29 02:00:00,7174,11335824
2015-07-29 03:00:00,6876,10714608
2015-07-29 04:00:00,6725,10255280
2015-07-29 05:00:00,6308,9605680
2015-07-29 06:00:00,5808,8963600
2015-07-29 07:00:00,5862,13170984
2015-07-29 08:00:00,5690,8832552
2015-07-29 09:00:00,5798,15637352
2015-07-29 10:00:00,6413,48105744
2015-07-29 11:00:00,6976,50197208
2015-07-29 12:00:00,7525,40468384
2015-07-29 13:00:00,7548,47324409
2015-07-29 14:00:00,6731,34261074
2015-07-29 15:00:00,5753,29997626
2015-07-29 16:00:00,5335,27032585
2015-07-29 17:00:00,4757,14531681
2015-07-29 18:00:00,4557,13183225
2015-07-29 19:00:00,4000,12553432
2015-07-29 20:00:00,3747,14035824
2015-07-29 21:00:00,3466,14276504
2015-07-29 22:00:00,3363,24561025
2015-07-29 23:00:00,3177,20685665
2015-07-30 00:00:00,2782,17088768
2015-07-30 01:00:00,2357,11169472
2015-07-30 02:00:00,2093,8573696
2015-07-30 03:00:00,1876,6856192
2015-07-30 04:00:00,1683,5619904
2015-07-30 05:00:00,1569,4782576
2015-07-30 06:00:00,1554,4506128
2015-07-30 07:00:00,1415,3707472
2015-07-30 08:00:00,1403,3418352
2015-07-30 09:00:00,1817,4784328
2015-07-30 10:00:00,2509,16610616
2015-07-30 11:00:00,3215,47415672
2015-07-30 12:00:00,2612,43002616
2015-07-30 13:00:00,3144,63997088
2015-07-30 14:00:00,2494,28018424
2015-07-30 15:00:00,3383,60537808
2015-07-30 16:00:00,3499,42990920
2015-07-30 17:00:00,3622,62045704
2015-07-30 18:00:00,4335,73569544
2015-07-30 19:00:00,2927,40733592
2015-07-30 20:00:00,2649,35838824
2015-07-30 21:00:00,3005,34720344
2015-07-30 22:00:00,2755,34074176
2015-07-30 23:00:00,2483,32557704
2015-07-31 00:00:00,2448,30019352
2015-07-31 01:00:00,2164,26360936
2015-07-31 02:00:00,2012,21916104
2015-07-31 03:00:00,1811,16962008
2015-07-31 04:00:00,1666,13495624
2015-07-31 05:00:00,1465,9732736
2015-07-31 06:00:00,1333,6904440
2015-07-31 07:00:00,1251,6467784
2015-07-31 08:00:00,1446,6752104
2015-07-31 09:00:00,1831,7238304
2015-07-31 10:00:00,1768,6798264
2015-07-31 11:00:00,1603,6578936
2015-07-31 12:00:00,1586,6128736
2015-07-31 13:00:00,1478,5204040
2015-07-31 14:00:00,2786,29844048
2015-07-31 15:00:00,1551,6500824
2015-07-31 16:00:00,3263,12595648
2015-07-31 17:00:00,1473,3557544
2015-07-31 18:00:00,1404,3819256
2015-07-31 19:00:00,1362,3352376
2015-07-31 20:00:00,1862,3868376
2015-07-31 21:00:00,6890,9679544
2015-07-31 22:00:00,6951,9838680
2015-07-31 23:00:00,1379,4063104
2015-08-01 00:00:00,1245,3866464
2015-08-01 01:00:00,1223,3823128
2015-08-01 02:00:00,1194,3386352
2015-08-01 03:00:00,1178,3758000
2015-08-01 04:00:00,1605,4019664
2015-08-01 05:00:00,1084,3202936
2015-08-01 06:00:00,1064,2844744
2015-08-01 07:00:00,1057,2781504
2015-08-01 08:00:00,1131,2213072
2015-08-01 09:00:00,1102,1908976
2015-08-01 10:00:00,1249,2334560
2015-08-01 11:00:00,1568,6002440
2015-08-01 12:00:00,1729,13157288
2015-08-01 13:00:00,2191,18887920
2015-08-01 14:00:00,2317,26361744
2015-08-01 15:00:00,2372,31097904
2015-08-01 16:00:00,2152,27686416
2015-08-01 17:00:00,2153,25768304
2015-08-01 18:00:00,2017,20892880
2015-08-01 19:00:00,2430,15578768
2015-08-01 20:00:00,2493,10730232
2015-08-01 21:00:00,1733,5379992
2015-08-01 22:00:00,1568,4249800
2015-08-01 23:00:00,1572,3374424
2015-08-02 00:00:00,1520,3533624
2015-08-02 01:00:00,1456,3460096
2015-08-02 02:00:00,1385,3272384
2015-08-02 03:00:00,1257,2906000
2015-08-02 04:00:00,1094,2578176
2015-08-02 05:00:00,1171,2473728
2015-08-02 06:00:00,1034,2220608
2015-08-02 07:00:00,982,2093632
2015-08-02 08:00:00,1071,2583536
2015-08-02 09:00:00,1028,2531104
2015-08-02 10:00:00,1220,3147680
2015-08-02 11:00:00,1298,3402784
2015-08-02 12:00:00,1176,3047280
2015-08-02 13:00:00,1432,8188768
2015-08-02 14:00:00,2237,16603120
2015-08-02 15:00:00,1663,15311120
2015-08-02 16:00:00,2407,19882408
2015-08-02 17:00:00,2238,22872168
2015-08-02 18:00:00,2369,27615656
2015-08-02 19:00:00,1861,13983512
2015-08-02 20:00:00,2012,22692376
2015-08-02 21:00:00,2232,23334656
2015-08-02 22:00:00,2182,24272960
2015-08-02 23:00:00,2417,29146096
2015-08-03 00:00:00,2354,28935264
2015-08-03 01:00:00,2357,29254080
2015-08-03 02:00:00,2406,27829504
2015-08-03 03:00:00,1598,24656448
2015-08-03 04:00:00,1472,23472160
2015-08-03 05:00:00,1427,22496032
2015-08-03 06:00:00,1374,21240952
2015-08-03 07:00:00,1287,19802072
2015-08-03 08:00:00,1595,18575576
2015-08-03 09:00:00,2775,18778664
2015-08-03 10:00:00,2681,16548904
2015-08-03 11:00:00,3242,19849808
2015-08-03 12:00:00,3215,18116384
2015-08-03 13:00:00,10824,34333584
2015-08-03 14:00:00,16249,49647316
2015-08-03 15:00:00,11672,39679676
2015-08-03 16:00:00,7768,70975696
2015-08-03 17:00:00,9151,70996568
2015-08-03 18:00:00,10510,69158080
2015-08-03 19:00:00,8402,52519084
2015-08-03 20:00:00,3449,16009800
2015-08-03 21:00:00,3386,14252104
2015-08-03 22:00:00,2381,11970144
2015-08-03 23:00:00,2249,10474352
2015-08-04 00:00:00,2302,9447248
2015-08-04 01:00:00,2207,8036304
2015-08-04 02:00:00,2120,6816224
2015-08-04 03:00:00,2116,6632416
2015-08-04 04:00:00,2096,6215888
2015-08-04 05:00:00,2091,6019792
2015-08-04 06:00:00,2089,5837792
2015-08-04 07:00:00,4605,6966512
2015-08-04 08:00:00,4788,7236536
2015-08-04 09:00:00,6010,10512360
2015-08-04 10:00:00,4575,9448594
2015-08-04 11:00:00,6195,15753578
2015-08-04 12:00:00,3302,10708448
2015-08-04 13:00:00,2546,6391272
2015-08-04 14:00:00,2386,5950992
2015-08-04 15:00:00,10403,58148456
2015-08-04 16:00:00,15853,78115944
2015-08-04 17:00:00,21254,92281344
2015-08-04 18:00:00,9988,80247328
2015-08-04 19:00:00,3514,41897088
2015-08-04 20:00:00,3297,26204704
2015-08-04 21:00:00,2774,18343680
2015-08-04 22:00:00,2646,9212624
2015-08-04 23:00:00,2559,9215104
2015-08-05 00:00:00,2406,9136656
2015-08-05 01:00:00,2453,7387608
2015-08-05 02:00:00,2382,8697912
2015-08-05 03:00:00,2313,5644136
2015-08-05 04:00:00,2305,5343512
2015-08-05 05:00:00,2295,4612464
2015-08-05 06:00:00,2691,5667968
2015-08-05 07:00:00,2688,5647488
2015-08-05 08:00:00,3140,6223296
2015-08-05 09:00:00,3517,8825176
2015-08-05 10:00:00,3691,9094624
2015-08-05 11:00:00,3703,9094256
2015-08-05 12:00:00,3279,10636416
2015-08-05 13:00:00,3159,10963760
2015-08-05 14:00:00,3927,27902640
2015-08-05 15:00:00,3811,25773928
2015-08-05 16:00:00,3884,30941880
2015-08-05 17:00:00,4091,36190712
2015-08-05 18:00:00,3834,30838896
2015-08-05 19:00:00,5438,107824112
2015-08-05 20:00:00,4334,37514320
2015-08-05 21:00:00,4301,37291176
2015-08-05 22:00:00,4749,36972624
2015-08-05 23:00:00,4373,33491200
2015-08-06 00:00:00,3928,34103696
2015-08-06 01:00:00,3364,23206248
2015-08-06 02:00:00,3116,18113656
2015-08-06 03:00:00,3071,15360232
2015-08-06 04:00:00,3018,16047896
2015-08-06 05:00:00,3031,18327848
2015-08-06 06:00:00,3219,19031344
2015-08-06 07:00:00,3442,21350624
2015-08-06 08:00:00,3480,20751512
2015-08-06 09:00:00,4725,25496544
2015-08-06 10:00:00,5407,68632776
2015-08-06 11:00:00,5100,58384056
2015-08-06 12:00:00,4027,31792888
2015-08-06 13:00:00,3846,28567000
2015-08-06 14:00:00,4908,28797936
2015-08-06 15:00:00,3598,26509768
2015-08-06 16:00:00,3561,23262472
2015-08-06 17:00:00,3471,25361560
2015-08-06 18:00:00,3285,21213184
2015-08-06 19:00:00,2703,13609472
2015-08-06 20:00:00,2507,13574696
2015-08-06 21:00:00,2767,16282608
2015-08-06 22:00:00,2562,14766424
2015-08-06 23:00:00,2561,10070240
2015-08-07 00:00:00,2363,9876288
2015-08-07 01:00:00,2437,10017144
2015-08-07 02:00:00,2203,9814520
2015-08-07 03:00:00,2141,9860152
2015-08-07 04:00:00,2152,10372360
2015-08-07 05:00:00,2030,10217584
2015-08-07 06:00:00,1964,10126512
2015-08-07 07:00:00,1930,10341936
2015-08-07 08:00:00,2148,10538848
2015-08-07 09:00:00,2820,13738744
2015-08-07 10:00:00,4936,29788512
2015-08-07 11:00:00,3635,28126016
2015-08-07 12:00:00,3235,24067808
2015-08-07 13:00:00,3252,24085008
2015-08-07 14:00:00,3073,20742184
2015-08-07 15:00:00,2983,25232552
2015-08-07 16:00:00,2831,22042760
2015-08-07 17:00:00,4327,29031584
2015-08-07 18:00:00,2628,17920652
2015-08-07 19:00:00,2557,14990892
2015-08-07 20:00:00,2570,13858416
2015-08-07 21:00:00,2642,12753112
2015-08-07 22:00:00,2869,12865480
2015-08-07 23:00:00,3087,14217608
2015-08-08 00:00:00,2653,13102656
2015-08-08 01:00:00,3650,13427512
2015-08-08 02:00:00,3577,13435776
2015-08-08 03:00:00,2727,12945648
2015-08-08 04:00:00,2629,12702216
2015-08-08 05:00:00,2534,12602328
2015-08-08 06:00:00,2533,12600280
2015-08-08 07:00:00,2519,12563416
2015-08-08 08:00:00,2480,12570032
2015-08-08 09:00:00,2458,13554216
2015-08-08 10:00:00,2283,14051440
2015-08-08 11:00:00,2273,14313456
2015-08-08 12:00:00,2422,14787792
2015-08-08 13:00:00,2412,14572952
2015-08-08 14:00:00,2614,14566936
2015-08-08 15:00:00,2525,15054472
2015-08-08 16:00:00,2589,15268072
2015-08-08 17:00:00,2502,14979376
2015-08-08 18:00:00,2723,16241512
2015-08-08 19:00:00,2532,14830144
2015-08-08 20:00:00,2748,15435952
2015-08-08 21:00:00,3030,16016056
2015-08-08 22:00:00,2661,14753384
2015-08-08 23:00:00,2983,16035728
2015-08-09 00:00:00,2916,15974352
2015-08-09 01:00:00,3082,17226048
2015-08-09 02:00:00,2872,15746096
2015-08-09 03:00:00,2931,16125000
2015-08-09 04:00:00,3082,17127312
2015-08-09 05:00:00,4742,17877496
2015-08-09 06:00:00,4695,18200688
2015-08-09 07:00:00,3584,15961200
2015-08-09 08:00:00,2369,15378232
2015-08-09 09:00:00,2359,14943392
2015-08-09 10:00:00,2661,14477464
2015-08-09 11:00:00,2644,13574256
2015-08-09 12:00:00,2842,13614808
2015-08-09 13:00:00,2786,13383010
2015-08-09 14:00:00,2792,13148614
2015-08-09 15:00:00,2808,12920290
2015-08-09 16:00:00,2727,12698162
2015-08-09 17:00:00,2827,12572304
2015-08-09 18:00:00,3141,16094552
2015-08-09 19:00:00,2766,12255512
2015-08-09 20:00:00,2754,12216456
2015-08-09 21:00:00,2718,12181656
2015-08-09 22:00:00,2569,11349736
2015-08-09 23:00:00,3669,11434684
2015-08-10 00:00:00,2890,11597800
2015-08-10 01:00:00,2575,11100200
2015-08-10 02:00:00,2490,10994564
2015-08-10 03:00:00,2636,12797020
2015-08-10 04:00:00,2601,12755960
2015-08-10 05:00:00,2592,12739476
2015-08-10 06:00:00,2654,12870348
2015-08-10 07:00:00,2621,12873884
2015-08-10 08:00:00,2589,12911440
2015-08-10 09:00:00,2990,16556412
2015-08-10 10:00:00,3892,22989992
2015-08-10 11:00:00,3840,23278208
2015-08-10 12:00:00,7036,28624416
2015-08-10 13:00:00,6844,34066144
2015-08-10 14:00:00,4629,34187508
2015-08-10 15:00:00,4271,29832584
2015-08-10 16:00:00,3552,24238904
2015-08-10 17:00:00,3700,30582432
2015-08-10 18:00:00,3556,29298892
2015-08-10 19:00:00,6868,33568404
2015-08-10 20:00:00,4770,29281140
2015-08-10 21:00:00,3801,25286228
2015-08-10 22:00:00,3339,21718652
2015-08-10 23:00:00,3047,18856972
2015-08-11 00:00:00,2917,18305988
2015-08-11 01:00:00,3213,18564820
2015-08-11 02:00:00,3115,18014596
2015-08-11 03:00:00,3005,17915556
2015-08-11 04:00:00,2948,17879348
2015-08-11 05:00:00,2894,17547524
2015-08-11 06:00:00,2862,17339956
2015-08-11 07:00:00,2816,17031764
2015-08-11 08:00:00,6669,30375808
2015-08-11 09:00:00,6524,20223816
2015-08-11 10:00:00,3532,20311728
2015-08-11 11:00:00,4479,23560912
2015-08-11 12:00:00,3964,35939504
2015-08-11 13:00:00,4777,40888744
2015-08-11 14:00:00,4328,34513376
2015-08-11 15:00:00,7589,29013292
2015-08-11 16:00:00,8899,31605092
2015-08-11 17:00:00,4893,27476936
2015-08-11 18:00:00,4387,28853488
2015-08-11 19:00:00,4323,30417904
2015-08-11 20:00:00,4258,29771080
2015-08-11 21:00:00,4491,28421664
2015-08-11 22:00:00,4367,27651208
2015-08-11 23:00:00,4255,26014368
2015-08-12 00:00:00,4236,26076920
2015-08-12 01:00:00,4157,25332000
2015-08-12 02:00:00,3863,22867880
2015-08-12 03:00:00,3325,20902872
2015-08-12 04:00:00,3214,18995704
2015-08-12 05:00:00,3364,19406056
2015-08-12 06:00:00,6643,19481280
2015-08-12 07:00:00,6640,18117968
2015-08-12 08:00:00,5629,16841632
2015-08-12 09:00:00,4019,17113264
2015-08-12 10:00:00,6189,35625352
2015-08-12 11:00:00,5975,39137312
2015-08-12 12:00:00,6686,54893352
2015-08-12 13:00:00,7119,43413104
2015-08-12 14:00:00,6245,42313656
2015-08-12 15:00:00,9123,40413408
2015-08-12 16:00:00,10526,47181688
2015-08-12 17:00:00,6968,42796760
2015-08-12 18:00:00,5650,36552616
2015-08-12 19:00:00,5426,34688416
2015-08-12 20:00:00,5228,33808696
2015-08-12 21:00:00,5309,34450608
2015-08-12 22:00:00,5179,32545600
2015-08-12 23:00:00,7866,34278632
2015-08-13 00:00:00,8038,32657688
2015-08-13 01:00:00,5276,30820112
2015-08-13 02:00:00,5806,31288456
2015-08-13 03:00:00,5761,32108512
2015-08-13 04:00:00,6234,30036848
2015-08-13 05:00:00,5981,29666728
2015-08-13 06:00:00,4864,28477544
2015-08-13 07:00:00,7724,29119768
2015-08-13 08:00:00,7685,29037424
2015-08-13 09:00:00,9724,34606616
2015-08-13 10:00:00,9994,42095808
2015-08-13 11:00:00,11260,46296072
2015-08-13 12:00:00,8647,41704936
2015-08-13 13:00:00,7857,35186104
2015-08-13 14:00:00,5992,33236232
2015-08-13 15:00:00,4704,28265160
2015-08-13 16:00:00,4477,25617560
2015-08-13 17:00:00,4377,25277576
2015-08-13 18:00:00,4309,24648248
2015-08-13 19:00:00,4273,24616312
2015-08-13 20:00:00,4233,24356344
2015-08-13 21:00:00,4237,24619864
2015-08-13 22:00:00,6001,28462504
2015-08-13 23:00:00,4711,27145480
2015-08-14 00:00:00,4656,27086480
2015-08-14 01:00:00,4547,27100880
2015-08-14 02:00:00,4406,26774328
2015-08-14 03:00:00,4373,26742280
2015-08-14 04:00:00,4364,26728256
2015-08-14 05:00:00,4344,26646256
2015-08-14 06:00:00,4319,26536208
2015-08-14 07:00:00,4231,26318416
2015-08-14 08:00:00,3896,24362048
2015-08-14 09:00:00,4302,37546248
2015-08-14 10:00:00,5002,40090944
2015-08-14 11:00:00,4883,41136368
2015-08-14 12:00:00,7352,63766272
2015-08-14 13:00:00,4825,35113472
2015-08-14 14:00:00,4555,28282192
2015-08-14 15:00:00,5997,27147888
2015-08-14 16:00:00,6993,29524368
2015-08-14 17:00:00,6760,28004832
2015-08-14 18:00:00,5478,25230776
2015-08-14 19:00:00,7127,37443448
2015-08-14 20:00:00,6703,35723848
2015-08-14 21:00:00,6629,35399208
2015-08-14 22:00:00,6619,32876176
2015-08-14 23:00:00,5067,27940992
2015-08-15 00:00:00,3610,20414208
2015-08-15 01:00:00,4539,25140624
2015-08-15 02:00:00,6259,26846280
2015-08-15 03:00:00,6254,26799088
2015-08-15 04:00:00,5589,25044896
2015-08-15 05:00:00,3405,19789056
2015-08-15 06:00:00,5153,21502424
2015-08-15 07:00:00,5161,21510616
2015-08-15 08:00:00,5057,21374560
2015-08-15 09:00:00,3977,20291968
2015-08-15 10:00:00,3406,19706640
2015-08-15 11:00:00,3246,19511232
2015-08-15 12:00:00,5181,21446264
2015-08-15 13:00:00,4249,20561920
2015-08-15 14:00:00,3918,20165272
2015-08-15 15:00:00,3530,19933328
2015-08-15 16:00:00,3285,19840280
2015-08-15 17:00:00,3222,19742256
2015-08-15 18:00:00,3225,19922352
2015-08-15 19:00:00,3219,19768256
2015-08-15 20:00:00,3417,23086016
2015-08-15 21:00:00,4607,28340816
2015-08-15 22:00:00,3505,23198728
2015-08-15 23:00:00,3997,25731296
2015-08-16 00:00:00,3445,22876912
2015-08-16 01:00:00,3935,25172816
2015-08-16 02:00:00,3391,22100816
2015-08-16 03:00:00,3388,22092912
2015-08-16 04:00:00,3343,21613768
2015-08-16 05:00:00,3304,21388088
2015-08-16 06:00:00,3253,21077920
2015-08-16 07:00:00,3247,21067680
2015-08-16 08:00:00,3246,21063584
2015-08-16 09:00:00,3245,21061536
2015-08-16 10:00:00,3143,20266464
2015-08-16 11:00:00,3144,20304352
2015-08-16 12:00:00,4491,24520096
2015-08-16 13:00:00,5283,24928744
2015-08-16 14:00:00,5779,28077352
2015-08-16 15:00:00,4824,25344808
2015-08-16 16:00:00,5620,30903616
2015-08-16 17:00:00,13997,63507480
2015-08-16 18:00:00,10343,48663928
2015-08-16 19:00:00,3250,20387048
2015-08-16 20:00:00,3299,20544520
2015-08-16 21:00:00,3424,20847400
2015-08-16 22:00:00,3808,23104784
2015-08-16 23:00:00,3735,22483888
2015-08-17 00:00:00,3775,22449712
2015-08-17 01:00:00,3699,21960048
2015-08-17 02:00:00,3627,21581808
2015-08-17 03:00:00,3790,21863760
2015-08-17 04:00:00,3829,21829304
2015-08-17 05:00:00,3822,21807160
2015-08-17 06:00:00,3668,20475384
2015-08-17 07:00:00,3190,17418264
2015-08-17 08:00:00,38540,158388128
2015-08-17 09:00:00,3697,18917080
2015-08-17 10:00:00,3277,16923416
2015-08-17 11:00:00,3202,14567784
2015-08-17 12:00:00,1687,4858424
2015-08-17 13:00:00,1787,5419312
2015-08-17 14:00:00,1738,5000776
2015-08-17 15:00:00,2773,18330432
2015-08-17 16:00:00,3394,24928520
2015-08-17 17:00:00,2520,8288608
2015-08-17 18:00:00,1998,7032888
2015-08-17 19:00:00,1882,6643224
2015-08-17 20:00:00,1802,6373504
2015-08-17 21:00:00,2121,8393440
2015-08-17 22:00:00,1722,5772624
2015-08-17 23:00:00,1730,7045256
2015-08-18 00:00:00,1706,5401424
2015-08-18 01:00:00,1736,5265704
2015-08-18 02:00:00,1713,5074312
2015-08-18 03:00:00,1330,2800936
2015-08-18 04:00:00,1284,2784840
2015-08-18 05:00:00,1275,2727128
2015-08-18 06:00:00,1261,2630912
2015-08-18 07:00:00,1248,2565624
2015-08-18 08:00:00,1602,19215952
2015-08-18 09:00:00,1561,4604876
2015-08-18 10:00:00,1954,7791832
2015-08-18 11:00:00,2037,10420016
2015-08-18 12:00:00,2093,9102304
2015-08-18 13:00:00,3124,17337416
2015-08-18 14:00:00,2581,41253416
2015-08-18 15:00:00,3293,18665832
2015-08-18 16:00:00,2583,13678816
2015-08-18 17:00:00,2951,26893392
2015-08-18 18:00:00,4290,43277120
2015-08-18 19:00:00,4282,44033200
2015-08-18 20:00:00,4456,62359704
2015-08-18 21:00:00,4019,41245944
2015-08-18 22:00:00,3883,35042896
2015-08-18 23:00:00,4514,40392320
2015-08-19 00:00:00,4419,39082272
2015-08-19 01:00:00,4323,37134600
2015-08-19 02:00:00,4152,35778680
2015-08-19 03:00:00,4033,34314872
2015-08-19 04:00:00,3756,31571512
2015-08-19 05:00:00,3500,28639960
2015-08-19 06:00:00,3530,27834728
2015-08-19 07:00:00,3459,27006488
2015-08-19 08:00:00,4443,28163128
2015-08-19 09:00:00,3442,27318264
2015-08-19 10:00:00,3773,38154616
2015-08-19 11:00:00,6047,35194872
2015-08-19 12:00:00,22032,67191112
2015-08-19 13:00:00,16400,54249224
2015-08-19 14:00:00,15514,49483232
2015-08-19 15:00:00,15230,48732624
2015-08-19 16:00:00,14347,58124408
2015-08-19 17:00:00,13604,51562584
2015-08-19 18:00:00,12378,47475936
2015-08-19 19:00:00,9127,39562528
2015-08-19 20:00:00,8305,52234184
2015-08-19 21:00:00,7411,39001128
2015-08-19 22:00:00,5099,31806595
2015-08-19 23:00:00,4204,28633355
2015-08-20 00:00:00,3458,25626822
2015-08-20 01:00:00,3072,23958484
2015-08-20 02:00:00,2948,23003222
2015-08-20 03:00:00,2872,22145112
2015-08-20 04:00:00,2999,23025080
2015-08-20 05:00:00,3077,23521432
2015-08-20 06:00:00,3067,23386008
2015-08-20 07:00:00,3044,23074712
2015-08-20 08:00:00,3049,23117624
2015-08-20 09:00:00,4475,25435634
2015-08-20 10:00:00,6480,47871170
2015-08-20 11:00:00,4880,29251849
2015-08-20 12:00:00,9913,66474999
2015-08-20 13:00:00,9595,61798311
2015-08-20 14:00:00,8570,76475511
2015-08-20 15:00:00,5416,38112720
2015-08-20 16:00:00,4274,27863672
2015-08-20 17:00:00,3431,23844248
2015-08-20 18:00:00,3401,23789016
2015-08-20 19:00:00,3966,29983480
2015-08-20 20:00:00,3883,27074584
2015-08-20 21:00:00,3630,24645728
2015-08-20 22:00:00,3526,23940048
2015-08-20 23:00:00,5175,24958104
2015-08-21 00:00:00,8467,32158280
2015-08-21 01:00:00,6828,39392920
2015-08-21 02:00:00,5304,28096920
2015-08-21 03:00:00,4963,25249608
2015-08-21 04:00:00,4956,25194888
2015-08-21 05:00:00,4935,24901648
2015-08-21 06:00:00,4919,24651792
2015-08-21 07:00:00,5781,41926672
2015-08-21 08:00:00,5216,30404880
2015-08-21 09:00:00,5149,29347312
2015-08-21 10:00:00,5178,26492960
2015-08-21 11:00:00,7084,27464256
2015-08-21 12:00:00,7068,27132640
2015-08-21 13:00:00,6076,62917616
2015-08-21 14:00:00,6192,59824320
2015-08-21 15:00:00,6561,49311896
2015-08-21 16:00:00,6196,46884144
2015-08-21 17:00:00,6585,52446256
2015-08-21 18:00:00,6307,42763568
2015-08-21 19:00:00,4928,25673064
2015-08-21 20:00:00,4713,23824936
2015-08-21 21:00:00,4867,25456360
2015-08-21 22:00:00,4813,25112200
2015-08-21 23:00:00,6213,38815576
2015-08-22 00:00:00,4635,23243992
2015-08-22 01:00:00,4609,23110984
2015-08-22 02:00:00,4582,22834504
2015-08-22 03:00:00,4525,22256016
2015-08-22 04:00:00,4521,22247824
2015-08-22 05:00:00,4512,22224392
2015-08-22 06:00:00,4499,22196816
2015-08-22 07:00:00,4484,22119944
2015-08-22 08:00:00,4479,22101512
2015-08-22 09:00:00,4481,22117464
2015-08-22 10:00:00,4465,22035544
2015-08-22 11:00:00,4452,21978400
2015-08-22 12:00:00,4424,21983392
2015-08-22 13:00:00,4403,21909664
2015-08-22 14:00:00,4391,22166896
2015-08-22 15:00:00,4418,23669056
2015-08-22 16:00:00,4391,23656288
2015-08-22 17:00:00,4386,23677496
2015-08-22 18:00:00,4388,23880768
2015-08-22 19:00:00,4296,23185704
2015-08-22 20:00:00,4362,23350240
2015-08-22 21:00:00,4400,23998488
2015-08-22 22:00:00,4344,23382640
2015-08-22 23:00:00,4535,23675888
2015-08-23 00:00:00,4488,23670608
2015-08-23 01:00:00,4269,23190256
2015-08-23 02:00:00,4160,22883984
2015-08-23 03:00:00,4233,23374112
2015-08-23 04:00:00,4098,22559368
2015-08-23 05:00:00,4087,22530696
2015-08-23 06:00:00,4077,22506120
2015-08-23 07:00:00,4069,22481544
2015-08-23 08:00:00,4110,23412872
2015-08-23 09:00:00,4055,22440584
2015-08-23 10:00:00,4294,23671720
2015-08-23 11:00:00,4705,30968816
2015-08-23 12:00:00,7638,89371760
2015-08-23 13:00:00,4410,24274960
2015-08-23 14:00:00,4348,23832624
2015-08-23 15:00:00,4392,25897520
2015-08-23 16:00:00,4549,25869608
2015-08-23 17:00:00,4988,25978904
2015-08-23 18:00:00,4212,23151216
2015-08-23 19:00:00,4131,22799800
2015-08-23 20:00:00,4095,22501440
2015-08-23 21:00:00,4257,22818928
2015-08-23 22:00:00,4185,22201968
2015-08-23 23:00:00,3806,20956928
2015-08-24 00:00:00,3810,20691488
2015-08-24 01:00:00,3767,20417824
2015-08-24 02:00:00,3744,20310576
2015-08-24 03:00:00,3731,20277000
2015-08-24 04:00:00,3709,20073352
2015-08-24 05:00:00,3683,19900864
2015-08-24 06:00:00,3642,19557424
2015-08-24 07:00:00,3874,25153144
2015-08-24 08:00:00,4543,38435824
2015-08-24 09:00:00,4007,25826904
2015-08-24 10:00:00,5212,26775232
2015-08-24 11:00:00,5294,31965000
2015-08-24 12:00:00,4297,30641208
2015-08-24 13:00:00,4833,32451560
2015-08-24 14:00:00,4924,39423296
2015-08-24 15:00:00,4473,29709048
2015-08-24 16:00:00,7945,30633208
2015-08-24 17:00:00,6814,28601696
2015-08-24 18:00:00,5675,26152000
2015-08-24 19:00:00,4181,24266296
2015-08-24 20:00:00,3866,22254488
2015-08-24 21:00:00,5992,30234608
2015-08-24 22:00:00,12963,37158048
2015-08-24 23:00:00,13724,40871560
2015-08-25 00:00:00,10350,33580472
2015-08-25 01:00:00,6648,31871152
2015-08-25 02:00:00,3785,22329568
2015-08-25 03:00:00,3552,18651184
2015-08-25 04:00:00,3510,18411128
2015-08-25 05:00:00,3428,18146208
2015-08-25 06:00:00,3389,18069480
2015-08-25 07:00:00,4240,22182696
2015-08-25 08:00:00,3484,21545264
2015-08-25 09:00:00,5418,66343908
2015-08-25 10:00:00,5831,67751052
2015-08-25 11:00:00,4496,26901956
2015-08-25 12:00:00,4352,21223996
2015-08-25 13:00:00,5201,37834500
2015-08-25 14:00:00,8245,54831172
2015-08-25 15:00:00,4707,31193460
2015-08-25 16:00:00,6293,47500012
2015-08-25 17:00:00,5005,41916724
2015-08-25 18:00:00,4410,34026972
2015-08-25 19:00:00,5348,65599652
2015-08-25 20:00:00,5025,53863564
2015-08-25 21:00:00,5183,33571428
2015-08-25 22:00:00,9491,63489636
2015-08-25 23:00:00,7112,45276316
2015-08-26 00:00:00,5888,34128332
2015-08-26 01:00:00,4131,23992420
2015-08-26 02:00:00,3827,21487844
2015-08-26 03:00:00,3586,19498956
2015-08-26 04:00:00,4479,49658284
2015-08-26 05:00:00,6471,54785444
2015-08-26 06:00:00,10346,106493368
2015-08-26 07:00:00,3859,33948560
2015-08-26 08:00:00,3631,23132592
2015-08-26 09:00:00,3614,19506932
2015-08-26 10:00:00,6476,32789936
2015-08-26 11:00:00,6389,31656168
2015-08-26 12:00:00,7542,69364848
2015-08-26 13:00:00,18689,121026120
2015-08-26 14:00:00,18973,109019824
2015-08-26 15:00:00,7885,42692072
2015-08-26 16:00:00,4688,23781512
2015-08-26 17:00:00,4467,25600766
2015-08-26 18:00:00,4435,25555438
2015-08-26 19:00:00,3191,20813856
2015-08-26 20:00:00,3609,23911494
2015-08-26 21:00:00,3339,22662196
2015-08-26 22:00:00,3589,21981580
2015-08-26 23:00:00,5335,77850430
2015-08-27 00:00:00,3060,26170344
2015-08-27 01:00:00,2950,28797248
2015-08-27 02:00:00,2804,26250352
2015-08-27 03:00:00,2662,23042368
2015-08-27 04:00:00,2602,20190840
2015-08-27 05:00:00,14069,116580980
2015-08-27 06:00:00,8123,65095976
2015-08-27 07:00:00,3574,25660780
2015-08-27 08:00:00,2648,17009328
2015-08-27 09:00:00,3618,23129288
2015-08-27 10:00:00,6457,28839368
2015-08-27 11:00:00,6371,33276472
2015-08-27 12:00:00,6269,30445736
2015-08-27 13:00:00,6611,30508592
2015-08-27 14:00:00,7579,38517760
2015-08-27 15:00:00,7293,33520464
2015-08-27 16:00:00,6683,26731736
2015-08-27 17:00:00,5932,23025360
2015-08-27 18:00:00,5822,22239496
2015-08-27 19:00:00,4582,21303080
2015-08-27 20:00:00,8406,28334536
2015-08-27 21:00:00,8340,27629752
2015-08-27 22:00:00,7025,23239008
2015-08-27 23:00:00,5488,21917608
2015-08-28 00:00:00,6834,45646352
2015-08-28 01:00:00,5271,29787864
2015-08-28 02:00:00,6021,32938880
2015-08-28 03:00:00,4607,23275744
2015-08-28 04:00:00,4088,19164776
2015-08-28 05:00:00,6136,55697224
2015-08-28 06:00:00,6497,97421424
2015-08-28 07:00:00,7001,59759984
2015-08-28 08:00:00,3317,19464932
2015-08-28 09:00:00,2699,17956776
2015-08-28 10:00:00,7401,35272724
2015-08-28 11:00:00,8481,52478232
2015-08-28 12:00:00,8279,43869356
2015-08-28 13:00:00,9252,46234904
2015-08-28 14:00:00,5127,34786712
2015-08-28 15:00:00,6629,41365312
2015-08-28 16:00:00,4876,33884848
2015-08-28 17:00:00,3933,37334400
2015-08-28 18:00:00,3420,28724016
2015-08-28 19:00:00,6555,18660080
2015-08-28 20:00:00,7141,27641376
2015-08-28 21:00:00,7112,27574536
2015-08-28 22:00:00,6906,26178616
2015-08-28 23:00:00,7107,27416976
2015-08-29 00:00:00,7031,26993040
2015-08-29 01:00:00,6918,26589808
2015-08-29 02:00:00,6850,25749432
2015-08-29 03:00:00,6670,22605432
2015-08-29 04:00:00,6513,20020312
2015-08-29 05:00:00,6245,17208888
2015-08-29 06:00:00,6115,16065208
2015-08-29 07:00:00,6097,15717368
2015-08-29 08:00:00,6097,15717368
2015-08-29 09:00:00,6156,16738264
2015-08-29 10:00:00,6080,16050232
2015-08-29 11:00:00,6280,15776184
2015-08-29 12:00:00,6163,15252664
2015-08-29 13:00:00,6120,15141272
2015-08-29 14:00:00,6101,15057240
2015-08-29 15:00:00,5773,14342552
2015-08-29 16:00:00,3960,10487608
2015-08-29 17:00:00,3300,9169720
2015-08-29 18:00:00,2978,8455992
2015-08-29 19:00:00,2181,6800184
2015-08-29 20:00:00,1788,6095464
2015-08-29 21:00:00,4596,9258168
2015-08-29 22:00:00,4713,10630696
2015-08-29 23:00:00,5115,11463848
2015-08-30 00:00:00,11205,17594360
2015-08-30 01:00:00,5287,11410424
2015-08-30 02:00:00,5113,10905752
2015-08-30 03:00:00,4728,10566248
2015-08-30 04:00:00,5348,18069048
2015-08-30 05:00:00,5285,17652696
2015-08-30 06:00:00,5230,16727000
2015-08-30 07:00:00,5212,16349560
2015-08-30 08:00:00,4628,10421368
2015-08-30 09:00:00,5732,11109168
2015-08-30 10:00:00,6513,14022528
2015-08-30 11:00:00,9873,15747796
2015-08-30 12:00:00,9677,14633876
2015-08-30 13:00:00,9769,27678492
2015-08-30 14:00:00,8456,21556856
2015-08-30 15:00:00,7368,14577400
2015-08-30 16:00:00,6333,13876728
2015-08-30 17:00:00,5523,10952440
2015-08-30 18:00:00,5471,10996344
2015-08-30 19:00:00,5218,10313480
2015-08-30 20:00:00,4927,8961800
2015-08-30 21:00:00,4466,8699656
2015-08-30 22:00:00,3718,8204344
2015-08-30 23:00:00,2838,7106488
2015-08-31 00:00:00,1701,6589144
2015-08-31 01:00:00,1565,5428216
2015-08-31 02:00:00,1396,4889336
2015-08-31 03:00:00,1643,5485536
2015-08-31 04:00:00,1584,5204320
2015-08-31 05:00:00,1556,5836920
2015-08-31 06:00:00,1497,4981288
2015-08-31 07:00:00,1472,4604888
2015-08-31 08:00:00,1494,4734392
2015-08-31 09:00:00,1834,9876456
2015-08-31 10:00:00,4402,23596248
2015-08-31 11:00:00,3167,8338032
2015-08-31 12:00:00,3198,8715268
2015-08-31 13:00:00,12396,34036732
2015-08-31 14:00:00,15174,34824612
2015-08-31 15:00:00,15098,37276032
2015-08-31 16:00:00,15328,37514320
2015-08-31 17:00:00,14682,36854004
2015-08-31 18:00:00,12053,28769092
2015-08-31 19:00:00,8119,19748604
2015-08-31 20:00:00,6325,18435918
2015-08-31 21:00:00,5273,19446414
2015-08-31 22:00:00,3588,14275684
2015-08-31 23:00:00,2402,10502572
2015-09-01 00:00:00,7023,11275964
2015-09-01 01:00:00,3972,8227980
2015-09-01 02:00:00,2548,6776172
2015-09-01 03:00:00,1670,5552236
2015-09-01 04:00:00,1593,5479532
2015-09-01 05:00:00,1572,5452980
2015-09-01 06:00:00,1541,5376588
2015-09-01 07:00:00,1584,7381580
2015-09-01 08:00:00,1640,8651796
2015-09-01 09:00:00,1686,9032872
2015-09-01 10:00:00,5626,37496376
2015-09-01 11:00:00,5667,38864272
2015-09-01 12:00:00,4600,34552784
2015-09-01 13:00:00,3758,32154008
2015-09-01 14:00:00,3534,38279288
2015-09-01 15:00:00,3451,29499984
2015-09-01 16:00:00,4112,33405570
2015-09-01 17:00:00,4656,38642399
2015-09-01 18:00:00,5099,35062255
2015-09-01 19:00:00,4480,30878550
2015-09-01 20:00:00,4489,30449094
2015-09-01 21:00:00,4139,28611262
2015-09-01 22:00:00,3550,25883804
2015-09-01 23:00:00,5574,33402920
2015-09-02 00:00:00,5577,35931936
2015-09-02 01:00:00,5574,34360824
2015-09-02 02:00:00,4966,30837928
2015-09-02 03:00:00,3506,25398136
2015-09-02 04:00:00,2976,23036808
2015-09-02 05:00:00,2714,21532872
2015-09-02 06:00:00,2455,19816456
2015-09-02 07:00:00,2290,18255224
2015-09-02 08:00:00,2969,22007896
2015-09-02 09:00:00,5022,26321492
2015-09-02 10:00:00,4637,22569812
2015-09-02 11:00:00,9374,33210864
2015-09-02 12:00:00,21761,76896848
2015-09-02 13:00:00,32231,87550832
2015-09-02 14:00:00,31533,87693176
2015-09-02 15:00:00,30355,79069656
2015-09-02 16:00:00,30271,79697448
2015-09-02 17:00:00,29189,80833496
2015-09-02 18:00:00,23559,68292059
2015-09-02 19:00:00,16075,53494947
2015-09-02 20:00:00,10237,42574328
2015-09-02 21:00:00,5818,28117288
2015-09-02 22:00:00,2828,19831864
2015-09-02 23:00:00,2915,18629040
2015-09-03 00:00:00,2800,17511744
2015-09-03 01:00:00,2954,17816448
2015-09-03 02:00:00,2817,17068592
2015-09-03 03:00:00,2440,16804352
2015-09-03 04:00:00,2295,17209600
2015-09-03 05:00:00,2167,16946432
2015-09-03 06:00:00,2124,16651240
2015-09-03 07:00:00,2106,16533512
2015-09-03 08:00:00,2353,18235016
2015-09-03 09:00:00,3044,19981776
2015-09-03 10:00:00,3111,20213752
2015-09-03 11:00:00,3480,29609616
2015-09-03 12:00:00,3729,23617352
2015-09-03 13:00:00,3683,28319856
2015-09-03 14:00:00,3853,26225624
2015-09-03 15:00:00,3771,21464080
2015-09-03 16:00:00,3409,27695928
2015-09-03 17:00:00,3269,27384720
2015-09-03 18:00:00,17869,205783984
2015-09-03 19:00:00,7717,81686464
2015-09-03 20:00:00,6242,61361968
2015-09-03 21:00:00,5940,57978928
2015-09-03 22:00:00,5655,55601440
2015-09-03 23:00:00,5628,54227072
2015-09-04 00:00:00,5530,53385680
2015-09-04 01:00:00,6287,55246290
2015-09-04 02:00:00,6414,54743881
2015-09-04 03:00:00,5464,52091036
2015-09-04 04:00:00,5114,51003488
2015-09-04 05:00:00,4936,50358688
2015-09-04 06:00:00,4779,49993616
2015-09-04 07:00:00,5152,50494800
2015-09-04 08:00:00,4817,49908519
2015-09-04 09:00:00,5149,50582263
2015-09-04 10:00:00,5318,57025696
2015-09-04 11:00:00,5853,56345297
2015-09-04 12:00:00,5755,58763016
2015-09-04 13:00:00,16945,176270668
2015-09-04 14:00:00,16709,171976544
2015-09-04 15:00:00,14431,132334064
2015-09-04 16:00:00,10927,103106716
2015-09-04 17:00:00,7738,72307268
2015-09-04 18:00:00,6459,59054364
2015-09-04 19:00:00,6225,61773596
2015-09-04 20:00:00,6249,72983764
2015-09-04 21:00:00,6010,62071324
2015-09-04 22:00:00,5692,51944932
2015-09-04 23:00:00,5669,50422620
2015-09-05 00:00:00,5797,50254684
2015-09-05 01:00:00,5843,49815620
2015-09-05 02:00:00,5863,49957508
2015-09-05 03:00:00,5684,49696172
2015-09-05 04:00:00,6531,50634188
2015-09-05 05:00:00,6421,50502124
2015-09-05 06:00:00,6388,50511164
2015-09-05 07:00:00,6002,49881068
2015-09-05 08:00:00,5671,50093100
2015-09-05 09:00:00,5835,49717196
2015-09-05 10:00:00,5916,50115380
2015-09-05 11:00:00,5855,49016956
2015-09-05 12:00:00,5723,48143036
2015-09-05 13:00:00,5788,49730388
2015-09-05 14:00:00,9519,64598868
2015-09-05 15:00:00,5736,49962764
2015-09-05 16:00:00,5433,48178748
2015-09-05 17:00:00,5425,48319460
2015-09-05 18:00:00,5272,47165476
2015-09-05 19:00:00,5104,46833476
2015-09-05 20:00:00,5075,48674288
2015-09-05 21:00:00,4953,48577360
2015-09-05 22:00:00,4783,46501088
2015-09-05 23:00:00,4828,54431936
2015-09-06 00:00:00,4973,53019486
2015-09-06 01:00:00,5071,47054174
2015-09-06 02:00:00,5113,46702942
2015-09-06 03:00:00,5021,46395472
2015-09-06 04:00:00,4799,45565912
2015-09-06 05:00:00,4750,45472824
2015-09-06 06:00:00,4687,45400192
2015-09-06 07:00:00,4661,45186480
2015-09-06 08:00:00,4635,45126048
2015-09-06 09:00:00,4734,44788992
2015-09-06 10:00:00,4576,44542280
2015-09-06 11:00:00,5101,45436304
2015-09-06 12:00:00,4576,44416400
2015-09-06 13:00:00,4586,44437904
2015-09-06 14:00:00,5073,48524640
2015-09-06 15:00:00,6031,49808464
2015-09-06 16:00:00,5967,48446328
2015-09-06 17:00:00,6901,48123416
2015-09-06 18:00:00,6858,47883560
2015-09-06 19:00:00,6897,52904080
2015-09-06 20:00:00,5744,46611726
2015-09-06 21:00:00,5335,45796070
2015-09-06 22:00:00,5107,45176966
2015-09-06 23:00:00,4868,44906632
2015-09-07 00:00:00,4999,44458408
2015-09-07 01:00:00,5046,44506536
2015-09-07 02:00:00,5948,45221160
2015-09-07 03:00:00,5921,45175080
2015-09-07 04:00:00,5896,45121832
2015-09-07 05:00:00,4925,44191408
2015-09-07 06:00:00,4873,44111608
2015-09-07 07:00:00,4831,44014088
2015-09-07 08:00:00,4853,45318840
2015-09-07 09:00:00,4778,44222344
2015-09-07 10:00:00,5111,45444664
2015-09-07 11:00:00,4809,44498328
2015-09-07 12:00:00,4835,44592872
2015-09-07 13:00:00,6007,45792648
2015-09-07 14:00:00,5983,45731464
2015-09-07 15:00:00,6415,46931880
2015-09-07 16:00:00,5517,45574584
2015-09-07 17:00:00,5274,45027480
2015-09-07 18:00:00,4982,44023232
2015-09-07 19:00:00,4867,44221600
2015-09-07 20:00:00,5025,45849168
2015-09-07 21:00:00,4949,46139192
2015-09-07 22:00:00,4927,45511704
2015-09-07 23:00:00,4811,45009784
2015-09-08 00:00:00,4852,44121288
2015-09-08 01:00:00,4957,43256488
2015-09-08 02:00:00,4874,43039368
2015-09-08 03:00:00,4866,43020136
2015-09-08 04:00:00,4664,42807144
2015-09-08 05:00:00,4460,42497968
2015-09-08 06:00:00,4388,42422264
2015-09-08 07:00:00,5474,44091384
2015-09-08 08:00:00,4697,42845176
2015-09-08 09:00:00,4979,54835688
2015-09-08 10:00:00,6332,46679672
2015-09-08 11:00:00,6581,62986680
2015-09-08 12:00:00,5913,55817848
2015-09-08 13:00:00,5876,54871264
2015-09-08 14:00:00,6910,61225144
2015-09-08 15:00:00,6947,67044592
2015-09-08 16:00:00,7139,62336216
2015-09-08 17:00:00,6864,59019256
2015-09-08 18:00:00,6121,54267912
2015-09-08 19:00:00,5790,52020408
2015-09-08 20:00:00,6466,54174384
2015-09-08 21:00:00,5872,50150752
2015-09-08 22:00:00,5433,46929152
2015-09-08 23:00:00,7048,48128480
2015-09-09 00:00:00,5074,46023680
2015-09-09 01:00:00,7168,47335232
2015-09-09 02:00:00,7339,46856096
2015-09-09 03:00:00,9017,48008960
2015-09-09 04:00:00,8430,46999840
2015-09-09 05:00:00,8179,46646816
2015-09-09 06:00:00,7466,50914112
2015-09-09 07:00:00,9322,86073664
2015-09-09 08:00:00,5521,57457120
2015-09-09 09:00:00,5239,50329872
2015-09-09 10:00:00,7888,57106344
2015-09-09 11:00:00,10236,156301584
2015-09-09 12:00:00,13171,71971072
2015-09-09 13:00:00,14981,68509856
2015-09-09 14:00:00,14230,78541112
2015-09-09 15:00:00,10112,63595808
2015-09-09 16:00:00,7085,59225136
2015-09-09 17:00:00,10675,59061560
2015-09-09 18:00:00,7044,56741048
2015-09-09 19:00:00,8120,55348880
2015-09-09 20:00:00,8757,54285976
2015-09-09 21:00:00,9676,57211736
2015-09-09 22:00:00,8125,56683928
2015-09-09 23:00:00,7548,56293648
2015-09-10 00:00:00,7490,54158288
2015-09-10 01:00:00,7276,52658096
2015-09-10 02:00:00,7598,52574464
2015-09-10 03:00:00,8961,54706336
2015-09-10 04:00:00,7009,51363824
2015-09-10 05:00:00,8743,50822864
2015-09-10 06:00:00,6596,47557776
2015-09-10 07:00:00,6570,47443184
2015-09-10 08:00:00,4668,46553328
2015-09-10 09:00:00,7006,49493544
2015-09-10 10:00:00,7972,48812184
2015-09-10 11:00:00,8544,53473360
2015-09-10 12:00:00,9140,50593636
2015-09-10 13:00:00,8695,56757392
2015-09-10 14:00:00,9308,63467648
2015-09-10 15:00:00,10360,63331844
2015-09-10 16:00:00,10111,61906548
2015-09-10 17:00:00,8921,57340956
2015-09-10 18:00:00,8317,60543060
2015-09-10 19:00:00,7788,55814812
2015-09-10 20:00:00,8933,49930012
2015-09-10 21:00:00,7070,47308732
2015-09-10 22:00:00,8673,48515996
2015-09-10 23:00:00,6847,46300076
2015-09-11 00:00:00,8634,47947564
2015-09-11 01:00:00,6666,45439164
2015-09-11 02:00:00,8495,47296988
2015-09-11 03:00:00,6641,45414300
2015-09-11 04:00:00,8459,47032860
2015-09-11 05:00:00,6587,44924412
2015-09-11 06:00:00,8356,46509548
2015-09-11 07:00:00,4262,42252364
2015-09-11 08:00:00,4200,42139708
2015-09-11 09:00:00,8604,46882156
2015-09-11 10:00:00,5051,43978684
2015-09-11 11:00:00,7115,47456732
2015-09-11 12:00:00,5940,47133220
2015-09-11 13:00:00,6205,49956684
2015-09-11 14:00:00,16617,68456652
2015-09-11 15:00:00,16642,80280964
2015-09-11 16:00:00,16230,77619668
2015-09-11 17:00:00,20707,128074420
2015-09-11 18:00:00,17130,93107908
2015-09-11 19:00:00,6181,59139084
2015-09-11 20:00:00,5226,57502220
2015-09-11 21:00:00,5203,58006732
2015-09-11 22:00:00,5321,57766044
2015-09-11 23:00:00,4766,53382876
2015-09-12 00:00:00,4651,52337852
2015-09-12 01:00:00,4807,52236572
2015-09-12 02:00:00,6042,54131166
2015-09-12 03:00:00,5001,43809262
2015-09-12 04:00:00,4129,41269788
2015-09-12 05:00:00,3850,41169436
2015-09-12 06:00:00,3814,41025308
2015-09-12 07:00:00,3790,40903356
2015-09-12 08:00:00,3809,40981276
2015-09-12 09:00:00,3776,40864572
2015-09-12 10:00:00,3763,40892188
2015-09-12 11:00:00,3755,41229788
2015-09-12 12:00:00,3751,41528332
2015-09-12 13:00:00,4310,41456796
2015-09-12 14:00:00,4599,41587500
2015-09-12 15:00:00,4109,41701068
2015-09-12 16:00:00,4016,41450396
2015-09-12 17:00:00,3832,40579980
2015-09-12 18:00:00,3758,40567924
2015-09-12 19:00:00,3713,40546708
2015-09-12 20:00:00,3674,40451924
2015-09-12 21:00:00,3688,40448016
2015-09-12 22:00:00,3746,40576880
2015-09-12 23:00:00,3795,40616496
2015-09-13 00:00:00,3769,40633968
2015-09-13 01:00:00,3755,40605368
2015-09-13 02:00:00,3721,40546408
2015-09-13 03:00:00,3695,40453064
2015-09-13 04:00:00,3675,40472392
2015-09-13 05:00:00,3635,40358856
2015-09-13 06:00:00,3629,40319048
2015-09-13 07:00:00,3630,40326952
2015-09-13 08:00:00,3631,40362856
2015-09-13 09:00:00,3646,40273048
2015-09-13 10:00:00,3617,40158920
2015-09-13 11:00:00,3616,40181896
2015-09-13 12:00:00,3617,40579800
2015-09-13 13:00:00,3658,40288024
2015-09-13 14:00:00,3615,40387576
2015-09-13 15:00:00,3650,41252104
2015-09-13 16:00:00,3673,41581608
2015-09-13 17:00:00,3541,40389912
2015-09-13 18:00:00,3565,40377448
2015-09-13 19:00:00,2135,8084440
2015-09-13 20:00:00,608,1864936
2015-09-13 21:00:00,2931,4531104
2015-09-13 22:00:00,3495,21688664
2015-09-13 23:00:00,3117,21083832
2015-09-14 00:00:00,2718,20648232
2015-09-14 01:00:00,3074,30537704
2015-09-14 02:00:00,2625,29915720
2015-09-14 03:00:00,2428,29202072
2015-09-14 04:00:00,2274,28966232
2015-09-14 05:00:00,2126,28815160
2015-09-14 06:00:00,6530,43263160
2015-09-14 07:00:00,2430,28886840
2015-09-14 08:00:00,1894,28313400
2015-09-14 09:00:00,7236,45726024
2015-09-14 10:00:00,5946,40220616
2015-09-14 11:00:00,6103,42895872
2015-09-14 12:00:00,5050,45888440
2015-09-14 13:00:00,5228,44955936
2015-09-14 14:00:00,12147,59618600
2015-09-14 15:00:00,11934,58822648
2015-09-14 16:00:00,12106,57927472
2015-09-14 17:00:00,11773,62233152
2015-09-14 18:00:00,9208,51112200
2015-09-14 19:00:00,7725,44301232
2015-09-14 20:00:00,8181,41148160
2015-09-14 21:00:00,4678,41782128
2015-09-14 22:00:00,3632,39754800
2015-09-14 23:00:00,3279,43268848
2015-09-15 00:00:00,3148,41014112
2015-09-15 01:00:00,2918,39426088
2015-09-15 02:00:00,2569,35270512
2015-09-15 03:00:00,2460,32711800
2015-09-15 04:00:00,2269,29939824
2015-09-15 05:00:00,2092,28313832
2015-09-15 06:00:00,1940,25997664
2015-09-15 07:00:00,1861,23889248
2015-09-15 08:00:00,5534,26313784
2015-09-15 09:00:00,3738,24175504
2015-09-15 10:00:00,6491,31223720
2015-09-15 11:00:00,5636,34098608
2015-09-15 12:00:00,11967,89092744
2015-09-15 13:00:00,5559,35266936
2015-09-15 14:00:00,10140,40439192
2015-09-15 15:00:00,7691,32946900
2015-09-15 16:00:00,9053,34077252
2015-09-15 17:00:00,5703,26773773
2015-09-15 18:00:00,6535,28659269
2015-09-15 19:00:00,4289,22121965
2015-09-15 20:00:00,4642,21353437
2015-09-15 21:00:00,6702,23212333
2015-09-15 22:00:00,2748,19302722
2015-09-15 23:00:00,2428,18123114
2015-09-16 00:00:00,2111,17017508
2015-09-16 01:00:00,1836,15479176
2015-09-16 02:00:00,1756,14902832
2015-09-16 03:00:00,1639,13280128
2015-09-16 04:00:00,1586,12983400
2015-09-16 05:00:00,1543,12996296
2015-09-16 06:00:00,1452,12447752
2015-09-16 07:00:00,1432,12810000
2015-09-16 08:00:00,1357,12163504
2015-09-16 09:00:00,1819,16343336
2015-09-16 10:00:00,3070,18080392
2015-09-16 11:00:00,3372,23357992
2015-09-16 12:00:00,4033,33397808
2015-09-16 13:00:00,3433,31942280
2015-09-16 14:00:00,3878,32730880
2015-09-16 15:00:00,5863,40876864
2015-09-16 16:00:00,3611,24908512
2015-09-16 17:00:00,3022,26600648
2015-09-16 18:00:00,2530,30270928
2015-09-16 19:00:00,2373,30511600
2015-09-16 20:00:00,2174,25274736
2015-09-16 21:00:00,2047,22620320
2015-09-16 22:00:00,3335,22991384
2015-09-16 23:00:00,37865,153775752
2015-09-17 00:00:00,8532,38466768
2015-09-17 01:00:00,6852,38778064
2015-09-17 02:00:00,6383,41493448
2015-09-17 03:00:00,6451,48747352
2015-09-17 04:00:00,6331,51469720
2015-09-17 05:00:00,5393,41893584
2015-09-17 06:00:00,4806,31318912
2015-09-17 07:00:00,4582,24727664
2015-09-17 08:00:00,4493,22819464
2015-09-17 09:00:00,6501,27125624
2015-09-17 11:00:00,16059,48606616
2015-09-17 12:00:00,14840,60783424
2015-09-17 13:00:00,28340,198293072
2015-09-17 14:00:00,15228,119509512
2015-09-17 15:00:00,13405,99009784
2015-09-17 16:00:00,10573,65821352
2015-09-17 17:00:00,7730,37174520
2015-09-17 18:00:00,5609,28072520
2015-09-17 19:00:00,5430,28398072
2015-09-17 20:00:00,7682,50547496
2015-09-17 21:00:00,6467,38643384
2015-09-17 22:00:00,6320,39067872
2015-09-17 23:00:00,5971,34616216
2015-09-18 00:00:00,5650,31888208
2015-09-18 01:00:00,6058,29005720
2015-09-18 02:00:00,5869,27609680
2015-09-18 03:00:00,5808,28360816
2015-09-18 04:00:00,5763,29275392
2015-09-18 05:00:00,5550,27371416
2015-09-18 06:00:00,5230,25796888
2015-09-18 07:00:00,5091,24651256
2015-09-18 08:00:00,4962,23528528
2015-09-18 09:00:00,9390,48411864
2015-09-18 10:00:00,9192,46712416
2015-09-18 11:00:00,10493,37485920
2015-09-18 12:00:00,8959,32793504
2015-09-18 13:00:00,6588,36861440
2015-09-18 14:00:00,6885,35681336
2015-09-18 15:00:00,8399,30713360
2015-09-18 16:00:00,8548,45242560
2015-09-18 17:00:00,23076,192259224
2015-09-18 18:00:00,18411,143179096
2015-09-18 19:00:00,12995,84138176
2015-09-18 20:00:00,10343,60253840
2015-09-18 21:00:00,9192,46473232
2015-09-18 22:00:00,8649,39962344
2015-09-18 23:00:00,8189,35800904
2015-09-19 00:00:00,7946,33904304
2015-09-19 01:00:00,8323,37722584
2015-09-19 02:00:00,6671,33514720
2015-09-19 03:00:00,5985,27625136
2015-09-19 04:00:00,5780,25579232
2015-09-19 05:00:00,5619,24070240
2015-09-19 06:00:00,5543,23460032
2015-09-19 07:00:00,5536,23587384
2015-09-19 08:00:00,5496,23318648
2015-09-19 09:00:00,5525,23394472
2015-09-19 10:00:00,5546,23219824
2015-09-19 11:00:00,5524,23060912
2015-09-19 12:00:00,5563,23376792
2015-09-19 13:00:00,6213,28033512
2015-09-19 14:00:00,5846,29747000
2015-09-19 15:00:00,5895,30549816
2015-09-19 16:00:00,5446,24011432
2015-09-19 17:00:00,5747,25862312
2015-09-19 18:00:00,5732,25959432
2015-09-19 19:00:00,5607,25561688
2015-09-19 20:00:00,5570,25353176
2015-09-19 21:00:00,5525,25014912
2015-09-19 22:00:00,5764,24666400
2015-09-19 23:00:00,9626,87092320
2015-09-20 00:00:00,6523,46677016
2015-09-20 01:00:00,8025,64135904
2015-09-20 02:00:00,6224,31628696
2015-09-20 03:00:00,5659,22437032
2015-09-20 04:00:00,5598,22310056
2015-09-20 05:00:00,5553,22216872
2015-09-20 06:00:00,5497,22102184
2015-09-20 07:00:00,11070,71200984
2015-09-20 08:00:00,10993,70630616
2015-09-20 09:00:00,5407,22743544
2015-09-20 10:00:00,5624,22857168
2015-09-20 11:00:00,5085,20836096
2015-09-20 12:00:00,5094,20848672
2015-09-20 13:00:00,6008,24579040
2015-09-20 14:00:00,28420,254712880
2015-09-20 15:00:00,57267,412683584
2015-09-20 16:00:00,31086,856900184
2015-09-20 17:00:00,4799,19485160
2015-09-20 18:00:00,4905,21947600
2015-09-20 19:00:00,5202,26340256
2015-09-20 20:00:00,5133,24773656
2015-09-20 21:00:00,4909,22156192
2015-09-20 22:00:00,4857,20104632
2015-09-20 23:00:00,5025,23806024
2015-09-21 00:00:00,4868,22110752
2015-09-21 01:00:00,9810,27649824
2015-09-21 02:00:00,11158,41035456
2015-09-21 03:00:00,10390,34167296
2015-09-21 04:00:00,9097,27779136
2015-09-21 05:00:00,7579,23657568
2015-09-21 06:00:00,6272,21251040
2015-09-21 07:00:00,5272,19219440
2015-09-21 08:00:00,4986,18825472
2015-09-21 09:00:00,5090,20775776
2015-09-21 10:00:00,6230,29680728
2015-09-21 11:00:00,10405,48374440
2015-09-21 12:00:00,10867,48189040
2015-09-21 13:00:00,10117,45616904
2015-09-21 14:00:00,7104,44057296
2015-09-21 15:00:00,7798,45577918
2015-09-21 16:00:00,11927,48613549
2015-09-21 17:00:00,12067,57385984
2015-09-21 18:00:00,8521,46349900
2015-09-21 19:00:00,8000,31691872
2015-09-21 20:00:00,8050,32857928
2015-09-21 21:00:00,7896,30024024
2015-09-21 22:00:00,33912,294143280
2015-09-21 23:00:00,7297,34429704
2015-09-22 00:00:00,33344,163552032
2015-09-22 01:00:00,10215,46794728
2015-09-22 02:00:00,32752,861382112
2015-09-22 03:00:00,6294,22104504
2015-09-22 04:00:00,6132,20562840
2015-09-22 05:00:00,6102,20148344
2015-09-22 06:00:00,6030,18783544
2015-09-22 07:00:00,6026,18599448
2015-09-22 08:00:00,6029,18539312
2015-09-22 09:00:00,11427,31355824
2015-09-22 10:00:00,11633,33101624
2015-09-22 11:00:00,10688,33690264
2015-09-22 12:00:00,6335,17283496
2015-09-22 13:00:00,9346,48436320
2015-09-22 14:00:00,11836,64524256
2015-09-22 15:00:00,12596,75429440
2015-09-22 16:00:00,11021,68792480
2015-09-22 17:00:00,11751,84739112
2015-09-22 18:00:00,9310,67138424
2015-09-22 19:00:00,8152,59815456
2015-09-22 20:00:00,8771,54413056
2015-09-22 21:00:00,7352,36622352
2015-09-22 22:00:00,10647,234047248
2015-09-22 23:00:00,9416,215407280
2015-09-23 00:00:00,6567,105548488
2015-09-23 01:00:00,4593,38369560
2015-09-23 02:00:00,3631,17782072
2015-09-23 03:00:00,3462,14025616
2015-09-23 04:00:00,2796,9437136
2015-09-23 05:00:00,1982,5030192
2015-09-23 06:00:00,1692,4491040
2015-09-23 07:00:00,1489,3533856
2015-09-23 08:00:00,1397,3319632
2015-09-23 09:00:00,1420,4117064
2015-09-23 10:00:00,1659,4911240
2015-09-23 11:00:00,2843,14400128
2015-09-23 12:00:00,3216,20894032
2015-09-23 13:00:00,2650,16803712
2015-09-23 14:00:00,6497,34001376
2015-09-23 15:00:00,5902,37415736
2015-09-23 16:00:00,3050,20569904
2015-09-23 17:00:00,3612,33427888
2015-09-23 18:00:00,3309,26797168
2015-09-23 19:00:00,2971,18690464
2015-09-23 20:00:00,3038,19155328
2015-09-23 21:00:00,3496,19341296
2015-09-23 22:00:00,7721,225112512
2015-09-23 23:00:00,7605,198770760
2015-09-24 00:00:00,3651,69245712
2015-09-24 01:00:00,2213,20343944
2015-09-24 02:00:00,1450,6023616
2015-09-24 03:00:00,1116,2642136
2015-09-24 04:00:00,980,2167392
2015-09-24 05:00:00,783,1845328
2015-09-24 06:00:00,801,1966912
2015-09-24 07:00:00,785,1829520
2015-09-24 08:00:00,800,1831824
2015-09-24 09:00:00,2705,17238592
2015-09-24 10:00:00,5341,24387600
2015-09-24 11:00:00,5526,30730368
2015-09-24 12:00:00,3721,21261888
2015-09-24 13:00:00,15208,68189760
2015-09-24 14:00:00,11625,52164072
2015-09-24 15:00:00,11188,62511384
2015-09-24 16:00:00,11196,69398008
2015-09-24 17:00:00,21469,107224008
2015-09-24 18:00:00,12539,71161696
2015-09-24 19:00:00,10810,63417848
2015-09-24 20:00:00,10556,65181552
2015-09-24 21:00:00,10471,63970040
2015-09-24 22:00:00,12751,205798872
2015-09-24 23:00:00,13178,201456328
2015-09-25 00:00:00,12537,169489280
2015-09-25 01:00:00,10725,90500328
2015-09-25 02:00:00,9033,53805256
2015-09-25 03:00:00,8736,42830992
2015-09-25 04:00:00,8813,39785936
2015-09-25 05:00:00,8085,35274856
2015-09-25 06:00:00,8002,34344648
2015-09-25 07:00:00,8033,34157448
2015-09-25 08:00:00,7953,33649928
2015-09-25 09:00:00,8307,36723232
2015-09-25 10:00:00,11844,47851568
2015-09-25 11:00:00,12190,52314520
2015-09-25 12:00:00,11460,55726200
2015-09-25 13:00:00,9284,54507048
2015-09-25 14:00:00,8788,48080184
2015-09-25 15:00:00,9277,46894880
2015-09-25 16:00:00,9343,45904576
2015-09-25 17:00:00,9521,69255696
2015-09-25 18:00:00,9387,71580912
2015-09-25 19:00:00,9299,72757824
2015-09-25 20:00:00,9032,73938368
2015-09-25 21:00:00,8796,69926192
2015-09-25 22:00:00,8086,52211504
2015-09-25 23:00:00,7950,47553424
2015-09-26 00:00:00,63872,305356812
2015-09-26 01:00:00,64703,303902124
2015-09-26 02:00:00,42117,203228708
2015-09-26 03:00:00,19289,93354432
2015-09-26 04:00:00,10414,55280028
2015-09-26 05:00:00,9352,46262672
2015-09-26 06:00:00,7852,42725684
2015-09-26 07:00:00,8678,42074028
2015-09-26 08:00:00,8603,41532484
2015-09-26 09:00:00,8614,41182192
2015-09-26 10:00:00,7612,40636464
2015-09-26 11:00:00,8364,40851184
2015-09-26 12:00:00,7566,39469136
2015-09-26 13:00:00,8555,40420184
2015-09-26 14:00:00,8790,39310848
2015-09-26 15:00:00,8530,38862456
2015-09-26 16:00:00,8507,38284504
2015-09-26 17:00:00,7573,36928440
2015-09-26 18:00:00,8623,37518712
2015-09-26 19:00:00,7761,36452664
2015-09-26 20:00:00,8253,35850808
2015-09-26 21:00:00,7324,35390936
2015-09-26 22:00:00,9205,39041488
2015-09-26 23:00:00,8382,37836144
2015-09-27 00:00:00,8337,37660112
2015-09-27 01:00:00,8536,36956112
2015-09-27 02:00:00,3296,16148160
2015-09-27 03:00:00,3148,14927232
2015-09-27 04:00:00,3022,13314672
2015-09-27 05:00:00,2674,12958320
2015-09-27 06:00:00,1861,12091384
2015-09-27 07:00:00,2807,13007584
2015-09-27 08:00:00,2240,12449024
2015-09-27 09:00:00,2096,13110560
2015-09-27 10:00:00,1931,14449872
2015-09-27 11:00:00,2935,15466064
2015-09-27 12:00:00,2172,14663216
2015-09-27 13:00:00,1926,13208384
2015-09-27 14:00:00,4440,21888128
2015-09-27 15:00:00,3802,21430944
2015-09-27 16:00:00,6761,32284528
2015-09-27 17:00:00,6537,34685568
2015-09-27 18:00:00,10299,80846008
2015-09-27 19:00:00,9875,75526552
2015-09-27 20:00:00,7336,61423576
2015-09-27 21:00:00,6044,53263736
2015-09-27 22:00:00,15670,92157848
2015-09-27 23:00:00,12310,73963000
2015-09-28 00:00:00,6587,48048328
2015-09-28 01:00:00,4774,41079816
2015-09-28 02:00:00,4074,37177192
2015-09-28 03:00:00,4722,35515736
2015-09-28 04:00:00,4447,33359704
2015-09-28 05:00:00,3385,29413736
2015-09-28 06:00:00,2912,26301768
2015-09-28 07:00:00,2570,23306536
2015-09-28 08:00:00,7546,25008584
2015-09-28 09:00:00,4487,18091512
2015-09-28 10:00:00,3714,17587176
2015-09-28 11:00:00,3058,20070720
2015-09-28 12:00:00,2986,23693568
2015-09-28 13:00:00,3169,31726712
2015-09-28 14:00:00,6781,34807672
2015-09-28 15:00:00,6752,34963952
2015-09-28 16:00:00,4925,29625824
2015-09-28 17:00:00,2472,32853616
2015-09-28 18:00:00,1756,20267896
2015-09-28 19:00:00,1743,20227848
2015-09-28 20:00:00,1977,20881288
2015-09-28 21:00:00,2275,13999208
2015-09-28 22:00:00,11915,24575848
2015-09-28 23:00:00,8539,22901704
2015-09-29 00:00:00,5759,53351592
2015-09-29 01:00:00,5747,53014472
2015-09-29 02:00:00,5246,48240312
2015-09-29 03:00:00,5583,43571064
2015-09-29 04:00:00,4958,37062904
2015-09-29 05:00:00,3444,29136840
2015-09-29 06:00:00,2899,25176920
2015-09-29 07:00:00,3463,22933720
2015-09-29 08:00:00,12265,29423984
2015-09-29 09:00:00,8963,26065512
2015-09-29 10:00:00,3528,24154520
2015-09-29 11:00:00,10110,178921600
2015-09-29 12:00:00,6783,45664016
2015-09-29 13:00:00,4171,29284648
2015-09-29 14:00:00,4500,44570120
2015-09-29 15:00:00,3350,33112424
2015-09-29 16:00:00,3393,38452656
2015-09-29 17:00:00,3379,30895784
2015-09-29 18:00:00,2982,24961312
2015-09-29 19:00:00,2756,22108080
2015-09-29 20:00:00,2369,18288960
2015-09-29 21:00:00,2687,19661680
2015-09-29 22:00:00,3781,26301968
2015-09-29 23:00:00,2714,17608344
2015-09-30 00:00:00,2474,16440176
2015-09-30 01:00:00,2169,14261840
2015-09-30 02:00:00,2028,14227320
2015-09-30 03:00:00,1962,13830808
2015-09-30 04:00:00,1956,13737712
2015-09-30 05:00:00,1721,13306496
2015-09-30 06:00:00,1578,11990016
2015-09-30 07:00:00,1538,11280344
2015-09-30 08:00:00,1533,11160000
2015-09-30 09:00:00,1675,11067288
2015-09-30 10:00:00,1828,14405504
2015-09-30 11:00:00,7929,54258040
2015-09-30 12:00:00,7249,51661712
2015-09-30 13:00:00,4150,40091096
2015-09-30 14:00:00,2708,19316544
2015-09-30 15:00:00,2736,20204124
2015-09-30 16:00:00,3093,30667676
2015-09-30 17:00:00,2792,27557088
2015-09-30 18:00:00,3344,63780732
2015-09-30 19:00:00,14253,112748488
2015-09-30 20:00:00,6768,24163972
2015-09-30 21:00:00,3339,22259816
2015-09-30 22:00:00,5762,31884944
2015-09-30 23:00:00,4931,27035736
2015-10-01 00:00:00,2011,12170136
2015-10-01 02:00:00,14843,77202568
2015-10-01 03:00:00,2104,13269544
2015-10-01 04:00:00,2013,13216472
2015-10-01 05:00:00,2037,13659368
2015-10-01 06:00:00,1975,13259968
2015-10-01 07:00:00,1984,13532184
2015-10-01 08:00:00,2007,13588096
2015-10-01 09:00:00,2552,23598120
2015-10-01 10:00:00,8673,93633384
2015-10-01 11:00:00,13039,58665832
2015-10-01 12:00:00,9519,61594480
2015-10-01 13:00:00,17833,66002711
2015-10-01 14:00:00,11175,58909153
2015-10-01 15:00:00,8585,57952428
2015-10-01 16:00:00,6738,44670344
2015-10-01 17:00:00,6739,46029939
2015-10-01 18:00:00,6814,64446431
2015-10-01 19:00:00,6843,63680048
2015-10-01 20:00:00,43292,237910992
2015-10-01 21:00:00,8545,61632448
2015-10-01 22:00:00,6199,43344224
2015-10-01 23:00:00,5661,36410488
2015-10-02 00:00:00,5464,33150672
2015-10-02 01:00:00,5504,33484432
2015-10-02 02:00:00,5494,33124280
2015-10-02 03:00:00,5362,32553816
2015-10-02 04:00:00,5465,33623560
2015-10-02 05:00:00,5227,32263536
2015-10-02 06:00:00,5141,30167672
2015-10-02 07:00:00,5128,29943040
2015-10-02 08:00:00,5266,29594560
2015-10-02 09:00:00,5610,31753336
2015-10-02 10:00:00,5791,32415792
2015-10-02 11:00:00,7382,35964840
2015-10-02 12:00:00,13314,60991272
2015-10-02 13:00:00,8952,43273304
2015-10-02 14:00:00,6263,33166312
2015-10-02 15:00:00,15815,40533688
2015-10-02 16:00:00,16244,133610224
2015-10-02 17:00:00,25871,171420120
2015-10-02 18:00:00,15342,128555432
2015-10-02 19:00:00,15276,125775896
2015-10-02 20:00:00,13997,111986888
2015-10-02 21:00:00,13229,105373336
2015-10-02 22:00:00,12450,98324808
2015-10-02 23:00:00,11707,91345712
2015-10-03 00:00:00,46622,263926544
2015-10-03 01:00:00,11003,83548080
2015-10-03 02:00:00,10505,79004256
2015-10-03 03:00:00,9908,74241240
2015-10-03 04:00:00,9324,68612696
2015-10-03 05:00:00,8729,62630632
2015-10-03 06:00:00,8215,57617424
2015-10-03 07:00:00,7486,50338560
2015-10-03 08:00:00,7411,47586456
2015-10-03 09:00:00,7139,45499928
2015-10-03 10:00:00,6854,42549472
2015-10-03 11:00:00,6623,40220176
2015-10-03 12:00:00,6212,37317464
2015-10-03 13:00:00,6068,35509336
2015-10-03 14:00:00,5886,33887496
2015-10-03 15:00:00,5323,29183704
2015-10-03 16:00:00,4774,23593776
2015-10-03 17:00:00,4345,20505568
2015-10-03 18:00:00,4279,20235448
2015-10-03 19:00:00,4878,22063792
2015-10-03 20:00:00,4847,21942264
2015-10-03 21:00:00,4218,20078928
2015-10-03 22:00:00,4530,22706848
2015-10-03 23:00:00,4256,20787944
2015-10-04 00:00:00,4226,20151024
2015-10-04 01:00:00,6267,57804224
2015-10-04 02:00:00,5531,45325648
2015-10-04 03:00:00,4374,24397792
2015-10-04 04:00:00,4118,19955272
2015-10-04 05:00:00,4079,19294648
2015-10-04 06:00:00,4047,19167744
2015-10-04 07:00:00,6014,36009560
2015-10-04 08:00:00,6217,36486712
2015-10-04 09:00:00,4634,22751644
2015-10-04 10:00:00,4536,20576176
2015-10-04 11:00:00,4380,19803512
2015-10-04 12:00:00,4866,21402088
2015-10-04 13:00:00,10211,69457248
2015-10-04 14:00:00,9615,67755832
2015-10-04 15:00:00,4436,22942368
2015-10-04 16:00:00,4849,22317936
2015-10-04 17:00:00,3893,18302152
2015-10-04 18:00:00,3880,18259968
2015-10-04 19:00:00,3985,23626992
2015-10-04 20:00:00,4283,46812008
2015-10-04 21:00:00,4153,41930144
2015-10-04 22:00:00,3919,33640920
2015-10-04 23:00:00,3773,22688920
2015-10-05 00:00:00,3723,19826632
2015-10-05 01:00:00,5808,176273632
2015-10-05 02:00:00,4372,68573632
2015-10-05 03:00:00,4059,43698208
2015-10-05 04:00:00,3855,28402160
2015-10-05 05:00:00,3724,18790016
2015-10-05 06:00:00,3696,17826016
2015-10-05 07:00:00,3711,17680632
2015-10-05 08:00:00,4153,24310632
2015-10-05 09:00:00,4981,33133620
2015-10-05 10:00:00,5092,25480720
2015-10-05 11:00:00,4937,24662136
2015-10-05 12:00:00,4814,23763192
2015-10-05 13:00:00,5117,25278876
2015-10-05 14:00:00,4391,20194948
2015-10-05 15:00:00,14906,32676064
2015-10-05 16:00:00,15665,36309336
2015-10-05 17:00:00,14841,33494536
2015-10-05 18:00:00,14177,31683660
2015-10-05 19:00:00,17880,67791520
2015-10-05 20:00:00,13712,50933760
2015-10-05 21:00:00,11764,42367104
2015-10-05 22:00:00,9098,31592264
2015-10-05 23:00:00,7678,41069048
2015-10-06 00:00:00,5197,36803592
2015-10-06 01:00:00,5043,36834616
2015-10-06 02:00:00,4581,33323344
2015-10-06 03:00:00,4451,31567472
2015-10-06 04:00:00,4295,29749472
2015-10-06 05:00:00,4166,28024968
2015-10-06 06:00:00,4037,26048008
2015-10-06 07:00:00,3938,24673432
2015-10-06 08:00:00,3878,23441224
2015-10-06 09:00:00,4298,24079472
2015-10-06 10:00:00,3961,20698288
2015-10-06 11:00:00,4204,21080080
2015-10-06 12:00:00,5440,21461104
2015-10-06 13:00:00,8911,30390560
2015-10-06 14:00:00,13245,33706064
2015-10-06 15:00:00,10447,31940224
2015-10-06 16:00:00,28402,140263520
2015-10-06 17:00:00,24510,123796904
2015-10-06 18:00:00,20432,106239392
2015-10-06 19:00:00,15446,80551936
2015-10-06 20:00:00,11701,60414328
2015-10-06 21:00:00,8086,42163576
2015-10-06 22:00:00,6820,33609728
2015-10-06 23:00:00,6021,28976592
2015-10-07 00:00:00,5761,28236976
2015-10-07 01:00:00,5668,26969848
2015-10-07 02:00:00,5067,24371632
2015-10-07 03:00:00,4798,22803712
2015-10-07 04:00:00,4602,21615616
2015-10-07 05:00:00,4483,20765232
2015-10-07 06:00:00,4029,18981784
2015-10-07 07:00:00,3890,18218744
2015-10-07 08:00:00,3877,17823760
2015-10-07 09:00:00,7167,33632808
2015-10-07 10:00:00,7558,39281016
2015-10-07 11:00:00,6640,32467512
2015-10-07 12:00:00,6340,35576264
2015-10-07 13:00:00,10387,59975080
2015-10-07 14:00:00,9565,57830896
2015-10-07 15:00:00,12638,57921016
2015-10-07 16:00:00,11263,51153184
2015-10-07 17:00:00,9367,43752312
2015-10-07 18:00:00,6975,33735872
2015-10-07 19:00:00,4563,24183192
2015-10-07 20:00:00,4427,23344584
2015-10-07 21:00:00,4773,23733104
2015-10-07 22:00:00,4565,23944664
2015-10-07 23:00:00,7206,28631424
2015-10-08 00:00:00,7527,29591880
2015-10-08 01:00:00,6239,26493176
2015-10-08 02:00:00,4693,21529952
2015-10-08 03:00:00,4377,20540272
2015-10-08 04:00:00,4052,19413048
2015-10-08 05:00:00,3842,18584952
2015-10-08 06:00:00,4140,17880888
2015-10-08 07:00:00,4137,17574784
2015-10-08 08:00:00,3839,16988464
2015-10-08 09:00:00,4192,18513836
2015-10-08 10:00:00,4000,17433560
2015-10-08 11:00:00,4306,18910180
2015-10-08 12:00:00,1637,8650132
2015-10-08 13:00:00,7145,37816208
2015-10-08 14:00:00,7590,41194144
2015-10-08 15:00:00,7101,45239336
2015-10-08 16:00:00,7090,49582376
2015-10-08 17:00:00,7234,56658024
2015-10-08 18:00:00,6288,52397736
2015-10-08 19:00:00,4109,42810192
2015-10-08 20:00:00,2574,33838448
2015-10-08 21:00:00,2361,29422040
2015-10-08 22:00:00,2667,28843304
2015-10-08 23:00:00,2495,26325880
2015-10-09 00:00:00,2410,24001400
2015-10-09 01:00:00,1799,17531872
2015-10-09 02:00:00,1460,11900120
2015-10-09 03:00:00,1436,11387920
2015-10-09 04:00:00,1381,10497464
2015-10-09 05:00:00,1328,9361152
2015-10-09 06:00:00,1289,8694464
2015-10-09 07:00:00,1197,7259392
2015-10-09 08:00:00,1327,6702984
2015-10-09 09:00:00,1617,6984496
2015-10-09 10:00:00,1543,6660048
2015-10-09 11:00:00,1664,8259632
2015-10-09 12:00:00,1635,10360284
2015-10-09 13:00:00,2133,18611512
2015-10-09 14:00:00,2733,26139428
2015-10-09 15:00:00,3453,35948084
2015-10-09 16:00:00,3118,32391392
2015-10-09 17:00:00,4299,38248448
2015-10-09 18:00:00,2899,27407088
2015-10-09 19:00:00,2715,24629240
2015-10-09 20:00:00,2340,19419824
2015-10-09 21:00:00,4342,72468544
2015-10-09 22:00:00,3410,52684536
2015-10-09 23:00:00,2066,26279536
2015-10-10 00:00:00,1392,12822032
2015-10-10 01:00:00,1146,9107888
2015-10-10 02:00:00,998,7262064
2015-10-10 03:00:00,947,6323024
2015-10-10 04:00:00,904,5715536
2015-10-10 05:00:00,1107,6110415
2015-10-10 06:00:00,1100,5927247
2015-10-10 07:00:00,1083,5662271
2015-10-10 08:00:00,868,5179136
2015-10-10 09:00:00,888,5150496
2015-10-10 10:00:00,880,4928840
2015-10-10 11:00:00,1413,7057624
2015-10-10 12:00:00,884,4906744
2015-10-10 13:00:00,1646,6989424
2015-10-10 14:00:00,4105,18939368
2015-10-10 15:00:00,4081,36257192
2015-10-10 16:00:00,2530,24575176
2015-10-10 17:00:00,2033,12032400
2015-10-10 18:00:00,1501,9523104
2015-10-10 19:00:00,1523,10259912
2015-10-10 20:00:00,1613,9885671
2015-10-10 21:00:00,1562,9410263
2015-10-10 22:00:00,1379,8700488
2015-10-10 23:00:00,1221,8459768
2015-10-11 00:00:00,1929,16225336
2015-10-11 01:00:00,1942,14924376
2015-10-11 02:00:00,1821,14291768
2015-10-11 03:00:00,1790,13775768
2015-10-11 04:00:00,1754,13539768
2015-10-11 05:00:00,1744,13399768
2015-10-11 06:00:00,1643,12791768
2015-10-11 07:00:00,1642,12697768
2015-10-11 08:00:00,1628,12546056
2015-10-11 09:00:00,1612,12370056
2015-10-11 10:00:00,1657,12267848
2015-10-11 11:00:00,1700,12045256
2015-10-11 12:00:00,1856,19152584
2015-10-11 13:00:00,2111,24568904
2015-10-11 14:00:00,2128,25251408
2015-10-11 15:00:00,1934,23146952
2015-10-11 16:00:00,2874,28385960
2015-10-11 17:00:00,2129,24760040
2015-10-11 18:00:00,1961,23955488
2015-10-11 19:00:00,1820,22610848
2015-10-11 20:00:00,1776,21049207
2015-10-11 21:00:00,1763,19213239
2015-10-11 22:00:00,1640,19367768
2015-10-11 23:00:00,1964,20267800
2015-10-12 00:00:00,3129,32154728
2015-10-12 01:00:00,2969,29611864
2015-10-12 02:00:00,2688,26144408
2015-10-12 03:00:00,2368,22185064
2015-10-12 04:00:00,2172,18961016
2015-10-12 05:00:00,1925,14720232
2015-10-12 06:00:00,1774,12468040
2015-10-12 07:00:00,1628,10921016
2015-10-12 08:00:00,1584,10005208
2015-10-12 09:00:00,2317,11897560
2015-10-12 10:00:00,1617,8170982
2015-10-12 11:00:00,1476,7936168
2015-10-12 12:00:00,2242,21974312
2015-10-12 13:00:00,2496,31744840
2015-10-12 14:00:00,2951,38576448
2015-10-12 15:00:00,3178,41741688
2015-10-12 16:00:00,2947,41551238
2015-10-12 17:00:00,2548,46097436
2015-10-12 18:00:00,2426,67102352
2015-10-12 19:00:00,1513,10502504
2015-10-12 20:00:00,1611,11212720
2015-10-12 21:00:00,1931,14150968
2015-10-12 22:00:00,2590,23034680
2015-10-12 23:00:00,3159,22888192
2015-10-13 00:00:00,3247,26265472
2015-10-13 01:00:00,3119,21661952
2015-10-13 02:00:00,2838,18697031
2015-10-13 03:00:00,2388,13424575
2015-10-13 04:00:00,1916,10318832
2015-10-13 05:00:00,3038,31687616
2015-10-13 06:00:00,2913,30934736
2015-10-13 07:00:00,2318,22299984
2015-10-13 08:00:00,1959,16365624
2015-10-13 09:00:00,1872,9307360
2015-10-13 10:00:00,3266,22892808
2015-10-13 11:00:00,4592,49124696
2015-10-13 12:00:00,4517,43332480
2015-10-13 13:00:00,4001,29916820
2015-10-13 14:00:00,4167,17321704
2015-10-13 15:00:00,3089,11069840
2015-10-13 16:00:00,3553,11380984
2015-10-13 17:00:00,2684,8139856
2015-10-13 18:00:00,3379,15300768
2015-10-13 19:00:00,7656,26754840
2015-10-13 20:00:00,5714,22073928
2015-10-13 21:00:00,2807,12080744
2015-10-13 22:00:00,5560,12926680
2015-10-13 23:00:00,3850,8878152
2015-10-14 00:00:00,2260,6604744
2015-10-14 01:00:00,1899,5678328
2015-10-14 02:00:00,1757,4650328
2015-10-14 03:00:00,1752,4600328
2015-10-14 04:00:00,1746,4552328
2015-10-14 05:00:00,1730,4296328
2015-10-14 06:00:00,1730,4296328
2015-10-14 07:00:00,1729,4295304
2015-10-14 08:00:00,2177,4861544
2015-10-14 09:00:00,2866,6072392
2015-10-14 10:00:00,3371,9375080
2015-10-14 11:00:00,2794,7593596
2015-10-14 12:00:00,2610,7299984
2015-10-14 13:00:00,2483,7863624
2015-10-14 14:00:00,1975,8407848
2015-10-14 15:00:00,2150,13083664
2015-10-14 16:00:00,13943,55645956
2015-10-14 17:00:00,12692,54398100
2015-10-14 18:00:00,10824,50908620
2015-10-14 19:00:00,9901,46427068
2015-10-14 20:00:00,10077,49663644
2015-10-14 21:00:00,9701,47730684
2015-10-14 22:00:00,9027,37733724
2015-10-14 23:00:00,11137,55292341
2015-10-15 00:00:00,13020,90033858
2015-10-15 01:00:00,11514,62981426
2015-10-15 02:00:00,9397,38305905
2015-10-15 03:00:00,10744,56334412
2015-10-15 04:00:00,10158,52662284
2015-10-15 05:00:00,9381,46904540
2015-10-15 06:00:00,8650,40927372
2015-10-15 07:00:00,8268,38193116
2015-10-15 08:00:00,7886,35590076
2015-10-15 09:00:00,26963,74386656
2015-10-15 10:00:00,39332,101149548
2015-10-15 11:00:00,37485,95076164
2015-10-15 12:00:00,24404,64328296
2015-10-15 13:00:00,23925,65526260
2015-10-15 14:00:00,15271,44042780
2015-10-15 15:00:00,13310,40471822
2015-10-15 16:00:00,10973,38350510
2015-10-15 17:00:00,9192,41812504
2015-10-15 18:00:00,7996,49865908
2015-10-15 19:00:00,7847,51747632
2015-10-15 20:00:00,7446,47659252
2015-10-15 21:00:00,7170,44582332
2015-10-15 22:00:00,7013,38950492
2015-10-15 23:00:00,6956,37193220
2015-10-16 00:00:00,8144,43732348
2015-10-16 01:00:00,7466,38551372
2015-10-16 02:00:00,7307,34805100
2015-10-16 03:00:00,6806,30892956
2015-10-16 04:00:00,6605,29476436
2015-10-16 05:00:00,6478,28444236
2015-10-16 06:00:00,6370,27606996
2015-10-16 07:00:00,6249,27113180
2015-10-16 08:00:00,6181,26939972
2015-10-16 09:00:00,6480,29857228
2015-10-16 10:00:00,6238,28792684
2015-10-16 11:00:00,6305,28104740
2015-10-16 12:00:00,6439,28547868
2015-10-16 13:00:00,6319,29508166
2015-10-16 14:00:00,6644,37476190
2015-10-16 15:00:00,7176,44166486
2015-10-16 16:00:00,7642,55540566
2015-10-16 17:00:00,3800,37349636
2015-10-16 18:00:00,3297,30721964
2015-10-16 19:00:00,2972,24867436
2015-10-16 20:00:00,2747,19718412
2015-10-16 21:00:00,2523,15225460
2015-10-16 22:00:00,2317,12473532
2015-10-16 23:00:00,2357,12016412
2015-10-17 00:00:00,2311,11331340
2015-10-17 01:00:00,2286,11262572
2015-10-17 02:00:00,2271,11720404
2015-10-17 03:00:00,2231,10485828
2015-10-17 04:00:00,2185,10029380
2015-10-17 05:00:00,2154,9784964
2015-10-17 06:00:00,2111,9255596
2015-10-17 07:00:00,2079,8695836
2015-10-17 08:00:00,2063,8550548
2015-10-17 09:00:00,2073,8370804
2015-10-17 10:00:00,2060,7926292
2015-10-17 11:00:00,2163,8234212
2015-10-17 12:00:00,2788,18993452
2015-10-17 13:00:00,4128,48852188
2015-10-17 14:00:00,2400,17062652
2015-10-17 15:00:00,2429,16237804
2015-10-17 16:00:00,2357,15987716
2015-10-17 17:00:00,2354,15639428
2015-10-17 18:00:00,2265,13955564
2015-10-17 19:00:00,2273,13399228
2015-10-17 20:00:00,2159,12605228
2015-10-17 21:00:00,2135,12671420
2015-10-17 22:00:00,2113,12778220
2015-10-17 23:00:00,2067,12036428
2015-10-18 00:00:00,1842,10561332
2015-10-18 01:00:00,1840,11011596
2015-10-18 02:00:00,1822,9207780
2015-10-18 03:00:00,1701,8318620
2015-10-18 04:00:00,1690,8132428
2015-10-18 05:00:00,1678,7950428
2015-10-18 06:00:00,1631,7760428
2015-10-18 07:00:00,1538,7505276
2015-10-18 08:00:00,1535,7375644
2015-10-18 09:00:00,1649,7470876
2015-10-18 10:00:00,1632,7159116
2015-10-18 11:00:00,1611,6817548
2015-10-18 12:00:00,1586,6538380
2015-10-18 13:00:00,4306,50085644
2015-10-18 14:00:00,7051,93808572
2015-10-18 15:00:00,5520,69774692
2015-10-18 16:00:00,2894,27875912
2015-10-18 17:00:00,4492,51257656
2015-10-18 18:00:00,4592,53060568
2015-10-18 19:00:00,4631,52584668
2015-10-18 20:00:00,2011,9896748
2015-10-18 21:00:00,1968,9825412
2015-10-18 22:00:00,1983,9840700
2015-10-18 23:00:00,1843,9544588
2015-10-19 00:00:00,1794,9578932
2015-10-19 01:00:00,1751,9606284
2015-10-19 02:00:00,1733,13073932
2015-10-19 03:00:00,1590,12122780
2015-10-19 04:00:00,1506,11021780
2015-10-19 05:00:00,1508,11145204
2015-10-19 06:00:00,1510,11609628
2015-10-19 07:00:00,1479,11609692
2015-10-19 08:00:00,1626,13016108
2015-10-19 09:00:00,4853,18951868
2015-10-19 10:00:00,5274,19999812
2015-10-19 11:00:00,6276,25894956
2015-10-19 12:00:00,6014,25722220
2015-10-19 13:00:00,20205,59263428
2015-10-19 14:00:00,28080,74050348
2015-10-19 15:00:00,31852,79631968
2015-10-19 16:00:00,29663,78593452
2015-10-19 17:00:00,27965,75677988
2015-10-19 18:00:00,23116,64306988
2015-10-19 19:00:00,19061,55385316
2015-10-19 20:00:00,13344,41467052
2015-10-19 21:00:00,8890,32143780
2015-10-19 22:00:00,4970,24668636
2015-10-19 23:00:00,3932,21179212
2015-10-20 00:00:00,3113,16519876
2015-10-20 01:00:00,2819,13051364
2015-10-20 02:00:00,2720,12765492
2015-10-20 03:00:00,2612,12345300
2015-10-20 04:00:00,2688,12728204
2015-10-20 05:00:00,2491,11881004
2015-10-20 06:00:00,2448,11565004
2015-10-20 07:00:00,2400,11373004
2015-10-20 08:00:00,2436,12291820
2015-10-20 09:00:00,4456,20823228
2015-10-20 10:00:00,5238,22698700
2015-10-20 11:00:00,3990,16702284
2015-10-20 12:00:00,3898,14382124
2015-10-20 13:00:00,7041,21447340
2015-10-20 14:00:00,85946,183397134
2015-10-20 15:00:00,9133,23558366
2015-10-20 16:00:00,5509,23578414
2015-10-20 17:00:00,4482,13123308
2015-10-20 18:00:00,13157,48579044
2015-10-20 19:00:00,6543,21828460
2015-10-20 20:00:00,6789,25236988
2015-10-20 21:00:00,6488,24428876
2015-10-20 22:00:00,6320,23943716
2015-10-20 23:00:00,6548,24825452
2015-10-21 00:00:00,5754,21542076
2015-10-21 01:00:00,5715,21447700
2015-10-21 02:00:00,4936,19522108
2015-10-21 03:00:00,4544,19005852
2015-10-21 04:00:00,4370,17786236
2015-10-21 05:00:00,4271,17661244
2015-10-21 06:00:00,4154,17350940
2015-10-21 07:00:00,4104,16999644
2015-10-21 08:00:00,6724,60646812
2015-10-21 09:00:00,4279,17940620
2015-10-21 10:00:00,4928,20034364
2015-10-21 11:00:00,8789,61816488
2015-10-21 12:00:00,10246,64621544
2015-10-21 13:00:00,11211,66183112
2015-10-21 14:00:00,8777,51544232
2015-10-21 15:00:00,8679,49377552
2015-10-21 16:00:00,8690,48106576
2015-10-21 17:00:00,9250,43249120
2015-10-21 18:00:00,7856,38464040
2015-10-21 19:00:00,7277,34587622
2015-10-21 20:00:00,5901,31155617
2015-10-21 21:00:00,5420,28469444
2015-10-21 22:00:00,4924,24708212
2015-10-21 23:00:00,4383,19345052
2015-10-22 00:00:00,4282,18905628
2015-10-22 01:00:00,4370,20994652
2015-10-22 02:00:00,4162,17627932
2015-10-22 03:00:00,4276,17158412
2015-10-22 04:00:00,4157,16630508
2015-10-22 05:00:00,4121,16323292
2015-10-22 06:00:00,4027,15989884
2015-10-22 07:00:00,3977,15558540
2015-10-22 08:00:00,4036,15799180
2015-10-22 09:00:00,4352,17762812
2015-10-22 10:00:00,4538,16526668
2015-10-22 11:00:00,4397,16167676
2015-10-22 12:00:00,4562,17599292
2015-10-22 13:00:00,4881,20103628
2015-10-22 14:00:00,5058,19549220
2015-10-22 15:00:00,5210,19680036
2015-10-22 16:00:00,6230,22861716
2015-10-22 17:00:00,5127,19807380
2015-10-22 18:00:00,5133,20384644
2015-10-22 19:00:00,3724,15332508
2015-10-22 20:00:00,4190,15838580
2015-10-22 21:00:00,3400,12539564
2015-10-22 22:00:00,3684,13372596
2015-10-22 23:00:00,3326,11745292
2015-10-23 00:00:00,3946,12935088
2015-10-23 01:00:00,3331,11502188
2015-10-23 02:00:00,3375,11456820
2015-10-23 03:00:00,3045,11449656
2015-10-23 04:00:00,3027,11355656
2015-10-23 05:00:00,2995,11323080
2015-10-23 06:00:00,3176,11695816
2015-10-23 07:00:00,3164,11626184
2015-10-23 08:00:00,3167,11726120
2015-10-23 09:00:00,3942,13909976
2015-10-23 10:00:00,6874,67052180
2015-10-23 11:00:00,10988,96013780
2015-10-23 12:00:00,5538,13960116
2015-10-23 13:00:00,5373,14139508
2015-10-23 14:00:00,3171,10643284
2015-10-23 15:00:00,15456,18775684
2015-10-23 16:00:00,7515,15814316
2015-10-23 17:00:00,7240,14095240
2015-10-23 18:00:00,7174,12772264
2015-10-23 19:00:00,6780,10895880
2015-10-23 20:00:00,6836,10817396
2015-10-23 21:00:00,6953,10848636
2015-10-23 22:00:00,6865,10416232
2015-10-23 23:00:00,6789,10220352
2015-10-24 00:00:00,6983,12171088
2015-10-24 01:00:00,6981,12152896
2015-10-24 02:00:00,6947,11690648
2015-10-24 03:00:00,6668,10601172
2015-10-24 04:00:00,5968,9397968
2015-10-24 05:00:00,5129,8691920
2015-10-24 06:00:00,5080,8574672
2015-10-24 07:00:00,5048,8420048
2015-10-24 08:00:00,4977,8242384
2015-10-24 09:00:00,5164,10457808
2015-10-24 10:00:00,5041,10434320
2015-10-24 11:00:00,4922,9401000
2015-10-24 12:00:00,4791,9173608
2015-10-24 13:00:00,4672,9279144
2015-10-24 14:00:00,4581,9246056
2015-10-24 15:00:00,4429,8857832
2015-10-24 16:00:00,4365,9148424
2015-10-24 17:00:00,3856,8460520
2015-10-24 18:00:00,4137,10712680
2015-10-24 19:00:00,5947,18894376
2015-10-24 20:00:00,3530,9619244
2015-10-24 21:00:00,3278,9441140
2015-10-24 22:00:00,3078,9913236
2015-10-24 23:00:00,2818,9098628
2015-10-25 00:00:00,2685,9638820
2015-10-25 01:00:00,2463,8838980
2015-10-25 02:00:00,2357,9039396
2015-10-25 03:00:00,2284,8964196
2015-10-25 04:00:00,2192,8757668
2015-10-25 05:00:00,2123,8659488
2015-10-25 06:00:00,2089,9144348
2015-10-25 07:00:00,1986,8366992
2015-10-25 08:00:00,1948,8470224
2015-10-25 09:00:00,1913,8155664
2015-10-25 10:00:00,1876,7907600
2015-10-25 11:00:00,1864,7999888
2015-10-25 12:00:00,1842,7918992
2015-10-25 13:00:00,1833,7776016
2015-10-25 14:00:00,2727,11757280
2015-10-25 15:00:00,2145,9156928
2015-10-25 16:00:00,1777,10126032
2015-10-25 17:00:00,1750,10597440
2015-10-25 18:00:00,2700,15321600
2015-10-25 19:00:00,1731,10108256
2015-10-25 20:00:00,1767,10175200
2015-10-25 21:00:00,2071,11872608
2015-10-25 22:00:00,23126,111870504
2015-10-25 23:00:00,4793,23968592
2015-10-26 00:00:00,4494,21998432
2015-10-26 01:00:00,4190,20067696
2015-10-26 02:00:00,4168,20206960
2015-10-26 03:00:00,3903,19236704
2015-10-26 04:00:00,3818,19303072
2015-10-26 05:00:00,3667,17956448
2015-10-26 06:00:00,3575,17515424
2015-10-26 07:00:00,3556,16998864
2015-10-26 08:00:00,3468,16560496
2015-10-26 09:00:00,3424,15841232
2015-10-26 10:00:00,11264,37680528
2015-10-26 11:00:00,16709,65315248
2015-10-26 12:00:00,11609,39185848
2015-10-26 13:00:00,11274,33256128
2015-10-26 14:00:00,10412,28837776
2015-10-26 15:00:00,8916,44906888
2015-10-26 16:00:00,8608,38556136
2015-10-26 17:00:00,7267,22501768
2015-10-26 18:00:00,9817,39819120
2015-10-26 19:00:00,7307,26153104
2015-10-26 20:00:00,6122,20638360
2015-10-26 21:00:00,4776,16366040
2015-10-26 22:00:00,4443,15856552
2015-10-26 23:00:00,3727,14414176
2015-10-27 00:00:00,3693,14308768
2015-10-27 01:00:00,4564,15577132
2015-10-27 02:00:00,4458,15258616
2015-10-27 03:00:00,4435,15250424
2015-10-27 04:00:00,3594,13673464
2015-10-27 05:00:00,3518,13599160
2015-10-27 06:00:00,3637,13938160
2015-10-27 07:00:00,3614,13797584
2015-10-27 08:00:00,3502,13718144
2015-10-27 09:00:00,3834,22993504
2015-10-27 10:00:00,5397,29609176
2015-10-27 11:00:00,16380,47510420
2015-10-27 12:00:00,16224,45439888
2015-10-27 13:00:00,14573,48181916
2015-10-27 14:00:00,9603,34466364
2015-10-27 15:00:00,6243,26472640
2015-10-27 16:00:00,5572,24263408
2015-10-27 17:00:00,7352,26821048
2015-10-27 18:00:00,7168,26407728
2015-10-27 19:00:00,7233,26106368
2015-10-27 20:00:00,7097,26119976
2015-10-27 21:00:00,6957,26098224
2015-10-27 22:00:00,6808,25248320
2015-10-27 23:00:00,6650,23779424
2015-10-28 00:00:00,6405,22140856
2015-10-28 01:00:00,6296,20996648
2015-10-28 02:00:00,6162,20070120
2015-10-28 03:00:00,5980,19475912
2015-10-28 04:00:00,5720,18587696
2015-10-28 05:00:00,5675,18408800
2015-10-28 06:00:00,5504,17948880
2015-10-28 07:00:00,6525,23186336
2015-10-28 08:00:00,6524,23170240
2015-10-28 09:00:00,8033,26219712
2015-10-28 10:00:00,8450,27861528
2015-10-28 11:00:00,8596,29630720
2015-10-28 12:00:00,8325,29712728
2015-10-28 13:00:00,12921,56315896
2015-10-28 14:00:00,18784,106410840
2015-10-28 15:00:00,13064,58617284
2015-10-28 16:00:00,12767,58527520
2015-10-28 17:00:00,10248,45913852
2015-10-28 18:00:00,8620,40026284
2015-10-28 19:00:00,7573,34234272
2015-10-28 20:00:00,7349,31770768
2015-10-28 21:00:00,7215,31499872
2015-10-28 22:00:00,7353,30902152
2015-10-28 23:00:00,7046,28023624
2015-10-29 00:00:00,6513,24697992
2015-10-29 01:00:00,6616,24754888
2015-10-29 02:00:00,6135,23087352
2015-10-29 03:00:00,6104,22289256
2015-10-29 04:00:00,5584,20074464
2015-10-29 05:00:00,5489,19235968
2015-10-29 06:00:00,5299,18323680
2015-10-29 07:00:00,5371,18107680
2015-10-29 08:00:00,5262,17678144
2015-10-29 09:00:00,5364,18151808
2015-10-29 10:00:00,5853,19355624
2015-10-29 11:00:00,133560,299458240
2015-10-29 12:00:00,150098,372662976
2015-10-29 13:00:00,137374,290806376
2015-10-29 14:00:00,220075,1251027896
2015-10-29 15:00:00,79835,171042460
2015-10-29 16:00:00,35540,81414180
2015-10-29 17:00:00,19711,71066976
2015-10-29 18:00:00,23311,58019348
2015-10-29 19:00:00,8337,20668284
2015-10-29 20:00:00,6009,16924480
2015-10-29 21:00:00,5407,16574200
2015-10-29 22:00:00,13235,32827816
2015-10-29 23:00:00,13406,33223440
2015-10-30 00:00:00,13876,40104856
2015-10-30 01:00:00,13758,39872432
2015-10-30 02:00:00,5346,23147136
2015-10-30 03:00:00,4893,22249280
2015-10-30 04:00:00,4761,21995072
2015-10-30 05:00:00,4712,21890304
2015-10-30 06:00:00,4560,21623808
2015-10-30 07:00:00,4615,21707520
2015-10-30 08:00:00,4599,21691136
2015-10-30 09:00:00,6483,24645808
2015-10-30 12:00:00,62662,366460036
2015-10-30 13:00:00,51361,258125524
2015-10-30 14:00:00,42852,196610612
2015-10-30 15:00:00,27090,142634864
2015-10-30 16:00:00,16408,113060856
2015-10-30 17:00:00,14089,96381760
2015-10-30 18:00:00,11129,81575104
2015-10-30 19:00:00,10006,70474928
2015-10-30 20:00:00,9072,61313808
2015-10-30 21:00:00,8671,56868888
2015-10-30 22:00:00,8451,56139136
2015-10-30 23:00:00,6687,47079576
2015-10-31 00:00:00,6926,45069560
2015-10-31 01:00:00,6411,39962560
2015-10-31 02:00:00,5313,33174656
2015-10-31 03:00:00,4895,27669160
2015-10-31 04:00:00,4792,26644376
2015-10-31 05:00:00,4746,26225376
2015-10-31 06:00:00,4698,25976992
2015-10-31 07:00:00,4685,25894608
2015-10-31 08:00:00,4660,25642608
2015-10-31 09:00:00,5831,26694880
2015-10-31 10:00:00,5797,26627112
2015-10-31 11:00:00,5040,25734256
2015-10-31 12:00:00,6337,41452336
2015-10-31 13:00:00,6800,42310512
2015-10-31 14:00:00,7215,47393408
2015-10-31 15:00:00,7297,50493592
2015-10-31 16:00:00,7173,51985776
2015-10-31 17:00:00,7046,52692712
2015-10-31 18:00:00,7029,52235410
2015-10-31 19:00:00,6877,50706832
2015-10-31 20:00:00,6685,48406744
2015-10-31 21:00:00,6579,47020536
2015-10-31 22:00:00,6677,46301960
2015-10-31 23:00:00,6537,43860480
2015-11-01 00:00:00,6434,43048168
2015-11-01 01:00:00,6324,42742352
2015-11-01 02:00:00,6154,40971816
2015-11-01 03:00:00,6122,40394816
2015-11-01 04:00:00,6096,40261984
2015-11-01 05:00:00,6048,40212832
2015-11-01 06:00:00,5988,40152832
2015-11-01 07:00:00,5984,39872832
2015-11-01 08:00:00,5973,39508832
2015-11-01 09:00:00,5935,39509216
2015-11-01 10:00:00,8119,50402576
2015-11-01 11:00:00,7913,49445840
2015-11-01 12:00:00,7560,47646640
2015-11-01 13:00:00,7766,47393624
2015-11-01 14:00:00,7355,45290248
2015-11-01 15:00:00,6613,42265600
2015-11-01 16:00:00,6195,40382208
2015-11-01 17:00:00,6018,39320584
2015-11-01 18:00:00,5943,39066696
2015-11-01 19:00:00,5729,37887912
2015-11-01 20:00:00,5198,35328104
2015-11-01 21:00:00,4924,34566816
2015-11-01 22:00:00,4448,33271008
2015-11-01 23:00:00,4388,33156320
2015-11-02 00:00:00,4397,33118624
2015-11-02 01:00:00,4308,33028640
2015-11-02 02:00:00,4239,32501920
2015-11-02 03:00:00,4159,32128160
2015-11-02 04:00:00,4394,34764064
2015-11-02 05:00:00,4188,32596272
2015-11-02 06:00:00,3657,30479200
2015-11-02 07:00:00,3647,30429056
2015-11-02 08:00:00,3703,29984864
2015-11-02 09:00:00,4479,31892208
2015-11-02 10:00:00,7871,42554352
2015-11-02 11:00:00,7076,42539832
2015-11-02 12:00:00,17306,150257762
2015-11-02 13:00:00,16993,146960218
2015-11-02 14:00:00,13816,109448968
2015-11-02 15:00:00,12791,97501692
2015-11-02 16:00:00,13092,89767136
2015-11-02 17:00:00,11285,82138232
2015-11-02 18:00:00,10304,74313252
2015-11-02 19:00:00,11006,69547984
2015-11-02 20:00:00,10191,63755398
2015-11-02 21:00:00,9274,59807906
2015-11-02 22:00:00,8352,55662942
2015-11-02 23:00:00,8089,53290180
2015-11-03 00:00:00,8015,52695872
2015-11-03 02:00:00,7439,50378616
2015-11-03 03:00:00,7081,46472264
2015-11-03 04:00:00,7018,45769784
2015-11-03 05:00:00,6836,44859400
2015-11-03 06:00:00,6715,43478824
2015-11-03 07:00:00,6526,38923864
2015-11-03 08:00:00,6965,37757872
2015-11-03 09:00:00,7420,39358742
2015-11-03 10:00:00,6935,38205180
2015-11-03 11:00:00,7738,38375460
2015-11-03 12:00:00,7116,36707628
2015-11-03 13:00:00,7039,36198464
2015-11-03 14:00:00,6479,35612508
2015-11-04 03:00:00,4903,33713304
2015-11-04 04:00:00,4727,31976680
2015-11-04 05:00:00,4627,30244488
2015-11-04 06:00:00,4587,29747336
2015-11-04 07:00:00,4589,29732528
2015-11-04 08:00:00,4755,32998192
2015-11-04 09:00:00,5985,39849104
2015-11-04 10:00:00,6495,37951640
2015-11-04 11:00:00,7674,41816384
2015-11-04 12:00:00,7461,46881256
2015-11-04 13:00:00,8790,50051072
2015-11-04 14:00:00,7046,43486264
2015-11-04 15:00:00,6761,46931192
2015-11-04 16:00:00,17477,152096378
2015-11-04 17:00:00,4975,46681768
2015-11-04 18:00:00,5187,58946672
2015-11-04 19:00:00,6486,62629832
2015-11-04 21:00:00,6012,59312944
2015-11-04 22:00:00,4529,30608648
2015-11-04 23:00:00,5403,33075464
2015-11-05 00:00:00,4981,33074400
2015-11-05 01:00:00,5475,37352688
2015-11-05 02:00:00,5377,36606296
2015-11-05 03:00:00,5071,35482616
2015-11-05 04:00:00,4513,28926976
2015-11-05 05:00:00,4446,28857616
2015-11-05 06:00:00,4447,29154776
2015-11-05 07:00:00,4425,29411680
2015-11-05 08:00:00,5223,54482984
2015-11-05 09:00:00,4905,30994080
2015-11-05 10:00:00,5764,31019684
2015-11-05 11:00:00,6897,32991408
2015-11-05 12:00:00,19546,48569068
2015-11-05 13:00:00,3535,21177122
2015-11-05 14:00:00,18278,35958338
2015-11-05 15:00:00,4576,28522770
2015-11-05 16:00:00,5278,37508434
2015-11-05 17:00:00,4515,30265904
2015-11-05 18:00:00,3901,24079584
2015-11-05 19:00:00,2982,17604536
2015-11-05 20:00:00,3433,79234800
2015-11-05 21:00:00,3407,79167544
2015-11-05 22:00:00,102226,1066851200
2015-11-05 23:00:00,3377,78998000
2015-11-06 00:00:00,3277,75861016
2015-11-06 01:00:00,3112,74917064
2015-11-06 02:00:00,2943,73600984
2015-11-06 03:00:00,2924,73557496
2015-11-06 04:00:00,2912,73461784
2015-11-06 05:00:00,2916,73501784
2015-11-06 06:00:00,2908,73445256
2015-11-06 07:00:00,2895,73244624
2015-11-06 08:00:00,3971,74228000
2015-11-06 09:00:00,5356,68633856
2015-11-06 10:00:00,18646,80139048
2015-11-06 11:00:00,19054,83675644
2015-11-06 12:00:00,6670,71302624
2015-11-06 13:00:00,5200,84623144
2015-11-06 14:00:00,6601,81220368
2015-11-06 15:00:00,5176,78596264
2015-11-06 16:00:00,4343,81432960
2015-11-06 17:00:00,3513,81142760
2015-11-06 18:00:00,3691,81532808
2015-11-06 19:00:00,3468,79949896
2015-11-06 20:00:00,4013,76455144
2015-11-06 21:00:00,3143,70358680
2015-11-06 22:00:00,3092,65885528
2015-11-06 23:00:00,3320,89084328
2015-11-07 00:00:00,3645,91897560
2015-11-07 01:00:00,3215,88996920
2015-11-07 02:00:00,2702,86321928
2015-11-07 03:00:00,2708,86367752
2015-11-07 04:00:00,2679,83462888
2015-11-07 05:00:00,2516,75446856
2015-11-07 06:00:00,2384,64766856
2015-11-07 07:00:00,2197,50203576
2015-11-07 08:00:00,2116,39782184
2015-11-07 09:00:00,2019,26071672
2015-11-07 10:00:00,1952,21937576
2015-11-07 11:00:00,1936,21214888
2015-11-07 12:00:00,1914,19596312
2015-11-07 13:00:00,1886,16336920
2015-11-07 14:00:00,1898,14631832
2015-11-07 15:00:00,3930,22606920
2015-11-07 16:00:00,2418,10750152
2015-11-07 17:00:00,1869,6971272
2015-11-07 18:00:00,2563,12828168
2015-11-07 19:00:00,2628,12866728
2015-11-07 20:00:00,2622,12515400
2015-11-07 21:00:00,2570,12637096
2015-11-07 22:00:00,2451,11513848
2015-11-07 23:00:00,2340,10379448
2015-11-08 00:00:00,2214,10111816
2015-11-08 01:00:00,2406,17400008
2015-11-08 02:00:00,2280,15459784
2015-11-08 03:00:00,2161,11851208
2015-11-08 04:00:00,2009,9331208
2015-11-08 05:00:00,1972,8047496
2015-11-08 06:00:00,1964,7767496
2015-11-08 07:00:00,1934,7491208
2015-11-08 08:00:00,1957,7230328
2015-11-08 09:00:00,1937,7030280
2015-11-08 10:00:00,1861,6755592
2015-11-08 11:00:00,2461,10029208
2015-11-08 12:00:00,2262,8019592
2015-11-08 13:00:00,1837,6125512
2015-11-08 14:00:00,1802,5854664
2015-11-08 15:00:00,2272,19633128
2015-11-08 16:00:00,2859,13566280
2015-11-08 17:00:00,3171,11064128
2015-11-08 18:00:00,3511,28646664
2015-11-08 19:00:00,2766,9332944
2015-11-08 20:00:00,3248,20991856
2015-11-08 21:00:00,2620,13815688
2015-11-08 22:00:00,2007,8782880
2015-11-08 23:00:00,1899,7094688
2015-11-09 00:00:00,2266,17668944
2015-11-09 01:00:00,2159,14765328
2015-11-09 02:00:00,1844,6132904
2015-11-09 03:00:00,1796,6083752
2015-11-09 04:00:00,1796,6083752
2015-11-09 05:00:00,1796,6083752
2015-11-09 06:00:00,2278,17738712
2015-11-09 07:00:00,1810,6307896
2015-11-09 08:00:00,1807,6159464
2015-11-09 09:00:00,2757,9754096
2015-11-09 10:00:00,3733,16038136
2015-11-09 11:00:00,2469,12393644
2015-11-09 12:00:00,2518,12959466
2015-11-09 13:00:00,2546,11840914
2015-11-09 14:00:00,2411,11979234
2015-11-09 15:00:00,2463,11310320
2015-11-09 16:00:00,2546,11368602
2015-11-09 17:00:00,2183,9306266
2015-11-09 18:00:00,2135,10988232
2015-11-09 19:00:00,2181,9938056
2015-11-09 20:00:00,2231,9552320
2015-11-09 21:00:00,3724,16604104
2015-11-09 22:00:00,22055,110125102
2015-11-09 23:00:00,20086,101611700
2015-11-10 00:00:00,19256,98319676
2015-11-10 01:00:00,18752,95587426
2015-11-10 02:00:00,18044,90391176
2015-11-10 03:00:00,17164,84776552
2015-11-10 04:00:00,16345,80027608
2015-11-10 05:00:00,15713,75869272
2015-11-10 06:00:00,15220,71921688
2015-11-10 07:00:00,14928,69886040
2015-11-10 08:00:00,14716,68714168
2015-11-10 09:00:00,16264,68662984
2015-11-10 10:00:00,14820,69613816
2015-11-10 11:00:00,16868,69750256
2015-11-10 12:00:00,17108,74770514
2015-11-10 13:00:00,16183,74080642
2015-11-10 14:00:00,17672,75549913
2015-11-10 15:00:00,31758,90327062
2015-11-10 16:00:00,18759,76705134
2015-11-10 17:00:00,16854,72264829
2015-11-10 18:00:00,15886,71053109
2015-11-10 19:00:00,16010,71998493
2015-11-10 20:00:00,15705,69911902
2015-11-10 21:00:00,15787,70162757
2015-11-10 22:00:00,16593,70904261
2015-11-10 23:00:00,15896,69411109
2015-11-11 00:00:00,15426,69309469
2015-11-11 01:00:00,15189,68715437
2015-11-11 02:00:00,14738,67336717
2015-11-11 03:00:00,14236,65802045
2015-11-11 04:00:00,14203,65664749
2015-11-11 05:00:00,14149,65519781
2015-11-11 06:00:00,14080,65107045
2015-11-11 07:00:00,14051,64948229
2015-11-11 08:00:00,13985,64372229
2015-11-11 09:00:00,15707,66487973
2015-11-11 10:00:00,20162,69151205
2015-11-11 11:00:00,22693,70957069
2015-11-11 12:00:00,21586,111154141
2015-11-11 13:00:00,19575,71938029
2015-11-11 14:00:00,18708,66124677
2015-11-11 15:00:00,16985,66869989
2015-11-11 16:00:00,14843,66998949
2015-11-11 17:00:00,14326,63466877
2015-11-11 18:00:00,14715,62711789
2015-11-11 19:00:00,15796,63838541
2015-11-11 20:00:00,14246,62430736
2015-11-11 21:00:00,13883,62207293
2015-11-11 22:00:00,15481,62811085
2015-11-11 23:00:00,15392,62976533
2015-11-12 00:00:00,13620,61823373
2015-11-12 01:00:00,13553,61608621
2015-11-12 02:00:00,13484,61404781
2015-11-12 03:00:00,13428,61130861
2015-11-12 04:00:00,13394,60982765
2015-11-12 05:00:00,13362,60854765
2015-11-12 06:00:00,13339,60480765
2015-11-12 07:00:00,16719,145427197
2015-11-12 08:00:00,15715,116098301
2015-11-12 09:00:00,17720,92407053
2015-11-12 10:00:00,16643,79208225
2015-11-12 11:00:00,33672,91446181
2015-11-12 12:00:00,51355,111375765
2015-11-12 13:00:00,21440,73348437
2015-11-12 14:00:00,21161,107899549
2015-11-12 15:00:00,25125,79773994
2015-11-12 16:00:00,19131,71774294
2015-11-12 17:00:00,20406,103035669
2015-11-12 18:00:00,19772,104852405
2015-11-12 19:00:00,18493,82737061
2015-11-12 20:00:00,18181,75831373
2015-11-12 21:00:00,17915,74618117
2015-11-12 22:00:00,17788,73261885
2015-11-12 23:00:00,20242,74323037
2015-11-13 00:00:00,20225,74239293
2015-11-13 01:00:00,17730,73738541
2015-11-13 02:00:00,19151,111612621
2015-11-13 03:00:00,17790,79280893
2015-11-13 04:00:00,17333,69483821
2015-11-13 05:00:00,17234,69002173
2015-11-13 06:00:00,17134,68623485
2015-11-13 07:00:00,16951,68051533
2015-11-13 08:00:00,17959,68612269
2015-11-13 09:00:00,20828,69417037
2015-11-13 10:00:00,21056,70143936
2015-11-13 11:00:00,47870,99673241
2015-11-13 12:00:00,18615,71923272
2015-11-13 13:00:00,17614,71685573
2015-11-13 14:00:00,17261,71257941
2015-11-13 15:00:00,17664,76977141
2015-11-13 16:00:00,17252,77871645
2015-11-13 17:00:00,16663,70563605
2015-11-13 18:00:00,25461,86181701
2015-11-13 19:00:00,28033,87834077
2015-11-13 20:00:00,21229,74375813
2015-11-13 21:00:00,16374,68804869
2015-11-13 22:00:00,16022,67559333
2015-11-13 23:00:00,15768,65321109
2015-11-14 00:00:00,15662,64978021
2015-11-14 01:00:00,15497,64560909
2015-11-14 02:00:00,15392,64375821
2015-11-14 03:00:00,15247,63850469
2015-11-14 04:00:00,15127,63469605
2015-11-14 05:00:00,15019,63217189
2015-11-14 06:00:00,14837,62845605
2015-11-14 07:00:00,14693,62447653
2015-11-14 08:00:00,15685,63436741
2015-11-14 09:00:00,14963,62472597
2015-11-14 10:00:00,18969,65039589
2015-11-14 11:00:00,19250,70297269
2015-11-14 12:00:00,15157,68857773
2015-11-14 13:00:00,14400,63836933
2015-11-14 14:00:00,15354,64704325
2015-11-14 15:00:00,15318,65301493
2015-11-14 16:00:00,14636,63651285
2015-11-14 17:00:00,15212,63491301
2015-11-14 18:00:00,14881,66578085
2015-11-14 19:00:00,15710,69404853
2015-11-14 20:00:00,15237,68805965
2015-11-14 21:00:00,14212,64247469
2015-11-14 22:00:00,17616,68838981
2015-11-14 23:00:00,14040,65149285
2015-11-15 00:00:00,13916,61933637
2015-11-15 01:00:00,13869,61816325
2015-11-15 02:00:00,13788,61783525
2015-11-15 03:00:00,13741,61922989
2015-11-15 04:00:00,13688,61362653
2015-11-15 05:00:00,13754,63216653
2015-11-15 06:00:00,13632,62821077
2015-11-15 07:00:00,13452,59905173
2015-11-15 08:00:00,13354,59359525
2015-11-15 09:00:00,14193,60394757
2015-11-15 10:00:00,14694,63012605
2015-11-15 11:00:00,13492,59692389
2015-11-15 12:00:00,14308,63933885
2015-11-15 13:00:00,14107,62353765
2015-11-15 14:00:00,13590,61172677
2015-11-15 15:00:00,13317,59908635
2015-11-15 16:00:00,13267,59575053
2015-11-15 17:00:00,13841,63782573
2015-11-15 18:00:00,14506,64739045
2015-11-15 19:00:00,14327,65990845
2015-11-15 20:00:00,14397,67591701
2015-11-15 21:00:00,14523,69732837
2015-11-15 22:00:00,12476,61687325
2015-11-15 23:00:00,4460,31956005
2015-11-16 00:00:00,4362,33682701
2015-11-16 01:00:00,3830,29491685
2015-11-16 02:00:00,3403,25440381
2015-11-16 03:00:00,3222,20526501
2015-11-16 04:00:00,3021,16606005
2015-11-16 05:00:00,2902,14198509
2015-11-16 06:00:00,2842,12984165
2015-11-16 07:00:00,2848,13053781
2015-11-16 08:00:00,2999,13746461
2015-11-16 09:00:00,3680,14522589
2015-11-16 10:00:00,10227,83441181
2015-11-16 11:00:00,8905,42454797
2015-11-16 12:00:00,4875,29360789
2015-11-16 13:00:00,4164,23910597
2015-11-16 14:00:00,7420,60252101
2015-11-16 15:00:00,4246,22456069
2015-11-16 16:00:00,5391,31694045
2015-11-16 17:00:00,4913,23606037
2015-11-16 18:00:00,4980,60299533
2015-11-16 19:00:00,3335,19895037
2015-11-16 21:00:00,4083,20290173
2015-11-16 22:00:00,8981,23848981
2015-11-16 23:00:00,8763,26210637
2015-11-17 00:00:00,4495,21925221
2015-11-17 01:00:00,4089,26356581
2015-11-17 02:00:00,3145,20747933
2015-11-17 03:00:00,2914,20043141
2015-11-17 04:00:00,2675,17757661
2015-11-17 05:00:00,2532,15513245
2015-11-17 06:00:00,2344,12601501
2015-11-17 07:00:00,2264,11100277
2015-11-17 08:00:00,2227,10484357
2015-11-17 09:00:00,2373,11193509
2015-11-17 10:00:00,3940,13878053
2015-11-17 11:00:00,5710,15620733
2015-11-17 12:00:00,5956,18646325
2015-11-17 13:00:00,5734,19106845
2015-11-17 14:00:00,9202,62471469
2015-11-17 15:00:00,9891,68312597
2015-11-17 16:00:00,10568,78218179
2015-11-17 17:00:00,10583,79870399
2015-11-17 18:00:00,22716,87244549
2015-11-17 19:00:00,20139,81543821
2015-11-17 20:00:00,10400,66685910
2015-11-17 21:00:00,9542,62511690
2015-11-17 22:00:00,8128,58041657
2015-11-17 23:00:00,8055,59473657
2015-11-18 00:00:00,6931,56480697
2015-11-18 01:00:00,6149,55014933
2015-11-18 02:00:00,5770,54534733
2015-11-18 03:00:00,5334,53684597
2015-11-18 04:00:00,5070,53022069
2015-11-18 05:00:00,4927,51656693
2015-11-18 06:00:00,4694,50153749
2015-11-18 07:00:00,4349,47076781
2015-11-18 08:00:00,5511,45191627
2015-11-18 09:00:00,5430,43448877
2015-11-18 10:00:00,15277,54266811
2015-11-18 11:00:00,13512,47848312
2015-11-18 12:00:00,8719,37997889
2015-11-18 13:00:00,6762,31369301
2015-11-18 14:00:00,6499,30984789
2015-11-18 15:00:00,4757,27452401
2015-11-18 17:00:00,9337,27278649
2015-11-18 18:00:00,10061,25372689
2015-11-18 19:00:00,10926,25776913
2015-11-18 20:00:00,10007,28038317
2015-11-18 21:00:00,8570,20514625
2015-11-18 22:00:00,7937,16735325
2015-11-18 23:00:00,8117,17285301
2015-11-19 00:00:00,7544,12726545
2015-11-19 01:00:00,8149,14803453
2015-11-19 02:00:00,8179,14587489
2015-11-19 03:00:00,7909,13428777
2015-11-19 04:00:00,7532,13212637
2015-11-19 05:00:00,7154,12057437
2015-11-19 06:00:00,6681,11651737
2015-11-19 07:00:00,6561,11327665
2015-11-19 08:00:00,7629,12391057
2015-11-19 09:00:00,7812,15034245
2015-11-19 10:00:00,19270,25222489
2015-11-19 11:00:00,6709,11790217
2015-11-19 12:00:00,6604,12749517
2015-11-19 13:00:00,6866,11689653
2015-11-19 14:00:00,6493,12513145
2015-11-19 15:00:00,5650,12402849
2015-11-19 16:00:00,7012,29657881
2015-11-19 17:00:00,34992,297696281
2015-11-19 18:00:00,6266,46296617
2015-11-19 19:00:00,4216,30430585
2015-11-19 20:00:00,3578,18621507
2015-11-19 21:00:00,3107,18361437
2015-11-19 22:00:00,2728,16603657
2015-11-19 23:00:00,2418,13141450
2015-11-20 00:00:00,2321,10710545
2015-11-20 01:00:00,2174,8678527
2015-11-20 02:00:00,2613,9395005
2015-11-20 03:00:00,2457,9156429
2015-11-20 04:00:00,1788,7368913
2015-11-20 05:00:00,1579,6843553
2015-11-20 06:00:00,1460,6430481
2015-11-20 07:00:00,1379,6212369
2015-11-20 08:00:00,1293,5932609
2015-11-20 09:00:00,1765,18849337
2015-11-20 10:00:00,1965,19753101
2015-11-20 11:00:00,35282,72925295
2015-11-20 12:00:00,31905,52616771
2015-11-20 13:00:00,31625,60922599
2015-11-20 14:00:00,17210,50790714
2015-11-20 15:00:00,31999,64005758
2015-11-20 16:00:00,19552,64837635
2015-11-20 17:00:00,17441,51316661
2015-11-20 18:00:00,25754,55135091
2015-11-20 19:00:00,15217,34430920
2015-11-20 20:00:00,10716,24195748
2015-11-20 21:00:00,7087,17569909
2015-11-20 22:00:00,4454,11897453
2015-11-20 23:00:00,1855,6504781
2015-11-21 00:00:00,959,4678977
2015-11-21 01:00:00,909,4572269
2015-11-21 02:00:00,772,3923009
2015-11-21 03:00:00,744,3684417
2015-11-21 04:00:00,738,3679809
2015-11-21 05:00:00,735,3676737
2015-11-21 06:00:00,728,3658589
2015-11-21 07:00:00,713,3644765
2015-11-21 08:00:00,701,3523485
2015-11-21 09:00:00,640,3239741
2015-11-21 10:00:00,666,3594045
2015-11-21 11:00:00,643,3264317
2015-11-21 12:00:00,743,4482877
2015-11-21 13:00:00,682,4221245
2015-11-21 14:00:00,589,3341269
2015-11-21 15:00:00,539,2928325
2015-11-21 16:00:00,1903,9806669
2015-11-21 17:00:00,1106,4868413
2015-11-21 18:00:00,946,3104221
2015-11-21 19:00:00,941,3123981
2015-11-21 20:00:00,1180,3979677
2015-11-21 21:00:00,1117,4014509
2015-11-21 22:00:00,806,3318557
2015-11-21 23:00:00,726,3151273
2015-11-22 00:00:00,1079,3314649
2015-11-22 01:00:00,632,2685641
2015-11-22 02:00:00,513,2400605
2015-11-22 03:00:00,468,2342013
2015-11-22 04:00:00,316,1560125
2015-11-22 05:00:00,271,1423357
2015-11-22 06:00:00,287,1623357
2015-11-22 07:00:00,277,1611165
2015-11-22 08:00:00,287,1623357
2015-11-22 09:00:00,298,2235261
2015-11-22 10:00:00,317,2386797
2015-11-22 11:00:00,653,2499613
2015-11-22 12:00:00,412,2124733
2015-11-22 13:00:00,677,3659516
2015-11-22 14:00:00,688,3484088
2015-11-22 15:00:00,510,3048125
2015-11-22 16:00:00,839,3575453
2015-11-22 17:00:00,12385,15834635
2015-11-22 18:00:00,556,6546363
2015-11-22 19:00:00,1201,8598285
2015-11-22 20:00:00,1489,14449181
2015-11-22 21:00:00,1529,17964889
2015-11-22 22:00:00,1457,11206557
2015-11-22 23:00:00,1411,9880621
2015-11-23 00:00:00,1207,4495885
2015-11-23 01:00:00,1165,3479597
2015-11-23 02:00:00,1156,3238573
2015-11-23 03:00:00,1121,2682573
2015-11-23 04:00:00,1098,2458477
2015-11-23 05:00:00,1092,2366477
2015-11-23 06:00:00,983,2017965
2015-11-23 07:00:00,974,1973677
2015-11-23 08:00:00,809,1813725
2015-11-23 09:00:00,768,1701533
2015-11-23 10:00:00,1216,3117141
2015-11-23 11:00:00,1585,16447697
2015-11-23 12:00:00,1382,14615745
2015-11-23 13:00:00,1990,14996925
2015-11-23 14:00:00,2235,15090037
2015-11-23 15:00:00,2128,15775558
2015-11-23 16:00:00,2298,16595920
2015-11-23 17:00:00,1900,7504769
2015-11-23 18:00:00,1670,7093844
2015-11-23 19:00:00,1362,6273921
2015-11-23 20:00:00,1208,5744237
2015-11-23 21:00:00,1628,6658333
2015-11-23 22:00:00,1947,10813677
2015-11-23 23:00:00,1725,8306829
2015-11-24 00:00:00,1559,6106061
2015-11-24 01:00:00,1561,6145581
2015-11-24 02:00:00,1484,5275005
2015-11-24 03:00:00,1390,5152237
2015-11-24 04:00:00,1245,5174221
2015-11-24 05:00:00,1260,5408731
2015-11-24 06:00:00,1458,5392995
2015-11-24 07:00:00,1331,6148881
2015-11-24 08:00:00,1123,5508178
2015-11-24 09:00:00,1954,8601683
2015-11-24 10:00:00,2367,11872470
2015-11-24 11:00:00,2213,11638679
2015-11-24 12:00:00,2727,13145323
2015-11-24 13:00:00,2512,14934615
2015-11-24 14:00:00,2743,31852603
2015-11-24 15:00:00,8413,61000586
2015-11-24 16:00:00,9386,64364167
2015-11-24 17:00:00,7260,48818961
2015-11-24 18:00:00,7328,51029167
2015-11-24 19:00:00,6618,43767837
2015-11-24 20:00:00,5866,39435177
2015-11-24 21:00:00,5825,38536557
2015-11-24 22:00:00,5678,37345021
2015-11-24 23:00:00,5634,38131989
2015-11-25 00:00:00,5442,36666861
2015-11-25 01:00:00,5276,35603925
2015-11-25 02:00:00,5231,35396565
2015-11-25 03:00:00,5159,34932373
2015-11-25 04:00:00,5067,34370573
2015-11-25 05:00:00,4998,34084805
2015-11-25 06:00:00,4943,33731397
2015-11-25 07:00:00,4863,33209765
2015-11-25 08:00:00,4812,32628965
2015-11-25 09:00:00,5625,34185693
2015-11-25 10:00:00,5949,35448405
2015-11-25 11:00:00,6407,38588729
2015-11-25 12:00:00,6182,35929258
2015-11-25 13:00:00,5584,34239365
2015-11-25 14:00:00,8778,55521605
2015-11-25 15:00:00,7807,54278825
2015-11-25 16:00:00,6575,47916233
2015-11-25 17:00:00,6987,42485561
2015-11-25 18:00:00,6248,34489516
2015-11-25 19:00:00,6396,34678745
2015-11-25 20:00:00,6326,33584178
2015-11-25 21:00:00,5800,30969292
2015-11-25 22:00:00,8794,54453545
2015-11-25 23:00:00,12128,83263347
2015-11-26 00:00:00,13367,97912968
2015-11-26 01:00:00,11775,85050400
2015-11-26 02:00:00,8445,55887112
2015-11-26 03:00:00,6468,39315688
2015-11-26 04:00:00,5239,31611944
2015-11-26 05:00:00,4911,29211272
2015-11-26 06:00:00,4754,28951656
2015-11-26 07:00:00,4644,28666600
2015-11-26 08:00:00,4616,28562344
2015-11-26 09:00:00,4579,28895802
2015-11-26 10:00:00,4657,29040527
2015-11-26 11:00:00,4617,29162778
2015-11-26 12:00:00,4594,29648480
2015-11-26 14:00:00,5966,40710329
2015-11-26 15:00:00,6068,38406758
2015-11-26 16:00:00,7070,47369154
2015-11-26 17:00:00,6868,46792272
2015-11-26 18:00:00,6049,43885436
2015-11-26 19:00:00,5165,37986096
2015-11-26 20:00:00,4243,30250576
2015-11-26 21:00:00,4133,28944896
2015-11-26 22:00:00,4107,28733136
2015-11-26 23:00:00,4135,28706448
2015-11-27 00:00:00,4018,27662512
2015-11-27 01:00:00,4060,27672912
2015-11-27 02:00:00,3991,27443536
2015-11-27 03:00:00,3960,27201728
2015-11-27 04:00:00,4017,27246784
2015-11-27 05:00:00,3955,27044672
2015-11-27 06:00:00,3926,26982096
2015-11-27 07:00:00,3898,26857808
2015-11-27 08:00:00,3886,26845520
2015-11-27 09:00:00,3880,26786256
2015-11-27 10:00:00,3901,26793104
2015-11-27 11:00:00,4006,27266656
2015-11-27 12:00:00,4296,28902280
2015-11-27 13:00:00,4448,29722112
2015-11-27 14:00:00,9953,32385928
2015-11-27 15:00:00,4252,28533152
2015-11-27 16:00:00,3918,26889472
2015-11-27 17:00:00,4152,26820667
2015-11-27 20:00:00,4809,30717656
2015-11-27 21:00:00,3703,24650996
2015-11-27 22:00:00,4044,27015663
2015-11-27 23:00:00,4428,28055776
2015-11-28 00:00:00,3969,26942472
2015-11-28 01:00:00,3630,25053928
2015-11-28 02:00:00,3524,24501112
2015-11-28 03:00:00,3615,24689992
2015-11-28 04:00:00,3503,24341896
2015-11-28 05:00:00,3484,24263896
2015-11-28 06:00:00,3482,24256968
2015-11-28 07:00:00,3463,24135752
2015-11-28 08:00:00,3484,24251704
2015-11-28 09:00:00,3495,24305544
2015-11-28 10:00:00,5011,25243912
2015-11-28 11:00:00,6660,25877862
2015-11-28 12:00:00,6900,26339433
2015-11-28 14:00:00,7045,26803348
2015-11-28 15:00:00,6948,26603644
2015-11-28 16:00:00,6691,25531106
2015-11-28 18:00:00,6730,25637439
2015-11-28 19:00:00,7379,31165011
2015-11-28 20:00:00,7271,30860011
2015-11-28 21:00:00,8414,37418246
2015-11-28 22:00:00,6877,30267112
2015-11-28 23:00:00,6708,29920216
2015-11-29 00:00:00,6725,30415412
2015-11-29 01:00:00,6678,29774368
2015-11-29 02:00:00,6625,29762124
2015-11-29 03:00:00,6530,29614476
2015-11-29 04:00:00,6503,29593928
2015-11-29 05:00:00,6016,29342264
2015-11-29 06:00:00,5416,29041072
2015-11-29 07:00:00,4969,28805328
2015-11-29 08:00:00,4801,28904944
2015-11-29 09:00:00,4761,29723664
2015-11-29 10:00:00,4989,32285923
2015-11-29 11:00:00,4664,30795903
2015-11-29 12:00:00,4424,29801601
2015-11-29 13:00:00,4299,29180386
2015-11-29 14:00:00,4132,28627690
2015-11-29 15:00:00,4319,29270612
2015-11-29 16:00:00,4193,28752562
2015-11-29 17:00:00,4201,28928462
2015-11-29 18:00:00,4135,28736658
2015-11-29 19:00:00,4120,28724072
2015-11-29 20:00:00,4103,28645672
2015-11-29 21:00:00,4077,28515432
2015-11-29 22:00:00,4448,29145544
2015-11-29 23:00:00,4432,28942367
2015-11-30 00:00:00,4661,29234556
2015-11-30 01:00:00,4874,30037728
2015-11-30 02:00:00,4786,30328020
2015-11-30 03:00:00,4622,29556468
2015-11-30 04:00:00,4385,29843188
2015-11-30 05:00:00,4629,30370116
2015-11-30 06:00:00,4695,30045592
2015-11-30 07:00:00,7496,56710984
2015-11-30 08:00:00,5393,33640632
2015-11-30 09:00:00,5235,32832983
2015-11-30 10:00:00,7956,65621626
2015-11-30 11:00:00,5492,34214940
2015-11-30 12:00:00,7226,58214120
2015-11-30 13:00:00,7427,60788927
2015-11-30 14:00:00,7432,46626188
2015-11-30 15:00:00,6715,40131048
2015-11-30 16:00:00,6195,33406418
2015-11-30 17:00:00,4191,23311376
2015-11-30 18:00:00,6431,24380239
2015-11-30 19:00:00,5504,21507240
2015-11-30 20:00:00,4906,18462758
2015-11-30 21:00:00,4992,19214216
2015-11-30 22:00:00,4462,20177476
2015-11-30 23:00:00,5217,25694209
2015-12-01 00:00:00,3949,19729479
2015-12-01 01:00:00,3209,18413086
2015-12-01 02:00:00,2872,16658456
2015-12-01 03:00:00,2715,15687666
2015-12-01 04:00:00,2404,13749032
2015-12-01 05:00:00,2284,13388280
2015-12-01 06:00:00,2077,12509056
2015-12-01 07:00:00,1982,12137936
2015-12-01 08:00:00,2245,14857169
2015-12-01 09:00:00,2681,14084383
2015-12-01 10:00:00,2869,18670876
2015-12-01 11:00:00,4003,20445813
2015-12-01 12:00:00,4938,24994672
2015-12-01 13:00:00,5156,23525599
2015-12-01 14:00:00,5007,25073013
2015-12-01 15:00:00,5353,29734463
2015-12-01 16:00:00,6697,30399357
2015-12-01 17:00:00,6580,28224085
2015-12-01 18:00:00,6796,26213454
2015-12-01 19:00:00,5920,26213666
2015-12-01 20:00:00,6221,26963559
2015-12-01 21:00:00,6266,23181697
2015-12-01 22:00:00,5046,22060685
2015-12-01 23:00:00,5519,19360190
2015-12-02 00:00:00,4973,17944421
2015-12-02 01:00:00,4524,19367824
2015-12-02 02:00:00,8283,104896775
2015-12-02 03:00:00,8028,103165413
2015-12-02 04:00:00,6691,84491256
2015-12-02 05:00:00,3780,28118680
2015-12-02 06:00:00,2983,13660196
2015-12-02 07:00:00,2753,11039684
2015-12-02 08:00:00,5487,17240556
2015-12-02 09:00:00,5508,17367087
2015-12-02 10:00:00,4565,16528703
2015-12-02 11:00:00,3049,13643800
2015-12-02 12:00:00,3158,15214161
2015-12-02 13:00:00,3362,14771894
2015-12-02 14:00:00,3295,14413108
2015-12-02 15:00:00,2681,22698955
2015-12-02 16:00:00,6039,18474704
2015-12-02 17:00:00,10338,42112120
2015-12-02 18:00:00,10153,39484608
2015-12-02 19:00:00,9818,38395668
2015-12-02 20:00:00,10279,40665132
2015-12-02 21:00:00,9946,39772620
2015-12-02 22:00:00,9894,41382594
2015-12-02 23:00:00,10245,41137535
2015-12-03 00:00:00,10373,40941922
2015-12-03 01:00:00,10337,41888262
2015-12-03 02:00:00,9387,38696756
2015-12-03 03:00:00,8847,37266000
2015-12-03 04:00:00,8721,36447448
2015-12-03 05:00:00,8629,35533796
2015-12-03 06:00:00,8515,35099592
2015-12-03 07:00:00,8449,34952448
2015-12-03 08:00:00,8324,34637648
2015-12-03 09:00:00,9232,38745816
2015-12-03 10:00:00,9206,37999752
2015-12-03 11:00:00,10727,47956424
2015-12-03 12:00:00,11502,50208552
2015-12-03 13:00:00,14137,44514768
2015-12-03 14:00:00,13521,55343736
2015-12-03 15:00:00,11210,41556152
2015-12-03 16:00:00,11775,44963548
2015-12-03 17:00:00,11829,48338833
2015-12-03 18:00:00,11621,47721417
2015-12-03 19:00:00,13339,54455625
2015-12-03 20:00:00,12272,51224163
2015-12-03 21:00:00,12449,53110444
2015-12-03 22:00:00,12779,55167620
2015-12-03 23:00:00,12732,60338596
2015-12-04 00:00:00,12165,63203304
2015-12-04 01:00:00,11659,60917224
2015-12-04 02:00:00,11171,58574796
2015-12-04 03:00:00,10775,56839820
2015-12-04 04:00:00,10160,54563576
2015-12-04 05:00:00,9703,52765512
2015-12-04 06:00:00,9383,51456740
2015-12-04 07:00:00,9202,50738936
2015-12-04 08:00:00,9132,50507404
2015-12-04 09:00:00,9292,50679124
2015-12-04 10:00:00,8897,51378380
2015-12-04 11:00:00,10799,55595834
2015-12-06 05:00:00,5438,24267352
2015-12-06 06:00:00,5250,23660888
2015-12-06 07:00:00,5149,23333376
2015-12-06 08:00:00,5099,23466880
2015-12-06 09:00:00,6374,25145354
2015-12-06 10:00:00,6223,39875508
2015-12-06 11:00:00,5757,39409336
2015-12-06 12:00:00,5438,38704420
2015-12-06 13:00:00,12356,110627856
2015-12-06 14:00:00,5643,39772208
2015-12-06 15:00:00,5690,39659188
2015-12-06 16:00:00,8621,54852588
2015-12-06 17:00:00,8080,56312542
2015-12-06 18:00:00,5714,43817092
2015-12-06 19:00:00,5407,40558062
2015-12-06 20:00:00,12370,109840693
2015-12-06 21:00:00,6207,42836724
2015-12-06 22:00:00,5855,46229444
2015-12-06 23:00:00,5020,37953489
2015-12-07 00:00:00,4565,33502830
2015-12-07 01:00:00,11738,80132740
2015-12-07 02:00:00,10473,70884820
2015-12-07 03:00:00,8682,58087960
2015-12-07 04:00:00,7402,48268516
2015-12-07 05:00:00,6469,41235768
2015-12-07 06:00:00,5782,36028048
2015-12-07 07:00:00,5162,31691936
2015-12-07 08:00:00,5169,29557600
2015-12-07 09:00:00,5023,28301418
2015-12-07 10:00:00,6001,28984058
2015-12-07 11:00:00,13459,105557513
2015-12-07 12:00:00,5742,32892284
2015-12-07 13:00:00,7521,35311632
2015-12-07 14:00:00,7517,41837640
2015-12-07 15:00:00,9483,47516400
2015-12-07 16:00:00,5670,26558760
2015-12-07 17:00:00,6339,24173756
2015-12-07 18:00:00,4328,19849899
2015-12-07 19:00:00,5684,18216382
2015-12-07 20:00:00,3678,15252282
2015-12-07 21:00:00,4353,16587036
2015-12-07 22:00:00,7372,18895424
2015-12-07 23:00:00,5128,17118281
2015-12-08 00:00:00,3268,14788668
2015-12-08 01:00:00,3273,13057712
2015-12-08 02:00:00,2675,11664392
2015-12-08 03:00:00,2570,11423084
2015-12-08 04:00:00,3220,14443048
2015-12-08 05:00:00,3115,13882904
2015-12-08 06:00:00,2576,11386764
2015-12-08 07:00:00,2304,10037572
2015-12-08 08:00:00,2407,10882308
2015-12-08 09:00:00,3161,13164604
2015-12-08 10:00:00,3975,14749452
2015-12-08 11:00:00,4301,16990316
2015-12-08 12:00:00,3901,15183484
2015-12-08 13:00:00,4046,13717112
2015-12-08 14:00:00,3742,13793710
2015-12-08 15:00:00,3890,13751726
2015-12-08 16:00:00,16408,39918199
2015-12-08 17:00:00,3978,19070480
2015-12-08 18:00:00,3172,13191039
2015-12-08 19:00:00,2384,10497118
2015-12-08 20:00:00,3647,13357836
2015-12-08 21:00:00,4487,20310588
2015-12-08 22:00:00,5038,17054756
2015-12-08 23:00:00,3221,13710128
2015-12-09 00:00:00,2659,12460960
2015-12-09 01:00:00,2761,11807672
2015-12-09 02:00:00,2696,11221080
2015-12-09 03:00:00,2868,10643032
2015-12-09 04:00:00,3504,11926852
2015-12-09 05:00:00,2870,11184564
2015-12-09 06:00:00,2448,9848168
2015-12-09 07:00:00,2914,10026128
2015-12-09 08:00:00,3433,10382232
2015-12-09 09:00:00,2475,10915318
2015-12-09 10:00:00,3358,11137030
2015-12-09 11:00:00,3821,13964558
2015-12-09 12:00:00,4728,14261568
2015-12-09 13:00:00,6968,16876440
2015-12-09 14:00:00,5799,13462226
2015-12-09 15:00:00,5644,13899970
2015-12-09 16:00:00,12827,87949582
2015-12-09 17:00:00,8667,35951290
2015-12-09 18:00:00,10154,18875153
2015-12-09 19:00:00,8420,16178092
2015-12-09 20:00:00,5214,9515592
2015-12-09 21:00:00,5181,10037688
2015-12-09 22:00:00,4623,8175773
2015-12-09 23:00:00,4598,8195238
2015-12-10 00:00:00,5409,12868124
2015-12-10 01:00:00,4647,11937748
2015-12-10 02:00:00,5123,10785956
2015-12-10 03:00:00,4461,10087446
2015-12-10 04:00:00,4281,9060446
2015-12-10 05:00:00,3923,6324325
2015-12-10 06:00:00,3884,6350498
2015-12-10 07:00:00,4009,6596642
2015-12-10 08:00:00,5227,8286810
2015-12-10 09:00:00,5717,12651872
2015-12-10 10:00:00,5194,10843609
2015-12-10 11:00:00,19096,22670368
2015-12-10 12:00:00,5757,16100596
2015-12-10 13:00:00,4019,6724488
2015-12-10 14:00:00,3505,6268032
2015-12-10 15:00:00,4448,12001184
2015-12-10 16:00:00,4382,11567456
2015-12-10 17:00:00,34388,38688912
2015-12-10 18:00:00,3617,7418024
2015-12-10 19:00:00,3841,7450428
2015-12-10 20:00:00,3239,7889836
2015-12-10 21:00:00,3195,6671635
2015-12-10 22:00:00,4235,15307917
2015-12-10 23:00:00,19511,30988358
2015-12-11 00:00:00,4494,15271620
2015-12-11 01:00:00,4145,14537500
2015-12-11 02:00:00,3188,13164352
2015-12-11 03:00:00,3061,12953232
2015-12-11 04:00:00,2921,12705412
2015-12-11 05:00:00,2823,12494276
2015-12-11 06:00:00,2739,12333972
2015-12-11 07:00:00,2594,12162660
2015-12-11 08:00:00,2557,12150404
2015-12-11 09:00:00,2922,14732488
2015-12-11 10:00:00,4429,18669268
2015-12-11 11:00:00,3747,14850936
2015-12-11 12:00:00,3954,17046108
2015-12-11 13:00:00,3839,16819344
2015-12-11 14:00:00,2810,15116184
2015-12-11 15:00:00,3881,20760656
2015-12-11 16:00:00,2932,16450782
2015-12-11 17:00:00,3271,14891643
2015-12-11 18:00:00,2885,14566697
2015-12-11 19:00:00,3171,15929820
2015-12-11 20:00:00,3110,15974200
2015-12-11 21:00:00,2688,16771912
2015-12-11 22:00:00,3322,15437273
2015-12-11 23:00:00,3214,14845752
2015-12-12 00:00:00,2874,14057879
2015-12-12 01:00:00,2255,13022493
2015-12-12 02:00:00,2162,12228184
2015-12-12 03:00:00,1780,11089200
2015-12-12 04:00:00,1750,11026436
2015-12-12 05:00:00,2087,11964876
2015-12-12 06:00:00,2085,11846288
2015-12-12 07:00:00,2456,12946808
2015-12-12 08:00:00,2426,12885532
2015-12-12 09:00:00,2823,12485620
2015-12-12 10:00:00,2659,12127600
2015-12-12 11:00:00,2043,10776379
2015-12-12 12:00:00,1633,10428012
2015-12-12 13:00:00,1533,9867548
2015-12-12 14:00:00,1537,9379388
2015-12-12 15:00:00,1505,8900892
2015-12-12 16:00:00,1573,8717725
2015-12-12 17:00:00,1745,10204934
2015-12-12 18:00:00,1683,8795632
2015-12-12 19:00:00,1795,12112928
2015-12-12 20:00:00,1885,15083136
2015-12-12 21:00:00,1809,14339824
2015-12-12 22:00:00,1819,16849200
2015-12-12 23:00:00,2642,18473236
2015-12-13 00:00:00,2620,19597480
2015-12-13 01:00:00,2332,19261380
2015-12-13 02:00:00,1656,18443476
2015-12-13 03:00:00,1602,18053892
2015-12-13 04:00:00,1436,15878032
2015-12-13 05:00:00,1330,13597936
2015-12-13 06:00:00,1213,12195936
2015-12-13 07:00:00,1147,10239200
2015-12-13 08:00:00,1115,9165200
2015-12-13 09:00:00,1127,8569682
2015-12-13 10:00:00,1968,9205584
2015-12-13 11:00:00,2244,9848064
2015-12-13 12:00:00,2675,10585688
2015-12-13 13:00:00,1603,9817528
2015-12-13 14:00:00,1644,12486072
2015-12-13 15:00:00,1895,16266552
2015-12-13 16:00:00,2201,25766170
2015-12-13 17:00:00,3193,39277412
2015-12-13 18:00:00,3075,38954248
2015-12-13 19:00:00,3065,39322616
2015-12-13 20:00:00,2988,49778232
2015-12-13 21:00:00,2602,47516336
2015-12-13 22:00:00,3034,47662168
2015-12-13 23:00:00,2528,45157586
2015-12-14 00:00:00,2208,43895261
2015-12-14 01:00:00,2405,44258594
2015-12-14 02:00:00,3163,44158920
2015-12-14 03:00:00,2984,43290968
2015-12-14 04:00:00,2812,42009032
2015-12-14 05:00:00,1961,39778344
2015-12-14 06:00:00,1805,37861000
2015-12-14 07:00:00,1727,36984456
2015-12-14 08:00:00,1692,35933536
2015-12-14 09:00:00,2438,38061520
2015-12-14 10:00:00,2440,37927634
2015-12-14 11:00:00,3326,41489720
2015-12-14 12:00:00,3331,41377008
2015-12-14 13:00:00,3737,45703864
2015-12-14 14:00:00,3092,48828120
2015-12-14 15:00:00,2508,49176904
2015-12-14 16:00:00,2785,49863328
2015-12-14 17:00:00,7822,55248304
2015-12-14 18:00:00,5494,55868468
2015-12-14 19:00:00,4487,50226488
2015-12-14 20:00:00,4337,45682110
2015-12-14 21:00:00,4175,41901600
2015-12-14 22:00:00,4986,39267676
2015-12-14 23:00:00,3697,36791090
2015-12-15 00:00:00,3555,34951214
2015-12-15 01:00:00,3514,35120433
2015-12-15 02:00:00,3552,33681084
2015-12-15 03:00:00,3522,32687792
2015-12-15 04:00:00,3504,31322456
2015-12-15 05:00:00,3445,29556168
2015-12-15 06:00:00,3331,27639376
2015-12-15 07:00:00,2481,24643144
2015-12-15 08:00:00,2769,22511460
2015-12-15 09:00:00,3092,21064348
2015-12-15 10:00:00,4962,22672084
2015-12-15 11:00:00,21028,103989248
2015-12-15 12:00:00,13557,65082358
2015-12-15 13:00:00,9291,47770320
2015-12-15 14:00:00,6587,33672752
2015-12-15 15:00:00,6146,27258424
2015-12-15 16:00:00,5558,19492188
2015-12-15 17:00:00,5099,17700804
2015-12-15 18:00:00,4061,15705832
2015-12-15 19:00:00,3722,11805416
2015-12-15 20:00:00,3504,11089218
2015-12-15 21:00:00,3299,10391370
2015-12-15 22:00:00,3092,10162746
2015-12-15 23:00:00,3069,10969992
2015-12-16 00:00:00,3732,14732583
2015-12-16 01:00:00,4203,17701776
2015-12-16 02:00:00,2625,9975025
2015-12-16 03:00:00,2521,8966423
2015-12-16 04:00:00,2438,9069648
2015-12-16 05:00:00,2400,8780040
2015-12-16 06:00:00,2361,8496680
2015-12-16 07:00:00,2606,8709496
2015-12-16 08:00:00,2516,8547216
2015-12-16 09:00:00,3139,11187076
2015-12-16 10:00:00,3779,12949672
2015-12-16 11:00:00,3557,13413290
2015-12-16 12:00:00,3871,13278520
2015-12-16 13:00:00,4094,14928750
2015-12-16 14:00:00,10959,89941775
2015-12-16 15:00:00,3539,15933463
2015-12-16 16:00:00,4812,18338044
2015-12-16 17:00:00,4945,17097399
2015-12-16 18:00:00,4492,14640416
2015-12-16 19:00:00,3967,12478576
2015-12-16 20:00:00,4116,12541584
2015-12-16 21:00:00,12651,99326688
2015-12-16 22:00:00,4597,18911184
2015-12-16 23:00:00,4152,16473008
2015-12-17 00:00:00,3446,9388928
2015-12-17 01:00:00,3366,9122208
2015-12-17 02:00:00,3129,8183088
2015-12-17 03:00:00,2971,7712560
2015-12-17 04:00:00,2830,7350064
2015-12-17 05:00:00,2696,7013168
2015-12-17 06:00:00,2752,7297840
2015-12-17 07:00:00,2519,6712496
2015-12-17 08:00:00,2251,6349144
2015-12-17 09:00:00,2228,6940760
2015-12-17 10:00:00,2138,6675312
2015-12-17 11:00:00,2316,7723536
2015-12-17 12:00:00,3446,12320592
2015-12-17 13:00:00,3683,10990944
2015-12-17 14:00:00,3969,9454016
2015-12-17 15:00:00,4158,15609824
2015-12-17 16:00:00,2166,7537468
2015-12-17 17:00:00,2059,8032264
2015-12-17 18:00:00,1964,8599784
2015-12-17 19:00:00,3265,14401160
2015-12-17 20:00:00,1740,7598424
2015-12-17 21:00:00,1594,7195032
2015-12-17 22:00:00,2965,17180648
2015-12-17 23:00:00,4293,13694680
2015-12-18 00:00:00,5275,24328984
2015-12-18 01:00:00,4475,23070808
2015-12-18 02:00:00,2256,10596984
2015-12-18 03:00:00,1483,6174312
2015-12-18 04:00:00,1278,5942360
2015-12-18 05:00:00,1109,5594904
2015-12-18 06:00:00,990,5392920
2015-12-18 07:00:00,829,5102232
2015-12-18 08:00:00,811,4991192
2015-12-18 09:00:00,933,5316888
2015-12-18 10:00:00,1202,6260824
2015-12-18 11:00:00,4100,23159256
2015-12-18 14:00:00,2016,7812184
2015-12-18 15:00:00,5224,14562602
2015-12-18 16:00:00,3151,9936211
2015-12-18 17:00:00,2211,8125012
2015-12-18 18:00:00,1544,6741272
2015-12-18 19:00:00,1365,7268600
2015-12-18 20:00:00,1525,18128312
2015-12-18 21:00:00,1208,12718168
2015-12-18 22:00:00,1175,13196280
2015-12-18 23:00:00,1669,40635800
2015-12-19 00:00:00,1649,40546888
2015-12-19 01:00:00,1650,40559176
2015-12-19 02:00:00,1616,39665112
2015-12-19 03:00:00,1608,39309112
2015-12-19 04:00:00,1406,31429576
2015-12-19 05:00:00,1012,11729576
2015-12-19 06:00:00,1013,11687768
2015-12-19 07:00:00,948,11552600
2015-12-19 08:00:00,1014,12779000
2015-12-19 09:00:00,1082,16847464
2015-12-19 10:00:00,2184,38316088
2015-12-19 11:00:00,1345,31384888
2015-12-19 12:00:00,8186,98388984
2015-12-19 13:00:00,1340,31336792
2015-12-19 14:00:00,2911,43963096
2015-12-19 15:00:00,2499,29715128
2015-12-19 16:00:00,1149,13009432
2015-12-19 17:00:00,1122,12918472
2015-12-19 18:00:00,914,11615576
2015-12-19 19:00:00,930,11881512
2015-12-19 20:00:00,925,11880088
2015-12-19 21:00:00,818,11361480
2015-12-19 22:00:00,1316,12905296
2015-12-19 23:00:00,1119,11940288
2015-12-20 00:00:00,1090,11857520
2015-12-20 01:00:00,1137,11947824
2015-12-20 02:00:00,998,11215136
2015-12-20 03:00:00,877,10679760
2015-12-20 04:00:00,1107,11621840
2015-12-20 05:00:00,1099,11493784
2015-12-20 06:00:00,1094,11181976
2015-12-20 07:00:00,1054,10191864
2015-12-20 08:00:00,896,8262808
2015-12-20 09:00:00,801,6871048
2015-12-20 10:00:00,744,5310536
2015-12-20 11:00:00,750,4761128
2015-12-20 12:00:00,846,4541547
2015-12-20 13:00:00,1171,5202993
2015-12-20 14:00:00,1159,5061626
2015-12-20 15:00:00,2557,8014836
2015-12-20 16:00:00,1737,6493810
2015-12-20 17:00:00,1369,7165972
2015-12-20 18:00:00,2345,21393918
2015-12-20 19:00:00,2418,22224369
2015-12-20 20:00:00,2837,25682256
2015-12-20 21:00:00,8213,64080160
2015-12-20 22:00:00,6133,53838656
2015-12-20 23:00:00,163799,1580525256
2015-12-21 00:00:00,1784,5032288
2015-12-21 01:00:00,934,4391324
2015-12-21 02:00:00,925,4346324
2015-12-21 03:00:00,912,3926652
2015-12-21 04:00:00,905,3867788
2015-12-21 05:00:00,902,3845740
2015-12-21 06:00:00,903,3855068
2015-12-21 07:00:00,938,4077468
2015-12-21 08:00:00,18336,143584764
2015-12-21 09:00:00,1027,5224408
2015-12-21 10:00:00,341455,3407711880
2015-12-21 11:00:00,3876,29401740
2015-12-21 12:00:00,18093,40465356
2015-12-21 13:00:00,29019,284456848
2015-12-21 14:00:00,1487,8450108
2015-12-21 15:00:00,1440,8892544
2015-12-21 16:00:00,2534,16900587
2015-12-21 17:00:00,6341,23598423
2015-12-21 18:00:00,6456,30691138
2015-12-21 19:00:00,3230,17064440
2015-12-21 20:00:00,21453,164971022
2015-12-21 21:00:00,1551,6969812
2015-12-21 22:00:00,1219,5475256
2015-12-21 23:00:00,2472,7639288
2015-12-22 00:00:00,1215,4761106
2015-12-22 01:00:00,916,4035123
2015-12-22 02:00:00,902,3726940
2015-12-22 03:00:00,880,3651848
2015-12-22 04:00:00,876,3635464
2015-12-22 05:00:00,875,3630344
2015-12-22 06:00:00,2624,13823272
2015-12-22 07:00:00,2540,13204232
2015-12-22 08:00:00,3055,10372936
2015-12-22 09:00:00,2952,10676688
2015-12-22 10:00:00,1730,7866220
2015-12-22 11:00:00,1422,7538560
2015-12-22 12:00:00,1361,6185439
2015-12-22 13:00:00,1354,6932452
2015-12-22 14:00:00,3080,10096849
2015-12-22 15:00:00,3688,11943772
2015-12-22 16:00:00,4128,10632664
2015-12-22 17:00:00,3427,9726906
2015-12-22 18:00:00,2322,8111616
2015-12-22 19:00:00,1818,5652986
2015-12-22 20:00:00,1639,5760236
2015-12-22 21:00:00,1630,7861944
2015-12-22 22:00:00,1544,5815384
2015-12-22 23:00:00,1589,5261640
2015-12-23 00:00:00,1541,5064456
2015-12-23 01:00:00,1524,4975672
2015-12-23 02:00:00,1529,4996248
2015-12-23 03:00:00,1479,4728824
2015-12-23 04:00:00,1479,4544440
2015-12-23 05:00:00,1469,4395480
2015-12-23 06:00:00,1465,4367192
2015-12-23 07:00:00,1468,4369240
2015-12-23 08:00:00,2550,5736456
2015-12-23 09:00:00,2671,7999375
2015-12-23 10:00:00,2636,7968102
2015-12-23 11:00:00,2618,6616068
2015-12-23 12:00:00,2588,6099736
2015-12-23 13:00:00,2590,6219960
2015-12-23 14:00:00,127652,262201952
2015-12-23 15:00:00,128713,268136440
2015-12-23 16:00:00,127670,264117156
2015-12-23 17:00:00,102283,211413524
2015-12-23 18:00:00,90445,186610260
2015-12-23 19:00:00,66739,137758968
2015-12-23 20:00:00,30269,62703320
2015-12-23 21:00:00,13500,28963208
2015-12-23 22:00:00,3166,7547000
2015-12-23 23:00:00,2440,7296680
2015-12-24 00:00:00,2348,5471304
2015-12-24 01:00:00,2640,6328136
2015-12-24 02:00:00,2631,6295848
2015-12-24 03:00:00,2605,6203080
2015-12-24 04:00:00,2529,5879496
2015-12-24 05:00:00,2431,5493144
2015-12-24 06:00:00,2347,5173656
2015-12-24 07:00:00,2319,5058968
2015-12-24 08:00:00,2311,4925528
2015-12-24 09:00:00,2363,5461356
2015-12-24 10:00:00,2367,5617920
2015-12-24 11:00:00,2311,4895192
2015-12-24 12:00:00,3070,6187480
2015-12-24 13:00:00,2616,5687128
2015-12-24 14:00:00,2476,5109608
2015-12-24 15:00:00,5110,27047328
2015-12-24 16:00:00,3602,13407496
2015-12-24 17:00:00,2722,8238088
2015-12-24 18:00:00,2472,5797280
2015-12-24 19:00:00,3106,8051080
2015-12-24 20:00:00,2896,7210984
2015-12-24 21:00:00,2201,4553032
2015-12-24 22:00:00,2071,4069556
2015-12-24 23:00:00,2010,3819556
2015-12-25 00:00:00,17445,128795908
2015-12-25 01:00:00,54973,431480288
2015-12-25 02:00:00,6566,40984020
2015-12-25 03:00:00,3950,19816884
2015-12-25 04:00:00,2734,10002212
2015-12-25 05:00:00,2035,4182484
2015-12-25 06:00:00,1866,3542868
2015-12-25 07:00:00,1747,3446212
2015-12-25 08:00:00,1543,3307204
2015-12-25 09:00:00,1347,2922384
2015-12-25 10:00:00,1714,4130780
2015-12-25 11:00:00,2205,3753956
2015-12-25 12:00:00,2216,3911780
2015-12-25 13:00:00,1989,3429028
2015-12-25 14:00:00,2263,4471468
2015-12-25 15:00:00,2412,5036379
2015-12-25 16:00:00,2770,5930131
2015-12-25 17:00:00,2530,4927176
2015-12-25 18:00:00,2316,4279336
2015-12-25 19:00:00,1970,3263548
2015-12-25 20:00:00,2205,5515324
2015-12-25 21:00:00,2115,5446876
2015-12-25 22:00:00,1976,4964252
2015-12-25 23:00:00,1804,4332396
2015-12-26 00:00:00,1630,3864764
2015-12-26 01:00:00,1403,3265724
2015-12-26 02:00:00,2453,8622412
2015-12-26 03:00:00,2115,6498892
2015-12-26 04:00:00,2033,6345580
2015-12-26 05:00:00,1093,2624556
2015-12-26 06:00:00,1031,2335356
2015-12-26 07:00:00,1017,2317948
2015-12-26 08:00:00,1025,2587900
2015-12-26 09:00:00,1035,2725116
2015-12-26 10:00:00,1090,2862524
2015-12-26 11:00:00,1914,4684625
2015-12-26 12:00:00,2125,5112128
2015-12-26 13:00:00,1137,3359052
2015-12-26 14:00:00,1051,2834486
2015-12-26 15:00:00,1019,2615036
2015-12-26 16:00:00,1407,5861116
2015-12-26 17:00:00,946,2825308
2015-12-26 18:00:00,862,2079452
2015-12-26 19:00:00,803,1984316
2015-12-26 20:00:00,786,2241340
2015-12-26 21:00:00,749,1948399
2015-12-26 22:00:00,742,1892943
2015-12-26 23:00:00,744,1894991
2015-12-27 00:00:00,717,1719100
2015-12-27 01:00:00,720,1776076
2015-12-27 02:00:00,838,3006908
2015-12-27 03:00:00,836,3004860
2015-12-27 04:00:00,708,1694140
2015-12-27 05:00:00,708,1694140
2015-12-27 06:00:00,132,514492
2015-12-27 07:00:00,131,513468
2015-12-27 08:00:00,134,538044
2015-12-27 09:00:00,1479,4396060
2015-12-27 10:00:00,712,1631260
2015-12-27 11:00:00,1246,1819868
2015-12-27 12:00:00,1108,1479100
2015-12-27 13:00:00,1107,1451292
2015-12-27 14:00:00,1178,1788124
2015-12-27 15:00:00,2113,5531196
2015-12-27 16:00:00,1686,3820124
2015-12-27 17:00:00,1689,5564892
2015-12-27 18:00:00,1215,2156924
2015-12-27 19:00:00,1115,1497372
2015-12-27 20:00:00,1120,1594460
2015-12-27 21:00:00,2241,3824732
2015-12-27 22:00:00,1174,2514887
2015-12-27 23:00:00,1058,1552140
2015-12-28 00:00:00,3813,11829176
2015-12-28 01:00:00,3685,8515512
2015-12-28 02:00:00,5350,93906392
2015-12-28 03:00:00,3013,88383126
2015-12-28 04:00:00,2903,87936760
2015-12-28 05:00:00,2580,75198476
2015-12-28 06:00:00,1952,42240315
2015-12-28 07:00:00,14325,160211259
2015-12-28 08:00:00,1921,49617931
2015-12-28 09:00:00,1833,48542923
2015-12-28 10:00:00,1968,47844180
2015-12-28 11:00:00,6329,73072719
2015-12-28 12:00:00,19538,211162557
2015-12-28 13:00:00,34106,360484608
2015-12-28 14:00:00,1573,33886056
2015-12-28 15:00:00,1202,24633806
2015-12-28 16:00:00,1134,21102013
2015-12-28 17:00:00,15845,166513536
2015-12-28 18:00:00,20792,185714368
2015-12-28 19:00:00,18474,178728592
2015-12-28 20:00:00,46335,462780432
2015-12-28 21:00:00,17425,170616704
2015-12-28 22:00:00,2017,17308800
2015-12-28 23:00:00,5959,60951088
2015-12-29 00:00:00,30512,256105440
2015-12-29 01:00:00,2003,27426320
2015-12-29 02:00:00,589,16003920
2015-12-29 03:00:00,494,15228336
2015-12-29 04:00:00,470,14901840
2015-12-29 05:00:00,461,14803472
2015-12-29 06:00:00,437,13763008
2015-12-29 07:00:00,1599,19360944
2015-12-29 08:00:00,1458,16686576
2015-12-29 09:00:00,3294,18093984
2015-12-29 10:00:00,793,7975872
2015-12-29 11:00:00,6211,31666928
2015-12-29 12:00:00,5727,26012240
2015-12-29 13:00:00,510,3275280
2015-12-29 14:00:00,1947,9039120
2015-12-29 15:00:00,897,7121500
2015-12-29 16:00:00,1887,8905318
2015-12-29 17:00:00,736,3999532
2015-12-29 18:00:00,395,2689560
2015-12-29 19:00:00,31897,255016928
2015-12-29 20:00:00,1571,7284992
2015-12-29 21:00:00,11498,57948030
2015-12-29 22:00:00,11868,90994030
2015-12-29 23:00:00,34303,265006187
2015-12-30 00:00:00,12934,96170175
2015-12-30 01:00:00,12652,93122420
2015-12-30 02:00:00,12453,92414152
2015-12-30 03:00:00,12086,90809864
2015-12-30 04:00:00,11973,91583912
2015-12-30 05:00:00,11870,91080456
2015-12-30 06:00:00,64423,604877544
2015-12-30 07:00:00,21442,182876632
2015-12-30 08:00:00,13568,97083736
2015-12-30 09:00:00,12399,90808440
2015-12-30 10:00:00,43888,343128184
2015-12-30 11:00:00,12615,93003240
2015-12-30 12:00:00,11315,86967024
2015-12-30 13:00:00,13580,95579960
2015-12-30 14:00:00,15354,104459736
2015-12-30 15:00:00,91439,861566296
2015-12-30 16:00:00,15870,108282488
2015-12-30 17:00:00,14003,101289672
2015-12-30 18:00:00,13610,91247544
2015-12-30 19:00:00,13526,91214264
2015-12-30 20:00:00,12365,88349816
2015-12-30 21:00:00,13265,97968408
2015-12-30 22:00:00,11477,86523032
2015-12-30 23:00:00,11336,85939912
2015-12-31 00:00:00,11309,85820056
2015-12-31 01:00:00,11326,85710296
2015-12-31 02:00:00,11290,85173176
2015-12-31 03:00:00,11257,84141944
2015-12-31 04:00:00,11531,84105416
2015-12-31 05:00:00,11320,78199144
2015-12-31 06:00:00,11173,72162494
2015-12-31 07:00:00,10733,63152926
2015-12-31 08:00:00,10690,59687422
2015-12-31 09:00:00,10737,58166846
2015-12-31 10:00:00,43421,312222510
2015-12-31 11:00:00,93181,817834510
2015-12-31 12:00:00,11979,67564238
2015-12-31 13:00:00,11464,66978062
2015-12-31 14:00:00,11583,68214142
2015-12-31 15:00:00,11986,82288190
2015-12-31 16:00:00,11647,72546606
2015-12-31 17:00:00,11678,71901414
2015-12-31 18:00:00,12099,70663814
2015-12-31 19:00:00,11668,60387818
2015-12-31 20:00:00,11379,60315338
2015-12-31 21:00:00,10982,59676150
2015-12-31 22:00:00,10925,59651146
2015-12-31 23:00:00,10941,59675602


==> graphs/acquisition_illustration/data/core_memory_demand_2016.csv <==
time,cores_requested,memory_requested
2016-01-01 00:00:00,31496,251969984
2016-01-01 01:00:00,27396,219168000
2016-01-01 02:00:00,64436,508534432
2016-01-01 03:00:00,502,761536
2016-01-01 04:00:00,17,471296
2016-01-01 05:00:00,12,390816
2016-01-01 06:00:00,13,394912
2016-01-01 07:00:00,12,390816
2016-01-01 08:00:00,14,394908
2016-01-01 09:00:00,17,421536
2016-01-01 10:00:00,2565,5766816
2016-01-01 11:00:00,2449,5365408
2016-01-01 12:00:00,502,1590272
2016-01-01 13:00:00,91,715776
2016-01-01 14:00:00,117,977008
2016-01-01 15:00:00,96,824960
2016-01-01 16:00:00,89,904608
2016-01-01 17:00:00,238,1490752
2016-01-01 18:00:00,189,648960
2016-01-01 19:00:00,140,2395536
2016-01-01 20:00:00,137,2360720
2016-01-01 21:00:00,210,2567568
2016-01-01 22:00:00,243,10538752
2016-01-01 23:00:00,247,10525744
2016-01-02 00:00:00,382,10974928
2016-01-02 01:00:00,198,7303248
2016-01-02 02:00:00,129,4811568
2016-01-02 03:00:00,100,3613104
2016-01-02 04:00:00,74,2408752
2016-01-02 05:00:00,79,2408240
2016-01-02 06:00:00,80,2408496
2016-01-02 07:00:00,97,2571568
2016-01-02 08:00:00,141,2901296
2016-01-02 09:00:00,140,2901040
2016-01-02 10:00:00,3440,6323952
2016-01-02 11:00:00,134,2910512
2016-01-02 12:00:00,135,2914608
2016-01-02 13:00:00,134,2910512
2016-01-02 14:00:00,134,2910512
2016-01-02 15:00:00,117,2751992
2016-01-02 16:00:00,159,2888192
2016-01-02 17:00:00,585,3410480
2016-01-02 18:00:00,646,5978640
2016-01-02 19:00:00,446,3554288
2016-01-02 20:00:00,411,3398384
2016-01-02 21:00:00,464,3053296
2016-01-02 22:00:00,513,6290096
2016-01-02 23:00:00,578,6425008
2016-01-03 00:00:00,584,6412272
2016-01-03 01:00:00,570,6392240
2016-01-03 02:00:00,507,6080096
2016-01-03 03:00:00,456,5244368
2016-01-03 04:00:00,447,5087024
2016-01-03 05:00:00,442,4837024
2016-01-03 06:00:00,435,4441120
2016-01-03 07:00:00,437,4219792
2016-01-03 08:00:00,447,4415024
2016-01-03 09:00:00,1600,6699920
2016-01-03 10:00:00,1626,3923696
2016-01-03 11:00:00,1489,3742976
2016-01-03 12:00:00,711,1737984
2016-01-03 13:00:00,907,1586432
2016-01-03 14:00:00,1583,2250272
2016-01-03 15:00:00,1406,2022944
2016-01-03 16:00:00,906,1932256
2016-01-03 17:00:00,651,1446400
2016-01-03 18:00:00,1007,4549376
2016-01-03 19:00:00,753,3012072
2016-01-03 20:00:00,1766,11270916
2016-01-03 21:00:00,11492,89772904
2016-01-03 22:00:00,11526,24828676
2016-01-03 23:00:00,485,907984
2016-01-04 00:00:00,1517,8880532
2016-01-04 01:00:00,7724,16341388
2016-01-04 02:00:00,11492,24565932
2016-01-04 03:00:00,14407,30925216
2016-01-04 04:00:00,14810,31870406
2016-01-04 05:00:00,14370,30758846
2016-01-04 06:00:00,13104,28068676
2016-01-04 07:00:00,10398,22285886
2016-01-04 08:00:00,13653,35353068
2016-01-04 09:00:00,10670,33604170
2016-01-04 10:00:00,8053,17372938
2016-01-04 13:00:00,60495,598532816
2016-01-04 14:00:00,28177,255231000
2016-01-04 15:00:00,6976,62471008
2016-01-04 16:00:00,6114,73458592
2016-01-04 17:00:00,1030,22963168
2016-01-04 18:00:00,32101,272893224
2016-01-04 19:00:00,1039,24892940
2016-01-04 20:00:00,5567,48925696
2016-01-04 21:00:00,6433,67368792
2016-01-04 22:00:00,70107,566731896
2016-01-04 23:00:00,6846,64105000
2016-01-05 00:00:00,9848,101806424
2016-01-05 01:00:00,3619,43900312
2016-01-05 02:00:00,3109,41296984
2016-01-05 03:00:00,2997,37074493
2016-01-05 04:00:00,3071,36170892
2016-01-05 05:00:00,2666,30538367
2016-01-05 06:00:00,2282,25617832
2016-01-05 07:00:00,1990,19918656
2016-01-05 08:00:00,1818,18241888
2016-01-05 09:00:00,1769,17517504
2016-01-05 10:00:00,1710,16592160
2016-01-05 11:00:00,3565,13884000
2016-01-05 12:00:00,2354,10728480
2016-01-05 13:00:00,2343,10114640
2016-01-05 14:00:00,4392,35401360
2016-01-05 15:00:00,25321,240621424
2016-01-05 16:00:00,6369,58732970
2016-01-05 17:00:00,4132,39925868
2016-01-05 18:00:00,2982,17122396
2016-01-05 19:00:00,4081,17329602
2016-01-05 21:00:00,8466,72632392
2016-01-05 22:00:00,3072,9638838
2016-01-05 23:00:00,2073,7295399
2016-01-06 00:00:00,2216,7604319
2016-01-06 01:00:00,8314,62697922
2016-01-06 02:00:00,9770,75666277
2016-01-06 03:00:00,2855,10198057
2016-01-06 04:00:00,4579,13993224
2016-01-06 05:00:00,2536,8345441
2016-01-06 06:00:00,1637,4937412
2016-01-06 07:00:00,2460,5790645
2016-01-06 08:00:00,1422,4510947
2016-01-06 10:00:00,10112,102253948
2016-01-06 11:00:00,7260,67244174
2016-01-06 12:00:00,6469,62912005
2016-01-06 13:00:00,3779,36908272
2016-01-06 14:00:00,4053,27742024
2016-01-06 15:00:00,2656,23834660
2016-01-06 16:00:00,2714,22194718
2016-01-06 17:00:00,1997,19032368
2016-01-06 18:00:00,6780,66302796
2016-01-06 19:00:00,7799,70433128
2016-01-06 20:00:00,6930,69050540
2016-01-06 21:00:00,7243,66318340
2016-01-06 22:00:00,7646,63880002
2016-01-06 23:00:00,5853,59310756
2016-01-07 00:00:00,5364,57099396
2016-01-07 01:00:00,4988,53678870
2016-01-07 02:00:00,4690,51664194
2016-01-07 03:00:00,4616,51346477
2016-01-07 04:00:00,4350,49115194
2016-01-07 05:00:00,4107,46128596
2016-01-07 06:00:00,3866,44008445
2016-01-07 07:00:00,3586,40525858
2016-01-07 08:00:00,3231,37328439
2016-01-07 09:00:00,3931,34914854
2016-01-07 10:00:00,36429,297842256
2016-01-07 11:00:00,2801,26188983
2016-01-07 12:00:00,2640,27411030
2016-01-07 14:00:00,4536,28601213
2016-01-07 15:00:00,4024,26899508
2016-01-07 16:00:00,6119,40012865
2016-01-07 17:00:00,3126,29617310
2016-01-07 18:00:00,2401,24805060
2016-01-07 19:00:00,1840,11100044
2016-01-07 20:00:00,1167,10270744
2016-01-07 21:00:00,2595,16959508
2016-01-07 23:00:00,3478,27068290
2016-01-08 00:00:00,4527,26326164
2016-01-08 01:00:00,1986,15390268
2016-01-08 02:00:00,2006,16497786
2016-01-08 03:00:00,2340,17384972
2016-01-08 04:00:00,2101,16044148
2016-01-08 05:00:00,2051,16406048
2016-01-08 06:00:00,1985,15573842
2016-01-08 07:00:00,2099,16158074
2016-01-08 08:00:00,2851,16720744
2016-01-08 09:00:00,3330,18049146
2016-01-08 10:00:00,4734,29615867
2016-01-08 11:00:00,3854,21367078
2016-01-08 12:00:00,3552,19016835
2016-01-08 13:00:00,3129,19214178
2016-01-08 14:00:00,2973,23828576
2016-01-08 15:00:00,4596,45421448
2016-01-08 16:00:00,5715,55645074
2016-01-08 17:00:00,5472,47774272
2016-01-08 18:00:00,4674,50559186
2016-01-08 19:00:00,4669,55956102
2016-01-08 20:00:00,4794,60054792
2016-01-08 21:00:00,4167,54095810
2016-01-08 22:00:00,2508,32659754
2016-01-08 23:00:00,3042,25937904
2016-01-09 00:00:00,2392,25978006
2016-01-09 01:00:00,3085,24627304
2016-01-09 02:00:00,2556,16454766
2016-01-09 03:00:00,2222,8851474
2016-01-09 04:00:00,2732,17822700
2016-01-09 05:00:00,1730,16284928
2016-01-09 06:00:00,1056,5123608
2016-01-09 07:00:00,948,3855830
2016-01-09 08:00:00,2072,6257280
2016-01-09 09:00:00,1613,13924200
2016-01-09 10:00:00,1197,4531370
2016-01-09 11:00:00,2252,8963040
2016-01-09 12:00:00,2844,12674608
2016-01-09 13:00:00,2746,8312960
2016-01-09 14:00:00,2093,3002512
2016-01-09 15:00:00,2473,3886518
2016-01-09 16:00:00,2496,4839232
2016-01-09 17:00:00,2360,5288818
2016-01-09 18:00:00,2329,4943440
2016-01-09 19:00:00,2970,9503644
2016-01-09 20:00:00,3736,18128184
2016-01-09 21:00:00,3463,8816856
2016-01-09 22:00:00,3893,17770160
2016-01-09 23:00:00,3562,15042848
2016-01-10 00:00:00,2310,5174056
2016-01-10 01:00:00,2186,4384480
2016-01-10 02:00:00,2198,4445920
2016-01-10 03:00:00,2170,4376288
2016-01-10 04:00:00,2138,4359904
2016-01-10 05:00:00,2138,4359904
2016-01-10 06:00:00,2078,3783968
2016-01-10 07:00:00,2019,3656992
2016-01-10 08:00:00,2019,3680800
2016-01-10 09:00:00,1985,3659296
2016-01-10 10:00:00,3162,6139424
2016-01-10 11:00:00,6087,27486208
2016-01-10 12:00:00,2666,5663696
2016-01-10 13:00:00,4909,34797920
2016-01-10 14:00:00,4372,38567378
2016-01-10 15:00:00,4877,50138464
2016-01-10 16:00:00,4203,44402096
2016-01-10 17:00:00,4400,47777648
2016-01-10 18:00:00,4264,49512846
2016-01-10 19:00:00,12877,68603806
2016-01-10 20:00:00,4347,44297996
2016-01-10 21:00:00,8358,72285876
2016-01-10 22:00:00,39566,320829686
2016-01-10 23:00:00,6456,52272002
2016-01-11 00:00:00,4020,30744928
2016-01-11 01:00:00,4054,29672658
2016-01-11 02:00:00,4383,31473668
2016-01-11 03:00:00,4340,30109924
2016-01-11 04:00:00,3893,25401858
2016-01-11 05:00:00,3325,19876966
2016-01-11 06:00:00,3144,18328138
2016-01-11 07:00:00,3261,18529720
2016-01-11 08:00:00,3523,19620712
2016-01-11 09:00:00,4133,21067272
2016-01-11 10:00:00,4907,30273176
2016-01-11 11:00:00,5630,32884238
2016-01-11 12:00:00,5134,32277724
2016-01-11 13:00:00,5606,32706824
2016-01-11 14:00:00,4847,31200986
2016-01-11 15:00:00,7166,33986098
2016-01-11 16:00:00,8146,32598550
2016-01-11 17:00:00,12850,65273556
2016-01-11 18:00:00,5679,36323534
2016-01-11 19:00:00,5083,34021084
2016-01-11 20:00:00,4571,22663166
2016-01-11 21:00:00,6181,33573178
2016-01-11 22:00:00,8874,85442904
2016-01-11 23:00:00,13483,86495600
2016-01-12 00:00:00,4876,18555330
2016-01-12 01:00:00,3417,15517096
2016-01-12 02:00:00,3982,19028020
2016-01-12 03:00:00,3416,11030272
2016-01-12 04:00:00,2431,7681122
2016-01-12 05:00:00,2256,7055456
2016-01-12 06:00:00,2114,6897932
2016-01-12 07:00:00,2103,6941966
2016-01-12 08:00:00,3006,7917210
2016-01-12 09:00:00,2329,6974547
2016-01-12 10:00:00,2477,8094794
2016-01-12 11:00:00,3144,15336648
2016-01-12 12:00:00,3532,15955344
2016-01-12 13:00:00,4421,22839212
2016-01-12 14:00:00,5117,36484582
2016-01-12 15:00:00,4769,34194386
2016-01-12 16:00:00,5680,35823034
2016-01-12 17:00:00,4758,34604336
2016-01-12 18:00:00,5346,28927394
2016-01-12 19:00:00,5039,25632568
2016-01-12 20:00:00,4610,19209440
2016-01-12 21:00:00,4741,15006540
2016-01-12 22:00:00,4180,13454138
2016-01-12 23:00:00,3303,7876912
2016-01-13 00:00:00,3173,6861700
2016-01-13 01:00:00,4002,8311434
2016-01-13 02:00:00,3090,6945412
2016-01-13 03:00:00,2975,6190818
2016-01-13 04:00:00,2847,5329280
2016-01-13 05:00:00,2838,5261124
2016-01-13 06:00:00,2788,4999328
2016-01-13 07:00:00,2794,5028542
2016-01-13 08:00:00,3641,6430092
2016-01-13 09:00:00,3366,9334188
2016-01-13 10:00:00,2983,9488888
2016-01-13 11:00:00,5944,31414264
2016-01-13 12:00:00,4550,24617446
2016-01-13 13:00:00,4765,28781962
2016-01-13 14:00:00,5182,30925244
2016-01-13 15:00:00,6149,35557724
2016-01-13 16:00:00,5461,42361722
2016-01-13 17:00:00,5266,39629528
2016-01-13 18:00:00,5007,37781672
2016-01-13 19:00:00,6049,39081414
2016-01-13 20:00:00,5564,34182530
2016-01-13 21:00:00,4846,30289364
2016-01-13 22:00:00,5643,34588071
2016-01-13 23:00:00,35796,275134460
2016-01-14 00:00:00,3882,18541392
2016-01-14 01:00:00,65707,512481008
2016-01-14 02:00:00,3473,13356000
2016-01-14 03:00:00,3359,11043232
2016-01-14 04:00:00,3283,10250878
2016-01-14 05:00:00,3238,9996747
2016-01-14 06:00:00,3203,9507900
2016-01-14 07:00:00,4093,17173340
2016-01-14 08:00:00,3233,9114442
2016-01-14 09:00:00,4117,11676896
2016-01-14 10:00:00,5617,12801014
2016-01-14 11:00:00,4972,15941085
2016-01-14 12:00:00,3175,9383313
2016-01-14 13:00:00,3021,9811640
2016-01-14 14:00:00,2945,11991728
2016-01-14 15:00:00,3857,13183168
2016-01-14 16:00:00,3349,10532584
2016-01-14 17:00:00,2923,10559440
2016-01-14 18:00:00,2775,8690452
2016-01-14 19:00:00,2681,8686898
2016-01-14 20:00:00,2528,8909088
2016-01-14 21:00:00,2911,12401860
2016-01-14 22:00:00,3327,14400644
2016-01-14 23:00:00,2777,12525176
2016-01-15 01:00:00,2366,9003840
2016-01-15 02:00:00,2258,8281328
2016-01-15 03:00:00,2319,8504136
2016-01-15 04:00:00,2125,7969120
2016-01-15 05:00:00,2125,7969120
2016-01-15 06:00:00,2133,8062304
2016-01-15 07:00:00,2097,8006618
2016-01-15 08:00:00,2120,8404846
2016-01-15 09:00:00,64369,506274189
2016-01-15 10:00:00,3996,23112056
2016-01-15 11:00:00,2462,10688944
2016-01-15 12:00:00,2520,10542352
2016-01-15 13:00:00,3595,17140646
2016-01-15 14:00:00,2011,7469214
2016-01-15 15:00:00,3713,8558376
2016-01-15 16:00:00,6273,19769260
2016-01-15 17:00:00,8420,27630940
2016-01-15 18:00:00,11075,36290064
2016-01-15 19:00:00,10138,36100136
2016-01-15 20:00:00,9923,36725016
2016-01-15 21:00:00,12200,49595124
2016-01-15 22:00:00,11146,44829956
2016-01-15 23:00:00,10991,42446644
2016-01-16 00:00:00,10272,34962952
2016-01-16 01:00:00,10095,30843820
2016-01-16 02:00:00,8970,26960240
2016-01-16 03:00:00,7665,23061944
2016-01-16 04:00:00,5717,18581752
2016-01-16 05:00:00,3780,14509744
2016-01-16 06:00:00,2724,12312720
2016-01-16 07:00:00,2623,12019536
2016-01-16 08:00:00,2639,12010128
2016-01-16 09:00:00,2623,11904240
2016-01-16 10:00:00,3235,12146640
2016-01-16 11:00:00,7558,30253296
2016-01-16 12:00:00,2245,8981088
2016-01-16 13:00:00,2149,9071888
2016-01-16 14:00:00,9456,38258096
2016-01-16 15:00:00,3775,17910272
2016-01-16 16:00:00,2829,15488648
2016-01-16 17:00:00,15096,91794184
2016-01-16 18:00:00,2151,9550736
2016-01-16 19:00:00,2130,9514352
2016-01-16 20:00:00,3123,10863024
2016-01-16 21:00:00,12846,41745216
2016-01-16 22:00:00,14136,44560184
2016-01-16 23:00:00,3990,14893504
2016-01-17 00:00:00,3084,11520768
2016-01-17 01:00:00,3166,10730832
2016-01-17 02:00:00,3088,10276176
2016-01-17 03:00:00,2177,8975696
2016-01-17 04:00:00,2158,8885824
2016-01-17 05:00:00,2150,8812096
2016-01-17 06:00:00,2103,8730368
2016-01-17 07:00:00,3082,9711360
2016-01-17 08:00:00,2309,8911808
2016-01-17 09:00:00,2209,8783200
2016-01-17 10:00:00,2246,9521152
2016-01-17 11:00:00,2234,9537056
2016-01-17 12:00:00,2199,9467456
2016-01-17 13:00:00,2193,9459360
2016-01-17 14:00:00,2212,9513264
2016-01-17 15:00:00,3054,10220288
2016-01-17 16:00:00,3116,10230528
2016-01-17 17:00:00,2340,9487424
2016-01-17 18:00:00,2318,9479872
2016-01-17 19:00:00,2295,9418368
2016-01-17 20:00:00,2316,9462592
2016-01-17 21:00:00,2321,9386832
2016-01-17 22:00:00,2240,8950432
2016-01-17 23:00:00,2284,9829788
2016-01-18 00:00:00,2281,9714908
2016-01-18 01:00:00,2273,9682140
2016-01-18 02:00:00,2475,10717020
2016-01-18 03:00:00,2440,10368220
2016-01-18 04:00:00,2397,10128860
2016-01-18 05:00:00,2364,9993692
2016-01-18 06:00:00,2332,9831388
2016-01-18 07:00:00,2296,9589084
2016-01-18 08:00:00,3313,11508764
2016-01-18 09:00:00,3266,12235772
2016-01-18 10:00:00,5009,15870668
2016-01-18 11:00:00,3695,15406988
2016-01-18 12:00:00,3352,16433692
2016-01-18 13:00:00,3848,19261580
2016-01-18 14:00:00,4803,21467338
2016-01-18 15:00:00,6142,22878230
2016-01-18 16:00:00,4657,22715565
2016-01-18 17:00:00,4409,49312572
2016-01-18 18:00:00,4889,26701248
2016-01-18 19:00:00,75350,595825294
2016-01-18 20:00:00,5386,13280132
2016-01-18 21:00:00,4514,9435556
2016-01-18 22:00:00,3673,8780338
2016-01-18 23:00:00,2486,7738112
2016-01-19 00:00:00,1757,7277220
2016-01-19 01:00:00,1904,7879140
2016-01-19 02:00:00,1281,4387428
2016-01-19 03:00:00,1266,4295332
2016-01-19 04:00:00,1147,3995620
2016-01-19 05:00:00,2144,6057980
2016-01-19 06:00:00,2139,6039548
2016-01-19 07:00:00,2374,5620828
2016-01-19 08:00:00,1326,4024540
2016-01-19 09:00:00,1214,3966052
2016-01-19 10:00:00,1623,6272676
2016-01-19 11:00:00,2943,11424636
2016-01-19 12:00:00,3873,14257116
2016-01-19 13:00:00,5114,24111408
2016-01-19 14:00:00,5267,28592912
2016-01-19 15:00:00,4467,20349424
2016-01-19 16:00:00,4759,20774800
2016-01-19 17:00:00,4944,29125776
2016-01-19 18:00:00,6014,20139652
2016-01-19 19:00:00,149191,1167137012
2016-01-19 20:00:00,5478,15585212
2016-01-19 21:00:00,7978,14504368
2016-01-19 22:00:00,7534,12410476
2016-01-19 23:00:00,5118,12866760
2016-01-20 00:00:00,3224,9904923
2016-01-20 01:00:00,4083,19412699
2016-01-20 02:00:00,3929,17639148
2016-01-20 03:00:00,2724,8703084
2016-01-20 04:00:00,2510,7936908
2016-01-20 05:00:00,1917,5719948
2016-01-20 06:00:00,1293,3384204
2016-01-20 07:00:00,1099,2671332
2016-01-20 08:00:00,1157,2762944
2016-01-20 09:00:00,1342,5268796
2016-01-20 10:00:00,76474,161773052
2016-01-20 11:00:00,72530,159627868
2016-01-20 12:00:00,31158,73655884
2016-01-20 13:00:00,6194,20036568
2016-01-20 14:00:00,4959,21701560
2016-01-20 15:00:00,4676,23073308
2016-01-20 16:00:00,4974,23309396
2016-01-20 17:00:00,10383,35054140
2016-01-20 18:00:00,10563,32446396
2016-01-20 19:00:00,8384,21030490
2016-01-20 20:00:00,5876,14075364
2016-01-20 21:00:00,4168,9182602
2016-01-20 22:00:00,3725,6773868
2016-01-20 23:00:00,3994,8389040
2016-01-21 00:00:00,4292,10245316
2016-01-21 01:00:00,3947,8872476
2016-01-21 02:00:00,3252,6653852
2016-01-21 03:00:00,3829,6945324
2016-01-21 04:00:00,3824,6924844
2016-01-21 05:00:00,3151,6171180
2016-01-21 06:00:00,3025,5704236
2016-01-21 07:00:00,3019,5569836
2016-01-21 08:00:00,3012,6138764
2016-01-21 09:00:00,3455,7905780
2016-01-21 10:00:00,3484,15282821
2016-01-21 11:00:00,3259,11535564
2016-01-21 12:00:00,98195,209135644
2016-01-21 13:00:00,60511,132725356
2016-01-21 14:00:00,59979,132617544
2016-01-21 15:00:00,17063,44273028
2016-01-21 16:00:00,6176,21255076
2016-01-21 17:00:00,4562,16019434
2016-01-21 18:00:00,3672,12425270
2016-01-21 19:00:00,3559,11161836
2016-01-21 20:00:00,3506,10153268
2016-01-21 21:00:00,3235,10205212
2016-01-21 22:00:00,2986,6810460
2016-01-21 23:00:00,2912,6906636
2016-01-22 00:00:00,2875,6420028
2016-01-22 01:00:00,2909,6307548
2016-01-22 02:00:00,2963,6384140
2016-01-22 03:00:00,2822,6032556
2016-01-22 04:00:00,2651,5726652
2016-01-22 05:00:00,2589,5304108
2016-01-22 06:00:00,2553,5097180
2016-01-22 07:00:00,2539,5022172
2016-01-22 08:00:00,2532,4917404
2016-01-22 09:00:00,2639,5137158
2016-01-22 10:00:00,2986,6240180
2016-01-22 11:00:00,3863,10237813
2016-01-22 12:00:00,4266,10387952
2016-01-22 13:00:00,4333,10114936
2016-01-22 14:00:00,5266,16122137
2016-01-22 15:00:00,5520,18664932
2016-01-22 16:00:00,5454,23748148
2016-01-22 17:00:00,14807,81843996
2016-01-22 18:00:00,14988,87764548
2016-01-22 19:00:00,17109,123264252
2016-01-22 20:00:00,13696,148757884
2016-01-22 21:00:00,6972,37559100
2016-01-22 22:00:00,6298,34421076
2016-01-22 23:00:00,5309,29657028
2016-01-23 00:00:00,4761,29629404
2016-01-23 01:00:00,4275,26894388
2016-01-23 02:00:00,4332,28012116
2016-01-23 03:00:00,3790,27746596
2016-01-23 04:00:00,3674,28264484
2016-01-23 05:00:00,3539,28878708
2016-01-23 06:00:00,3172,27014100
2016-01-23 07:00:00,3022,25704932
2016-01-23 08:00:00,2578,23812644
2016-01-23 09:00:00,4874,69926452
2016-01-23 10:00:00,4726,58723956
2016-01-23 11:00:00,3029,24213676
2016-01-23 12:00:00,5019,66122900
2016-01-23 13:00:00,2688,19171284
2016-01-23 14:00:00,2917,19821644
2016-01-23 15:00:00,2525,17093940
2016-01-23 16:00:00,2714,18332532
2016-01-23 17:00:00,2584,17811228
2016-01-23 18:00:00,3210,20586348
2016-01-23 19:00:00,2379,17320972
2016-01-23 20:00:00,2334,16610180
2016-01-23 21:00:00,1961,15432212
2016-01-23 22:00:00,1843,13788228
2016-01-23 23:00:00,1734,12211468
2016-01-24 00:00:00,2210,13414620
2016-01-24 01:00:00,1895,11798892
2016-01-24 02:00:00,1813,10458332
2016-01-24 03:00:00,1747,9211964
2016-01-24 04:00:00,1689,7816348
2016-01-24 05:00:00,1665,7096348
2016-01-24 06:00:00,1638,6312252
2016-01-24 07:00:00,1628,6012252
2016-01-24 08:00:00,2211,9982252
2016-01-24 09:00:00,2495,12699300
2016-01-24 10:00:00,2182,8733204
2016-01-24 11:00:00,2164,8621028
2016-01-24 12:00:00,4834,31063775
2016-01-24 13:00:00,12992,45072065
2016-01-24 14:00:00,1838,10628754
2016-01-24 15:00:00,2785,17605220
2016-01-24 16:00:00,3485,23189000
2016-01-24 17:00:00,2092,14625888
2016-01-24 18:00:00,7018,31795380
2016-01-24 19:00:00,6370,28847680
2016-01-24 20:00:00,3777,29178712
2016-01-24 21:00:00,3818,29065572
2016-01-24 22:00:00,3765,27984238
2016-01-24 23:00:00,3627,27002018
2016-01-25 00:00:00,3354,24612386
2016-01-25 01:00:00,2585,16760200
2016-01-25 02:00:00,1631,7310852
2016-01-25 03:00:00,1361,6021688
2016-01-25 04:00:00,1344,5820980
2016-01-25 05:00:00,1288,5302720
2016-01-25 06:00:00,1169,4824352
2016-01-25 07:00:00,1144,4447512
2016-01-25 08:00:00,1142,4442392
2016-01-25 09:00:00,3524,29110220
2016-01-25 10:00:00,6314,42536872
2016-01-25 11:00:00,4303,24866032
2016-01-25 12:00:00,4458,23683840
2016-01-25 13:00:00,9929,33164308
2016-01-25 14:00:00,9247,27941360
2016-01-25 15:00:00,6931,21827452
2016-01-25 16:00:00,42113,105812760
2016-01-25 17:00:00,37512,87756796
2016-01-25 18:00:00,17860,41719128
2016-01-25 19:00:00,6005,24386376
2016-01-25 20:00:00,5067,21042384
2016-01-25 21:00:00,4193,18010896
2016-01-25 22:00:00,3392,10542000
2016-01-25 23:00:00,3053,9979064
2016-01-26 00:00:00,2855,9878136
2016-01-26 01:00:00,2117,9071704
2016-01-26 02:00:00,1826,9985504
2016-01-26 03:00:00,3648,11596672
2016-01-26 04:00:00,2691,10618560
2016-01-26 05:00:00,1606,8496944
2016-01-26 06:00:00,1381,6886864
2016-01-26 07:00:00,1181,5464928
2016-01-26 08:00:00,1607,5137336
2016-01-26 09:00:00,2252,8546096
2016-01-26 10:00:00,2268,8920904
2016-01-26 11:00:00,2747,13911520
2016-01-26 12:00:00,2364,8023976
2016-01-26 13:00:00,2683,9730656
2016-01-26 14:00:00,38908,96623352
2016-01-26 15:00:00,38093,82836864
2016-01-26 16:00:00,24335,95753240
2016-01-26 17:00:00,5555,18247200
2016-01-26 18:00:00,4565,15723688
2016-01-26 19:00:00,15188,58533008
2016-01-26 20:00:00,17349,52541072
2016-01-26 21:00:00,4845,15827104
2016-01-26 22:00:00,4437,12272128
2016-01-26 23:00:00,26756,90398816
2016-01-27 00:00:00,3688,8150400
2016-01-27 01:00:00,3455,7577824
2016-01-27 02:00:00,3361,8206388
2016-01-27 03:00:00,3296,9420340
2016-01-27 04:00:00,3081,7341492
2016-01-27 05:00:00,2656,5673620
2016-01-27 06:00:00,2345,5104788
2016-01-27 07:00:00,1964,4442260
2016-01-27 08:00:00,2623,11577604
2016-01-27 09:00:00,5116,25264564
2016-01-27 10:00:00,5758,21809692
2016-01-27 11:00:00,5889,24089788
2016-01-27 12:00:00,4302,13989692
2016-01-27 13:00:00,6089,18199596
2016-01-27 14:00:00,6287,32310028
2016-01-27 15:00:00,6101,29593996
2016-01-27 16:00:00,5349,15751588
2016-01-27 17:00:00,6340,24191004
2016-01-27 18:00:00,6299,26233148
2016-01-27 20:00:00,6985,45608220
2016-01-27 21:00:00,5563,19505540
2016-01-27 22:00:00,5426,16403456
2016-01-27 23:00:00,4778,15140920
2016-01-28 00:00:00,4337,12781340
2016-01-28 01:00:00,4010,10359156
2016-01-28 02:00:00,3202,9441704
2016-01-28 03:00:00,3057,13431512
2016-01-28 04:00:00,2929,17178356
2016-01-28 05:00:00,2242,19872472
2016-01-28 06:00:00,2197,19239968
2016-01-28 07:00:00,1832,13885208
2016-01-28 08:00:00,1574,8601692
2016-01-28 09:00:00,1741,6200500
2016-01-28 10:00:00,5643,21436760
2016-01-28 11:00:00,4730,16723240
2016-01-28 12:00:00,1886,9582488
2016-01-28 13:00:00,3895,10081984
2016-01-28 14:00:00,3304,7210319
2016-01-28 18:00:00,3274,8330400
2016-01-28 19:00:00,3589,9454588
2016-01-28 20:00:00,3801,9393292
2016-01-28 21:00:00,3526,6903659
2016-01-28 22:00:00,4264,7672256
2016-01-28 23:00:00,5428,11940052
2016-01-29 00:00:00,4872,76270300
2016-01-29 01:00:00,2828,9702168
2016-01-29 02:00:00,2239,6254604
2016-01-29 03:00:00,1758,4567452
2016-01-29 04:00:00,1302,3405508
2016-01-29 05:00:00,1113,3222100
2016-01-29 06:00:00,969,2988404
2016-01-29 07:00:00,1194,4882814
2016-01-29 08:00:00,2926,11124196
2016-01-29 09:00:00,7118,143474044
2016-01-29 10:00:00,4692,18524792
2016-01-29 11:00:00,5311,15080465
2016-01-29 12:00:00,7665,21592604
2016-01-29 13:00:00,6253,16624155
2016-01-29 14:00:00,34811,136756053
2016-01-29 15:00:00,70058,212451044
2016-01-29 16:00:00,57672,161568116
2016-01-29 17:00:00,40789,101785652
2016-01-29 18:00:00,40004,101778876
2016-01-29 19:00:00,23277,65436580
2016-01-29 20:00:00,15532,47459488
2016-01-29 21:00:00,11935,37189816
2016-01-29 22:00:00,7330,23602368
2016-01-29 23:00:00,3931,11573616
2016-01-30 00:00:00,3398,8508080
2016-01-30 01:00:00,3228,8340164
2016-01-30 02:00:00,12880,89655120
2016-01-30 03:00:00,2276,6845592
2016-01-30 04:00:00,2104,6093624
2016-01-30 05:00:00,1873,4860280
2016-01-30 06:00:00,1457,4234616
2016-01-30 07:00:00,1585,8419960
2016-01-30 08:00:00,1575,9006968
2016-01-30 09:00:00,1750,8855488
2016-01-30 10:00:00,1884,6560208
2016-01-30 11:00:00,22884,90641152
2016-01-30 12:00:00,1684,4949648
2016-01-30 13:00:00,3506,6427234
2016-01-30 14:00:00,3156,6971842
2016-01-30 15:00:00,4106,8902070
2016-01-30 16:00:00,9099,39722170
2016-01-30 17:00:00,6809,93676462
2016-01-30 18:00:00,1874,6228136
2016-01-30 19:00:00,1410,5944018
2016-01-30 20:00:00,1085,6094850
2016-01-30 21:00:00,1048,5734914
2016-01-30 22:00:00,22267,92217922
2016-01-30 23:00:00,657,4651370
2016-01-31 00:00:00,715,5221306
2016-01-31 01:00:00,690,4869674
2016-01-31 02:00:00,658,3745482
2016-01-31 03:00:00,571,3284810
2016-01-31 04:00:00,544,2845114
2016-01-31 05:00:00,536,2813882
2016-01-31 06:00:00,528,2764730
2016-01-31 07:00:00,21570,88971226
2016-01-31 08:00:00,16488,68322778
2016-01-31 09:00:00,917,4068266
2016-01-31 10:00:00,1211,5081354
2016-01-31 11:00:00,22035,88029642
2016-01-31 12:00:00,1141,3078514
2016-01-31 13:00:00,3257,4970866
2016-01-31 14:00:00,3556,5081458
2016-01-31 15:00:00,5113,12723978
2016-01-31 16:00:00,5267,14595844
2016-01-31 17:00:00,5102,12161284
2016-01-31 18:00:00,5599,15361468
2016-01-31 19:00:00,4086,9270596
2016-01-31 20:00:00,3781,7765212
2016-01-31 21:00:00,3611,4959100
2016-01-31 22:00:00,4960,7342124
2016-01-31 23:00:00,5655,8431148
2016-02-01 00:00:00,4268,5978964
2016-02-01 01:00:00,25001,91584484
2016-02-01 02:00:00,4597,8357666
2016-02-01 03:00:00,4913,8770886
2016-02-01 04:00:00,3789,6253196
2016-02-01 05:00:00,3600,5799244
2016-02-01 06:00:00,3531,5634732
2016-02-01 07:00:00,3232,5453998
2016-02-01 08:00:00,2704,5161134
2016-02-01 09:00:00,2636,5736598
2016-02-01 10:00:00,3121,8278798
2016-02-01 11:00:00,8375,29353918
2016-02-01 12:00:00,6248,18250558
2016-02-01 13:00:00,7044,27465334
2016-02-01 14:00:00,9734,32423422
2016-02-01 15:00:00,14821,70323802
2016-02-01 16:00:00,16824,81265306
2016-02-01 17:00:00,13798,86161861
2016-02-01 18:00:00,12113,143452606
2016-02-01 19:00:00,7219,39968542
2016-02-01 20:00:00,82485,618917770
2016-02-01 21:00:00,9065,31388266
2016-02-01 22:00:00,8672,30492074
2016-02-01 23:00:00,5899,24662086
2016-02-02 00:00:00,5094,20490064
2016-02-02 01:00:00,152130,1361314636
2016-02-02 02:00:00,3708,11036290
2016-02-02 03:00:00,3208,7848802
2016-02-02 04:00:00,2767,6062074
2016-02-02 05:00:00,2481,5418384
2016-02-02 06:00:00,2108,4640624
2016-02-02 07:00:00,2034,5610984
2016-02-02 08:00:00,1668,4257472
2016-02-02 09:00:00,1669,5154832
2016-02-02 10:00:00,28832,118103700
2016-02-02 11:00:00,9775,39191135
2016-02-02 12:00:00,8822,75452441
2016-02-02 13:00:00,14623,40016044
2016-02-02 14:00:00,16147,37731536
2016-02-02 15:00:00,16507,42776948
2016-02-02 16:00:00,15080,31485254
2016-02-02 17:00:00,15002,32042256
2016-02-02 18:00:00,20845,60181776
2016-02-02 19:00:00,9604,21323676
2016-02-02 20:00:00,7491,14164472
2016-02-02 21:00:00,6304,10996280
2016-02-02 22:00:00,7764,11009596
2016-02-02 23:00:00,5883,9897496
2016-02-03 00:00:00,4537,9172884
2016-02-03 01:00:00,4130,7633804
2016-02-03 02:00:00,4010,6721088
2016-02-03 03:00:00,4173,10557336
2016-02-03 04:00:00,3952,6257336
2016-02-03 05:00:00,3845,6009240
2016-02-03 06:00:00,3784,5691288
2016-02-03 07:00:00,3809,5636056
2016-02-03 08:00:00,3523,6577752
2016-02-03 09:00:00,3025,6195656
2016-02-03 10:00:00,2940,5955643
2016-02-03 11:00:00,2826,6896036
2016-02-03 12:00:00,2308,5550472
2016-02-03 13:00:00,2773,39087240
2016-02-03 14:00:00,4004,86846564
2016-02-03 15:00:00,6196,69477553
2016-02-03 16:00:00,6633,103271409
2016-02-03 17:00:00,3610,25181656
2016-02-03 18:00:00,2935,19680424
2016-02-03 19:00:00,11805,168451985
2016-02-03 20:00:00,27670,1167945273
2016-02-03 21:00:00,3931,27327432
2016-02-03 22:00:00,3571,25823554
2016-02-03 23:00:00,3419,24203774
2016-02-04 00:00:00,3224,21101025
2016-02-04 01:00:00,2904,19431442
2016-02-04 02:00:00,2220,17745843
2016-02-04 03:00:00,2001,17070881
2016-02-04 04:00:00,1945,16972482
2016-02-04 05:00:00,1875,16889538
2016-02-04 06:00:00,1740,16508738
2016-02-04 07:00:00,1664,16768322
2016-02-04 08:00:00,1817,22290290
2016-02-04 09:00:00,2384,24680866
2016-02-04 10:00:00,7310,44008938
2016-02-04 11:00:00,3017,26659356
2016-02-04 12:00:00,12283,107204559
2016-02-04 13:00:00,9350,77946148
2016-02-04 14:00:00,2637,20986670
2016-02-04 15:00:00,8553,39337042
2016-02-04 16:00:00,3319,21156414
2016-02-04 17:00:00,6635,40590630
2016-02-04 18:00:00,7187,40383026
2016-02-04 19:00:00,3412,32726282
2016-02-04 20:00:00,4979,54009796
2016-02-04 21:00:00,6190,50761521
2016-02-04 22:00:00,3453,37864754
2016-02-04 23:00:00,7639,44192140
2016-02-05 00:00:00,5864,32267174
2016-02-05 01:00:00,5712,31695665
2016-02-05 02:00:00,2693,28667946
2016-02-05 03:00:00,1868,27097164
2016-02-05 04:00:00,3937,37653969
2016-02-05 05:00:00,3635,34589677
2016-02-05 06:00:00,2335,30581186
2016-02-05 07:00:00,1516,27626236
2016-02-05 08:00:00,1581,37860524
2016-02-05 09:00:00,2855,41661032
2016-02-05 10:00:00,2132,39519140
2016-02-05 11:00:00,2264,39844174
2016-02-05 12:00:00,4001,43129076
2016-02-05 13:00:00,4492,41813378
2016-02-05 14:00:00,3976,49930023
2016-02-05 15:00:00,6799,52905655
2016-02-05 16:00:00,6635,48852617
2016-02-05 17:00:00,6870,49876775
2016-02-05 18:00:00,8533,83174146
2016-02-05 19:00:00,3399,41551306
2016-02-05 20:00:00,3009,40331482
2016-02-05 21:00:00,5239,52953602
2016-02-05 22:00:00,4170,46612487
2016-02-05 23:00:00,2926,39208071
2016-02-06 00:00:00,3479,36386420
2016-02-06 01:00:00,3031,28343932
2016-02-06 02:00:00,2374,23636978
2016-02-06 03:00:00,2727,26787338
2016-02-06 04:00:00,2502,24499305
2016-02-06 05:00:00,2034,21654264
2016-02-06 06:00:00,3682,34752063
2016-02-06 07:00:00,1437,16742204
2016-02-06 08:00:00,1780,15930812
2016-02-06 09:00:00,1314,15561186
2016-02-06 10:00:00,1625,19372762
2016-02-06 11:00:00,1257,15409358
2016-02-06 12:00:00,1179,15537673
2016-02-06 13:00:00,1117,15512575
2016-02-06 14:00:00,26176,66946471
2016-02-06 15:00:00,25822,67357648
2016-02-06 16:00:00,25873,68352720
2016-02-06 17:00:00,30196,93290228
2016-02-06 18:00:00,27075,90201088
2016-02-06 19:00:00,10916,45726792
2016-02-06 20:00:00,4298,29456168
2016-02-06 21:00:00,2774,24831152
2016-02-06 22:00:00,2400,21864468
2016-02-06 23:00:00,2191,20697420
2016-02-07 00:00:00,2075,20020796
2016-02-07 01:00:00,1935,19474944
2016-02-07 02:00:00,1830,18931972
2016-02-07 03:00:00,1558,17597660
2016-02-07 04:00:00,1521,16479314
2016-02-07 05:00:00,1368,16127012
2016-02-07 06:00:00,1110,14759948
2016-02-07 07:00:00,911,13814572
2016-02-07 08:00:00,918,14484596
2016-02-07 09:00:00,1439,14829460
2016-02-07 10:00:00,1023,14391508
2016-02-07 11:00:00,965,14346052
2016-02-07 12:00:00,917,14463436
2016-02-07 13:00:00,939,13804556
2016-02-07 14:00:00,952,14647054
2016-02-07 15:00:00,1239,16971758
2016-02-07 16:00:00,1131,17457622
2016-02-07 17:00:00,1056,15381438
2016-02-07 18:00:00,897,14072478
2016-02-07 19:00:00,832,13255342
2016-02-07 20:00:00,955,13366246
2016-02-07 21:00:00,902,12736510
2016-02-07 22:00:00,747,12509894
2016-02-07 23:00:00,1825,20779334
2016-02-08 00:00:00,2808,32337734
2016-02-08 01:00:00,1044,7053574
2016-02-08 02:00:00,859,5324030
2016-02-08 03:00:00,730,3899166
2016-02-08 04:00:00,698,3538496
2016-02-08 05:00:00,689,3484192
2016-02-08 06:00:00,682,3453984
2016-02-08 07:00:00,892,4948320
2016-02-08 08:00:00,2073,16463168
2016-02-08 09:00:00,60780,285409992
2016-02-08 10:00:00,38513,293141607
2016-02-08 11:00:00,12491,26411542
2016-02-08 12:00:00,192760,845986028
2016-02-08 13:00:00,4655,39082452
2016-02-08 14:00:00,6093,25323592
2016-02-08 15:00:00,10866,39800764
2016-02-08 16:00:00,4386,31505731
2016-02-08 17:00:00,5876,34622750
2016-02-08 18:00:00,2876,20490432
2016-02-08 19:00:00,2636,22371412
2016-02-08 20:00:00,2698,19340560
2016-02-08 21:00:00,2181,19788792
2016-02-08 22:00:00,7297,62313928
2016-02-08 23:00:00,176353,712383136
2016-02-09 00:00:00,5023,22784560
2016-02-09 01:00:00,2929,18805120
2016-02-09 02:00:00,1259,15376568
2016-02-09 03:00:00,1150,14975032
2016-02-09 04:00:00,1090,14843480
2016-02-09 05:00:00,1002,14731592
2016-02-09 06:00:00,952,14446320
2016-02-09 07:00:00,6276,57034608
2016-02-09 08:00:00,1455,16327096
2016-02-09 09:00:00,1928,15852376
2016-02-09 10:00:00,2032,18206140
2016-02-09 11:00:00,2159,19836064
2016-02-09 12:00:00,2650,19310664
2016-02-09 13:00:00,2050,18067368
2016-02-09 14:00:00,2401,18631480
2016-02-09 15:00:00,4062,35449584
2016-02-09 16:00:00,4338,29239016
2016-02-09 17:00:00,173932,704752110
2016-02-09 18:00:00,3077,21613223
2016-02-09 19:00:00,3885,28926851
2016-02-09 20:00:00,2926,25540593
2016-02-09 21:00:00,5917,27885314
2016-02-09 22:00:00,6295,27618920
2016-02-09 23:00:00,7474,28237954
2016-02-10 00:00:00,6601,26636976
2016-02-10 01:00:00,4279,24694680
2016-02-10 02:00:00,3002,22956917
2016-02-10 03:00:00,2491,22014352
2016-02-10 04:00:00,2576,23125084
2016-02-10 05:00:00,2217,20722752
2016-02-10 06:00:00,1905,19058160
2016-02-10 07:00:00,1852,18924190
2016-02-10 08:00:00,172499,699653631
2016-02-10 09:00:00,4883,21221991
2016-02-10 10:00:00,3569,34555388
2016-02-10 11:00:00,4336,35019056
2016-02-10 12:00:00,5772,47823354
2016-02-10 13:00:00,6953,60863209
2016-02-10 14:00:00,5541,26197439
2016-02-10 15:00:00,4847,25585434
2016-02-10 16:00:00,4692,28601352
2016-02-10 17:00:00,5778,46493104
2016-02-10 18:00:00,5871,61061330
2016-02-10 19:00:00,5562,71968078
2016-02-10 20:00:00,5942,71673023
2016-02-10 21:00:00,5217,66758631
2016-02-10 22:00:00,4611,57575913
2016-02-10 23:00:00,20079,81565769
2016-02-11 00:00:00,22245,96671529
2016-02-11 01:00:00,3098,27965368
2016-02-11 02:00:00,2608,23012216
2016-02-11 03:00:00,2299,18739480
2016-02-11 04:00:00,2146,17904680
2016-02-11 05:00:00,1942,17778864
2016-02-11 06:00:00,2479,18209760
2016-02-11 07:00:00,4319,35398206
2016-02-11 08:00:00,2996,23342200
2016-02-11 09:00:00,2728,23045263
2016-02-11 10:00:00,4029,24255625
2016-02-11 11:00:00,2781,25001987
2016-02-11 12:00:00,3342,26411279
2016-02-11 13:00:00,7029,65165808
2016-02-11 14:00:00,3834,33691806
2016-02-11 15:00:00,3383,27437183
2016-02-11 16:00:00,3003,28365476
2016-02-11 17:00:00,3496,29923036
2016-02-11 18:00:00,2965,26658248
2016-02-11 19:00:00,3320,24996837
2016-02-11 20:00:00,2636,23383798
2016-02-11 21:00:00,2234,21774770
2016-02-11 22:00:00,1931,20536458
2016-02-11 23:00:00,2591,22278260
2016-02-12 00:00:00,1899,19182510
2016-02-12 01:00:00,1649,17804614
2016-02-12 02:00:00,1438,16386534
2016-02-12 03:00:00,1378,15806926
2016-02-12 04:00:00,1348,15384846
2016-02-12 05:00:00,1342,15611070
2016-02-12 06:00:00,1471,28654686
2016-02-12 07:00:00,1338,16991794
2016-02-12 08:00:00,1650,17137053
2016-02-12 09:00:00,1835,21017313
2016-02-12 10:00:00,3551,31363929
2016-02-12 11:00:00,4900,34353282
2016-02-12 12:00:00,3117,23952463
2016-02-12 13:00:00,3397,27423759
2016-02-12 14:00:00,6296,31005109
2016-02-12 15:00:00,6536,32555154
2016-02-12 16:00:00,5280,28043603
2016-02-12 17:00:00,5695,33319205
2016-02-12 18:00:00,4962,24419766
2016-02-12 19:00:00,5654,24234711
2016-02-12 20:00:00,4375,21587724
2016-02-12 21:00:00,4367,21063858
2016-02-12 22:00:00,4213,20227773
2016-02-12 23:00:00,4212,19937219
2016-02-13 00:00:00,3978,19531020
2016-02-13 01:00:00,3908,19095749
2016-02-13 02:00:00,3815,18675389
2016-02-13 03:00:00,3529,18276277
2016-02-13 04:00:00,3491,18023685
2016-02-13 05:00:00,3188,17740926
2016-02-13 06:00:00,3049,17583766
2016-02-13 07:00:00,2870,17214927
2016-02-13 08:00:00,2845,17257951
2016-02-13 09:00:00,2790,21081761
2016-02-13 10:00:00,2601,21279697
2016-02-13 11:00:00,2406,21051550
2016-02-13 12:00:00,5059,7684030
2016-02-13 13:00:00,4523,8091031
2016-02-13 14:00:00,3959,8229367
2016-02-13 15:00:00,3723,8112997
2016-02-13 16:00:00,6620,208206141
2016-02-13 17:00:00,4068,41710887
2016-02-13 18:00:00,3008,8090989
2016-02-13 19:00:00,2996,8577409
2016-02-13 20:00:00,5808,13314198
2016-02-13 21:00:00,5258,14433707
2016-02-13 22:00:00,3783,12629831
2016-02-13 23:00:00,2818,11187610
2016-02-14 00:00:00,8175,394757060
2016-02-14 01:00:00,2641,63640940
2016-02-14 02:00:00,1572,3052852
2016-02-14 03:00:00,1405,2721980
2016-02-14 04:00:00,1261,2612764
2016-02-14 05:00:00,1163,2552588
2016-02-14 06:00:00,1139,2479428
2016-02-14 07:00:00,1090,2446116
2016-02-14 08:00:00,1077,2426484
2016-02-14 09:00:00,1477,2832079
2016-02-14 10:00:00,1388,2747687
2016-02-14 11:00:00,1321,2912357
2016-02-14 12:00:00,1506,5181477
2016-02-14 13:00:00,1481,15745022
2016-02-14 14:00:00,1890,34801190
2016-02-14 15:00:00,1898,28478846
2016-02-14 16:00:00,1507,23678224
2016-02-14 17:00:00,1423,23279112
2016-02-14 18:00:00,1492,25181496
2016-02-14 19:00:00,1406,24616832
2016-02-14 20:00:00,1355,23260048
2016-02-14 21:00:00,1622,18586640
2016-02-14 22:00:00,4412,40011824
2016-02-14 23:00:00,1303,7508840
2016-02-15 00:00:00,1222,7260048
2016-02-15 01:00:00,1199,7248048
2016-02-15 02:00:00,2266,77706160
2016-02-15 03:00:00,1158,6899120
2016-02-15 04:00:00,3187,23691024
2016-02-15 05:00:00,920,2925488
2016-02-15 06:00:00,1485,8381336
2016-02-15 07:00:00,2919,20400096
2016-02-15 08:00:00,683,1955872
2016-02-15 09:00:00,2594,4444016
2016-02-15 10:00:00,2066,9423416
2016-02-15 11:00:00,1048,4741080
2016-02-15 12:00:00,2567,16535708
2016-02-15 13:00:00,2218,12352742
2016-02-15 14:00:00,3475,161695320
2016-02-15 15:00:00,1263,25916004
2016-02-15 16:00:00,1410,23767588
2016-02-15 17:00:00,1002,3506332
2016-02-15 18:00:00,1318,6298932
2016-02-15 19:00:00,10895,62707312
2016-02-15 20:00:00,4967,24861888
2016-02-15 21:00:00,4231,19696024
2016-02-15 22:00:00,4361,25249560
2016-02-15 23:00:00,3622,21573352
2016-02-16 00:00:00,3042,16900616
2016-02-16 01:00:00,2700,14152144
2016-02-16 02:00:00,2787,13521664
2016-02-16 03:00:00,2237,10337488
2016-02-16 04:00:00,2000,8967296
2016-02-16 05:00:00,1898,8455856
2016-02-16 06:00:00,1867,8079808
2016-02-16 07:00:00,1651,8935512
2016-02-16 08:00:00,1542,6214696
2016-02-16 09:00:00,4262,7076200
2016-02-16 10:00:00,4507,8053832
2016-02-16 11:00:00,4464,7816352
2016-02-16 12:00:00,16474,61936519
2016-02-16 13:00:00,9845,50266451
2016-02-16 14:00:00,10784,50998894
2016-02-16 15:00:00,4737,10049413
2016-02-16 16:00:00,4834,8618484
2016-02-16 17:00:00,6545,18725138
2016-02-16 18:00:00,5274,22721252
2016-02-16 19:00:00,4691,16803131
2016-02-16 20:00:00,3853,7994332
2016-02-16 21:00:00,3599,6288920
2016-02-16 22:00:00,4324,6271720
2016-02-16 23:00:00,3277,4185036
2016-02-17 00:00:00,3178,3291360
2016-02-17 01:00:00,3068,2768256
2016-02-17 02:00:00,3001,2491140
2016-02-17 03:00:00,2847,2854416
2016-02-17 04:00:00,2729,2174096
2016-02-17 05:00:00,2684,2106168
2016-02-17 06:00:00,2636,2054376
2016-02-17 07:00:00,2510,1925624
2016-02-17 08:00:00,3851,3252712
2016-02-17 09:00:00,4461,11490844
2016-02-17 10:00:00,5052,20006460
2016-02-17 11:00:00,3730,18660880
2016-02-17 12:00:00,2617,12083908
2016-02-17 13:00:00,3693,15992337
2016-02-17 14:00:00,2490,14338468
2016-02-17 15:00:00,7569,39181092
2016-02-17 16:00:00,5487,15715436
2016-02-17 17:00:00,6301,24228853
2016-02-17 18:00:00,5970,22751517
2016-02-17 19:00:00,6915,33259274
2016-02-17 20:00:00,5467,30836008
2016-02-17 21:00:00,4757,19645576
2016-02-17 22:00:00,4052,12567016
2016-02-17 23:00:00,3780,12042312
2016-02-18 00:00:00,3558,11495360
2016-02-18 01:00:00,3181,6805216
2016-02-18 02:00:00,3003,5776792
2016-02-18 03:00:00,2880,5040184
2016-02-18 04:00:00,2728,4469752
2016-02-18 05:00:00,2558,3711736
2016-02-18 06:00:00,2420,3509544
2016-02-18 07:00:00,2294,3271128
2016-02-18 08:00:00,2307,4019000
2016-02-18 09:00:00,3434,5354824
2016-02-18 10:00:00,3494,6772708
2016-02-18 11:00:00,8331,53240068
2016-02-18 12:00:00,12562,87326021
2016-02-18 13:00:00,10384,75877163
2016-02-18 14:00:00,13115,105506722
2016-02-18 15:00:00,7802,49731222
2016-02-18 16:00:00,6547,34048460
2016-02-18 17:00:00,4034,15016360
2016-02-18 18:00:00,4147,14983656
2016-02-18 19:00:00,4397,13740568
2016-02-18 20:00:00,22882,204961512
2016-02-18 21:00:00,3604,11741787
2016-02-18 22:00:00,3119,9707927
2016-02-18 23:00:00,5211,38793376
2016-02-19 00:00:00,2964,21388920
2016-02-19 01:00:00,2859,20966840
2016-02-19 02:00:00,2943,22141144
2016-02-19 03:00:00,2829,22281728
2016-02-19 04:00:00,2759,22110680
2016-02-19 05:00:00,2549,20964432
2016-02-19 06:00:00,2352,20099472
2016-02-19 07:00:00,2313,20528160
2016-02-19 08:00:00,2313,8825928
2016-02-19 09:00:00,2631,21288296
2016-02-19 10:00:00,4206,28128457
2016-02-19 11:00:00,4399,27186264
2016-02-19 12:00:00,3434,25760272
2016-02-19 13:00:00,3113,23954896
2016-02-19 14:00:00,6902,59161728
2016-02-19 15:00:00,7002,57410096
2016-02-19 16:00:00,9165,62311937
2016-02-19 17:00:00,8075,56874834
2016-02-19 18:00:00,6421,49600886
2016-02-19 19:00:00,6204,46987936
2016-02-19 20:00:00,6114,31070928
2016-02-19 21:00:00,6623,30800793
2016-02-19 22:00:00,5965,24664286
2016-02-19 23:00:00,5470,20524432
2016-02-20 00:00:00,5421,14545496
2016-02-20 01:00:00,5205,11895064
2016-02-20 02:00:00,4775,11152024
2016-02-20 03:00:00,7756,220113220
2016-02-20 04:00:00,3939,7823228
2016-02-20 05:00:00,3695,6911940
2016-02-20 06:00:00,3386,5783464
2016-02-20 07:00:00,3260,5292528
2016-02-20 08:00:00,3011,4944543
2016-02-20 09:00:00,3307,17552083
2016-02-20 10:00:00,4075,21202662
2016-02-20 11:00:00,4051,21072824
2016-02-20 12:00:00,3901,20538592
2016-02-20 13:00:00,3841,20376288
2016-02-20 14:00:00,3663,19775024
2016-02-20 15:00:00,11148,501056296
2016-02-20 16:00:00,3694,22348944
2016-02-20 17:00:00,3266,20254080
2016-02-20 18:00:00,3324,20113944
2016-02-20 19:00:00,3274,19749464
2016-02-20 20:00:00,2983,17526856
2016-02-20 21:00:00,3396,19760932
2016-02-20 22:00:00,5531,30333664
2016-02-20 23:00:00,5313,18249408
2016-02-21 00:00:00,5225,18199956
2016-02-21 01:00:00,5050,17872652
2016-02-21 02:00:00,4875,17507676
2016-02-21 03:00:00,4794,17354684
2016-02-21 04:00:00,4621,17177380
2016-02-21 05:00:00,4521,17056108
2016-02-21 06:00:00,4352,16859800
2016-02-21 07:00:00,4271,16682664
2016-02-21 08:00:00,4177,16928224
2016-02-21 09:00:00,4233,17107808
2016-02-21 10:00:00,4304,18139208
2016-02-21 11:00:00,4185,17350416
2016-02-21 12:00:00,7738,247355384
2016-02-21 13:00:00,4586,18235544
2016-02-21 14:00:00,4706,18365520
2016-02-21 15:00:00,4674,19232000
2016-02-21 16:00:00,4560,18567532
2016-02-21 17:00:00,4301,17405268
2016-02-21 18:00:00,4302,17055938
2016-02-21 19:00:00,4226,18441136
2016-02-21 20:00:00,20103,178213704
2016-02-21 21:00:00,11947,96674504
2016-02-21 22:00:00,3689,16015288
2016-02-21 23:00:00,3678,15956352
2016-02-22 00:00:00,3657,15874112
2016-02-22 01:00:00,7884,28837712
2016-02-22 02:00:00,5988,26155600
2016-02-22 03:00:00,4407,12238392
2016-02-22 04:00:00,3493,6539136
2016-02-22 05:00:00,873,2402944
2016-02-22 06:00:00,809,2187536
2016-02-22 07:00:00,776,2075456
2016-02-22 08:00:00,780,2109200
2016-02-22 09:00:00,1151,3473252
2016-02-22 10:00:00,1360,4387126
2016-02-22 11:00:00,2709,12434228
2016-02-22 12:00:00,2530,7611164
2016-02-22 13:00:00,1952,5585684
2016-02-22 14:00:00,1921,8067754
2016-02-22 15:00:00,1973,7108686
2016-02-22 16:00:00,1452,5938000
2016-02-22 17:00:00,2057,8638680
2016-02-22 18:00:00,1672,5556784
2016-02-22 19:00:00,8859,155820841
2016-02-22 20:00:00,5832,83059013
2016-02-22 21:00:00,4984,78088436
2016-02-22 22:00:00,4984,73524812
2016-02-22 23:00:00,4330,64841264
2016-02-23 00:00:00,3407,51109171
2016-02-23 01:00:00,2553,36681567
2016-02-23 02:00:00,2262,30135309
2016-02-23 03:00:00,1780,23969013
2016-02-23 04:00:00,1248,16516007
2016-02-23 05:00:00,858,9163333
2016-02-23 06:00:00,997,5452742
2016-02-23 07:00:00,1471,5331989
2016-02-23 08:00:00,1138,3425132
2016-02-24 17:00:00,8509,46722564
2016-02-24 18:00:00,14755,80242808
2016-02-24 19:00:00,14212,78328844
2016-02-24 20:00:00,13637,76265212
2016-02-24 21:00:00,12029,74456092
2016-02-24 22:00:00,12419,68288720
2016-02-24 23:00:00,5395,44982404
2016-02-25 00:00:00,4529,39763636
2016-02-25 01:00:00,8503,77713524
2016-02-25 02:00:00,7458,73833576
2016-02-25 03:00:00,1227,26612584
2016-02-25 04:00:00,1040,25932919
2016-02-25 05:00:00,10999,106617658
2016-02-25 06:00:00,7701,76986928
2016-02-25 07:00:00,983,25287720
2016-02-25 08:00:00,1662,31009152
2016-02-25 09:00:00,5648,35963648
2016-02-25 10:00:00,11312,96259584
2016-02-25 11:00:00,3246,30811012
2016-02-25 12:00:00,2719,29189044
2016-02-25 13:00:00,9990,88025952
2016-02-25 14:00:00,5087,71853030
2016-02-25 15:00:00,3038,36234801
2016-02-25 16:00:00,3125,28577034
2016-02-25 17:00:00,2923,26628444
2016-02-25 18:00:00,6300,260549440
2016-02-25 19:00:00,8841,71640770
2016-02-25 20:00:00,4210,45601191
2016-02-25 21:00:00,2339,12608249
2016-02-25 22:00:00,2237,8993236
2016-02-25 23:00:00,8677,69479756
2016-02-26 00:00:00,6762,53541564
2016-02-26 01:00:00,5842,44090548
2016-02-26 02:00:00,5173,36803740
2016-02-26 03:00:00,4684,33662848
2016-02-26 04:00:00,4308,29819368
2016-02-26 05:00:00,3953,25298780
2016-02-26 06:00:00,3658,22160504
2016-02-26 07:00:00,3573,19814712
2016-02-26 08:00:00,3604,19502704
2016-02-26 09:00:00,3752,21858950
2016-02-26 10:00:00,4373,21482128
2016-02-26 11:00:00,4133,27485690
2016-02-26 12:00:00,3981,31914344
2016-02-26 13:00:00,3903,25435397
2016-02-26 14:00:00,8507,43968027
2016-02-26 15:00:00,5003,25634213
2016-02-26 16:00:00,4353,34882914
2016-02-26 17:00:00,4793,32654496
2016-02-26 18:00:00,3606,28533984
2016-02-26 19:00:00,3388,27258824
2016-02-26 20:00:00,3059,25959976
2016-02-26 21:00:00,3223,26056322
2016-02-26 22:00:00,3050,25030554
2016-02-26 23:00:00,3044,25592080
2016-02-27 00:00:00,3109,25386648
2016-02-27 01:00:00,2766,23945368
2016-02-27 02:00:00,2610,22883448
2016-02-27 03:00:00,2181,21701512
2016-02-27 04:00:00,2150,19248472
2016-02-27 05:00:00,2106,19090392
2016-02-27 06:00:00,2071,12983352
2016-02-27 07:00:00,2013,9276832
2016-02-27 08:00:00,2746,10538576
2016-02-27 09:00:00,3225,8521576
2016-02-27 10:00:00,3146,7304864
2016-02-27 11:00:00,3103,7241940
2016-02-27 12:00:00,2651,6241209
2016-02-27 13:00:00,2902,8145496
2016-02-27 14:00:00,3714,9533985
2016-02-27 15:00:00,3252,8621427
2016-02-27 16:00:00,3428,10380397
2016-02-27 17:00:00,4055,12160775
2016-02-27 18:00:00,4728,16989639
2016-02-27 19:00:00,4497,21685045
2016-02-27 20:00:00,3544,9813986
2016-02-27 21:00:00,3290,9135338
2016-02-27 22:00:00,3091,8745624
2016-02-27 23:00:00,3781,18076928
2016-02-28 00:00:00,3115,13216932
2016-02-28 01:00:00,4437,24358740
2016-02-28 02:00:00,2571,8674184
2016-02-28 03:00:00,2444,8227780
2016-02-28 04:00:00,2338,7608240
2016-02-28 05:00:00,2243,7819416
2016-02-28 06:00:00,2099,7495048
2016-02-28 07:00:00,1911,6556928
2016-02-28 08:00:00,2033,7103400
2016-02-28 09:00:00,2611,8570992
2016-02-28 10:00:00,3842,18391016
2016-02-28 11:00:00,3179,9823215
2016-02-28 12:00:00,4208,18434503
2016-02-28 13:00:00,3857,16700921
2016-02-28 14:00:00,3507,10743451
2016-02-28 15:00:00,5712,31980129
2016-02-28 16:00:00,3476,9065741
2016-02-28 17:00:00,2830,5960909
2016-02-28 18:00:00,3304,10255158
2016-02-28 19:00:00,7949,28517682
2016-02-28 20:00:00,8324,26179040
2016-02-28 21:00:00,6754,20299776
2016-02-28 22:00:00,6260,32179888
2016-02-28 23:00:00,5009,48615832
2016-02-29 00:00:00,3296,8166936
2016-02-29 01:00:00,3067,7372312
2016-02-29 02:00:00,3215,7339980
2016-02-29 03:00:00,3605,7070596
2016-02-29 04:00:00,3441,6788892
2016-02-29 05:00:00,3908,8041948
2016-02-29 06:00:00,3935,7746020
2016-02-29 07:00:00,4506,8514180
2016-02-29 08:00:00,4335,6984268
2016-02-29 09:00:00,3477,5391268
2016-02-29 10:00:00,4213,7606352
2016-02-29 11:00:00,7640,21306448
2016-02-29 12:00:00,7164,19397716
2016-02-29 13:00:00,6296,13098404
2016-02-29 14:00:00,6381,16588680
2016-02-29 15:00:00,5375,21471564
2016-02-29 16:00:00,4997,36101228
2016-02-29 17:00:00,4729,12349700
2016-02-29 18:00:00,19878,72630684
2016-02-29 19:00:00,8592,29709922
2016-02-29 20:00:00,4326,15523406
2016-02-29 21:00:00,4741,20376803
2016-02-29 22:00:00,4282,18554167
2016-02-29 23:00:00,3846,15047645
2016-03-01 00:00:00,3568,13911628
2016-03-01 01:00:00,3138,11218280
2016-03-01 02:00:00,2690,8548011
2016-03-01 03:00:00,2453,7030090
2016-03-01 04:00:00,2286,6261452
2016-03-01 05:00:00,2171,5535876
2016-03-01 06:00:00,2046,4460684
2016-03-01 07:00:00,2205,7474188
2016-03-01 08:00:00,2330,4495856
2016-03-01 09:00:00,2939,4220039
2016-03-01 10:00:00,27401,114090334
2016-03-01 11:00:00,70956,284070160
2016-03-01 12:00:00,70297,276379048
2016-03-01 13:00:00,12415,47089634
2016-03-01 14:00:00,11682,484771348
2016-03-01 15:00:00,3494,8976834
2016-03-01 16:00:00,3422,9155760
2016-03-01 17:00:00,3872,11070220
2016-03-01 18:00:00,4724,12125234
2016-03-01 19:00:00,4915,11231964
2016-03-01 20:00:00,7439,14489836
2016-03-01 21:00:00,9199,19433686
2016-03-01 22:00:00,8442,36779302
2016-03-01 23:00:00,7449,12764746
2016-03-02 00:00:00,7235,12279111
2016-03-02 01:00:00,6860,11590175
2016-03-02 02:00:00,6455,10894592
2016-03-02 03:00:00,6206,10178544
2016-03-02 04:00:00,5906,9372592
2016-03-02 05:00:00,5446,8455008
2016-03-02 06:00:00,4995,7722084
2016-03-02 07:00:00,4794,7358072
2016-03-02 08:00:00,4649,7032584
2016-03-02 09:00:00,5014,8174064
2016-03-02 10:00:00,6473,12814520
2016-03-02 11:00:00,6960,21902712
2016-03-02 12:00:00,5634,13491752
2016-03-02 13:00:00,5163,10252212
2016-03-02 14:00:00,4756,9773224
2016-03-02 15:00:00,6345,104524231
2016-03-02 16:00:00,12052,92382816
2016-03-02 17:00:00,7653,47135048
2016-03-02 18:00:00,6615,49434791
2016-03-02 19:00:00,5230,17158047
2016-03-02 20:00:00,4952,15292024
2016-03-02 21:00:00,5156,9251008
2016-03-02 22:00:00,4824,8464892
2016-03-02 23:00:00,5463,33655924
2016-03-03 00:00:00,5363,43420300
2016-03-03 01:00:00,5250,13468780
2016-03-03 02:00:00,5482,36870620
2016-03-03 03:00:00,3979,6599276
2016-03-03 04:00:00,3833,6516244
2016-03-03 05:00:00,3709,6457484
2016-03-03 06:00:00,3556,6371252
2016-03-03 07:00:00,3468,6365492
2016-03-03 08:00:00,3490,6173896
2016-03-03 09:00:00,12282,93927152
2016-03-03 10:00:00,7244,45552640
2016-03-03 11:00:00,5111,23185612
2016-03-03 12:00:00,3396,5571777
2016-03-03 13:00:00,3572,6361588
2016-03-03 14:00:00,3564,6471316
2016-03-03 15:00:00,4507,21701604
2016-03-03 16:00:00,4148,6850085
2016-03-03 17:00:00,4285,15794892
2016-03-03 18:00:00,5136,19950829
2016-03-03 19:00:00,7219,60128608
2016-03-03 20:00:00,8168,95387108
2016-03-03 21:00:00,6676,55931276
2016-03-03 22:00:00,6096,52472912
2016-03-03 23:00:00,5782,51834032
2016-03-04 00:00:00,5247,40455616
2016-03-04 01:00:00,5845,112487992
2016-03-04 02:00:00,3738,20648040
2016-03-04 03:00:00,3227,14319648
2016-03-04 04:00:00,3088,12243040
2016-03-04 05:00:00,2819,10977576
2016-03-04 06:00:00,2542,7906576
2016-03-04 07:00:00,2540,6862976
2016-03-04 08:00:00,3385,7883168
2016-03-04 09:00:00,8128,12521224
2016-03-04 10:00:00,3816,14145532
2016-03-04 11:00:00,3870,13509432
2016-03-04 12:00:00,3853,14265856
2016-03-04 13:00:00,4357,24858696
2016-03-04 14:00:00,4727,35801404
2016-03-04 15:00:00,4873,31921288
2016-03-04 16:00:00,5045,31567093
2016-03-04 17:00:00,4252,25308289
2016-03-04 18:00:00,6883,187977070
2016-03-04 19:00:00,6004,59517989
2016-03-04 20:00:00,5652,55269464
2016-03-04 21:00:00,5404,54102104
2016-03-04 22:00:00,5340,53987844
2016-03-04 23:00:00,5363,53930056
2016-03-05 00:00:00,4777,43960992
2016-03-05 01:00:00,4327,37117548
2016-03-05 02:00:00,3922,29573684
2016-03-05 03:00:00,3467,24335676
2016-03-05 04:00:00,3133,15896140
2016-03-05 05:00:00,2817,13805708
2016-03-05 06:00:00,2544,10381176
2016-03-05 07:00:00,2697,8801008
2016-03-05 08:00:00,2485,8098784
2016-03-05 09:00:00,2372,7739744
2016-03-05 10:00:00,8167,17326080
2016-03-05 11:00:00,3137,9386968
2016-03-05 12:00:00,2747,9820164
2016-03-05 13:00:00,2163,6598544
2016-03-05 14:00:00,2024,5860432
2016-03-05 15:00:00,1975,5668560
2016-03-05 16:00:00,1959,5750120
2016-03-05 17:00:00,1871,5535472
2016-03-05 18:00:00,1869,5654744
2016-03-05 19:00:00,2391,10119440
2016-03-05 20:00:00,2038,8685752
2016-03-05 21:00:00,2037,5456936
2016-03-05 22:00:00,1927,5338736
2016-03-05 23:00:00,1892,5248640
2016-03-06 00:00:00,2469,15898360
2016-03-06 01:00:00,1810,4961980
2016-03-06 02:00:00,2240,9286432
2016-03-06 03:00:00,3684,8577400
2016-03-06 04:00:00,3380,6269120
2016-03-06 05:00:00,3366,6253928
2016-03-06 06:00:00,3360,6244784
2016-03-06 07:00:00,3323,6172248
2016-03-06 08:00:00,3676,13868984
2016-03-06 09:00:00,4959,44012448
2016-03-06 10:00:00,4896,43933560
2016-03-06 11:00:00,4986,43845264
2016-03-06 12:00:00,5677,58086376
2016-03-06 13:00:00,6954,79567948
2016-03-06 14:00:00,6694,71989979
2016-03-06 15:00:00,5916,63914715
2016-03-06 16:00:00,5167,52355080
2016-03-06 17:00:00,6382,62743008
2016-03-06 18:00:00,5022,50241048
2016-03-06 19:00:00,4801,44301504
2016-03-06 20:00:00,5641,50379872
2016-03-06 21:00:00,4015,35331880
2016-03-06 22:00:00,9928,89409996
2016-03-06 23:00:00,11280,85501908
2016-03-07 00:00:00,7452,65343748
2016-03-07 01:00:00,6992,55814472
2016-03-07 02:00:00,7031,52677240
2016-03-07 03:00:00,6463,48171864
2016-03-07 04:00:00,6009,42614927
2016-03-07 05:00:00,5389,35481101
2016-03-07 06:00:00,4639,28142386
2016-03-07 07:00:00,4545,21668189
2016-03-07 08:00:00,4517,18102540
2016-03-07 09:00:00,4352,16469990
2016-03-07 10:00:00,3833,13961886
2016-03-07 11:00:00,4594,17248598
2016-03-07 12:00:00,5838,17888654
2016-03-07 13:00:00,6933,22503221
2016-03-07 14:00:00,5970,20555852
2016-03-07 15:00:00,6950,17754014
2016-03-07 16:00:00,5879,13798635
2016-03-07 17:00:00,5162,28577572
2016-03-07 18:00:00,4635,29242652
2016-03-07 19:00:00,5420,37942205
2016-03-07 20:00:00,5972,52933913
2016-03-07 21:00:00,5184,43551859
2016-03-07 22:00:00,7425,54585935
2016-03-07 23:00:00,5327,47566872
2016-03-08 00:00:00,3775,17917873
2016-03-08 01:00:00,3151,14860169
2016-03-08 02:00:00,5011,36180939
2016-03-08 03:00:00,3921,23653805
2016-03-08 04:00:00,3152,16189293
2016-03-08 05:00:00,2785,12202014
2016-03-08 06:00:00,2624,10846768
2016-03-08 07:00:00,3324,12578188
2016-03-08 08:00:00,3216,11996930
2016-03-08 09:00:00,3100,16256916
2016-03-08 10:00:00,2949,14949661
2016-03-08 11:00:00,3679,18369687
2016-03-08 12:00:00,2812,11530498
2016-03-08 13:00:00,4827,17225521
2016-03-08 14:00:00,6066,41452337
2016-03-08 15:00:00,4261,25243140
2016-03-08 16:00:00,5446,16860053
2016-03-08 17:00:00,4059,9852513
2016-03-08 18:00:00,3197,8331853
2016-03-08 19:00:00,3407,8192839
2016-03-08 20:00:00,3040,7117928
2016-03-08 21:00:00,5161,20184984
2016-03-08 22:00:00,3998,13603792
2016-03-08 23:00:00,3661,12123028
2016-03-09 00:00:00,3457,10925958
2016-03-09 01:00:00,3381,9925262
2016-03-09 02:00:00,2904,8173184
2016-03-09 03:00:00,2647,7045152
2016-03-09 04:00:00,2488,6229736
2016-03-09 05:00:00,2197,4990728
2016-03-09 06:00:00,2048,4498552
2016-03-09 07:00:00,1989,4357952
2016-03-09 08:00:00,2122,4317492
2016-03-09 09:00:00,2084,4185420
2016-03-09 10:00:00,2814,5869280
2016-03-09 11:00:00,2285,4779584
2016-03-09 12:00:00,2011,11619944
2016-03-09 13:00:00,7132,18611536
2016-03-09 14:00:00,4659,15886320
2016-03-09 15:00:00,4135,15836936
2016-03-09 16:00:00,3323,13923728
2016-03-09 17:00:00,2943,12385396
2016-03-09 18:00:00,2631,11550708
2016-03-09 19:00:00,2019,3855564
2016-03-09 20:00:00,1929,3593628
2016-03-09 21:00:00,1915,3530540
2016-03-09 22:00:00,2847,3861124
2016-03-09 23:00:00,2821,3634425
2016-03-10 00:00:00,3905,5886985
2016-03-10 01:00:00,2796,3654272
2016-03-10 02:00:00,2732,3419216
2016-03-10 03:00:00,2717,3389856
2016-03-10 04:00:00,2715,3384760
2016-03-10 05:00:00,2697,3363280
2016-03-10 06:00:00,2697,3363280
2016-03-10 07:00:00,2666,3309088
2016-03-10 08:00:00,2876,3834328
2016-03-10 09:00:00,2966,4511008
2016-03-10 10:00:00,2869,4621132
2016-03-10 11:00:00,4199,7368812
2016-03-10 12:00:00,3165,6106728
2016-03-10 13:00:00,4454,5190624
2016-03-10 14:00:00,2531,4325868
2016-03-10 15:00:00,2651,12488944
2016-03-10 16:00:00,3584,15178380
2016-03-10 17:00:00,3539,17191492
2016-03-10 18:00:00,10474,22896224
2016-03-10 19:00:00,11606,23921884
2016-03-10 20:00:00,14402,23343296
2016-03-10 21:00:00,9334,19072388
2016-03-10 22:00:00,7412,39714388
2016-03-10 23:00:00,2928,6706824
2016-03-11 00:00:00,3568,8146112
2016-03-11 01:00:00,2632,7085216
2016-03-11 02:00:00,2567,6914624
2016-03-11 03:00:00,2513,6765720
2016-03-11 04:00:00,2480,6754528
2016-03-11 05:00:00,2262,6483384
2016-03-11 06:00:00,2257,6491672
2016-03-11 07:00:00,2210,6564000
2016-03-11 08:00:00,2178,6526976
2016-03-11 09:00:00,3594,8395480
2016-03-11 10:00:00,4692,12107984
2016-03-11 11:00:00,4514,22333249
2016-03-11 12:00:00,4063,33060701
2016-03-11 13:00:00,4905,34429502
2016-03-11 14:00:00,5200,48637265
2016-03-11 15:00:00,4875,50880855
2016-03-11 16:00:00,14395,85759012
2016-03-11 17:00:00,9221,60718352
2016-03-11 18:00:00,11108,54351280
2016-03-11 19:00:00,9928,54035376
2016-03-11 20:00:00,7801,50828544
2016-03-11 21:00:00,6153,48021496
2016-03-11 22:00:00,5269,45129944
2016-03-11 23:00:00,4838,44034112
2016-03-12 00:00:00,4509,41455792
2016-03-12 01:00:00,4280,40252368
2016-03-12 02:00:00,4083,39517616
2016-03-12 03:00:00,3878,38648048
2016-03-12 04:00:00,3776,38420288
2016-03-12 05:00:00,3532,31681336
2016-03-12 06:00:00,3507,31791144
2016-03-12 07:00:00,3450,31752848
2016-03-12 08:00:00,3427,31738568
2016-03-12 09:00:00,3400,31691384
2016-03-12 10:00:00,4295,32656344
2016-03-12 11:00:00,3564,33020432
2016-03-12 12:00:00,3244,31780976
2016-03-12 13:00:00,3076,31120840
2016-03-12 14:00:00,3822,34176744
2016-03-12 15:00:00,3448,32819616
2016-03-12 16:00:00,2830,30507456
2016-03-12 17:00:00,2790,30405920
2016-03-12 18:00:00,3343,30966408
2016-03-12 19:00:00,5565,42265384
2016-03-12 20:00:00,4743,40936448
2016-03-12 21:00:00,8625,43537584
2016-03-12 22:00:00,4636,37859960
2016-03-12 23:00:00,3582,34904568
2016-03-13 00:00:00,3354,33704064
2016-03-13 01:00:00,3056,32663192
2016-03-13 02:00:00,2842,31752976
2016-03-13 03:00:00,2733,31225416
2016-03-13 04:00:00,2597,30763728
2016-03-13 05:00:00,2542,30568880
2016-03-13 06:00:00,2383,23996912
2016-03-13 07:00:00,2339,23846376
2016-03-13 08:00:00,2282,23629744
2016-03-13 09:00:00,2270,23597688
2016-03-13 10:00:00,2226,23533040
2016-03-13 11:00:00,3150,25238968
2016-03-13 12:00:00,3784,26831488
2016-03-13 13:00:00,3698,26129896
2016-03-13 14:00:00,3522,25900176
2016-03-13 15:00:00,3198,25195384
2016-03-13 16:00:00,2917,18668992
2016-03-13 17:00:00,2221,17480152
2016-03-13 18:00:00,2325,18550264
2016-03-13 19:00:00,2710,43313168
2016-03-13 20:00:00,2340,24584264
2016-03-13 21:00:00,3378,156136360
2016-03-13 22:00:00,3242,106188808
2016-03-13 23:00:00,2590,19308960
2016-03-14 00:00:00,2484,18012472
2016-03-14 01:00:00,2565,18177792
2016-03-14 02:00:00,3253,39353512
2016-03-14 03:00:00,13588,1349892840
2016-03-14 04:00:00,3397,43423360
2016-03-14 05:00:00,3061,19906232
2016-03-14 06:00:00,2587,18281944
2016-03-14 07:00:00,2220,17703240
2016-03-14 08:00:00,2194,17875916
2016-03-14 09:00:00,2637,18177236
2016-03-14 10:00:00,2887,20365158
2016-03-14 11:00:00,5653,19615493
2016-03-14 12:00:00,6101,20286528
2016-03-14 13:00:00,6113,20280328
2016-03-14 14:00:00,3972,16359310
2016-03-14 15:00:00,3628,17225643
2016-03-14 16:00:00,3438,15412748
2016-03-14 17:00:00,4257,28819311
2016-03-14 18:00:00,4056,30611175
2016-03-14 19:00:00,4913,161895479
2016-03-14 20:00:00,5585,112027703
2016-03-14 21:00:00,4208,21973861
2016-03-14 22:00:00,5095,23729921
2016-03-14 23:00:00,5436,23866519
2016-03-15 00:00:00,6213,25894771
2016-03-15 01:00:00,4238,19690165
2016-03-15 02:00:00,3734,18027763
2016-03-15 03:00:00,3552,17290563
2016-03-15 04:00:00,3534,17458608
2016-03-15 05:00:00,3238,16330248
2016-03-15 06:00:00,2893,14907938
2016-03-15 07:00:00,5449,16064750
2016-03-15 08:00:00,6642,16339642
2016-03-15 09:00:00,3777,22250338
2016-03-15 10:00:00,3683,23464331
2016-03-15 11:00:00,3262,21755499
2016-03-15 12:00:00,3256,22245932
2016-03-15 13:00:00,2765,14190788
2016-03-15 14:00:00,2922,17061336
2016-03-15 15:00:00,3944,20783788
2016-03-15 16:00:00,3684,19776036
2016-03-15 17:00:00,11098,33980736
2016-03-15 18:00:00,10464,31100936
2016-03-15 19:00:00,8651,26185272
2016-03-15 20:00:00,4488,16932797
2016-03-15 21:00:00,4392,28195241
2016-03-15 22:00:00,4286,22618790
2016-03-15 23:00:00,2738,21496827
2016-03-16 00:00:00,3172,24215037
2016-03-16 01:00:00,3056,23006541
2016-03-16 02:00:00,2287,15682925
2016-03-16 03:00:00,2115,14153821
2016-03-16 04:00:00,2107,14073342
2016-03-16 05:00:00,2002,14017294
2016-03-16 06:00:00,2049,14065390
2016-03-16 07:00:00,1984,13997862
2016-03-16 08:00:00,1989,12896531
2016-03-16 09:00:00,4474,17772808
2016-03-16 10:00:00,3894,11518011
2016-03-16 11:00:00,7288,31566201
2016-03-16 12:00:00,7046,33377086
2016-03-16 13:00:00,6112,30197451
2016-03-16 14:00:00,5111,25337182
2016-03-16 15:00:00,4082,24168911
2016-03-16 16:00:00,4324,24027895
2016-03-16 17:00:00,46296,192546600
2016-03-16 18:00:00,13308,58788056
2016-03-16 19:00:00,2415,14752456
2016-03-16 20:00:00,2361,15112668
2016-03-16 21:00:00,2571,14481252
2016-03-16 22:00:00,35733,151167270
2016-03-16 23:00:00,17333,75685553
2016-03-17 00:00:00,11764,53175441
2016-03-17 01:00:00,9884,45337316
2016-03-17 02:00:00,8286,38421452
2016-03-17 03:00:00,6744,32171992
2016-03-17 04:00:00,6769,29229347
2016-03-17 05:00:00,6388,25847308
2016-03-17 06:00:00,3565,16916680
2016-03-17 07:00:00,3122,14542120
2016-03-17 08:00:00,2821,11176304
2016-03-17 09:00:00,2757,11578413
2016-03-17 10:00:00,2405,10213713
2016-03-17 11:00:00,3002,11605904
2016-03-17 12:00:00,2855,12804580
2016-03-17 13:00:00,2736,10922932
2016-03-17 14:00:00,2332,10259412
2016-03-17 15:00:00,2843,11573020
2016-03-17 16:00:00,14071,55479828
2016-03-17 17:00:00,8414,53872540
2016-03-17 18:00:00,8515,55082668
2016-03-17 19:00:00,2746,11543186
2016-03-17 20:00:00,3585,12816990
2016-03-17 21:00:00,3866,14296406
2016-03-17 22:00:00,3308,12290926
2016-03-17 23:00:00,2657,9223800
2016-03-18 00:00:00,2436,8768712
2016-03-18 01:00:00,2054,6519112
2016-03-18 02:00:00,2435,7023888
2016-03-18 03:00:00,2028,5734448
2016-03-18 04:00:00,1965,5485304
2016-03-18 05:00:00,2935,7297384
2016-03-18 06:00:00,2502,6103272
2016-03-18 07:00:00,2513,5085640
2016-03-18 08:00:00,2884,5999304
2016-03-18 09:00:00,8917,20609456
2016-03-18 10:00:00,8419,18671972
2016-03-18 11:00:00,9204,40436924
2016-03-18 12:00:00,7135,13527308
2016-03-18 13:00:00,11197,32145528
2016-03-18 14:00:00,67943,76101704
2016-03-18 15:00:00,65127,72813045
2016-03-18 16:00:00,47628,52883975
2016-03-18 17:00:00,30852,36737243
2016-03-18 18:00:00,16476,20915859
2016-03-18 19:00:00,7099,11461587
2016-03-18 20:00:00,6439,10304012
2016-03-18 21:00:00,5984,9358028
2016-03-18 22:00:00,5861,9080973
2016-03-18 23:00:00,5795,9341486
2016-03-19 00:00:00,5306,7795647
2016-03-19 01:00:00,5210,7344503
2016-03-19 02:00:00,5116,7012695
2016-03-19 03:00:00,5046,6897663
2016-03-19 04:00:00,4996,6780328
2016-03-19 05:00:00,4931,6589673
2016-03-19 06:00:00,4727,6326211
2016-03-19 07:00:00,4668,6086998
2016-03-19 08:00:00,4969,6685055
2016-03-19 09:00:00,4918,6625031
2016-03-19 10:00:00,4906,6528704
2016-03-19 11:00:00,5217,8523392
2016-03-19 12:00:00,12811,14346344
2016-03-19 13:00:00,5091,7010016
2016-03-19 14:00:00,4630,6089248
2016-03-19 15:00:00,4780,9565680
2016-03-19 16:00:00,4472,9049080
2016-03-19 17:00:00,6150,21339392
2016-03-19 18:00:00,16551,62010920
2016-03-19 19:00:00,5544,16881760
2016-03-19 20:00:00,4410,7819480
2016-03-19 21:00:00,4086,5398744
2016-03-19 22:00:00,4004,5197112
2016-03-19 23:00:00,4371,6068952
2016-03-20 00:00:00,39007,287849128
2016-03-20 01:00:00,4069,5772632
2016-03-20 02:00:00,3661,4460432
2016-03-20 03:00:00,3649,4360952
2016-03-20 04:00:00,3554,4177856
2016-03-20 05:00:00,3478,4036856
2016-03-20 06:00:00,3472,4033952
2016-03-20 07:00:00,3338,3762712
2016-03-20 08:00:00,3697,4488712
2016-03-20 09:00:00,3693,4997856
2016-03-20 10:00:00,4447,8357456
2016-03-20 11:00:00,5670,7129608
2016-03-20 12:00:00,23674,166402752
2016-03-20 13:00:00,3585,5913128
2016-03-20 14:00:00,3987,8642408
2016-03-20 15:00:00,21030,143091992
2016-03-20 16:00:00,4859,12511360
2016-03-20 17:00:00,4345,11090880
2016-03-20 18:00:00,3862,6352312
2016-03-20 19:00:00,3874,6399632
2016-03-20 20:00:00,4159,6263152
2016-03-20 21:00:00,14463,48833520
2016-03-20 22:00:00,3784,6939704
2016-03-20 23:00:00,4165,6368199
2016-03-21 00:00:00,3906,6050445
2016-03-21 01:00:00,4308,6659316
2016-03-21 02:00:00,46366,348202888
2016-03-21 03:00:00,18638,122274784
2016-03-21 04:00:00,4119,6128328
2016-03-21 05:00:00,4293,6604624
2016-03-21 06:00:00,4028,8007976
2016-03-21 07:00:00,3858,6859168
2016-03-21 08:00:00,4160,6443604
2016-03-21 09:00:00,4016,10574864
2016-03-21 10:00:00,4862,18514951
2016-03-21 11:00:00,4588,17667055
2016-03-21 12:00:00,5051,17751798
2016-03-21 13:00:00,5598,15429868
2016-03-21 14:00:00,7039,18729013
2016-03-21 15:00:00,5626,15734070
2016-03-21 16:00:00,6676,63572986
2016-03-21 17:00:00,6276,65016281
2016-03-21 18:00:00,5535,57115075
2016-03-21 19:00:00,5500,31657083
2016-03-21 20:00:00,5072,19830076
2016-03-21 21:00:00,5665,16544903
2016-03-21 22:00:00,6686,16712321
2016-03-21 23:00:00,6017,13735356
2016-03-22 00:00:00,5926,13123230
2016-03-22 01:00:00,6115,12890094
2016-03-22 02:00:00,5305,10727408
2016-03-22 03:00:00,4915,9708168
2016-03-22 04:00:00,5162,9440936
2016-03-22 05:00:00,4706,8433552
2016-03-22 06:00:00,4649,8270152
2016-03-22 07:00:00,4994,9087568
2016-03-22 08:00:00,5060,10308184
2016-03-22 09:00:00,4430,8352880
2016-03-22 10:00:00,10769,30760960
2016-03-22 11:00:00,4850,9813868
2016-03-22 12:00:00,4408,14485440
2016-03-22 13:00:00,5351,16311421
2016-03-22 14:00:00,5359,24293212
2016-03-22 15:00:00,9208,29171393
2016-03-22 16:00:00,8361,22400110
2016-03-22 17:00:00,9418,28698418
2016-03-22 18:00:00,8930,27779858
2016-03-22 19:00:00,7927,16907654
2016-03-22 20:00:00,3943,8246194
2016-03-22 21:00:00,4727,8732155
2016-03-22 22:00:00,4626,8294996
2016-03-22 23:00:00,3765,7270125
2016-03-23 00:00:00,3724,7099583
2016-03-23 01:00:00,3672,6873818
2016-03-23 02:00:00,3613,6227154
2016-03-23 03:00:00,3498,5734164
2016-03-23 04:00:00,3448,5611788
2016-03-23 05:00:00,3418,5564020
2016-03-23 06:00:00,3349,5347228
2016-03-23 07:00:00,3337,5330572
2016-03-23 08:00:00,3164,4667508
2016-03-23 09:00:00,3557,8247636
2016-03-23 10:00:00,4000,11613924
2016-03-23 11:00:00,3913,13196971
2016-03-23 12:00:00,4555,17454388
2016-03-23 13:00:00,4015,14123525
2016-03-23 14:00:00,3707,12149337
2016-03-23 15:00:00,4898,16758393
2016-03-23 16:00:00,4569,14630909
2016-03-23 17:00:00,4776,10544803
2016-03-23 18:00:00,4159,10005713
2016-03-23 19:00:00,17569,55499171
2016-03-23 20:00:00,15731,54816502
2016-03-23 21:00:00,9253,49699718
2016-03-23 22:00:00,3889,7261862
2016-03-23 23:00:00,3841,6827340
2016-03-24 00:00:00,3991,7074734
2016-03-24 01:00:00,3921,6751848
2016-03-24 02:00:00,3655,6361985
2016-03-24 03:00:00,3491,6152615
2016-03-24 04:00:00,3472,6106751
2016-03-24 05:00:00,3436,6005619
2016-03-24 06:00:00,3399,5864036
2016-03-24 07:00:00,3378,5795620
2016-03-24 08:00:00,4314,8184508
2016-03-24 09:00:00,4002,6673522
2016-03-24 10:00:00,4248,8714916
2016-03-24 11:00:00,3884,18941088
2016-03-24 12:00:00,3304,14630748
2016-03-24 13:00:00,4186,15251855
2016-03-24 14:00:00,4122,13915533
2016-03-24 15:00:00,5093,17600984
2016-03-24 16:00:00,4888,19845419
2016-03-24 17:00:00,10230,18092183
2016-03-24 18:00:00,13650,21057525
2016-03-24 19:00:00,6671,14533621
2016-03-24 20:00:00,6933,14503925
2016-03-24 21:00:00,6186,11734863
2016-03-24 22:00:00,96888,232744556
2016-03-24 23:00:00,60505,145795659
2016-03-25 00:00:00,8371,21794350
2016-03-25 01:00:00,7162,18649363
2016-03-25 02:00:00,5905,14933721
2016-03-25 03:00:00,5203,12857075
2016-03-25 04:00:00,5129,12591004
2016-03-25 05:00:00,5036,12327916
2016-03-25 06:00:00,4932,12082020
2016-03-25 07:00:00,4872,12481892
2016-03-25 08:00:00,4666,12235540
2016-03-25 09:00:00,5120,13826012
2016-03-25 10:00:00,5334,16805162
2016-03-25 11:00:00,5193,16015805
2016-03-25 12:00:00,5942,15465431
2016-03-25 13:00:00,5901,20970340
2016-03-25 14:00:00,6857,36171992
2016-03-25 15:00:00,6277,18698356
2016-03-25 16:00:00,6758,18214258
2016-03-25 17:00:00,9757,100927016
2016-03-25 18:00:00,8686,99922525
2016-03-25 19:00:00,8362,99840553
2016-03-25 20:00:00,8070,92968008
2016-03-25 21:00:00,7884,83071750
2016-03-25 22:00:00,7355,69719198
2016-03-25 23:00:00,6757,58070182
2016-03-26 00:00:00,6388,48293518
2016-03-26 01:00:00,5428,39259656
2016-03-26 02:00:00,5857,32862928
2016-03-26 03:00:00,5229,27142520
2016-03-26 04:00:00,5655,24879814
2016-03-26 05:00:00,5804,23284558
2016-03-26 06:00:00,5456,20162432
2016-03-26 07:00:00,5639,21332320
2016-03-26 08:00:00,3971,14554512
2016-03-26 09:00:00,4758,13561768
2016-03-26 10:00:00,4339,12426408
2016-03-26 11:00:00,3783,10858161
2016-03-26 12:00:00,3505,10152903
2016-03-26 13:00:00,3556,9885605
2016-03-26 14:00:00,4704,11694277
2016-03-26 15:00:00,4791,11724423
2016-03-26 16:00:00,34987,49187863
2016-03-26 17:00:00,20279,30529215
2016-03-26 18:00:00,13587,24348222
2016-03-26 19:00:00,10466,21134671
2016-03-26 20:00:00,8953,18255820
2016-03-26 21:00:00,7616,15616004
2016-03-26 22:00:00,6689,13670832
2016-03-26 23:00:00,6137,12653644
2016-03-27 00:00:00,5635,11765172
2016-03-27 01:00:00,5228,11207236
2016-03-27 02:00:00,4601,10426312
2016-03-27 03:00:00,4275,10019924
2016-03-27 04:00:00,4015,9693256
2016-03-27 05:00:00,3786,9402048
2016-03-27 06:00:00,3618,9185848
2016-03-27 07:00:00,3483,9101832
2016-03-27 08:00:00,3487,9165848
2016-03-27 09:00:00,3503,10069848
2016-03-27 10:00:00,3475,10001312
2016-03-27 11:00:00,3568,11003000
2016-03-27 12:00:00,3603,11354384
2016-03-27 13:00:00,4389,13295872
2016-03-27 14:00:00,5187,14051120
2016-03-27 15:00:00,4597,12436704
2016-03-27 16:00:00,8124,15429288
2016-03-27 17:00:00,5183,11913208
2016-03-27 18:00:00,4343,10807440
2016-03-27 19:00:00,4239,10463504
2016-03-27 20:00:00,4109,10296704
2016-03-27 21:00:00,4119,10464008
2016-03-27 22:00:00,18527,21521944
2016-03-27 23:00:00,10209,17453104
2016-03-28 00:00:00,4521,14333520
2016-03-28 01:00:00,3819,11623120
2016-03-28 02:00:00,3258,8881920
2016-03-28 03:00:00,3164,8630216
2016-03-28 04:00:00,3080,8563664
2016-03-28 05:00:00,3037,8457088
2016-03-28 06:00:00,3063,8729088
2016-03-28 07:00:00,19534,25309526
2016-03-28 08:00:00,3930,12186053
2016-03-28 09:00:00,3347,9910439
2016-03-28 10:00:00,8000,18068793
2016-03-28 11:00:00,184623,614999455
2016-03-28 12:00:00,53138,209989786
2016-03-28 13:00:00,9640,69572050
2016-03-28 14:00:00,6933,32131356
2016-03-28 15:00:00,7540,34978175
2016-03-28 16:00:00,9789,43928471
2016-03-28 17:00:00,8489,40874039
2016-03-28 18:00:00,6840,27435693
2016-03-28 19:00:00,6405,22015959
2016-03-28 20:00:00,6018,19724099
2016-03-28 21:00:00,6122,20203089
2016-03-28 22:00:00,7593,35721911
2016-03-28 23:00:00,7093,31213012
2016-03-29 00:00:00,6623,29063063
2016-03-29 01:00:00,6229,29104659
2016-03-29 02:00:00,5999,28566105
2016-03-29 03:00:00,5841,27478202
2016-03-29 04:00:00,5369,24268674
2016-03-29 05:00:00,5156,23230255
2016-03-29 06:00:00,5032,23490143
2016-03-29 07:00:00,4941,22452183
2016-03-29 08:00:00,4762,21175722
2016-03-29 09:00:00,4771,21634577
2016-03-29 10:00:00,5806,25268948
2016-03-29 11:00:00,5307,22672754
2016-03-29 12:00:00,5814,20250846
2016-03-29 13:00:00,5906,21597821
2016-03-29 14:00:00,8533,20727603
2016-03-29 15:00:00,5757,18875033
2016-03-29 16:00:00,8355,29872489
2016-03-29 17:00:00,82573,281343855
2016-03-29 18:00:00,58276,197771865
2016-03-29 19:00:00,8478,29468754
2016-03-29 20:00:00,6700,20164807
2016-03-29 21:00:00,5449,16181242
2016-03-29 22:00:00,5576,15116539
2016-03-29 23:00:00,5249,13214704
2016-03-30 00:00:00,5572,13446098
2016-03-30 01:00:00,5827,14377932
2016-03-30 02:00:00,5393,13513498
2016-03-30 03:00:00,5259,13183888
2016-03-30 04:00:00,4736,12565749
2016-03-30 05:00:00,4550,11884038
2016-03-30 06:00:00,4541,12054808
2016-03-30 07:00:00,4536,11712488
2016-03-30 08:00:00,4990,12039666
2016-03-30 09:00:00,8160,18562018
2016-03-30 10:00:00,4798,12296738
2016-03-30 11:00:00,4237,14612159
2016-03-30 12:00:00,11279,24133292
2016-03-30 13:00:00,9309,23103158
2016-03-30 14:00:00,4336,15369896
2016-03-30 15:00:00,6231,24089138
2016-03-30 16:00:00,4181,14780238
2016-03-30 17:00:00,4184,15278544
2016-03-30 18:00:00,4237,15402207
2016-03-30 19:00:00,4012,13806658
2016-03-30 20:00:00,4718,17455601
2016-03-30 21:00:00,3736,12172701
2016-03-30 22:00:00,3628,9980356
2016-03-30 23:00:00,3225,8737656
2016-03-31 00:00:00,3206,8963512
2016-03-31 01:00:00,3260,9715352
2016-03-31 02:00:00,4223,141834744
2016-03-31 03:00:00,3548,66651672
2016-03-31 04:00:00,3059,8231928
2016-03-31 05:00:00,2968,8114688
2016-03-31 06:00:00,2854,7498656
2016-03-31 07:00:00,2820,7322560
2016-03-31 08:00:00,2942,7371984
2016-03-31 09:00:00,3788,18005756
2016-03-31 10:00:00,3719,19586819
2016-03-31 11:00:00,4047,18382970
2016-03-31 12:00:00,20499,35453760
2016-03-31 13:00:00,14427,28613554
2016-03-31 14:00:00,17121,31198491
2016-03-31 15:00:00,18505,29041023
2016-03-31 16:00:00,22540,81400178
2016-03-31 17:00:00,17891,204908206
2016-03-31 18:00:00,12963,150294294
2016-03-31 19:00:00,7869,22044854
2016-03-31 20:00:00,6005,19906094
2016-03-31 21:00:00,5266,13567846
2016-03-31 22:00:00,3545,9964454
2016-03-31 23:00:00,4087,9119324
2016-04-01 00:00:00,3715,7648938
2016-04-01 01:00:00,2583,6056996
2016-04-01 02:00:00,2304,5340078
2016-04-01 03:00:00,2108,4740792
2016-04-01 04:00:00,1984,4437936
2016-04-01 05:00:00,1907,4094936
2016-04-01 06:00:00,1851,3923792
2016-04-01 07:00:00,1784,3737504
2016-04-01 08:00:00,1849,3597120
2016-04-01 09:00:00,1784,3314336
2016-04-01 10:00:00,1766,4180004
2016-04-01 11:00:00,1886,4551668
2016-04-01 12:00:00,2007,5663276
2016-04-01 13:00:00,3280,7438372
2016-04-01 14:00:00,5136,7967606
2016-04-01 15:00:00,2055,5442210
2016-04-01 16:00:00,2011,8255620
2016-04-01 17:00:00,1827,4726252
2016-04-01 18:00:00,1550,12634824
2016-04-01 19:00:00,1211,15830512
2016-04-01 20:00:00,748,5573432
2016-04-01 21:00:00,360,978744
2016-04-01 22:00:00,331,904744
2016-04-01 23:00:00,312,845744
2016-04-02 00:00:00,302,835744
2016-04-02 01:00:00,295,824744
2016-04-02 02:00:00,292,821744
2016-04-02 03:00:00,274,803360
2016-04-02 04:00:00,272,801360
2016-04-02 05:00:00,269,798360
2016-04-02 06:00:00,139,534216
2016-04-02 07:00:00,138,533216
2016-04-02 08:00:00,137,532216
2016-04-02 09:00:00,135,533312
2016-04-02 10:00:00,133,528216
2016-04-02 11:00:00,133,528216
2016-04-02 12:00:00,132,527216
2016-04-02 13:00:00,132,527216
2016-04-02 14:00:00,130,476216
2016-04-02 15:00:00,264,612768
2016-04-02 16:00:00,457,4531136
2016-04-02 17:00:00,209,1946480
2016-04-02 18:00:00,143,715616
2016-04-02 19:00:00,448,1631536
2016-04-02 20:00:00,889,3070680
2016-04-02 21:00:00,789,6659256
2016-04-02 22:00:00,1303,7636348
2016-04-02 23:00:00,1170,4066732
2016-04-03 00:00:00,471,1428360
2016-04-03 01:00:00,1284,4055262
2016-04-03 02:00:00,1271,4039166
2016-04-03 03:00:00,1122,3896334
2016-04-03 04:00:00,1065,3690942
2016-04-03 05:00:00,414,1679520
2016-04-03 06:00:00,375,1560656
2016-04-03 07:00:00,217,986032
2016-04-03 08:00:00,218,990128
2016-04-03 09:00:00,258,1118016
2016-04-03 10:00:00,261,1236656
2016-04-03 11:00:00,2536,5641848
2016-04-03 12:00:00,1441,3813824
2016-04-03 13:00:00,19065,28157200
2016-04-03 14:00:00,12082,16928616
2016-04-03 15:00:00,8893,14594480
2016-04-03 16:00:00,5230,10624456
2016-04-03 17:00:00,4335,9606840
2016-04-03 18:00:00,1242,6056384
2016-04-03 19:00:00,781,3869608
2016-04-03 20:00:00,990,11485528
2016-04-03 21:00:00,986,10072304
2016-04-03 22:00:00,4131,12882822
2016-04-03 23:00:00,2927,8884958
2016-04-04 00:00:00,3000,8407286
2016-04-04 01:00:00,2146,15046674
2016-04-04 02:00:00,1454,15952648
2016-04-04 03:00:00,1547,13236686
2016-04-04 04:00:00,1051,9030878
2016-04-04 05:00:00,1255,7845822
2016-04-04 06:00:00,1203,6545822
2016-04-04 07:00:00,1390,6801014
2016-04-04 08:00:00,1976,7928062
2016-04-04 09:00:00,1684,6117282
2016-04-04 10:00:00,7269,13418404
2016-04-04 11:00:00,5206,12971976
2016-04-04 12:00:00,6283,22940832
2016-04-04 13:00:00,7285,19548017
2016-04-04 14:00:00,5942,14376557
2016-04-04 15:00:00,13216,24608760
2016-04-04 16:00:00,12458,26289010
2016-04-04 17:00:00,13161,23638288
2016-04-04 18:00:00,12245,22775120
2016-04-04 19:00:00,11972,22388800
2016-04-04 20:00:00,4002,7723432
2016-04-04 21:00:00,3872,9905184
2016-04-04 22:00:00,5231,13098948
2016-04-04 23:00:00,5136,9517376
2016-04-05 00:00:00,3934,10755952
2016-04-05 01:00:00,3904,11658232
2016-04-05 02:00:00,3840,9308240
2016-04-05 03:00:00,3822,8947968
2016-04-05 04:00:00,3616,8298120
2016-04-05 05:00:00,3242,7757880
2016-04-05 06:00:00,2813,6808880
2016-04-05 07:00:00,3881,8566881
2016-04-05 08:00:00,3646,8445849
2016-04-05 09:00:00,2962,7474824
2016-04-05 10:00:00,3411,19630200
2016-04-05 11:00:00,3897,39294928
2016-04-05 12:00:00,5452,35612860
2016-04-05 13:00:00,4745,32568496
2016-04-05 14:00:00,3016,18729489
2016-04-05 15:00:00,4931,25065452
2016-04-05 16:00:00,5844,23698030
2016-04-05 17:00:00,4857,20488118
2016-04-05 18:00:00,5106,21262534
2016-04-05 19:00:00,4217,19065376
2016-04-05 20:00:00,6924,28321856
2016-04-05 21:00:00,150734,584868472
2016-04-05 22:00:00,86968,347615608
2016-04-05 23:00:00,4211,15064448
2016-04-06 00:00:00,4272,14156196
2016-04-06 01:00:00,3672,12834748
2016-04-06 02:00:00,3069,9172992
2016-04-06 03:00:00,2922,8026224
2016-04-06 04:00:00,2778,7317880
2016-04-06 05:00:00,2431,5517000
2016-04-06 06:00:00,2223,5077448
2016-04-06 07:00:00,2128,5476536
2016-04-06 08:00:00,2856,5826128
2016-04-06 09:00:00,3558,32849368
2016-04-06 10:00:00,6394,30417072
2016-04-06 11:00:00,7394,37463922
2016-04-06 12:00:00,6245,46639788
2016-04-06 13:00:00,4752,34115136
2016-04-06 14:00:00,7306,34184608
2016-04-06 15:00:00,4910,23055384
2016-04-06 16:00:00,6107,42320328
2016-04-06 17:00:00,5671,32210392
2016-04-06 18:00:00,4419,25189696
2016-04-06 19:00:00,33282,55153960
2016-04-06 20:00:00,37303,66140064
2016-04-06 21:00:00,17349,38321758
2016-04-06 22:00:00,16571,41080486
2016-04-06 23:00:00,279198,1095208424
2016-04-07 00:00:00,9012,17097256
2016-04-07 01:00:00,5782,11489280
2016-04-07 02:00:00,2916,6750960
2016-04-07 03:00:00,2452,5251316
2016-04-07 04:00:00,2351,4838496
2016-04-07 05:00:00,2296,4321816
2016-04-07 06:00:00,2202,3980920
2016-04-07 07:00:00,2193,3645328
2016-04-07 08:00:00,4722,6538840
2016-04-07 09:00:00,6719,10738360
2016-04-07 10:00:00,3647,7646824
2016-04-07 11:00:00,5754,9218376
2016-04-07 12:00:00,8008,11285424
2016-04-07 13:00:00,139323,556557561
2016-04-07 14:00:00,22839,93378027
2016-04-07 15:00:00,76827,300132038
2016-04-07 16:00:00,118593,466036540
2016-04-07 17:00:00,4552,17196416
2016-04-07 18:00:00,6742,18573772
2016-04-07 19:00:00,70431,280982812
2016-04-07 20:00:00,187192,742264172
2016-04-07 21:00:00,7266,20119330
2016-04-07 22:00:00,16438,54415978
2016-04-07 23:00:00,150788,597317030
2016-04-08 00:00:00,5116,16441324
2016-04-08 01:00:00,4174,12365876
2016-04-08 02:00:00,3737,10835052
2016-04-08 03:00:00,3326,8444304
2016-04-08 04:00:00,3025,7304208
2016-04-08 05:00:00,2872,6089936
2016-04-08 06:00:00,2798,5255928
2016-04-08 07:00:00,2773,4946136
2016-04-08 08:00:00,4219,8840552
2016-04-08 09:00:00,4035,14565928
2016-04-08 10:00:00,8080,39151944
2016-04-08 11:00:00,117435,464995776
2016-04-08 12:00:00,6635,9671676
2016-04-08 13:00:00,6564,11475452
2016-04-08 14:00:00,118733,464072672
2016-04-08 15:00:00,6890,12594072
2016-04-08 16:00:00,73351,270780988
2016-04-08 17:00:00,160538,635055828
2016-04-08 18:00:00,3408,6032932
2016-04-08 19:00:00,109176,429605116
2016-04-08 20:00:00,13347,49194092
2016-04-08 21:00:00,41224,158271204
2016-04-08 22:00:00,80248,313322684
2016-04-08 23:00:00,5721,9001152
2016-04-09 00:00:00,79734,305219176
2016-04-09 01:00:00,42904,165434576
2016-04-09 02:00:00,116017,456856352
2016-04-09 03:00:00,2685,3543168
2016-04-09 04:00:00,2527,3238448
2016-04-09 05:00:00,2517,3203064
2016-04-09 06:00:00,2514,3194064
2016-04-09 07:00:00,2509,3181064
2016-04-09 08:00:00,3998,7642584
2016-04-09 09:00:00,128485,506418584
2016-04-09 10:00:00,159434,632918904
2016-04-09 11:00:00,184524,716743240
2016-04-09 12:00:00,110210,420668896
2016-04-09 13:00:00,182935,712575924
2016-04-09 14:00:00,40788,144449952
2016-04-09 15:00:00,172024,664745160
2016-04-09 16:00:00,110958,421652096
2016-04-09 17:00:00,144056,561302184
2016-04-09 18:00:00,103544,404910120
2016-04-09 19:00:00,3676,8941688
2016-04-09 20:00:00,2816,4169592
2016-04-09 21:00:00,2672,4161616
2016-04-09 22:00:00,3258,17237272
2016-04-09 23:00:00,3403,7797624
2016-04-10 00:00:00,3264,7160748
2016-04-10 01:00:00,2664,5534104
2016-04-10 02:00:00,2594,5311232
2016-04-10 03:00:00,2548,4758136
2016-04-10 04:00:00,2534,4577040
2016-04-10 05:00:00,2513,4234776
2016-04-10 06:00:00,2490,4000528
2016-04-10 07:00:00,2464,3788496
2016-04-10 08:00:00,2461,3777304
2016-04-10 09:00:00,2517,4779392
2016-04-10 10:00:00,2545,5062896
2016-04-10 11:00:00,2524,4417000
2016-04-10 12:00:00,2368,3540416
2016-04-10 13:00:00,2291,3364696
2016-04-10 14:00:00,3479,6744816
2016-04-10 15:00:00,3345,6552912
2016-04-10 16:00:00,2645,4569912
2016-04-10 17:00:00,192878,765928648
2016-04-10 18:00:00,80818,317930696
2016-04-10 19:00:00,2290,3884784
2016-04-10 20:00:00,2294,5929464
2016-04-10 21:00:00,3440,9226576
2016-04-10 22:00:00,2302,5828736
2016-04-10 23:00:00,92454,365135720
2016-04-11 00:00:00,284507,1133334528
2016-04-11 01:00:00,294994,1175117200
2016-04-11 02:00:00,143911,570877816
2016-04-11 03:00:00,2124,3808632
2016-04-11 04:00:00,1989,3515352
2016-04-11 05:00:00,1734,2873576
2016-04-11 06:00:00,1654,2651120
2016-04-11 07:00:00,1603,2495512
2016-04-11 08:00:00,2984,6937528
2016-04-11 09:00:00,2411,6525584
2016-04-11 10:00:00,3785,6084284
2016-04-11 11:00:00,3958,8850240
2016-04-11 12:00:00,6076,14101568
2016-04-11 13:00:00,4871,10546976
2016-04-11 14:00:00,3905,6968472
2016-04-11 15:00:00,5238,8418336
2016-04-11 16:00:00,6084,13051000
2016-04-11 17:00:00,6235,7651576
2016-04-11 18:00:00,184023,725463768
2016-04-11 19:00:00,287328,1144304960
2016-04-11 20:00:00,292265,1160083392
2016-04-11 21:00:00,291670,1157124004
2016-04-11 22:00:00,291367,1153261852
2016-04-11 23:00:00,25503,91269504
2016-04-12 00:00:00,4366,9352808
2016-04-12 01:00:00,3962,7886212
2016-04-12 02:00:00,3887,7553684
2016-04-12 03:00:00,3836,7337156
2016-04-12 04:00:00,3797,7222556
2016-04-12 05:00:00,3756,7096776
2016-04-12 06:00:00,3705,6914544
2016-04-12 07:00:00,3616,7035448
2016-04-12 08:00:00,6056,14561632
2016-04-12 09:00:00,5744,14627184
2016-04-12 10:00:00,4835,12333020
2016-04-12 11:00:00,4697,16691240
2016-04-12 12:00:00,4315,16266336
2016-04-12 13:00:00,89544,357069012
2016-04-12 14:00:00,165059,658716400
2016-04-12 15:00:00,195752,781677296
2016-04-12 16:00:00,168557,678683444
2016-04-12 17:00:00,200452,807330104
2016-04-12 18:00:00,143488,558794726
2016-04-12 19:00:00,239414,964453752
2016-04-12 20:00:00,187002,752175352
2016-04-12 21:00:00,4774,22472152
2016-04-12 22:00:00,9292,62705652
2016-04-12 23:00:00,8378,58450280
2016-04-13 00:00:00,3069,15573576
2016-04-13 01:00:00,2624,13204340
2016-04-13 02:00:00,2530,12824784
2016-04-13 03:00:00,2392,11369120
2016-04-13 04:00:00,2338,11108792
2016-04-13 05:00:00,2131,10018328
2016-04-13 06:00:00,2109,9928576
2016-04-13 07:00:00,2096,8723944
2016-04-13 08:00:00,2360,10104040
2016-04-13 09:00:00,5694,14153054
2016-04-13 10:00:00,3235,11792752
2016-04-13 11:00:00,4286,19388662
2016-04-13 12:00:00,7338,21652106
2016-04-13 13:00:00,4062,17539545
2016-04-13 14:00:00,3924,17677186
2016-04-13 15:00:00,3668,19016144
2016-04-13 16:00:00,105895,425483136
2016-04-13 17:00:00,213933,855109596
2016-04-13 18:00:00,214941,881681511
2016-04-13 19:00:00,241602,988398441
2016-04-13 20:00:00,198901,798615808
2016-04-13 21:00:00,181335,725074578
2016-04-13 22:00:00,195891,783315920
2016-04-13 23:00:00,34987,140030918
2016-04-14 00:00:00,2869,12055294
2016-04-14 01:00:00,2812,10196120
2016-04-14 02:00:00,2991,10752918
2016-04-14 03:00:00,2563,9420798
2016-04-14 04:00:00,2171,7682072
2016-04-14 05:00:00,2079,7555492
2016-04-14 06:00:00,3124,10629174
2016-04-14 07:00:00,2686,9262858
2016-04-14 08:00:00,2167,9557972
2016-04-14 09:00:00,22126,89873784
2016-04-14 10:00:00,146922,588858938
2016-04-14 11:00:00,21547,84232952
2016-04-14 12:00:00,228725,913715110
2016-04-14 13:00:00,184022,731983608
2016-04-14 14:00:00,189046,766529004
2016-04-14 15:00:00,222420,918973908
2016-04-14 16:00:00,239175,960303830
2016-04-14 17:00:00,144615,584224812
2016-04-14 18:00:00,199527,789368479
2016-04-14 19:00:00,200120,794019725
2016-04-14 20:00:00,196196,782586956
2016-04-14 21:00:00,194735,777792882
2016-04-14 22:00:00,242272,968292529
2016-04-14 23:00:00,261660,1024280889
2016-04-15 00:00:00,124173,419898798
2016-04-15 01:00:00,3094,13556678
2016-04-15 02:00:00,2908,12409168
2016-04-15 03:00:00,4506,12156362
2016-04-15 04:00:00,4170,11617384
2016-04-15 05:00:00,4447,12663896
2016-04-15 06:00:00,4173,10895729
2016-04-15 07:00:00,4924,12863372
2016-04-15 08:00:00,8301,23215044
2016-04-15 09:00:00,7566,22392648
2016-04-15 10:00:00,34919,113466868
2016-04-15 11:00:00,8731,72177254
2016-04-15 12:00:00,5060,17921972
2016-04-15 13:00:00,9200,22807012
2016-04-15 14:00:00,9700,20556352
2016-04-15 15:00:00,11539,40709090
2016-04-15 16:00:00,11708,64414583
2016-04-15 17:00:00,8357,44414293
2016-04-15 18:00:00,8273,33626600
2016-04-15 19:00:00,7506,27102927
2016-04-15 20:00:00,9268,83915654
2016-04-15 21:00:00,7562,48336096
2016-04-15 22:00:00,4924,17460272
2016-04-15 23:00:00,4193,14531447
2016-04-16 00:00:00,5468,17680176
2016-04-16 01:00:00,3984,15622064
2016-04-16 02:00:00,3711,13860920
2016-04-16 03:00:00,3568,13701088
2016-04-16 04:00:00,3415,11247476
2016-04-16 05:00:00,3233,10630096
2016-04-16 06:00:00,3189,10546708
2016-04-16 07:00:00,3103,11638920
2016-04-16 08:00:00,7535,25435992
2016-04-16 09:00:00,8363,19108416
2016-04-16 10:00:00,6474,13608967
2016-04-16 11:00:00,30539,37400475
2016-04-16 12:00:00,5101,14047039
2016-04-16 13:00:00,4958,17651820
2016-04-16 14:00:00,11546,37555944
2016-04-16 15:00:00,11915,37577804
2016-04-16 16:00:00,11618,37647232
2016-04-16 17:00:00,9528,30289748
2016-04-16 18:00:00,9318,24727280
2016-04-16 19:00:00,8665,20388080
2016-04-16 20:00:00,7224,15342744
2016-04-16 21:00:00,7504,14532436
2016-04-16 22:00:00,7680,15569080
2016-04-16 23:00:00,7350,16838964
2016-04-17 00:00:00,12124,34703088
2016-04-17 01:00:00,10649,31990564
2016-04-17 02:00:00,8649,22124484
2016-04-17 03:00:00,7423,16869172
2016-04-17 04:00:00,6710,16336056
2016-04-17 05:00:00,6525,17954232
2016-04-17 06:00:00,6039,14069012
2016-04-17 07:00:00,5516,11701780
2016-04-17 08:00:00,5868,15864720
2016-04-17 09:00:00,5503,17337804
2016-04-17 10:00:00,5356,16644684
2016-04-17 11:00:00,17989,25312244
2016-04-17 12:00:00,18134,28665212
2016-04-17 13:00:00,5901,16052836
2016-04-17 14:00:00,5347,14816648
2016-04-17 15:00:00,4832,12578860
2016-04-17 16:00:00,8978,30916732
2016-04-17 17:00:00,9253,32589912
2016-04-17 18:00:00,7600,25087914
2016-04-17 19:00:00,9398,32727834
2016-04-17 20:00:00,5949,18665810
2016-04-17 21:00:00,9338,31925274
2016-04-17 22:00:00,10403,36159852
2016-04-17 23:00:00,7144,22659926
2016-04-18 00:00:00,12427,19190304
2016-04-18 01:00:00,4946,11468536
2016-04-18 02:00:00,4709,10930360
2016-04-18 03:00:00,4671,10756808
2016-04-18 04:00:00,4579,10485168
2016-04-18 05:00:00,4493,10300804
2016-04-18 06:00:00,4420,9994756
2016-04-18 07:00:00,4359,9938420
2016-04-18 08:00:00,4469,9550796
2016-04-18 09:00:00,4776,10462768
2016-04-18 10:00:00,8815,26686600
2016-04-18 11:00:00,5676,13178996
2016-04-18 12:00:00,6797,18764268
2016-04-18 13:00:00,5947,13469212
2016-04-18 14:00:00,8469,14264788
2016-04-18 15:00:00,8347,14188908
2016-04-18 16:00:00,12775,32177264
2016-04-18 17:00:00,8661,19268684
2016-04-18 18:00:00,8372,18356756
2016-04-18 19:00:00,8217,15313092
2016-04-18 20:00:00,8106,15054492
2016-04-18 21:00:00,7953,15115332
2016-04-18 22:00:00,7929,16361412
2016-04-18 23:00:00,6900,13042668
2016-04-19 00:00:00,7636,13773388
2016-04-19 01:00:00,7347,13691692
2016-04-19 02:00:00,7312,13577780
2016-04-19 03:00:00,7180,13494412
2016-04-19 04:00:00,7143,13442316
2016-04-19 05:00:00,7117,13376956
2016-04-19 06:00:00,7084,13335260
2016-04-19 07:00:00,7056,13273804
2016-04-19 08:00:00,6991,14151176
2016-04-19 09:00:00,6914,16236040
2016-04-19 10:00:00,6663,14223136
2016-04-19 11:00:00,7034,17048568
2016-04-19 12:00:00,105035,115140528
2016-04-19 13:00:00,9189,35448614
2016-04-19 14:00:00,9297,30466778
2016-04-19 15:00:00,9063,21602687
2016-04-19 16:00:00,8676,21394411
2016-04-19 17:00:00,10558,21835473
2016-04-19 18:00:00,8507,19142762
2016-04-19 19:00:00,8477,19472254
2016-04-19 20:00:00,8361,18272712
2016-04-19 21:00:00,8377,18495458
2016-04-19 22:00:00,8508,20309212
2016-04-19 23:00:00,8435,19964095
2016-04-20 00:00:00,7964,17922884
2016-04-20 01:00:00,7813,17404852
2016-04-20 02:00:00,7660,16812188
2016-04-20 03:00:00,7509,16373036
2016-04-20 04:00:00,7199,15387772
2016-04-20 05:00:00,7083,16058460
2016-04-20 06:00:00,6848,14000444
2016-04-20 07:00:00,6576,12913604
2016-04-20 08:00:00,6466,12881412
2016-04-20 09:00:00,19125,69825584
2016-04-20 10:00:00,9351,37163744
2016-04-20 11:00:00,13431,65080404
2016-04-20 12:00:00,11675,61467460
2016-04-20 13:00:00,14911,64695448
2016-04-20 14:00:00,15840,59380544
2016-04-20 15:00:00,39327,82876901
2016-04-20 16:00:00,17310,52924383
2016-04-20 17:00:00,24774,47734456
2016-04-20 18:00:00,29746,49868648
2016-04-20 19:00:00,20607,40854920
2016-04-20 20:00:00,13126,34555168
2016-04-20 21:00:00,12218,33118272
2016-04-20 22:00:00,13507,53922812
2016-04-20 23:00:00,9543,28426968
2016-04-21 00:00:00,9872,25613576
2016-04-21 01:00:00,7179,20386968
2016-04-21 02:00:00,5040,15308808
2016-04-21 03:00:00,4336,8859520
2016-04-21 04:00:00,4105,7378204
2016-04-21 05:00:00,5438,10184736
2016-04-21 06:00:00,3494,5786472
2016-04-21 07:00:00,3310,5723752
2016-04-21 08:00:00,28678,40035000
2016-04-21 09:00:00,8818,21969968
2016-04-21 10:00:00,9583,48692165
2016-04-21 11:00:00,34259,61149109
2016-04-21 12:00:00,7190,33836364
2016-04-21 13:00:00,6841,32602465
2016-04-21 14:00:00,6924,33353356
2016-04-21 15:00:00,12786,36781588
2016-04-21 16:00:00,29197,113643020
2016-04-21 17:00:00,10562,31019033
2016-04-21 18:00:00,6461,24290410
2016-04-21 19:00:00,5429,18725456
2016-04-21 20:00:00,5165,16339252
2016-04-21 21:00:00,4708,14125732
2016-04-21 22:00:00,5951,16061680
2016-04-21 23:00:00,40077,48368332
2016-04-22 00:00:00,18094,24824552
2016-04-22 01:00:00,4005,9120960
2016-04-22 02:00:00,3889,7895184
2016-04-22 03:00:00,3788,6652320
2016-04-22 04:00:00,3720,6044152
2016-04-22 05:00:00,3695,5633448
2016-04-22 06:00:00,3614,5150816
2016-04-22 07:00:00,4036,4976632
2016-04-22 08:00:00,3938,5716000
2016-04-22 09:00:00,34975,55994792
2016-04-22 10:00:00,34813,47131496
2016-04-22 11:00:00,4529,14591344
2016-04-22 12:00:00,34112,37716169
2016-04-22 13:00:00,27353,38139793
2016-04-22 14:00:00,5250,15883580
2016-04-22 15:00:00,8470,84510654
2016-04-22 16:00:00,8006,71867932
2016-04-22 17:00:00,4943,12158268
2016-04-22 18:00:00,5368,10979892
2016-04-22 19:00:00,19958,22755324
2016-04-22 20:00:00,22917,51542244
2016-04-22 21:00:00,7164,25486532
2016-04-22 22:00:00,5169,19623792
2016-04-22 23:00:00,7055,27505620
2016-04-23 00:00:00,7225,28386798
2016-04-23 01:00:00,5251,17051460
2016-04-23 02:00:00,5200,13286580
2016-04-23 03:00:00,5092,7626788
2016-04-23 04:00:00,4866,7332972
2016-04-23 05:00:00,4817,7253884
2016-04-23 06:00:00,4801,7199692
2016-04-23 07:00:00,4700,7176224
2016-04-23 08:00:00,4618,6814828
2016-04-23 09:00:00,4602,7261780
2016-04-23 10:00:00,4657,6829932
2016-04-23 11:00:00,11939,13666140
2016-04-23 12:00:00,30184,32654852
2016-04-23 13:00:00,9478,11135292
2016-04-23 14:00:00,29636,31775316
2016-04-23 15:00:00,4661,6214500
2016-04-23 16:00:00,29369,31610208
2016-04-23 17:00:00,28735,32010214
2016-04-23 18:00:00,29670,33058434
2016-04-23 19:00:00,29542,31918050
2016-04-23 20:00:00,36993,13680986
2016-04-23 21:00:00,7689,6624266
2016-04-23 22:00:00,7106,6989083
2016-04-23 23:00:00,31993,31651995
2016-04-24 00:00:00,6807,5862443
2016-04-24 01:00:00,6692,5740091
2016-04-24 02:00:00,5741,6727991
2016-04-24 03:00:00,3889,5274179
2016-04-24 04:00:00,3814,5356563
2016-04-24 05:00:00,3791,5172179
2016-04-24 06:00:00,3756,5037196
2016-04-24 07:00:00,5123,11009593
2016-04-24 08:00:00,5039,10854521
2016-04-24 09:00:00,5023,10801481
2016-04-24 10:00:00,29614,34820309
2016-04-24 11:00:00,25860,30894525
2016-04-24 12:00:00,5026,7764815
2016-04-24 13:00:00,29489,31902883
2016-04-24 14:00:00,28724,31220735
2016-04-24 15:00:00,3372,5132903
2016-04-24 16:00:00,46134,35036078
2016-04-24 17:00:00,22680,14689838
2016-04-24 18:00:00,17461,17463071
2016-04-24 19:00:00,16982,15342742
2016-04-24 20:00:00,14517,8626435
2016-04-24 21:00:00,26248,21051985
2016-04-24 22:00:00,16372,12409713
2016-04-24 23:00:00,8146,6194008
2016-04-25 00:00:00,6742,6233500
2016-04-25 01:00:00,6163,6146930
2016-04-25 02:00:00,5087,5700009
2016-04-25 03:00:00,4437,5345432
2016-04-25 04:00:00,4334,5308900
2016-04-25 05:00:00,3919,4718980
2016-04-25 06:00:00,3406,4210052
2016-04-25 07:00:00,3048,3853892
2016-04-25 08:00:00,3327,4072852
2016-04-25 09:00:00,29212,31891012
2016-04-25 10:00:00,34302,97661116
2016-04-25 11:00:00,11823,75628596
2016-04-25 12:00:00,3988,20794680
2016-04-25 13:00:00,29181,47366684
2016-04-25 14:00:00,4785,34781982
2016-04-25 15:00:00,7912,86658470
2016-04-25 16:00:00,99088,178820462
2016-04-25 17:00:00,24586,40549268
2016-04-25 18:00:00,3941,22454412
2016-04-25 19:00:00,3766,14930412
2016-04-25 20:00:00,6473,14566404
2016-04-25 21:00:00,37245,43257480
2016-04-25 22:00:00,3243,8701898
2016-04-25 23:00:00,3558,12017986
2016-04-26 00:00:00,23829,94482512
2016-04-26 01:00:00,8420,30382932
2016-04-26 02:00:00,4008,12746724
2016-04-26 03:00:00,4015,13056824
2016-04-26 04:00:00,3866,12847592
2016-04-26 05:00:00,10173,65922268
2016-04-26 06:00:00,3632,12764348
2016-04-26 07:00:00,3586,12409640
2016-04-26 08:00:00,3187,13941720
2016-04-26 09:00:00,2294,9028980
2016-04-26 10:00:00,3525,13071292
2016-04-26 11:00:00,4248,19230276
2016-04-26 12:00:00,7214,30733904
2016-04-26 13:00:00,9364,40458225
2016-04-26 14:00:00,7524,32368030
2016-04-26 15:00:00,27490,116397884
2016-04-26 16:00:00,6666,24806020
2016-04-26 17:00:00,5917,21236872
2016-04-26 18:00:00,5569,24550183
2016-04-26 19:00:00,4974,22154544
2016-04-26 20:00:00,5471,27432301
2016-04-26 21:00:00,5911,27552949
2016-04-26 22:00:00,5917,28340200
2016-04-26 23:00:00,5897,30332101
2016-04-27 00:00:00,5766,28792112
2016-04-27 01:00:00,5261,26684004
2016-04-27 02:00:00,5112,25391524
2016-04-27 03:00:00,4846,22992464
2016-04-27 04:00:00,4803,23763058
2016-04-27 05:00:00,4550,25523874
2016-04-27 06:00:00,4219,25440598
2016-04-27 07:00:00,3139,20182320
2016-04-27 08:00:00,3541,20174276
2016-04-27 09:00:00,5302,31213472
2016-04-27 10:00:00,7125,53352581
2016-04-27 11:00:00,7429,50203679
2016-04-27 12:00:00,7208,30890578
2016-04-27 13:00:00,32528,138605338
2016-04-27 14:00:00,12449,82538284
2016-04-27 15:00:00,10300,60271552
2016-04-27 16:00:00,11278,59253800
2016-04-27 17:00:00,13089,117575294
2016-04-27 18:00:00,9385,56874506
2016-04-27 19:00:00,9219,45042022
2016-04-27 20:00:00,7376,34266826
2016-04-27 21:00:00,8647,65859356
2016-04-27 22:00:00,9579,72088432
2016-04-27 23:00:00,34218,171995626
2016-04-28 00:00:00,8127,70557912
2016-04-28 01:00:00,5033,45757216
2016-04-28 02:00:00,3976,42636164
2016-04-28 03:00:00,3839,42273416
2016-04-28 04:00:00,3648,40182592
2016-04-28 05:00:00,3652,41270064
2016-04-28 06:00:00,3632,41211176
2016-04-28 07:00:00,3519,40018800
2016-04-28 08:00:00,4174,39717832
2016-04-28 09:00:00,4732,40846354
2016-04-28 10:00:00,5835,53827869
2016-04-28 11:00:00,8098,53599055
2016-04-28 12:00:00,4905,45168659
2016-04-28 13:00:00,5350,53079780
2016-04-28 14:00:00,8368,38655795
2016-04-28 15:00:00,4728,20226581
2016-04-28 16:00:00,5789,36590813
2016-04-28 17:00:00,6002,43550050
2016-04-28 18:00:00,7139,41611722
2016-04-28 19:00:00,11829,50624007
2016-04-28 20:00:00,7839,49913403
2016-04-28 21:00:00,8405,54747104
2016-04-28 22:00:00,7848,44535028
2016-04-28 23:00:00,7595,39079072
2016-04-29 00:00:00,8549,44089546
2016-04-29 01:00:00,8730,50589490
2016-04-29 02:00:00,6991,38031144
2016-04-29 03:00:00,7443,45174400
2016-04-29 04:00:00,10520,45793206
2016-04-29 05:00:00,16850,52736008
2016-04-29 06:00:00,6884,39082472
2016-04-29 07:00:00,7308,42621808
2016-04-29 08:00:00,6306,34491040
2016-04-29 09:00:00,6063,32921884
2016-04-29 10:00:00,7753,40563420
2016-04-29 11:00:00,25583,61513908
2016-04-29 12:00:00,20983,58608996
2016-04-29 13:00:00,14866,49203772
2016-04-29 14:00:00,13242,38954092
2016-04-29 15:00:00,14846,56655424
2016-04-29 16:00:00,12547,40654040
2016-04-29 17:00:00,14532,55343472
2016-04-29 18:00:00,12381,46202170
2016-04-29 19:00:00,11929,46991472
2016-04-29 20:00:00,11504,44301280
2016-04-29 21:00:00,11225,43750688
2016-04-29 22:00:00,10029,34991785
2016-04-29 23:00:00,11436,46352005
2016-04-30 00:00:00,10550,40813553
2016-04-30 01:00:00,10653,44715532
2016-04-30 02:00:00,10440,44017916
2016-04-30 03:00:00,10583,45034460
2016-04-30 04:00:00,10030,45659412
2016-04-30 05:00:00,10884,54211900
2016-04-30 06:00:00,10587,46291108
2016-04-30 07:00:00,9694,37320052
2016-04-30 08:00:00,10341,42206260
2016-04-30 09:00:00,10393,42780596
2016-04-30 10:00:00,10279,41954092
2016-04-30 11:00:00,8928,31495308
2016-04-30 12:00:00,8546,28134380
2016-04-30 13:00:00,8356,27016012
2016-04-30 14:00:00,9377,35300692
2016-04-30 15:00:00,9611,37660580
2016-04-30 16:00:00,9515,37269124
2016-04-30 17:00:00,10016,41834888
2016-04-30 18:00:00,8783,32276016
2016-04-30 19:00:00,7945,15001480
2016-04-30 20:00:00,7849,14699232
2016-04-30 21:00:00,6735,12568446
2016-04-30 22:00:00,6052,11169174
2016-04-30 23:00:00,5912,10818726
2016-05-01 00:00:00,5857,10684960
2016-05-01 01:00:00,5827,10794336
2016-05-01 02:00:00,5734,10558512
2016-05-01 03:00:00,5952,10538848
2016-05-01 04:00:00,5855,10401520
2016-05-01 05:00:00,5645,10187280
2016-05-01 06:00:00,5539,9883024
2016-05-01 07:00:00,5483,9818544
2016-05-01 08:00:00,5323,9351632
2016-05-01 09:00:00,5325,9426448
2016-05-01 10:00:00,5410,10299600
2016-05-01 11:00:00,5977,15219304
2016-05-01 12:00:00,5964,15349288
2016-05-01 13:00:00,5906,15242920
2016-05-01 14:00:00,5877,15200680
2016-05-01 15:00:00,5501,12258568
2016-05-01 16:00:00,6764,22191204
2016-05-01 17:00:00,6692,21751172
2016-05-01 18:00:00,5538,12727740
2016-05-01 19:00:00,14379,84514436
2016-05-01 20:00:00,5814,16681748
2016-05-01 21:00:00,5328,13463120
2016-05-01 22:00:00,5419,14127984
2016-05-01 23:00:00,5842,14188136
2016-05-02 00:00:00,5782,16275700
2016-05-02 01:00:00,5462,14259954
2016-05-02 02:00:00,5482,15477554
2016-05-02 03:00:00,5245,13945566
2016-05-02 04:00:00,5000,13227768
2016-05-02 05:00:00,5126,14799496
2016-05-02 06:00:00,5162,14000748
2016-05-02 07:00:00,5156,14128668
2016-05-02 08:00:00,5375,15990492
2016-05-02 09:00:00,5397,22400124
2016-05-02 10:00:00,6967,42751556
2016-05-02 11:00:00,6238,47472836
2016-05-02 12:00:00,5485,20061628
2016-05-02 13:00:00,5345,19134768
2016-05-02 14:00:00,5265,17181862
2016-05-02 15:00:00,5737,20162353
2016-05-02 16:00:00,5494,17126021
2016-05-02 17:00:00,9374,30929341
2016-05-02 18:00:00,6931,15637025
2016-05-02 19:00:00,10429,33456255
2016-05-02 20:00:00,18325,101085617
2016-05-02 21:00:00,7787,25710712
2016-05-02 22:00:00,6885,19850228
2016-05-02 23:00:00,6788,19798469
2016-05-03 00:00:00,6643,18175581
2016-05-03 01:00:00,6721,18626183
2016-05-03 02:00:00,6577,19892100
2016-05-03 03:00:00,7015,23725268
2016-05-03 04:00:00,6572,20191124
2016-05-03 05:00:00,7034,24235244
2016-05-03 06:00:00,7195,24387196
2016-05-03 07:00:00,7200,25170504
2016-05-03 08:00:00,6588,20706280
2016-05-03 09:00:00,13351,24455096
2016-05-03 10:00:00,22873,43979438
2016-05-03 11:00:00,6799,17665587
2016-05-03 12:00:00,6800,18049467
2016-05-03 13:00:00,6555,17138551
2016-05-03 14:00:00,8773,37470635
2016-05-03 15:00:00,8662,36764632
2016-05-03 16:00:00,9696,47044420
2016-05-03 17:00:00,21384,66933808
2016-05-03 18:00:00,9748,45773952
2016-05-03 19:00:00,9066,39903544
2016-05-03 20:00:00,10452,42847488
2016-05-03 21:00:00,10271,41449250
2016-05-03 22:00:00,8178,34367891
2016-05-03 23:00:00,7984,37349297
2016-05-04 00:00:00,7912,37207182
2016-05-04 01:00:00,6001,19726096
2016-05-04 02:00:00,5325,14002425
2016-05-04 03:00:00,5475,14361840
2016-05-04 04:00:00,6020,15906070
2016-05-04 05:00:00,5581,14559600
2016-05-04 06:00:00,4946,14101268
2016-05-04 07:00:00,5325,18996956
2016-05-04 08:00:00,13020,80830756
2016-05-04 09:00:00,11984,70540148
2016-05-04 10:00:00,15273,95975972
2016-05-04 11:00:00,13703,77364022
2016-05-04 12:00:00,9659,50056540
2016-05-04 13:00:00,5672,16330098
2016-05-04 14:00:00,14522,56050258
2016-05-04 15:00:00,16163,82143422
2016-05-04 16:00:00,15201,73071739
2016-05-04 17:00:00,13810,60675215
2016-05-04 18:00:00,16394,72758780
2016-05-04 19:00:00,17498,91288788
2016-05-04 20:00:00,8470,18451596
2016-05-04 21:00:00,13751,56756372
2016-05-04 22:00:00,18443,96798355
2016-05-04 23:00:00,13314,60305436
2016-05-05 00:00:00,12517,57843096
2016-05-05 01:00:00,11553,55536792
2016-05-05 02:00:00,15548,94689168
2016-05-05 03:00:00,10414,53571396
2016-05-05 04:00:00,9624,53132540
2016-05-05 05:00:00,8790,47425240
2016-05-05 06:00:00,9112,51084132
2016-05-05 07:00:00,13936,91349920
2016-05-05 08:00:00,15537,80900788
2016-05-05 09:00:00,14392,92070940
2016-05-05 10:00:00,12086,66313512
2016-05-05 11:00:00,6209,15835372
2016-05-05 12:00:00,5272,16855826
2016-05-05 13:00:00,4988,16383280
2016-05-05 14:00:00,5124,19938424
2016-05-05 15:00:00,5067,22745910
2016-05-05 16:00:00,7284,43073230
2016-05-05 17:00:00,11253,41414397
2016-05-05 18:00:00,7329,34964633
2016-05-05 19:00:00,7116,39264138
2016-05-05 20:00:00,5799,28711240
2016-05-05 21:00:00,5366,24974157
2016-05-05 22:00:00,7343,44893421
2016-05-05 23:00:00,7288,42738391
2016-05-06 00:00:00,6742,37634358
2016-05-06 01:00:00,5585,31662009
2016-05-06 02:00:00,4919,24996437
2016-05-06 03:00:00,4468,20335517
2016-05-06 04:00:00,4081,16783933
2016-05-06 05:00:00,4055,16360620
2016-05-06 06:00:00,3607,13355556
2016-05-06 07:00:00,3426,11893756
2016-05-06 08:00:00,5954,11178988
2016-05-06 09:00:00,5058,12645268
2016-05-06 10:00:00,5412,12698008
2016-05-06 11:00:00,22426,96943628
2016-05-06 12:00:00,13917,54590710
2016-05-06 13:00:00,6375,16291640
2016-05-06 14:00:00,5165,11338452
2016-05-06 15:00:00,4993,18082008
2016-05-06 16:00:00,5718,25739562
2016-05-06 17:00:00,5398,26283186
2016-05-06 18:00:00,5058,24893321
2016-05-06 19:00:00,5321,27657302
2016-05-06 20:00:00,4970,27076408
2016-05-06 21:00:00,5016,26658999
2016-05-06 22:00:00,4868,24696820
2016-05-06 23:00:00,4578,20525700
2016-05-07 00:00:00,4473,18844660
2016-05-07 01:00:00,4467,18722540
2016-05-07 02:00:00,4156,11771500
2016-05-07 03:00:00,3968,8510760
2016-05-07 04:00:00,3942,8436520
2016-05-07 05:00:00,3866,7751016
2016-05-07 06:00:00,3788,6589320
2016-05-07 07:00:00,3654,6553588
2016-05-07 08:00:00,3513,5676836
2016-05-07 09:00:00,3395,5551020
2016-05-07 10:00:00,3340,5729588
2016-05-07 11:00:00,3201,5513884
2016-05-07 12:00:00,3242,6608100
2016-05-07 13:00:00,2701,4432988
2016-05-07 14:00:00,2530,4262840
2016-05-07 15:00:00,2568,4466584
2016-05-07 16:00:00,2448,4377844
2016-05-07 17:00:00,2386,5166200
2016-05-07 18:00:00,2379,5566288
2016-05-07 19:00:00,2113,4690192
2016-05-07 20:00:00,1981,4571696
2016-05-07 21:00:00,2328,5508396
2016-05-07 22:00:00,1903,5255908
2016-05-07 23:00:00,2203,5785956
2016-05-08 00:00:00,2454,6912912
2016-05-08 01:00:00,1949,7456652
2016-05-08 02:00:00,1762,4952412
2016-05-08 03:00:00,1646,4075460
2016-05-08 04:00:00,1471,3739236
2016-05-08 05:00:00,1438,3678764
2016-05-08 06:00:00,1412,3669276
2016-05-08 07:00:00,1402,3640700
2016-05-08 08:00:00,1393,3634388
2016-05-08 09:00:00,1357,3450660
2016-05-08 10:00:00,1337,3406252
2016-05-08 11:00:00,1319,3466780
2016-05-08 12:00:00,1355,3665716
2016-05-08 13:00:00,1257,3233804
2016-05-08 14:00:00,1243,3210444
2016-05-08 15:00:00,1421,3934852
2016-05-08 16:00:00,1388,4014452
2016-05-08 17:00:00,1667,5444304
2016-05-08 18:00:00,1771,5528954
2016-05-08 19:00:00,1549,4231108
2016-05-08 20:00:00,1506,4159803
2016-05-08 21:00:00,1578,4269629
2016-05-08 22:00:00,2055,4390521
2016-05-08 23:00:00,1832,3829400
2016-05-09 00:00:00,1786,4033176
2016-05-09 01:00:00,3297,7777720
2016-05-09 02:00:00,3529,10252764
2016-05-09 03:00:00,3384,9702588
2016-05-09 04:00:00,3319,9335816
2016-05-09 05:00:00,3133,8933664
2016-05-09 06:00:00,2023,5983800
2016-05-09 07:00:00,1500,4674040
2016-05-09 08:00:00,2595,8573472
2016-05-09 09:00:00,1556,4030952
2016-05-09 10:00:00,1478,3546656
2016-05-09 11:00:00,1713,5928156
2016-05-09 12:00:00,1725,5405177
2016-05-09 13:00:00,1767,7887764
2016-05-09 14:00:00,1799,11098111
2016-05-09 15:00:00,1698,10868414
2016-05-09 16:00:00,1954,9158400
2016-05-09 17:00:00,1731,5837712
2016-05-09 18:00:00,1815,4060045
2016-05-09 19:00:00,1911,6102557
2016-05-09 20:00:00,2037,6969292
2016-05-09 21:00:00,2086,8669684
2016-05-09 22:00:00,4223,13729316
2016-05-09 23:00:00,4195,12013032
2016-05-10 00:00:00,4254,13674072
2016-05-10 01:00:00,3874,10181656
2016-05-10 02:00:00,3691,6798848
2016-05-10 03:00:00,3585,6895752
2016-05-10 04:00:00,3524,5685220
2016-05-10 05:00:00,3495,4897124
2016-05-10 06:00:00,3447,4648468
2016-05-10 07:00:00,3449,4588564
2016-05-10 08:00:00,3959,5160148
2016-05-10 09:00:00,11324,16916768
2016-05-10 10:00:00,14661,24541380
2016-05-10 11:00:00,27827,35617348
2016-05-10 12:00:00,16444,27302644
2016-05-10 13:00:00,4878,13778297
2016-05-10 14:00:00,8760,56615425
2016-05-10 15:00:00,7548,46016740
2016-05-10 16:00:00,7083,41803832
2016-05-10 17:00:00,6782,34976400
2016-05-10 18:00:00,5668,23927925
2016-05-10 19:00:00,4606,19151036
2016-05-10 20:00:00,4271,23364100
2016-05-10 21:00:00,4043,16963756
2016-05-10 22:00:00,4080,11178496
2016-05-10 23:00:00,4200,8020560
2016-05-11 00:00:00,3903,8793748
2016-05-11 01:00:00,3490,5926080
2016-05-11 02:00:00,3402,5728328
2016-05-11 03:00:00,2964,4529880
2016-05-11 04:00:00,2211,3535344
2016-05-11 05:00:00,2274,3960124
2016-05-11 06:00:00,2054,3601092
2016-05-11 07:00:00,1887,4137028
2016-05-11 08:00:00,1815,5052920
2016-05-11 09:00:00,2398,12618828
2016-05-11 10:00:00,4219,27358162
2016-05-11 11:00:00,4125,53290866
2016-05-11 12:00:00,4019,61208052
2016-05-11 13:00:00,3859,39149883
2016-05-11 14:00:00,4806,37925625
2016-05-11 15:00:00,17967,45620937
2016-05-11 16:00:00,8520,22009938
2016-05-11 17:00:00,6672,22828996
2016-05-11 18:00:00,3495,17438892
2016-05-11 19:00:00,2273,15874612
2016-05-11 20:00:00,2615,14324798
2016-05-11 21:00:00,2849,14516760
2016-05-11 22:00:00,3136,11128641
2016-05-11 23:00:00,3969,12509946
2016-05-12 00:00:00,2164,7306940
2016-05-12 01:00:00,1915,5578628
2016-05-12 02:00:00,1719,5637808
2016-05-12 03:00:00,1543,3917896
2016-05-12 04:00:00,1487,5246196
2016-05-12 05:00:00,1559,8045416
2016-05-12 06:00:00,1285,4678192
2016-05-12 07:00:00,1228,3052324
2016-05-12 08:00:00,1247,3600300
2016-05-12 09:00:00,1736,7774076
2016-05-12 10:00:00,7910,18559972
2016-05-12 11:00:00,4328,13948572
2016-05-12 12:00:00,2733,10831972
2016-05-12 13:00:00,2786,11025388
2016-05-12 14:00:00,1726,9006196
2016-05-12 15:00:00,2253,7988980
2016-05-12 16:00:00,2184,7940312
2016-05-12 17:00:00,2305,8534059
2016-05-12 18:00:00,2395,8926979
2016-05-12 19:00:00,2156,6784528
2016-05-12 20:00:00,1980,4600618
2016-05-12 21:00:00,2232,5430772
2016-05-12 22:00:00,2111,7023892
2016-05-12 23:00:00,2331,8235628
2016-05-13 00:00:00,2326,8444076
2016-05-13 01:00:00,2116,7659588
2016-05-13 02:00:00,1838,6813012
2016-05-13 03:00:00,1793,7623812
2016-05-13 04:00:00,1808,7504516
2016-05-13 05:00:00,1743,8228676
2016-05-13 06:00:00,1670,7191284
2016-05-13 07:00:00,2056,8054704
2016-05-13 08:00:00,1746,6346616
2016-05-13 09:00:00,1598,5472000
2016-05-13 10:00:00,1492,5423784
2016-05-13 11:00:00,4189,27176760
2016-05-13 12:00:00,4566,38506608
2016-05-13 13:00:00,3913,33984352
2016-05-13 14:00:00,3644,25483312
2016-05-13 15:00:00,3176,18028928
2016-05-13 16:00:00,2178,9864688
2016-05-13 17:00:00,1938,7412813
2016-05-13 18:00:00,1478,4737192
2016-05-13 19:00:00,1266,3022872
2016-05-13 20:00:00,1206,2639528
2016-05-13 21:00:00,1025,2436264
2016-05-13 22:00:00,967,2333208
2016-05-13 23:00:00,735,2130904
2016-05-14 00:00:00,716,2126928
2016-05-14 01:00:00,1918,3293520
2016-05-14 02:00:00,1838,3206896
2016-05-14 03:00:00,1992,3931984
2016-05-14 04:00:00,1970,3918792
2016-05-14 05:00:00,1935,3869880
2016-05-14 06:00:00,1858,3931036
2016-05-14 07:00:00,1761,3523864
2016-05-14 08:00:00,1750,3502584
2016-05-14 09:00:00,1736,3478776
2016-05-14 10:00:00,1645,3093592
2016-05-14 11:00:00,1868,3429976
2016-05-14 12:00:00,1555,2784304
2016-05-14 13:00:00,1521,3432496
2016-05-14 14:00:00,1434,2965616
2016-05-14 15:00:00,1360,2406512
2016-05-14 16:00:00,1345,2385008
2016-05-14 17:00:00,1327,2382448
2016-05-14 18:00:00,1396,2483312
2016-05-14 19:00:00,1364,2465408
2016-05-14 20:00:00,2370,3489648
2016-05-14 21:00:00,2490,3567792
2016-05-14 22:00:00,4918,5957792
2016-05-14 23:00:00,1635,4501152
2016-05-15 00:00:00,1668,3888800
2016-05-15 01:00:00,1513,3694656
2016-05-15 02:00:00,1465,3632176
2016-05-15 03:00:00,1410,3575216
2016-05-15 04:00:00,1364,3533104
2016-05-15 05:00:00,1390,3889192
2016-05-15 06:00:00,1315,3574872
2016-05-15 07:00:00,1093,3304000
2016-05-15 08:00:00,803,2939568
2016-05-15 09:00:00,7573,9596912
2016-05-15 10:00:00,577,2565248
2016-05-15 11:00:00,464,2460800
2016-05-15 12:00:00,2389,4433024
2016-05-15 13:00:00,368,2360448
2016-05-15 14:00:00,325,2068544
2016-05-15 15:00:00,273,1728000
2016-05-15 16:00:00,2730,13930496
2016-05-15 17:00:00,212,1411264
2016-05-15 18:00:00,178,1123328
2016-05-15 19:00:00,158,1006944
2016-05-15 20:00:00,120,968032
2016-05-15 21:00:00,233,1824800
2016-05-15 22:00:00,193,1805856
2016-05-15 23:00:00,58,996416
2016-05-16 00:00:00,356,4594368
2016-05-16 01:00:00,340,4433344
2016-05-16 02:00:00,51,989248
2016-05-16 03:00:00,45,901440
2016-05-16 04:00:00,43,893248
2016-05-16 05:00:00,43,893248
2016-05-16 06:00:00,42,773632
2016-05-16 07:00:00,55,616992
2016-05-16 08:00:00,103,644928
2016-05-16 09:00:00,243,801688
2016-05-16 10:00:00,587,8211454
2016-05-16 11:00:00,354,2942156
2016-05-16 12:00:00,366,1660404
2016-05-16 13:00:00,323,1625018
2016-05-16 14:00:00,301,1495909
2016-05-16 15:00:00,306,1305908
2016-05-16 16:00:00,305,1304884
2016-05-16 17:00:00,279,1283648
2016-05-16 18:00:00,277,1274432
2016-05-16 19:00:00,199,1010240
2016-05-16 20:00:00,192,1003072
2016-05-16 21:00:00,190,974880
2016-05-16 22:00:00,176,786688
2016-05-16 23:00:00,168,778496
2016-05-17 00:00:00,163,773376
2016-05-17 01:00:00,163,773376
2016-05-17 02:00:00,161,771328
2016-05-17 03:00:00,32,246016
2016-05-17 04:00:00,31,244992
2016-05-17 05:00:00,27,240896
2016-05-17 06:00:00,18,69632
2016-05-17 07:00:00,16,67584
2016-05-17 08:00:00,14,65536
2016-05-17 09:00:00,14,65536
2016-05-17 10:00:00,14,65536
2016-05-17 11:00:00,14,65536
2016-05-17 12:00:00,14,65536
2016-05-17 13:00:00,14,65536
2016-05-17 14:00:00,14,65536
2016-05-17 15:00:00,14,65536
2016-05-17 16:00:00,14,65536
2016-05-17 17:00:00,13,57344
2016-05-17 18:00:00,13,57344
2016-05-17 19:00:00,13,57344
2016-05-17 20:00:00,13,57344
2016-05-17 21:00:00,13,57344
2016-05-17 22:00:00,12,49152
2016-05-17 23:00:00,12,49152
2016-05-18 00:00:00,12,49152
2016-05-18 01:00:00,0,0
2016-05-18 02:00:00,0,0
2016-05-18 03:00:00,0,0
2016-05-18 04:00:00,0,0
2016-05-18 05:00:00,0,0
2016-05-18 06:00:00,0,0
2016-05-18 07:00:00,0,0
2016-05-18 08:00:00,0,0
2016-05-18 09:00:00,0,0
2016-05-18 10:00:00,0,0
2016-05-18 11:00:00,0,0
2016-05-18 12:00:00,0,0
2016-05-18 13:00:00,1,1024
2016-05-18 14:00:00,0,0
2016-05-18 15:00:00,0,0
2016-05-18 16:00:00,1862,9345440
2016-05-18 17:00:00,2519,15500083
2016-05-18 18:00:00,5084,16144613
2016-05-18 19:00:00,4809,13734326
2016-05-18 20:00:00,9739,33579599
2016-05-18 21:00:00,5537,16077855
2016-05-18 22:00:00,4830,14693958
2016-05-18 23:00:00,4509,11089331
2016-05-19 00:00:00,4451,10134000
2016-05-19 01:00:00,4540,10703024
2016-05-19 02:00:00,4916,11538272
2016-05-19 03:00:00,4769,10802072
2016-05-19 04:00:00,4174,8104032
2016-05-19 05:00:00,3848,6553736
2016-05-19 06:00:00,3666,5931664
2016-05-19 07:00:00,3695,6379332
2016-05-19 08:00:00,3820,8810624
2016-05-19 09:00:00,4190,7212912
2016-05-19 10:00:00,4315,7613108
2016-05-19 11:00:00,4079,7883095
2016-05-19 12:00:00,4389,10282003
2016-05-19 13:00:00,8779,46320416
2016-05-19 14:00:00,4600,10300136
2016-05-19 15:00:00,7440,37162288
2016-05-19 16:00:00,4701,9613264
2016-05-19 17:00:00,7041,33792872
2016-05-19 18:00:00,8985,50157040
2016-05-19 19:00:00,3698,8187372
2016-05-19 20:00:00,5164,11250831
2016-05-19 21:00:00,5289,12664384
2016-05-19 22:00:00,4959,12517023
2016-05-19 23:00:00,4148,8494261
2016-05-20 00:00:00,3726,8646951
2016-05-20 01:00:00,3903,11098510
2016-05-20 02:00:00,3878,8653788
2016-05-20 03:00:00,4050,9886410
2016-05-20 04:00:00,4284,9583194
2016-05-20 05:00:00,4090,12952610
2016-05-20 06:00:00,3855,7801552
2016-05-20 07:00:00,3775,7461088
2016-05-20 08:00:00,3576,8655548
2016-05-20 09:00:00,7347,15680780
2016-05-20 10:00:00,4769,15366456
2016-05-20 11:00:00,32253,55189694
2016-05-20 12:00:00,3433,12321468
2016-05-20 13:00:00,7564,23714440
2016-05-20 14:00:00,20266,59468615
2016-05-20 15:00:00,3845,15397211
2016-05-20 16:00:00,15806,73001236
2016-05-20 17:00:00,11868,42852632
2016-05-20 18:00:00,10016,67486120
2016-05-20 19:00:00,3621,11366996
2016-05-20 20:00:00,3617,9549466
2016-05-20 21:00:00,4391,12732314
2016-05-20 22:00:00,3639,12101437
2016-05-20 23:00:00,11087,71487008
2016-05-21 00:00:00,11770,75465912
2016-05-21 01:00:00,11928,76091529
2016-05-21 02:00:00,16181,111171337
2016-05-21 03:00:00,12307,79719468
2016-05-21 04:00:00,12243,79570508
2016-05-21 05:00:00,11826,76432660
2016-05-21 06:00:00,11276,74500524
2016-05-21 07:00:00,14547,93709372
2016-05-21 08:00:00,16454,115194256
2016-05-21 09:00:00,13156,88353408
2016-05-21 10:00:00,7884,45859288
2016-05-21 11:00:00,4532,20732576
2016-05-21 12:00:00,5258,21941520
2016-05-21 13:00:00,4929,21261760
2016-05-21 14:00:00,5394,21879024
2016-05-21 15:00:00,5374,20769624
2016-05-21 16:00:00,5377,18375296
2016-05-21 17:00:00,4663,14994624
2016-05-21 18:00:00,5043,14556720
2016-05-21 19:00:00,6822,34758624
2016-05-21 20:00:00,6097,31153040
2016-05-21 21:00:00,5465,25508992
2016-05-21 22:00:00,5207,23191968
2016-05-21 23:00:00,5199,23153776
2016-05-22 00:00:00,5136,22739776
2016-05-22 01:00:00,5021,21647008
2016-05-22 02:00:00,5113,21379040
2016-05-22 03:00:00,4920,19930192
2016-05-22 04:00:00,4773,19369040
2016-05-22 05:00:00,4678,18757968
2016-05-22 06:00:00,4589,17929776
2016-05-22 07:00:00,4431,16514800
2016-05-22 08:00:00,4155,14147152
2016-05-22 09:00:00,3955,12305744
2016-05-22 10:00:00,3749,10537464
2016-05-22 11:00:00,3657,8854384
2016-05-22 12:00:00,3448,8887440
2016-05-22 13:00:00,3335,8174032
2016-05-22 14:00:00,3290,7962400
2016-05-22 15:00:00,3339,8077208
2016-05-22 16:00:00,3347,8795876
2016-05-22 17:00:00,3293,8371088
2016-05-22 18:00:00,3027,6671616
2016-05-22 19:00:00,2999,5948712
2016-05-22 20:00:00,2874,5415384
2016-05-22 21:00:00,2855,5382616
2016-05-22 22:00:00,3180,6311304
2016-05-22 23:00:00,3097,6651662
2016-05-23 00:00:00,2836,5630334
2016-05-23 01:00:00,3595,7423408
2016-05-23 02:00:00,3510,7030192
2016-05-23 03:00:00,2508,3891920
2016-05-23 04:00:00,2338,3500960
2016-05-23 05:00:00,2331,4404160
2016-05-23 06:00:00,2277,5197056
2016-05-23 07:00:00,2612,4381168
2016-05-23 08:00:00,3695,7260832
2016-05-23 09:00:00,3149,6009496
2016-05-23 10:00:00,3558,8995064
2016-05-23 11:00:00,5046,24281944
2016-05-23 12:00:00,5033,25044952
2016-05-23 13:00:00,5803,29539320
2016-05-23 14:00:00,5732,32570844
2016-05-23 15:00:00,5695,24898896
2016-05-23 16:00:00,5817,28276692
2016-05-23 17:00:00,8427,32361656
2016-05-23 18:00:00,6555,29807944
2016-05-23 19:00:00,5139,24750148
2016-05-23 20:00:00,6552,34691628
2016-05-23 21:00:00,9552,39570708
2016-05-23 22:00:00,9007,37325076
2016-05-23 23:00:00,8600,37004780
2016-05-24 00:00:00,7975,34790764
2016-05-24 01:00:00,7364,32708628
2016-05-24 02:00:00,6942,34881908
2016-05-24 03:00:00,7001,31658020
2016-05-24 04:00:00,6559,30836180
2016-05-24 05:00:00,6238,29003252
2016-05-24 06:00:00,5828,27343752
2016-05-24 07:00:00,5478,26055228
2016-05-24 08:00:00,5180,25814604
2016-05-24 09:00:00,5133,24781396
2016-05-24 10:00:00,6523,26046504
2016-05-24 11:00:00,6761,24797584
2016-05-24 12:00:00,5757,22245056
2016-05-24 13:00:00,5581,20450784
2016-05-24 14:00:00,16171,36186448
2016-05-24 15:00:00,5884,27903008
2016-05-24 16:00:00,6282,45366696
2016-05-24 17:00:00,6023,38787320
2016-05-24 18:00:00,5258,31943496
2016-05-24 19:00:00,5048,29716360
2016-05-24 20:00:00,4707,20843280
2016-05-24 21:00:00,5823,31440488
2016-05-24 22:00:00,6124,31464856
2016-05-24 23:00:00,6409,31926248
2016-05-25 00:00:00,6373,31967368
2016-05-25 01:00:00,6205,31308120
2016-05-25 02:00:00,6135,31147352
2016-05-25 03:00:00,6065,30764232
2016-05-25 04:00:00,5624,29272392
2016-05-25 05:00:00,5574,29075192
2016-05-25 06:00:00,5541,28978808
2016-05-25 07:00:00,5465,28381976
2016-05-25 08:00:00,5347,27538600
2016-05-25 09:00:00,5441,27285096
2016-05-25 10:00:00,5659,26956008
2016-05-25 11:00:00,6005,32729392
2016-05-25 12:00:00,7464,62061152
2016-05-25 13:00:00,16916,48920182
2016-05-25 14:00:00,15367,51344650
2016-05-25 15:00:00,13095,45581472
2016-05-25 16:00:00,9297,36835221
2016-05-25 17:00:00,9828,35776336
2016-05-25 18:00:00,8093,32043863
2016-05-25 19:00:00,9350,88496272
2016-05-25 20:00:00,8524,66840560
2016-05-25 21:00:00,8613,69933664
2016-05-25 22:00:00,8265,65056464
2016-05-25 23:00:00,8017,62343776
2016-05-26 00:00:00,8247,62528672
2016-05-26 01:00:00,8247,57448936
2016-05-26 02:00:00,8327,57703928
2016-05-26 03:00:00,7533,51174416
2016-05-26 04:00:00,6512,40976704
2016-05-26 05:00:00,5479,29600032
2016-05-26 06:00:00,4869,21149824
2016-05-26 07:00:00,4646,20271360
2016-05-26 08:00:00,4395,15239456
2016-05-26 09:00:00,4728,14757644
2016-05-26 10:00:00,8179,24148260
2016-05-26 11:00:00,6107,45144932
2016-05-26 12:00:00,4844,12720060
2016-05-26 13:00:00,7329,18987292
2016-05-26 14:00:00,12806,33341232
2016-05-26 15:00:00,9750,22944216
2016-05-26 16:00:00,11857,36939912
2016-05-26 17:00:00,14220,67590792
2016-05-26 18:00:00,14121,70424168
2016-05-26 19:00:00,9137,27974888
2016-05-26 20:00:00,14996,80628600
2016-05-26 21:00:00,8446,30405960
2016-05-26 22:00:00,8710,54319672
2016-05-26 23:00:00,8122,51715496
2016-05-27 00:00:00,7865,51725752
2016-05-27 01:00:00,8009,49671656
2016-05-27 02:00:00,7902,47946920
2016-05-27 03:00:00,7517,46257712
2016-05-27 04:00:00,7346,45115424
2016-05-27 05:00:00,7182,44647776
2016-05-27 06:00:00,6935,44129824
2016-05-27 07:00:00,6843,44863456
2016-05-27 08:00:00,6560,44329232
2016-05-27 09:00:00,6420,43471120
2016-05-27 10:00:00,7473,56117340
2016-05-27 11:00:00,12155,92747004
2016-05-27 12:00:00,8680,67489940
2016-05-27 13:00:00,8252,56615744
2016-05-27 14:00:00,8026,55392048
2016-05-27 15:00:00,7782,49975684
2016-05-27 16:00:00,8988,63959364
2016-05-27 17:00:00,8896,64237580
2016-05-27 18:00:00,8904,64246602
2016-05-27 19:00:00,7749,53420516
2016-05-27 20:00:00,7468,46782116
2016-05-27 21:00:00,8470,50135276
2016-05-27 22:00:00,8716,48668652
2016-05-27 23:00:00,8672,47117020
2016-05-28 00:00:00,8114,44422252
2016-05-28 01:00:00,8212,43753974
2016-05-28 02:00:00,7755,42072778
2016-05-28 03:00:00,7651,43569076
2016-05-28 04:00:00,7384,41264172
2016-05-28 05:00:00,7104,39612588
2016-05-28 06:00:00,6817,37909500
2016-05-28 07:00:00,6543,36806236
2016-05-28 08:00:00,16629,37747370
2016-05-28 09:00:00,15241,33394708
2016-05-28 10:00:00,15614,32968918
2016-05-28 11:00:00,15317,28823072
2016-05-28 12:00:00,14850,24578026
2016-05-28 13:00:00,19453,62487750
2016-05-28 14:00:00,18702,60033618
2016-05-28 15:00:00,17285,54755640
2016-05-28 16:00:00,17651,68992284
2016-05-28 17:00:00,18642,90131902
2016-05-28 18:00:00,10254,34872002
2016-05-28 19:00:00,15610,88841738
2016-05-28 20:00:00,15224,89233002
2016-05-28 21:00:00,8455,37308904
2016-05-28 22:00:00,14345,88405948
2016-05-28 23:00:00,9133,47876828
2016-05-29 00:00:00,14567,89964528
2016-05-29 01:00:00,13240,84293096
2016-05-29 02:00:00,8884,47877320
2016-05-29 03:00:00,5621,22605872
2016-05-29 04:00:00,3853,8205648
2016-05-29 05:00:00,3781,6754128
2016-05-29 06:00:00,3686,6334288
2016-05-29 07:00:00,3632,6288208
2016-05-29 08:00:00,3592,6244176
2016-05-29 09:00:00,3450,6028852
2016-05-29 10:00:00,3773,7774800
2016-05-29 11:00:00,3685,7577664
2016-05-29 12:00:00,3640,7339856
2016-05-29 13:00:00,3564,7642576
2016-05-29 14:00:00,3549,7369936
2016-05-29 15:00:00,4598,21621932
2016-05-29 16:00:00,4604,19609580
2016-05-29 17:00:00,4047,12008724
2016-05-29 18:00:00,3841,10102180
2016-05-29 19:00:00,10380,21790276
2016-05-29 20:00:00,10775,21205412
2016-05-29 21:00:00,4572,8424132
2016-05-29 22:00:00,5458,13573940
2016-05-29 23:00:00,4874,8630554
2016-05-30 00:00:00,3041,6064728
2016-05-30 01:00:00,2990,7465916
2016-05-30 02:00:00,3029,6543900
2016-05-30 03:00:00,2762,4990172
2016-05-30 04:00:00,2511,4730076
2016-05-30 05:00:00,2559,4619484
2016-05-30 06:00:00,2370,4446492
2016-05-30 07:00:00,2532,5015736
2016-05-30 08:00:00,2550,4598868
2016-05-30 09:00:00,3243,5273812
2016-05-30 10:00:00,9161,54883828
2016-05-30 11:00:00,7701,46052052
2016-05-30 12:00:00,7860,47813440
2016-05-30 13:00:00,12904,85646226
2016-05-30 14:00:00,8905,50726288
2016-05-30 15:00:00,7922,55318530
2016-05-30 16:00:00,12359,92926006
2016-05-30 17:00:00,7387,53307556
2016-05-30 18:00:00,13521,92254884
2016-05-30 19:00:00,10510,56456636
2016-05-30 20:00:00,9829,52340980
2016-05-30 21:00:00,14635,91615684
2016-05-30 22:00:00,6056,20849976
2016-05-30 23:00:00,4890,10176508
2016-05-31 00:00:00,4640,8577844
2016-05-31 01:00:00,4480,7373456
2016-05-31 02:00:00,4343,8091008
2016-05-31 03:00:00,4384,8844280
2016-05-31 04:00:00,4344,9062488
2016-05-31 05:00:00,4276,7715736
2016-05-31 06:00:00,4557,8081080
2016-05-31 07:00:00,4505,7762104
2016-05-31 08:00:00,4871,8724584
2016-05-31 09:00:00,4617,8681108
2016-05-31 10:00:00,9446,31431400
2016-05-31 11:00:00,9136,25509520
2016-05-31 12:00:00,5705,22264544
2016-05-31 13:00:00,8135,22378660
2016-05-31 14:00:00,7356,18547656
2016-05-31 15:00:00,8403,23232539
2016-05-31 16:00:00,7882,21380636
2016-05-31 17:00:00,5692,14493476
2016-05-31 18:00:00,4993,8518044
2016-05-31 19:00:00,4916,8289695
2016-05-31 20:00:00,5314,9447551
2016-05-31 21:00:00,6078,11168988
2016-05-31 22:00:00,6954,16686340
2016-05-31 23:00:00,5704,15414420
2016-06-01 00:00:00,5780,14932252
2016-06-01 01:00:00,6050,14026132
2016-06-01 02:00:00,5340,12136524
2016-06-01 03:00:00,5152,11714452
2016-06-01 04:00:00,5082,11622804
2016-06-01 05:00:00,4690,7602836
2016-06-01 06:00:00,4676,7987104
2016-06-01 07:00:00,4813,9599840
2016-06-01 08:00:00,5201,10411004
2016-06-01 09:00:00,6510,11540652
2016-06-01 10:00:00,7885,17197572
2016-06-01 11:00:00,8076,20597528
2016-06-01 12:00:00,7472,20445926
2016-06-01 13:00:00,8283,18648017
2016-06-01 14:00:00,7822,18791765
2016-06-01 15:00:00,8136,37320783
2016-06-01 16:00:00,10800,50481279
2016-06-01 17:00:00,9307,24584860
2016-06-01 18:00:00,9063,18787280
2016-06-01 19:00:00,8895,20590276
2016-06-01 20:00:00,8804,19837916
2016-06-01 21:00:00,8937,19285480
2016-06-01 22:00:00,8834,22096730
2016-06-01 23:00:00,8917,24497878
2016-06-02 00:00:00,8213,21794128
2016-06-02 01:00:00,8315,18276052
2016-06-02 02:00:00,7726,16537276
2016-06-02 03:00:00,7543,16217156
2016-06-02 04:00:00,7792,18314564
2016-06-02 05:00:00,7172,12113676
2016-06-02 06:00:00,8594,14522404
2016-06-02 07:00:00,7179,11855100
2016-06-02 08:00:00,6545,10506248
2016-06-02 09:00:00,6534,10727764
2016-06-02 10:00:00,6623,11190964
2016-06-02 11:00:00,6804,13078852
2016-06-02 12:00:00,6911,16615816
2016-06-02 13:00:00,7003,15882741
2016-06-02 14:00:00,7277,21571354
2016-06-02 15:00:00,10098,26571720
2016-06-02 16:00:00,10139,29887654
2016-06-02 17:00:00,8471,26548070
2016-06-02 18:00:00,9302,26961596
2016-06-02 19:00:00,10231,26479828
2016-06-02 20:00:00,10459,28902347
2016-06-02 21:00:00,9841,25055059
2016-06-02 22:00:00,10836,26654309
2016-06-02 23:00:00,10920,31448078
2016-06-03 00:00:00,10834,30803572
2016-06-03 01:00:00,21940,207254520
2016-06-03 02:00:00,21390,201608788
2016-06-03 03:00:00,21107,199537304
2016-06-03 04:00:00,20950,198344540
2016-06-03 05:00:00,20660,197638864
2016-06-03 06:00:00,20497,196898324
2016-06-03 07:00:00,22135,199857940
2016-06-03 08:00:00,22617,201614540
2016-06-03 09:00:00,21000,195562014
2016-06-03 10:00:00,20718,191091044
2016-06-03 11:00:00,21966,220071516
2016-06-03 12:00:00,20909,208518708
2016-06-03 13:00:00,19985,200294940
2016-06-03 14:00:00,19802,192158028
2016-06-03 15:00:00,19171,183369342
2016-06-03 16:00:00,19105,181918814
2016-06-03 17:00:00,17636,162745468
2016-06-03 18:00:00,16644,149395702
2016-06-03 19:00:00,15886,135307625
2016-06-03 20:00:00,14959,119580958
2016-06-03 21:00:00,13664,111880668
2016-06-03 22:00:00,12363,83043276
2016-06-03 23:00:00,11689,72883044
2016-06-04 00:00:00,11249,66882436
2016-06-04 01:00:00,14842,66182070
2016-06-04 02:00:00,14669,61256778
2016-06-04 03:00:00,13648,50226066
2016-06-04 04:00:00,13495,47879908
2016-06-04 05:00:00,10548,39160484
2016-06-04 06:00:00,9624,34342596
2016-06-04 07:00:00,8972,30976786
2016-06-04 08:00:00,9315,30216068
2016-06-04 09:00:00,11733,67090446
2016-06-04 10:00:00,8525,28559125
2016-06-04 11:00:00,8910,29909152
2016-06-04 12:00:00,8145,29534322
2016-06-04 13:00:00,7808,25809962
2016-06-04 14:00:00,7510,24310328
2016-06-04 15:00:00,7170,20656308
2016-06-04 16:00:00,6700,20210900
2016-06-04 17:00:00,6508,15457260
2016-06-04 18:00:00,6369,14934120
2016-06-04 19:00:00,6471,16727026
2016-06-04 20:00:00,6413,16138839
2016-06-04 21:00:00,7008,19948890
2016-06-04 22:00:00,6660,18163764
2016-06-04 23:00:00,9745,25759512
2016-06-05 00:00:00,11625,44067056
2016-06-05 01:00:00,11383,30387776
2016-06-05 02:00:00,11749,65272122
2016-06-05 03:00:00,9119,27909496
2016-06-05 04:00:00,7135,17569368
2016-06-05 05:00:00,6079,15216180
2016-06-05 06:00:00,5414,12281766
2016-06-05 07:00:00,5180,12404516
2016-06-05 08:00:00,8595,82600038
2016-06-05 09:00:00,8571,84390638
2016-06-05 10:00:00,12573,96750494
2016-06-05 11:00:00,14544,121552268
2016-06-05 12:00:00,12745,114659680
2016-06-05 13:00:00,9082,88337424
2016-06-05 14:00:00,11447,125363008
2016-06-05 15:00:00,10968,133197440
2016-06-05 16:00:00,8698,118242692
2016-06-05 17:00:00,19894,225972340
2016-06-05 18:00:00,24883,260670228
2016-06-05 19:00:00,21666,248206864
2016-06-05 20:00:00,15234,202312096
2016-06-05 21:00:00,10343,175340992
2016-06-05 22:00:00,9322,184930696
2016-06-05 23:00:00,9360,205374467
2016-06-06 00:00:00,8552,167049772
2016-06-06 01:00:00,6798,78381400
2016-06-06 02:00:00,6101,53098812
2016-06-06 03:00:00,5785,47788604
2016-06-06 04:00:00,5372,42176248
2016-06-06 05:00:00,13828,107175088
2016-06-06 06:00:00,4726,31113648
2016-06-06 07:00:00,4886,28450728
2016-06-06 08:00:00,5577,25492128
2016-06-06 09:00:00,4482,22376712
2016-06-06 10:00:00,4065,20046930
2016-06-06 11:00:00,13373,38634096
2016-06-06 12:00:00,14100,40931624
2016-06-06 13:00:00,15437,49319506
2016-06-06 14:00:00,13993,41481622
2016-06-06 15:00:00,28643,75470114
2016-06-06 16:00:00,22514,53681800
2016-06-06 17:00:00,16542,48147428
2016-06-06 18:00:00,15058,40567058
2016-06-06 19:00:00,13166,32398368
2016-06-06 20:00:00,12712,31686036
2016-06-06 21:00:00,15050,70599370
2016-06-06 22:00:00,12468,29748092
2016-06-06 23:00:00,12099,27744452
2016-06-07 00:00:00,11925,30842444
2016-06-07 01:00:00,11989,31052036
2016-06-07 02:00:00,11843,30168150
2016-06-07 03:00:00,12047,47988696
2016-06-07 04:00:00,11950,59694728
2016-06-07 05:00:00,11657,53179034
2016-06-07 06:00:00,9216,25518938
2016-06-07 07:00:00,9007,20677253
2016-06-07 08:00:00,10650,29660559
2016-06-07 09:00:00,10056,24701217
2016-06-07 10:00:00,11016,33638348
2016-06-07 11:00:00,10118,26111604
2016-06-07 12:00:00,10036,24252628
2016-06-07 13:00:00,10175,24845590
2016-06-07 14:00:00,10555,41442729
2016-06-07 15:00:00,19480,52289904
2016-06-07 16:00:00,28555,77952432
2016-06-07 17:00:00,17879,53951240
2016-06-07 18:00:00,10067,33138652
2016-06-07 19:00:00,9408,29659288
2016-06-07 20:00:00,10102,35551736
2016-06-07 21:00:00,9233,43038752
2016-06-07 22:00:00,8256,26117442
2016-06-07 23:00:00,7736,21128262
2016-06-08 00:00:00,7281,19302068
2016-06-08 01:00:00,7159,44717542
2016-06-08 02:00:00,6538,38023694
2016-06-08 03:00:00,5533,20422050
2016-06-08 04:00:00,4886,14315442
2016-06-08 05:00:00,4463,13467506
2016-06-08 06:00:00,4291,65793764
2016-06-08 07:00:00,3792,57295650
2016-06-08 08:00:00,3779,69409136
2016-06-08 09:00:00,5076,151584226
2016-06-08 10:00:00,4179,87941614
2016-06-08 11:00:00,5267,23926030
2016-06-08 12:00:00,7837,40468356
2016-06-08 13:00:00,5471,71634772
2016-06-08 14:00:00,3856,48732902
2016-06-08 15:00:00,5153,78150196
2016-06-08 16:00:00,4243,14779869
2016-06-08 17:00:00,4046,12269328
2016-06-08 18:00:00,3645,10531518
2016-06-08 19:00:00,4911,14185636
2016-06-08 20:00:00,6205,15215979
2016-06-08 21:00:00,5654,14317476
2016-06-08 22:00:00,3817,8659052
2016-06-08 23:00:00,5101,60767496
2016-06-09 00:00:00,3396,22600336
2016-06-09 01:00:00,3914,16129142
2016-06-09 02:00:00,3242,7868762
2016-06-09 03:00:00,3163,8316512
2016-06-09 04:00:00,2882,6832132
2016-06-09 05:00:00,2608,6638608
2016-06-09 06:00:00,2368,6375056
2016-06-09 07:00:00,2215,7590912
2016-06-09 08:00:00,2053,6997628
2016-06-09 09:00:00,2198,7978762
2016-06-09 10:00:00,3169,10285716
2016-06-09 11:00:00,5345,16387772
2016-06-09 12:00:00,4396,15789010
2016-06-09 13:00:00,4806,16810353
2016-06-09 14:00:00,5489,20406780
2016-06-09 15:00:00,8070,18990432
2016-06-09 16:00:00,8513,18729182
2016-06-09 17:00:00,21644,45981902
2016-06-09 18:00:00,17796,46525190
2016-06-09 19:00:00,8922,33570060
2016-06-09 20:00:00,8438,28328016
2016-06-09 21:00:00,8331,25788583
2016-06-09 22:00:00,7584,21039232
2016-06-09 23:00:00,9232,19520328
2016-06-10 00:00:00,6933,16292472
2016-06-10 01:00:00,7215,48721208
2016-06-10 02:00:00,8705,150460632
2016-06-10 03:00:00,7712,50406616
2016-06-10 04:00:00,6423,18808628
2016-06-10 05:00:00,6403,18764980
2016-06-10 06:00:00,6288,14753588
2016-06-10 07:00:00,10638,50211794
2016-06-10 08:00:00,7381,22435513
2016-06-10 09:00:00,7059,18407088
2016-06-10 10:00:00,10488,175880034
2016-06-10 11:00:00,9041,61275300
2016-06-10 12:00:00,8339,44842484
2016-06-10 13:00:00,51201,119910351
2016-06-10 14:00:00,34311,95492697
2016-06-10 15:00:00,11002,40902306
2016-06-10 16:00:00,10555,44795650
2016-06-10 17:00:00,9663,44379889
2016-06-10 18:00:00,9777,95353743
2016-06-10 19:00:00,14269,162437282
2016-06-10 20:00:00,9097,85559388
2016-06-10 21:00:00,7993,25292716
2016-06-10 22:00:00,7864,24779232
2016-06-10 23:00:00,9259,30743904
2016-06-11 00:00:00,9978,31032996
2016-06-11 01:00:00,21334,120779796
2016-06-11 02:00:00,25681,158644220
2016-06-11 03:00:00,10720,24285924
2016-06-11 04:00:00,10432,23085236
2016-06-11 05:00:00,10332,22622012
2016-06-11 06:00:00,10151,19710780
2016-06-11 07:00:00,10011,21031500
2016-06-11 08:00:00,9911,19545820
2016-06-11 09:00:00,15320,108319324
2016-06-11 10:00:00,9860,20500284
2016-06-11 11:00:00,9537,17943244
2016-06-11 12:00:00,9359,18633292
2016-06-11 13:00:00,9226,17573760
2016-06-11 14:00:00,9803,21268304
2016-06-11 15:00:00,9924,49331412
2016-06-11 16:00:00,11897,72120952
2016-06-11 17:00:00,9486,36856172
2016-06-11 18:00:00,9347,35261516
2016-06-11 19:00:00,9348,43663484
2016-06-11 20:00:00,8922,36512892
2016-06-11 21:00:00,9266,39352956
2016-06-11 22:00:00,10544,52895740
2016-06-11 23:00:00,8576,42167444
2016-06-12 00:00:00,8383,24671900
2016-06-12 01:00:00,9134,48455388
2016-06-12 02:00:00,9902,59966172
2016-06-12 03:00:00,8282,25792444
2016-06-12 04:00:00,9794,56931960
2016-06-12 05:00:00,9688,55576792
2016-06-12 06:00:00,7333,14117128
2016-06-12 07:00:00,7533,20573960
2016-06-12 08:00:00,7956,30179464
2016-06-12 09:00:00,7906,30166760
2016-06-12 10:00:00,11317,121383864
2016-06-12 11:00:00,9086,83696504
2016-06-12 12:00:00,24155,1189589896
2016-06-12 13:00:00,8180,22629712
2016-06-12 14:00:00,8086,19054640
2016-06-12 15:00:00,9281,48044864
2016-06-12 16:00:00,11380,97924960
2016-06-12 17:00:00,20746,830669422
2016-06-12 18:00:00,11405,239927426
2016-06-12 19:00:00,8002,27903456
2016-06-12 20:00:00,7688,22957912
2016-06-12 21:00:00,7803,19997528
2016-06-12 22:00:00,8370,21473944
2016-06-12 23:00:00,11682,87312688
2016-06-13 00:00:00,9556,48658448
2016-06-13 01:00:00,7260,12363264
2016-06-13 02:00:00,6753,11604960
2016-06-13 03:00:00,6558,11118752
2016-06-13 04:00:00,6407,10888544
2016-06-13 05:00:00,6321,10714848
2016-06-13 06:00:00,18726,13799520
2016-06-13 07:00:00,18668,13981152
2016-06-13 08:00:00,20927,59272240
2016-06-13 09:00:00,19393,27483960
2016-06-13 10:00:00,22093,23942864
2016-06-13 11:00:00,22146,30630776
2016-06-13 12:00:00,19215,26967820
2016-06-13 13:00:00,24670,40831288
2016-06-13 14:00:00,21802,31953467
2016-06-13 15:00:00,21011,27279342
2016-06-13 16:00:00,20972,29901642
2016-06-13 17:00:00,22864,70572394
2016-06-13 18:00:00,25962,80229396
2016-06-13 19:00:00,19762,22972376
2016-06-13 20:00:00,19852,22235448
2016-06-13 21:00:00,19775,21501136
2016-06-13 22:00:00,24546,61946593
2016-06-13 23:00:00,20097,22829548
2016-06-14 00:00:00,24611,59853022
2016-06-14 01:00:00,24481,59299628
2016-06-14 02:00:00,26506,100242796
2016-06-14 03:00:00,24444,58824812
2016-06-14 04:00:00,20558,39294348
2016-06-14 05:00:00,24623,62986028
2016-06-14 06:00:00,24224,57640744
2016-06-14 07:00:00,24095,57069736
2016-06-14 08:00:00,24232,58094248
2016-06-14 09:00:00,24241,59417888
2016-06-14 10:00:00,21163,30561200
2016-06-14 11:00:00,19567,19857464
2016-06-14 12:00:00,19457,20866728
2016-06-14 13:00:00,20845,43658712
2016-06-14 14:00:00,21377,36712400
2016-06-14 15:00:00,50353,94578856
2016-06-14 16:00:00,44468,78438268
2016-06-14 17:00:00,41322,68487854
2016-06-14 18:00:00,41001,78100923
2016-06-14 19:00:00,39976,65485703
2016-06-14 20:00:00,38917,63119297
2016-06-14 21:00:00,37250,58519492
2016-06-14 22:00:00,35217,55298960
2016-06-14 23:00:00,32567,59050136
2016-06-15 00:00:00,28561,41126852
2016-06-15 01:00:00,26695,38239941
2016-06-15 02:00:00,24551,33698903
2016-06-15 03:00:00,24072,56516759
2016-06-15 04:00:00,24068,75862804
2016-06-15 05:00:00,21633,46402772
2016-06-15 06:00:00,19858,23977236
2016-06-15 07:00:00,19200,20216278
2016-06-15 08:00:00,18675,15110632
2016-06-15 09:00:00,21351,18284138
2016-06-15 10:00:00,24034,24785566
2016-06-15 11:00:00,21709,20830608
2016-06-15 12:00:00,21157,21902872
2016-06-15 13:00:00,20323,19350560
2016-06-15 14:00:00,21453,59103952
2016-06-15 15:00:00,24010,303172926
2016-06-15 16:00:00,23176,261167983
2016-06-15 17:00:00,20953,165911139
2016-06-15 18:00:00,19484,82665916
2016-06-15 19:00:00,18532,30823924
2016-06-15 20:00:00,18909,59084740
2016-06-15 21:00:00,19885,32197952
2016-06-15 22:00:00,19542,25318208
2016-06-15 23:00:00,23336,38336971
2016-06-16 00:00:00,22422,44394562
2016-06-16 01:00:00,20138,47311214
2016-06-16 02:00:00,19374,42225762
2016-06-16 03:00:00,18776,24673242
2016-06-16 04:00:00,20444,71146732
2016-06-16 05:00:00,18685,28468636
2016-06-16 06:00:00,17927,15821968
2016-06-16 07:00:00,17658,14604528
2016-06-16 08:00:00,18007,15841404
2016-06-16 09:00:00,18074,15674390
2016-06-16 10:00:00,19122,24491950
2016-06-16 11:00:00,22620,55104542
2016-06-16 12:00:00,18551,23843678
2016-06-16 13:00:00,19271,53791214
2016-06-16 14:00:00,22228,126228364
2016-06-16 15:00:00,18543,44941263
2016-06-16 16:00:00,17260,20970672
2016-06-16 17:00:00,16292,21679652
2016-06-16 18:00:00,16194,30499213
2016-06-16 19:00:00,18799,112648621
2016-06-16 20:00:00,16290,54416023
2016-06-16 21:00:00,14567,24819828
2016-06-16 22:00:00,14095,19694132
2016-06-16 23:00:00,13996,19826468
2016-06-17 00:00:00,13845,19818497
2016-06-17 01:00:00,13643,19263348
2016-06-17 02:00:00,15455,68633196
2016-06-17 03:00:00,13728,29894500
2016-06-17 04:00:00,13176,19033230
2016-06-17 05:00:00,12812,13959252
2016-06-17 06:00:00,12762,13888380
2016-06-17 07:00:00,14162,26184532
2016-06-17 08:00:00,15183,31048732
2016-06-17 09:00:00,15268,26004116
2016-06-17 10:00:00,15137,34478866
2016-06-17 11:00:00,14091,26874620
2016-06-17 12:00:00,13089,16067236
2016-06-17 13:00:00,12627,13262104
2016-06-17 14:00:00,14584,69411004
2016-06-17 15:00:00,12812,15526904
2016-06-17 16:00:00,13594,18418020
2016-06-17 17:00:00,14344,49771584
2016-06-17 18:00:00,13648,20929432
2016-06-17 19:00:00,13569,18986588
2016-06-17 20:00:00,13404,18800408
2016-06-17 21:00:00,13767,25298656
2016-06-17 22:00:00,13141,26164220
2016-06-17 23:00:00,12763,25450764
2016-06-18 00:00:00,12346,21709916
2016-06-18 01:00:00,11968,19315740
2016-06-18 02:00:00,11734,18566436
2016-06-18 03:00:00,11470,16432084
2016-06-18 04:00:00,11351,17231140
2016-06-18 05:00:00,11296,16968052
2016-06-18 06:00:00,11179,16147636
2016-06-18 07:00:00,11057,14983964
2016-06-18 08:00:00,12201,27461364
2016-06-18 09:00:00,11607,19741172
2016-06-18 10:00:00,11397,17417964
2016-06-18 11:00:00,11148,15249612
2016-06-18 12:00:00,11219,13996452
2016-06-18 13:00:00,11142,13281964
2016-06-18 14:00:00,11527,13758148
2016-06-18 15:00:00,11389,12766748
2016-06-18 16:00:00,11092,12946396
2016-06-18 17:00:00,16759,99136988
2016-06-18 18:00:00,16543,95478876
2016-06-18 19:00:00,11531,23536268
2016-06-18 20:00:00,10739,11616604
2016-06-18 21:00:00,10528,9379452
2016-06-18 22:00:00,10562,9646004
2016-06-18 23:00:00,10794,15141580
2016-06-19 00:00:00,10599,14035964
2016-06-19 01:00:00,10424,12793948
2016-06-19 02:00:00,10141,9218076
2016-06-19 03:00:00,10105,9277752
2016-06-19 04:00:00,10048,8715716
2016-06-19 05:00:00,9980,7966760
2016-06-19 06:00:00,9921,7349488
2016-06-19 07:00:00,10110,9995376
2016-06-19 08:00:00,10120,12024560
2016-06-19 09:00:00,10661,20575728
2016-06-19 10:00:00,10622,18633072
2016-06-19 11:00:00,15817,100814536
2016-06-19 12:00:00,17752,119050408
2016-06-19 13:00:00,12299,26025248
2016-06-19 14:00:00,12180,64045280
2016-06-19 15:00:00,13144,58676128
2016-06-19 16:00:00,12183,45610384
2016-06-19 17:00:00,10925,14908136
2016-06-19 18:00:00,16062,81083536
2016-06-19 19:00:00,16021,80107536
2016-06-19 20:00:00,11473,30649536
2016-06-19 21:00:00,13357,39625536
2016-06-19 22:00:00,11023,16113832
2016-06-19 23:00:00,16462,96802304
2016-06-20 00:00:00,11122,12104064
2016-06-20 01:00:00,10891,9516168
2016-06-20 02:00:00,10788,9225864
2016-06-20 03:00:00,10377,7504816
2016-06-20 04:00:00,10286,7343872
2016-06-20 05:00:00,10168,7012232
2016-06-20 06:00:00,10169,7712264
2016-06-20 07:00:00,15426,92752136
2016-06-20 08:00:00,16042,99114288
2016-06-20 09:00:00,10832,16159704
2016-06-20 10:00:00,10834,18998876
2016-06-20 11:00:00,10755,17133924
2016-06-20 12:00:00,11056,15633240
2016-06-20 13:00:00,10585,9530280
2016-06-20 14:00:00,12504,26496321
2016-06-20 15:00:00,12034,17062625
2016-06-20 16:00:00,10964,12533538
2016-06-20 17:00:00,12671,14978256
2016-06-20 18:00:00,11054,15533723
2016-06-20 19:00:00,10111,15610952
2016-06-20 20:00:00,9603,15359376
2016-06-20 21:00:00,12627,93830240
2016-06-20 22:00:00,11798,67832192
2016-06-20 23:00:00,14916,101438408
2016-06-21 00:00:00,14648,99036056
2016-06-21 01:00:00,9258,13336344
2016-06-21 02:00:00,9013,11286224
2016-06-21 03:00:00,8830,10733328
2016-06-21 04:00:00,8695,10195136
2016-06-21 05:00:00,8638,10174416
2016-06-21 06:00:00,8462,9665296
2016-06-21 07:00:00,13763,95349472
2016-06-21 08:00:00,8270,9839136
2016-06-21 09:00:00,11155,13656750
2016-06-21 10:00:00,19585,149541574
2016-06-21 11:00:00,14930,106094342
2016-06-21 12:00:00,9006,12244112
2016-06-21 13:00:00,13000,24323536
2016-06-21 14:00:00,8025,15698328
2016-06-21 15:00:00,8184,12267722
2016-06-21 16:00:00,8175,12690660
2016-06-21 17:00:00,8546,23702628
2016-06-21 18:00:00,25522,194813360
2016-06-21 19:00:00,7595,18660872
2016-06-21 20:00:00,7600,19735532
2016-06-21 21:00:00,12969,107240526
2016-06-21 22:00:00,12847,111962752
2016-06-21 23:00:00,7067,22436026
2016-06-22 00:00:00,6843,22868648
2016-06-22 01:00:00,6700,22156383
2016-06-22 02:00:00,6495,22769248
2016-06-22 03:00:00,6219,17202665
2016-06-22 04:00:00,6041,21904112
2016-06-22 05:00:00,5411,11490240
2016-06-22 06:00:00,5727,16088528
2016-06-22 07:00:00,5520,14459760
2016-06-22 08:00:00,8181,16372576
2016-06-22 09:00:00,8383,16559288
2016-06-22 10:00:00,5577,13668872
2016-06-22 11:00:00,6886,15806640
2016-06-22 12:00:00,5626,13341448
2016-06-22 13:00:00,9105,47978800
2016-06-22 14:00:00,5896,16520888
2016-06-22 15:00:00,5969,12066994
2016-06-22 16:00:00,5715,22746090
2016-06-22 17:00:00,5325,18431078
2016-06-22 18:00:00,5493,19256776
2016-06-22 19:00:00,6826,50855090
2016-06-22 20:00:00,6988,70979092
2016-06-22 21:00:00,6578,68339520
2016-06-22 22:00:00,16122,80604560
2016-06-22 23:00:00,15173,54526542
2016-06-23 00:00:00,14434,35221110
2016-06-23 01:00:00,14178,32333886
2016-06-23 02:00:00,15243,32589790
2016-06-23 03:00:00,14152,30264416
2016-06-23 04:00:00,13343,34080280
2016-06-23 05:00:00,12720,32043360
2016-06-23 06:00:00,12225,30540608
2016-06-23 07:00:00,17711,121602560
2016-06-23 08:00:00,11325,30231854
2016-06-23 09:00:00,10999,27570252
2016-06-23 10:00:00,10583,27785379
2016-06-23 11:00:00,10022,35297122
2016-06-23 12:00:00,14510,110459779
2016-06-23 13:00:00,8489,21258289
2016-06-23 14:00:00,21815,149539720
2016-06-23 15:00:00,19119,68490583
2016-06-23 16:00:00,13241,44556301
2016-06-23 17:00:00,8743,34710844
2016-06-23 18:00:00,13312,117358188
2016-06-23 19:00:00,5695,20890928
2016-06-23 20:00:00,11961,112892672
2016-06-23 21:00:00,10936,112056272
2016-06-23 22:00:00,6037,38106964
2016-06-23 23:00:00,10343,107245892
2016-06-24 00:00:00,9449,99806092
2016-06-24 01:00:00,9171,100088104
2016-06-24 02:00:00,3825,14483088
2016-06-24 03:00:00,3432,10201240
2016-06-24 04:00:00,3378,10005568
2016-06-24 05:00:00,3301,9467352
2016-06-24 06:00:00,3347,11574184
2016-06-24 07:00:00,3465,12258728
2016-06-24 08:00:00,3919,16673296
2016-06-24 09:00:00,3885,14314324
2016-06-24 10:00:00,5223,15511748
2016-06-24 11:00:00,9246,29931232
2016-06-24 12:00:00,5639,18411864
2016-06-24 13:00:00,4858,16459392
2016-06-24 14:00:00,4239,12518304
2016-06-24 15:00:00,6881,24212592
2016-06-24 16:00:00,4037,14633660
2016-06-24 17:00:00,9016,27224992
2016-06-24 18:00:00,3970,16709148
2016-06-24 19:00:00,5398,12698184
2016-06-24 20:00:00,5265,12090080
2016-06-24 21:00:00,3475,9216400
2016-06-24 22:00:00,3351,10925348
2016-06-24 23:00:00,3304,10773706
2016-06-25 00:00:00,5318,15634974
2016-06-25 01:00:00,7059,17440640
2016-06-25 02:00:00,6452,13642976
2016-06-25 03:00:00,5934,13068984
2016-06-25 04:00:00,4946,11193912
2016-06-25 05:00:00,4573,10811144
2016-06-25 06:00:00,4054,10295048
2016-06-25 07:00:00,6148,22248264
2016-06-25 08:00:00,3409,9658752
2016-06-25 09:00:00,3184,9431192
2016-06-25 10:00:00,3129,9557993
2016-06-25 11:00:00,3123,9873376
2016-06-25 12:00:00,3211,9712584
2016-06-25 13:00:00,2811,8809476
2016-06-25 14:00:00,2759,8303558
2016-06-25 15:00:00,2642,8154764
2016-06-25 16:00:00,2678,8533018
2016-06-25 17:00:00,2633,9249161
2016-06-25 18:00:00,2796,14258837
2016-06-25 19:00:00,2765,13051785
2016-06-25 20:00:00,2834,13509295
2016-06-25 21:00:00,2620,12898352
2016-06-25 22:00:00,2835,12741872
2016-06-25 23:00:00,2761,11704916
2016-06-26 00:00:00,2533,10287846
2016-06-26 01:00:00,13202,776127376
2016-06-26 02:00:00,2893,36269496
2016-06-26 03:00:00,2572,9200208
2016-06-26 04:00:00,2440,8746624
2016-06-26 05:00:00,2376,8466432
2016-06-26 06:00:00,2351,8336000
2016-06-26 07:00:00,2491,8756504
2016-06-26 08:00:00,2509,10746336
2016-06-26 09:00:00,2661,8623495
2016-06-26 10:00:00,2716,10436498
2016-06-26 11:00:00,2804,16369614
2016-06-26 12:00:00,8332,420176904
2016-06-26 13:00:00,9302,18173424
2016-06-26 14:00:00,2604,11973648
2016-06-26 15:00:00,2869,11961824
2016-06-26 16:00:00,3279,12903569
2016-06-26 17:00:00,3124,11575051
2016-06-26 18:00:00,3105,10827760
2016-06-26 19:00:00,2879,12276272
2016-06-26 20:00:00,2654,9618768
2016-06-26 21:00:00,7885,393456540
2016-06-26 22:00:00,2558,12889872
2016-06-26 23:00:00,2382,7891384
2016-06-27 00:00:00,3343,15766936
2016-06-27 01:00:00,8270,24604116
2016-06-27 02:00:00,8298,27795762
2016-06-27 03:00:00,8247,25191561
2016-06-27 04:00:00,6163,19756136
2016-06-27 05:00:00,5278,19443664
2016-06-27 06:00:00,4723,18555944
2016-06-27 07:00:00,4397,19713576
2016-06-27 08:00:00,4046,16065832
2016-06-27 09:00:00,3738,16975056
2016-06-27 10:00:00,3485,18233484
2016-06-27 11:00:00,3242,18994688
2016-06-27 12:00:00,3781,20531627
2016-06-27 13:00:00,4628,28200282
2016-06-27 14:00:00,4028,21798442
2016-06-27 15:00:00,5781,27743760
2016-06-27 16:00:00,3968,23716914
2016-06-27 17:00:00,4024,24328127
2016-06-27 18:00:00,3842,24062103
2016-06-27 19:00:00,3764,23623507
2016-06-27 20:00:00,3606,20723544
2016-06-27 21:00:00,3724,22378920
2016-06-27 22:00:00,3753,22139416
2016-06-27 23:00:00,5995,22934876
2016-06-28 00:00:00,6092,24261030
2016-06-28 01:00:00,5955,23302800
2016-06-28 02:00:00,6736,23746262
2016-06-28 03:00:00,6761,24349227
2016-06-28 04:00:00,6480,23939015
2016-06-28 05:00:00,6131,23352996
2016-06-28 06:00:00,5819,23021476
2016-06-28 07:00:00,5752,22266820
2016-06-28 08:00:00,5784,22337934
2016-06-28 09:00:00,5622,24177536
2016-06-28 10:00:00,5981,27255184
2016-06-28 11:00:00,6876,34088009
2016-06-28 12:00:00,6877,38974454
2016-06-28 13:00:00,8232,36036443
2016-06-28 14:00:00,6298,25258119
2016-06-28 15:00:00,7879,54999953
2016-06-28 16:00:00,6411,37377053
2016-06-28 17:00:00,5261,25762606
2016-06-28 18:00:00,7481,40967596
2016-06-28 19:00:00,5677,33608292
2016-06-28 20:00:00,5012,30630148
2016-06-28 21:00:00,4926,26942476
2016-06-28 22:00:00,4537,21410428
2016-06-28 23:00:00,4634,22762286
2016-06-29 00:00:00,4491,19962222
2016-06-29 01:00:00,3841,15443746
2016-06-29 02:00:00,4396,21089495
2016-06-29 03:00:00,3869,16046783
2016-06-29 04:00:00,3492,13919444
2016-06-29 05:00:00,3423,13993348
2016-06-29 06:00:00,3711,15105620
2016-06-29 07:00:00,3676,15138580
2016-06-29 08:00:00,3842,16243177
2016-06-29 09:00:00,4096,19800766
2016-06-29 10:00:00,8886,24504189
2016-06-29 11:00:00,8952,23102634
2016-06-29 12:00:00,9129,25286968
2016-06-29 13:00:00,8716,24230284
2016-06-29 14:00:00,9119,24348576
2016-06-29 15:00:00,17640,29132083
2016-06-29 16:00:00,13773,30164702
2016-06-29 17:00:00,10059,27890144
2016-06-29 18:00:00,9337,25525184
2016-06-29 19:00:00,7674,21883404
2016-06-29 20:00:00,7996,23294632
2016-06-29 21:00:00,9101,23294144
2016-06-29 22:00:00,7025,25095060
2016-06-29 23:00:00,8682,26994868
2016-06-30 00:00:00,7970,31755352
2016-06-30 01:00:00,7357,27030268
2016-06-30 02:00:00,7146,32094340
2016-06-30 03:00:00,6670,30701020
2016-06-30 04:00:00,6472,29542884
2016-06-30 05:00:00,6262,28016116
2016-06-30 06:00:00,5853,23603172
2016-06-30 07:00:00,5558,22073996
2016-06-30 08:00:00,5296,21296156
2016-06-30 09:00:00,5469,22322908
2016-06-30 10:00:00,8403,27552316
2016-06-30 11:00:00,10642,31332788
2016-06-30 12:00:00,11235,31248068
2016-06-30 13:00:00,10901,41357104
2016-06-30 14:00:00,10295,37302996
2016-06-30 15:00:00,8163,33720396
2016-06-30 16:00:00,9617,33404088
2016-06-30 17:00:00,6933,29877472
2016-06-30 18:00:00,8297,29707908
2016-06-30 19:00:00,8816,29549284
2016-06-30 20:00:00,7169,37418540
2016-06-30 21:00:00,8724,35359994
2016-06-30 22:00:00,11276,41445392
2016-06-30 23:00:00,8245,36034346
2016-07-01 00:00:00,6998,36839642
2016-07-01 01:00:00,5521,33840236
2016-07-01 02:00:00,5564,31437388
2016-07-01 03:00:00,5172,29206980
2016-07-01 04:00:00,4727,27404724
2016-07-01 05:00:00,4501,25837668
2016-07-01 06:00:00,4406,25507148
2016-07-01 07:00:00,4166,23232956
2016-07-01 08:00:00,8757,28608220
2016-07-01 09:00:00,8093,33090588
2016-07-01 10:00:00,4598,31071206
2016-07-01 11:00:00,4452,29390228
2016-07-01 12:00:00,5433,30445472
2016-07-01 13:00:00,25434,102952362
2016-07-01 14:00:00,10319,47233124
2016-07-01 15:00:00,5869,33277156
2016-07-01 16:00:00,5600,26497172
2016-07-01 17:00:00,4522,25574100
2016-07-01 18:00:00,4232,23632684
2016-07-01 19:00:00,4200,23894780
2016-07-01 20:00:00,3991,23301108
2016-07-01 21:00:00,3970,23057604
2016-07-01 22:00:00,4232,23903588
2016-07-01 23:00:00,7849,25706500
2016-07-02 00:00:00,5351,25331604
2016-07-02 01:00:00,5296,24889460
2016-07-02 02:00:00,5337,25366932
2016-07-02 03:00:00,4181,25103612
2016-07-02 04:00:00,3882,24158428
2016-07-02 05:00:00,3552,23503556
2016-07-02 06:00:00,3440,22721396
2016-07-02 07:00:00,3294,21946652
2016-07-02 08:00:00,3570,25132300
2016-07-02 09:00:00,3395,24576634
2016-07-02 10:00:00,3244,24675389
2016-07-02 11:00:00,3146,23786296
2016-07-02 12:00:00,3111,23042284
2016-07-02 13:00:00,3027,22716594
2016-07-02 14:00:00,3992,23240154
2016-07-02 15:00:00,21556,106876172
2016-07-02 16:00:00,8289,46772598
2016-07-02 17:00:00,4299,24215184
2016-07-02 18:00:00,3128,22346328
2016-07-02 19:00:00,3982,22716916
2016-07-02 20:00:00,3198,22343836
2016-07-02 21:00:00,3008,22047536
2016-07-02 22:00:00,12935,52339200
2016-07-02 23:00:00,12973,52581888
2016-07-03 00:00:00,14849,54471168
2016-07-03 01:00:00,12822,51498536
2016-07-03 02:00:00,12684,50897672
2016-07-03 03:00:00,12672,50836904
2016-07-03 04:00:00,12669,50804136
2016-07-03 05:00:00,12367,48908712
2016-07-03 06:00:00,12366,48887208
2016-07-03 07:00:00,12351,48879160
2016-07-03 08:00:00,12490,50572680
2016-07-03 09:00:00,12680,51600520
2016-07-03 10:00:00,13453,50969860
2016-07-03 11:00:00,12476,49852660
2016-07-03 12:00:00,12583,52360316
2016-07-03 13:00:00,13540,53334260
2016-07-03 14:00:00,12585,51912012
2016-07-03 15:00:00,12557,51960756
2016-07-03 16:00:00,11948,50117060
2016-07-03 17:00:00,11233,47806476
2016-07-03 18:00:00,10156,44562836
2016-07-03 19:00:00,9157,41512684
2016-07-03 20:00:00,9029,40943976
2016-07-03 21:00:00,8986,40787596
2016-07-03 22:00:00,9888,41433240
2016-07-03 23:00:00,8897,39971188
2016-07-04 00:00:00,8802,39733280
2016-07-04 01:00:00,8710,39227940
2016-07-04 02:00:00,12585,42660428
2016-07-04 03:00:00,8884,38358760
2016-07-04 04:00:00,8010,36419888
2016-07-04 05:00:00,7941,36163344
2016-07-04 06:00:00,7867,35949172
2016-07-04 07:00:00,7733,35565852
2016-07-04 08:00:00,7626,35252628
2016-07-04 09:00:00,7637,35846224
2016-07-04 10:00:00,7547,35641156
2016-07-04 11:00:00,7316,34708452
2016-07-04 12:00:00,8396,58492288
2016-07-04 13:00:00,8261,57547736
2016-07-04 14:00:00,7834,52086940
2016-07-04 15:00:00,7436,46002140
2016-07-04 16:00:00,7352,45483616
2016-07-04 17:00:00,7086,42709432
2016-07-04 18:00:00,7037,41910624
2016-07-04 19:00:00,6891,40179776
2016-07-04 20:00:00,6826,39341232
2016-07-04 21:00:00,6717,38799156
2016-07-04 22:00:00,6589,38268764
2016-07-04 23:00:00,11209,49505764
2016-07-05 00:00:00,10990,47426256
2016-07-05 01:00:00,10812,46406156
2016-07-05 02:00:00,10601,45288056
2016-07-05 03:00:00,10454,44305248
2016-07-05 04:00:00,10328,43909280
2016-07-05 05:00:00,10016,42324384
2016-07-05 06:00:00,9813,41432152
2016-07-05 07:00:00,9569,40479056
2016-07-05 08:00:00,9351,39513056
2016-07-05 09:00:00,9230,40130112
2016-07-05 10:00:00,9217,39416912
2016-07-05 11:00:00,9688,39304024
2016-07-05 12:00:00,13191,51079502
2016-07-05 13:00:00,9769,47759428
2016-07-05 14:00:00,9201,45631003
2016-07-05 15:00:00,8562,43681216
2016-07-05 16:00:00,10674,44399990
2016-07-05 17:00:00,10632,44438519
2016-07-05 18:00:00,8423,43396068
2016-07-05 19:00:00,8277,42640208
2016-07-05 20:00:00,9350,42602444
2016-07-05 21:00:00,8085,39131274
2016-07-05 22:00:00,7618,40523576
2016-07-05 23:00:00,7564,38414020
2016-07-06 00:00:00,7976,37893060
2016-07-06 01:00:00,7411,38823131
2016-07-06 02:00:00,6938,37460072
2016-07-06 03:00:00,6677,35434204
2016-07-06 04:00:00,6255,32108004
2016-07-06 05:00:00,5948,29213780
2016-07-06 06:00:00,5852,28023020
2016-07-06 07:00:00,5755,27492944
2016-07-06 08:00:00,5857,28199542
2016-07-06 09:00:00,9243,34552265
2016-07-06 10:00:00,8185,35015608
2016-07-06 11:00:00,8320,33791240
2016-07-06 12:00:00,8528,46022330
2016-07-06 13:00:00,7843,34260680
2016-07-06 14:00:00,12570,79300195
2016-07-06 15:00:00,7655,39083699
2016-07-06 16:00:00,15848,78453549
2016-07-06 17:00:00,18051,97976944
2016-07-06 18:00:00,12534,60883091
2016-07-06 19:00:00,16524,96472814
2016-07-06 20:00:00,11869,54108440
2016-07-06 21:00:00,12472,50213248
2016-07-06 22:00:00,12281,53000388
2016-07-06 23:00:00,11830,51395168
2016-07-07 00:00:00,11528,49297584
2016-07-07 01:00:00,11014,46883036
2016-07-07 02:00:00,10548,43408180
2016-07-07 03:00:00,10344,42189536
2016-07-07 04:00:00,10148,41379168
2016-07-07 05:00:00,9957,40157356
2016-07-07 06:00:00,9724,38757352
2016-07-07 07:00:00,9595,38521336
2016-07-07 08:00:00,9833,39137556
2016-07-07 09:00:00,9813,38732416
2016-07-07 10:00:00,10519,42038534
2016-07-07 11:00:00,10212,42998515
2016-07-07 12:00:00,10073,43678052
2016-07-07 13:00:00,10533,50397451
2016-07-07 14:00:00,14891,51723258
2016-07-07 15:00:00,12287,42693978
2016-07-07 16:00:00,12452,50029909
2016-07-07 17:00:00,15001,55270888
2016-07-07 18:00:00,16256,77515028
2016-07-07 19:00:00,12218,46802568
2016-07-07 20:00:00,11562,43952707
2016-07-07 21:00:00,12438,58665091
2016-07-07 22:00:00,11901,49054422
2016-07-07 23:00:00,11294,43427424
2016-07-08 00:00:00,11247,42366888
2016-07-08 01:00:00,11199,43624524
2016-07-08 02:00:00,10623,42922568
2016-07-08 03:00:00,8082,33283796
2016-07-08 04:00:00,6844,30571440
2016-07-08 05:00:00,6197,29040576
2016-07-08 06:00:00,6100,28597612
2016-07-08 07:00:00,6109,29423024
2016-07-08 08:00:00,5926,27803792
2016-07-08 09:00:00,6232,31437452
2016-07-08 10:00:00,6239,33947290
2016-07-08 11:00:00,8908,50771642
2016-07-08 12:00:00,11468,44947894
2016-07-08 13:00:00,8494,41929111
2016-07-08 14:00:00,9202,39239588
2016-07-08 15:00:00,7480,39425873
2016-07-08 16:00:00,9613,48909446
2016-07-08 17:00:00,10652,45106250
2016-07-08 18:00:00,8690,56303812
2016-07-08 19:00:00,7180,45413964
2016-07-08 20:00:00,5540,34586804
2016-07-08 21:00:00,5065,30820712
2016-07-08 22:00:00,5607,37511778
2016-07-08 23:00:00,5552,37666336
2016-07-09 00:00:00,7068,47361688
2016-07-09 01:00:00,7892,57656708
2016-07-09 02:00:00,5326,34286132
2016-07-09 03:00:00,4923,31038912
2016-07-09 04:00:00,4722,28932156
2016-07-09 05:00:00,4433,26937068
2016-07-09 06:00:00,4312,26781328
2016-07-09 07:00:00,4271,24904776
2016-07-09 08:00:00,4243,24530300
2016-07-09 09:00:00,4235,25261764
2016-07-09 10:00:00,4174,25899320
2016-07-09 11:00:00,4086,24843080
2016-07-09 12:00:00,4268,25011040
2016-07-09 13:00:00,4393,26871200
2016-07-09 14:00:00,6613,26316832
2016-07-09 15:00:00,6713,26546992
2016-07-09 16:00:00,34441,82376552
2016-07-09 17:00:00,21698,56434032
2016-07-09 18:00:00,8965,30015568
2016-07-09 19:00:00,6617,24188536
2016-07-09 20:00:00,6224,23340796
2016-07-09 21:00:00,6123,22956338
2016-07-09 22:00:00,6086,22556162
2016-07-09 23:00:00,5994,22620704
2016-07-10 00:00:00,6355,23230532
2016-07-10 01:00:00,6634,23952184
2016-07-10 02:00:00,6356,23469416
2016-07-10 03:00:00,6172,22703152
2016-07-10 04:00:00,5911,22659912
2016-07-10 05:00:00,5080,21576336
2016-07-10 06:00:00,4917,21408020
2016-07-10 07:00:00,5316,23339268
2016-07-10 08:00:00,5168,23153672
2016-07-10 09:00:00,5118,22979292
2016-07-10 10:00:00,6546,26346496
2016-07-10 11:00:00,8039,29667512
2016-07-10 12:00:00,8091,29520912
2016-07-10 13:00:00,6121,27935264
2016-07-10 14:00:00,7123,32705388
2016-07-10 15:00:00,7133,32955914
2016-07-10 16:00:00,7674,38875296
2016-07-10 17:00:00,6010,32852980
2016-07-10 18:00:00,5701,31704824
2016-07-10 19:00:00,5402,30780476
2016-07-10 20:00:00,6840,36474244
2016-07-10 21:00:00,5467,32466204
2016-07-10 22:00:00,5425,32649948
2016-07-10 23:00:00,4812,30420356
2016-07-11 00:00:00,4725,30903464
2016-07-11 01:00:00,4586,33433536
2016-07-11 02:00:00,4415,31940144
2016-07-11 03:00:00,3815,28328336
2016-07-11 04:00:00,3496,24240020
2016-07-11 05:00:00,3313,24466836
2016-07-11 06:00:00,3152,22107776
2016-07-11 07:00:00,3035,20808252
2016-07-11 08:00:00,3103,21658276
2016-07-11 09:00:00,3732,31578556
2016-07-11 10:00:00,10807,47658696
2016-07-11 11:00:00,5387,34998328
2016-07-11 12:00:00,6352,39741148
2016-07-11 13:00:00,10390,43343052
2016-07-11 14:00:00,16536,57904508
2016-07-11 15:00:00,17131,60505344
2016-07-11 16:00:00,15457,56931332
2016-07-11 17:00:00,20475,97962204
2016-07-11 18:00:00,18836,85195496
2016-07-11 19:00:00,14198,47162216
2016-07-11 20:00:00,14483,49434580
2016-07-11 21:00:00,14949,50010956
2016-07-11 22:00:00,14516,48975096
2016-07-11 23:00:00,13073,41452724
2016-07-12 00:00:00,12605,39940700
2016-07-12 01:00:00,10927,36163128
2016-07-12 02:00:00,8801,31811216
2016-07-12 03:00:00,7397,28658136
2016-07-12 04:00:00,6570,27583484
2016-07-12 05:00:00,5602,26260220
2016-07-12 06:00:00,5429,25778412
2016-07-12 07:00:00,4554,21606220
2016-07-12 08:00:00,4190,20409324
2016-07-12 09:00:00,3755,19525272
2016-07-12 10:00:00,3620,19303936
2016-07-12 11:00:00,3428,18673392
2016-07-12 12:00:00,3245,18454776
2016-07-12 13:00:00,3816,21148756
2016-07-12 14:00:00,6144,37788764
2016-07-12 15:00:00,20589,68282660
2016-07-12 16:00:00,10002,49792552
2016-07-12 17:00:00,8804,48445704
2016-07-12 18:00:00,8304,45087060
2016-07-12 19:00:00,7824,44247240
2016-07-12 20:00:00,7668,46586244
2016-07-12 21:00:00,7425,45989448
2016-07-12 22:00:00,8957,46742688
2016-07-12 23:00:00,7596,43228960
2016-07-13 00:00:00,6879,40565904
2016-07-13 01:00:00,6299,38040736
2016-07-13 02:00:00,5587,30790872
2016-07-13 03:00:00,4903,28903240
2016-07-13 04:00:00,4390,27028776
2016-07-13 05:00:00,4157,26500344
2016-07-13 06:00:00,3703,25469368
2016-07-13 07:00:00,3462,24224248
2016-07-13 08:00:00,3292,23636288
2016-07-13 09:00:00,6096,25962544
2016-07-13 10:00:00,4753,30361896
2016-07-13 11:00:00,5730,30772136
2016-07-13 12:00:00,7707,32902408
2016-07-13 13:00:00,5425,38559402
2016-07-13 14:00:00,5973,43407276
2016-07-13 15:00:00,6192,48857564
2016-07-13 16:00:00,5337,47993266
2016-07-13 17:00:00,9997,143153860
2016-07-13 18:00:00,8019,131560692
2016-07-13 19:00:00,3616,30537364
2016-07-13 20:00:00,3543,28558716
2016-07-13 21:00:00,3653,26027092
2016-07-13 22:00:00,3535,25729578
2016-07-13 23:00:00,3609,28121316
2016-07-14 00:00:00,3347,24056412
2016-07-14 01:00:00,4245,24925116
2016-07-14 02:00:00,3864,22245692
2016-07-14 03:00:00,3469,21466516
2016-07-14 04:00:00,3245,20882708
2016-07-14 05:00:00,3154,20560764
2016-07-14 06:00:00,3119,20469060
2016-07-14 07:00:00,3453,26423475
2016-07-14 08:00:00,2985,20177132
2016-07-14 09:00:00,3007,20353540
2016-07-14 10:00:00,3091,25262104
2016-07-14 11:00:00,3482,37789330
2016-07-14 12:00:00,4256,48089542
2016-07-14 13:00:00,4230,39793610
2016-07-14 14:00:00,4891,48091188
2016-07-14 15:00:00,4806,38923166
2016-07-14 16:00:00,4867,38828924
2016-07-14 17:00:00,4956,44465704
2016-07-14 18:00:00,4462,41711706
2016-07-14 19:00:00,4198,36340744
2016-07-14 20:00:00,3993,31124808
2016-07-14 21:00:00,3793,30920894
2016-07-14 22:00:00,5014,38848784
2016-07-14 23:00:00,4878,35932812
2016-07-15 00:00:00,4669,32489308
2016-07-15 01:00:00,4559,30008276
2016-07-15 02:00:00,4440,29787588
2016-07-15 03:00:00,4266,29666180
2016-07-15 04:00:00,3852,28341384
2016-07-15 05:00:00,3157,23511608
2016-07-15 06:00:00,2911,22686792
2016-07-15 07:00:00,2777,22163792
2016-07-15 08:00:00,2827,24467922
2016-07-15 09:00:00,2834,22905584
2016-07-15 10:00:00,3062,23036576
2016-07-15 11:00:00,3669,33876071
2016-07-15 12:00:00,3286,27585214
2016-07-15 13:00:00,16825,64489819
2016-07-15 14:00:00,6948,45203013
2016-07-15 15:00:00,3919,34850463
2016-07-15 16:00:00,5969,36279007
2016-07-15 17:00:00,3400,30612012
2016-07-15 18:00:00,3132,29046956
2016-07-15 19:00:00,4558,26797704
2016-07-15 20:00:00,5012,24440136
2016-07-15 21:00:00,3861,23381814
2016-07-15 22:00:00,3546,21986058
2016-07-15 23:00:00,3099,22021522
2016-07-16 00:00:00,2888,21108361
2016-07-16 01:00:00,2747,20495976
2016-07-16 02:00:00,2682,20154232
2016-07-16 03:00:00,2656,20115448
2016-07-16 04:00:00,2558,19714560
2016-07-16 05:00:00,2512,19474192
2016-07-16 06:00:00,2517,19328344
2016-07-16 07:00:00,3677,20309464
2016-07-16 08:00:00,4913,28222416
2016-07-16 09:00:00,3199,24050244
2016-07-16 10:00:00,2587,24048376
2016-07-16 11:00:00,2835,23933784
2016-07-16 12:00:00,3330,23801400
2016-07-16 13:00:00,3363,25346328
2016-07-16 14:00:00,3434,24000840
2016-07-16 15:00:00,3465,23176464
2016-07-16 16:00:00,3082,22358664
2016-07-16 17:00:00,2892,22946564
2016-07-16 18:00:00,2864,23076988
2016-07-16 19:00:00,2849,23284070
2016-07-16 20:00:00,2707,23014980
2016-07-16 21:00:00,2705,23935408
2016-07-16 22:00:00,3625,26232392
2016-07-16 23:00:00,3230,23577448
2016-07-17 00:00:00,2999,21552136
2016-07-17 01:00:00,3070,21201192
2016-07-17 02:00:00,4999,24281876
2016-07-17 03:00:00,4322,23592980
2016-07-17 04:00:00,3990,21926076
2016-07-17 05:00:00,3523,21827356
2016-07-17 06:00:00,3345,20204172
2016-07-17 07:00:00,3446,18699824
2016-07-17 08:00:00,3331,18560848
2016-07-17 09:00:00,3171,18472432
2016-07-17 10:00:00,4105,21198672
2016-07-17 11:00:00,4689,24886608
2016-07-17 12:00:00,2980,23107216
2016-07-17 13:00:00,2505,21160840
2016-07-17 14:00:00,2503,21145864
2016-07-17 15:00:00,6062,23501376
2016-07-17 16:00:00,4369,21678656
2016-07-17 17:00:00,7149,27449028
2016-07-17 18:00:00,5264,22386212
2016-07-17 19:00:00,4240,21400036
2016-07-17 20:00:00,4189,21774330
2016-07-17 21:00:00,4524,24147652
2016-07-17 22:00:00,5246,24133668
2016-07-17 23:00:00,4489,22218596
2016-07-18 00:00:00,4506,22346532
2016-07-18 01:00:00,4379,21305668
2016-07-18 02:00:00,4315,20926852
2016-07-18 03:00:00,4296,20884872
2016-07-18 04:00:00,4269,20865440
2016-07-18 05:00:00,4229,20805894
2016-07-18 06:00:00,4198,20944598
2016-07-18 07:00:00,4487,22751032
2016-07-18 08:00:00,4527,22119832
2016-07-18 09:00:00,7205,22430560
2016-07-18 10:00:00,7321,24607584
2016-07-18 11:00:00,9718,29562666
2016-07-18 12:00:00,8969,28377380
2016-07-18 13:00:00,10252,29100050
2016-07-18 14:00:00,9577,26931468
2016-07-18 15:00:00,8231,24705848
2016-07-18 16:00:00,9137,28212080
2016-07-18 17:00:00,8126,28332484
2016-07-18 18:00:00,7335,26232742
2016-07-18 19:00:00,6729,24160792
2016-07-18 20:00:00,7049,27871920
2016-07-18 21:00:00,7046,26773936
2016-07-18 22:00:00,6601,22214584
2016-07-18 23:00:00,6267,20643632
2016-07-19 00:00:00,6103,20897080
2016-07-19 01:00:00,5599,20728008
2016-07-19 02:00:00,5127,21642616
2016-07-19 03:00:00,4958,22229240
2016-07-19 04:00:00,4710,21648280
2016-07-19 05:00:00,4571,19848600
2016-07-19 06:00:00,4489,19421264
2016-07-19 07:00:00,4449,19207760
2016-07-19 08:00:00,4302,18828816
2016-07-19 09:00:00,4877,21235632
2016-07-19 10:00:00,5075,24963736
2016-07-19 11:00:00,6017,28158664
2016-07-19 12:00:00,6942,36767930
2016-07-19 13:00:00,6249,32026064
2016-07-19 14:00:00,15578,70003784
2016-07-19 15:00:00,13406,59948052
2016-07-19 16:00:00,15478,51886084
2016-07-19 17:00:00,9568,38755938
2016-07-19 18:00:00,8585,33318570
2016-07-19 19:00:00,12843,31613520
2016-07-19 20:00:00,11774,29831512
2016-07-19 21:00:00,9984,25213172
2016-07-19 22:00:00,9686,25033216
2016-07-19 23:00:00,10480,27331298
2016-07-20 00:00:00,10023,25896021
2016-07-20 01:00:00,9460,23283104
2016-07-20 02:00:00,9421,23038560
2016-07-20 03:00:00,9339,23486528
2016-07-20 04:00:00,9278,23742760
2016-07-20 05:00:00,9218,23453256
2016-07-20 06:00:00,9103,21939320
2016-07-20 07:00:00,9052,21735088
2016-07-20 08:00:00,9524,23567132
2016-07-20 09:00:00,10673,34061612
2016-07-20 10:00:00,9840,25172132
2016-07-20 11:00:00,10284,26052852
2016-07-20 12:00:00,10465,26573932
2016-07-20 13:00:00,11514,32744748
2016-07-20 14:00:00,10836,33649612
2016-07-20 15:00:00,9683,28015600
2016-07-20 16:00:00,12216,44094398
2016-07-20 17:00:00,8215,26143968
2016-07-20 18:00:00,11578,45678316
2016-07-20 19:00:00,33317,80995344
2016-07-20 20:00:00,14238,57245460
2016-07-20 21:00:00,9950,49442124
2016-07-20 22:00:00,9171,46659716
2016-07-20 23:00:00,9047,45329036
2016-07-21 00:00:00,8848,45086480
2016-07-21 01:00:00,8365,43263884
2016-07-21 02:00:00,8225,42934428
2016-07-21 03:00:00,8108,41969852
2016-07-21 04:00:00,7992,41591068
2016-07-21 05:00:00,7949,42103436
2016-07-21 06:00:00,7719,40845788
2016-07-21 07:00:00,7635,39397420
2016-07-21 08:00:00,7783,39852641
2016-07-21 09:00:00,7771,40044548
2016-07-21 10:00:00,8409,41638856
2016-07-21 11:00:00,8283,49571034
2016-07-21 12:00:00,7974,47021872
2016-07-21 13:00:00,7941,45076779
2016-07-21 14:00:00,30259,86437240
2016-07-21 15:00:00,21157,66053204
2016-07-21 16:00:00,19960,61011164
2016-07-21 17:00:00,19432,58631456
2016-07-21 18:00:00,19882,59317624
2016-07-21 19:00:00,19561,58610932
2016-07-21 20:00:00,19230,58055104
2016-07-21 21:00:00,18573,57306944
2016-07-21 22:00:00,17895,55215501
2016-07-21 23:00:00,19730,60800460
2016-07-22 00:00:00,17275,55083804
2016-07-22 01:00:00,14884,51515712
2016-07-22 02:00:00,12463,45297668
2016-07-22 03:00:00,9604,37918932
2016-07-22 04:00:00,8651,35589628
2016-07-22 05:00:00,7592,36348776
2016-07-22 06:00:00,6787,30888984
2016-07-22 07:00:00,6036,28353816
2016-07-22 08:00:00,5888,29790288
2016-07-22 09:00:00,5802,50732256
2016-07-22 10:00:00,5907,51095252
2016-07-22 11:00:00,6096,53112916
2016-07-22 12:00:00,5648,50686736
2016-07-22 13:00:00,5520,48655440
2016-07-22 14:00:00,9001,53320100
2016-07-22 15:00:00,6005,53941916
2016-07-22 16:00:00,6460,59074097
2016-07-22 17:00:00,8387,63435233
2016-07-22 18:00:00,9177,66865229
2016-07-22 19:00:00,10393,58661480
2016-07-22 20:00:00,9229,54791488
2016-07-22 21:00:00,9436,49408690
2016-07-22 22:00:00,6185,40112628
2016-07-22 23:00:00,5136,28191390
2016-07-23 00:00:00,5239,28647155
2016-07-23 01:00:00,5133,27223552
2016-07-23 02:00:00,4691,25135936
2016-07-23 03:00:00,4512,23864600
2016-07-23 04:00:00,4279,22824792
2016-07-23 05:00:00,4131,21663136
2016-07-23 06:00:00,3962,20604064
2016-07-23 07:00:00,3867,19763920
2016-07-23 08:00:00,3805,19355312
2016-07-23 09:00:00,3716,18889104
2016-07-23 10:00:00,3658,18532944
2016-07-23 11:00:00,3653,18380420
2016-07-23 12:00:00,4930,33532704
2016-07-23 13:00:00,5937,36464484
2016-07-23 14:00:00,6292,31209672
2016-07-23 15:00:00,5919,29229524
2016-07-23 16:00:00,5484,25601712
2016-07-23 17:00:00,4938,22200306
2016-07-23 18:00:00,4611,20468932
2016-07-23 19:00:00,4509,19840276
2016-07-23 20:00:00,4644,17769032
2016-07-23 21:00:00,4943,16599181
2016-07-23 22:00:00,4700,18364802
2016-07-23 23:00:00,4447,15409528
2016-07-24 00:00:00,4329,14508088
2016-07-24 01:00:00,5191,16274216
2016-07-24 02:00:00,4197,14049728
2016-07-24 03:00:00,3994,14009680
2016-07-24 04:00:00,3741,13440992
2016-07-24 05:00:00,3500,13119872
2016-07-24 06:00:00,3395,12963616
2016-07-24 07:00:00,3220,12798864
2016-07-24 08:00:00,3116,12665648
2016-07-24 09:00:00,4121,17832752
2016-07-24 10:00:00,3699,17092112
2016-07-24 11:00:00,7251,28835504
2016-07-24 12:00:00,7154,29740368
2016-07-24 13:00:00,5286,21466528
2016-07-24 14:00:00,3481,14102864
2016-07-24 15:00:00,3044,12073600
2016-07-24 16:00:00,3067,12112366
2016-07-24 17:00:00,4358,13481186
2016-07-24 18:00:00,5024,15419360
2016-07-24 19:00:00,2853,11698776
2016-07-24 20:00:00,2778,11416944
2016-07-24 21:00:00,6632,27225776
2016-07-24 22:00:00,3686,21382128
2016-07-24 23:00:00,3764,21273232
2016-07-25 00:00:00,5557,23390704
2016-07-25 01:00:00,5742,24290096
2016-07-25 02:00:00,5162,25238304
2016-07-25 03:00:00,4882,22896624
2016-07-25 04:00:00,4710,22470336
2016-07-25 05:00:00,4519,21544704
2016-07-25 06:00:00,4267,20891616
2016-07-25 07:00:00,4018,20327200
2016-07-25 08:00:00,3784,19803689
2016-07-25 09:00:00,5056,23789400
2016-07-25 10:00:00,7326,33985053
2016-07-25 11:00:00,8032,37106204
2016-07-25 12:00:00,8959,46109972
2016-07-25 13:00:00,8976,42413122
2016-07-25 14:00:00,9751,44719648
2016-07-25 15:00:00,8775,36582896
2016-07-25 16:00:00,7151,33506776
2016-07-25 17:00:00,6414,30260102
2016-07-25 18:00:00,6902,54133084
2016-07-25 19:00:00,6879,29351222
2016-07-25 20:00:00,6072,31207768
2016-07-25 21:00:00,5445,29609281
2016-07-25 22:00:00,4800,28221304
2016-07-25 23:00:00,4985,28362696
2016-07-26 00:00:00,4578,24212808
2016-07-26 01:00:00,4179,23075960
2016-07-26 02:00:00,3887,21988768
2016-07-26 03:00:00,3727,25190888
2016-07-26 04:00:00,3566,21421176
2016-07-26 05:00:00,3656,22712888
2016-07-26 06:00:00,3539,19829340
2016-07-26 07:00:00,3427,19064388
2016-07-26 08:00:00,3676,23138484
2016-07-26 09:00:00,7174,33863884
2016-07-26 10:00:00,7044,58391508
2016-07-26 11:00:00,8979,73581836
2016-07-26 12:00:00,9918,62705396
2016-07-26 13:00:00,12336,233868204
2016-07-26 14:00:00,9383,169683052
2016-07-26 15:00:00,5569,57965422
2016-07-26 16:00:00,5009,28586412
2016-07-26 17:00:00,6001,31870627
2016-07-26 18:00:00,6879,36517186
2016-07-26 19:00:00,5991,40210624
2016-07-26 20:00:00,4874,30391312
2016-07-26 21:00:00,4592,26425520
2016-07-26 22:00:00,4621,30017088
2016-07-26 23:00:00,4540,26814784
2016-07-27 00:00:00,5711,27147808
2016-07-27 01:00:00,5631,25692488
2016-07-27 02:00:00,5316,24536032
2016-07-27 03:00:00,5105,23175872
2016-07-27 04:00:00,4807,21022521
2016-07-27 05:00:00,4477,18589286
2016-07-27 06:00:00,4187,17765475
2016-07-27 07:00:00,4019,17612784
2016-07-27 08:00:00,4085,18559544
2016-07-27 09:00:00,7289,33218338
2016-07-27 10:00:00,9751,132943660
2016-07-27 11:00:00,10194,137835106
2016-07-27 12:00:00,9495,88792561
2016-07-27 13:00:00,9464,39379565
2016-07-27 14:00:00,11376,48390847
2016-07-27 15:00:00,10361,44996039
2016-07-27 16:00:00,10641,45372098
2016-07-27 17:00:00,11605,49434894
2016-07-27 18:00:00,10505,47442726
2016-07-27 19:00:00,8293,37018577
2016-07-27 20:00:00,7921,30814402
2016-07-27 21:00:00,6665,37223894
2016-07-27 22:00:00,9487,42967084
2016-07-27 23:00:00,6441,26998568
2016-07-28 00:00:00,5268,22538014
2016-07-28 01:00:00,4656,21350378
2016-07-28 02:00:00,6057,38581220
2016-07-28 03:00:00,5782,37988124
2016-07-28 04:00:00,5446,36109636
2016-07-28 05:00:00,5192,35095258
2016-07-28 06:00:00,5102,35289138
2016-07-28 07:00:00,4995,34746331
2016-07-28 08:00:00,5242,36956038
2016-07-28 09:00:00,8793,60632694
2016-07-28 10:00:00,9332,62155720
2016-07-28 11:00:00,8699,55106324
2016-07-28 12:00:00,6846,43227932
2016-07-28 13:00:00,9533,199174364
2016-07-28 14:00:00,11445,227758944
2016-07-28 15:00:00,9135,85969772
2016-07-28 16:00:00,10102,123757784
2016-07-28 17:00:00,7017,49351524
2016-07-28 18:00:00,5437,53199556
2016-07-28 19:00:00,7113,150766708
2016-07-28 20:00:00,4106,22650884
2016-07-28 21:00:00,4179,47541636
2016-07-28 22:00:00,3357,18997938
2016-07-28 23:00:00,3765,45870044
2016-07-29 00:00:00,3584,22582450
2016-07-29 01:00:00,3437,27488570
2016-07-29 02:00:00,3202,28386792
2016-07-29 03:00:00,3710,29334216
2016-07-29 04:00:00,2949,26190760
2016-07-29 05:00:00,2783,24586620
2016-07-29 06:00:00,2704,24377652
2016-07-29 07:00:00,2662,21321604
2016-07-29 08:00:00,2644,22097684
2016-07-29 09:00:00,3050,19655532
2016-07-29 10:00:00,3643,46177516
2016-07-29 11:00:00,5232,95290495
2016-07-29 12:00:00,6808,52858210
2016-07-29 13:00:00,5993,31639588
2016-07-29 14:00:00,5194,58420486
2016-07-29 15:00:00,5452,97967126
2016-07-29 16:00:00,3637,21130904
2016-07-29 17:00:00,3298,41517876
2016-07-29 18:00:00,4202,95568958
2016-07-29 19:00:00,4345,113882517
2016-07-29 20:00:00,2308,15347840
2016-07-29 21:00:00,3426,19685872
2016-07-29 22:00:00,4271,115811528
2016-07-29 23:00:00,3164,16642056
2016-07-30 00:00:00,3117,16621720
2016-07-30 01:00:00,2488,13650828
2016-07-30 02:00:00,2269,9438055
2016-07-30 03:00:00,1937,9102240
2016-07-30 04:00:00,1826,8925452
2016-07-30 05:00:00,1677,8323032
2016-07-30 06:00:00,1621,7879980
2016-07-30 07:00:00,1607,7835988
2016-07-30 08:00:00,1609,7769528
2016-07-30 09:00:00,1603,7691656
2016-07-30 10:00:00,1790,9542702
2016-07-30 11:00:00,6722,117448690
2016-07-30 12:00:00,3041,13617880
2016-07-30 13:00:00,2013,12365632
2016-07-30 14:00:00,3269,84264280
2016-07-30 15:00:00,1632,8211028
2016-07-30 16:00:00,2558,10172858
2016-07-30 17:00:00,2285,9972120
2016-07-30 18:00:00,2615,10452952
2016-07-30 19:00:00,2557,10122246
2016-07-30 20:00:00,2473,9336526
2016-07-30 21:00:00,3146,15361568
2016-07-30 22:00:00,2583,18638844
2016-07-30 23:00:00,2298,16799572
2016-07-31 00:00:00,2176,16211753
2016-07-31 01:00:00,2846,17093904
2016-07-31 02:00:00,2230,16164840
2016-07-31 03:00:00,3010,17888297
2016-07-31 04:00:00,2581,16040988
2016-07-31 05:00:00,2040,10472956
2016-07-31 06:00:00,1837,7280412
2016-07-31 07:00:00,1745,7045852
2016-07-31 08:00:00,1820,6759584
2016-07-31 09:00:00,1788,6700752
2016-07-31 10:00:00,1761,6688641
2016-07-31 11:00:00,1897,7355492
2016-07-31 12:00:00,2637,12338372
2016-07-31 13:00:00,2167,11557572
2016-07-31 14:00:00,3597,14421454
2016-07-31 15:00:00,4016,15010682
2016-07-31 16:00:00,9757,38294249
2016-07-31 17:00:00,3612,14838024
2016-07-31 18:00:00,7633,238723661
2016-07-31 19:00:00,2719,11474847
2016-07-31 20:00:00,2948,33265514
2016-07-31 21:00:00,2301,8584388
2016-07-31 22:00:00,2085,8805970
2016-07-31 23:00:00,1908,7909372
2016-08-01 00:00:00,7884,32265159
2016-08-01 01:00:00,2488,9753744
2016-08-01 02:00:00,2045,10595673
2016-08-01 03:00:00,2213,14378915
2016-08-01 04:00:00,2115,14348556
2016-08-01 05:00:00,2054,14374304
2016-08-01 06:00:00,1589,11009578
2016-08-01 07:00:00,2963,22616010
2016-08-01 08:00:00,2089,13815854
2016-08-01 09:00:00,2245,36556614
2016-08-01 10:00:00,4933,164602870
2016-08-01 11:00:00,4209,121728494
2016-08-01 12:00:00,4183,89884978
2016-08-01 13:00:00,3511,38875590
2016-08-01 14:00:00,5310,45698416
2016-08-01 15:00:00,14219,119609894
2016-08-01 16:00:00,11594,105083332
2016-08-01 17:00:00,10372,92042456
2016-08-01 18:00:00,8881,88381724
2016-08-01 19:00:00,6835,60908916
2016-08-01 20:00:00,7483,60614924
2016-08-01 21:00:00,6312,50554816
2016-08-01 22:00:00,5546,45402434
2016-08-01 23:00:00,6357,46849607
2016-08-02 00:00:00,5657,46537125
2016-08-02 01:00:00,4853,48578114
2016-08-02 02:00:00,4021,44005529
2016-08-02 03:00:00,9486,70925081
2016-08-02 04:00:00,2876,33035269
2016-08-02 05:00:00,2572,23730532
2016-08-02 06:00:00,2385,22286376
2016-08-02 07:00:00,2060,18549146
2016-08-02 08:00:00,2013,14716854
2016-08-02 09:00:00,2136,17484244
2016-08-02 10:00:00,2459,20669752
2016-08-02 11:00:00,2212,15909196
2016-08-02 12:00:00,2191,14690492
2016-08-02 13:00:00,3818,29103004
2016-08-02 14:00:00,3567,20540184
2016-08-02 15:00:00,3042,20781152
2016-08-02 16:00:00,4707,31805912
2016-08-02 17:00:00,4043,28029240
2016-08-02 18:00:00,3074,23429308
2016-08-02 19:00:00,2498,19609516
2016-08-02 20:00:00,2347,17818164
2016-08-02 21:00:00,2420,14721804
2016-08-02 22:00:00,2314,13857536
2016-08-02 23:00:00,2061,12841600
2016-08-03 00:00:00,1819,13083888
2016-08-03 01:00:00,1719,14132640
2016-08-03 02:00:00,1659,11558128
2016-08-03 03:00:00,1515,10997872
2016-08-03 04:00:00,1133,8211768
2016-08-03 05:00:00,1068,8040312
2016-08-03 06:00:00,1041,7742208
2016-08-03 07:00:00,1047,8116464
2016-08-03 08:00:00,1061,8166688
2016-08-03 09:00:00,1640,8303008
2016-08-03 10:00:00,1943,10641708
2016-08-03 11:00:00,2062,18104704
2016-08-03 12:00:00,4248,51049100
2016-08-03 13:00:00,3919,36895896
2016-08-03 14:00:00,4314,80019812
2016-08-03 15:00:00,3423,54434508
2016-08-03 16:00:00,7619,31858400
2016-08-03 17:00:00,2174,21110036
2016-08-03 18:00:00,5140,171193116
2016-08-03 19:00:00,1959,15987908
2016-08-03 20:00:00,2353,16901832
2016-08-03 21:00:00,5338,71392296
2016-08-03 22:00:00,6007,167728376
2016-08-03 23:00:00,1946,15248342
2016-08-04 00:00:00,1863,16053398
2016-08-04 01:00:00,9620,44151958
2016-08-04 02:00:00,4876,25817948
2016-08-04 03:00:00,3028,18722384
2016-08-04 04:00:00,2876,17943842
2016-08-04 05:00:00,2719,16886674
2016-08-04 06:00:00,2536,15873986
2016-08-04 07:00:00,2396,15470495
2016-08-04 08:00:00,2439,15384752
2016-08-04 09:00:00,3407,18647544
2016-08-04 10:00:00,6914,218551760
2016-08-04 11:00:00,3277,30245332
2016-08-04 12:00:00,7296,231072960
2016-08-04 13:00:00,7633,255589216
2016-08-04 14:00:00,2892,24211662
2016-08-04 15:00:00,2664,21128016
2016-08-04 16:00:00,3129,23263274
2016-08-04 17:00:00,2907,24220904
2016-08-04 18:00:00,2418,20112776
2016-08-04 19:00:00,2173,17796104
2016-08-04 20:00:00,1968,17171784
2016-08-04 21:00:00,1974,17073976
2016-08-04 22:00:00,2960,20616544
2016-08-04 23:00:00,2470,16766200
2016-08-05 00:00:00,2345,15418728
2016-08-05 01:00:00,2288,15551040
2016-08-05 02:00:00,2088,14378208
2016-08-05 03:00:00,1998,13923552
2016-08-05 04:00:00,1878,13473124
2016-08-05 05:00:00,1780,13170652
2016-08-05 06:00:00,1771,13167012
2016-08-05 07:00:00,1468,12581152
2016-08-05 08:00:00,1396,10645328
2016-08-05 09:00:00,9623,412086008
2016-08-05 10:00:00,2367,53466608
2016-08-05 11:00:00,4941,137939880
2016-08-05 12:00:00,5219,24697184
2016-08-05 13:00:00,3369,24260040
2016-08-05 14:00:00,3465,24512624
2016-08-05 15:00:00,3857,24601432
2016-08-05 16:00:00,5839,31321120
2016-08-05 17:00:00,5605,31232088
2016-08-05 18:00:00,4764,28073632
2016-08-05 19:00:00,4324,26008952
2016-08-05 20:00:00,4005,24888760
2016-08-05 21:00:00,3679,22330824
2016-08-05 22:00:00,3577,21712912
2016-08-05 23:00:00,3515,21114728
2016-08-06 00:00:00,4276,22912392
2016-08-06 01:00:00,4421,23457200
2016-08-06 02:00:00,4048,22090416
2016-08-06 03:00:00,3970,21741576
2016-08-06 04:00:00,3705,20691528
2016-08-06 05:00:00,3621,20486368
2016-08-06 06:00:00,3600,20358672
2016-08-06 07:00:00,3554,20084800
2016-08-06 08:00:00,3713,21685584
2016-08-06 09:00:00,3539,19871080
2016-08-06 10:00:00,3467,19274096
2016-08-06 11:00:00,3692,19736160
2016-08-06 12:00:00,3473,18944096
2016-08-06 13:00:00,3540,18505016
2016-08-06 14:00:00,4952,18856960
2016-08-06 15:00:00,4035,17760728
2016-08-06 16:00:00,2829,16117640
2016-08-06 17:00:00,3319,16639032
2016-08-06 18:00:00,2741,14074456
2016-08-06 19:00:00,2593,13775536
2016-08-06 20:00:00,2576,13484176
2016-08-06 21:00:00,2555,13488784
2016-08-06 22:00:00,2440,12689736
2016-08-06 23:00:00,2449,12562472
2016-08-07 00:00:00,3710,14453512
2016-08-07 01:00:00,3674,14226632
2016-08-07 02:00:00,3160,13551304
2016-08-07 03:00:00,2913,12852664
2016-08-07 04:00:00,3379,15488816
2016-08-07 05:00:00,3226,14601384
2016-08-07 06:00:00,3108,14012088
2016-08-07 07:00:00,3275,14040624
2016-08-07 08:00:00,3134,13186896
2016-08-07 09:00:00,3637,17533328
2016-08-07 10:00:00,3080,14635408
2016-08-07 11:00:00,7047,18418312
2016-08-07 12:00:00,3027,14135992
2016-08-07 13:00:00,3437,14612088
2016-08-07 14:00:00,2901,13077640
2016-08-07 15:00:00,2881,12568328
2016-08-07 16:00:00,2531,9826008
2016-08-07 17:00:00,3014,10991512
2016-08-07 18:00:00,2977,10822392
2016-08-07 19:00:00,2361,9252648
2016-08-07 20:00:00,1993,8509128
2016-08-07 21:00:00,1928,8407752
2016-08-07 22:00:00,1901,8122120
2016-08-07 23:00:00,2318,11346600
2016-08-08 00:00:00,2855,13899560
2016-08-08 01:00:00,2641,12415952
2016-08-08 02:00:00,2510,11460368
2016-08-08 03:00:00,2329,10193192
2016-08-08 04:00:00,2258,9937544
2016-08-08 05:00:00,2250,9912968
2016-08-08 06:00:00,2237,9818752
2016-08-08 07:00:00,2179,9704392
2016-08-08 08:00:00,1691,7335624
2016-08-08 09:00:00,14065,134427968
2016-08-08 10:00:00,36503,348388888
2016-08-08 11:00:00,5523,41334208
2016-08-08 12:00:00,12656,152077672
2016-08-08 13:00:00,10197,42927816
2016-08-08 14:00:00,10962,37904398
2016-08-08 15:00:00,18099,53149664
2016-08-08 16:00:00,9830,33836836
2016-08-08 17:00:00,8601,30416920
2016-08-08 18:00:00,8500,26694328
2016-08-08 19:00:00,9122,27583730
2016-08-08 20:00:00,6513,21285480
2016-08-08 21:00:00,5618,19329876
2016-08-08 22:00:00,5402,18871720
2016-08-08 23:00:00,4621,18202760
2016-08-09 00:00:00,3889,16697736
2016-08-09 01:00:00,3591,15246800
2016-08-09 02:00:00,2946,13597480
2016-08-09 03:00:00,2789,12702728
2016-08-09 04:00:00,1892,10463336
2016-08-09 05:00:00,2291,12101536
2016-08-09 06:00:00,2191,11899808
2016-08-09 07:00:00,2160,12204056
2016-08-09 08:00:00,2161,12279960
2016-08-09 09:00:00,2189,13259142
2016-08-09 10:00:00,3041,16234086
2016-08-09 11:00:00,5673,20360376
2016-08-09 12:00:00,4036,20199936
2016-08-09 13:00:00,6987,121331464
2016-08-09 14:00:00,5448,24591562
2016-08-09 15:00:00,9146,28105035
2016-08-09 16:00:00,6478,25709510
2016-08-09 17:00:00,4163,20751400
2016-08-09 18:00:00,9284,24779062
2016-08-09 19:00:00,4076,19266720
2016-08-09 20:00:00,3942,19125392
2016-08-09 21:00:00,4079,18316608
2016-08-09 22:00:00,3475,17211928
2016-08-09 23:00:00,3449,17109866
2016-08-10 00:00:00,3272,16386768
2016-08-10 01:00:00,2957,15382752
2016-08-10 02:00:00,2748,14737400
2016-08-10 03:00:00,2720,14997240
2016-08-10 04:00:00,3079,16561072
2016-08-10 05:00:00,2684,14784208
2016-08-10 06:00:00,2619,13938688
2016-08-10 07:00:00,2807,15605512
2016-08-10 08:00:00,2469,16154256
2016-08-10 09:00:00,2162,13491176
2016-08-10 10:00:00,4369,66325680
2016-08-10 11:00:00,12209,176798922
2016-08-10 12:00:00,11068,174759832
2016-08-10 13:00:00,5512,69306480
2016-08-10 14:00:00,5498,59791772
2016-08-10 15:00:00,7106,62803118
2016-08-10 16:00:00,5253,37503529
2016-08-10 17:00:00,3548,23107424
2016-08-10 18:00:00,3199,19912648
2016-08-10 19:00:00,3621,23031386
2016-08-10 20:00:00,3470,20522112
2016-08-10 21:00:00,3190,19372917
2016-08-10 22:00:00,2981,18129172
2016-08-10 23:00:00,2927,16859049
2016-08-11 00:00:00,2717,17650735
2016-08-11 01:00:00,2388,14805980
2016-08-11 02:00:00,2266,13250321
2016-08-11 03:00:00,2234,12593377
2016-08-11 04:00:00,2181,12176881
2016-08-11 05:00:00,2400,13060369
2016-08-11 06:00:00,2565,13459198
2016-08-11 07:00:00,2085,11374715
2016-08-11 08:00:00,2115,11680949
2016-08-11 09:00:00,3491,17900659
2016-08-11 10:00:00,3662,17703187
2016-08-11 11:00:00,4107,21033448
2016-08-11 12:00:00,5654,23897656
2016-08-11 13:00:00,5635,26685872
2016-08-11 14:00:00,5556,26807392
2016-08-11 15:00:00,5398,25595300
2016-08-11 16:00:00,4491,19925064
2016-08-11 17:00:00,6819,18080952
2016-08-11 18:00:00,3722,15679408
2016-08-11 19:00:00,3691,15128840
2016-08-11 20:00:00,3610,14805816
2016-08-11 21:00:00,3636,14784048
2016-08-11 22:00:00,4313,16444320
2016-08-11 23:00:00,4395,16512392
2016-08-12 00:00:00,3995,15711368
2016-08-12 01:00:00,3477,14584808
2016-08-12 02:00:00,3024,14214752
2016-08-12 03:00:00,2711,13506144
2016-08-12 04:00:00,2419,12195824
2016-08-12 05:00:00,2343,11536656
2016-08-12 06:00:00,2267,11306984
2016-08-12 07:00:00,2208,11114152
2016-08-12 08:00:00,2423,11606322
2016-08-12 09:00:00,2190,11748252
2016-08-12 10:00:00,2729,11406692
2016-08-12 11:00:00,3813,14462904
2016-08-12 12:00:00,2569,15132836
2016-08-12 13:00:00,3192,16351793
2016-08-12 14:00:00,3383,15533440
2016-08-12 15:00:00,4573,15326956
2016-08-12 16:00:00,4394,13835210
2016-08-12 17:00:00,4463,14138746
2016-08-12 18:00:00,4057,12575320
2016-08-12 19:00:00,3824,12625688
2016-08-12 20:00:00,4283,13302952
2016-08-12 21:00:00,3532,13523424
2016-08-12 22:00:00,3999,12667904
2016-08-12 23:00:00,4447,14199112
2016-08-13 00:00:00,3913,12940544
2016-08-13 01:00:00,3607,11533944
2016-08-13 02:00:00,3405,11094448
2016-08-13 03:00:00,3122,10340000
2016-08-13 04:00:00,2917,9833520
2016-08-13 05:00:00,2806,9557336
2016-08-13 06:00:00,2749,9382760
2016-08-13 07:00:00,3024,8629336
2016-08-13 08:00:00,2921,8393760
2016-08-13 09:00:00,2635,8113424
2016-08-13 10:00:00,2377,8198674
2016-08-13 11:00:00,3516,10533283
2016-08-13 12:00:00,4060,11887662
2016-08-13 13:00:00,3233,11066688
2016-08-13 14:00:00,3194,10708944
2016-08-13 15:00:00,3582,11564211
2016-08-13 16:00:00,3022,10165424
2016-08-13 17:00:00,3405,11319800
2016-08-13 18:00:00,3095,10108056
2016-08-13 19:00:00,2693,9163944
2016-08-13 20:00:00,2601,9063720
2016-08-13 21:00:00,2646,9371440
2016-08-13 22:00:00,3062,10364760
2016-08-13 23:00:00,2625,9937624
2016-08-14 00:00:00,2535,10658000
2016-08-14 01:00:00,2279,9612824
2016-08-14 02:00:00,2063,8526288
2016-08-14 03:00:00,1967,8502720
2016-08-14 04:00:00,1946,8346456
2016-08-14 05:00:00,1915,8178664
2016-08-14 06:00:00,1871,7729704
2016-08-14 07:00:00,1342,6078296
2016-08-14 08:00:00,2015,6813384
2016-08-14 09:00:00,2014,6708704
2016-08-14 10:00:00,2057,9193848
2016-08-14 11:00:00,4355,12202312
2016-08-14 12:00:00,4732,24867336
2016-08-14 13:00:00,3705,13030552
2016-08-14 14:00:00,3545,12356760
2016-08-14 15:00:00,5123,14465784
2016-08-14 16:00:00,5100,15950200
2016-08-14 17:00:00,3776,16463048
2016-08-14 18:00:00,3476,16055960
2016-08-14 19:00:00,3377,14334104
2016-08-14 20:00:00,3398,12795880
2016-08-14 21:00:00,3279,15889816
2016-08-14 22:00:00,3439,19105352
2016-08-14 23:00:00,3172,13849768
2016-08-15 00:00:00,2781,9587544
2016-08-15 01:00:00,2735,9252424
2016-08-15 02:00:00,2434,8065384
2016-08-15 03:00:00,2422,7999848
2016-08-15 04:00:00,1919,6912360
2016-08-15 05:00:00,1902,6877544
2016-08-15 06:00:00,1896,6838632
2016-08-15 07:00:00,1682,5207640
2016-08-15 08:00:00,1862,5651456
2016-08-15 09:00:00,5409,78857856
2016-08-15 10:00:00,5391,79331344
2016-08-15 11:00:00,6401,80438544
2016-08-15 12:00:00,5283,76505408
2016-08-15 13:00:00,4713,67219512
2016-08-15 14:00:00,3689,46544081
2016-08-15 15:00:00,3159,30839357
2016-08-15 16:00:00,3308,21525370
2016-08-15 17:00:00,4781,19609789
2016-08-15 18:00:00,3458,23160776
2016-08-15 19:00:00,2945,16049656
2016-08-15 20:00:00,2590,13660376
2016-08-15 21:00:00,2777,21010024
2016-08-15 22:00:00,2644,19499416
2016-08-15 23:00:00,2357,13988680
2016-08-16 00:00:00,2374,14060160
2016-08-16 01:00:00,2140,10186632
2016-08-16 02:00:00,2162,10368504
2016-08-16 03:00:00,2767,15736920
2016-08-16 04:00:00,2250,10981064
2016-08-16 05:00:00,2027,9096104
2016-08-16 06:00:00,2024,8792760
2016-08-16 07:00:00,1957,8470292
2016-08-16 08:00:00,2244,8280904
2016-08-16 09:00:00,3719,56704736
2016-08-16 10:00:00,3938,59488224
2016-08-16 11:00:00,3930,60131360
2016-08-16 12:00:00,5222,59059592
2016-08-16 13:00:00,4280,55837022
2016-08-16 14:00:00,3241,38110124
2016-08-16 15:00:00,3376,23262036
2016-08-16 16:00:00,2940,20801798
2016-08-16 17:00:00,2927,17214546
2016-08-16 18:00:00,2838,15497592
2016-08-16 19:00:00,4897,18534250
2016-08-16 20:00:00,4313,17706076
2016-08-16 21:00:00,2651,15018211
2016-08-16 22:00:00,5870,17848920
2016-08-16 23:00:00,3734,17608688
2016-08-17 00:00:00,2954,17524894
2016-08-17 01:00:00,2865,18493064
2016-08-17 02:00:00,3630,19839592
2016-08-17 03:00:00,2905,19412432
2016-08-17 04:00:00,2879,19495288
2016-08-17 05:00:00,2714,16509936
2016-08-17 06:00:00,2605,15246664
2016-08-17 07:00:00,2510,14767312
2016-08-17 08:00:00,2673,14791136
2016-08-17 09:00:00,4498,21755242
2016-08-17 10:00:00,7341,23673216
2016-08-17 11:00:00,4412,16072048
2016-08-17 12:00:00,2449,13417632
2016-08-17 13:00:00,3332,18349374
2016-08-17 14:00:00,3603,18351593
2016-08-17 15:00:00,3750,21099628
2016-08-17 16:00:00,2779,15460100
2016-08-17 17:00:00,3500,15462360
2016-08-17 18:00:00,5334,17495406
2016-08-17 19:00:00,3169,14828224
2016-08-17 20:00:00,2604,15049080
2016-08-17 21:00:00,2650,14497214
2016-08-17 22:00:00,2427,13577430
2016-08-17 23:00:00,6691,24293862
2016-08-18 00:00:00,3478,15304191
2016-08-18 01:00:00,2881,12918730
2016-08-18 02:00:00,2814,12648528
2016-08-18 03:00:00,2721,12062160
2016-08-18 04:00:00,2800,12686456
2016-08-18 05:00:00,2917,12210606
2016-08-18 06:00:00,3009,12323390
2016-08-18 07:00:00,2684,11350656
2016-08-18 08:00:00,2815,11765620
2016-08-18 09:00:00,6899,17421448
2016-08-18 10:00:00,4780,16112164
2016-08-18 11:00:00,3495,16045334
2016-08-18 12:00:00,3834,16758384
2016-08-18 13:00:00,3884,19781808
2016-08-18 14:00:00,4496,18925040
2016-08-18 15:00:00,4048,19934472
2016-08-18 16:00:00,3353,20889028
2016-08-18 17:00:00,2958,18784756
2016-08-18 18:00:00,4348,19011444
2016-08-18 19:00:00,4444,18366604
2016-08-18 20:00:00,3766,18243456
2016-08-18 21:00:00,3572,16920484
2016-08-18 22:00:00,4181,17394404
2016-08-18 23:00:00,3821,15762936
2016-08-19 00:00:00,4033,14265840
2016-08-19 01:00:00,3843,13121984
2016-08-19 02:00:00,3650,11840544
2016-08-19 03:00:00,3275,11371376
2016-08-19 04:00:00,2898,10768568
2016-08-19 05:00:00,2459,10044312
2016-08-19 06:00:00,2083,9557964
2016-08-19 07:00:00,2340,10844576
2016-08-19 08:00:00,2788,10058776
2016-08-19 09:00:00,3039,12560528
2016-08-19 10:00:00,2879,15354808
2016-08-19 11:00:00,3576,33578784
2016-08-19 12:00:00,4164,43902416
2016-08-19 13:00:00,4989,37266670
2016-08-19 14:00:00,5375,44921914
2016-08-19 15:00:00,4498,49006384
2016-08-19 16:00:00,3923,35898322
2016-08-19 17:00:00,3955,16032672
2016-08-19 18:00:00,3765,21058240
2016-08-19 19:00:00,4003,18756336
2016-08-19 20:00:00,4630,19565474
2016-08-19 21:00:00,3530,17676274
2016-08-19 22:00:00,3372,14648602
2016-08-19 23:00:00,3250,18798360
2016-08-20 00:00:00,2613,15351892
2016-08-20 01:00:00,2182,12294386
2016-08-20 02:00:00,2047,11274792
2016-08-20 03:00:00,1851,10056136
2016-08-20 04:00:00,1731,9383448
2016-08-20 05:00:00,1651,9059352
2016-08-20 06:00:00,1988,9623957
2016-08-20 07:00:00,1981,10818789
2016-08-20 08:00:00,2109,12149253
2016-08-20 09:00:00,3890,14090229
2016-08-20 10:00:00,3906,13730389
2016-08-20 11:00:00,2582,11182741
2016-08-20 12:00:00,2432,10909530
2016-08-20 13:00:00,2422,11132680
2016-08-20 14:00:00,3171,12340690
2016-08-20 15:00:00,3099,14442872
2016-08-20 16:00:00,4070,16451200
2016-08-20 17:00:00,3956,17977768
2016-08-20 18:00:00,2733,13343152
2016-08-20 19:00:00,2165,12084024
2016-08-20 20:00:00,1989,12319136
2016-08-20 21:00:00,1808,10415112
2016-08-20 22:00:00,1706,9934216
2016-08-20 23:00:00,1587,8803464
2016-08-21 00:00:00,1405,6698640
2016-08-21 01:00:00,1312,6301392
2016-08-21 02:00:00,1250,5336144
2016-08-21 03:00:00,1213,5146880
2016-08-21 04:00:00,1159,4913408
2016-08-21 05:00:00,1096,4694208
2016-08-21 06:00:00,959,4413120
2016-08-21 07:00:00,949,4388544
2016-08-21 08:00:00,932,4355968
2016-08-21 09:00:00,1416,5731072
2016-08-21 10:00:00,1224,5339472
2016-08-21 11:00:00,1306,5652600
2016-08-21 12:00:00,3259,7500408
2016-08-21 13:00:00,3485,10268432
2016-08-21 14:00:00,2240,9385840
2016-08-21 15:00:00,4466,11726784
2016-08-21 16:00:00,4507,11615056
2016-08-21 17:00:00,2444,8797920
2016-08-21 18:00:00,2683,14793496
2016-08-21 19:00:00,2624,14639376
2016-08-21 20:00:00,2753,15206176
2016-08-21 21:00:00,3113,15495808
2016-08-21 22:00:00,2380,13331848
2016-08-21 23:00:00,1934,12621816
2016-08-22 00:00:00,1997,12916648
2016-08-22 01:00:00,1920,11568136
2016-08-22 02:00:00,1829,9909912
2016-08-22 03:00:00,1650,8351432
2016-08-22 04:00:00,1629,8120072
2016-08-22 05:00:00,1620,8058360
2016-08-22 06:00:00,1609,8034072
2016-08-22 07:00:00,1763,9179224
2016-08-22 08:00:00,1876,9764888
2016-08-22 09:00:00,6616,65412576
2016-08-22 10:00:00,6442,68135624
2016-08-22 11:00:00,7290,47948704
2016-08-22 12:00:00,6710,40288156
2016-08-22 13:00:00,6005,34079984
2016-08-22 15:00:00,6922,24661785
2016-08-22 16:00:00,6983,28251881
2016-08-22 17:00:00,8178,77458086
2016-08-22 18:00:00,9996,73717314
2016-08-22 19:00:00,8365,72141481
2016-08-22 20:00:00,7893,70278697
2016-08-22 21:00:00,9062,50224247
2016-08-22 22:00:00,7634,33337358
2016-08-22 23:00:00,5382,23036704
2016-08-23 00:00:00,5328,23779672
2016-08-23 01:00:00,4833,19959352
2016-08-23 02:00:00,4187,16186744
2016-08-23 03:00:00,3829,14358264
2016-08-23 04:00:00,3670,13509384
2016-08-23 05:00:00,3536,12941608
2016-08-23 06:00:00,3406,12364472
2016-08-23 07:00:00,3342,12334536
2016-08-23 08:00:00,2779,10790616
2016-08-23 09:00:00,4921,12961704
2016-08-23 10:00:00,5706,61872216
2016-08-23 11:00:00,7657,72867664
2016-08-23 12:00:00,6615,71262344
2016-08-23 13:00:00,6255,88425376
2016-08-23 14:00:00,5490,80075568
2016-08-23 15:00:00,13166,66502392
2016-08-23 16:00:00,13447,59616216
2016-08-23 17:00:00,13290,53099936
2016-08-23 18:00:00,13057,40968528
2016-08-23 19:00:00,12718,35781184
2016-08-23 20:00:00,12556,31740416
2016-08-23 21:00:00,13325,28206312
2016-08-23 22:00:00,12217,23781032
2016-08-23 23:00:00,11913,21566240
2016-08-24 00:00:00,11729,19112936
2016-08-24 01:00:00,11753,18441856
2016-08-24 02:00:00,12487,19351598
2016-08-24 03:00:00,12235,17516854
2016-08-24 04:00:00,12011,16016262
2016-08-24 05:00:00,12111,15744296
2016-08-24 06:00:00,12525,17094104
2016-08-24 07:00:00,15567,19547464
2016-08-24 08:00:00,13956,16038745
2016-08-24 09:00:00,13420,20272057
2016-08-24 10:00:00,13272,24277351
2016-08-24 11:00:00,15078,68733494
2016-08-24 12:00:00,14505,67112486
2016-08-24 13:00:00,13400,55883510
2016-08-24 14:00:00,13528,56362990
2016-08-24 15:00:00,13491,48281982
2016-08-24 16:00:00,12427,36554812
2016-08-24 17:00:00,10969,34504736
2016-08-24 18:00:00,10822,33600166
2016-08-24 19:00:00,10883,36160884
2016-08-24 20:00:00,11001,32842202
2016-08-24 21:00:00,10293,29126986
2016-08-24 22:00:00,10589,32722048
2016-08-24 23:00:00,10800,34808566
2016-08-25 00:00:00,10497,31762054
2016-08-25 01:00:00,11509,35114152
2016-08-25 02:00:00,10851,38517368
2016-08-25 03:00:00,11000,44076616
2016-08-25 04:00:00,10727,39347224
2016-08-25 05:00:00,10510,33980168
2016-08-25 06:00:00,10297,30888912
2016-08-25 07:00:00,9773,19307680
2016-08-25 08:00:00,8961,17294960
2016-08-25 09:00:00,8864,15686388
2016-08-25 10:00:00,10428,20574204
2016-08-25 11:00:00,13892,226238264
2016-08-25 12:00:00,8281,13789904
2016-08-25 13:00:00,7901,19118480
2016-08-25 14:00:00,9489,77368392
2016-08-25 15:00:00,9410,80050808
2016-08-25 16:00:00,9035,71289912
2016-08-25 17:00:00,8546,71417112
2016-08-25 18:00:00,9259,64790842
2016-08-25 19:00:00,8253,50364398
2016-08-25 20:00:00,9335,50592180
2016-08-25 21:00:00,8787,48551072
2016-08-25 22:00:00,8263,48754112
2016-08-25 23:00:00,8435,49490600
2016-08-26 00:00:00,8957,53698816
2016-08-26 01:00:00,8779,60676408
2016-08-26 02:00:00,8956,67893840
2016-08-26 03:00:00,8987,70501824
2016-08-26 04:00:00,8722,72554824
2016-08-26 05:00:00,8148,68975448
2016-08-26 06:00:00,7782,64413416
2016-08-26 07:00:00,7333,60610120
2016-08-26 08:00:00,6929,55018520
2016-08-26 09:00:00,6636,51527800
2016-08-26 10:00:00,8594,51212416
2016-08-26 11:00:00,7346,48413352
2016-08-26 12:00:00,7457,43351240
2016-08-26 13:00:00,6758,39481740
2016-08-26 14:00:00,6461,35842360
2016-08-26 15:00:00,6017,31666240
2016-08-26 16:00:00,7994,28091382
2016-08-26 17:00:00,13020,36736762
2016-08-26 18:00:00,9976,33258992
2016-08-26 19:00:00,7805,27207052
2016-08-26 20:00:00,5430,22279568
2016-08-26 21:00:00,4643,22953924
2016-08-26 22:00:00,6643,24965405
2016-08-26 23:00:00,5870,22572597
2016-08-27 00:00:00,4883,24674932
2016-08-27 01:00:00,4760,24475030
2016-08-27 02:00:00,4521,22408634
2016-08-27 03:00:00,4127,20613748
2016-08-27 04:00:00,3926,22470376
2016-08-27 05:00:00,3844,22019960
2016-08-27 06:00:00,3784,22936728
2016-08-27 07:00:00,3708,21067448
2016-08-27 08:00:00,3501,16963584
2016-08-27 09:00:00,3419,16004384
2016-08-27 10:00:00,3413,15450554
2016-08-27 11:00:00,5528,19296088
2016-08-27 12:00:00,3466,17285192
2016-08-27 13:00:00,2711,15307104
2016-08-27 14:00:00,3607,17726010
2016-08-27 15:00:00,3632,20681008
2016-08-27 16:00:00,3222,24236816
2016-08-27 17:00:00,3161,22973032
2016-08-27 18:00:00,2550,18719096
2016-08-27 19:00:00,2476,16136120
2016-08-27 20:00:00,3199,17473464
2016-08-27 21:00:00,3199,15679784
2016-08-27 22:00:00,3222,14079880
2016-08-27 23:00:00,3184,13679116
2016-08-28 00:00:00,3480,14931464
2016-08-28 01:00:00,2979,12575424
2016-08-28 02:00:00,2565,10559056
2016-08-28 03:00:00,2462,9564080
2016-08-28 04:00:00,1847,6643720
2016-08-28 05:00:00,1807,6794104
2016-08-28 06:00:00,1802,6887856
2016-08-28 07:00:00,2012,8633976
2016-08-28 08:00:00,1270,6308672
2016-08-28 09:00:00,1278,5507664
2016-08-28 10:00:00,1682,6607880
2016-08-28 11:00:00,2135,6848584
2016-08-28 12:00:00,3609,10122408
2016-08-28 13:00:00,3627,10039800
2016-08-28 14:00:00,3491,8830544
2016-08-28 15:00:00,4954,9477672
2016-08-28 16:00:00,5423,10135544
2016-08-28 17:00:00,5369,9717832
2016-08-28 18:00:00,4563,9686624
2016-08-28 19:00:00,3577,11477594
2016-08-28 20:00:00,4308,13533980
2016-08-28 21:00:00,3229,11793888
2016-08-28 22:00:00,3173,10775216
2016-08-28 23:00:00,3081,9097616
2016-08-29 00:00:00,2917,7559240
2016-08-29 01:00:00,3491,11657817
2016-08-29 02:00:00,3346,10966688
2016-08-29 03:00:00,1948,9039232
2016-08-29 04:00:00,1819,7797232
2016-08-29 05:00:00,1404,4543888
2016-08-29 06:00:00,1315,4392688
2016-08-29 07:00:00,2958,4441488
2016-08-29 08:00:00,3144,6554080
2016-08-29 09:00:00,4686,12847216
2016-08-29 10:00:00,4362,12103158
2016-08-29 11:00:00,5719,13813178
2016-08-29 12:00:00,18507,96499698
2016-08-29 13:00:00,13020,70180537
2016-08-29 14:00:00,9235,20841376
2016-08-29 15:00:00,8918,21162629
2016-08-29 16:00:00,7024,24279910
2016-08-29 17:00:00,6784,27653462
2016-08-29 18:00:00,6570,29998998
2016-08-29 19:00:00,7206,41853688
2016-08-29 20:00:00,7092,46671783
2016-08-29 21:00:00,7434,57075672
2016-08-29 22:00:00,7565,62844288
2016-08-29 23:00:00,7369,59014904
2016-08-30 00:00:00,7496,60081262
2016-08-30 01:00:00,7722,68077896
2016-08-30 02:00:00,7881,71263408
2016-08-30 03:00:00,7799,72785632
2016-08-30 04:00:00,7554,69010954
2016-08-30 05:00:00,6988,64522384
2016-08-30 06:00:00,6704,59269360
2016-08-30 07:00:00,6472,56049040
2016-08-30 08:00:00,6028,48492792
2016-08-30 09:00:00,5752,43977332
2016-08-30 10:00:00,12091,46676685
2016-08-30 11:00:00,8725,39863276
2016-08-30 12:00:00,7349,39353276
2016-08-30 13:00:00,6200,45132454
2016-08-30 14:00:00,27563,86836398
2016-08-30 15:00:00,28394,100824648
2016-08-30 16:00:00,28360,105917996
2016-08-30 17:00:00,27558,97462552
2016-08-30 18:00:00,26975,88369679
2016-08-30 19:00:00,26688,82399870
2016-08-30 20:00:00,26818,82402654
2016-08-30 21:00:00,26787,82217958
2016-08-30 22:00:00,26837,82500995
2016-08-30 23:00:00,27445,84093395
2016-08-31 00:00:00,29108,87861563
2016-08-31 01:00:00,27893,85185723
2016-08-31 02:00:00,25562,77826811
2016-08-31 03:00:00,24782,81183323
2016-08-31 04:00:00,24525,79805656
2016-08-31 05:00:00,23810,69953784
2016-08-31 06:00:00,23402,66814448
2016-08-31 07:00:00,24200,63852744
2016-08-31 08:00:00,26149,63016080
2016-08-31 09:00:00,26206,62978806
2016-08-31 10:00:00,25628,61099332
2016-08-31 11:00:00,27850,63494026
2016-08-31 12:00:00,24155,64920603
2016-08-31 13:00:00,24312,68326053
2016-08-31 14:00:00,24073,69021560
2016-08-31 15:00:00,22582,61266136
2016-08-31 16:00:00,22915,76161718
2016-08-31 17:00:00,24554,85678593
2016-08-31 18:00:00,24362,130995389
2016-08-31 19:00:00,25888,126493746
2016-08-31 20:00:00,25047,88740698
2016-08-31 21:00:00,22975,73915150
2016-08-31 22:00:00,25113,69210024
2016-08-31 23:00:00,24725,67362895
2016-09-01 00:00:00,22139,66960767
2016-09-01 01:00:00,21454,70862744
2016-09-01 02:00:00,21624,74915024
2016-09-01 03:00:00,21536,76650384
2016-09-01 04:00:00,21279,75275664
2016-09-01 05:00:00,21045,72371776
2016-09-01 06:00:00,20880,70411376
2016-09-01 07:00:00,20778,68921664
2016-09-01 08:00:00,25259,73946160
2016-09-01 09:00:00,23977,72614980
2016-09-01 10:00:00,21032,66537248
2016-09-01 11:00:00,21485,66809274
2016-09-01 12:00:00,25552,65321218
2016-09-01 13:00:00,22845,63880122
2016-09-01 14:00:00,27641,323122663
2016-09-01 15:00:00,21505,61217070
2016-09-01 16:00:00,23615,57320262
2016-09-01 17:00:00,21659,54025996
2016-09-01 18:00:00,21000,67193774
2016-09-01 19:00:00,262962,12174451026
2016-09-01 20:00:00,19699,66535560
2016-09-01 21:00:00,20662,56581068
2016-09-01 22:00:00,19229,49606616
2016-09-01 23:00:00,18751,45118824
2016-09-02 00:00:00,18787,44400472
2016-09-02 01:00:00,18689,42409064
2016-09-02 02:00:00,18464,40428440
2016-09-02 03:00:00,18322,39377304
2016-09-02 04:00:00,18189,38909880
2016-09-02 05:00:00,18448,39742112
2016-09-02 06:00:00,18059,37853168
2016-09-02 07:00:00,18282,39393472
2016-09-02 08:00:00,18016,38576160
2016-09-02 09:00:00,18109,39731216
2016-09-02 10:00:00,19347,44684968
2016-09-02 11:00:00,19792,51083380
2016-09-02 12:00:00,19951,49221628
2016-09-02 13:00:00,18865,42929984
2016-09-02 14:00:00,19890,43811016
2016-09-02 15:00:00,20328,47522846
2016-09-02 16:00:00,43070,1159924948
2016-09-02 17:00:00,19090,45114712
2016-09-02 18:00:00,18786,44137656
2016-09-02 19:00:00,19324,44610648
2016-09-02 20:00:00,20000,45278620
2016-09-02 21:00:00,19253,44388908
2016-09-02 22:00:00,18016,39761648
2016-09-02 23:00:00,17836,39735712
2016-09-03 00:00:00,17673,38867000
2016-09-03 01:00:00,17438,37684056
2016-09-03 02:00:00,17312,37044648
2016-09-03 03:00:00,17241,36567760
2016-09-03 04:00:00,17125,35818104
2016-09-03 05:00:00,16739,34921912
2016-09-03 06:00:00,16563,34317020
2016-09-03 07:00:00,16319,33539224
2016-09-03 08:00:00,16044,33596152
2016-09-03 09:00:00,16031,34736288
2016-09-03 10:00:00,15821,33818256
2016-09-03 11:00:00,15652,34271588
2016-09-03 12:00:00,15540,33508936
2016-09-03 13:00:00,15353,32890914
2016-09-03 14:00:00,16374,35820456
2016-09-03 15:00:00,15021,32182292
2016-09-03 16:00:00,14772,31662792
2016-09-03 17:00:00,16302,32908068
2016-09-03 18:00:00,14768,30957806
2016-09-03 19:00:00,14552,31151328
2016-09-03 20:00:00,14597,30455602
2016-09-03 21:00:00,14543,30282468
2016-09-03 22:00:00,14290,29926540
2016-09-03 23:00:00,13694,27762788
2016-09-04 00:00:00,13541,27722860
2016-09-04 01:00:00,13528,29173540
2016-09-04 02:00:00,13458,29280660
2016-09-04 03:00:00,13175,28199865
2016-09-04 04:00:00,13649,28325502
2016-09-04 05:00:00,13318,27310958
2016-09-04 06:00:00,13134,26712083
2016-09-04 07:00:00,12768,26198243
2016-09-04 08:00:00,12434,24632888
2016-09-04 09:00:00,12059,23907480
2016-09-04 10:00:00,12164,24313368
2016-09-04 11:00:00,14461,26370024
2016-09-04 12:00:00,14069,25919294
2016-09-04 13:00:00,15269,26862096
2016-09-04 14:00:00,15200,28121707
2016-09-04 15:00:00,12158,24555994
2016-09-04 16:00:00,13468,24208793
2016-09-04 17:00:00,13493,25200632
2016-09-04 18:00:00,10398,23251464
2016-09-04 19:00:00,14566,27297992
2016-09-04 20:00:00,14437,26953192
2016-09-04 21:00:00,10841,22886984
2016-09-04 22:00:00,10362,22294168
2016-09-04 23:00:00,10275,21676472
2016-09-05 00:00:00,10506,21711992
2016-09-05 01:00:00,10199,21199800
2016-09-05 02:00:00,9635,20528056
2016-09-05 03:00:00,9594,22185336
2016-09-05 04:00:00,9189,20966008
2016-09-05 05:00:00,9006,20509240
2016-09-05 06:00:00,8620,19219160
2016-09-05 07:00:00,8438,18398952
2016-09-05 08:00:00,8242,18241848
2016-09-05 09:00:00,8158,18387560
2016-09-05 10:00:00,9874,117448640
2016-09-05 11:00:00,14813,367141584
2016-09-05 12:00:00,7815,17104656
2016-09-05 13:00:00,11592,44938568
2016-09-05 14:00:00,19439,272158600
2016-09-05 15:00:00,8133,16347192
2016-09-05 16:00:00,7518,16550472
2016-09-05 17:00:00,7514,15335336
2016-09-05 18:00:00,8363,19408216
2016-09-05 19:00:00,13388,24313920
2016-09-05 20:00:00,10028,20691518
2016-09-05 21:00:00,8628,18324776
2016-09-05 22:00:00,8625,19304560
2016-09-05 23:00:00,9060,20053032
2016-09-06 00:00:00,9067,19851816
2016-09-06 01:00:00,8063,17305864
2016-09-06 02:00:00,7962,17010088
2016-09-06 03:00:00,7836,16830312
2016-09-06 04:00:00,8105,20021616
2016-09-06 05:00:00,7846,18886984
2016-09-06 06:00:00,7850,19032504
2016-09-06 07:00:00,7633,18346472
2016-09-06 08:00:00,7444,17641504
2016-09-06 09:00:00,8016,19293224
2016-09-06 10:00:00,12342,60378920
2016-09-06 11:00:00,12043,64799456
2016-09-06 12:00:00,8252,25716506
2016-09-06 13:00:00,11438,34275556
2016-09-06 14:00:00,12074,41778896
2016-09-06 15:00:00,15289,80428971
2016-09-06 16:00:00,9586,36465440
2016-09-06 17:00:00,8731,34626854
2016-09-06 18:00:00,8314,30574979
2016-09-06 19:00:00,8615,32899352
2016-09-06 20:00:00,12831,78148368
2016-09-06 21:00:00,12793,78142380
2016-09-06 22:00:00,7856,29251784
2016-09-06 23:00:00,7811,27621414
2016-09-07 00:00:00,7949,28900933
2016-09-07 01:00:00,7702,27541950
2016-09-07 02:00:00,6969,23258704
2016-09-07 03:00:00,5912,17551088
2016-09-07 04:00:00,5636,15326685
2016-09-07 05:00:00,5614,15656280
2016-09-07 06:00:00,5401,14170936
2016-09-07 07:00:00,5273,14394632
2016-09-07 08:00:00,5262,14841080
2016-09-07 09:00:00,8574,17995664
2016-09-07 10:00:00,7461,15799640
2016-09-07 11:00:00,6077,20199968
2016-09-07 12:00:00,5606,18786864
2016-09-07 13:00:00,5426,21482160
2016-09-07 14:00:00,6132,23791992
2016-09-07 15:00:00,14040,107934628
2016-09-07 16:00:00,5463,26764996
2016-09-07 17:00:00,5361,27415048
2016-09-07 18:00:00,5133,25626826
2016-09-07 19:00:00,5266,27273424
2016-09-07 20:00:00,5455,27885424
2016-09-07 21:00:00,5221,25880488
2016-09-07 22:00:00,4863,23287384
2016-09-07 23:00:00,4989,23099272
2016-09-08 00:00:00,5863,26446392
2016-09-08 01:00:00,5523,24750715
2016-09-08 02:00:00,5168,22738107
2016-09-08 03:00:00,4936,21782368
2016-09-08 04:00:00,4768,20560560
2016-09-08 05:00:00,4642,19555600
2016-09-08 06:00:00,4370,18615216
2016-09-08 07:00:00,4221,18593392
2016-09-08 08:00:00,3577,15085168
2016-09-08 09:00:00,6941,16653940
2016-09-08 10:00:00,8620,18698527
2016-09-08 11:00:00,4123,15939700
2016-09-08 12:00:00,4420,21888808
2016-09-08 13:00:00,4469,17576848
2016-09-08 14:00:00,3775,13444848
2016-09-08 15:00:00,6407,22229212
2016-09-08 16:00:00,6146,23490654
2016-09-08 17:00:00,5340,19220609
2016-09-08 18:00:00,6471,20226824
2016-09-08 19:00:00,5944,15716899
2016-09-08 20:00:00,5536,12870080
2016-09-08 21:00:00,5472,12465968
2016-09-08 22:00:00,6380,13539260
2016-09-08 23:00:00,7666,14528070
2016-09-09 00:00:00,6455,12219786
2016-09-09 01:00:00,5342,10746752
2016-09-09 02:00:00,5194,11377568
2016-09-09 03:00:00,5139,10874448
2016-09-09 04:00:00,4959,10475408
2016-09-09 05:00:00,4712,9389352
2016-09-09 06:00:00,4541,8585664
2016-09-09 07:00:00,4403,7829568
2016-09-09 08:00:00,4677,11334064
2016-09-09 09:00:00,5422,13731072
2016-09-09 10:00:00,27048,231626624
2016-09-09 11:00:00,28844,262009368
2016-09-09 12:00:00,10436,76973184
2016-09-09 13:00:00,17598,51116448
2016-09-09 14:00:00,17387,47100672
2016-09-09 15:00:00,16259,38096664
2016-09-09 16:00:00,16662,37618375
2016-09-09 17:00:00,17282,37532688
2016-09-09 18:00:00,16956,32747296
2016-09-09 19:00:00,16383,29519192
2016-09-09 20:00:00,15969,27365448
2016-09-09 21:00:00,15705,25213038
2016-09-09 22:00:00,15318,23121679
2016-09-09 23:00:00,14640,19050600
2016-09-10 00:00:00,14632,19493096
2016-09-10 01:00:00,14425,17649408
2016-09-10 02:00:00,14342,16540072
2016-09-10 03:00:00,14200,16057640
2016-09-10 04:00:00,14102,14685240
2016-09-10 05:00:00,14056,13917920
2016-09-10 06:00:00,13977,14940968
2016-09-10 07:00:00,13665,13834424
2016-09-10 08:00:00,13604,13592078
2016-09-10 09:00:00,13333,12481502
2016-09-10 10:00:00,12975,11179558
2016-09-10 11:00:00,12909,10825430
2016-09-10 12:00:00,13121,12300798
2016-09-10 13:00:00,13669,14928944
2016-09-10 14:00:00,14023,17928128
2016-09-10 15:00:00,14513,27018480
2016-09-10 16:00:00,15142,40220184
2016-09-10 17:00:00,15283,48498832
2016-09-10 18:00:00,16573,51138240
2016-09-10 19:00:00,17087,44454472
2016-09-10 20:00:00,16899,41937968
2016-09-10 21:00:00,16564,36859800
2016-09-10 22:00:00,16171,30999032
2016-09-10 23:00:00,16700,32369312
2016-09-11 00:00:00,16789,33817536
2016-09-11 01:00:00,15427,24633616
2016-09-11 02:00:00,15279,24459472
2016-09-11 03:00:00,15177,24364448
2016-09-11 04:00:00,15073,25135040
2016-09-11 05:00:00,14940,23241552
2016-09-11 06:00:00,14811,22382528
2016-09-11 07:00:00,14705,21002272
2016-09-11 08:00:00,14511,19048016
2016-09-11 09:00:00,14259,17216640
2016-09-11 10:00:00,14381,16089168
2016-09-11 11:00:00,14318,14700144
2016-09-11 12:00:00,14787,15564640
2016-09-11 13:00:00,14122,13507440
2016-09-11 14:00:00,13895,13396432
2016-09-11 15:00:00,13804,12509768
2016-09-11 16:00:00,13520,13910992
2016-09-11 17:00:00,13353,14497024
2016-09-11 18:00:00,13081,13747808
2016-09-11 19:00:00,12889,12897796
2016-09-11 20:00:00,14215,14177266
2016-09-11 21:00:00,14088,13719680
2016-09-11 22:00:00,14625,17750192
2016-09-11 23:00:00,14811,17628776
2016-09-12 00:00:00,14444,16840656
2016-09-12 01:00:00,14148,16097056
2016-09-12 02:00:00,14421,17387072
2016-09-12 03:00:00,14015,15143096
2016-09-12 04:00:00,13636,14191664
2016-09-12 05:00:00,13348,12905984
2016-09-12 06:00:00,12937,12886176
2016-09-12 07:00:00,12461,12740144
2016-09-12 08:00:00,12145,12381344
2016-09-12 09:00:00,11997,12115872
2016-09-12 10:00:00,11777,13338512
2016-09-12 11:00:00,11711,12809648
2016-09-12 12:00:00,11866,13340600
2016-09-12 13:00:00,11946,20025832
2016-09-12 14:00:00,12522,29276336
2016-09-12 15:00:00,13959,32834976
2016-09-12 16:00:00,13719,34789244
2016-09-12 17:00:00,13449,40337234
2016-09-12 18:00:00,13336,52255192
2016-09-12 19:00:00,13295,54144432
2016-09-12 20:00:00,14702,72170688
2016-09-12 21:00:00,14477,69878816
2016-09-12 22:00:00,14048,65009416
2016-09-12 23:00:00,13247,58654080
2016-09-13 00:00:00,12529,48296248
2016-09-13 01:00:00,11806,42078888
2016-09-13 02:00:00,11276,34682296
2016-09-13 03:00:00,10906,29210952
2016-09-13 04:00:00,10575,23328056
2016-09-13 05:00:00,10337,20805864
2016-09-13 06:00:00,10225,20184648
2016-09-13 07:00:00,10164,18193552
2016-09-13 08:00:00,9930,16309536
2016-09-13 09:00:00,10861,18225312
2016-09-13 10:00:00,11611,18314342
2016-09-13 11:00:00,11702,20943966
2016-09-13 12:00:00,13953,28752412
2016-09-13 13:00:00,13114,21700586
2016-09-13 14:00:00,12487,21144186
2016-09-13 15:00:00,12091,22455280
2016-09-13 16:00:00,14633,24175644
2016-09-13 17:00:00,14258,22061038
2016-09-13 18:00:00,11827,22684688
2016-09-13 19:00:00,10529,21564164
2016-09-13 20:00:00,10713,19910948
2016-09-13 21:00:00,10579,21087528
2016-09-13 22:00:00,10104,18990856
2016-09-13 23:00:00,9925,17806894
2016-09-14 00:00:00,9704,16528318
2016-09-14 01:00:00,9633,15193372
2016-09-14 02:00:00,10303,16960048
2016-09-14 03:00:00,10209,16909008
2016-09-14 04:00:00,9237,13380144
2016-09-14 05:00:00,8669,11824600
2016-09-14 06:00:00,8510,10419160
2016-09-14 07:00:00,8496,10371944
2016-09-14 08:00:00,8490,9755848
2016-09-14 09:00:00,8388,9535616
2016-09-14 10:00:00,17622,48277728
2016-09-14 11:00:00,15460,30301904
2016-09-14 12:00:00,10768,13735376
2016-09-14 13:00:00,9542,13975696
2016-09-14 14:00:00,9685,20338888
2016-09-14 15:00:00,10214,24642904
2016-09-14 16:00:00,10058,23383240
2016-09-14 17:00:00,9508,20993148
2016-09-14 18:00:00,9399,20006406
2016-09-14 19:00:00,9616,24491694
2016-09-14 20:00:00,9749,28526190
2016-09-14 21:00:00,9969,31663912
2016-09-14 22:00:00,10211,34839252
2016-09-14 23:00:00,10207,36593424
2016-09-15 00:00:00,10507,45567992
2016-09-15 01:00:00,10561,50451928
2016-09-15 02:00:00,10145,39825872
2016-09-15 03:00:00,9985,37607232
2016-09-15 04:00:00,9835,37170976
2016-09-15 05:00:00,9758,36782080
2016-09-15 06:00:00,9700,37066080
2016-09-15 07:00:00,9100,35101680
2016-09-15 08:00:00,8986,33110128
2016-09-15 09:00:00,9153,35463880
2016-09-15 10:00:00,9241,33910056
2016-09-15 11:00:00,14899,52273128
2016-09-15 12:00:00,11873,39803560
2016-09-15 13:00:00,10533,37923856
2016-09-15 14:00:00,9949,37291320
2016-09-15 15:00:00,9803,37417064
2016-09-15 16:00:00,10086,39487976
2016-09-15 17:00:00,10607,48936542
2016-09-15 18:00:00,10906,61149882
2016-09-15 19:00:00,11857,68156536
2016-09-15 20:00:00,11337,64617992
2016-09-15 21:00:00,11174,62828504
2016-09-15 22:00:00,11135,62433576
2016-09-15 23:00:00,11142,61369080
2016-09-16 00:00:00,10998,59859864
2016-09-16 01:00:00,10814,58020648
2016-09-16 02:00:00,10525,54282888
2016-09-16 03:00:00,10256,53673224
2016-09-16 04:00:00,9831,46585128
2016-09-16 05:00:00,9544,42248936
2016-09-16 06:00:00,8688,35865080
2016-09-16 07:00:00,8376,31997768
2016-09-16 08:00:00,8199,28980344
2016-09-16 09:00:00,8282,27259988
2016-09-16 10:00:00,8910,27428824
2016-09-16 11:00:00,8992,24802667
2016-09-16 12:00:00,8881,28319306
2016-09-16 13:00:00,9074,35756830
2016-09-16 14:00:00,8635,26586934
2016-09-16 15:00:00,8505,23297294
2016-09-16 16:00:00,8657,24208490
2016-09-16 17:00:00,8314,21884048
2016-09-16 18:00:00,8161,19635860
2016-09-16 19:00:00,8054,18176696
2016-09-16 20:00:00,7954,17179032
2016-09-16 21:00:00,7850,14931320
2016-09-16 22:00:00,7772,14139448
2016-09-16 23:00:00,7712,13675752
2016-09-17 00:00:00,7749,13186344
2016-09-17 01:00:00,7678,12717032
2016-09-17 02:00:00,7634,12586392
2016-09-17 03:00:00,7048,9760728
2016-09-17 04:00:00,6885,9444192
2016-09-17 05:00:00,6950,9078240
2016-09-17 06:00:00,6863,8579352
2016-09-17 07:00:00,6840,8567768
2016-09-17 08:00:00,6823,8467752
2016-09-17 09:00:00,8675,12377192
2016-09-17 10:00:00,8634,12416040
2016-09-17 11:00:00,7435,10438376
2016-09-17 12:00:00,7114,10120880
2016-09-17 13:00:00,7051,9956536
2016-09-17 14:00:00,7142,10182984
2016-09-17 15:00:00,7094,10098746
2016-09-17 16:00:00,7214,10433184
2016-09-17 17:00:00,8362,11767352
2016-09-17 18:00:00,7302,10227032
2016-09-17 19:00:00,6571,7496616
2016-09-17 20:00:00,6873,8527414
2016-09-17 21:00:00,6820,8541815
2016-09-17 22:00:00,6576,7816800
2016-09-17 23:00:00,6408,7372048
2016-09-18 00:00:00,6393,7293280
2016-09-18 01:00:00,6373,7219552
2016-09-18 02:00:00,6328,7164992
2016-09-18 03:00:00,6279,7127392
2016-09-18 04:00:00,6263,7060832
2016-09-18 05:00:00,6237,7061856
2016-09-18 06:00:00,6207,7054688
2016-09-18 07:00:00,6337,11470324
2016-09-18 08:00:00,6288,14284154
2016-09-18 09:00:00,6217,10187957
2016-09-18 10:00:00,8143,7283178
2016-09-18 11:00:00,8112,6879817
2016-09-18 12:00:00,9679,10386839
2016-09-18 13:00:00,8684,9853851
2016-09-18 14:00:00,6036,9687744
2016-09-18 15:00:00,6059,6971960
2016-09-18 16:00:00,5855,6770472
2016-09-18 17:00:00,5866,6769304
2016-09-18 18:00:00,6167,8773800
2016-09-18 19:00:00,6190,13255688
2016-09-18 20:00:00,6896,25121896
2016-09-18 21:00:00,7252,18921200
2016-09-18 22:00:00,7152,14076273
2016-09-18 23:00:00,6132,13936525
2016-09-19 00:00:00,6491,13000023
2016-09-19 01:00:00,6399,12586382
2016-09-19 02:00:00,6314,12085032
2016-09-19 03:00:00,7039,11977994
2016-09-19 04:00:00,6644,11159682
2016-09-19 05:00:00,6091,10521203
2016-09-19 06:00:00,5996,10399784
2016-09-19 07:00:00,5969,15133032
2016-09-19 08:00:00,5374,12818440
2016-09-19 09:00:00,9863,54939528
2016-09-19 10:00:00,10361,58722190
2016-09-19 11:00:00,6439,29049632
2016-09-19 12:00:00,7379,32911112
2016-09-19 13:00:00,7625,34412480
2016-09-19 14:00:00,12789,161337762
2016-09-19 15:00:00,7756,49432876
2016-09-19 16:00:00,11136,44144723
2016-09-19 17:00:00,9445,37774012
2016-09-19 18:00:00,7851,34243857
2016-09-19 19:00:00,7480,28119550
2016-09-19 20:00:00,7298,26646522
2016-09-19 21:00:00,6899,25142210
2016-09-19 22:00:00,6835,25037670
2016-09-19 23:00:00,6461,24473466
2016-09-20 00:00:00,6241,21873398
2016-09-20 01:00:00,6133,21336118
2016-09-20 02:00:00,5916,18793752
2016-09-20 03:00:00,5805,17144680
2016-09-20 04:00:00,6225,18094008
2016-09-20 05:00:00,6895,19680916
2016-09-20 06:00:00,6851,19274676
2016-09-20 07:00:00,6753,18189764
2016-09-20 08:00:00,6667,17666508
2016-09-20 09:00:00,6951,20516365
2016-09-20 10:00:00,6893,21465664
2016-09-20 11:00:00,6797,23981184
2016-09-20 12:00:00,6334,23979326
2016-09-20 13:00:00,6440,21731172
2016-09-20 14:00:00,6064,22881960
2016-09-20 15:00:00,6337,25675720
2016-09-20 16:00:00,8467,50012059
2016-09-20 17:00:00,6683,28182864
2016-09-20 18:00:00,6397,24712694
2016-09-20 19:00:00,6266,21563788
2016-09-20 20:00:00,6088,18788970
2016-09-20 21:00:00,8401,43387488
2016-09-20 22:00:00,34420,306281640
2016-09-20 23:00:00,15005,112603807
2016-09-21 00:00:00,12158,83026579
2016-09-21 01:00:00,10363,64068725
2016-09-21 02:00:00,8746,47674866
2016-09-21 03:00:00,7629,36715882
2016-09-21 04:00:00,6821,27508209
2016-09-21 05:00:00,6265,22273745
2016-09-21 06:00:00,5814,18266376
2016-09-21 07:00:00,5003,17487333
2016-09-21 08:00:00,4755,13443429
2016-09-21 09:00:00,4792,15161429
2016-09-21 10:00:00,5110,14717053
2016-09-21 11:00:00,4875,13757837
2016-09-21 12:00:00,4603,13885973
2016-09-21 13:00:00,5248,18726813
2016-09-21 14:00:00,7868,28815406
2016-09-21 15:00:00,16272,76721344
2016-09-21 16:00:00,15383,46332938
2016-09-21 17:00:00,13761,33000458
2016-09-21 18:00:00,14091,47035360
2016-09-21 19:00:00,13255,37451832
2016-09-21 20:00:00,12599,33072592
2016-09-21 21:00:00,11946,31228592
2016-09-21 22:00:00,11029,27315372
2016-09-21 23:00:00,10643,25237752
2016-09-22 00:00:00,9750,23051192
2016-09-22 01:00:00,8312,19791544
2016-09-22 02:00:00,6892,16558640
2016-09-22 03:00:00,4648,11654032
2016-09-22 04:00:00,3782,9560216
2016-09-22 05:00:00,3511,8625984
2016-09-22 06:00:00,3232,8341787
2016-09-22 07:00:00,3206,8170094
2016-09-22 08:00:00,3189,10520658
2016-09-22 09:00:00,3351,10429744
2016-09-22 10:00:00,3655,12927040
2016-09-22 11:00:00,4433,11533924
2016-09-22 12:00:00,5907,60028110
2016-09-22 13:00:00,3611,11772849
2016-09-22 14:00:00,3497,11177364
2016-09-22 15:00:00,13860,267040607
2016-09-22 16:00:00,8100,118500982
2016-09-22 17:00:00,3761,9574594
2016-09-22 18:00:00,6062,8715090
2016-09-22 19:00:00,5502,7560185
2016-09-22 20:00:00,3422,7383777
2016-09-22 21:00:00,8373,142052057
2016-09-22 22:00:00,2945,7916807
2016-09-22 23:00:00,2824,9716624
2016-09-23 00:00:00,2700,7696608
2016-09-23 01:00:00,3678,16497744
2016-09-23 02:00:00,3574,16230884
2016-09-23 03:00:00,2613,6936200
2016-09-23 04:00:00,2328,4441912
2016-09-23 05:00:00,2304,4132000
2016-09-23 06:00:00,2319,4405831
2016-09-23 07:00:00,2503,6949896
2016-09-23 08:00:00,7785,133785057
2016-09-23 09:00:00,2464,6930881
2016-09-23 10:00:00,2491,8739694
2016-09-23 11:00:00,3690,32653014
2016-09-23 12:00:00,3953,41694355
2016-09-23 13:00:00,2834,7329733
2016-09-23 14:00:00,4104,9688175
2016-09-23 15:00:00,4865,18872819
2016-09-23 16:00:00,3645,16735251
2016-09-23 17:00:00,5823,25957531
2016-09-23 18:00:00,2873,11293441
2016-09-23 19:00:00,2554,7833961
2016-09-23 20:00:00,3027,12081589
2016-09-23 21:00:00,2377,6953073
2016-09-23 22:00:00,2424,5983431
2016-09-23 23:00:00,2204,5351763
2016-09-24 00:00:00,2101,3986531
2016-09-24 01:00:00,2036,3722339
2016-09-24 02:00:00,4256,3040996
2016-09-24 03:00:00,2818,3431241
2016-09-24 04:00:00,1819,2612557
2016-09-24 05:00:00,1758,2521648
2016-09-24 06:00:00,2284,3943728
2016-09-24 07:00:00,2295,3974960
2016-09-24 08:00:00,2309,4231776
2016-09-24 09:00:00,2604,4374096
2016-09-24 10:00:00,2854,6975308
2016-09-24 11:00:00,4301,47281592
2016-09-24 12:00:00,5952,48934488
2016-09-24 13:00:00,5856,46303900
2016-09-24 14:00:00,5321,46237642
2016-09-24 15:00:00,3632,46097184
2016-09-24 16:00:00,3548,45794030
2016-09-24 17:00:00,3870,45944740
2016-09-24 18:00:00,4064,45288292
2016-09-24 19:00:00,4478,44125744
2016-09-24 20:00:00,4535,43116664
2016-09-24 21:00:00,4788,42888716
2016-09-24 22:00:00,4780,41731744
2016-09-24 23:00:00,4505,39179400
2016-09-25 00:00:00,4094,37525696
2016-09-25 01:00:00,4108,35879604
2016-09-25 02:00:00,3524,33921864
2016-09-25 03:00:00,3414,32172860
2016-09-25 04:00:00,3083,29976088
2016-09-25 05:00:00,2895,28271240
2016-09-25 06:00:00,2834,26792308
2016-09-25 07:00:00,3238,26361596
2016-09-25 08:00:00,3142,25033480
2016-09-25 09:00:00,3540,23544484
2016-09-25 10:00:00,3318,22883828
2016-09-25 11:00:00,3466,21029200
2016-09-25 12:00:00,3256,19842273
2016-09-25 13:00:00,3239,19458516
2016-09-25 14:00:00,2982,18226152
2016-09-25 15:00:00,2931,17366684
2016-09-25 16:00:00,2345,15715804
2016-09-25 17:00:00,2264,14881192
2016-09-25 18:00:00,2031,13491944
2016-09-25 19:00:00,1867,12293924
2016-09-25 20:00:00,1886,11152444
2016-09-25 21:00:00,1861,10466796
2016-09-25 22:00:00,3087,18342576
2016-09-25 23:00:00,2754,17490944
2016-09-26 00:00:00,2111,12954036
2016-09-26 01:00:00,1670,9593708
2016-09-26 02:00:00,2295,15382156
2016-09-26 03:00:00,1152,6577448
2016-09-26 04:00:00,1096,6122996
2016-09-26 05:00:00,1053,5607500
2016-09-26 06:00:00,1004,5222468
2016-09-26 07:00:00,979,4885444
2016-09-26 08:00:00,978,4792348
2016-09-26 09:00:00,1370,5936160
2016-09-26 10:00:00,1383,6303232
2016-09-26 11:00:00,4363,26651305
2016-09-26 12:00:00,2565,9233292
2016-09-26 13:00:00,4163,8383186
2016-09-26 14:00:00,3915,13242468
2016-09-26 15:00:00,4748,12773928
2016-09-26 16:00:00,4659,15557181
2016-09-26 17:00:00,5397,32235218
2016-09-26 18:00:00,5016,25759180
2016-09-26 19:00:00,4733,18071264
2016-09-26 20:00:00,4475,14738758
2016-09-26 21:00:00,18554,293022780
2016-09-26 22:00:00,13201,161670590
2016-09-26 23:00:00,9128,68247074
2016-09-27 00:00:00,8151,60573473
2016-09-27 01:00:00,5377,18859466
2016-09-27 02:00:00,3870,11549062
2016-09-27 03:00:00,2619,7146570
2016-09-27 04:00:00,1956,4893304
2016-09-27 05:00:00,1763,4339240
2016-09-27 06:00:00,1636,3799640
2016-09-27 07:00:00,1636,4099836
2016-09-27 08:00:00,1592,4223966
2016-09-27 09:00:00,1718,5743413
2016-09-27 10:00:00,3332,7992164
2016-09-27 11:00:00,3399,21997504
2016-09-27 12:00:00,3404,19295172
2016-09-27 13:00:00,3218,15360024
2016-09-27 14:00:00,3175,13268712
2016-09-27 15:00:00,3323,10596958
2016-09-27 16:00:00,3564,23112834
2016-09-27 17:00:00,3139,21368529
2016-09-27 18:00:00,2880,15917314
2016-09-27 19:00:00,2568,15118665
2016-09-27 20:00:00,2315,9979864
2016-09-27 21:00:00,2096,9637554
2016-09-27 22:00:00,1923,13940917
2016-09-27 23:00:00,1958,12531137
2016-09-28 00:00:00,3075,13850542
2016-09-28 01:00:00,2689,13651584
2016-09-28 02:00:00,2743,12527408
2016-09-28 03:00:00,2483,9683488
2016-09-28 04:00:00,1936,6369304
2016-09-28 05:00:00,1461,4523864
2016-09-28 06:00:00,1405,3911836
2016-09-28 07:00:00,1364,3391644
2016-09-28 08:00:00,1343,3386898
2016-09-28 09:00:00,2489,9956602
2016-09-28 10:00:00,2309,11459648
2016-09-28 11:00:00,2651,12020900
2016-09-28 12:00:00,2850,13692092
2016-09-28 13:00:00,3032,16284472
2016-09-28 14:00:00,2847,12952792
2016-09-28 15:00:00,3210,18006714
2016-09-28 16:00:00,3280,18357069
2016-09-28 17:00:00,2594,13341745
2016-09-28 18:00:00,2687,12690844
2016-09-28 19:00:00,2495,11346688
2016-09-28 20:00:00,2327,7235036
2016-09-28 21:00:00,2141,6482768
2016-09-28 22:00:00,2033,7399356
2016-09-28 23:00:00,2059,8501100
2016-09-29 00:00:00,2016,8245144
2016-09-29 01:00:00,1919,5191816
2016-09-29 02:00:00,1892,4983880
2016-09-29 03:00:00,1750,4246056
2016-09-29 04:00:00,1737,4272656
2016-09-29 05:00:00,1716,5095644
2016-09-29 06:00:00,1570,4587608
2016-09-29 07:00:00,1602,5350260
2016-09-29 08:00:00,1547,3895880
2016-09-29 09:00:00,2160,6095184
2016-09-29 10:00:00,5785,24094948
2016-09-29 11:00:00,2238,22042392
2016-09-29 12:00:00,1709,5912340
2016-09-29 13:00:00,2290,8968336
2016-09-29 14:00:00,14970,153131878
2016-09-29 15:00:00,11131,49063396
2016-09-29 16:00:00,7141,35336824
2016-09-29 17:00:00,6691,29372244
2016-09-29 18:00:00,6757,29357808
2016-09-29 19:00:00,6409,28906761
2016-09-29 20:00:00,6270,28982207
2016-09-29 21:00:00,6274,30067088
2016-09-29 22:00:00,6715,35556084
2016-09-29 23:00:00,7668,36135680
2016-09-30 00:00:00,6598,37445597
2016-09-30 01:00:00,6435,38632764
2016-09-30 02:00:00,6584,42559548
2016-09-30 03:00:00,6730,45548280
2016-09-30 04:00:00,6582,48043121
2016-09-30 05:00:00,6629,49682096
2016-09-30 06:00:00,6665,50422276
2016-09-30 07:00:00,6958,53773556
2016-09-30 08:00:00,7040,55823924
2016-09-30 09:00:00,7550,62261084
2016-09-30 10:00:00,8330,62344722
2016-09-30 11:00:00,8471,63145348
2016-09-30 12:00:00,10780,60282940
2016-09-30 13:00:00,11522,89097332
2016-09-30 14:00:00,9545,75428389
2016-09-30 15:00:00,8470,65344028
2016-09-30 16:00:00,8518,67690628
2016-09-30 17:00:00,10692,72137332
2016-09-30 18:00:00,8726,67816932
2016-09-30 19:00:00,10783,69929944
2016-09-30 20:00:00,8403,63631460
2016-09-30 21:00:00,13313,73788116
2016-09-30 22:00:00,12987,70899708
2016-09-30 23:00:00,12509,67937640
2016-10-01 00:00:00,7332,53334160
2016-10-01 01:00:00,7097,51692888
2016-10-01 02:00:00,6996,49074002
2016-10-01 03:00:00,6861,49262430
2016-10-01 04:00:00,6665,48747612
2016-10-01 05:00:00,6427,46538348
2016-10-01 06:00:00,6292,44615004
2016-10-01 07:00:00,6111,42326684
2016-10-01 08:00:00,5970,40913820
2016-10-01 09:00:00,6224,41763532
2016-10-01 10:00:00,6037,38158556
2016-10-01 11:00:00,6071,40811156
2016-10-01 12:00:00,5924,39387782
2016-10-01 13:00:00,5743,38189084
2016-10-01 14:00:00,6042,34714476
2016-10-01 15:00:00,6048,33900656
2016-10-01 16:00:00,7479,43096544
2016-10-01 17:00:00,6942,35923216
2016-10-01 18:00:00,7600,49554412
2016-10-01 19:00:00,6670,39959032
2016-10-01 20:00:00,6365,28212398
2016-10-01 21:00:00,9248,120998892
2016-10-01 22:00:00,6076,23717537
2016-10-01 23:00:00,6031,29068524
2016-10-02 00:00:00,5855,30559316
2016-10-02 01:00:00,5449,21128528
2016-10-02 02:00:00,5230,18338472
2016-10-02 03:00:00,6169,26600640
2016-10-02 04:00:00,5947,23169300
2016-10-02 05:00:00,5742,20241604
2016-10-02 06:00:00,5662,19573008
2016-10-02 07:00:00,5531,19070064
2016-10-02 08:00:00,5002,16210812
2016-10-02 09:00:00,5011,16584704
2016-10-02 10:00:00,5130,21368404
2016-10-02 11:00:00,5736,29617572
2016-10-02 12:00:00,6120,32785584
2016-10-02 13:00:00,6444,33119124
2016-10-02 14:00:00,6974,56024660
2016-10-02 15:00:00,5787,32424760
2016-10-02 16:00:00,6776,26508308
2016-10-02 17:00:00,7423,49506868
2016-10-02 18:00:00,6745,27807652
2016-10-02 19:00:00,6602,26730400
2016-10-02 20:00:00,6473,28032812
2016-10-02 21:00:00,5723,22698568
2016-10-02 22:00:00,7236,61681048
2016-10-02 23:00:00,6137,31269792
2016-10-03 00:00:00,5617,23521052
2016-10-03 01:00:00,6048,24729336
2016-10-03 02:00:00,5923,22061620
2016-10-03 03:00:00,5797,20051404
2016-10-03 04:00:00,6072,19463662
2016-10-03 05:00:00,5636,16899196
2016-10-03 06:00:00,5522,15569508
2016-10-03 07:00:00,5801,14405944
2016-10-03 08:00:00,6706,21017726
2016-10-03 09:00:00,7420,21350612
2016-10-03 10:00:00,7278,20524560
2016-10-03 11:00:00,8446,31449626
2016-10-03 12:00:00,7094,25685246
2016-10-03 13:00:00,7037,20872786
2016-10-03 14:00:00,7596,21453134
2016-10-03 15:00:00,7610,23696960
2016-10-03 16:00:00,7832,33235152
2016-10-03 17:00:00,7997,32369351
2016-10-03 18:00:00,9382,70609864
2016-10-03 19:00:00,7961,39156732
2016-10-03 20:00:00,7445,37391572
2016-10-03 21:00:00,9149,38290936
2016-10-03 22:00:00,8770,35160976
2016-10-03 23:00:00,8612,33969456
2016-10-04 00:00:00,9016,44085960
2016-10-04 01:00:00,8750,40559240
2016-10-04 02:00:00,8285,32351284
2016-10-04 03:00:00,8185,29761904
2016-10-04 04:00:00,7986,27687304
2016-10-04 05:00:00,7934,26771232
2016-10-04 06:00:00,7353,24858424
2016-10-04 07:00:00,6739,22801744
2016-10-04 08:00:00,6458,22433776
2016-10-04 09:00:00,6533,24296436
2016-10-04 10:00:00,6573,23126704
2016-10-04 11:00:00,7536,25880769
2016-10-04 12:00:00,8317,28938012
2016-10-04 13:00:00,8527,28861262
2016-10-04 14:00:00,9890,34614176
2016-10-04 15:00:00,17729,105772034
2016-10-04 16:00:00,8728,36538752
2016-10-04 17:00:00,7014,23211256
2016-10-04 18:00:00,6820,22431809
2016-10-04 19:00:00,6477,26559428
2016-10-04 20:00:00,6907,27828792
2016-10-04 21:00:00,6677,19090732
2016-10-04 22:00:00,6700,17949412
2016-10-04 23:00:00,6133,16385488
2016-10-05 00:00:00,6299,15763224
2016-10-05 01:00:00,6696,20545776
2016-10-05 02:00:00,6594,20424824
2016-10-05 03:00:00,6053,21058896
2016-10-05 04:00:00,5939,21160576
2016-10-05 05:00:00,5666,16155232
2016-10-05 06:00:00,5637,15720784
2016-10-05 07:00:00,6015,16760361
2016-10-05 08:00:00,6828,17306446
2016-10-05 09:00:00,6314,17373001
2016-10-05 10:00:00,7461,19962876
2016-10-05 11:00:00,6780,21628108
2016-10-05 12:00:00,6489,22175592
2016-10-05 13:00:00,6258,22722902
2016-10-05 14:00:00,6805,20805588
2016-10-05 15:00:00,5806,19092684
2016-10-05 16:00:00,5519,15485052
2016-10-05 17:00:00,6129,14337488
2016-10-05 18:00:00,5672,14238008
2016-10-05 19:00:00,5236,14859004
2016-10-05 20:00:00,4905,11001864
2016-10-05 21:00:00,4785,11073568
2016-10-05 22:00:00,4650,10327056
2016-10-05 23:00:00,4502,10895343
2016-10-06 00:00:00,4482,8909638
2016-10-06 01:00:00,5622,12014857
2016-10-06 02:00:00,4117,11038979
2016-10-06 03:00:00,3894,8364419
2016-10-06 04:00:00,3797,8052875
2016-10-06 05:00:00,3698,7497131
2016-10-06 06:00:00,3539,6835355
2016-10-06 07:00:00,3397,6782723
2016-10-06 08:00:00,3306,6430971
2016-10-06 09:00:00,4275,11384799
2016-10-06 10:00:00,5742,13271604
2016-10-06 11:00:00,7157,11295888
2016-10-06 12:00:00,5696,11285400
2016-10-06 13:00:00,5258,11421728
2016-10-06 14:00:00,5702,11997952
2016-10-06 16:00:00,5336,12509888
2016-10-06 17:00:00,3763,11797660
2016-10-06 18:00:00,6280,12448172
2016-10-06 19:00:00,3922,11569524
2016-10-06 20:00:00,3530,9525488
2016-10-06 22:00:00,5350,11327720
2016-10-06 23:00:00,5035,10378678
2016-10-07 00:00:00,4064,10387630
2016-10-07 01:00:00,3563,8456274
2016-10-07 02:00:00,2923,6715180
2016-10-07 03:00:00,2653,6164044
2016-10-07 04:00:00,2608,5812248
2016-10-07 05:00:00,2717,5758512
2016-10-07 06:00:00,2515,5082620
2016-10-07 10:00:00,3927,6637214
2016-10-07 11:00:00,3940,7505956
2016-10-07 12:00:00,3802,7071902
2016-10-07 13:00:00,3791,6275742
2016-10-07 14:00:00,3945,6459328
2016-10-07 20:00:00,4305,7111196
2016-10-07 21:00:00,4463,7607688
2016-10-07 22:00:00,4002,8898104
2016-10-07 23:00:00,4053,11887848
2016-10-08 00:00:00,3734,10381520
2016-10-08 01:00:00,3662,10473856
2016-10-08 02:00:00,3410,9773008
2016-10-08 03:00:00,2655,5613488
2016-10-08 04:00:00,2414,4115544
2016-10-08 05:00:00,2349,3719760
2016-10-08 06:00:00,2332,3690448
2016-10-08 07:00:00,2280,3320272
2016-10-08 08:00:00,23916,112766360
2016-10-08 09:00:00,13727,61844240
2016-10-08 10:00:00,10816,10687104
2016-10-08 11:00:00,6237,6023960
2016-10-08 12:00:00,2363,4139804
2016-10-08 13:00:00,2493,4995222
2016-10-08 14:00:00,3310,19115940
2016-10-08 15:00:00,3759,24276292
2016-10-08 16:00:00,4316,58871436
2016-10-08 17:00:00,5322,93230380
2016-10-08 18:00:00,3973,52371032
2016-10-08 19:00:00,5795,36887364
2016-10-08 20:00:00,7301,29764268
2016-10-08 21:00:00,9459,29472024
2016-10-08 22:00:00,9006,22765221
2016-10-08 23:00:00,10767,18930957
2016-10-09 00:00:00,7830,14465328
2016-10-09 01:00:00,3865,11061036
2016-10-09 02:00:00,2493,8473759
2016-10-09 03:00:00,2135,7589626
2016-10-09 04:00:00,2084,6686128
2016-10-09 05:00:00,2033,5316056
2016-10-09 06:00:00,1978,4560248
2016-10-09 07:00:00,1936,3918608
2016-10-09 08:00:00,1919,3484220
2016-10-09 09:00:00,4226,4443180
2016-10-09 10:00:00,7396,6235564
2016-10-09 11:00:00,15338,9677276
2016-10-09 12:00:00,13841,29053408
2016-10-09 13:00:00,6896,14157460
2016-10-09 14:00:00,2697,4785964
2016-10-09 15:00:00,2149,3558574
2016-10-09 16:00:00,11873,10383230
2016-10-09 17:00:00,19702,12623490
2016-10-09 18:00:00,4562,8156056
2016-10-09 19:00:00,3372,7594676
2016-10-09 20:00:00,1945,3438490
2016-10-09 21:00:00,1756,2774390
2016-10-09 22:00:00,1718,2718622
2016-10-09 23:00:00,1778,8154118
2016-10-10 00:00:00,1736,8568526
2016-10-10 01:00:00,1690,8221120
2016-10-10 02:00:00,1655,8029624
2016-10-10 03:00:00,1761,8208560
2016-10-10 04:00:00,1750,8194224
2016-10-10 05:00:00,1740,8183984
2016-10-10 06:00:00,1731,8059888
2016-10-10 07:00:00,1717,7920552
2016-10-10 08:00:00,1583,7786408
2016-10-10 09:00:00,1634,7847736
2016-10-10 10:00:00,2173,10980656
2016-10-10 11:00:00,3320,40268698
2016-10-10 12:00:00,8391,143048600
2016-10-10 13:00:00,5556,80624336
2016-10-10 14:00:00,3522,38766848
2016-10-10 15:00:00,3241,35895460
2016-10-10 16:00:00,3515,37834392
2016-10-10 17:00:00,3714,37266626
2016-10-10 18:00:00,3713,38067682
2016-10-10 19:00:00,4037,39814234
2016-10-10 20:00:00,3898,37224768
2016-10-10 21:00:00,3609,34708016
2016-10-10 22:00:00,3857,33236616
2016-10-10 23:00:00,3814,31488776
2016-10-11 00:00:00,3254,29478120
2016-10-11 01:00:00,3112,27792692
2016-10-11 02:00:00,3013,26363992
2016-10-11 03:00:00,2932,24947224
2016-10-11 04:00:00,2849,23311480
2016-10-11 05:00:00,2765,21591832
2016-10-11 06:00:00,2711,20226480
2016-10-11 07:00:00,2194,17459144
2016-10-11 08:00:00,2078,15406616
2016-10-11 09:00:00,2548,18773516
2016-10-11 10:00:00,4253,22419720
2016-10-11 11:00:00,4106,22119400
2016-10-11 12:00:00,4518,24003873
2016-10-11 13:00:00,4577,21205531
2016-10-11 14:00:00,4753,29203989
2016-10-11 15:00:00,5225,33337089
2016-10-11 16:00:00,4052,25954662
2016-10-11 17:00:00,5308,40645146
2016-10-11 18:00:00,5438,27134088
2016-10-11 19:00:00,5223,23308006
2016-10-11 20:00:00,4081,15721712
2016-10-11 21:00:00,3539,15676730
2016-10-11 22:00:00,3563,16084218
2016-10-11 23:00:00,2856,13508790
2016-10-12 00:00:00,2723,11992316
2016-10-12 01:00:00,2822,11525572
2016-10-12 02:00:00,2547,10254296
2016-10-12 03:00:00,2480,9552878
2016-10-12 04:00:00,2446,9937432
2016-10-12 05:00:00,2362,9005368
2016-10-12 06:00:00,2307,8486088
2016-10-12 07:00:00,2219,8021832
2016-10-12 08:00:00,1911,7708392
2016-10-12 09:00:00,2234,11940810
2016-10-12 10:00:00,2459,12246192
2016-10-12 11:00:00,10493,17060538
2016-10-12 12:00:00,13956,18371191
2016-10-12 13:00:00,11950,21690361
2016-10-12 14:00:00,12405,63756836
2016-10-12 15:00:00,11920,62650657
2016-10-12 16:00:00,10090,60865855
2016-10-12 17:00:00,4228,16700906
2016-10-12 18:00:00,3555,14620574
2016-10-12 19:00:00,3065,11536670
2016-10-12 20:00:00,7160,54964222
2016-10-12 21:00:00,15534,139665158
2016-10-12 22:00:00,13725,120719798
2016-10-12 23:00:00,12299,107443654
2016-10-13 00:00:00,10067,85074002
2016-10-13 01:00:00,8436,69233952
2016-10-13 02:00:00,7077,56016639
2016-10-13 03:00:00,5711,42043835
2016-10-13 04:00:00,4512,31230691
2016-10-13 05:00:00,3778,24064019
2016-10-13 06:00:00,3139,17865539
2016-10-13 07:00:00,2761,14108395
2016-10-13 08:00:00,2532,11772355
2016-10-13 09:00:00,3427,12300267
2016-10-13 10:00:00,4055,22827832
2016-10-13 11:00:00,3502,15515867
2016-10-13 12:00:00,3369,14794188
2016-10-13 13:00:00,3859,14569072
2016-10-13 14:00:00,2896,12648462
2016-10-13 15:00:00,7928,58919655
2016-10-13 16:00:00,4073,17908899
2016-10-13 17:00:00,4419,19483592
2016-10-13 18:00:00,3886,17071536
2016-10-13 19:00:00,2947,12368872
2016-10-13 20:00:00,3312,13497061
2016-10-13 21:00:00,3639,15253909
2016-10-13 22:00:00,2845,11423001
2016-10-13 23:00:00,2513,12929920
2016-10-14 00:00:00,2116,11761015
2016-10-14 01:00:00,1916,11004592
2016-10-14 02:00:00,3160,19456382
2016-10-14 03:00:00,3795,21151799
2016-10-14 04:00:00,3502,18970207
2016-10-14 05:00:00,3716,18382000
2016-10-14 06:00:00,3365,15591384
2016-10-14 07:00:00,2874,12176536
2016-10-14 08:00:00,2636,11572088
2016-10-14 09:00:00,10436,167174772
2016-10-14 10:00:00,9614,152409718
2016-10-14 11:00:00,4400,22179201
2016-10-14 12:00:00,3143,14468691
2016-10-14 13:00:00,14600,59613717
2016-10-14 14:00:00,6079,24958225
2016-10-14 15:00:00,5227,14232905
2016-10-14 16:00:00,4660,14130340
2016-10-14 17:00:00,4261,13329728
2016-10-14 18:00:00,7760,15324872
2016-10-14 19:00:00,8164,17903048
2016-10-14 20:00:00,8204,20943264
2016-10-14 21:00:00,7935,14817464
2016-10-14 22:00:00,8501,14847700
2016-10-14 23:00:00,6867,12453224
2016-10-15 00:00:00,6192,10785776
2016-10-15 01:00:00,6084,10507448
2016-10-15 02:00:00,5796,9903144
2016-10-15 03:00:00,5562,9344536
2016-10-15 04:00:00,5480,9250432
2016-10-15 05:00:00,5363,9193376
2016-10-15 06:00:00,5290,9339128
2016-10-15 07:00:00,5240,9127872
2016-10-15 08:00:00,5244,9099872
2016-10-15 09:00:00,5255,8492684
2016-10-15 10:00:00,15531,13880592
2016-10-15 11:00:00,12728,12915136
2016-10-15 12:00:00,8437,10710060
2016-10-15 13:00:00,6815,10461768
2016-10-15 14:00:00,11203,11813888
2016-10-15 15:00:00,22209,53924668
2016-10-15 16:00:00,27626,56081356
2016-10-15 17:00:00,40988,40977644
2016-10-15 18:00:00,36357,26126360
2016-10-15 19:00:00,14410,30659656
2016-10-15 20:00:00,8422,26854756
2016-10-15 21:00:00,6864,26019184
2016-10-15 22:00:00,6110,25633440
2016-10-15 23:00:00,5728,25442128
2016-10-16 00:00:00,5564,25438148
2016-10-16 01:00:00,5405,23430572
2016-10-16 02:00:00,5273,19277584
2016-10-16 03:00:00,5174,15353596
2016-10-16 04:00:00,5141,13405544
2016-10-16 05:00:00,5062,9535372
2016-10-16 06:00:00,5043,7591844
2016-10-16 07:00:00,5016,7563420
2016-10-16 08:00:00,5392,9665584
2016-10-16 09:00:00,4949,7629700
2016-10-16 10:00:00,4870,7410596
2016-10-16 11:00:00,4803,5467092
2016-10-16 12:00:00,4975,6495809
2016-10-16 13:00:00,4988,7545713
2016-10-16 14:00:00,4881,6620426
2016-10-16 15:00:00,4881,7682616
2016-10-16 16:00:00,4833,6114262
2016-10-16 17:00:00,4857,7295688
2016-10-16 18:00:00,5330,7395209
2016-10-16 19:00:00,5406,7791376
2016-10-16 20:00:00,5392,7786427
2016-10-16 21:00:00,5314,8667483
2016-10-16 22:00:00,5299,8921024
2016-10-16 23:00:00,5306,10149216
2016-10-17 00:00:00,5351,8394537
2016-10-17 01:00:00,5254,8050257
2016-10-17 02:00:00,5061,7082294
2016-10-17 03:00:00,5022,7760328
2016-10-17 04:00:00,5051,8349352
2016-10-17 05:00:00,5017,8068904
2016-10-17 06:00:00,4984,8723752
2016-10-17 07:00:00,4964,8472072
2016-10-17 08:00:00,5419,8765496
2016-10-17 09:00:00,6948,58125880
2016-10-17 10:00:00,11289,138299167
2016-10-17 11:00:00,17163,217364103
2016-10-17 12:00:00,24751,86536680
2016-10-17 13:00:00,63181,230778884
2016-10-17 14:00:00,27755,85462920
2016-10-17 15:00:00,89585,347473188
2016-10-17 16:00:00,26047,65431135
2016-10-17 17:00:00,25644,68499904
2016-10-17 18:00:00,23772,49962363
2016-10-17 19:00:00,24116,49245693
2016-10-17 20:00:00,29326,66472496
2016-10-17 21:00:00,28295,53907280
2016-10-17 22:00:00,25327,35880208
2016-10-17 23:00:00,25253,31143424
2016-10-18 00:00:00,23160,22474512
2016-10-18 01:00:00,22218,20446200
2016-10-18 02:00:00,21563,17024008
2016-10-18 03:00:00,21104,14747448
2016-10-18 04:00:00,20892,13706520
2016-10-18 05:00:00,20746,13251824
2016-10-18 06:00:00,20672,13085616
2016-10-18 07:00:00,21569,23731560
2016-10-18 08:00:00,21179,22182648
2016-10-18 09:00:00,25515,27494088
2016-10-18 10:00:00,27100,32962728
2016-10-18 11:00:00,30504,37349096
2016-10-18 12:00:00,30755,34679256
2016-10-18 13:00:00,33631,146104264
2016-10-18 14:00:00,32491,129882168
2016-10-18 15:00:00,28312,36878088
2016-10-18 16:00:00,33018,76530568
2016-10-18 17:00:00,27366,35678208
2016-10-18 18:00:00,24844,26314240
2016-10-18 19:00:00,31584,71277072
2016-10-18 20:00:00,23757,23653592
2016-10-18 21:00:00,22359,23302638
2016-10-18 22:00:00,20697,17234027
2016-10-18 23:00:00,19739,16057912
2016-10-19 00:00:00,18554,15009064
2016-10-19 01:00:00,17619,14664152
2016-10-19 02:00:00,16379,13440216
2016-10-19 03:00:00,15976,12938296
2016-10-19 04:00:00,15733,12797856
2016-10-19 05:00:00,15654,12728736
2016-10-19 06:00:00,15299,11888992
2016-10-19 07:00:00,15101,11569688
2016-10-19 08:00:00,15076,11780500
2016-10-19 09:00:00,15174,11999526
2016-10-19 10:00:00,16401,14259320
2016-10-19 11:00:00,17042,19288102
2016-10-19 12:00:00,17063,15973300
2016-10-19 13:00:00,17166,16383330
2016-10-19 14:00:00,17211,19700420
2016-10-19 15:00:00,17400,21583608
2016-10-19 16:00:00,27814,61879725
2016-10-19 17:00:00,20541,36073153
2016-10-19 18:00:00,17172,20943224
2016-10-19 19:00:00,16755,18983856
2016-10-19 20:00:00,16395,19917760
2016-10-19 21:00:00,16026,17675680
2016-10-19 22:00:00,15405,14837008
2016-10-19 23:00:00,15236,15116288
2016-10-20 00:00:00,15238,15021536
2016-10-20 01:00:00,14945,12897576
2016-10-20 02:00:00,14679,11779232
2016-10-20 03:00:00,14347,11134945
2016-10-20 04:00:00,14192,9922505
2016-10-20 05:00:00,14070,9435457
2016-10-20 06:00:00,14025,9370929
2016-10-20 07:00:00,14064,9744177
2016-10-20 08:00:00,14072,10790657
2016-10-20 09:00:00,15400,16091889
2016-10-20 10:00:00,15409,15037702
2016-10-20 11:00:00,15722,21987332
2016-10-20 12:00:00,15353,18725201
2016-10-20 13:00:00,15228,17772145
2016-10-20 14:00:00,14986,15122369
2016-10-20 15:00:00,15261,17052350
2016-10-20 16:00:00,14857,14547870
2016-10-20 17:00:00,14671,15520686
2016-10-20 18:00:00,14948,20839606
2016-10-20 19:00:00,14564,19956150
2016-10-20 20:00:00,14154,18047240
2016-10-20 21:00:00,13637,15831824
2016-10-20 22:00:00,14195,15202320
2016-10-20 23:00:00,15739,16232720
2016-10-21 00:00:00,14426,14742832
2016-10-21 01:00:00,13136,12796908
2016-10-21 02:00:00,12448,11889688
2016-10-21 03:00:00,11860,10869776
2016-10-21 04:00:00,10633,7301924
2016-10-21 05:00:00,9810,8454480
2016-10-21 06:00:00,9409,7085128
2016-10-21 07:00:00,9014,5893656
2016-10-21 08:00:00,8748,5888260
2016-10-21 09:00:00,8659,6044024
2016-10-21 10:00:00,14788,122615552
2016-10-21 11:00:00,9111,22861632
2016-10-21 12:00:00,8883,14822912
2016-10-21 13:00:00,8783,14209736
2016-10-21 14:00:00,8669,13866968
2016-10-21 15:00:00,12893,56340992
2016-10-21 16:00:00,14804,79463672
2016-10-21 17:00:00,11872,51640312
2016-10-21 18:00:00,7513,11309136
2016-10-21 19:00:00,7091,8394584
2016-10-21 20:00:00,6436,5748976
2016-10-21 21:00:00,6306,5017416
2016-10-21 22:00:00,6048,4288360
2016-10-21 23:00:00,5898,3376384
2016-10-22 00:00:00,5767,3310496
2016-10-22 01:00:00,5670,3283872
2016-10-22 02:00:00,5513,3221408
2016-10-22 03:00:00,5416,3168832
2016-10-22 04:00:00,5304,3085536
2016-10-22 05:00:00,5238,3013152
2016-10-22 06:00:00,5078,2972192
2016-10-22 07:00:00,4985,2926112
2016-10-22 08:00:00,4875,2874912
2016-10-22 09:00:00,4701,2807328
2016-10-22 10:00:00,4651,2739040
2016-10-22 11:00:00,4481,2650976
2016-10-22 12:00:00,4433,2638688
2016-10-22 13:00:00,4307,2583392
2016-10-22 14:00:00,4230,2541408
2016-10-22 15:00:00,4162,2508640
2016-10-22 16:00:00,4058,2414432
2016-10-22 17:00:00,3994,2398048
2016-10-22 18:00:00,3927,2315664
2016-10-22 19:00:00,3788,2234768
2016-10-22 20:00:00,3679,2184592
2016-10-22 21:00:00,3598,2136112
2016-10-22 22:00:00,3506,2039504
2016-10-22 23:00:00,3335,1950416
2016-10-23 00:00:00,3258,1908432
2016-10-23 01:00:00,3197,1870544
2016-10-23 02:00:00,3146,1767232
2016-10-23 03:00:00,3075,1300320
2016-10-23 04:00:00,2951,1222496
2016-10-23 05:00:00,2903,1210208
2016-10-23 06:00:00,2826,1168224
2016-10-23 07:00:00,2809,1136128
2016-10-23 08:00:00,2745,1119744
2016-10-23 09:00:00,2622,1042944
2016-10-23 10:00:00,2561,1005056
2016-10-23 11:00:00,2561,1005056
2016-10-23 12:00:00,2545,1000960
2016-10-23 13:00:00,2497,988672
2016-10-23 14:00:00,2385,900096
2016-10-23 15:00:00,2321,883712
2016-10-23 16:00:00,2257,867328
2016-10-23 17:00:00,2225,859136
2016-10-23 18:00:00,2163,820224
2016-10-23 19:00:00,2163,820224
2016-10-23 20:00:00,2118,786432
2016-10-23 21:00:00,2086,778240
2016-10-23 22:00:00,2086,778240
2016-10-23 23:00:00,2086,778240
2016-10-24 00:00:00,2055,771072
2016-10-24 01:00:00,2022,761856
2016-10-24 02:00:00,2006,757760
2016-10-24 03:00:00,1974,749568
2016-10-24 04:00:00,1910,733184
2016-10-24 05:00:00,1894,729088
2016-10-24 06:00:00,1878,724992
2016-10-24 07:00:00,1831,713728
2016-10-24 08:00:00,1814,708608
2016-10-24 09:00:00,3255,9535404
2016-10-24 10:00:00,18715,100943704
2016-10-24 11:00:00,15317,63477909
2016-10-24 12:00:00,10544,19984773
2016-10-24 13:00:00,11061,24967813
2016-10-24 14:00:00,14761,63893765
2016-10-24 15:00:00,12966,50775541
2016-10-24 16:00:00,8903,25672854
2016-10-24 17:00:00,6101,14564727
2016-10-24 18:00:00,5064,11151242
2016-10-24 19:00:00,4128,10263394
2016-10-24 20:00:00,4011,14979970
2016-10-24 21:00:00,3650,11126262
2016-10-24 22:00:00,7915,55833658
2016-10-24 23:00:00,4323,16114822
2016-10-25 00:00:00,10298,92688850
2016-10-25 01:00:00,7989,59240542
2016-10-25 02:00:00,3707,15210654
2016-10-25 03:00:00,3454,11854336
2016-10-25 04:00:00,3250,9583344
2016-10-25 05:00:00,3186,8053040
2016-10-25 06:00:00,2771,7061152
2016-10-25 07:00:00,3887,31930184
2016-10-25 08:00:00,2764,17299976
2016-10-25 09:00:00,2443,11501690
2016-10-25 10:00:00,2669,10124789
2016-10-25 11:00:00,3498,17386754
2016-10-25 12:00:00,3943,20911780
2016-10-25 13:00:00,27755,209992815
2016-10-25 14:00:00,8931,39902634
2016-10-25 15:00:00,9363,38843768
2016-10-25 16:00:00,7685,33923628
2016-10-25 17:00:00,3009,13797456
2016-10-25 18:00:00,2857,14093840
2016-10-25 19:00:00,2522,12094448
2016-10-25 20:00:00,2603,12383296
2016-10-25 21:00:00,2582,8259784
2016-10-25 22:00:00,5305,28759240
2016-10-25 23:00:00,2648,7395048
2016-10-26 00:00:00,2873,8283792
2016-10-26 01:00:00,2747,8331144
2016-10-26 02:00:00,2662,8447416
2016-10-26 03:00:00,2652,6894744
2016-10-26 04:00:00,2669,8211916
2016-10-26 05:00:00,2534,6369480
2016-10-26 06:00:00,2477,7655920
2016-10-26 07:00:00,2459,7909952
2016-10-26 08:00:00,3225,17694208
2016-10-26 09:00:00,3361,21958184
2016-10-26 10:00:00,7365,59308618
2016-10-26 11:00:00,2734,15161491
2016-10-26 12:00:00,2200,12545658
2016-10-26 13:00:00,4410,47399718
2016-10-26 14:00:00,8527,82867128
2016-10-26 15:00:00,5912,49940440
2016-10-26 16:00:00,5043,29609443
2016-10-26 17:00:00,3614,17575426
2016-10-26 18:00:00,3927,19728420
2016-10-26 19:00:00,3865,17369772
2016-10-26 20:00:00,8442,91295772
2016-10-26 21:00:00,7870,88728224
2016-10-26 22:00:00,3554,29869174
2016-10-26 23:00:00,2536,21377964
2016-10-27 00:00:00,2496,17459655
2016-10-27 01:00:00,2514,16417760
2016-10-27 02:00:00,2461,15690016
2016-10-27 03:00:00,2359,11855072
2016-10-27 04:00:00,1683,6811576
2016-10-27 05:00:00,1457,5324208
2016-10-27 06:00:00,1293,4178168
2016-10-27 07:00:00,1238,3557016
2016-10-27 08:00:00,1307,4316000
2016-10-27 09:00:00,3389,14392768
2016-10-27 10:00:00,4676,24476744
2016-10-27 11:00:00,4661,27190560
2016-10-27 12:00:00,3216,20681064
2016-10-27 13:00:00,2986,22453752
2016-10-27 14:00:00,21072,137134610
2016-10-27 15:00:00,5446,53275000
2016-10-27 16:00:00,4120,41335794
2016-10-27 17:00:00,4103,42324566
2016-10-27 18:00:00,3837,43126360
2016-10-27 19:00:00,4263,46222384
2016-10-27 20:00:00,4296,51110936
2016-10-27 21:00:00,4344,53636112
2016-10-27 22:00:00,7144,103693040
2016-10-27 23:00:00,6524,82709480
2016-10-28 00:00:00,5337,65758376
2016-10-28 01:00:00,3938,45751296
2016-10-28 02:00:00,3754,42104488
2016-10-28 03:00:00,3424,37169224
2016-10-28 04:00:00,3112,31546344
2016-10-28 05:00:00,2930,28431608
2016-10-28 06:00:00,2232,21898440
2016-10-28 07:00:00,2075,19713512
2016-10-28 08:00:00,2100,20094872
2016-10-28 09:00:00,3064,36124160
2016-10-28 10:00:00,7013,48200336
2016-10-28 11:00:00,4269,21060302
2016-10-28 12:00:00,2939,22154376
2016-10-28 13:00:00,4243,31087632
2016-10-28 14:00:00,3851,24696746
2016-10-28 15:00:00,7137,58460038
2016-10-28 16:00:00,15214,141326300
2016-10-28 17:00:00,10690,58677734
2016-10-28 18:00:00,5277,38370684
2016-10-28 19:00:00,5054,36320716
2016-10-28 20:00:00,4286,29915532
2016-10-28 21:00:00,3741,26317164
2016-10-28 22:00:00,3558,25299956
2016-10-28 23:00:00,3408,24692308
2016-10-29 00:00:00,3046,24109564
2016-10-29 01:00:00,2700,23591536
2016-10-29 02:00:00,2967,25943568
2016-10-29 03:00:00,2721,25255328
2016-10-29 04:00:00,2487,24169080
2016-10-29 05:00:00,2395,24075080
2016-10-29 06:00:00,2282,23010392
2016-10-29 07:00:00,2222,22622840
2016-10-29 08:00:00,2192,22290840
2016-10-29 09:00:00,2150,21515880
2016-10-29 10:00:00,2139,20911432
2016-10-29 11:00:00,1560,16725144
2016-10-29 12:00:00,1718,15777672
2016-10-29 13:00:00,3412,36407944
2016-10-29 14:00:00,5679,17583080
2016-10-29 15:00:00,4078,20210056
2016-10-29 16:00:00,3784,12886452
2016-10-29 17:00:00,3707,12292378
2016-10-29 18:00:00,3690,12723526
2016-10-29 19:00:00,4738,15174296
2016-10-29 20:00:00,3676,12597656
2016-10-29 21:00:00,7155,13455992
2016-10-29 22:00:00,7103,13379476
2016-10-29 23:00:00,3335,10130140
2016-10-30 00:00:00,3291,10443660
2016-10-30 01:00:00,3154,9995148
2016-10-30 02:00:00,2919,8352036
2016-10-30 03:00:00,2794,7207772
2016-10-30 04:00:00,2808,6870404
2016-10-30 05:00:00,2614,5977972
2016-10-30 06:00:00,2465,5625212
2016-10-30 07:00:00,2363,5263564
2016-10-30 08:00:00,2363,5693264
2016-10-30 09:00:00,3123,10970088
2016-10-30 10:00:00,12430,15741052
2016-10-30 11:00:00,13573,13105212
2016-10-30 12:00:00,2428,7085556
2016-10-30 13:00:00,2190,6664596
2016-10-30 14:00:00,1977,7644748
2016-10-30 15:00:00,1842,6635468
2016-10-30 16:00:00,1851,6717008
2016-10-30 17:00:00,1934,6932800
2016-10-30 18:00:00,1871,6918284
2016-10-30 19:00:00,2252,16248244
2016-10-30 20:00:00,1877,9623060
2016-10-30 21:00:00,1603,3542440
2016-10-30 22:00:00,1417,3663716
2016-10-30 23:00:00,1306,3211224
2016-10-31 00:00:00,1449,3138384
2016-10-31 01:00:00,1471,3470944
2016-10-31 02:00:00,1458,3684888
2016-10-31 03:00:00,1441,3333000
2016-10-31 04:00:00,1405,3030920
2016-10-31 05:00:00,1388,2993832
2016-10-31 06:00:00,1347,2937512
2016-10-31 07:00:00,1382,5895496
2016-10-31 08:00:00,1317,6406424
2016-10-31 09:00:00,1361,5545512
2016-10-31 10:00:00,1376,5563664
2016-10-31 11:00:00,1966,11017160
2016-10-31 12:00:00,1962,11066570
2016-10-31 13:00:00,1889,8254912
2016-10-31 14:00:00,3094,12414010
2016-10-31 15:00:00,8007,63113635
2016-10-31 16:00:00,11235,104422304
2016-10-31 17:00:00,12644,132361460
2016-10-31 18:00:00,9361,92030424
2016-10-31 19:00:00,3063,18022504
2016-10-31 20:00:00,2893,20310776
2016-10-31 21:00:00,3123,22123140
2016-10-31 22:00:00,3099,23314436
2016-10-31 23:00:00,5229,27200088
2016-11-01 00:00:00,5387,31401464
2016-11-01 01:00:00,3631,30014232
2016-11-01 02:00:00,3443,28634360
2016-11-01 03:00:00,3359,27790072
2016-11-01 04:00:00,3177,24817160
2016-11-01 05:00:00,3020,22837720
2016-11-01 06:00:00,2440,18749924
2016-11-01 07:00:00,2312,17979956
2016-11-01 08:00:00,2289,17748644
2016-11-01 09:00:00,6338,23470001
2016-11-01 10:00:00,3571,26268752
2016-11-01 11:00:00,3511,25679336
2016-11-01 12:00:00,3121,28844261
2016-11-01 13:00:00,3804,31518663
2016-11-01 14:00:00,3097,33524766
2016-11-01 15:00:00,12952,150856821
2016-11-01 16:00:00,6467,67732948
2016-11-01 17:00:00,5471,49840692
2016-11-01 18:00:00,4179,34200170
2016-11-01 19:00:00,3629,28998012
2016-11-01 20:00:00,3273,24182292
2016-11-01 21:00:00,14723,198020902
2016-11-01 22:00:00,14955,33578085
2016-11-01 23:00:00,4731,24762485
2016-11-02 00:00:00,3619,19657142
2016-11-02 01:00:00,3269,17567486
2016-11-02 02:00:00,2627,13848320
2016-11-02 03:00:00,2480,13468888
2016-11-02 04:00:00,2430,13755912
2016-11-02 05:00:00,2389,12408360
2016-11-02 06:00:00,2355,11939944
2016-11-02 07:00:00,1792,8328088
2016-11-02 08:00:00,1742,7792728
2016-11-02 09:00:00,2022,7426734
2016-11-02 10:00:00,3896,25339842
2016-11-02 11:00:00,7183,37891863
2016-11-02 12:00:00,3115,18080264
2016-11-02 13:00:00,2966,14753805
2016-11-02 14:00:00,5625,41968426
2016-11-02 15:00:00,4688,36112422
2016-11-02 16:00:00,4574,37375344
2016-11-02 17:00:00,6098,43346344
2016-11-02 18:00:00,5674,27344102
2016-11-02 19:00:00,4221,22893296
2016-11-02 20:00:00,3339,15929540
2016-11-02 21:00:00,3386,17007894
2016-11-02 22:00:00,4746,20179107
2016-11-02 23:00:00,3919,17164428
2016-11-03 00:00:00,2858,14182168
2016-11-03 01:00:00,2552,11327400
2016-11-03 02:00:00,2795,11456177
2016-11-03 03:00:00,3068,12760071
2016-11-03 04:00:00,2392,10585217
2016-11-03 05:00:00,2218,9743640
2016-11-03 06:00:00,2257,10250248
2016-11-03 07:00:00,2149,9725576
2016-11-03 08:00:00,1647,6592096
2016-11-03 09:00:00,2097,11320624
2016-11-03 10:00:00,2703,14078592
2016-11-03 11:00:00,3602,17787503
2016-11-03 12:00:00,4462,14152832
2016-11-03 13:00:00,3931,15607426
2016-11-03 14:00:00,2920,14606108
2016-11-03 15:00:00,2190,9582541
2016-11-03 16:00:00,2128,10896656
2016-11-03 17:00:00,2415,13866823
2016-11-03 18:00:00,2358,12172260
2016-11-03 19:00:00,1946,7572610
2016-11-03 20:00:00,2139,13359967
2016-11-03 21:00:00,2032,9738140
2016-11-03 22:00:00,2537,17244660
2016-11-03 23:00:00,4532,13452048
2016-11-04 00:00:00,6245,13065936
2016-11-04 01:00:00,3969,8695960
2016-11-04 02:00:00,3631,7765488
2016-11-04 03:00:00,3243,6074544
2016-11-04 04:00:00,2948,5635296
2016-11-04 05:00:00,2679,5278600
2016-11-04 06:00:00,2419,4758360
2016-11-04 07:00:00,2569,9403984
2016-11-04 08:00:00,3747,19638352
2016-11-04 09:00:00,3616,17158296
2016-11-04 10:00:00,3159,14673408
2016-11-04 11:00:00,6566,53323180
2016-11-04 12:00:00,2098,11686640
2016-11-04 13:00:00,3033,14526181
2016-11-04 14:00:00,3204,16464006
2016-11-04 15:00:00,2985,12353176
2016-11-04 16:00:00,2914,12417236
2016-11-04 17:00:00,3161,9533569
2016-11-04 18:00:00,3019,9667944
2016-11-04 19:00:00,2879,8836000
2016-11-04 20:00:00,4278,16309310
2016-11-04 21:00:00,3535,12079712
2016-11-04 22:00:00,2744,8589592
2016-11-04 23:00:00,2638,8196922
2016-11-05 00:00:00,2697,7642372
2016-11-05 01:00:00,2712,8504638
2016-11-05 02:00:00,2644,7920208
2016-11-05 03:00:00,2622,7739016
2016-11-05 04:00:00,2541,7228104
2016-11-05 05:00:00,2458,7086376
2016-11-05 06:00:00,2637,8026390
2016-11-05 07:00:00,2723,8130596
2016-11-05 08:00:00,2673,8011004
2016-11-05 09:00:00,2637,9842636
2016-11-05 10:00:00,2634,10942996
2016-11-05 11:00:00,3252,16658396
2016-11-05 12:00:00,3346,17947812
2016-11-05 13:00:00,3068,14547492
2016-11-05 14:00:00,3256,12465228
2016-11-05 15:00:00,13660,181285532
2016-11-05 16:00:00,11538,150784450
2016-11-05 17:00:00,4743,46777528
2016-11-05 18:00:00,4003,38136502
2016-11-05 19:00:00,3124,25609320
2016-11-05 20:00:00,2671,19241288
2016-11-05 21:00:00,3683,18441312
2016-11-05 22:00:00,2704,17370992
2016-11-05 23:00:00,2813,17095584
2016-11-06 00:00:00,2253,14635976
2016-11-06 01:00:00,2652,20247144
2016-11-06 02:00:00,2343,16159440
2016-11-06 03:00:00,2206,13906296
2016-11-06 04:00:00,2006,9454272
2016-11-06 05:00:00,1810,6975864
2016-11-06 06:00:00,1917,8881504
2016-11-06 07:00:00,1760,8236202
2016-11-06 08:00:00,1815,8046010
2016-11-06 09:00:00,1885,9189064
2016-11-06 10:00:00,1762,8143752
2016-11-06 11:00:00,1706,7885689
2016-11-06 12:00:00,1754,8221408
2016-11-06 13:00:00,1975,14131064
2016-11-06 14:00:00,1777,11061560
2016-11-06 15:00:00,4460,12963784
2016-11-06 16:00:00,4560,17045724
2016-11-06 17:00:00,3979,14389440
2016-11-06 18:00:00,2836,12743512
2016-11-06 19:00:00,2088,12091024
2016-11-06 20:00:00,3894,15613364
2016-11-06 21:00:00,2978,14984304
2016-11-06 22:00:00,2636,16897904
2016-11-06 23:00:00,2762,17823208
2016-11-07 00:00:00,2538,18313600
2016-11-07 01:00:00,2443,16608216
2016-11-07 02:00:00,2279,14374296
2016-11-07 03:00:00,2325,15322032
2016-11-07 04:00:00,2197,14105168
2016-11-07 05:00:00,2095,12506976
2016-11-07 06:00:00,1953,10323448
2016-11-07 07:00:00,1850,7617304
2016-11-07 08:00:00,1773,8051944
2016-11-07 09:00:00,2456,12900536
2016-11-07 10:00:00,4992,13623048
2016-11-07 11:00:00,59331,126990544
2016-11-07 12:00:00,58759,127695608
2016-11-07 13:00:00,40289,86414480
2016-11-07 14:00:00,30420,66176560
2016-11-07 15:00:00,29973,72117268
2016-11-07 16:00:00,28461,67215000
2016-11-07 17:00:00,22548,56295604
2016-11-07 18:00:00,15554,40071448
2016-11-07 19:00:00,7058,35029024
2016-11-07 20:00:00,3804,24607616
2016-11-07 21:00:00,4210,21928600
2016-11-07 22:00:00,3825,19550512
2016-11-07 23:00:00,3503,18040832
2016-11-08 00:00:00,4347,18476632
2016-11-08 01:00:00,3298,17058984
2016-11-08 02:00:00,3351,18232048
2016-11-08 03:00:00,3472,21059792
2016-11-08 04:00:00,3267,17905160
2016-11-08 05:00:00,3019,14781280
2016-11-08 06:00:00,2944,13934968
2016-11-08 07:00:00,2631,12946416
2016-11-08 08:00:00,6645,54196600
2016-11-08 09:00:00,3674,30618980
2016-11-08 10:00:00,16089,225954812
2016-11-08 11:00:00,8612,97285260
2016-11-08 12:00:00,9625,125018296
2016-11-08 13:00:00,19727,232780536
2016-11-08 14:00:00,14586,139329692
2016-11-08 15:00:00,19536,226048140
2016-11-08 16:00:00,7842,81440364
2016-11-08 17:00:00,6165,42785028
2016-11-08 18:00:00,5522,42866424
2016-11-08 19:00:00,4886,37424688
2016-11-08 20:00:00,4349,30025768
2016-11-08 21:00:00,3495,21840272
2016-11-08 22:00:00,2854,18461224
2016-11-08 23:00:00,2475,16374600
2016-11-09 00:00:00,3606,117174824
2016-11-09 01:00:00,2949,83921048
2016-11-09 02:00:00,2879,81321200
2016-11-09 03:00:00,2729,80569048
2016-11-09 04:00:00,2758,82155184
2016-11-09 05:00:00,3095,88539536
2016-11-09 06:00:00,7244,123539872
2016-11-09 07:00:00,3905,88686328
2016-11-09 08:00:00,3351,70566864
2016-11-09 09:00:00,3300,50177426
2016-11-09 10:00:00,3015,25339846
2016-11-09 11:00:00,5068,19464872
2016-11-09 12:00:00,5019,54675437
2016-11-09 13:00:00,3082,36980553
2016-11-09 14:00:00,3506,32140799
2016-11-09 15:00:00,4164,31187126
2016-11-09 16:00:00,3124,17185462
2016-11-09 17:00:00,3178,18669860
2016-11-09 18:00:00,2411,10565080
2016-11-09 19:00:00,2886,16810688
2016-11-09 20:00:00,2697,15238176
2016-11-09 21:00:00,2660,20554558
2016-11-09 22:00:00,2965,35948668
2016-11-09 23:00:00,3442,42655456
2016-11-10 00:00:00,4078,53405792
2016-11-10 01:00:00,4228,52712728
2016-11-10 02:00:00,4009,46127488
2016-11-10 03:00:00,3911,48571648
2016-11-10 04:00:00,3832,49274880
2016-11-10 05:00:00,4083,51967824
2016-11-10 06:00:00,3850,51509008
2016-11-10 07:00:00,4188,56865336
2016-11-10 08:00:00,3801,52553344
2016-11-10 09:00:00,4337,59088336
2016-11-10 10:00:00,6753,62041932
2016-11-10 11:00:00,28511,96684858
2016-11-10 12:00:00,23230,100154540
2016-11-10 13:00:00,12770,71879158
2016-11-10 14:00:00,9293,67982678
2016-11-10 15:00:00,7879,63782396
2016-11-10 16:00:00,17439,99772672
2016-11-10 17:00:00,17716,63483006
2016-11-10 18:00:00,10139,46711282
2016-11-10 19:00:00,8614,38782558
2016-11-10 20:00:00,7320,34163458
2016-11-10 21:00:00,10403,36380688
2016-11-10 22:00:00,11397,39989736
2016-11-10 23:00:00,10551,37438784
2016-11-11 00:00:00,8474,35337192
2016-11-11 01:00:00,7877,33055680
2016-11-11 02:00:00,7197,31887772
2016-11-11 03:00:00,6811,30826320
2016-11-11 04:00:00,6463,30551368
2016-11-11 05:00:00,6402,30282036
2016-11-11 06:00:00,6112,26939316
2016-11-11 07:00:00,5822,25892253
2016-11-11 08:00:00,5464,24069277
2016-11-11 09:00:00,13486,28441708
2016-11-11 10:00:00,7481,25378124
2016-11-11 11:00:00,7650,25003318
2016-11-11 12:00:00,7502,33855732
2016-11-11 13:00:00,7895,28879252
2016-11-11 14:00:00,6817,27051684
2016-11-11 15:00:00,5913,29412186
2016-11-11 16:00:00,7101,26968171
2016-11-11 17:00:00,11955,28452016
2016-11-11 18:00:00,10831,26764964
2016-11-11 19:00:00,10349,23520004
2016-11-11 20:00:00,9311,19118932
2016-11-11 21:00:00,9406,17989686
2016-11-11 22:00:00,9080,16787796
2016-11-11 23:00:00,9587,20382860
2016-11-12 00:00:00,6918,10599280
2016-11-12 01:00:00,6230,9673028
2016-11-12 02:00:00,5663,8581664
2016-11-12 03:00:00,5120,7809192
2016-11-12 04:00:00,4409,6694024
2016-11-12 05:00:00,3656,5193072
2016-11-12 06:00:00,3174,4655888
2016-11-12 07:00:00,2872,4113792
2016-11-12 08:00:00,2620,3580676
2016-11-12 09:00:00,5320,12683660
2016-11-12 10:00:00,4815,12996744
2016-11-12 11:00:00,12512,116203443
2016-11-12 12:00:00,3439,6550569
2016-11-12 13:00:00,9745,113265040
2016-11-12 14:00:00,3615,19616976
2016-11-12 15:00:00,2579,6375144
2016-11-12 16:00:00,3791,5469732
2016-11-12 17:00:00,4018,5350984
2016-11-12 18:00:00,3283,4366216
2016-11-12 19:00:00,5405,4810352
2016-11-12 20:00:00,10886,7897128
2016-11-12 21:00:00,10767,7843622
2016-11-12 22:00:00,9991,7686580
2016-11-12 23:00:00,9061,8657312
2016-11-13 00:00:00,8751,14889872
2016-11-13 01:00:00,8198,13984408
2016-11-13 02:00:00,7678,9831000
2016-11-13 03:00:00,7109,6888164
2016-11-13 04:00:00,6642,5704792
2016-11-13 05:00:00,6242,5052680
2016-11-13 06:00:00,5982,4709460
2016-11-13 07:00:00,5684,4574764
2016-11-13 08:00:00,5494,4457232
2016-11-13 09:00:00,5283,4360180
2016-11-13 10:00:00,5007,4242760
2016-11-13 11:00:00,5721,6082860
2016-11-13 12:00:00,5202,13316348
2016-11-13 13:00:00,4455,9764496
2016-11-13 14:00:00,4074,6747196
2016-11-13 15:00:00,3809,5118764
2016-11-13 16:00:00,5071,5840468
2016-11-13 17:00:00,4947,6075868
2016-11-13 18:00:00,4487,5375188
2016-11-13 19:00:00,7171,32238388
2016-11-13 20:00:00,4117,4031208
2016-11-13 21:00:00,4524,4949640
2016-11-13 22:00:00,4040,4313868
2016-11-13 23:00:00,3768,4143504
2016-11-14 00:00:00,3536,4102780
2016-11-14 01:00:00,3341,3419404
2016-11-14 02:00:00,3211,3345496
2016-11-14 03:00:00,3008,3139088
2016-11-14 04:00:00,2879,3058776
2016-11-14 05:00:00,2690,2884908
2016-11-14 06:00:00,2318,2538948
2016-11-14 07:00:00,1979,2644816
2016-11-14 08:00:00,1854,2294156
2016-11-14 09:00:00,5104,9269904
2016-11-14 10:00:00,6569,14302180
2016-11-14 11:00:00,7915,22511342
2016-11-14 12:00:00,7064,12127818
2016-11-14 13:00:00,5487,9299044
2016-11-14 14:00:00,11412,10094316
2016-11-14 15:00:00,21692,26696892
2016-11-14 16:00:00,10087,9242708
2016-11-14 17:00:00,7830,7704644
2016-11-14 18:00:00,5094,4588060
2016-11-14 19:00:00,4344,4150944
2016-11-14 20:00:00,4664,9165904
2016-11-14 21:00:00,4479,5255104
2016-11-14 22:00:00,4414,4706888
2016-11-14 23:00:00,5262,8047190
2016-11-15 00:00:00,4993,7896202
2016-11-15 01:00:00,3200,3337120
2016-11-15 02:00:00,2860,2971884
2016-11-15 03:00:00,2727,2705748
2016-11-15 04:00:00,2635,2547784
2016-11-15 05:00:00,2569,2466524
2016-11-15 06:00:00,2521,2405016
2016-11-15 07:00:00,2474,2270632
2016-11-15 08:00:00,2464,2311968
2016-11-15 09:00:00,2682,4665620
2016-11-15 10:00:00,4010,7911946
2016-11-15 11:00:00,4548,7314004
2016-11-15 12:00:00,8272,17062912
2016-11-15 13:00:00,8504,25270391
2016-11-15 14:00:00,8611,34461527
2016-11-15 15:00:00,15825,73695681
2016-11-15 16:00:00,7576,35138792
2016-11-15 17:00:00,3410,16088388
2016-11-15 18:00:00,3136,20374390
2016-11-15 19:00:00,3615,28354324
2016-11-15 20:00:00,3465,59011176
2016-11-15 21:00:00,11440,156876834
2016-11-15 22:00:00,4066,33075771
2016-11-15 23:00:00,2838,55877558
2016-11-16 00:00:00,9274,139767608
2016-11-16 01:00:00,2567,33337744
2016-11-16 02:00:00,2558,34735746
2016-11-16 03:00:00,2507,35943028
2016-11-16 04:00:00,2501,36601040
2016-11-16 05:00:00,2440,29758604
2016-11-16 06:00:00,2353,21673288
2016-11-16 07:00:00,2658,26196248
2016-11-16 08:00:00,2957,26304728
2016-11-16 09:00:00,12701,51547328
2016-11-16 10:00:00,13802,67304224
2016-11-16 11:00:00,13607,71261880
2016-11-16 12:00:00,13340,71461856
2016-11-16 13:00:00,12674,95518252
2016-11-16 14:00:00,9266,103246777
2016-11-16 15:00:00,9806,155004659
2016-11-16 16:00:00,6034,60186180
2016-11-16 17:00:00,8300,90412796
2016-11-16 18:00:00,7461,69743048
2016-11-16 19:00:00,8046,53726864
2016-11-16 20:00:00,14309,159946216
2016-11-16 21:00:00,5962,49888815
2016-11-16 22:00:00,7921,68633240
2016-11-16 23:00:00,8357,73065624
2016-11-17 00:00:00,7602,58842884
2016-11-17 01:00:00,5993,48330712
2016-11-17 02:00:00,4555,39457284
2016-11-17 03:00:00,3824,27618372
2016-11-17 04:00:00,3157,19286112
2016-11-17 05:00:00,2792,16425184
2016-11-17 06:00:00,2678,16597484
2016-11-17 07:00:00,2445,13810876
2016-11-17 08:00:00,3543,14456192
2016-11-17 09:00:00,7110,21247676
2016-11-17 10:00:00,6239,22918288
2016-11-17 11:00:00,5929,41717684
2016-11-17 12:00:00,6099,53239484
2016-11-17 13:00:00,19469,99984536
2016-11-17 14:00:00,15202,49757564
2016-11-17 15:00:00,16032,125611496
2016-11-17 16:00:00,18681,111084108
2016-11-17 17:00:00,5630,69938496
2016-11-17 18:00:00,4758,41050024
2016-11-17 19:00:00,4092,32771672
2016-11-17 20:00:00,4041,34860172
2016-11-17 21:00:00,11525,38732174
2016-11-17 22:00:00,12456,45238286
2016-11-17 23:00:00,12109,40841575
2016-11-18 00:00:00,7563,40480161
2016-11-18 01:00:00,5656,39294016
2016-11-18 02:00:00,4246,38065124
2016-11-18 03:00:00,3830,39677676
2016-11-18 04:00:00,3314,32733340
2016-11-18 05:00:00,3037,30453956
2016-11-18 06:00:00,2920,28368664
2016-11-18 07:00:00,2813,27358392
2016-11-18 08:00:00,6582,49230632
2016-11-18 09:00:00,6407,46889432
2016-11-18 10:00:00,7206,64975480
2016-11-18 11:00:00,6493,47429728
2016-11-18 12:00:00,8095,44348412
2016-11-18 13:00:00,10598,44688556
2016-11-18 14:00:00,24135,125144120
2016-11-18 15:00:00,27422,244771492
2016-11-18 16:00:00,9783,78503180
2016-11-18 17:00:00,8310,45296788
2016-11-18 18:00:00,7806,32369693
2016-11-18 19:00:00,5982,20931050
2016-11-18 20:00:00,4694,20757392
2016-11-18 21:00:00,3709,17510364
2016-11-18 22:00:00,3540,16523224
2016-11-18 23:00:00,4315,16967880
2016-11-19 00:00:00,2912,14938412
2016-11-19 01:00:00,2665,14848196
2016-11-19 02:00:00,2471,14089276
2016-11-19 03:00:00,2369,14023388
2016-11-19 04:00:00,2250,12939860
2016-11-19 05:00:00,2081,11312228
2016-11-19 06:00:00,2161,13731172
2016-11-19 07:00:00,2241,15510972
2016-11-19 08:00:00,2158,14600396
2016-11-19 09:00:00,7603,19167044
2016-11-19 10:00:00,17963,26097636
2016-11-19 11:00:00,17610,20440104
2016-11-19 12:00:00,17053,17904410
2016-11-19 13:00:00,16018,13941232
2016-11-19 14:00:00,14929,14558964
2016-11-19 15:00:00,14721,16891836
2016-11-19 16:00:00,14130,17028472
2016-11-19 17:00:00,13124,14225940
2016-11-19 18:00:00,12564,13729028
2016-11-19 19:00:00,12027,14855424
2016-11-19 20:00:00,13064,16297204
2016-11-19 21:00:00,12297,17408140
2016-11-19 22:00:00,10588,17737276
2016-11-19 23:00:00,9873,17704684
2016-11-20 00:00:00,9022,17107036
2016-11-20 01:00:00,9027,19092792
2016-11-20 02:00:00,9548,23277287
2016-11-20 03:00:00,8159,20478520
2016-11-20 04:00:00,7014,16436704
2016-11-20 05:00:00,6307,16846712
2016-11-20 06:00:00,5876,17028716
2016-11-20 07:00:00,5460,15429472
2016-11-20 08:00:00,5304,16011088
2016-11-20 09:00:00,6003,12245484
2016-11-20 10:00:00,5696,11069656
2016-11-20 11:00:00,5501,11560164
2016-11-20 12:00:00,5321,12904084
2016-11-20 13:00:00,4817,13273096
2016-11-20 14:00:00,13230,16127716
2016-11-20 15:00:00,5931,21303692
2016-11-20 16:00:00,3353,9849004
2016-11-20 17:00:00,4032,10842876
2016-11-20 18:00:00,4933,12340832
2016-11-20 19:00:00,4855,12482420
2016-11-20 20:00:00,5318,25926576
2016-11-20 21:00:00,4521,11683148
2016-11-20 22:00:00,4355,10861976
2016-11-20 23:00:00,4238,10085960
2016-11-21 00:00:00,4119,9092616
2016-11-21 01:00:00,4038,9732864
2016-11-21 02:00:00,4014,10385864
2016-11-21 03:00:00,4016,11230460
2016-11-21 04:00:00,3970,11358340
2016-11-21 05:00:00,3882,10773850
2016-11-21 06:00:00,3779,10179093
2016-11-21 07:00:00,3703,9563584
2016-11-21 08:00:00,3650,9450404
2016-11-21 09:00:00,4058,16103572
2016-11-21 10:00:00,4267,19294892
2016-11-21 11:00:00,4343,19907940
2016-11-21 12:00:00,4540,87456954
2016-11-21 13:00:00,4149,78247300
2016-11-21 14:00:00,4662,60507272
2016-11-21 15:00:00,4210,27249344
2016-11-21 16:00:00,19125,45425312
2016-11-21 17:00:00,18789,37700660
2016-11-21 18:00:00,17427,35351416
2016-11-21 19:00:00,17266,35395112
2016-11-21 20:00:00,16082,29368088
2016-11-21 21:00:00,4981,21667592
2016-11-21 22:00:00,5242,43912200
2016-11-21 23:00:00,4161,33885568
2016-11-22 00:00:00,3451,18885332
2016-11-22 01:00:00,2872,5863068
2016-11-22 02:00:00,2724,4233588
2016-11-22 03:00:00,2590,3772880
2016-11-22 04:00:00,2513,3545848
2016-11-22 05:00:00,2474,3556483
2016-11-22 06:00:00,2386,3456586
2016-11-22 07:00:00,2332,3648596
2016-11-22 08:00:00,2297,3753954
2016-11-22 09:00:00,2676,4616836
2016-11-22 10:00:00,6797,8971108
2016-11-22 11:00:00,7551,48946050
2016-11-22 12:00:00,3037,11391632
2016-11-22 13:00:00,5169,41752800
2016-11-22 14:00:00,4166,48642596
2016-11-22 15:00:00,3988,17903964
2016-11-22 16:00:00,3558,9476876
2016-11-22 17:00:00,3895,20397252
2016-11-22 18:00:00,6150,34538953
2016-11-22 19:00:00,6929,57453289
2016-11-22 20:00:00,6925,68884318
2016-11-22 21:00:00,6923,78181564
2016-11-22 22:00:00,15538,87173924
2016-11-22 23:00:00,14091,88928060
2016-11-23 00:00:00,9236,81387293
2016-11-23 01:00:00,6961,81023692
2016-11-23 02:00:00,6006,84669596
2016-11-23 03:00:00,5926,87370672
2016-11-23 04:00:00,5256,76575320
2016-11-23 05:00:00,4960,69701496
2016-11-23 06:00:00,4892,70447500
2016-11-23 07:00:00,4844,71941012
2016-11-23 08:00:00,9729,66346436
2016-11-23 09:00:00,7683,44075212
2016-11-23 10:00:00,4614,24157820
2016-11-23 11:00:00,2902,12264705
2016-11-23 12:00:00,2811,11387571
2016-11-23 13:00:00,9374,21174148
2016-11-23 14:00:00,5276,19381508
2016-11-23 15:00:00,3817,21348100
2016-11-23 16:00:00,2628,16739916
2016-11-23 17:00:00,2157,10729731
2016-11-23 18:00:00,2039,8494221
2016-11-23 19:00:00,1955,8093128
2016-11-23 20:00:00,2034,10572463
2016-11-23 21:00:00,2315,10739566
2016-11-23 22:00:00,2942,10495399
2016-11-23 23:00:00,2497,9365232
2016-11-24 00:00:00,1964,7156640
2016-11-24 01:00:00,1830,6010304
2016-11-24 02:00:00,1732,5813664
2016-11-24 03:00:00,1710,5701744
2016-11-24 04:00:00,1760,5092704
2016-11-24 05:00:00,1303,3664976
2016-11-24 06:00:00,1151,3158880
2016-11-24 07:00:00,1133,2933936
2016-11-24 08:00:00,1178,3396946
2016-11-24 09:00:00,1617,6105344
2016-11-24 10:00:00,1355,4790976
2016-11-24 11:00:00,4510,8201724
2016-11-24 12:00:00,1743,6449248
2016-11-24 13:00:00,1183,3268000
2016-11-24 14:00:00,1185,2904290
2016-11-24 15:00:00,1304,2956840
2016-11-24 16:00:00,3936,5592384
2016-11-24 17:00:00,3913,5988320
2016-11-24 18:00:00,3418,6001466
2016-11-24 19:00:00,3072,5460202
2016-11-24 20:00:00,2676,5031798
2016-11-24 21:00:00,2258,4244632
2016-11-24 22:00:00,2407,4873078
2016-11-24 23:00:00,7266,7143344
2016-11-25 00:00:00,11165,9223997
2016-11-25 01:00:00,11010,8981437
2016-11-25 02:00:00,10899,9490998
2016-11-25 03:00:00,9347,10031020
2016-11-25 04:00:00,8715,8879820
2016-11-25 05:00:00,7691,6916724
2016-11-25 06:00:00,6156,5694468
2016-11-25 07:00:00,4993,4986184
2016-11-25 08:00:00,5004,9260072
2016-11-25 09:00:00,3988,3906780
2016-11-25 10:00:00,3747,3534196
2016-11-25 11:00:00,3633,3413668
2016-11-25 12:00:00,3338,3060236
2016-11-25 13:00:00,3674,13027734
2016-11-25 14:00:00,3120,6357802
2016-11-25 15:00:00,2807,2702028
2016-11-25 16:00:00,2726,2668368
2016-11-25 17:00:00,2494,2726080
2016-11-25 18:00:00,2235,2622152
2016-11-25 19:00:00,1965,3059288
2016-11-25 20:00:00,1746,2321260
2016-11-25 21:00:00,1952,3581828
2016-11-25 22:00:00,5723,4647764
2016-11-25 23:00:00,15091,9168920
2016-11-26 00:00:00,9641,6412224
2016-11-26 01:00:00,8568,5837624
2016-11-26 02:00:00,7552,5328576
2016-11-26 03:00:00,7081,5096672
2016-11-26 04:00:00,6850,4976028
2016-11-26 05:00:00,6734,4846236
2016-11-26 06:00:00,6486,4725832
2016-11-26 07:00:00,6327,4632996
2016-11-26 08:00:00,6054,4481304
2016-11-26 09:00:00,5734,7216422
2016-11-26 10:00:00,8152,33636574
2016-11-26 11:00:00,6934,22424574
2016-11-26 12:00:00,5483,9973110
2016-11-26 13:00:00,5086,6809106
2016-11-26 14:00:00,5101,8794410
2016-11-26 15:00:00,4577,5343266
2016-11-26 16:00:00,11279,143584538
2016-11-26 17:00:00,10615,140130300
2016-11-26 18:00:00,10022,132966544
2016-11-26 19:00:00,10624,114130260
2016-11-26 20:00:00,6777,66533220
2016-11-26 21:00:00,4397,28514824
2016-11-26 22:00:00,11020,13137420
2016-11-26 23:00:00,8739,7926864
2016-11-27 00:00:00,7306,5913816
2016-11-27 01:00:00,5469,4765420
2016-11-27 02:00:00,5140,4526348
2016-11-27 03:00:00,5041,4202032
2016-11-27 04:00:00,4792,4022304
2016-11-27 05:00:00,4377,3805372
2016-11-27 06:00:00,3834,3536420
2016-11-27 07:00:00,3472,3321484
2016-11-27 08:00:00,3351,3687796
2016-11-27 09:00:00,3353,3909872
2016-11-27 10:00:00,5922,53114828
2016-11-27 11:00:00,6330,54830008
2016-11-27 12:00:00,6460,54776148
2016-11-27 13:00:00,5749,48823940
2016-11-27 14:00:00,4980,39151148
2016-11-27 15:00:00,3721,20537976
2016-11-27 16:00:00,2994,9655916
2016-11-27 17:00:00,2426,6223564
2016-11-27 18:00:00,2231,5475474
2016-11-27 19:00:00,2788,12852416
2016-11-27 20:00:00,2151,5501932
2016-11-27 21:00:00,2043,5217716
2016-11-27 22:00:00,2025,5251840
2016-11-27 23:00:00,1873,4976084
2016-11-28 00:00:00,1727,4593652
2016-11-28 01:00:00,1641,4368684
2016-11-28 02:00:00,1912,5004982
2016-11-28 03:00:00,1680,4283622
2016-11-28 04:00:00,2144,7073112
2016-11-28 05:00:00,2088,8379492
2016-11-28 06:00:00,1673,5488556
2016-11-28 07:00:00,1357,3421996
2016-11-28 08:00:00,1200,2703724
2016-11-28 09:00:00,1643,13694382
2016-11-28 10:00:00,2825,24124418
2016-11-28 11:00:00,12812,57012414
2016-11-28 12:00:00,11901,64759338
2016-11-28 13:00:00,6012,82102202
2016-11-28 14:00:00,12820,155503573
2016-11-28 15:00:00,14227,171765241
2016-11-28 16:00:00,14277,172173751
2016-11-28 17:00:00,8371,117237380
2016-11-28 18:00:00,12539,151755978
2016-11-28 19:00:00,12621,155836409
2016-11-28 20:00:00,9378,131926420
2016-11-28 21:00:00,7600,120188770
2016-11-28 22:00:00,7630,111865015
2016-11-28 23:00:00,10519,106446194
2016-11-29 00:00:00,9876,102627642
2016-11-29 01:00:00,8456,88250752
2016-11-29 02:00:00,7570,73825686
2016-11-29 03:00:00,7515,66474539
2016-11-29 04:00:00,8275,67112358
2016-11-29 05:00:00,7843,57052228
2016-11-29 06:00:00,5782,33209758
2016-11-29 07:00:00,5122,21017008
2016-11-29 08:00:00,4706,16036825
2016-11-29 09:00:00,4505,7532440
2016-11-29 10:00:00,7504,77630206
2016-11-29 11:00:00,9695,112474581
2016-11-29 12:00:00,10417,121569651
2016-11-29 13:00:00,9155,98872854
2016-11-29 14:00:00,7369,77986302
2016-11-29 15:00:00,9215,56993472
2016-11-29 16:00:00,6946,70492654
2016-11-29 17:00:00,7821,75121225
2016-11-29 18:00:00,9291,90020344
2016-11-29 19:00:00,8648,89447342
2016-11-29 20:00:00,21841,106877948
2016-11-29 21:00:00,27065,99091184
2016-11-29 22:00:00,29700,89791172
2016-11-29 23:00:00,28548,80851272
2016-11-30 00:00:00,26706,74576888
2016-11-30 01:00:00,16729,57256520
2016-11-30 02:00:00,14740,49459128
2016-11-30 03:00:00,15042,57079464
2016-11-30 04:00:00,14387,49371964
2016-11-30 05:00:00,14574,51045724
2016-11-30 06:00:00,14404,50083752
2016-11-30 07:00:00,14386,51233128
2016-11-30 08:00:00,14412,48979624
2016-11-30 09:00:00,14434,49346508
2016-11-30 10:00:00,14481,45220046
2016-11-30 11:00:00,21876,52309256
2016-11-30 12:00:00,13945,33005264
2016-11-30 13:00:00,13545,25573772
2016-11-30 14:00:00,14011,33943744
2016-11-30 15:00:00,14419,24507836
2016-11-30 16:00:00,13328,16855572
2016-11-30 17:00:00,15475,28752378
2016-11-30 18:00:00,14334,18038640
2016-11-30 19:00:00,13680,12280316
2016-11-30 20:00:00,13465,12035840
2016-11-30 21:00:00,13701,13542388
2016-11-30 22:00:00,13486,13691566
2016-11-30 23:00:00,13764,16010987
2016-12-01 00:00:00,13648,13248386
2016-12-01 01:00:00,14875,13720026
2016-12-01 02:00:00,14005,12648185
2016-12-01 03:00:00,12200,10746073
2016-12-01 04:00:00,11758,10129636
2016-12-01 05:00:00,11388,9441000
2016-12-01 06:00:00,11128,9261312
2016-12-01 07:00:00,11104,11957392
2016-12-01 08:00:00,10880,12607330
2016-12-01 09:00:00,11589,13704368
2016-12-01 10:00:00,13191,21800420
2016-12-01 11:00:00,18409,35252403
2016-12-01 12:00:00,13091,16490154
2016-12-01 13:00:00,12537,16532310
2016-12-01 14:00:00,12195,21670546
2016-12-01 15:00:00,12212,22336727
2016-12-01 16:00:00,11874,20558189
2016-12-01 17:00:00,15810,30234980
2016-12-01 18:00:00,10766,15301604
2016-12-01 19:00:00,10370,13730280
2016-12-01 20:00:00,9950,12386024
2016-12-01 21:00:00,10093,17355852
2016-12-01 22:00:00,9747,16583336
2016-12-01 23:00:00,9906,14230908
2016-12-02 00:00:00,9542,12984140
2016-12-02 01:00:00,9367,12078300
2016-12-02 02:00:00,9017,10272808
2016-12-02 03:00:00,8692,9416604
2016-12-02 04:00:00,8437,9176092
2016-12-02 05:00:00,8261,9047680
2016-12-02 06:00:00,8105,8953916
2016-12-02 07:00:00,7728,8553672
2016-12-02 08:00:00,7475,8971616
2016-12-02 09:00:00,14499,30595470
2016-12-02 10:00:00,14639,49965104
2016-12-02 11:00:00,9034,57412156
2016-12-02 12:00:00,8557,30972964
2016-12-02 13:00:00,8316,28608984
2016-12-02 14:00:00,8269,42602068
2016-12-02 15:00:00,10262,31690880
2016-12-02 16:00:00,9869,29711604
2016-12-02 17:00:00,9412,27297672
2016-12-02 18:00:00,8933,23096885
2016-12-02 19:00:00,8605,14369025
2016-12-02 20:00:00,8866,15233996
2016-12-02 21:00:00,15497,17911688
2016-12-02 22:00:00,9564,17359846
2016-12-02 23:00:00,33731,56235987
2016-12-03 00:00:00,27046,49994476
2016-12-03 01:00:00,14328,23318984
2016-12-03 02:00:00,11785,18234840
2016-12-03 03:00:00,11346,17881184
2016-12-03 04:00:00,11027,17397804
2016-12-03 05:00:00,9796,14946096
2016-12-03 06:00:00,9204,13817628
2016-12-03 07:00:00,6944,9342128
2016-12-03 08:00:00,10311,9642544
2016-12-03 09:00:00,19302,13170848
2016-12-03 10:00:00,6472,9740632
2016-12-03 11:00:00,5006,5395652
2016-12-03 12:00:00,5217,5697132
2016-12-03 13:00:00,8270,7121796
2016-12-03 14:00:00,7120,39258676
2016-12-03 15:00:00,6317,38525600
2016-12-03 16:00:00,12075,41335472
2016-12-03 17:00:00,8832,39323104
2016-12-03 18:00:00,7232,36888212
2016-12-03 19:00:00,5374,29578920
2016-12-03 20:00:00,3970,20946192
2016-12-03 21:00:00,3822,16551840
2016-12-03 22:00:00,3447,13031564
2016-12-03 23:00:00,3236,12677848
2016-12-04 00:00:00,3019,12218684
2016-12-04 01:00:00,2796,11972344
2016-12-04 02:00:00,2693,12338880
2016-12-04 03:00:00,4537,27939488
2016-12-04 04:00:00,4353,25278674
2016-12-04 05:00:00,3581,15014160
2016-12-04 06:00:00,3081,12793588
2016-12-04 07:00:00,2698,10700272
2016-12-04 08:00:00,2563,9936200
2016-12-04 09:00:00,2450,8824448
2016-12-04 10:00:00,2369,7475288
2016-12-04 11:00:00,2039,6562488
2016-12-04 12:00:00,1919,7382364
2016-12-04 13:00:00,1744,4882498
2016-12-04 14:00:00,1657,4577741
2016-12-04 15:00:00,1583,5206177
2016-12-04 16:00:00,1401,4667431
2016-12-04 17:00:00,1303,4532084
2016-12-04 18:00:00,1370,5442700
2016-12-04 19:00:00,1633,6795736
2016-12-04 20:00:00,1296,4908484
2016-12-04 21:00:00,1105,4363808
2016-12-04 22:00:00,10022,44123464
2016-12-04 23:00:00,14864,52345856
2016-12-05 00:00:00,10465,48631316
2016-12-05 01:00:00,9046,45032268
2016-12-05 02:00:00,6264,35074104
2016-12-05 03:00:00,5404,30972288
2016-12-05 04:00:00,4373,24780324
2016-12-05 05:00:00,3149,17422316
2016-12-05 06:00:00,2403,12954316
2016-12-05 07:00:00,1951,10412184
2016-12-05 08:00:00,1963,10886884
2016-12-05 09:00:00,1743,7969198
2016-12-05 10:00:00,3199,13062443
2016-12-05 11:00:00,6183,27694807
2016-12-05 12:00:00,3882,12793308
2016-12-05 13:00:00,8297,20717020
2016-12-05 14:00:00,10034,27538812
2016-12-05 15:00:00,23404,58307368
2016-12-05 16:00:00,7802,32266752
2016-12-05 17:00:00,6592,27674663
2016-12-05 18:00:00,6209,25818011
2016-12-05 19:00:00,5543,23734461
2016-12-05 20:00:00,5486,26767109
2016-12-05 21:00:00,4000,22710537
2016-12-05 22:00:00,2623,14425530
2016-12-05 23:00:00,1889,8177962
2016-12-06 00:00:00,1837,7336822
2016-12-06 01:00:00,1808,5362352
2016-12-06 02:00:00,1613,4217864
2016-12-06 03:00:00,1549,3701448
2016-12-06 04:00:00,1498,3398184
2016-12-06 05:00:00,1397,2725128
2016-12-06 06:00:00,1377,2584928
2016-12-06 07:00:00,1344,2805476
2016-12-06 08:00:00,1422,3361656
2016-12-06 09:00:00,4817,12710592
2016-12-06 10:00:00,2993,7445540
2016-12-06 11:00:00,4073,40227372
2016-12-06 12:00:00,4752,42430516
2016-12-06 13:00:00,4370,43343076
2016-12-06 14:00:00,6349,48878840
2016-12-06 15:00:00,5428,36066944
2016-12-06 16:00:00,16357,50870760
2016-12-06 17:00:00,15894,48118148
2016-12-06 18:00:00,2699,21686932
2016-12-06 19:00:00,6580,29958416
2016-12-06 20:00:00,11993,26135716
2016-12-06 21:00:00,9055,20064304
2016-12-06 22:00:00,8678,18032216
2016-12-06 23:00:00,8446,17926360
2016-12-07 00:00:00,8350,17213264
2016-12-07 01:00:00,8221,15295536
2016-12-07 02:00:00,8116,12797628
2016-12-07 03:00:00,8024,12109480
2016-12-07 04:00:00,7907,11874092
2016-12-07 05:00:00,7769,12164824
2016-12-07 06:00:00,7378,11355148
2016-12-07 07:00:00,7202,10667096
2016-12-07 08:00:00,7264,11720164
2016-12-07 09:00:00,8265,17797924
2016-12-07 10:00:00,13616,30842588
2016-12-07 11:00:00,33272,145909620
2016-12-07 12:00:00,11430,55720584
2016-12-07 13:00:00,10990,58568895
2016-12-07 14:00:00,9757,45186516
2016-12-07 15:00:00,9963,38272016
2016-12-07 16:00:00,10166,40242652
2016-12-07 17:00:00,9213,29350516
2016-12-07 18:00:00,8894,31274784
2016-12-07 19:00:00,9839,43130272
2016-12-07 20:00:00,8860,33710854
2016-12-07 21:00:00,8561,37988192
2016-12-07 22:00:00,10397,46234931
2016-12-07 23:00:00,9335,35110334
2016-12-08 00:00:00,6815,26225445
2016-12-08 01:00:00,7093,22874052
2016-12-08 02:00:00,6858,22204813
2016-12-08 03:00:00,6484,21019624
2016-12-08 04:00:00,6264,21047464
2016-12-08 05:00:00,5920,19122728
2016-12-08 06:00:00,5910,18595230
2016-12-08 07:00:00,5446,17300756
2016-12-08 08:00:00,5480,17102648
2016-12-08 09:00:00,6743,25031456
2016-12-08 10:00:00,5688,20908972
2016-12-08 11:00:00,5811,24033228
2016-12-08 12:00:00,5044,19177288
2016-12-08 13:00:00,6152,26388308
2016-12-08 14:00:00,8031,46576036
2016-12-08 15:00:00,5859,27687484
2016-12-08 16:00:00,5971,25939204
2016-12-08 17:00:00,5825,25250104
2016-12-08 18:00:00,6650,30790234
2016-12-08 19:00:00,5610,24195258
2016-12-08 20:00:00,4811,19577016
2016-12-08 21:00:00,4510,17689324
2016-12-08 22:00:00,4733,20979016
2016-12-08 23:00:00,4381,24303948
2016-12-09 00:00:00,4525,30416228
2016-12-09 01:00:00,4953,34028348
2016-12-09 02:00:00,4890,35178964
2016-12-09 03:00:00,4972,39854576
2016-12-09 04:00:00,5164,45288288
2016-12-09 05:00:00,5295,47885116
2016-12-09 06:00:00,5267,48358620
2016-12-09 07:00:00,5108,46525384
2016-12-09 08:00:00,5048,45274872
2016-12-09 09:00:00,5642,43650236
2016-12-09 10:00:00,7033,57787472
2016-12-09 11:00:00,16628,66259520
2016-12-09 12:00:00,16387,96741440
2016-12-09 13:00:00,11393,73974634
2016-12-09 14:00:00,8885,46029594
2016-12-09 15:00:00,7702,49518215
2016-12-09 16:00:00,16737,226241010
2016-12-09 17:00:00,9059,80447024
2016-12-09 18:00:00,9022,44183380
2016-12-09 19:00:00,10436,41126564
2016-12-09 20:00:00,15924,39554476
2016-12-09 21:00:00,15586,38269697
2016-12-09 22:00:00,14892,35963269
2016-12-09 23:00:00,14326,35386516
2016-12-10 00:00:00,13749,34847200
2016-12-10 01:00:00,12592,32156716
2016-12-10 02:00:00,11564,29308040
2016-12-10 03:00:00,10861,27635440
2016-12-10 04:00:00,10554,28939056
2016-12-10 05:00:00,10135,28162996
2016-12-10 06:00:00,9694,27620596
2016-12-10 07:00:00,9148,26562540
2016-12-10 08:00:00,8157,25269132
2016-12-10 09:00:00,7428,23001948
2016-12-10 10:00:00,7023,20815436
2016-12-10 11:00:00,6295,16625036
2016-12-10 12:00:00,6203,14333656
2016-12-10 13:00:00,17377,301418220
2016-12-10 14:00:00,11515,157392260
2016-12-10 15:00:00,5801,24439452
2016-12-10 16:00:00,4666,10152492
2016-12-10 17:00:00,4372,8596608
2016-12-10 18:00:00,4455,9674108
2016-12-10 19:00:00,4132,7673732
2016-12-10 20:00:00,4109,8547828
2016-12-10 21:00:00,4261,8477312
2016-12-10 22:00:00,5284,9985444
2016-12-10 23:00:00,5122,9881097
2016-12-11 00:00:00,4924,10056220
2016-12-11 01:00:00,4767,10962268
2016-12-11 02:00:00,4513,10466596
2016-12-11 03:00:00,4167,9803940
2016-12-11 04:00:00,3809,8061164
2016-12-11 05:00:00,3644,7423164
2016-12-11 06:00:00,3549,7364284
2016-12-11 07:00:00,3522,8898204
2016-12-11 08:00:00,3441,8690128
2016-12-11 09:00:00,3446,9008360
2016-12-11 10:00:00,13770,127818796
2016-12-11 11:00:00,5060,51813764
2016-12-11 12:00:00,4200,19456016
2016-12-11 13:00:00,7083,12891436
2016-12-11 14:00:00,8519,10755864
2016-12-11 15:00:00,14412,13454684
2016-12-11 16:00:00,3528,8243160
2016-12-11 17:00:00,3586,8769084
2016-12-11 18:00:00,10468,11234556
2016-12-11 19:00:00,18457,14704464
2016-12-11 20:00:00,4234,11382316
2016-12-11 21:00:00,3425,6321220
2016-12-11 22:00:00,3300,5800844
2016-12-11 23:00:00,3211,5528312
2016-12-12 00:00:00,6945,7181732
2016-12-12 01:00:00,6502,7548180
2016-12-12 02:00:00,2356,5463128
2016-12-12 03:00:00,2176,5082324
2016-12-12 04:00:00,2142,4977896
2016-12-12 05:00:00,2078,4865352
2016-12-12 06:00:00,1937,4351612
2016-12-12 07:00:00,1838,4057332
2016-12-12 08:00:00,1830,3893244
2016-12-12 09:00:00,1809,4006602
2016-12-12 10:00:00,1849,5081160
2016-12-12 11:00:00,1899,4880820
2016-12-12 12:00:00,3421,6029388
2016-12-12 13:00:00,13996,35612424
2016-12-12 14:00:00,6845,15660724
2016-12-12 15:00:00,11668,34256592
2016-12-12 16:00:00,38244,108553330
2016-12-12 17:00:00,9005,42458024
2016-12-12 18:00:00,2605,11518384
2016-12-12 19:00:00,1879,6217244
2016-12-12 20:00:00,3057,11593084
2016-12-12 21:00:00,3437,13551576
2016-12-12 22:00:00,8164,25783172
2016-12-12 23:00:00,5518,15187308
2016-12-13 00:00:00,4711,12020308
2016-12-13 01:00:00,3127,8239296
2016-12-13 02:00:00,1676,5812332
2016-12-13 03:00:00,1574,4577752
2016-12-13 04:00:00,1561,4460120
2016-12-13 05:00:00,1530,4359252
2016-12-13 06:00:00,1523,4313348
2016-12-13 07:00:00,1509,4195924
2016-12-13 08:00:00,1503,4182900
2016-12-13 09:00:00,3461,10321274
2016-12-13 10:00:00,3474,12259688
2016-12-13 11:00:00,3157,14835540
2016-12-13 12:00:00,4331,23278108
2016-12-13 13:00:00,2628,13531016
2016-12-13 14:00:00,5286,27238276
2016-12-13 15:00:00,5300,27550608
2016-12-13 16:00:00,3936,23342560
2016-12-13 17:00:00,7436,29736452
2016-12-13 18:00:00,8269,31730476
2016-12-13 19:00:00,5850,21998276
2016-12-13 20:00:00,4770,16810260
2016-12-13 21:00:00,5332,17778888
2016-12-13 22:00:00,5772,30384816
2016-12-13 23:00:00,6121,26085356
2016-12-14 00:00:00,5670,18529276
2016-12-14 01:00:00,5891,16939744
2016-12-14 02:00:00,5771,16410224
2016-12-14 03:00:00,5600,15987540
2016-12-14 04:00:00,5455,15594672
2016-12-14 05:00:00,5202,14383072
2016-12-14 06:00:00,4945,13838616
2016-12-14 07:00:00,5228,16744068
2016-12-14 08:00:00,4628,12805564
2016-12-14 09:00:00,5251,16241200
2016-12-14 10:00:00,6427,35260604
2016-12-14 11:00:00,7977,44335692
2016-12-14 12:00:00,5429,21082772
2016-12-14 13:00:00,8864,21969412
2016-12-14 14:00:00,9111,22879485
2016-12-14 15:00:00,8943,28106420
2016-12-14 16:00:00,9294,41191024
2016-12-14 17:00:00,7740,19788692
2016-12-14 18:00:00,7394,20751264
2016-12-14 19:00:00,7159,20301260
2016-12-14 20:00:00,7333,20572160
2016-12-14 21:00:00,7111,18927904
2016-12-14 22:00:00,6765,17273808
2016-12-14 23:00:00,6503,15279932
2016-12-15 00:00:00,6292,16119340
2016-12-15 01:00:00,6222,14804852
2016-12-15 02:00:00,6309,14210752
2016-12-15 03:00:00,6280,14505554
2016-12-15 04:00:00,6173,13589618
2016-12-15 05:00:00,6129,13049158
2016-12-15 06:00:00,5869,11619686
2016-12-15 07:00:00,5797,11942534
2016-12-15 08:00:00,6165,14305750
2016-12-15 09:00:00,6088,13147134
2016-12-15 10:00:00,9538,14359190
2016-12-15 11:00:00,8501,39379772
2016-12-15 12:00:00,7114,22068120
2016-12-15 13:00:00,7931,42617149
2016-12-15 14:00:00,8158,28034309
2016-12-15 15:00:00,7990,41376429
2016-12-15 16:00:00,6480,18882671
2016-12-15 17:00:00,6231,14424471
2016-12-15 18:00:00,6512,22278163
2016-12-15 19:00:00,7240,51379913
2016-12-15 20:00:00,5813,11456873
2016-12-15 21:00:00,6848,14234644
2016-12-15 22:00:00,6457,12670032
2016-12-15 23:00:00,6774,92151920
2016-12-16 00:00:00,6425,88116892
2016-12-16 01:00:00,6139,87299756
2016-12-16 02:00:00,5954,86909940
2016-12-16 03:00:00,5709,86301500
2016-12-16 04:00:00,5564,87455764
2016-12-16 05:00:00,5122,84063556
2016-12-16 06:00:00,4891,78171296
2016-12-16 07:00:00,4607,57697672
2016-12-16 08:00:00,4356,39825932
2016-12-16 09:00:00,4494,28263784
2016-12-16 10:00:00,3964,13039620
2016-12-16 11:00:00,4051,10472486
2016-12-16 12:00:00,4413,9985112
2016-12-16 13:00:00,3922,9599848
2016-12-16 14:00:00,3975,10141620
2016-12-16 15:00:00,4305,11185624
2016-12-16 16:00:00,8061,15109600
2016-12-16 17:00:00,7546,15856656
2016-12-16 18:00:00,7200,13983762
2016-12-16 19:00:00,7273,16684987
2016-12-16 20:00:00,7762,25832343
2016-12-16 21:00:00,7440,24151956
2016-12-16 22:00:00,7219,22443140
2016-12-16 23:00:00,7013,21967388
2016-12-17 00:00:00,6754,18717992
2016-12-17 01:00:00,7002,18201232
2016-12-17 02:00:00,6512,15438792
2016-12-17 03:00:00,6459,14873224
2016-12-17 04:00:00,6386,13221392
2016-12-17 05:00:00,6290,12291980
2016-12-17 06:00:00,6248,12295664
2016-12-17 07:00:00,6096,11973936
2016-12-17 08:00:00,10827,13993856
2016-12-17 09:00:00,11142,12857120
2016-12-17 10:00:00,7716,10174724
2016-12-17 11:00:00,8410,14132800
2016-12-17 12:00:00,6111,10477548
2016-12-17 13:00:00,5769,10461204
2016-12-17 14:00:00,7029,26640488
2016-12-17 15:00:00,7249,11364244
2016-12-17 16:00:00,7088,9864840
2016-12-17 17:00:00,7105,9306880
2016-12-17 18:00:00,6717,8412720
2016-12-17 19:00:00,6524,7655648
2016-12-17 20:00:00,6446,7211252
2016-12-17 21:00:00,6477,7690088
2016-12-17 22:00:00,6406,8034308
2016-12-17 23:00:00,7142,18442724
2016-12-18 00:00:00,6544,10609880
2016-12-18 01:00:00,5916,8463972
2016-12-18 02:00:00,5354,7332556
2016-12-18 03:00:00,5016,6146460
2016-12-18 04:00:00,5072,7372556
2016-12-18 05:00:00,4704,6972160
2016-12-18 06:00:00,4665,6929044
2016-12-18 07:00:00,4535,6229648
2016-12-18 08:00:00,4410,6008632
2016-12-18 09:00:00,4336,5810940
2016-12-18 10:00:00,5936,25348248
2016-12-18 11:00:00,6287,16609600
2016-12-18 12:00:00,10630,8414380
2016-12-18 13:00:00,9079,7420004
2016-12-18 14:00:00,8436,9213032
2016-12-18 15:00:00,7029,8877576
2016-12-18 16:00:00,9846,43864176
2016-12-18 17:00:00,11563,79605360
2016-12-18 18:00:00,12421,102437904
2016-12-18 19:00:00,12652,109741908
2016-12-18 20:00:00,11468,93249240
2016-12-18 21:00:00,8287,69388404
2016-12-18 22:00:00,7490,110565128
2016-12-18 23:00:00,6774,98094180
2016-12-19 00:00:00,6078,67823760
2016-12-19 01:00:00,5494,29661216
2016-12-19 02:00:00,5022,12842336
2016-12-19 03:00:00,4857,8772376
2016-12-19 04:00:00,4773,8301780
2016-12-19 05:00:00,4709,7844684
2016-12-19 06:00:00,4549,7173484
2016-12-19 07:00:00,4419,6890712
2016-12-19 08:00:00,4943,17094424
2016-12-19 09:00:00,6047,23446804
2016-12-19 10:00:00,4754,16086644
2016-12-19 11:00:00,5895,30817752
2016-12-19 12:00:00,5834,18841120
2016-12-19 13:00:00,8613,18068160
2016-12-19 14:00:00,10630,25652868
2016-12-19 15:00:00,4643,14246064
2016-12-19 16:00:00,7287,77014364
2016-12-19 17:00:00,5059,22995476
2016-12-19 18:00:00,4534,13906640
2016-12-19 19:00:00,6396,43535486
2016-12-19 20:00:00,4680,14170482
2016-12-19 21:00:00,4490,13868682
2016-12-19 22:00:00,4201,10928266
2016-12-19 23:00:00,4305,10971910
2016-12-20 00:00:00,4091,10409918
2016-12-20 01:00:00,3833,9487306
2016-12-20 02:00:00,3397,8102526
2016-12-20 03:00:00,3214,7267970
2016-12-20 04:00:00,3091,6843834
2016-12-20 05:00:00,3039,6601370
2016-12-20 06:00:00,3017,6469078
2016-12-20 07:00:00,3055,6189118
2016-12-20 08:00:00,2960,6017118
2016-12-20 09:00:00,3138,6781642
2016-12-20 10:00:00,4870,10154450
2016-12-20 11:00:00,3564,8559976
2016-12-20 12:00:00,3838,10768106
2016-12-20 13:00:00,5044,24659822
2016-12-20 14:00:00,6891,38172708
2016-12-20 15:00:00,4460,21455652
2016-12-20 16:00:00,4341,20042333
2016-12-20 17:00:00,5682,25646031
2016-12-20 18:00:00,4872,19438195
2016-12-20 19:00:00,4129,11945235
2016-12-20 20:00:00,4492,18682811
2016-12-20 21:00:00,3548,10809463
2016-12-20 22:00:00,4317,19006723
2016-12-20 23:00:00,3817,14250551
2016-12-21 00:00:00,3629,15702909
2016-12-21 01:00:00,3304,10339393
2016-12-21 02:00:00,3438,11024765
2016-12-21 03:00:00,4084,12923155
2016-12-21 04:00:00,3848,12198560
2016-12-21 05:00:00,2820,9840236
2016-12-21 06:00:00,2402,8099138
2016-12-21 07:00:00,3318,10846647
2016-12-21 08:00:00,4160,20979741
2016-12-21 09:00:00,3900,19439636
2016-12-21 10:00:00,5254,26417648
2016-12-21 11:00:00,6305,26952174
2016-12-21 12:00:00,14910,129877920
2016-12-21 13:00:00,4259,17666879
2016-12-21 14:00:00,23129,190157439
2016-12-21 15:00:00,17616,155059393
2016-12-21 16:00:00,13131,113445968
2016-12-21 17:00:00,12768,111437824
2016-12-21 18:00:00,12595,110089116
2016-12-21 19:00:00,13509,113778720
2016-12-21 20:00:00,14861,117145528
2016-12-21 21:00:00,12882,108818492
2016-12-21 22:00:00,12679,107561708
2016-12-21 23:00:00,12491,106571328
2016-12-22 00:00:00,12300,104957768
2016-12-22 01:00:00,12006,102893796
2016-12-22 02:00:00,11749,101056032
2016-12-22 03:00:00,11468,98630392
2016-12-22 04:00:00,11220,96113144
2016-12-22 05:00:00,10947,94062224
2016-12-22 06:00:00,10692,91685880
2016-12-22 07:00:00,10467,89096800
2016-12-22 08:00:00,10089,85300300
2016-12-22 09:00:00,9956,83618432
2016-12-22 10:00:00,9514,80711728
2016-12-22 11:00:00,9365,77062730
2016-12-22 12:00:00,9074,74185630
2016-12-22 13:00:00,8867,71823147
2016-12-22 14:00:00,9517,74225924
2016-12-22 15:00:00,20158,365463788
2016-12-22 16:00:00,20335,112343196
2016-12-22 17:00:00,17338,86225920
2016-12-22 18:00:00,9595,61863770
2016-12-22 19:00:00,8605,58185515
2016-12-22 20:00:00,7846,57065762
2016-12-22 21:00:00,7644,63360376
2016-12-22 22:00:00,117182,344105200
2016-12-22 23:00:00,74566,201685372
2016-12-23 00:00:00,45996,129821416
2016-12-23 01:00:00,45214,122101596
2016-12-23 02:00:00,43251,114980088
2016-12-23 03:00:00,36346,99008136
2016-12-23 04:00:00,26623,79516848
2016-12-23 05:00:00,19796,61678904
2016-12-23 06:00:00,12080,44531940
2016-12-23 07:00:00,7951,34839980
2016-12-23 08:00:00,4905,30473072
2016-12-23 09:00:00,5894,40635524
2016-12-23 10:00:00,4640,26178598
2016-12-23 11:00:00,4335,24720576
2016-12-23 12:00:00,5329,28287988
2016-12-23 13:00:00,5057,27919308
2016-12-23 14:00:00,4339,29634196
2016-12-23 15:00:00,4304,26182064
2016-12-23 16:00:00,4792,25173496
2016-12-23 17:00:00,4284,23235510
2016-12-23 18:00:00,3829,22188466
2016-12-23 19:00:00,3775,21374590
2016-12-23 20:00:00,4713,23701132
2016-12-23 21:00:00,4741,22036959
2016-12-23 22:00:00,19291,29772863
2016-12-23 23:00:00,7485,22533149
2016-12-24 00:00:00,3587,20982292
2016-12-24 01:00:00,3208,19945948
2016-12-24 02:00:00,2904,15759656
2016-12-24 03:00:00,2759,16132504
2016-12-24 04:00:00,2553,13282132
2016-12-24 05:00:00,2443,12569128
2016-12-24 06:00:00,2316,11593280
2016-12-24 07:00:00,2289,15704144
2016-12-24 08:00:00,5485,22994308
2016-12-24 09:00:00,8309,18125684
2016-12-24 10:00:00,8320,16815520
2016-12-24 11:00:00,8458,16644862
2016-12-24 12:00:00,8700,16663071
2016-12-24 13:00:00,9487,20827285
2016-12-24 14:00:00,7743,16703237
2016-12-24 15:00:00,7507,16869747
2016-12-24 16:00:00,6978,17073444
2016-12-24 17:00:00,7130,13897204
2016-12-24 18:00:00,7499,13889788
2016-12-24 19:00:00,5346,11369972
2016-12-24 20:00:00,5172,10789640
2016-12-24 21:00:00,5040,10441796
2016-12-24 22:00:00,5062,12144936
2016-12-24 23:00:00,8244,15346368
2016-12-25 00:00:00,5790,12589752
2016-12-25 01:00:00,5568,12148328
2016-12-25 02:00:00,5408,11428328
2016-12-25 03:00:00,5416,11638048
2016-12-25 04:00:00,5407,11734192
2016-12-25 05:00:00,5400,11691404
2016-12-25 06:00:00,5378,11435020
2016-12-25 07:00:00,5305,11034740
2016-12-25 08:00:00,5343,11096304
2016-12-25 09:00:00,5111,10479360
2016-12-25 10:00:00,4834,9873780
2016-12-25 11:00:00,4030,8956236
2016-12-25 12:00:00,3766,8086768
2016-12-25 13:00:00,3388,7455804
2016-12-25 14:00:00,2973,6860340
2016-12-25 15:00:00,3608,7850068
2016-12-25 16:00:00,3596,9744184
2016-12-25 17:00:00,3187,6876720
2016-12-25 18:00:00,2271,5891212
2016-12-25 19:00:00,2734,6191900
2016-12-25 20:00:00,4197,9190060
2016-12-25 21:00:00,4833,10407468
2016-12-25 22:00:00,4033,9445764
2016-12-25 23:00:00,3206,7599400
2016-12-26 00:00:00,3107,19111324
2016-12-26 01:00:00,1828,4878364
2016-12-26 02:00:00,1508,4180096
2016-12-26 03:00:00,1448,4055192
2016-12-26 04:00:00,1426,3940096
2016-12-26 05:00:00,1282,3334480
2016-12-26 06:00:00,1137,3197076
2016-12-26 07:00:00,4111,4595980
2016-12-26 08:00:00,2518,8438856
2016-12-26 09:00:00,2196,4882574
2016-12-26 10:00:00,1151,3310446
2016-12-26 11:00:00,1278,4548066
2016-12-26 12:00:00,1868,23928440
2016-12-26 13:00:00,1458,11998344
2016-12-26 14:00:00,1852,7499067
2016-12-26 15:00:00,1699,6783405
2016-12-26 16:00:00,6034,61762666
2016-12-26 17:00:00,2880,12095772
2016-12-26 18:00:00,2369,11112672
2016-12-26 19:00:00,2579,10839908
2016-12-26 20:00:00,2480,7727616
2016-12-26 21:00:00,2236,6399588
2016-12-26 22:00:00,2099,6330880
2016-12-26 23:00:00,1780,6143292
2016-12-27 00:00:00,1713,7058920
2016-12-27 01:00:00,1524,5858084
2016-12-27 02:00:00,1458,5227560
2016-12-27 03:00:00,1516,6467104
2016-12-27 04:00:00,1447,5977748
2016-12-27 05:00:00,1396,5507864
2016-12-27 06:00:00,1290,5122884
2016-12-27 07:00:00,1456,7460304
2016-12-27 08:00:00,1375,7088056
2016-12-27 09:00:00,3201,10790820
2016-12-27 10:00:00,8023,22618128
2016-12-27 11:00:00,22067,46880056
2016-12-27 12:00:00,12999,47914128
2016-12-27 13:00:00,9869,32008036
2016-12-27 14:00:00,5516,21532124
2016-12-27 15:00:00,5334,20476496
2016-12-27 16:00:00,3707,13122822
2016-12-27 17:00:00,3240,11037524
2016-12-27 18:00:00,3099,12552268
2016-12-27 19:00:00,2704,7793340
2016-12-27 20:00:00,2503,8741356
2016-12-27 21:00:00,4502,15717784
2016-12-27 22:00:00,4195,15322460
2016-12-27 23:00:00,5406,18100344
2016-12-28 00:00:00,4630,13757376
2016-12-28 01:00:00,3912,10674048
2016-12-28 02:00:00,2695,6926784
2016-12-28 03:00:00,2133,5169344
2016-12-28 04:00:00,1991,4834296
2016-12-28 05:00:00,1680,4230136
2016-12-28 06:00:00,1607,4131832
2016-12-28 07:00:00,2158,7884792
2016-12-28 08:00:00,2209,8005144
2016-12-28 09:00:00,2159,8000576
2016-12-28 10:00:00,2045,10983904
2016-12-28 11:00:00,2032,10898192
2016-12-28 12:00:00,2316,15126348
2016-12-28 13:00:00,2021,9923551
2016-12-28 14:00:00,2120,15430825
2016-12-28 15:00:00,1727,11762818
2016-12-28 16:00:00,2119,22162966
2016-12-28 17:00:00,3728,19009680
2016-12-28 18:00:00,2834,17444048
2016-12-28 19:00:00,1043,12990456
2016-12-28 20:00:00,5437,119115200
2016-12-28 21:00:00,4087,57709840
2016-12-28 22:00:00,2092,26763056
2016-12-28 23:00:00,1587,13793448
2016-12-29 00:00:00,1130,5833584
2016-12-29 01:00:00,979,4152152
2016-12-29 02:00:00,932,4028272
2016-12-29 03:00:00,874,3835632
2016-12-29 04:00:00,881,4277640
2016-12-29 05:00:00,873,3985304
2016-12-29 06:00:00,859,3689480
2016-12-29 07:00:00,817,3047592
2016-12-29 08:00:00,870,4492336
2016-12-29 09:00:00,7062,149413896
2016-12-29 10:00:00,3522,51550396
2016-12-29 11:00:00,2272,17872548
2016-12-29 12:00:00,2981,14839620
2016-12-29 13:00:00,3079,24531084
2016-12-29 14:00:00,8916,47268790
2016-12-29 15:00:00,8550,44935368
2016-12-29 16:00:00,6793,55100508
2016-12-29 17:00:00,4496,38786016
2016-12-29 18:00:00,2402,20175848
2016-12-29 19:00:00,2222,17640690
2016-12-29 20:00:00,2245,17085700
2016-12-29 21:00:00,2109,17597756
2016-12-29 22:00:00,2031,16334860
2016-12-29 23:00:00,2455,19982300
2016-12-30 00:00:00,5900,92646840
2016-12-30 01:00:00,11868,199029099
2016-12-30 02:00:00,5303,43906685
2016-12-30 03:00:00,3233,25800511
2016-12-30 04:00:00,2319,20231996
2016-12-30 05:00:00,2158,19453024
2016-12-30 06:00:00,2123,18962220
2016-12-30 07:00:00,2101,18941204
2016-12-30 08:00:00,2501,20307756
2016-12-30 09:00:00,2414,14010876
2016-12-30 10:00:00,2886,33846890
2016-12-30 11:00:00,2740,30293944
2016-12-30 12:00:00,2716,18420216
2016-12-30 13:00:00,2761,13961740
2016-12-30 14:00:00,2734,15881498
2016-12-30 15:00:00,2553,11966526
2016-12-30 16:00:00,2119,12477386
2016-12-30 17:00:00,1897,11397628
2016-12-30 18:00:00,1754,11053020
2016-12-30 19:00:00,1586,14915542
2016-12-30 20:00:00,1629,15686992
2016-12-30 21:00:00,1659,19281720
2016-12-30 22:00:00,1783,27448312
2016-12-30 23:00:00,1710,24473504
2016-12-31 00:00:00,1386,14778752
2016-12-31 01:00:00,1923,11355184
2016-12-31 02:00:00,1392,10250808
2016-12-31 03:00:00,1345,9749064
2016-12-31 04:00:00,1265,9285600
2016-12-31 05:00:00,1159,8532528
2016-12-31 06:00:00,1119,8245096
2016-12-31 07:00:00,1124,8093340
2016-12-31 08:00:00,1475,10385852
2016-12-31 09:00:00,1485,14640076
2016-12-31 10:00:00,2211,11585504
2016-12-31 11:00:00,8169,161064704
2016-12-31 12:00:00,5363,96544976
2016-12-31 13:00:00,2350,18486160
2016-12-31 14:00:00,2004,11234096
2016-12-31 15:00:00,2109,9639608
2016-12-31 16:00:00,5292,9408464
2016-12-31 17:00:00,4845,82301056
2016-12-31 18:00:00,2126,17598720
2016-12-31 19:00:00,1677,9351896
2016-12-31 20:00:00,1513,7067112
2016-12-31 21:00:00,1471,8065752
2016-12-31 22:00:00,4129,88900816
2016-12-31 23:00:00,1359,14142328


==> graphs/acquisition_illustration/data/core_memory_demand_2017.csv <==
time,cores_requested,memory_requested
2017-01-01 00:00:00,10,256000
2017-01-01 01:00:00,23,98776
2017-01-01 02:00:00,21,22680
2017-01-01 03:00:00,21,286408
2017-01-01 04:00:00,7,123432
2017-01-01 05:00:00,4,33288
2017-01-01 06:00:00,7,49272
2017-01-01 07:00:00,18,141560
2017-01-01 08:00:00,564,1622920
2017-01-01 09:00:00,607,4165552
2017-01-01 10:00:00,424,3895124
2017-01-01 11:00:00,65242,140050176
2017-01-01 12:00:00,67279,191002720
2017-01-01 13:00:00,67258,190839586
2017-01-01 14:00:00,65170,138924320
2017-01-01 15:00:00,41859,88982560
2017-01-01 16:00:00,437,3433376
2017-01-01 17:00:00,438,3659088
2017-01-01 18:00:00,416,3158568
2017-01-01 19:00:00,352,3194532
2017-01-01 20:00:00,2359,55882768
2017-01-01 21:00:00,2484,59656336
2017-01-01 22:00:00,652,7578160
2017-01-01 23:00:00,633,6223744
2017-01-02 00:00:00,586,5703456
2017-01-02 01:00:00,342,1615824
2017-01-02 02:00:00,190,1349584
2017-01-02 03:00:00,170,1237968
2017-01-02 04:00:00,135,1133520
2017-01-02 05:00:00,114,1080816
2017-01-02 06:00:00,95,1039856
2017-01-02 07:00:00,99,1004512
2017-01-02 08:00:00,89,979616
2017-01-02 09:00:00,685,3441892
2017-01-02 10:00:00,730,4110244
2017-01-02 11:00:00,2132,10384588
2017-01-02 12:00:00,1981,8779924
2017-01-02 13:00:00,1991,8708020
2017-01-02 14:00:00,2250,13148596
2017-01-02 15:00:00,2183,13122040
2017-01-02 16:00:00,2009,13735252
2017-01-02 17:00:00,2320,10274848
2017-01-02 18:00:00,2861,17296657
2017-01-02 19:00:00,3309,27111787
2017-01-02 20:00:00,5203,76228274
2017-01-02 21:00:00,13412,277842220
2017-01-02 22:00:00,8683,164099256
2017-01-02 23:00:00,2404,18468222
2017-01-03 00:00:00,2338,19212630
2017-01-03 01:00:00,2292,19120228
2017-01-03 02:00:00,2094,15566884
2017-01-03 03:00:00,1968,13644788
2017-01-03 04:00:00,1862,11641056
2017-01-03 05:00:00,1756,10160864
2017-01-03 06:00:00,1685,9076960
2017-01-03 07:00:00,1461,7796192
2017-01-03 08:00:00,1530,9022336
2017-01-03 09:00:00,1640,9370336
2017-01-03 10:00:00,5675,49008728
2017-01-03 11:00:00,7206,49465272
2017-01-03 12:00:00,4716,17029714
2017-01-03 13:00:00,1933,11843886
2017-01-03 14:00:00,9749,75712252
2017-01-03 15:00:00,1574,8423198
2017-01-03 16:00:00,10817,141682220
2017-01-03 17:00:00,20642,317018854
2017-01-03 18:00:00,1194,15294072
2017-01-03 19:00:00,890,8827416
2017-01-03 20:00:00,747,6829888
2017-01-03 21:00:00,712,6895056
2017-01-03 22:00:00,674,6436704
2017-01-03 23:00:00,661,5861648
2017-01-04 00:00:00,603,5484352
2017-01-04 01:00:00,576,5210976
2017-01-04 02:00:00,2258,8577464
2017-01-04 03:00:00,2209,8331048
2017-01-04 04:00:00,1878,7477696
2017-01-04 05:00:00,1336,6313568
2017-01-04 06:00:00,772,5085068
2017-01-04 07:00:00,430,4122800
2017-01-04 08:00:00,28812,96928204
2017-01-04 09:00:00,24679,55033676
2017-01-04 10:00:00,49387,103925612
2017-01-04 11:00:00,40926,106072674
2017-01-04 12:00:00,20241,50200978
2017-01-04 13:00:00,14109,37034650
2017-01-04 14:00:00,9176,27146914
2017-01-04 15:00:00,5300,18043368
2017-01-04 16:00:00,2357,10473524
2017-01-04 17:00:00,1411,9300096
2017-01-04 18:00:00,817,5000004
2017-01-04 19:00:00,595,4573496
2017-01-04 20:00:00,2959,64170612
2017-01-04 21:00:00,539,7301704
2017-01-04 22:00:00,564,8961964
2017-01-04 23:00:00,1940,7671886
2017-01-05 00:00:00,4312,9367309
2017-01-05 01:00:00,3098,14280308
2017-01-05 02:00:00,2306,9062796
2017-01-05 03:00:00,2066,5674428
2017-01-05 04:00:00,1575,4827536
2017-01-05 05:00:00,1519,4520496
2017-01-05 06:00:00,1437,4349968
2017-01-05 07:00:00,2260,30892144
2017-01-05 08:00:00,12263,281131168
2017-01-05 09:00:00,4264,67664976
2017-01-05 10:00:00,1660,4609140
2017-01-05 11:00:00,1867,4966884
2017-01-05 12:00:00,2246,5858384
2017-01-05 13:00:00,2814,6248792
2017-01-05 14:00:00,5023,66594356
2017-01-05 15:00:00,5205,15180072
2017-01-05 16:00:00,7025,15840000
2017-01-05 17:00:00,6526,42369920
2017-01-05 18:00:00,3996,20759456
2017-01-05 19:00:00,3350,7780836
2017-01-05 20:00:00,4937,46614808
2017-01-05 21:00:00,2323,6426576
2017-01-05 22:00:00,2695,9283288
2017-01-05 23:00:00,2265,7910904
2017-01-06 00:00:00,1896,6601548
2017-01-06 01:00:00,2008,8874984
2017-01-06 02:00:00,1485,5426526
2017-01-06 03:00:00,1161,3823824
2017-01-06 04:00:00,958,2670992
2017-01-06 05:00:00,868,2283536
2017-01-06 06:00:00,791,2001552
2017-01-06 07:00:00,738,1658460
2017-01-06 08:00:00,739,1675152
2017-01-06 09:00:00,2200,6055352
2017-01-06 10:00:00,9352,183629008
2017-01-06 11:00:00,8357,118649438
2017-01-06 12:00:00,1378,12494098
2017-01-06 13:00:00,1477,11782952
2017-01-06 14:00:00,1701,15116888
2017-01-06 15:00:00,1724,10121744
2017-01-06 16:00:00,4040,69637536
2017-01-06 17:00:00,3647,61449488
2017-01-06 18:00:00,1677,18143728
2017-01-06 19:00:00,1099,6589072
2017-01-06 20:00:00,879,4617280
2017-01-06 21:00:00,776,4261312
2017-01-06 22:00:00,1074,4908656
2017-01-06 23:00:00,776,3796720
2017-01-07 00:00:00,1101,3317232
2017-01-07 01:00:00,658,2552496
2017-01-07 02:00:00,863,2274928
2017-01-07 03:00:00,1464,2065776
2017-01-07 04:00:00,1030,1107680
2017-01-07 05:00:00,214,255456
2017-01-07 06:00:00,215,259552
2017-01-07 07:00:00,154,231456
2017-01-07 08:00:00,154,231456
2017-01-07 09:00:00,154,231456
2017-01-07 10:00:00,146,167456
2017-01-07 11:00:00,146,167456
2017-01-07 12:00:00,146,167456
2017-01-07 13:00:00,146,167456
2017-01-07 14:00:00,146,167456
2017-01-07 15:00:00,146,167456
2017-01-07 16:00:00,146,167456
2017-01-07 17:00:00,146,167456
2017-01-07 18:00:00,146,167456
2017-01-07 19:00:00,146,167456
2017-01-07 20:00:00,146,167456
2017-01-07 21:00:00,122,142880
2017-01-07 22:00:00,122,142880
2017-01-07 23:00:00,122,142880
2017-01-08 00:00:00,122,142880
2017-01-08 01:00:00,98,118304
2017-01-08 02:00:00,98,118304
2017-01-08 03:00:00,98,118304
2017-01-08 04:00:00,98,118304
2017-01-08 05:00:00,74,93728
2017-01-08 06:00:00,26,44576
2017-01-08 07:00:00,2,20000
2017-01-08 08:00:00,2,20000
2017-01-08 09:00:00,2,20000
2017-01-08 10:00:00,2,20000
2017-01-08 11:00:00,2,20000
2017-01-08 12:00:00,2,20000
2017-01-08 13:00:00,2,20000
2017-01-08 14:00:00,2,20000
2017-01-08 15:00:00,2,20000
2017-01-08 16:00:00,2,20000
2017-01-08 17:00:00,2,20000
2017-01-08 18:00:00,2,20000
2017-01-08 19:00:00,2,20000
2017-01-08 20:00:00,2,20000
2017-01-08 21:00:00,0,0
2017-01-08 22:00:00,0,0
2017-01-08 23:00:00,0,0
2017-01-09 00:00:00,0,0
2017-01-09 01:00:00,0,0
2017-01-09 02:00:00,0,0
2017-01-09 03:00:00,0,0
2017-01-09 04:00:00,0,0
2017-01-09 05:00:00,0,0
2017-01-09 06:00:00,0,0
2017-01-09 07:00:00,0,0
2017-01-09 08:00:00,0,0
2017-01-09 09:00:00,0,0
2017-01-09 10:00:00,0,0
2017-01-09 11:00:00,0,0
2017-01-09 12:00:00,0,0
2017-01-09 13:00:00,0,0
2017-01-09 14:00:00,0,0
2017-01-09 15:00:00,0,0
2017-01-09 16:00:00,0,0
2017-01-09 17:00:00,0,0
2017-01-09 18:00:00,0,0
2017-01-09 19:00:00,0,0
2017-01-09 20:00:00,0,0
2017-01-09 21:00:00,0,0
2017-01-09 22:00:00,0,0
2017-01-09 23:00:00,0,0
2017-01-10 00:00:00,0,0
2017-01-10 01:00:00,0,0
2017-01-10 02:00:00,0,0
2017-01-10 03:00:00,0,0
2017-01-10 04:00:00,0,0
2017-01-10 05:00:00,0,0
2017-01-10 06:00:00,0,0
2017-01-10 07:00:00,0,0
2017-01-10 08:00:00,0,0
2017-01-10 09:00:00,0,0
2017-01-10 10:00:00,0,0
2017-01-10 11:00:00,0,0
2017-01-10 12:00:00,0,0
2017-01-10 13:00:00,0,0
2017-01-10 14:00:00,0,0
2017-01-10 15:00:00,0,0
2017-01-10 16:00:00,0,0
2017-01-10 17:00:00,0,0
2017-01-10 18:00:00,0,0
2017-01-10 19:00:00,4000,4096000
2017-01-10 20:00:00,3,3072
2017-01-10 21:00:00,45,94304
2017-01-10 22:00:00,7404,15140304
2017-01-10 23:00:00,28003,60627936
2017-01-11 00:00:00,24957,54831496
2017-01-11 01:00:00,18824,42757056
2017-01-11 02:00:00,24635,141367056
2017-01-11 03:00:00,38426,394263600
2017-01-11 04:00:00,11502,28865616
2017-01-11 05:00:00,7490,19989384
2017-01-11 06:00:00,4375,13441536
2017-01-11 07:00:00,3434,11290232
2017-01-11 08:00:00,2861,10602192
2017-01-11 09:00:00,2781,13910960
2017-01-11 10:00:00,2750,15495644
2017-01-11 11:00:00,2093,12214924
2017-01-11 12:00:00,2091,14899960
2017-01-11 13:00:00,2500,12992869
2017-01-11 14:00:00,4156,22488743
2017-01-11 15:00:00,3665,21453274
2017-01-11 16:00:00,2222,15639159
2017-01-11 17:00:00,2291,14488468
2017-01-11 18:00:00,2484,16208776
2017-01-11 19:00:00,2218,16355950
2017-01-11 20:00:00,1980,15052928
2017-01-11 21:00:00,3138,27902328
2017-01-11 22:00:00,2619,18562184
2017-01-11 23:00:00,2481,19977968
2017-01-12 00:00:00,2254,17417272
2017-01-12 01:00:00,2169,16602608
2017-01-12 02:00:00,1937,13234576
2017-01-12 03:00:00,1729,9063859
2017-01-12 04:00:00,1719,10065333
2017-01-12 05:00:00,2069,25662616
2017-01-12 06:00:00,2189,30840768
2017-01-12 07:00:00,1906,22164160
2017-01-12 08:00:00,1673,15233968
2017-01-12 09:00:00,1902,19754208
2017-01-12 10:00:00,2421,26208936
2017-01-12 11:00:00,4819,56577624
2017-01-12 12:00:00,4441,54949024
2017-01-12 13:00:00,4327,47103728
2017-01-12 14:00:00,3513,45374037
2017-01-12 15:00:00,3971,42562509
2017-01-12 16:00:00,3823,38573097
2017-01-12 17:00:00,1629,20313424
2017-01-12 18:00:00,1736,23876291
2017-01-12 19:00:00,6909,47521941
2017-01-12 20:00:00,5172,34123306
2017-01-12 21:00:00,4818,33289790
2017-01-12 22:00:00,4491,29158476
2017-01-12 23:00:00,3376,27103293
2017-01-13 00:00:00,6442,31718050
2017-01-13 01:00:00,2009,20263020
2017-01-13 02:00:00,1850,17395348
2017-01-13 03:00:00,1639,16420986
2017-01-13 04:00:00,1582,12818954
2017-01-13 05:00:00,1470,6823509
2017-01-13 06:00:00,1407,6659744
2017-01-13 07:00:00,1370,6315296
2017-01-13 08:00:00,1696,9866562
2017-01-13 09:00:00,1647,8594791
2017-01-13 10:00:00,2609,12070055
2017-01-13 11:00:00,3050,22798309
2017-01-13 12:00:00,2653,23890813
2017-01-13 13:00:00,2396,18450147
2017-01-13 14:00:00,5027,21245766
2017-01-13 15:00:00,4812,17192063
2017-01-13 16:00:00,3214,19459889
2017-01-13 17:00:00,2483,15631680
2017-01-13 18:00:00,2091,14467152
2017-01-13 19:00:00,7240,19322233
2017-01-13 20:00:00,1965,11002836
2017-01-13 21:00:00,3595,11937781
2017-01-13 22:00:00,1636,10383594
2017-01-13 23:00:00,1790,12303555
2017-01-14 00:00:00,2077,13915101
2017-01-14 01:00:00,1854,12051133
2017-01-14 02:00:00,1868,11873736
2017-01-14 03:00:00,1359,7875304
2017-01-14 04:00:00,1294,8135200
2017-01-14 05:00:00,1227,6234920
2017-01-14 06:00:00,1208,5367296
2017-01-14 07:00:00,1200,5690776
2017-01-14 08:00:00,3677,41806400
2017-01-14 09:00:00,4369,46295644
2017-01-14 10:00:00,3664,33589220
2017-01-14 11:00:00,2464,17040360
2017-01-14 12:00:00,2833,19077216
2017-01-14 13:00:00,38526,98755400
2017-01-14 14:00:00,2965,15574848
2017-01-14 15:00:00,6596,262008844
2017-01-14 16:00:00,5678,223004240
2017-01-14 17:00:00,4339,59067684
2017-01-14 18:00:00,3629,17571580
2017-01-14 19:00:00,3140,14263460
2017-01-14 20:00:00,3043,13949072
2017-01-14 21:00:00,3483,14696720
2017-01-14 22:00:00,3211,15730208
2017-01-14 23:00:00,3319,16709664
2017-01-15 00:00:00,3533,18239496
2017-01-15 01:00:00,3352,16746096
2017-01-15 02:00:00,3164,15156840
2017-01-15 03:00:00,2956,13494920
2017-01-15 04:00:00,2877,13061056
2017-01-15 05:00:00,2777,12678104
2017-01-15 06:00:00,2748,12534488
2017-01-15 07:00:00,2738,12505336
2017-01-15 08:00:00,2724,12487808
2017-01-15 09:00:00,2705,12571576
2017-01-15 10:00:00,2710,12606512
2017-01-15 11:00:00,2688,12565480
2017-01-15 12:00:00,2892,16062408
2017-01-15 13:00:00,2946,15371624
2017-01-15 14:00:00,3229,15576272
2017-01-15 15:00:00,3532,16910440
2017-01-15 16:00:00,4915,42868260
2017-01-15 17:00:00,4521,41158265
2017-01-15 18:00:00,4742,39699192
2017-01-15 19:00:00,4114,37341480
2017-01-15 20:00:00,4014,36254576
2017-01-15 21:00:00,3816,33670084
2017-01-15 22:00:00,3703,33599860
2017-01-15 23:00:00,3398,29482184
2017-01-16 00:00:00,3812,25247712
2017-01-16 01:00:00,2781,20979256
2017-01-16 02:00:00,2643,18515240
2017-01-16 03:00:00,2544,17547456
2017-01-16 04:00:00,2448,16753432
2017-01-16 05:00:00,2344,15939528
2017-01-16 06:00:00,2252,15418880
2017-01-16 07:00:00,2191,14853552
2017-01-16 08:00:00,2258,14219816
2017-01-16 09:00:00,2049,13874472
2017-01-16 10:00:00,2150,13654864
2017-01-16 11:00:00,2609,16389680
2017-01-16 12:00:00,2209,13344656
2017-01-16 13:00:00,2257,12556302
2017-01-16 14:00:00,2257,14489200
2017-01-16 15:00:00,2310,16835228
2017-01-16 16:00:00,2472,17248752
2017-01-16 17:00:00,2692,18292042
2017-01-16 18:00:00,2366,16944520
2017-01-16 19:00:00,3866,16709536
2017-01-16 20:00:00,2523,12566884
2017-01-16 21:00:00,2009,13881944
2017-01-16 22:00:00,3047,14298740
2017-01-16 23:00:00,2451,14886177
2017-01-17 00:00:00,2352,15908211
2017-01-17 01:00:00,2106,13833700
2017-01-17 02:00:00,1601,12130533
2017-01-17 03:00:00,1523,11508202
2017-01-17 04:00:00,1462,10825868
2017-01-17 05:00:00,1438,10557364
2017-01-17 06:00:00,1582,9933196
2017-01-17 07:00:00,1577,9559888
2017-01-17 08:00:00,1617,10291692
2017-01-17 09:00:00,2565,10210660
2017-01-17 10:00:00,6979,38655356
2017-01-17 11:00:00,2428,14205197
2017-01-17 12:00:00,2315,17121169
2017-01-17 13:00:00,2775,19548896
2017-01-17 14:00:00,7136,83003508
2017-01-17 15:00:00,6569,78877570
2017-01-17 16:00:00,4703,54501724
2017-01-17 17:00:00,2252,17802728
2017-01-17 18:00:00,2044,10566528
2017-01-17 19:00:00,1729,9774528
2017-01-17 20:00:00,1787,9471864
2017-01-17 21:00:00,2940,19293980
2017-01-17 22:00:00,5143,23827180
2017-01-17 23:00:00,3533,21336016
2017-01-18 00:00:00,2237,12888748
2017-01-18 01:00:00,1892,9161432
2017-01-18 02:00:00,2304,10333143
2017-01-18 03:00:00,1520,8484220
2017-01-18 04:00:00,5283,68578100
2017-01-18 05:00:00,5633,75738068
2017-01-18 06:00:00,1688,13478412
2017-01-18 07:00:00,1401,8638600
2017-01-18 08:00:00,1330,7545852
2017-01-18 09:00:00,1840,10135060
2017-01-18 10:00:00,1810,18047148
2017-01-18 11:00:00,2408,20255964
2017-01-18 12:00:00,2445,18279920
2017-01-18 13:00:00,6089,74940188
2017-01-18 14:00:00,7244,78385650
2017-01-18 15:00:00,2704,12462618
2017-01-18 16:00:00,2682,11252842
2017-01-18 17:00:00,6875,79751986
2017-01-18 18:00:00,3677,25172888
2017-01-18 19:00:00,3020,15643804
2017-01-18 20:00:00,6129,76242036
2017-01-18 21:00:00,4020,19841818
2017-01-18 22:00:00,2756,14847932
2017-01-18 23:00:00,2991,14489818
2017-01-19 00:00:00,2565,13550830
2017-01-19 01:00:00,2354,12504788
2017-01-19 02:00:00,1801,10826373
2017-01-19 03:00:00,1754,10507748
2017-01-19 04:00:00,1793,10820844
2017-01-19 05:00:00,1729,10485796
2017-01-19 06:00:00,1602,7810796
2017-01-19 07:00:00,1509,7419076
2017-01-19 08:00:00,1664,9076576
2017-01-19 09:00:00,4804,77429992
2017-01-19 10:00:00,1925,15141696
2017-01-19 11:00:00,1659,11429759
2017-01-19 12:00:00,1745,11793648
2017-01-19 13:00:00,1825,10147423
2017-01-19 14:00:00,2788,21268960
2017-01-19 15:00:00,7421,45693477
2017-01-19 16:00:00,6398,47466786
2017-01-19 17:00:00,2418,18100218
2017-01-19 18:00:00,2519,14455172
2017-01-19 19:00:00,3450,15831843
2017-01-19 20:00:00,4780,18176841
2017-01-19 21:00:00,5025,20033054
2017-01-19 22:00:00,5487,22934224
2017-01-19 23:00:00,3335,17265692
2017-01-20 00:00:00,2759,14394596
2017-01-20 01:00:00,4167,27344321
2017-01-20 02:00:00,2761,22308572
2017-01-20 03:00:00,2674,15962579
2017-01-20 04:00:00,2207,12991288
2017-01-20 05:00:00,2286,16634632
2017-01-20 06:00:00,1894,12571177
2017-01-20 07:00:00,1896,18954576
2017-01-20 08:00:00,2259,21927628
2017-01-20 09:00:00,2338,19000244
2017-01-20 10:00:00,2598,13763325
2017-01-20 11:00:00,5343,28886496
2017-01-20 12:00:00,3786,27254100
2017-01-20 13:00:00,3040,17288964
2017-01-20 14:00:00,7702,44552737
2017-01-20 15:00:00,7700,68404639
2017-01-20 16:00:00,11749,71191850
2017-01-20 17:00:00,8668,54762583
2017-01-20 18:00:00,3515,20958887
2017-01-20 19:00:00,4230,27075669
2017-01-20 20:00:00,3421,22197036
2017-01-20 21:00:00,3125,19561492
2017-01-20 22:00:00,2992,16057108
2017-01-20 23:00:00,6623,19465572
2017-01-21 00:00:00,5081,17905380
2017-01-21 01:00:00,4594,13331704
2017-01-21 02:00:00,4506,13114064
2017-01-21 03:00:00,4413,12347896
2017-01-21 04:00:00,3891,11146544
2017-01-21 05:00:00,3849,10907440
2017-01-21 06:00:00,3562,10480840
2017-01-21 07:00:00,3095,11018068
2017-01-21 08:00:00,2605,9439688
2017-01-21 09:00:00,2918,15266536
2017-01-21 10:00:00,5161,75982216
2017-01-21 11:00:00,2782,15803784
2017-01-21 12:00:00,3801,20944764
2017-01-21 13:00:00,2985,17499584
2017-01-21 14:00:00,2840,15561404
2017-01-21 15:00:00,2585,14278104
2017-01-21 16:00:00,3002,19945764
2017-01-21 17:00:00,2903,19642376
2017-01-21 18:00:00,2561,16052964
2017-01-21 19:00:00,2592,15361924
2017-01-21 20:00:00,2351,14922448
2017-01-21 21:00:00,2095,14796034
2017-01-21 22:00:00,2388,27148172
2017-01-21 23:00:00,3141,36463160
2017-01-22 00:00:00,2775,30145568
2017-01-22 01:00:00,2476,22183408
2017-01-22 02:00:00,2220,17617752
2017-01-22 03:00:00,2162,16671784
2017-01-22 04:00:00,2138,16504688
2017-01-22 05:00:00,2125,16326496
2017-01-22 06:00:00,2100,15720312
2017-01-22 07:00:00,2040,15629536
2017-01-22 08:00:00,1542,11116248
2017-01-22 09:00:00,1529,11324184
2017-01-22 10:00:00,1792,15011992
2017-01-22 11:00:00,2054,15969112
2017-01-22 12:00:00,2443,21297528
2017-01-22 13:00:00,5687,37152428
2017-01-22 14:00:00,2886,22857600
2017-01-22 15:00:00,3787,27632864
2017-01-22 16:00:00,4875,33929852
2017-01-22 17:00:00,4402,31731516
2017-01-22 18:00:00,4107,29872212
2017-01-22 19:00:00,3918,27915584
2017-01-22 20:00:00,4052,28275106
2017-01-22 21:00:00,3601,26712143
2017-01-22 22:00:00,3958,27094333
2017-01-22 23:00:00,5358,35548200
2017-01-23 00:00:00,3481,27010552
2017-01-23 01:00:00,3364,25997572
2017-01-23 02:00:00,3234,24941548
2017-01-23 03:00:00,4446,27488130
2017-01-23 04:00:00,4228,26812741
2017-01-23 05:00:00,3603,20899210
2017-01-23 06:00:00,2927,18585345
2017-01-23 07:00:00,2332,16772516
2017-01-23 08:00:00,2291,17306888
2017-01-23 09:00:00,2737,17897592
2017-01-23 10:00:00,4686,38196504
2017-01-23 11:00:00,2607,20705652
2017-01-23 12:00:00,2328,16496844
2017-01-23 13:00:00,3889,26955176
2017-01-23 14:00:00,2842,20379370
2017-01-23 15:00:00,3948,81573265
2017-01-23 16:00:00,29656,132437850
2017-01-23 17:00:00,3400,79646406
2017-01-23 18:00:00,3736,88613462
2017-01-23 19:00:00,3966,91083858
2017-01-23 20:00:00,3937,93254894
2017-01-23 21:00:00,12164,135820993
2017-01-23 22:00:00,4440,91355856
2017-01-23 23:00:00,4237,92284793
2017-01-24 00:00:00,4591,91824336
2017-01-24 01:00:00,4629,96076186
2017-01-24 02:00:00,4473,93981250
2017-01-24 03:00:00,4149,92203038
2017-01-24 04:00:00,3825,90091612
2017-01-24 05:00:00,3663,88376062
2017-01-24 06:00:00,2999,81065330
2017-01-24 07:00:00,2852,76855306
2017-01-24 08:00:00,2734,73703308
2017-01-24 09:00:00,2684,71142888
2017-01-24 10:00:00,10281,111264558
2017-01-24 11:00:00,9563,106157406
2017-01-24 12:00:00,11578,114225802
2017-01-24 13:00:00,7549,90870400
2017-01-24 14:00:00,6925,85982632
2017-01-24 15:00:00,6232,82398542
2017-01-24 16:00:00,5702,78452758
2017-01-24 17:00:00,5096,73259590
2017-01-24 18:00:00,4610,69897552
2017-01-24 19:00:00,4116,65468494
2017-01-24 20:00:00,3902,64740224
2017-01-24 21:00:00,3319,57585722
2017-01-24 22:00:00,3381,56171748
2017-01-24 23:00:00,6929,64769946
2017-01-25 00:00:00,3465,58033040
2017-01-25 01:00:00,3717,53817578
2017-01-25 02:00:00,3133,48118026
2017-01-25 03:00:00,2801,46423428
2017-01-25 04:00:00,3071,47488234
2017-01-25 05:00:00,2923,45620246
2017-01-25 06:00:00,2837,43838524
2017-01-25 07:00:00,2839,42398832
2017-01-25 08:00:00,2669,38534394
2017-01-25 09:00:00,2601,37636324
2017-01-25 10:00:00,2815,37731384
2017-01-25 11:00:00,43015,119618102
2017-01-25 12:00:00,15228,60090864
2017-01-25 13:00:00,2580,33763168
2017-01-25 14:00:00,3220,36153833
2017-01-25 15:00:00,3079,34711404
2017-01-25 16:00:00,5007,77360584
2017-01-25 17:00:00,2600,35057964
2017-01-25 18:00:00,2028,29904068
2017-01-25 19:00:00,2071,28806362
2017-01-25 20:00:00,4225,49509652
2017-01-25 21:00:00,3034,27459074
2017-01-25 22:00:00,5819,52204344
2017-01-25 23:00:00,4999,44268394
2017-01-26 00:00:00,3055,27938990
2017-01-26 01:00:00,2916,28403822
2017-01-26 02:00:00,3958,31308604
2017-01-26 03:00:00,4601,31470290
2017-01-26 04:00:00,4419,31352306
2017-01-26 05:00:00,3553,30814458
2017-01-26 06:00:00,2670,27480982
2017-01-26 07:00:00,2277,25507268
2017-01-26 08:00:00,2517,30058516
2017-01-26 09:00:00,2412,24871586
2017-01-26 10:00:00,2317,23531110
2017-01-26 11:00:00,4213,25173466
2017-01-26 12:00:00,4579,26451842
2017-01-26 13:00:00,9011,63539990
2017-01-26 14:00:00,4462,22388244
2017-01-26 15:00:00,4119,21614972
2017-01-26 16:00:00,5149,23525168
2017-01-26 17:00:00,5427,24135100
2017-01-26 18:00:00,5278,25432356
2017-01-26 19:00:00,4929,22458677
2017-01-26 20:00:00,4333,20696327
2017-01-26 21:00:00,4085,20067751
2017-01-26 22:00:00,8609,91341219
2017-01-26 23:00:00,5887,31355887
2017-01-27 00:00:00,5435,23668803
2017-01-27 01:00:00,5366,22029091
2017-01-27 02:00:00,4991,20945655
2017-01-27 03:00:00,4669,20163721
2017-01-27 04:00:00,4286,18375205
2017-01-27 05:00:00,4012,17184829
2017-01-27 06:00:00,4220,19243967
2017-01-27 07:00:00,4329,19332715
2017-01-27 08:00:00,5623,24236272
2017-01-27 09:00:00,6884,43445956
2017-01-27 10:00:00,6552,30172538
2017-01-27 11:00:00,6116,25804208
2017-01-27 12:00:00,5694,23714360
2017-01-27 13:00:00,6170,25395180
2017-01-27 14:00:00,7114,29524687
2017-01-27 15:00:00,6581,31690812
2017-01-27 16:00:00,8368,30060243
2017-01-27 17:00:00,7124,25983113
2017-01-27 18:00:00,6461,27473266
2017-01-27 19:00:00,6173,24355888
2017-01-27 20:00:00,6192,21707724
2017-01-27 21:00:00,10548,116195588
2017-01-27 22:00:00,10296,45456502
2017-01-27 23:00:00,8155,42640996
2017-01-28 00:00:00,7383,35133936
2017-01-28 01:00:00,6875,35724490
2017-01-28 02:00:00,5916,32014656
2017-01-28 03:00:00,5214,30485392
2017-01-28 04:00:00,4266,28110712
2017-01-28 05:00:00,3578,26838532
2017-01-28 06:00:00,2728,25033470
2017-01-28 07:00:00,2338,24044350
2017-01-28 08:00:00,2152,24339702
2017-01-28 09:00:00,2001,23810144
2017-01-28 10:00:00,2644,23896382
2017-01-28 11:00:00,6016,30361988
2017-01-28 12:00:00,5090,26372283
2017-01-28 13:00:00,4934,29277859
2017-01-28 14:00:00,4096,27767662
2017-01-28 15:00:00,3894,23509934
2017-01-28 16:00:00,3842,23630896
2017-01-28 17:00:00,3791,23350544
2017-01-28 18:00:00,3755,22955382
2017-01-28 19:00:00,4109,23746146
2017-01-28 20:00:00,3757,25274696
2017-01-28 21:00:00,7963,33118312
2017-01-28 22:00:00,7645,31306578
2017-01-28 23:00:00,7532,30960390
2017-01-29 00:00:00,7457,30547876
2017-01-29 01:00:00,6630,25341712
2017-01-29 02:00:00,6640,25353264
2017-01-29 03:00:00,6178,21140280
2017-01-29 04:00:00,5666,20068624
2017-01-29 05:00:00,5460,19625856
2017-01-29 06:00:00,5387,20046944
2017-01-29 07:00:00,5298,21879176
2017-01-29 08:00:00,5775,22820120
2017-01-29 09:00:00,5814,22396008
2017-01-29 10:00:00,6589,23785912
2017-01-29 11:00:00,6362,23260872
2017-01-29 12:00:00,6534,23905456
2017-01-29 13:00:00,6757,28385888
2017-01-29 14:00:00,6649,30368538
2017-01-29 15:00:00,6604,29518912
2017-01-29 16:00:00,5130,24481064
2017-01-29 17:00:00,3532,19738608
2017-01-29 18:00:00,3411,20789392
2017-01-29 19:00:00,3018,15933102
2017-01-29 20:00:00,2453,13611045
2017-01-29 21:00:00,1864,11125248
2017-01-29 22:00:00,1634,14168144
2017-01-29 23:00:00,1847,16481664
2017-01-30 00:00:00,1785,11535464
2017-01-30 01:00:00,2741,13210424
2017-01-30 02:00:00,2254,10725728
2017-01-30 03:00:00,1571,7320448
2017-01-30 04:00:00,1284,5659680
2017-01-30 05:00:00,981,4445384
2017-01-30 06:00:00,896,3956568
2017-01-30 07:00:00,832,3714464
2017-01-30 08:00:00,908,4294856
2017-01-30 09:00:00,1614,8045318
2017-01-30 10:00:00,2601,12605006
2017-01-30 11:00:00,4175,15191474
2017-01-30 12:00:00,3670,12205090
2017-01-30 13:00:00,4679,28683170
2017-01-30 14:00:00,3879,21071710
2017-01-30 15:00:00,4658,24054138
2017-01-30 16:00:00,5512,24239794
2017-01-30 17:00:00,4914,22003222
2017-01-30 18:00:00,4240,17652362
2017-01-30 19:00:00,3775,16398370
2017-01-30 20:00:00,3773,17173970
2017-01-30 21:00:00,5210,21009294
2017-01-30 22:00:00,5192,20751546
2017-01-30 23:00:00,11565,27375460
2017-01-31 00:00:00,7358,20552698
2017-01-31 01:00:00,5312,17577802
2017-01-31 02:00:00,4877,16358858
2017-01-31 03:00:00,4778,15896034
2017-01-31 04:00:00,2820,12510506
2017-01-31 05:00:00,2481,11879498
2017-01-31 06:00:00,1889,8052390
2017-01-31 07:00:00,1807,7809198
2017-01-31 08:00:00,1876,7579188
2017-01-31 09:00:00,2739,12087736
2017-01-31 10:00:00,2359,10069628
2017-01-31 11:00:00,2346,10449068
2017-01-31 12:00:00,2679,10935324
2017-01-31 13:00:00,2139,9372348
2017-01-31 14:00:00,3324,17237696
2017-01-31 15:00:00,6331,43292056
2017-01-31 16:00:00,3152,17871456
2017-01-31 17:00:00,2915,18329036
2017-01-31 18:00:00,20184,50376804
2017-01-31 19:00:00,3660,16849876
2017-01-31 20:00:00,8248,22371684
2017-01-31 21:00:00,10528,25934556
2017-01-31 22:00:00,10344,27029444
2017-01-31 23:00:00,7710,23041612
2017-02-01 00:00:00,7301,30117924
2017-02-01 01:00:00,7086,22104476
2017-02-01 02:00:00,5044,19036236
2017-02-01 03:00:00,4036,17519424
2017-02-01 04:00:00,3658,16900176
2017-02-01 05:00:00,3493,16710680
2017-02-01 06:00:00,3515,16871264
2017-02-01 07:00:00,4008,20347780
2017-02-01 08:00:00,4179,22191072
2017-02-01 09:00:00,7007,33870620
2017-02-01 10:00:00,5676,23335684
2017-02-01 11:00:00,6981,24406500
2017-02-01 12:00:00,9795,28217634
2017-02-01 13:00:00,5983,24506454
2017-02-01 14:00:00,5564,22670340
2017-02-01 15:00:00,14053,69523700
2017-02-01 16:00:00,11196,41482980
2017-02-01 17:00:00,11706,37530808
2017-02-01 18:00:00,8955,34064420
2017-02-01 19:00:00,7890,27400456
2017-02-01 20:00:00,7403,22944682
2017-02-01 21:00:00,11148,58563541
2017-02-01 22:00:00,10539,35974710
2017-02-01 23:00:00,7458,22648704
2017-02-02 00:00:00,10084,23368596
2017-02-02 01:00:00,7212,25862316
2017-02-02 02:00:00,7945,23550160
2017-02-02 03:00:00,5816,22356000
2017-02-02 04:00:00,5706,21825796
2017-02-02 05:00:00,5660,21680004
2017-02-02 06:00:00,5926,24354864
2017-02-02 07:00:00,5786,22621024
2017-02-02 08:00:00,4903,20092968
2017-02-02 09:00:00,5466,18854272
2017-02-02 10:00:00,9218,37742410
2017-02-02 11:00:00,5370,19133862
2017-02-02 12:00:00,5001,16271690
2017-02-02 13:00:00,12339,31349988
2017-02-02 14:00:00,10292,27264224
2017-02-02 15:00:00,11744,35379424
2017-02-02 16:00:00,10151,27303504
2017-02-02 17:00:00,8498,24281336
2017-02-02 18:00:00,8749,26201232
2017-02-02 19:00:00,8532,26468292
2017-02-02 20:00:00,8268,24711268
2017-02-02 21:00:00,8448,25056316
2017-02-02 22:00:00,10243,35436056
2017-02-02 23:00:00,9164,32634088
2017-02-03 00:00:00,8805,31751112
2017-02-03 01:00:00,8925,31834696
2017-02-03 02:00:00,8681,31186664
2017-02-03 03:00:00,8409,29778336
2017-02-03 04:00:00,8264,28633264
2017-02-03 05:00:00,6270,23797208
2017-02-03 06:00:00,4991,21868160
2017-02-03 07:00:00,2836,20015952
2017-02-03 08:00:00,2777,19619912
2017-02-03 09:00:00,2737,18969640
2017-02-03 10:00:00,4296,22310392
2017-02-03 11:00:00,3104,19201776
2017-02-03 12:00:00,3172,20092424
2017-02-03 13:00:00,3121,23625660
2017-02-03 14:00:00,3083,26124076
2017-02-03 15:00:00,2968,23466756
2017-02-03 16:00:00,3609,23652101
2017-02-03 17:00:00,4410,29412412
2017-02-03 18:00:00,3162,18454602
2017-02-03 19:00:00,3237,19619576
2017-02-03 20:00:00,3660,22632512
2017-02-03 21:00:00,2896,18903926
2017-02-03 22:00:00,2752,17596476
2017-02-03 23:00:00,2285,16105952
2017-02-04 00:00:00,18619,48904162
2017-02-04 01:00:00,15869,42602499
2017-02-04 02:00:00,6636,23785692
2017-02-04 03:00:00,3917,17800916
2017-02-04 04:00:00,2338,14146212
2017-02-04 05:00:00,1732,12409348
2017-02-04 06:00:00,1640,11429444
2017-02-04 07:00:00,2073,14181540
2017-02-04 08:00:00,2002,13405348
2017-02-04 09:00:00,1937,12748676
2017-02-04 10:00:00,2027,13139268
2017-02-04 11:00:00,2114,13830652
2017-02-04 12:00:00,2488,13452260
2017-02-04 13:00:00,2845,13919572
2017-02-04 14:00:00,3155,14248500
2017-02-04 15:00:00,3570,18453924
2017-02-04 16:00:00,4129,27055092
2017-02-04 17:00:00,4128,28561308
2017-02-04 18:00:00,3909,22520604
2017-02-04 19:00:00,3727,21527016
2017-02-04 20:00:00,3108,18973776
2017-02-04 21:00:00,2953,16406800
2017-02-04 22:00:00,2947,16340312
2017-02-04 23:00:00,2352,12354588
2017-02-05 00:00:00,2492,13639452
2017-02-05 01:00:00,2366,13348404
2017-02-05 02:00:00,2210,11299380
2017-02-05 03:00:00,1670,9015380
2017-02-05 04:00:00,1429,7146452
2017-02-05 05:00:00,1309,6315404
2017-02-05 06:00:00,1246,5998732
2017-02-05 07:00:00,1215,5698636
2017-02-05 08:00:00,1202,5607820
2017-02-05 09:00:00,1193,5487532
2017-02-05 10:00:00,1880,17552228
2017-02-05 11:00:00,1420,9412168
2017-02-05 12:00:00,1426,6781596
2017-02-05 13:00:00,1779,9585063
2017-02-05 14:00:00,1567,7347239
2017-02-05 15:00:00,2902,11033451
2017-02-05 16:00:00,3334,16102081
2017-02-05 17:00:00,3602,17280881
2017-02-05 18:00:00,3070,12245199
2017-02-05 19:00:00,2956,11869935
2017-02-05 20:00:00,2943,11661527
2017-02-05 21:00:00,3200,12681228
2017-02-05 22:00:00,2847,10533136
2017-02-05 23:00:00,3130,13427252
2017-02-06 00:00:00,2659,10275472
2017-02-06 01:00:00,2581,9706624
2017-02-06 02:00:00,2187,8689240
2017-02-06 03:00:00,1620,7328336
2017-02-06 04:00:00,998,3399624
2017-02-06 05:00:00,972,3312240
2017-02-06 06:00:00,930,3122032
2017-02-06 07:00:00,933,3177088
2017-02-06 08:00:00,959,3369696
2017-02-06 09:00:00,1449,6140768
2017-02-06 10:00:00,6224,44368652
2017-02-06 11:00:00,7402,45347114
2017-02-06 12:00:00,6484,29850644
2017-02-06 13:00:00,4486,27753600
2017-02-06 14:00:00,5499,29810392
2017-02-06 15:00:00,29011,78544262
2017-02-06 16:00:00,26385,71804830
2017-02-06 17:00:00,26656,68893444
2017-02-06 18:00:00,25725,66308612
2017-02-06 19:00:00,17881,50231072
2017-02-06 20:00:00,8129,30523084
2017-02-06 21:00:00,5447,27656540
2017-02-06 22:00:00,3663,22106912
2017-02-06 23:00:00,2398,16449032
2017-02-07 00:00:00,1638,11938268
2017-02-07 01:00:00,1965,14350524
2017-02-07 02:00:00,1911,13850508
2017-02-07 03:00:00,1887,13711836
2017-02-07 04:00:00,1617,12175772
2017-02-07 05:00:00,1584,10308272
2017-02-07 06:00:00,1547,8635600
2017-02-07 07:00:00,1541,8462876
2017-02-07 08:00:00,1582,8602664
2017-02-07 09:00:00,4193,23379050
2017-02-07 10:00:00,12133,45286154
2017-02-07 11:00:00,30306,157021622
2017-02-07 12:00:00,5402,26685982
2017-02-07 13:00:00,4163,22675991
2017-02-07 14:00:00,7217,43496428
2017-02-07 15:00:00,5217,34009398
2017-02-07 16:00:00,5123,25512288
2017-02-07 17:00:00,4756,24944020
2017-02-07 18:00:00,3813,17612796
2017-02-07 19:00:00,3329,14756948
2017-02-07 20:00:00,2872,14412996
2017-02-07 21:00:00,2736,14043754
2017-02-07 22:00:00,3625,13978506
2017-02-07 23:00:00,4109,17635450
2017-02-08 00:00:00,3207,15995460
2017-02-08 01:00:00,4145,17773852
2017-02-08 02:00:00,4294,32815564
2017-02-08 03:00:00,3934,27119600
2017-02-08 04:00:00,3510,20134936
2017-02-08 05:00:00,3071,17115440
2017-02-08 06:00:00,2712,16276768
2017-02-08 07:00:00,2771,16689336
2017-02-08 08:00:00,2942,17183728
2017-02-08 09:00:00,3582,21270528
2017-02-08 10:00:00,6073,38892486
2017-02-08 11:00:00,5720,36913692
2017-02-08 12:00:00,5366,34369544
2017-02-08 13:00:00,4345,17597204
2017-02-08 14:00:00,15711,59131604
2017-02-08 15:00:00,6697,39974133
2017-02-08 16:00:00,18140,62707644
2017-02-08 17:00:00,17654,53895461
2017-02-08 18:00:00,9086,42322863
2017-02-08 19:00:00,8155,39839164
2017-02-08 20:00:00,9555,78197903
2017-02-08 21:00:00,6816,33385584
2017-02-08 22:00:00,7628,71898348
2017-02-08 23:00:00,6707,30632920
2017-02-09 00:00:00,6782,30215104
2017-02-09 01:00:00,6454,29405484
2017-02-09 02:00:00,6357,29103008
2017-02-09 03:00:00,6174,28461488
2017-02-09 04:00:00,5819,27006648
2017-02-09 05:00:00,5459,25823668
2017-02-09 06:00:00,5332,25220380
2017-02-09 07:00:00,14551,27058233
2017-02-09 08:00:00,6649,25977377
2017-02-09 09:00:00,5822,23098018
2017-02-09 10:00:00,6910,26391750
2017-02-09 11:00:00,5581,25238098
2017-02-09 12:00:00,7753,39423816
2017-02-09 13:00:00,10637,34263806
2017-02-09 14:00:00,9157,32227088
2017-02-09 15:00:00,7706,48327554
2017-02-09 16:00:00,6184,33047918
2017-02-09 17:00:00,6205,32588160
2017-02-09 18:00:00,8022,37585382
2017-02-09 19:00:00,7621,35873378
2017-02-09 20:00:00,13021,69867206
2017-02-09 21:00:00,10995,123959530
2017-02-09 22:00:00,7902,100345868
2017-02-09 23:00:00,13191,108753604
2017-02-10 00:00:00,19861,119746428
2017-02-10 01:00:00,19913,119638380
2017-02-10 02:00:00,8944,96123106
2017-02-10 03:00:00,8082,89232388
2017-02-10 04:00:00,6509,80582388
2017-02-10 05:00:00,5390,71023728
2017-02-10 06:00:00,3831,28508176
2017-02-10 07:00:00,3499,22033620
2017-02-10 08:00:00,3943,22422844
2017-02-10 09:00:00,4227,23325078
2017-02-10 10:00:00,4264,24339326
2017-02-10 11:00:00,4461,25544568
2017-02-10 12:00:00,7948,36624175
2017-02-10 13:00:00,8472,37851507
2017-02-10 14:00:00,8739,56273878
2017-02-10 15:00:00,6129,35566264
2017-02-10 16:00:00,8911,38821509
2017-02-10 17:00:00,16156,50134084
2017-02-10 18:00:00,21329,51197085
2017-02-10 19:00:00,12653,42482197
2017-02-10 20:00:00,9133,32781440
2017-02-10 21:00:00,7164,25321624
2017-02-10 22:00:00,6154,26315014
2017-02-10 23:00:00,5878,26037063
2017-02-11 00:00:00,5745,25269029
2017-02-11 01:00:00,5504,25410493
2017-02-11 02:00:00,5291,24974257
2017-02-11 03:00:00,5084,24294028
2017-02-11 04:00:00,5363,25353586
2017-02-11 05:00:00,5326,25061361
2017-02-11 06:00:00,5308,29927150
2017-02-11 07:00:00,5256,30308764
2017-02-11 08:00:00,19455,38634436
2017-02-11 09:00:00,14561,33976888
2017-02-11 10:00:00,8194,33021884
2017-02-11 11:00:00,6556,32146000
2017-02-11 12:00:00,8849,31757397
2017-02-11 13:00:00,8840,32877796
2017-02-11 14:00:00,8036,56313657
2017-02-11 15:00:00,7374,44605919
2017-02-11 16:00:00,6796,34801240
2017-02-11 17:00:00,5493,32023637
2017-02-11 18:00:00,4946,30560292
2017-02-11 19:00:00,5007,37559707
2017-02-11 20:00:00,4793,35691256
2017-02-11 21:00:00,4542,30141552
2017-02-11 22:00:00,4281,26319488
2017-02-11 23:00:00,4482,25535816
2017-02-12 00:00:00,5170,31444832
2017-02-12 01:00:00,5367,31107112
2017-02-12 02:00:00,5138,29753040
2017-02-12 03:00:00,4918,28484960
2017-02-12 04:00:00,4660,27486848
2017-02-12 05:00:00,4501,26458972
2017-02-12 06:00:00,4460,25947068
2017-02-12 07:00:00,4505,25832780
2017-02-12 08:00:00,3939,23384084
2017-02-12 09:00:00,4001,23232142
2017-02-12 10:00:00,3753,21201740
2017-02-12 11:00:00,3530,19432252
2017-02-12 12:00:00,3780,22383852
2017-02-12 13:00:00,3903,21916608
2017-02-12 14:00:00,3513,17756944
2017-02-12 15:00:00,4835,29104166
2017-02-12 16:00:00,3841,20103994
2017-02-12 17:00:00,3329,16527710
2017-02-12 18:00:00,3696,16407570
2017-02-12 19:00:00,4512,24508050
2017-02-12 20:00:00,3866,19022864
2017-02-12 21:00:00,3741,18748636
2017-02-12 22:00:00,3538,16800084
2017-02-12 23:00:00,3770,19530916
2017-02-13 00:00:00,2999,13857981
2017-02-13 01:00:00,2789,12724643
2017-02-13 02:00:00,4082,23945744
2017-02-13 03:00:00,3694,21380360
2017-02-13 04:00:00,2720,13703464
2017-02-13 05:00:00,2458,11637136
2017-02-13 06:00:00,2310,10496960
2017-02-13 07:00:00,2380,10655376
2017-02-13 08:00:00,2631,13452672
2017-02-13 09:00:00,3409,17889124
2017-02-13 10:00:00,3344,15653860
2017-02-13 11:00:00,3484,15120082
2017-02-13 12:00:00,4697,20310652
2017-02-13 13:00:00,7799,24010790
2017-02-13 14:00:00,10278,47850310
2017-02-13 15:00:00,10069,45730862
2017-02-13 16:00:00,6948,25204560
2017-02-13 17:00:00,16949,46095162
2017-02-13 18:00:00,8592,78085499
2017-02-13 19:00:00,7098,76511047
2017-02-13 20:00:00,6802,77011386
2017-02-13 21:00:00,5794,77793148
2017-02-13 22:00:00,5175,75448744
2017-02-13 23:00:00,5551,74775568
2017-02-14 00:00:00,5202,72170388
2017-02-14 01:00:00,5035,71436636
2017-02-14 02:00:00,4799,69817948
2017-02-14 03:00:00,4684,68849420
2017-02-14 04:00:00,4494,65594724
2017-02-14 05:00:00,4290,64347624
2017-02-14 06:00:00,14149,83708096
2017-02-14 07:00:00,4179,60313216
2017-02-14 08:00:00,3807,50121832
2017-02-14 09:00:00,5413,49335424
2017-02-14 10:00:00,4733,36401672
2017-02-14 11:00:00,3645,29399884
2017-02-14 12:00:00,3641,30661256
2017-02-14 13:00:00,4285,25401432
2017-02-14 14:00:00,4479,33740680
2017-02-14 15:00:00,4373,29858160
2017-02-14 16:00:00,4410,28105720
2017-02-14 17:00:00,4558,30516232
2017-02-14 18:00:00,4129,25314408
2017-02-14 19:00:00,4006,15244464
2017-02-14 20:00:00,3773,14322028
2017-02-14 21:00:00,3877,11783668
2017-02-14 22:00:00,4223,15950180
2017-02-14 23:00:00,3935,13897729
2017-02-15 00:00:00,3304,13454465
2017-02-15 01:00:00,2988,12847008
2017-02-15 02:00:00,2880,12127868
2017-02-15 03:00:00,3170,13480968
2017-02-15 04:00:00,3466,13797437
2017-02-15 05:00:00,2953,9238077
2017-02-15 06:00:00,3280,12537637
2017-02-15 07:00:00,3235,12460309
2017-02-15 08:00:00,3280,12217237
2017-02-15 09:00:00,8738,41217304
2017-02-15 10:00:00,5180,32687592
2017-02-15 11:00:00,2887,10516720
2017-02-15 12:00:00,6294,17592152
2017-02-15 13:00:00,6195,17706336
2017-02-15 14:00:00,5972,16883381
2017-02-15 15:00:00,11038,63806532
2017-02-15 16:00:00,12613,77529427
2017-02-15 17:00:00,10159,35927469
2017-02-15 18:00:00,129763,307114645
2017-02-15 19:00:00,12952,79295252
2017-02-15 20:00:00,15046,88665643
2017-02-15 21:00:00,18234,118912007
2017-02-15 22:00:00,17689,115193697
2017-02-15 23:00:00,16221,101719018
2017-02-16 00:00:00,6761,23906991
2017-02-16 01:00:00,8316,21656616
2017-02-16 02:00:00,6206,19896464
2017-02-16 03:00:00,6125,18511132
2017-02-16 04:00:00,5427,16260964
2017-02-16 05:00:00,5018,14317888
2017-02-16 06:00:00,4844,13618880
2017-02-16 07:00:00,4705,13253104
2017-02-16 08:00:00,4964,14408664
2017-02-16 09:00:00,5205,22584624
2017-02-16 10:00:00,6409,41868856
2017-02-16 11:00:00,6117,37785426
2017-02-16 12:00:00,8055,51277330
2017-02-16 13:00:00,13063,95061729
2017-02-16 14:00:00,30533,161408690
2017-02-16 15:00:00,35163,213030704
2017-02-16 16:00:00,24570,160046464
2017-02-16 17:00:00,13353,69883228
2017-02-16 18:00:00,10224,37325308
2017-02-16 19:00:00,23231,156237668
2017-02-16 20:00:00,22886,161368044
2017-02-16 21:00:00,27910,198893372
2017-02-16 22:00:00,18829,83562004
2017-02-16 23:00:00,8986,37720128
2017-02-17 00:00:00,7161,32706594
2017-02-17 01:00:00,7784,34906640
2017-02-17 02:00:00,7365,37187740
2017-02-17 03:00:00,6074,33333120
2017-02-17 04:00:00,6310,34092888
2017-02-17 05:00:00,7081,31976616
2017-02-17 06:00:00,6950,37267776
2017-02-17 07:00:00,6149,34499592
2017-02-17 08:00:00,5660,28511256
2017-02-17 09:00:00,6746,31967010
2017-02-17 10:00:00,14125,61820898
2017-02-17 11:00:00,17167,77033359
2017-02-17 12:00:00,9197,35054193
2017-02-17 13:00:00,41221,133959035
2017-02-17 14:00:00,49950,106534689
2017-02-17 15:00:00,50090,111106365
2017-02-17 16:00:00,40681,105792807
2017-02-17 17:00:00,38162,115636763
2017-02-17 18:00:00,7531,38562871
2017-02-17 19:00:00,6371,22739295
2017-02-17 20:00:00,5986,20985922
2017-02-17 21:00:00,6054,23823393
2017-02-17 22:00:00,6235,27629408
2017-02-17 23:00:00,11694,75206956
2017-02-18 00:00:00,6042,24394376
2017-02-18 01:00:00,10772,59830928
2017-02-18 02:00:00,5694,18252344
2017-02-18 03:00:00,5675,20202640
2017-02-18 04:00:00,10614,62587576
2017-02-18 05:00:00,10481,57975952
2017-02-18 06:00:00,5524,16814160
2017-02-18 07:00:00,10638,57855432
2017-02-18 08:00:00,7697,18798736
2017-02-18 09:00:00,37567,85266872
2017-02-18 10:00:00,20080,34066559
2017-02-18 11:00:00,19243,105825388
2017-02-18 12:00:00,10609,60430696
2017-02-18 13:00:00,9323,52352464
2017-02-18 14:00:00,5402,22506571
2017-02-18 15:00:00,6085,30459155
2017-02-18 16:00:00,6670,66535492
2017-02-18 17:00:00,6010,60634192
2017-02-18 18:00:00,5496,49304576
2017-02-18 19:00:00,5679,46359742
2017-02-18 20:00:00,6592,50999796
2017-02-18 21:00:00,6651,54265760
2017-02-18 22:00:00,6604,49898576
2017-02-18 23:00:00,6506,51912200
2017-02-19 00:00:00,6596,56443098
2017-02-19 01:00:00,6492,59615181
2017-02-19 02:00:00,6495,60655120
2017-02-19 03:00:00,5921,54138457
2017-02-19 04:00:00,5696,46099800
2017-02-19 05:00:00,5603,45646088
2017-02-19 06:00:00,5604,45479000
2017-02-19 07:00:00,5520,44800504
2017-02-19 08:00:00,5495,44525352
2017-02-19 09:00:00,4958,41752312
2017-02-19 10:00:00,6906,43331960
2017-02-19 11:00:00,7239,44053544
2017-02-19 12:00:00,6976,44115440
2017-02-19 13:00:00,8087,71500104
2017-02-19 14:00:00,7984,77081360
2017-02-19 15:00:00,6538,51587560
2017-02-19 16:00:00,6538,53523992
2017-02-19 17:00:00,9046,83127608
2017-02-19 18:00:00,6407,49721600
2017-02-19 19:00:00,10107,53051192
2017-02-19 20:00:00,6643,50220728
2017-02-19 21:00:00,6667,68804312
2017-02-19 22:00:00,5149,46873520
2017-02-19 23:00:00,6096,47490168
2017-02-20 00:00:00,5011,44530696
2017-02-20 01:00:00,4838,44152056
2017-02-20 02:00:00,4305,44509032
2017-02-20 03:00:00,3949,43915048
2017-02-20 04:00:00,3823,43613840
2017-02-20 05:00:00,3710,43008040
2017-02-20 06:00:00,3708,42523168
2017-02-20 07:00:00,4631,51241385
2017-02-20 08:00:00,6118,50814929
2017-02-20 09:00:00,5929,46862792
2017-02-20 10:00:00,6507,65559596
2017-02-20 11:00:00,9175,80347689
2017-02-20 12:00:00,8869,75196220
2017-02-20 13:00:00,8001,84729344
2017-02-20 14:00:00,4904,63847064
2017-02-20 15:00:00,5697,63707885
2017-02-20 16:00:00,12764,124680697
2017-02-20 17:00:00,8061,61526797
2017-02-20 18:00:00,8993,62589417
2017-02-20 19:00:00,8186,59915976
2017-02-20 20:00:00,7459,57278976
2017-02-20 21:00:00,6766,56151472
2017-02-20 22:00:00,6190,52221522
2017-02-20 23:00:00,5757,49546634
2017-02-21 00:00:00,5336,46056323
2017-02-21 01:00:00,4983,46671997
2017-02-21 02:00:00,4171,41485648
2017-02-21 03:00:00,4011,39301912
2017-02-21 04:00:00,3928,39661448
2017-02-21 05:00:00,3966,44332740
2017-02-21 06:00:00,3924,44203212
2017-02-21 07:00:00,3773,52510948
2017-02-21 08:00:00,3724,49743204
2017-02-21 09:00:00,5082,48305724
2017-02-21 10:00:00,7432,52141328
2017-02-21 11:00:00,6371,50943172
2017-02-21 12:00:00,6717,55993460
2017-02-21 13:00:00,8411,83337788
2017-02-21 14:00:00,8833,87670968
2017-02-21 15:00:00,6933,65322636
2017-02-21 16:00:00,5910,53652658
2017-02-21 17:00:00,6154,49939172
2017-02-21 18:00:00,6284,46421031
2017-02-21 19:00:00,5400,41017726
2017-02-21 20:00:00,5311,42933360
2017-02-21 21:00:00,5374,47750120
2017-02-21 22:00:00,5192,45138234
2017-02-21 23:00:00,6024,49560854
2017-02-22 00:00:00,5868,46536968
2017-02-22 01:00:00,4842,40928900
2017-02-22 02:00:00,4522,38463412
2017-02-22 03:00:00,4417,35908300
2017-02-22 04:00:00,4305,35333384
2017-02-22 05:00:00,4134,33175028
2017-02-22 06:00:00,3980,32054992
2017-02-22 07:00:00,3794,30689828
2017-02-22 08:00:00,5479,34961188
2017-02-22 09:00:00,4684,35858960
2017-02-22 10:00:00,4280,32450813
2017-02-22 11:00:00,4429,33106496
2017-02-22 12:00:00,5855,55727487
2017-02-22 13:00:00,5804,51233545
2017-02-22 14:00:00,4294,31024302
2017-02-22 15:00:00,9825,33810490
2017-02-22 16:00:00,10122,39127222
2017-02-22 17:00:00,9825,43164156
2017-02-22 18:00:00,9316,41676850
2017-02-22 19:00:00,9220,44670208
2017-02-22 20:00:00,8430,50901848
2017-02-22 21:00:00,7188,47453164
2017-02-22 22:00:00,5975,39707908
2017-02-22 23:00:00,5306,34398300
2017-02-23 00:00:00,4287,33473792
2017-02-23 01:00:00,4538,35216236
2017-02-23 02:00:00,4706,36375904
2017-02-23 03:00:00,4538,35830412
2017-02-23 04:00:00,4361,34946648
2017-02-23 05:00:00,4032,33343614
2017-02-23 06:00:00,3523,30130390
2017-02-23 07:00:00,5204,28292814
2017-02-23 08:00:00,3918,18788598
2017-02-23 09:00:00,4007,18701266
2017-02-23 10:00:00,3291,21638309
2017-02-23 11:00:00,7935,46710812
2017-02-23 12:00:00,6480,34692568
2017-02-23 13:00:00,4157,18945720
2017-02-23 14:00:00,3848,20665432
2017-02-23 15:00:00,3982,21367216
2017-02-23 16:00:00,4737,47560194
2017-02-23 17:00:00,4339,36795458
2017-02-23 18:00:00,3847,18629762
2017-02-23 19:00:00,4297,43753162
2017-02-23 20:00:00,4076,42907398
2017-02-23 21:00:00,5159,27290198
2017-02-23 22:00:00,5530,29163962
2017-02-23 23:00:00,4035,18895164
2017-02-24 00:00:00,3499,14112412
2017-02-24 01:00:00,5010,30276212
2017-02-24 02:00:00,3368,16204716
2017-02-24 03:00:00,3576,19365516
2017-02-24 04:00:00,3331,16782944
2017-02-24 05:00:00,2770,10858548
2017-02-24 06:00:00,2688,9885776
2017-02-24 07:00:00,2645,9869468
2017-02-24 08:00:00,2721,12089784
2017-02-24 09:00:00,7365,21621356
2017-02-24 10:00:00,10989,35515264
2017-02-24 11:00:00,12780,58442792
2017-02-24 12:00:00,11079,28493888
2017-02-24 13:00:00,13643,63823652
2017-02-24 14:00:00,21613,74499208
2017-02-24 15:00:00,17061,53802668
2017-02-24 16:00:00,8323,27501564
2017-02-24 17:00:00,27409,65399964
2017-02-24 18:00:00,26203,65814780
2017-02-24 19:00:00,25548,59320690
2017-02-24 20:00:00,25383,59809770
2017-02-24 21:00:00,24491,54894564
2017-02-24 22:00:00,21429,48231244
2017-02-24 23:00:00,15804,35667320
2017-02-25 00:00:00,11227,26535180
2017-02-25 01:00:00,7834,20393368
2017-02-25 02:00:00,5380,13771672
2017-02-25 03:00:00,4619,12071560
2017-02-25 04:00:00,4385,11756436
2017-02-25 05:00:00,4253,10860132
2017-02-25 06:00:00,3861,9252088
2017-02-25 07:00:00,3475,7597116
2017-02-25 08:00:00,3342,7102056
2017-02-25 09:00:00,6953,12469244
2017-02-25 10:00:00,7180,12922448
2017-02-25 11:00:00,8445,16880794
2017-02-25 12:00:00,8676,20971962
2017-02-25 13:00:00,9146,69659232
2017-02-25 14:00:00,8983,68472400
2017-02-25 15:00:00,7961,21286608
2017-02-25 16:00:00,6844,15122243
2017-02-25 17:00:00,6680,24789488
2017-02-25 18:00:00,7351,25597613
2017-02-25 19:00:00,6805,16494640
2017-02-25 20:00:00,6495,16336464
2017-02-25 21:00:00,7034,25452576
2017-02-25 22:00:00,7108,30789056
2017-02-25 23:00:00,6455,18631110
2017-02-26 00:00:00,5888,17468754
2017-02-26 01:00:00,5473,15289908
2017-02-26 02:00:00,5171,12702484
2017-02-26 03:00:00,4941,14114584
2017-02-26 04:00:00,4807,16236060
2017-02-26 05:00:00,4951,21028568
2017-02-26 06:00:00,4645,15412208
2017-02-26 07:00:00,4534,10473472
2017-02-26 08:00:00,10567,100381648
2017-02-26 09:00:00,5512,12925816
2017-02-26 10:00:00,6202,14184314
2017-02-26 11:00:00,4773,11135024
2017-02-26 12:00:00,16791,193459382
2017-02-26 13:00:00,4744,15366894
2017-02-26 14:00:00,5150,16324286
2017-02-26 15:00:00,4930,11178174
2017-02-26 16:00:00,6721,42749582
2017-02-26 17:00:00,8240,68646306
2017-02-26 18:00:00,7689,63653910
2017-02-26 19:00:00,4468,15059776
2017-02-26 20:00:00,4577,11782802
2017-02-26 21:00:00,4921,17162576
2017-02-26 22:00:00,4475,11955750
2017-02-26 23:00:00,4848,17529483
2017-02-27 00:00:00,4759,16742722
2017-02-27 01:00:00,4259,14685730
2017-02-27 02:00:00,4215,12107024
2017-02-27 03:00:00,3955,12251968
2017-02-27 04:00:00,3844,13796492
2017-02-27 05:00:00,3917,21252116
2017-02-27 06:00:00,3804,20462364
2017-02-27 07:00:00,3594,12311648
2017-02-27 08:00:00,3564,13225940
2017-02-27 09:00:00,6919,14890396
2017-02-27 10:00:00,10403,64833100
2017-02-27 11:00:00,10136,65524608
2017-02-27 12:00:00,7687,30359696
2017-02-27 13:00:00,7867,22192552
2017-02-27 14:00:00,6867,19342212
2017-02-27 15:00:00,7007,18515354
2017-02-27 16:00:00,7407,28713770
2017-02-27 17:00:00,6447,25419254
2017-02-27 18:00:00,7199,29615638
2017-02-27 19:00:00,6398,43215656
2017-02-27 20:00:00,6557,36609312
2017-02-27 21:00:00,6424,32697304
2017-02-27 22:00:00,6521,22430372
2017-02-27 23:00:00,6085,17323980
2017-02-28 00:00:00,6817,76655530
2017-02-28 01:00:00,6316,70298258
2017-02-28 02:00:00,5730,17189844
2017-02-28 03:00:00,5562,16005316
2017-02-28 04:00:00,5286,14996696
2017-02-28 05:00:00,5121,14256880
2017-02-28 06:00:00,4965,13707544
2017-02-28 07:00:00,4756,13005136
2017-02-28 08:00:00,5051,18189008
2017-02-28 09:00:00,8403,35705528
2017-02-28 10:00:00,9820,38778506
2017-02-28 11:00:00,11668,41282127
2017-02-28 12:00:00,13992,38160972
2017-02-28 13:00:00,80143,287504899
2017-02-28 14:00:00,23904,59210065
2017-02-28 15:00:00,15756,86580312
2017-02-28 16:00:00,10249,44865008
2017-02-28 17:00:00,9874,54624140
2017-02-28 18:00:00,8364,41163116
2017-02-28 19:00:00,8109,34759872
2017-02-28 20:00:00,7936,31622964
2017-02-28 21:00:00,7620,27405240
2017-02-28 22:00:00,7593,24898944
2017-02-28 23:00:00,7394,21660100
2017-03-01 00:00:00,7100,20697940
2017-03-01 01:00:00,6717,19712970
2017-03-01 02:00:00,6346,18673582
2017-03-01 03:00:00,5997,17461652
2017-03-01 04:00:00,5837,17282552
2017-03-01 05:00:00,5612,16964612
2017-03-01 06:00:00,5453,16532904
2017-03-01 07:00:00,5462,16487859
2017-03-01 08:00:00,5902,34246390
2017-03-01 09:00:00,7193,50097646
2017-03-01 10:00:00,7701,78053278
2017-03-01 11:00:00,5549,38424660
2017-03-01 12:00:00,5018,25330804
2017-03-01 13:00:00,5770,44495654
2017-03-01 14:00:00,5241,32968512
2017-03-01 15:00:00,5362,36514452
2017-03-01 16:00:00,5435,40672936
2017-03-01 17:00:00,5676,42197008
2017-03-01 18:00:00,4752,19668668
2017-03-01 19:00:00,6838,40234636
2017-03-01 20:00:00,5184,24688776
2017-03-01 21:00:00,4804,24444668
2017-03-01 22:00:00,8490,73593400
2017-03-01 23:00:00,4196,19299476
2017-03-02 00:00:00,3689,14938544
2017-03-02 01:00:00,3945,18086940
2017-03-02 02:00:00,4344,26721612
2017-03-02 03:00:00,3890,20244104
2017-03-02 04:00:00,3496,15379700
2017-03-02 05:00:00,3108,13868532
2017-03-02 06:00:00,2992,15207712
2017-03-02 07:00:00,2652,10495668
2017-03-02 08:00:00,3160,13081656
2017-03-02 09:00:00,7118,49306092
2017-03-02 10:00:00,4159,19613260
2017-03-02 11:00:00,10735,81256636
2017-03-02 12:00:00,4490,21911768
2017-03-02 13:00:00,5235,46955440
2017-03-02 14:00:00,4529,28234552
2017-03-02 15:00:00,4504,25863446
2017-03-02 16:00:00,13982,221535842
2017-03-02 17:00:00,4057,26174962
2017-03-02 18:00:00,3901,26054496
2017-03-02 19:00:00,4997,44535445
2017-03-02 20:00:00,6497,36604928
2017-03-02 21:00:00,12693,60592556
2017-03-02 22:00:00,5478,35153882
2017-03-02 23:00:00,3979,25048180
2017-03-03 00:00:00,3825,25483018
2017-03-03 01:00:00,3367,28610834
2017-03-03 02:00:00,3011,19614596
2017-03-03 03:00:00,2841,15889316
2017-03-03 04:00:00,2733,15892732
2017-03-03 05:00:00,2863,22531848
2017-03-03 06:00:00,2783,19369468
2017-03-03 07:00:00,2520,12234300
2017-03-03 08:00:00,2409,9656280
2017-03-03 09:00:00,2533,9870054
2017-03-03 10:00:00,3567,14619803
2017-03-03 11:00:00,3434,19668094
2017-03-03 12:00:00,3820,24349866
2017-03-03 13:00:00,3335,20216646
2017-03-03 14:00:00,7522,25263786
2017-03-03 15:00:00,3775,28066902
2017-03-03 16:00:00,3573,17454452
2017-03-03 17:00:00,3774,20511622
2017-03-03 18:00:00,37099,454389814
2017-03-03 19:00:00,35930,454078730
2017-03-03 20:00:00,26605,292218910
2017-03-03 21:00:00,19600,186959584
2017-03-03 22:00:00,16185,145239122
2017-03-03 23:00:00,13883,123461782
2017-03-04 00:00:00,10631,92810640
2017-03-04 01:00:00,9094,74697236
2017-03-04 02:00:00,7577,59003544
2017-03-04 03:00:00,6688,49952124
2017-03-04 04:00:00,5720,42893176
2017-03-04 05:00:00,5162,37360896
2017-03-04 06:00:00,4816,33989168
2017-03-04 07:00:00,4247,28776196
2017-03-04 08:00:00,3985,26274820
2017-03-04 09:00:00,3678,23615230
2017-03-04 10:00:00,3359,21218968
2017-03-04 11:00:00,3460,24487880
2017-03-04 12:00:00,4246,21694864
2017-03-04 13:00:00,4241,20522908
2017-03-04 14:00:00,4796,29884364
2017-03-04 15:00:00,4859,33706548
2017-03-04 16:00:00,4421,26682500
2017-03-04 17:00:00,3699,19870932
2017-03-04 18:00:00,3595,18117384
2017-03-04 19:00:00,3454,16962620
2017-03-04 20:00:00,3551,16228772
2017-03-04 21:00:00,3851,15384828
2017-03-04 22:00:00,4186,30923560
2017-03-04 23:00:00,3220,32996376
2017-03-05 00:00:00,2640,12242124
2017-03-05 01:00:00,2524,11599436
2017-03-05 02:00:00,2346,10886636
2017-03-05 03:00:00,2239,10619868
2017-03-05 04:00:00,2177,10412344
2017-03-05 05:00:00,2106,10015700
2017-03-05 06:00:00,2017,9316576
2017-03-05 07:00:00,1913,8952972
2017-03-05 08:00:00,1856,8803852
2017-03-05 09:00:00,1805,8660892
2017-03-05 10:00:00,1766,8356100
2017-03-05 11:00:00,2068,11756264
2017-03-05 12:00:00,8383,216483068
2017-03-05 13:00:00,5377,65626152
2017-03-05 14:00:00,2117,11330564
2017-03-05 15:00:00,4776,56766628
2017-03-05 16:00:00,8053,128396796
2017-03-05 17:00:00,6996,97813780
2017-03-05 18:00:00,1915,9052515
2017-03-05 19:00:00,2242,10940772
2017-03-05 20:00:00,2663,12379212
2017-03-05 21:00:00,2620,19974596
2017-03-05 22:00:00,2175,14753716
2017-03-05 23:00:00,2535,23632440
2017-03-06 00:00:00,2203,17835896
2017-03-06 01:00:00,2026,12390952
2017-03-06 02:00:00,1890,11094760
2017-03-06 03:00:00,1779,9920984
2017-03-06 04:00:00,1712,8893096
2017-03-06 05:00:00,1674,8469640
2017-03-06 06:00:00,1592,7772936
2017-03-06 07:00:00,1580,7720696
2017-03-06 08:00:00,4678,56184600
2017-03-06 09:00:00,2080,9925720
2017-03-06 10:00:00,9376,26029128
2017-03-06 11:00:00,4373,16768424
2017-03-06 12:00:00,9495,207252380
2017-03-06 13:00:00,3626,21497698
2017-03-06 14:00:00,7032,30777866
2017-03-06 15:00:00,7396,35957584
2017-03-06 16:00:00,11182,42979390
2017-03-06 17:00:00,10739,46581429
2017-03-06 18:00:00,5881,39018880
2017-03-06 19:00:00,4305,29930914
2017-03-06 20:00:00,9696,71912572
2017-03-06 21:00:00,6632,68513306
2017-03-06 22:00:00,6045,57007828
2017-03-06 23:00:00,4961,54810702
2017-03-07 00:00:00,4547,50258026
2017-03-07 01:00:00,3300,31976670
2017-03-07 02:00:00,2731,25222446
2017-03-07 03:00:00,2368,21765742
2017-03-07 04:00:00,2164,20080664
2017-03-07 05:00:00,1943,17306356
2017-03-07 06:00:00,1793,15543704
2017-03-07 07:00:00,1677,14031156
2017-03-07 08:00:00,1955,13280456
2017-03-07 09:00:00,2030,11321698
2017-03-07 10:00:00,7263,34292275
2017-03-07 11:00:00,12522,45538192
2017-03-07 12:00:00,27209,91936136
2017-03-07 13:00:00,8602,46774724
2017-03-07 14:00:00,7856,42288024
2017-03-07 15:00:00,7732,45995670
2017-03-07 16:00:00,8520,64172831
2017-03-07 17:00:00,7412,53515545
2017-03-07 18:00:00,51965,263590360
2017-03-07 19:00:00,38245,175668050
2017-03-07 20:00:00,22269,76147963
2017-03-07 21:00:00,11801,49158451
2017-03-07 22:00:00,3986,17894466
2017-03-07 23:00:00,3859,16961430
2017-03-08 00:00:00,3589,15624811
2017-03-08 01:00:00,3060,12672796
2017-03-08 02:00:00,2727,11597793
2017-03-08 03:00:00,2555,10382208
2017-03-08 04:00:00,2529,10205228
2017-03-08 05:00:00,2428,9801712
2017-03-08 06:00:00,2322,9253664
2017-03-08 07:00:00,2233,8867344
2017-03-08 08:00:00,2272,8876404
2017-03-08 09:00:00,12003,23537324
2017-03-08 10:00:00,13989,30926407
2017-03-08 11:00:00,13347,44160596
2017-03-08 12:00:00,10335,41993491
2017-03-08 13:00:00,17132,68410006
2017-03-08 14:00:00,16401,97347534
2017-03-08 15:00:00,12253,89112840
2017-03-08 16:00:00,15441,153021690
2017-03-08 17:00:00,10249,51435218
2017-03-08 18:00:00,9248,37994642
2017-03-08 19:00:00,8572,36711436
2017-03-08 20:00:00,8210,39088424
2017-03-08 21:00:00,8040,32141268
2017-03-08 22:00:00,7679,32217864
2017-03-08 23:00:00,7534,30340455
2017-03-09 00:00:00,7617,36961072
2017-03-09 01:00:00,9373,54072234
2017-03-09 02:00:00,8493,53332050
2017-03-09 03:00:00,8043,54681370
2017-03-09 04:00:00,7589,49027506
2017-03-09 05:00:00,6872,38433566
2017-03-09 06:00:00,6343,29378414
2017-03-09 07:00:00,5998,23769016
2017-03-09 08:00:00,5866,23519788
2017-03-09 09:00:00,6775,31242800
2017-03-09 10:00:00,15609,122202080
2017-03-09 11:00:00,6109,23730588
2017-03-09 12:00:00,6248,23510355
2017-03-09 13:00:00,6691,27278239
2017-03-09 14:00:00,7236,33510763
2017-03-09 15:00:00,16644,135695386
2017-03-09 16:00:00,8543,44955448
2017-03-09 17:00:00,7615,29718750
2017-03-09 18:00:00,7002,29645848
2017-03-09 19:00:00,6534,31957154
2017-03-09 20:00:00,7541,32564584
2017-03-09 21:00:00,5495,28706012
2017-03-09 22:00:00,5031,28480904
2017-03-09 23:00:00,5357,23658440
2017-03-10 00:00:00,4051,18888076
2017-03-10 01:00:00,7090,56939480
2017-03-10 02:00:00,5720,50291392
2017-03-10 03:00:00,3721,18113744
2017-03-10 04:00:00,3438,14957488
2017-03-10 05:00:00,3318,14216792
2017-03-10 06:00:00,3249,13724692
2017-03-10 07:00:00,9460,27181738
2017-03-10 08:00:00,12813,34843460
2017-03-10 09:00:00,9779,61613860
2017-03-10 10:00:00,10343,73806268
2017-03-10 11:00:00,6880,59122678
2017-03-10 12:00:00,7444,39120062
2017-03-10 13:00:00,6769,34338638
2017-03-10 14:00:00,6305,32895366
2017-03-10 15:00:00,5876,30783306
2017-03-10 16:00:00,5113,22099640
2017-03-10 17:00:00,4060,25597448
2017-03-10 18:00:00,3805,28430460
2017-03-10 19:00:00,4450,37248488
2017-03-10 20:00:00,4262,26754528
2017-03-10 21:00:00,3660,18640808
2017-03-10 22:00:00,3574,17558120
2017-03-10 23:00:00,4121,18027696
2017-03-11 00:00:00,3998,17014172
2017-03-11 01:00:00,3738,16035540
2017-03-11 02:00:00,3424,14573332
2017-03-11 03:00:00,3302,13845972
2017-03-11 04:00:00,3209,13093740
2017-03-11 05:00:00,3152,12566364
2017-03-11 06:00:00,3019,11669228
2017-03-11 07:00:00,3371,15177756
2017-03-11 08:00:00,3382,16303612
2017-03-11 09:00:00,3419,15468916
2017-03-11 10:00:00,3365,13684556
2017-03-11 11:00:00,3432,12578132
2017-03-11 12:00:00,4473,22118796
2017-03-11 13:00:00,4146,17630924
2017-03-11 14:00:00,4036,15338924
2017-03-11 15:00:00,3773,12687316
2017-03-11 16:00:00,3509,11652596
2017-03-11 17:00:00,3629,12083020
2017-03-11 18:00:00,3428,13238488
2017-03-11 19:00:00,5234,54466784
2017-03-11 20:00:00,3515,12084360
2017-03-11 21:00:00,3613,13707088
2017-03-11 22:00:00,3546,12504736
2017-03-11 23:00:00,3507,12538696
2017-03-12 00:00:00,3332,11619406
2017-03-12 01:00:00,3165,11223896
2017-03-12 02:00:00,3082,11084504
2017-03-12 03:00:00,3039,11112008
2017-03-12 04:00:00,2986,10979016
2017-03-12 05:00:00,2907,10392056
2017-03-12 06:00:00,2776,10119112
2017-03-12 07:00:00,2680,9936824
2017-03-12 08:00:00,2527,9555448
2017-03-12 09:00:00,2513,9798344
2017-03-12 10:00:00,2407,9361304
2017-03-12 11:00:00,2349,9470104
2017-03-12 12:00:00,4510,46410610
2017-03-12 13:00:00,4111,41802754
2017-03-12 14:00:00,2480,13716786
2017-03-12 15:00:00,2334,11810088
2017-03-12 16:00:00,2288,9553768
2017-03-12 17:00:00,3393,19164872
2017-03-12 18:00:00,3117,10074648
2017-03-12 19:00:00,2828,9443960
2017-03-12 20:00:00,2484,9098360
2017-03-12 21:00:00,2580,10040520
2017-03-12 22:00:00,2457,9800024
2017-03-12 23:00:00,2356,9417224
2017-03-13 00:00:00,2292,9301000
2017-03-13 01:00:00,4454,46132728
2017-03-13 02:00:00,4031,40385448
2017-03-13 03:00:00,2440,16102040
2017-03-13 04:00:00,1900,7763080
2017-03-13 05:00:00,1855,7647528
2017-03-13 06:00:00,1786,7497672
2017-03-13 07:00:00,1780,7362152
2017-03-13 08:00:00,1849,7426216
2017-03-13 09:00:00,2076,8409288
2017-03-13 10:00:00,2001,10321464
2017-03-13 11:00:00,4318,49345048
2017-03-13 12:00:00,5044,54987045
2017-03-13 13:00:00,4105,42682664
2017-03-13 14:00:00,3005,21446736
2017-03-13 15:00:00,4582,31332198
2017-03-13 16:00:00,9817,70364497
2017-03-13 17:00:00,7735,79410228
2017-03-13 18:00:00,7327,68066140
2017-03-13 19:00:00,5191,21775948
2017-03-13 21:00:00,2297,11802976
2017-03-13 22:00:00,2149,12632362
2017-03-13 23:00:00,2249,15401662
2017-03-14 00:00:00,2708,21495884
2017-03-14 01:00:00,4544,52041286
2017-03-14 02:00:00,4159,41551672
2017-03-14 03:00:00,3807,36128080
2017-03-14 04:00:00,2780,14636154
2017-03-14 05:00:00,2498,10586160
2017-03-14 06:00:00,2463,10325040
2017-03-14 07:00:00,2411,10199696
2017-03-14 08:00:00,2467,10755948
2017-03-14 09:00:00,2628,11978542
2017-03-14 10:00:00,6599,37699536
2017-03-14 11:00:00,24583,132341643
2017-03-14 12:00:00,7451,60321946
2017-03-14 13:00:00,6925,48850378
2017-03-14 14:00:00,7056,41833288
2017-03-14 15:00:00,20289,286397896
2017-03-14 16:00:00,10119,36818041
2017-03-14 17:00:00,7585,18226250
2017-03-14 18:00:00,7275,16667374
2017-03-14 19:00:00,7113,15440872
2017-03-14 20:00:00,6829,17603656
2017-03-14 21:00:00,5618,18018320
2017-03-14 22:00:00,5167,15660544
2017-03-14 23:00:00,5021,18071704
2017-03-15 00:00:00,4838,16784592
2017-03-15 01:00:00,4584,14304408
2017-03-15 02:00:00,4454,12448528
2017-03-15 03:00:00,4388,11769264
2017-03-15 04:00:00,4349,11356592
2017-03-15 05:00:00,4242,28237024
2017-03-15 06:00:00,4071,11085494
2017-03-15 07:00:00,3521,8581128
2017-03-15 08:00:00,3516,8421688
2017-03-15 09:00:00,5412,9236704
2017-03-15 10:00:00,17106,147149808
2017-03-15 11:00:00,7642,49369336
2017-03-15 12:00:00,7595,44150962
2017-03-15 13:00:00,18756,273315362
2017-03-15 14:00:00,14973,233336022
2017-03-15 15:00:00,9536,72412872
2017-03-15 16:00:00,6414,32490872
2017-03-15 17:00:00,5901,25999336
2017-03-15 18:00:00,14065,99432816
2017-03-15 19:00:00,5623,28041224
2017-03-15 20:00:00,5001,18915304
2017-03-15 21:00:00,5207,16309888
2017-03-15 22:00:00,12091,51576854
2017-03-15 23:00:00,5021,15914010
2017-03-16 00:00:00,4774,12594979
2017-03-16 01:00:00,4725,11985433
2017-03-16 02:00:00,4666,14447439
2017-03-16 03:00:00,4588,15514304
2017-03-16 04:00:00,4873,17128672
2017-03-16 05:00:00,5059,23219240
2017-03-16 06:00:00,4814,16365472
2017-03-16 07:00:00,6585,24417528
2017-03-16 08:00:00,7852,30174640
2017-03-16 09:00:00,9117,56748790
2017-03-16 10:00:00,6522,47973508
2017-03-16 11:00:00,6043,31267704
2017-03-16 12:00:00,4736,22137294
2017-03-16 13:00:00,4636,19062055
2017-03-16 14:00:00,4133,22104026
2017-03-16 15:00:00,8167,46482042
2017-03-16 16:00:00,14359,137120519
2017-03-16 17:00:00,12411,70342912
2017-03-16 18:00:00,9399,64257742
2017-03-16 19:00:00,5955,45108548
2017-03-16 20:00:00,5960,41832480
2017-03-16 21:00:00,5562,27227770
2017-03-16 22:00:00,5105,23665402
2017-03-16 23:00:00,5004,27854346
2017-03-17 00:00:00,4443,24575922
2017-03-17 01:00:00,4785,27980746
2017-03-17 02:00:00,4562,26463599
2017-03-17 03:00:00,4515,23964719
2017-03-17 04:00:00,4486,24180811
2017-03-17 05:00:00,4622,24249375
2017-03-17 06:00:00,4586,24156585
2017-03-17 07:00:00,8655,45518110
2017-03-17 08:00:00,3081,12312963
2017-03-17 09:00:00,2943,11112333
2017-03-17 10:00:00,10455,48069494
2017-03-17 11:00:00,14116,77498862
2017-03-17 12:00:00,23737,181167426
2017-03-17 13:00:00,12557,93816032
2017-03-17 14:00:00,6989,37580147
2017-03-17 15:00:00,7919,42482981
2017-03-17 16:00:00,7733,42948338
2017-03-17 17:00:00,7824,41578634
2017-03-17 18:00:00,7226,36447522
2017-03-17 19:00:00,6435,23509328
2017-03-17 20:00:00,7102,28823652
2017-03-17 21:00:00,7615,34509216
2017-03-17 22:00:00,8969,36644591
2017-03-17 23:00:00,6454,22029164
2017-03-18 00:00:00,6151,18309996
2017-03-18 01:00:00,5854,15809084
2017-03-18 02:00:00,5200,11386112
2017-03-18 03:00:00,5107,10902000
2017-03-18 04:00:00,5023,10500120
2017-03-18 05:00:00,5022,10463736
2017-03-18 06:00:00,4936,10078392
2017-03-18 07:00:00,4849,9888372
2017-03-18 08:00:00,4992,14093956
2017-03-18 09:00:00,6820,19429991
2017-03-18 10:00:00,6602,17004451
2017-03-18 11:00:00,5812,12174058
2017-03-18 12:00:00,5798,11447174
2017-03-18 13:00:00,5850,12688004
2017-03-18 14:00:00,5534,16416008
2017-03-18 15:00:00,7776,25297260
2017-03-18 16:00:00,10536,38921168
2017-03-18 17:00:00,5342,12727372
2017-03-18 18:00:00,4889,14720240
2017-03-18 19:00:00,5005,15635346
2017-03-18 20:00:00,4863,19384340
2017-03-18 21:00:00,4850,22825592
2017-03-18 22:00:00,6306,26997006
2017-03-18 23:00:00,14394,27925852
2017-03-19 00:00:00,14905,30654036
2017-03-19 01:00:00,14620,23995344
2017-03-19 02:00:00,14067,21793300
2017-03-19 03:00:00,13556,20333836
2017-03-19 04:00:00,13563,20085500
2017-03-19 05:00:00,13471,19839692
2017-03-19 06:00:00,13187,19430316
2017-03-19 07:00:00,4410,10042388
2017-03-19 08:00:00,2461,8023600
2017-03-19 09:00:00,2400,7781492
2017-03-19 10:00:00,3120,8371886
2017-03-19 11:00:00,2501,7697850
2017-03-19 12:00:00,2983,19386419
2017-03-19 13:00:00,2911,14319774
2017-03-19 14:00:00,4266,30469964
2017-03-19 15:00:00,4582,30114688
2017-03-19 16:00:00,4619,41055176
2017-03-19 17:00:00,3315,28125156
2017-03-19 18:00:00,5228,54166222
2017-03-19 19:00:00,3547,31492898
2017-03-19 20:00:00,2475,12675174
2017-03-19 21:00:00,4339,20961904
2017-03-19 22:00:00,12599,35410976
2017-03-19 23:00:00,2541,17588540
2017-03-20 00:00:00,2597,17348252
2017-03-20 01:00:00,2438,12261736
2017-03-20 02:00:00,2284,8988136
2017-03-20 03:00:00,2108,8190612
2017-03-20 04:00:00,1967,7778528
2017-03-20 05:00:00,1836,7247044
2017-03-20 06:00:00,1784,7073392
2017-03-20 07:00:00,1776,7047056
2017-03-20 08:00:00,1989,7713230
2017-03-20 09:00:00,2056,9538662
2017-03-20 10:00:00,2065,8223924
2017-03-20 11:00:00,2295,8579288
2017-03-20 12:00:00,2471,8308442
2017-03-20 13:00:00,2443,9082995
2017-03-20 14:00:00,2371,9578466
2017-03-20 15:00:00,4488,52321440
2017-03-20 16:00:00,2821,12959236
2017-03-20 17:00:00,3370,19904086
2017-03-20 18:00:00,3540,20918036
2017-03-20 19:00:00,5302,14245092
2017-03-20 20:00:00,2513,9883407
2017-03-20 21:00:00,2133,9821776
2017-03-20 22:00:00,2351,11224664
2017-03-20 23:00:00,1868,7491324
2017-03-21 00:00:00,1877,6837740
2017-03-21 01:00:00,1827,6643528
2017-03-21 02:00:00,1768,6074732
2017-03-21 03:00:00,1744,5621324
2017-03-21 04:00:00,1734,5580364
2017-03-21 05:00:00,1652,5298812
2017-03-21 06:00:00,1612,5190236
2017-03-21 07:00:00,1580,5028584
2017-03-21 08:00:00,1561,5066324
2017-03-21 09:00:00,1908,7899380
2017-03-21 10:00:00,2241,15813908
2017-03-21 11:00:00,3510,19412508
2017-03-21 12:00:00,3925,20006192
2017-03-21 13:00:00,3251,24227720
2017-03-21 14:00:00,3875,17765620
2017-03-21 15:00:00,5631,75709772
2017-03-21 16:00:00,4669,43686939
2017-03-21 17:00:00,4127,22243276
2017-03-21 18:00:00,3726,27469892
2017-03-21 19:00:00,2745,11593994
2017-03-21 20:00:00,2848,9160487
2017-03-21 21:00:00,2889,9434771
2017-03-21 22:00:00,2581,9675152
2017-03-21 23:00:00,2609,9820074
2017-03-22 00:00:00,2531,9346824
2017-03-22 01:00:00,3003,12090248
2017-03-22 02:00:00,2646,9644296
2017-03-22 03:00:00,2267,7544672
2017-03-22 04:00:00,2240,7771592
2017-03-22 05:00:00,2228,8113384
2017-03-22 06:00:00,2136,6432648
2017-03-22 07:00:00,2179,6430376
2017-03-22 08:00:00,2155,6526896
2017-03-22 09:00:00,2799,10692986
2017-03-22 10:00:00,2939,12872546
2017-03-22 11:00:00,2884,13261692
2017-03-22 12:00:00,38121,375601772
2017-03-22 13:00:00,2891,12508824
2017-03-22 14:00:00,6377,31826837
2017-03-22 15:00:00,52625,424018485
2017-03-22 16:00:00,3642,17777873
2017-03-22 17:00:00,3507,21783930
2017-03-22 18:00:00,3288,22142700
2017-03-22 19:00:00,2961,20855395
2017-03-22 20:00:00,2607,9600852
2017-03-22 21:00:00,2704,9411322
2017-03-22 22:00:00,2532,8633267
2017-03-22 23:00:00,2596,8611219
2017-03-23 00:00:00,2526,7774801
2017-03-23 01:00:00,2895,10028593
2017-03-23 02:00:00,2218,6593234
2017-03-23 03:00:00,2501,7789595
2017-03-23 04:00:00,2217,6542353
2017-03-23 05:00:00,2212,6596711
2017-03-23 06:00:00,1975,6147076
2017-03-23 07:00:00,1928,6025601
2017-03-23 08:00:00,2009,6406005
2017-03-23 09:00:00,16676,87373936
2017-03-23 10:00:00,3505,12690624
2017-03-23 11:00:00,14689,59799598
2017-03-23 12:00:00,12711,40448535
2017-03-23 13:00:00,1947,7573501
2017-03-23 14:00:00,2285,10235025
2017-03-23 15:00:00,4182,39334680
2017-03-23 16:00:00,3692,32247456
2017-03-23 17:00:00,3606,18203968
2017-03-23 18:00:00,2863,9433608
2017-03-23 19:00:00,3083,11175764
2017-03-23 20:00:00,3195,13882659
2017-03-23 21:00:00,2124,9234411
2017-03-23 22:00:00,1823,7351616
2017-03-23 23:00:00,1152,4004304
2017-03-24 00:00:00,1093,3866724
2017-03-24 01:00:00,1095,4398388
2017-03-24 02:00:00,1041,3624034
2017-03-24 03:00:00,1093,3900468
2017-03-24 04:00:00,1068,3693112
2017-03-24 05:00:00,1054,3463779
2017-03-24 06:00:00,1080,5796674
2017-03-24 07:00:00,1029,7127544
2017-03-24 08:00:00,1600,9455112
2017-03-24 09:00:00,2251,10191712
2017-03-24 10:00:00,3696,20131209
2017-03-24 11:00:00,4401,22169156
2017-03-24 12:00:00,4310,14521969
2017-03-24 13:00:00,4287,12114558
2017-03-24 14:00:00,5529,14689388
2017-03-24 15:00:00,6561,21025012
2017-03-24 16:00:00,5987,25281863
2017-03-24 17:00:00,5295,24796326
2017-03-24 18:00:00,4850,20258519
2017-03-24 19:00:00,4554,18324831
2017-03-24 20:00:00,4446,17517588
2017-03-24 21:00:00,4271,16900528
2017-03-24 22:00:00,4913,17863325
2017-03-24 23:00:00,4741,17102901
2017-03-25 00:00:00,4026,15159208
2017-03-25 01:00:00,3934,14540672
2017-03-25 02:00:00,4062,14573888
2017-03-25 03:00:00,3979,13891744
2017-03-25 04:00:00,3923,13581912
2017-03-25 05:00:00,3864,12962456
2017-03-25 06:00:00,3477,5305616
2017-03-25 07:00:00,3459,5375568
2017-03-25 08:00:00,3909,7734000
2017-03-25 09:00:00,3893,7723760
2017-03-25 10:00:00,4618,13341424
2017-03-25 11:00:00,4448,13163568
2017-03-25 12:00:00,3760,7829984
2017-03-25 13:00:00,3668,7309696
2017-03-25 14:00:00,4703,14402502
2017-03-25 15:00:00,7494,28533908
2017-03-25 16:00:00,5139,16398190
2017-03-25 17:00:00,3968,13125088
2017-03-25 18:00:00,5299,19590388
2017-03-25 19:00:00,4981,16674164
2017-03-25 20:00:00,5668,16563252
2017-03-25 21:00:00,12047,48464276
2017-03-25 22:00:00,5414,20664828
2017-03-25 23:00:00,3530,12675298
2017-03-26 01:00:00,3730,12540288
2017-03-26 02:00:00,3624,12466234
2017-03-26 03:00:00,3625,12521092
2017-03-26 04:00:00,3897,14150172
2017-03-26 05:00:00,3926,17121264
2017-03-26 06:00:00,3576,17043512
2017-03-26 07:00:00,9103,44576560
2017-03-26 08:00:00,3103,5882839
2017-03-26 09:00:00,3608,7014551
2017-03-26 10:00:00,3827,7625935
2017-03-26 11:00:00,4234,14721199
2017-03-26 12:00:00,3575,8793720
2017-03-26 13:00:00,3633,8724110
2017-03-26 14:00:00,3363,6762414
2017-03-26 15:00:00,3679,14189859
2017-03-26 16:00:00,3029,14370456
2017-03-26 17:00:00,1707,12334928
2017-03-26 18:00:00,2384,17121328
2017-03-26 19:00:00,2154,15893248
2017-03-26 20:00:00,1884,13784904
2017-03-26 21:00:00,1529,11476320
2017-03-26 22:00:00,2209,12589552
2017-03-26 23:00:00,12531,35688464
2017-03-27 00:00:00,1816,13793056
2017-03-27 01:00:00,1763,11828048
2017-03-27 02:00:00,1991,11690720
2017-03-27 03:00:00,1570,11193856
2017-03-27 04:00:00,1569,11189760
2017-03-27 05:00:00,1517,11082608
2017-03-27 06:00:00,1452,11022144
2017-03-27 07:00:00,1133,3605280
2017-03-27 08:00:00,1138,3749168
2017-03-27 09:00:00,1559,6723328
2017-03-27 10:00:00,3196,24531280
2017-03-27 11:00:00,12520,65327072
2017-03-27 12:00:00,2866,8810960
2017-03-27 13:00:00,3284,11917064
2017-03-27 14:00:00,8716,30914040
2017-03-27 15:00:00,32981,321247180
2017-03-27 16:00:00,122570,1234763589
2017-03-27 17:00:00,21520,190775093
2017-03-27 18:00:00,4012,27370091
2017-03-27 19:00:00,3386,18945074
2017-03-27 20:00:00,3128,12641430
2017-03-27 21:00:00,3985,19037077
2017-03-27 22:00:00,2966,15301730
2017-03-27 23:00:00,5715,22344402
2017-03-28 00:00:00,3978,13564124
2017-03-28 01:00:00,2829,10780126
2017-03-28 02:00:00,2500,10073016
2017-03-28 03:00:00,2119,8607448
2017-03-28 04:00:00,1903,7611152
2017-03-28 05:00:00,2323,8139280
2017-03-28 06:00:00,2169,7384512
2017-03-28 07:00:00,1738,6673792
2017-03-28 08:00:00,2326,11375680
2017-03-28 09:00:00,31711,312684536
2017-03-28 10:00:00,90577,923825500
2017-03-28 11:00:00,12097,55967942
2017-03-28 12:00:00,13861,56224946
2017-03-28 13:00:00,29688,139621212
2017-03-28 14:00:00,9612,38429456
2017-03-28 15:00:00,9429,34527625
2017-03-28 16:00:00,13595,54486693
2017-03-28 17:00:00,3478,35990373
2017-03-28 18:00:00,4984,51101153
2017-03-28 19:00:00,9558,63637839
2017-03-28 20:00:00,7968,39909413
2017-03-28 21:00:00,6113,27425799
2017-03-28 22:00:00,2139,5735855
2017-03-28 23:00:00,2008,4657355
2017-03-29 00:00:00,2245,4542793
2017-03-29 01:00:00,2101,4020529
2017-03-29 02:00:00,1549,3383945
2017-03-29 03:00:00,1536,3509515
2017-03-29 04:00:00,1543,3405658
2017-03-29 05:00:00,1561,3577978
2017-03-29 08:00:00,2236,11635838
2017-03-29 09:00:00,2836,23211404
2017-03-29 10:00:00,17758,100560132
2017-03-29 11:00:00,4397,17293687
2017-03-29 12:00:00,4174,13697007
2017-03-29 13:00:00,4312,13058441
2017-03-29 14:00:00,4544,14024777
2017-03-29 15:00:00,4556,13800803
2017-03-29 16:00:00,4551,15029833
2017-03-29 17:00:00,4517,18394809
2017-03-29 18:00:00,4496,18001945
2017-03-29 19:00:00,4383,15909513
2017-03-29 20:00:00,4546,16199993
2017-03-29 21:00:00,3931,12604236
2017-03-29 22:00:00,3878,11062040
2017-03-29 23:00:00,3797,10573148
2017-03-30 00:00:00,3799,10934124
2017-03-30 01:00:00,3740,10756316
2017-03-30 02:00:00,3582,9866184
2017-03-30 03:00:00,3499,9115240
2017-03-30 04:00:00,3525,8301080
2017-03-30 05:00:00,3491,7770008
2017-03-30 06:00:00,3401,7401668
2017-03-30 07:00:00,3481,8174332
2017-03-30 08:00:00,3670,9247644
2017-03-30 09:00:00,3846,9060300
2017-03-30 10:00:00,4026,10528980
2017-03-30 11:00:00,4148,12070728
2017-03-30 12:00:00,6485,27677092
2017-03-30 13:00:00,4415,16939596
2017-03-30 14:00:00,4466,17713602
2017-03-30 15:00:00,4984,21471640
2017-03-30 16:00:00,6172,29004608
2017-03-30 17:00:00,4435,36186664
2017-03-30 18:00:00,8715,81610304
2017-03-30 19:00:00,4901,43182336
2017-03-30 20:00:00,4828,32146506
2017-03-30 21:00:00,4683,29354802
2017-03-30 22:00:00,4687,19534278
2017-03-30 23:00:00,4958,14394102
2017-03-31 00:00:00,4646,12209454
2017-03-31 01:00:00,5355,13007952
2017-03-31 02:00:00,5309,12590128
2017-03-31 03:00:00,4320,10313608
2017-03-31 04:00:00,5426,12323784
2017-03-31 05:00:00,5351,12199288
2017-03-31 06:00:00,4616,10079400
2017-03-31 07:00:00,4037,8159016
2017-03-31 08:00:00,4173,10372976
2017-03-31 09:00:00,33023,308068472
2017-03-31 10:00:00,3771,8260960
2017-03-31 11:00:00,4021,9102860
2017-03-31 12:00:00,4294,11838748
2017-03-31 13:00:00,4667,13065552
2017-03-31 14:00:00,5420,13941404
2017-03-31 15:00:00,5639,16956952
2017-03-31 16:00:00,6847,49269539
2017-03-31 17:00:00,6650,44062780
2017-03-31 18:00:00,5800,33938220
2017-03-31 19:00:00,4834,20477532
2017-03-31 20:00:00,4620,10148938
2017-03-31 21:00:00,4262,9832908
2017-03-31 22:00:00,18841,90311884
2017-03-31 23:00:00,4135,10153040
2017-04-01 00:00:00,3971,9526528
2017-04-01 01:00:00,7171,12550376
2017-04-01 02:00:00,4591,9704680
2017-04-01 03:00:00,3688,8509928
2017-04-01 04:00:00,4680,10725378
2017-04-01 05:00:00,4587,10609074
2017-04-01 06:00:00,4102,9611282
2017-04-01 07:00:00,3047,7302497
2017-04-01 08:00:00,2890,7134656
2017-04-01 09:00:00,2795,7037520
2017-04-01 10:00:00,3079,7681710
2017-04-01 11:00:00,3441,10813406
2017-04-01 12:00:00,7051,16436704
2017-04-01 13:00:00,3792,12497144
2017-04-01 14:00:00,4215,13542424
2017-04-01 15:00:00,7357,17375800
2017-04-01 16:00:00,3959,13474348
2017-04-01 17:00:00,4817,31406256
2017-04-01 18:00:00,8098,36345024
2017-04-01 19:00:00,13525,209761912
2017-04-01 20:00:00,3647,18981736
2017-04-01 21:00:00,3054,9449324
2017-04-01 22:00:00,2871,9310664
2017-04-01 23:00:00,3781,11076113
2017-04-02 00:00:00,12537,28464328
2017-04-02 01:00:00,4538,10985126
2017-04-02 02:00:00,4707,11235991
2017-04-02 03:00:00,4686,11231873
2017-04-02 04:00:00,4683,11095813
2017-04-02 05:00:00,4467,10368900
2017-04-02 06:00:00,3967,9006568
2017-04-02 07:00:00,3828,8593232
2017-04-02 08:00:00,3939,11982048
2017-04-02 09:00:00,3866,10714560
2017-04-02 10:00:00,3896,9489920
2017-04-02 11:00:00,3802,8963976
2017-04-02 12:00:00,5220,32538988
2017-04-02 13:00:00,5375,36728260
2017-04-02 14:00:00,4549,22338836
2017-04-02 15:00:00,3849,15013028
2017-04-02 16:00:00,4252,26007644
2017-04-02 17:00:00,5111,32297864
2017-04-02 18:00:00,4266,31818672
2017-04-02 19:00:00,10518,93466128
2017-04-02 20:00:00,3983,27446144
2017-04-02 21:00:00,4113,25770208
2017-04-02 22:00:00,5134,27782384
2017-04-02 23:00:00,5200,28476088
2017-04-03 00:00:00,7017,67434936
2017-04-03 01:00:00,6413,65267992
2017-04-03 02:00:00,4640,40788472
2017-04-03 03:00:00,3723,26586848
2017-04-03 04:00:00,3342,24378400
2017-04-03 05:00:00,3322,15606896
2017-04-03 06:00:00,3348,15592208
2017-04-03 07:00:00,3470,16334656
2017-04-03 08:00:00,3551,16445992
2017-04-03 09:00:00,3498,18734288
2017-04-03 10:00:00,3755,28763740
2017-04-03 11:00:00,3298,24961332
2017-04-03 12:00:00,3985,28544475
2017-04-03 13:00:00,5030,32269906
2017-04-03 14:00:00,15334,45883262
2017-04-03 15:00:00,7898,62964706
2017-04-03 16:00:00,6587,64063544
2017-04-03 17:00:00,6690,44380056
2017-04-03 18:00:00,14224,227395504
2017-04-03 19:00:00,4419,27355152
2017-04-03 20:00:00,4674,29473827
2017-04-03 21:00:00,6115,30827203
2017-04-03 22:00:00,6415,31906606
2017-04-03 23:00:00,6201,29925486
2017-04-04 00:00:00,7966,35372198
2017-04-04 01:00:00,7738,33939256
2017-04-04 02:00:00,7509,32084280
2017-04-04 03:00:00,6844,27282960
2017-04-04 04:00:00,6583,25452016
2017-04-04 05:00:00,6609,24794736
2017-04-04 06:00:00,6548,24505856
2017-04-04 07:00:00,6609,25032572
2017-04-04 08:00:00,6427,25489818
2017-04-04 09:00:00,6619,18992332
2017-04-04 10:00:00,7390,31000831
2017-04-04 11:00:00,6259,22122743
2017-04-04 12:00:00,6895,23465875
2017-04-04 13:00:00,5308,24889159
2017-04-04 14:00:00,15244,44443229
2017-04-04 15:00:00,32555,76633743
2017-04-04 16:00:00,7028,24016753
2017-04-04 17:00:00,8127,25002601
2017-04-04 18:00:00,6216,22888177
2017-04-04 19:00:00,8194,41825040
2017-04-04 20:00:00,6585,22176448
2017-04-04 21:00:00,5796,18367424
2017-04-04 22:00:00,5299,17706202
2017-04-04 23:00:00,5313,17626914
2017-04-05 00:00:00,5199,16787086
2017-04-05 01:00:00,4975,16424040
2017-04-05 02:00:00,4914,16168862
2017-04-05 03:00:00,4986,20919980
2017-04-05 04:00:00,5268,26047648
2017-04-05 05:00:00,4848,19999920
2017-04-05 06:00:00,4783,16001744
2017-04-05 07:00:00,4577,15782880
2017-04-05 08:00:00,4420,15896704
2017-04-05 09:00:00,5703,19255772
2017-04-05 10:00:00,6979,23413270
2017-04-05 11:00:00,7283,22616254
2017-04-05 12:00:00,8373,52690986
2017-04-05 13:00:00,10600,56012350
2017-04-05 14:00:00,8123,34427187
2017-04-05 15:00:00,18465,223910575
2017-04-05 16:00:00,13136,122493883
2017-04-05 17:00:00,7972,41095500
2017-04-05 18:00:00,5856,23642716
2017-04-05 19:00:00,8071,42401969
2017-04-05 20:00:00,6650,27762833
2017-04-05 21:00:00,8125,24572561
2017-04-05 22:00:00,8326,26131199
2017-04-05 23:00:00,6283,26139074
2017-04-06 00:00:00,15974,45376050
2017-04-06 01:00:00,6015,25993330
2017-04-06 02:00:00,6243,27990417
2017-04-06 03:00:00,6220,27563310
2017-04-06 04:00:00,6247,28528730
2017-04-06 05:00:00,6008,27104130
2017-04-06 06:00:00,5905,26922388
2017-04-06 09:00:00,7303,25364562
2017-04-06 10:00:00,7106,24557786
2017-04-06 11:00:00,6274,22505934
2017-04-06 12:00:00,8006,35948782
2017-04-06 13:00:00,9035,33343126
2017-04-06 14:00:00,18441,43842228
2017-04-06 15:00:00,14017,137159117
2017-04-06 16:00:00,25595,130352408
2017-04-06 17:00:00,12134,110954911
2017-04-06 18:00:00,5621,50869758
2017-04-06 19:00:00,4351,24473854
2017-04-06 20:00:00,4275,21346350
2017-04-06 21:00:00,6972,31707430
2017-04-06 22:00:00,4536,20911522
2017-04-06 23:00:00,4232,16665922
2017-04-07 00:00:00,4298,19450631
2017-04-07 01:00:00,4080,10269222
2017-04-07 02:00:00,4037,7312516
2017-04-07 03:00:00,4060,7982791
2017-04-07 04:00:00,4011,8719050
2017-04-07 05:00:00,3953,8498442
2017-04-07 06:00:00,5861,19975149
2017-04-07 07:00:00,5729,19432841
2017-04-07 08:00:00,5550,17727089
2017-04-07 09:00:00,5100,9642958
2017-04-07 10:00:00,4095,7454302
2017-04-07 11:00:00,4999,8709140
2017-04-07 12:00:00,19553,53821722
2017-04-07 13:00:00,6584,23002397
2017-04-07 15:00:00,8183,26268271
2017-04-07 16:00:00,8152,26621311
2017-04-07 17:00:00,5691,17173659
2017-04-07 18:00:00,7178,29249825
2017-04-07 21:00:00,9910,20590562
2017-04-07 22:00:00,8420,17396474
2017-04-07 23:00:00,8230,17887770
2017-04-08 00:00:00,8216,20541154
2017-04-08 01:00:00,8121,23672762
2017-04-08 02:00:00,7863,16928034
2017-04-08 03:00:00,7464,13739522
2017-04-08 04:00:00,6099,11682882
2017-04-08 05:00:00,5915,11308490
2017-04-08 06:00:00,5687,10882458
2017-04-08 07:00:00,5746,10894818
2017-04-08 08:00:00,5576,11468154
2017-04-08 09:00:00,8508,13061914
2017-04-08 10:00:00,8009,12730498
2017-04-08 11:00:00,5469,10569266
2017-04-08 12:00:00,5433,10520738
2017-04-08 13:00:00,5327,10389338
2017-04-08 14:00:00,5314,10113130
2017-04-08 15:00:00,5391,10259010
2017-04-08 16:00:00,8069,11463898
2017-04-08 17:00:00,5351,10044034
2017-04-08 18:00:00,5110,11353858
2017-04-08 19:00:00,5826,37276602
2017-04-08 20:00:00,5161,20651338
2017-04-08 21:00:00,32341,63798082
2017-04-08 22:00:00,4545,9014658
2017-04-08 23:00:00,4420,8567938
2017-04-09 00:00:00,4754,9222474
2017-04-09 01:00:00,4733,7955018
2017-04-09 02:00:00,4643,7647274
2017-04-09 03:00:00,4341,6912746
2017-04-09 04:00:00,4314,6778410
2017-04-09 05:00:00,3712,6112986
2017-04-09 06:00:00,3141,5220442
2017-04-09 07:00:00,2769,4796922
2017-04-09 08:00:00,2631,4790586
2017-04-09 09:00:00,2528,4884794
2017-04-09 10:00:00,2450,4786490
2017-04-09 11:00:00,2484,4836666
2017-04-09 12:00:00,2306,4675578
2017-04-09 13:00:00,2405,4699524
2017-04-09 14:00:00,2916,7324826
2017-04-09 15:00:00,2952,7777656
2017-04-09 16:00:00,2613,6515674
2017-04-09 17:00:00,2578,5992276
2017-04-09 18:00:00,2348,5364122
2017-04-09 19:00:00,2566,5815754
2017-04-09 20:00:00,9632,14028626
2017-04-09 21:00:00,10912,23748293
2017-04-09 22:00:00,9625,22401877
2017-04-09 23:00:00,8221,21867937
2017-04-10 00:00:00,7872,20405870
2017-04-10 01:00:00,6225,10593966
2017-04-10 02:00:00,5870,8273834
2017-04-10 03:00:00,5818,7896074
2017-04-10 04:00:00,5808,7886858
2017-04-10 05:00:00,5084,11068146
2017-04-10 06:00:00,6305,19181925
2017-04-10 07:00:00,6224,18999066
2017-04-10 08:00:00,4755,10786618
2017-04-10 09:00:00,6121,22365698
2017-04-10 10:00:00,8939,30446986
2017-04-10 11:00:00,8503,27052930
2017-04-10 12:00:00,27436,78426832
2017-04-10 13:00:00,17284,51289296
2017-04-10 14:00:00,23503,63503252
2017-04-10 15:00:00,13087,43795242
2017-04-10 16:00:00,15702,77109842
2017-04-10 17:00:00,15012,53231860
2017-04-10 18:00:00,12526,28264135
2017-04-10 19:00:00,10648,25943929
2017-04-10 20:00:00,7838,27270596
2017-04-10 21:00:00,7464,24942426
2017-04-10 22:00:00,5281,21699660
2017-04-10 23:00:00,6973,24016886
2017-04-11 00:00:00,8709,30314225
2017-04-11 02:00:00,6234,30056328
2017-04-11 03:00:00,5371,26277432
2017-04-11 04:00:00,4596,21428917
2017-04-11 05:00:00,4348,19495621
2017-04-11 06:00:00,3803,13855066
2017-04-11 07:00:00,3944,14046942
2017-04-11 08:00:00,3854,14075070
2017-04-11 09:00:00,7382,16359230
2017-04-11 10:00:00,15536,33531330
2017-04-11 11:00:00,5018,41047440
2017-04-11 12:00:00,18831,47525582
2017-04-11 13:00:00,15466,37389004
2017-04-11 14:00:00,17942,43379474
2017-04-11 15:00:00,7216,19714298
2017-04-11 16:00:00,9420,31319314
2017-04-11 17:00:00,8383,30551505
2017-04-11 18:00:00,3733,16093495
2017-04-11 19:00:00,4147,13945558
2017-04-11 20:00:00,4057,13322914
2017-04-11 21:00:00,9690,151886285
2017-04-11 22:00:00,5087,44131472
2017-04-11 23:00:00,3893,13365134
2017-04-12 00:00:00,3765,10366734
2017-04-12 01:00:00,4076,11050378
2017-04-12 02:00:00,4215,13303811
2017-04-12 03:00:00,4143,12967971
2017-04-12 04:00:00,4495,15118111
2017-04-12 05:00:00,4122,13609523
2017-04-12 06:00:00,4165,13100031
2017-04-12 07:00:00,4174,12696495
2017-04-12 08:00:00,3966,12262991
2017-04-12 09:00:00,6975,17090273
2017-04-12 10:00:00,6997,20201492
2017-04-12 11:00:00,5429,23606119
2017-04-12 12:00:00,12390,38868927
2017-04-12 13:00:00,8074,45865455
2017-04-12 14:00:00,12582,27305559
2017-04-12 15:00:00,7215,16435754
2017-04-12 16:00:00,7927,17630242
2017-04-12 17:00:00,10223,40245940
2017-04-12 18:00:00,7334,34051312
2017-04-12 19:00:00,7683,27787090
2017-04-12 20:00:00,5222,12530963
2017-04-12 21:00:00,5381,10976876
2017-04-12 22:00:00,5630,11165124
2017-04-12 23:00:00,5015,10401610
2017-04-13 00:00:00,5202,11184752
2017-04-13 01:00:00,5479,11139856
2017-04-13 02:00:00,4892,10047644
2017-04-13 03:00:00,4521,9274901
2017-04-13 04:00:00,4422,8927941
2017-04-13 05:00:00,5698,16957347
2017-04-13 06:00:00,7473,28208986
2017-04-13 07:00:00,9033,36547771
2017-04-13 08:00:00,9785,32570227
2017-04-13 09:00:00,14417,34729910
2017-04-13 10:00:00,5550,14444873
2017-04-13 11:00:00,6886,21282064
2017-04-13 12:00:00,8058,22605705
2017-04-13 13:00:00,5149,13140782
2017-04-13 14:00:00,6311,18393811
2017-04-13 15:00:00,6116,21442369
2017-04-13 16:00:00,4974,15628295
2017-04-13 17:00:00,9416,19909303
2017-04-13 18:00:00,13805,32531455
2017-04-13 19:00:00,7490,21832895
2017-04-13 20:00:00,7614,21773051
2017-04-13 21:00:00,7901,22568170
2017-04-13 22:00:00,7584,21366290
2017-04-13 23:00:00,8215,27627626
2017-04-14 00:00:00,8812,31884846
2017-04-14 01:00:00,7326,23242470
2017-04-14 02:00:00,7111,19286270
2017-04-14 03:00:00,7009,18635254
2017-04-14 04:00:00,7013,20623298
2017-04-14 05:00:00,6217,16975970
2017-04-14 06:00:00,5990,13836738
2017-04-14 07:00:00,5951,13715874
2017-04-14 08:00:00,6720,15039098
2017-04-14 09:00:00,11525,17960520
2017-04-14 10:00:00,17510,34748048
2017-04-14 11:00:00,4633,11004948
2017-04-14 12:00:00,4631,10770210
2017-04-14 13:00:00,5261,16593574
2017-04-14 14:00:00,5046,12111318
2017-04-14 15:00:00,13571,28925850
2017-04-14 16:00:00,12958,31194746
2017-04-14 17:00:00,8580,21916586
2017-04-14 18:00:00,6793,20434566
2017-04-14 19:00:00,5599,16409416
2017-04-14 20:00:00,7220,26937306
2017-04-14 21:00:00,7571,28444248
2017-04-14 22:00:00,6835,23368476
2017-04-14 23:00:00,5860,16913210
2017-04-15 00:00:00,6068,16533345
2017-04-15 01:00:00,5924,15388897
2017-04-15 02:00:00,5729,13700121
2017-04-15 03:00:00,5204,11623490
2017-04-15 04:00:00,5023,11059802
2017-04-15 05:00:00,4957,10779730
2017-04-15 06:00:00,4731,10280970
2017-04-15 07:00:00,4881,10469906
2017-04-15 08:00:00,4815,11161458
2017-04-15 09:00:00,4748,11153826
2017-04-15 10:00:00,4741,11837526
2017-04-15 11:00:00,5155,11745330
2017-04-15 12:00:00,5144,15512370
2017-04-15 13:00:00,5022,15361650
2017-04-15 14:00:00,5067,17194418
2017-04-15 15:00:00,5072,16597826
2017-04-15 16:00:00,4370,14601474
2017-04-15 17:00:00,5296,34729730
2017-04-15 18:00:00,5582,39632674
2017-04-15 19:00:00,4937,29762770
2017-04-15 20:00:00,5123,25855010
2017-04-15 21:00:00,4346,17599298
2017-04-15 22:00:00,6540,65334802
2017-04-15 23:00:00,5857,55224338
2017-04-16 00:00:00,4621,28465938
2017-04-16 01:00:00,4301,20986418
2017-04-16 02:00:00,4251,17241650
2017-04-16 03:00:00,4268,16713778
2017-04-16 04:00:00,4209,15355442
2017-04-16 05:00:00,4137,14670386
2017-04-16 06:00:00,4091,13909554
2017-04-16 07:00:00,3838,13457970
2017-04-16 08:00:00,4012,13530898
2017-04-16 09:00:00,3726,12861714
2017-04-16 10:00:00,3963,13735378
2017-04-16 11:00:00,3697,12198978
2017-04-16 12:00:00,3641,13662258
2017-04-16 13:00:00,4003,24590770
2017-04-16 14:00:00,3598,16082034
2017-04-16 15:00:00,3550,13962378
2017-04-16 16:00:00,3997,14386730
2017-04-16 17:00:00,4137,14342240
2017-04-16 18:00:00,4523,22141856
2017-04-16 19:00:00,14102,208099922
2017-04-16 20:00:00,4286,13544458
2017-04-16 21:00:00,4368,13331642
2017-04-16 22:00:00,4491,16503642
2017-04-16 23:00:00,4509,16739162
2017-04-17 00:00:00,4680,17103898
2017-04-17 01:00:00,4752,17229594
2017-04-17 02:00:00,4707,17215546
2017-04-17 03:00:00,4636,17093866
2017-04-17 04:00:00,4475,16133882
2017-04-17 05:00:00,4285,15025834
2017-04-17 06:00:00,3995,12986314
2017-04-17 07:00:00,3872,12449194
2017-04-17 08:00:00,3891,11413930
2017-04-17 09:00:00,3684,10955474
2017-04-17 10:00:00,10524,32059906
2017-04-17 11:00:00,5017,30091898
2017-04-17 12:00:00,5907,66157506
2017-04-17 13:00:00,6059,79363266
2017-04-17 14:00:00,17038,61332042
2017-04-17 15:00:00,5706,27464594
2017-04-17 16:00:00,5983,24766098
2017-04-17 17:00:00,12797,56571186
2017-04-17 18:00:00,5532,20778770
2017-04-17 19:00:00,5386,16122322
2017-04-17 20:00:00,5447,18373106
2017-04-17 21:00:00,14986,214782258
2017-04-17 22:00:00,6593,60932226
2017-04-17 23:00:00,6985,42969662
2017-04-18 00:00:00,5036,18919766
2017-04-18 01:00:00,4331,15846342
2017-04-18 02:00:00,3896,13958886
2017-04-18 03:00:00,3840,13310218
2017-04-18 04:00:00,3494,12286858
2017-04-18 05:00:00,3414,11399866
2017-04-18 06:00:00,3375,10798094
2017-04-18 07:00:00,3248,10413854
2017-04-18 08:00:00,5311,79753062
2017-04-18 09:00:00,9383,16473510
2017-04-18 10:00:00,3028,9909290
2017-04-18 11:00:00,4754,12298930
2017-04-18 12:00:00,11717,24106326
2017-04-18 13:00:00,5834,22566178
2017-04-18 14:00:00,6038,39284986
2017-04-18 15:00:00,11586,39016040
2017-04-18 16:00:00,5145,29635538
2017-04-18 17:00:00,11345,34508474
2017-04-18 18:00:00,8447,36438762
2017-04-18 19:00:00,7631,26731594
2017-04-18 20:00:00,7621,26336594
2017-04-18 21:00:00,7572,24602188
2017-04-18 22:00:00,13293,30299138
2017-04-18 23:00:00,14439,66016098
2017-04-19 00:00:00,12710,63020994
2017-04-19 01:00:00,10813,39530274
2017-04-19 02:00:00,9816,23729122
2017-04-19 03:00:00,9665,22043258
2017-04-19 04:00:00,9344,20776794
2017-04-19 05:00:00,8940,19347034
2017-04-19 06:00:00,8426,17432154
2017-04-19 07:00:00,7605,15253434
2017-04-19 08:00:00,6803,26614874
2017-04-19 09:00:00,11673,17240274
2017-04-19 10:00:00,5554,12948706
2017-04-19 11:00:00,5279,10136386
2017-04-19 12:00:00,14700,47390986
2017-04-19 13:00:00,8053,28830477
2017-04-19 14:00:00,11669,62208963
2017-04-19 15:00:00,10594,54755878
2017-04-19 16:00:00,9570,47483724
2017-04-19 17:00:00,16896,40748123
2017-04-19 18:00:00,5768,14496002
2017-04-19 19:00:00,5698,13616042
2017-04-19 20:00:00,6087,18300938
2017-04-19 21:00:00,5719,13317450
2017-04-19 22:00:00,5724,12545450
2017-04-19 23:00:00,6396,15006298
2017-04-20 00:00:00,10040,21943018
2017-04-20 01:00:00,5763,12140234
2017-04-20 02:00:00,5562,11488482
2017-04-20 03:00:00,5691,11209186
2017-04-20 04:00:00,5688,11139954
2017-04-20 05:00:00,5544,10942242
2017-04-20 06:00:00,5163,9019290
2017-04-20 07:00:00,4861,8675922
2017-04-20 08:00:00,4830,8892370
2017-04-20 09:00:00,4760,9005914
2017-04-20 10:00:00,14910,30119994
2017-04-20 11:00:00,5148,15343568
2017-04-20 12:00:00,12052,35992642
2017-04-20 13:00:00,10423,24311072
2017-04-20 14:00:00,11019,28829566
2017-04-20 15:00:00,6586,36163570
2017-04-20 16:00:00,12792,46415669
2017-04-20 17:00:00,9084,40678221
2017-04-20 18:00:00,5416,25370701
2017-04-20 19:00:00,11249,34984560
2017-04-20 20:00:00,5514,32656926
2017-04-20 21:00:00,5096,26262225
2017-04-20 22:00:00,4909,19463145
2017-04-20 23:00:00,4782,18092414
2017-04-21 00:00:00,4529,14348914
2017-04-21 01:00:00,4190,12606698
2017-04-21 02:00:00,3901,11482866
2017-04-21 03:00:00,3605,10793242
2017-04-21 04:00:00,3543,10012306
2017-04-21 05:00:00,3547,10029842
2017-04-21 06:00:00,3524,9843074
2017-04-21 07:00:00,3907,10349538
2017-04-21 08:00:00,3972,13637946
2017-04-21 09:00:00,9495,20358122
2017-04-21 10:00:00,4115,14967610
2017-04-21 11:00:00,4510,16018410
2017-04-21 12:00:00,4506,16542174
2017-04-21 13:00:00,19541,49617160
2017-04-21 14:00:00,7107,27654048
2017-04-21 15:00:00,4451,17360144
2017-04-21 16:00:00,8474,23401148
2017-04-21 17:00:00,4994,16462572
2017-04-21 18:00:00,4258,14456722
2017-04-21 19:00:00,3795,13402626
2017-04-21 20:00:00,4165,13770892
2017-04-21 21:00:00,3441,11074812
2017-04-21 22:00:00,3226,10515404
2017-04-21 23:00:00,3532,12082398
2017-04-22 00:00:00,3551,11998186
2017-04-22 01:00:00,3603,12095522
2017-04-22 02:00:00,3757,12124194
2017-04-22 03:00:00,3722,11944570
2017-04-22 04:00:00,32810,310541630
2017-04-22 05:00:00,3572,11489878
2017-04-22 06:00:00,6469,14288150
2017-04-22 07:00:00,2898,9112426
2017-04-22 08:00:00,2620,8545610
2017-04-22 09:00:00,2596,9201978
2017-04-22 10:00:00,2539,8632906
2017-04-22 11:00:00,2426,8471754
2017-04-22 12:00:00,2291,8805034
2017-04-22 13:00:00,5205,11637858
2017-04-22 14:00:00,5161,11677066
2017-04-22 15:00:00,6008,13637706
2017-04-22 16:00:00,5952,13497402
2017-04-22 17:00:00,5266,11613290
2017-04-22 18:00:00,5131,11332394
2017-04-22 19:00:00,6664,14345594
2017-04-22 20:00:00,7270,16404366
2017-04-22 21:00:00,5599,17649694
2017-04-22 22:00:00,6547,18020666
2017-04-22 23:00:00,15017,28809840
2017-04-23 00:00:00,9832,18788706
2017-04-23 01:00:00,9406,17266621
2017-04-23 02:00:00,9647,18943208
2017-04-23 03:00:00,9277,17299501
2017-04-23 04:00:00,8744,14279330
2017-04-23 05:00:00,8557,13640402
2017-04-23 06:00:00,8289,13184562
2017-04-23 07:00:00,8129,12895970
2017-04-23 08:00:00,7946,12567362
2017-04-23 09:00:00,7758,12419538
2017-04-23 10:00:00,8138,13252002
2017-04-23 11:00:00,7650,13113538
2017-04-23 12:00:00,7559,13348416
2017-04-23 13:00:00,7511,15739698
2017-04-23 14:00:00,9664,19473538
2017-04-23 15:00:00,9371,18230246
2017-04-23 16:00:00,6695,12364191
2017-04-23 17:00:00,6094,11194040
2017-04-23 18:00:00,6348,11534564
2017-04-23 19:00:00,6344,11790090
2017-04-23 20:00:00,6378,12003242
2017-04-23 21:00:00,6062,11054954
2017-04-23 22:00:00,5658,10712602
2017-04-23 23:00:00,7120,14646458
2017-04-24 00:00:00,5155,11213650
2017-04-24 01:00:00,4539,10596066
2017-04-24 02:00:00,3882,9556266
2017-04-24 03:00:00,3499,8463706
2017-04-24 04:00:00,3486,8378890
2017-04-24 05:00:00,3473,8380530
2017-04-24 06:00:00,3353,8225682
2017-04-24 07:00:00,3303,8110994
2017-04-24 08:00:00,3131,8041394
2017-04-24 09:00:00,3230,8659050
2017-04-24 10:00:00,4891,19001974
2017-04-24 11:00:00,6307,23618414
2017-04-24 12:00:00,8724,48484242
2017-04-24 13:00:00,21346,66972344
2017-04-24 14:00:00,9365,39319474
2017-04-24 15:00:00,12613,33202146
2017-04-24 16:00:00,8020,26629920
2017-04-24 17:00:00,8133,37739598
2017-04-24 18:00:00,13673,31836878
2017-04-24 19:00:00,10308,24659738
2017-04-24 20:00:00,16081,36944522
2017-04-24 21:00:00,13912,26010222
2017-04-24 22:00:00,6397,17377582
2017-04-24 23:00:00,6662,17031674
2017-04-25 00:00:00,7699,16561346
2017-04-25 01:00:00,7199,15464690
2017-04-25 02:00:00,6280,14843822
2017-04-25 03:00:00,6201,14811778
2017-04-25 04:00:00,6143,14749314
2017-04-25 05:00:00,6160,14747746
2017-04-25 06:00:00,6157,14771504
2017-04-25 07:00:00,6133,14431508
2017-04-25 08:00:00,6116,15923474
2017-04-25 09:00:00,11423,19738330
2017-04-25 10:00:00,6889,17808502
2017-04-25 11:00:00,43132,90787458
2017-04-25 12:00:00,89944,180812498
2017-04-25 13:00:00,89793,183997407
2017-04-25 14:00:00,79542,170318635
2017-04-25 15:00:00,77494,164052128
2017-04-25 16:00:00,50977,96004950
2017-04-25 17:00:00,48523,95451666
2017-04-25 18:00:00,34619,72234652
2017-04-25 19:00:00,20269,42327948
2017-04-25 20:00:00,16115,26736308
2017-04-25 21:00:00,6945,15604940
2017-04-25 22:00:00,12638,19759676
2017-04-25 23:00:00,6501,13009404
2017-04-26 00:00:00,6404,12658242
2017-04-26 01:00:00,6338,12373516
2017-04-26 02:00:00,6432,12415532
2017-04-26 03:00:00,6452,12325740
2017-04-26 04:00:00,6331,12010738
2017-04-26 05:00:00,6084,11573034
2017-04-26 06:00:00,5918,11264722
2017-04-26 07:00:00,5612,10616762
2017-04-26 08:00:00,5280,9602930
2017-04-26 09:00:00,12277,20654042
2017-04-26 10:00:00,12802,51875086
2017-04-26 11:00:00,6444,41099662
2017-04-26 12:00:00,10699,57222834
2017-04-26 13:00:00,18966,87077718
2017-04-26 14:00:00,9394,117738290
2017-04-26 15:00:00,14064,114853673
2017-04-26 16:00:00,11013,80761107
2017-04-26 17:00:00,7998,41129545
2017-04-26 18:00:00,6576,25910987
2017-04-26 19:00:00,5997,13067491
2017-04-26 20:00:00,6226,16556525
2017-04-26 21:00:00,6293,14078988
2017-04-26 22:00:00,6278,14399674
2017-04-26 23:00:00,6016,14112911
2017-04-27 00:00:00,8863,13707204
2017-04-27 01:00:00,5586,12616930
2017-04-27 02:00:00,5522,14574882
2017-04-27 03:00:00,5343,14137258
2017-04-27 04:00:00,5004,13303250
2017-04-27 05:00:00,4896,13268922
2017-04-27 06:00:00,4618,13534482
2017-04-27 07:00:00,4998,14757690
2017-04-27 08:00:00,4958,13322434
2017-04-27 09:00:00,5763,13858330
2017-04-27 10:00:00,5211,13271732
2017-04-27 11:00:00,5142,15513410
2017-04-27 12:00:00,4765,12420906
2017-04-27 13:00:00,10410,28104712
2017-04-27 14:00:00,10240,60758620
2017-04-27 15:00:00,10863,83768348
2017-04-27 16:00:00,8384,35439063
2017-04-27 17:00:00,4881,31367984
2017-04-27 18:00:00,4610,29576544
2017-04-27 19:00:00,7253,35209215
2017-04-27 20:00:00,5224,32718666
2017-04-27 21:00:00,5857,26409994
2017-04-27 22:00:00,4016,18630522
2017-04-27 23:00:00,3708,14762826
2017-04-28 00:00:00,3916,10587978
2017-04-28 01:00:00,3430,8761130
2017-04-28 02:00:00,3141,8495162
2017-04-28 03:00:00,2802,7008138
2017-04-28 04:00:00,2894,10221290
2017-04-28 05:00:00,2890,15482986
2017-04-28 06:00:00,2691,11213130
2017-04-28 07:00:00,2578,6431978
2017-04-28 08:00:00,2589,6344922
2017-04-28 09:00:00,4109,7696986
2017-04-28 10:00:00,4736,8740258
2017-04-28 11:00:00,4660,8146026
2017-04-28 12:00:00,4646,9332434
2017-04-28 13:00:00,4392,17453450
2017-04-28 14:00:00,5081,33535082
2017-04-28 15:00:00,4838,31304198
2017-04-28 16:00:00,5409,30714122
2017-04-28 17:00:00,7664,37326518
2017-04-28 18:00:00,5831,26710766
2017-04-28 19:00:00,5415,15727322
2017-04-28 20:00:00,5390,14198798
2017-04-28 21:00:00,5286,13506958
2017-04-28 22:00:00,5465,13778966
2017-04-28 23:00:00,4860,13455118
2017-04-29 00:00:00,4902,13787770
2017-04-29 01:00:00,4795,13410810
2017-04-29 02:00:00,5167,15081258
2017-04-29 03:00:00,5393,23941298
2017-04-29 04:00:00,5503,23963226
2017-04-29 05:00:00,5324,15702210
2017-04-29 06:00:00,5159,14984274
2017-04-29 07:00:00,4791,13688043
2017-04-29 08:00:00,4674,12539141
2017-04-29 09:00:00,4628,12484788
2017-04-29 10:00:00,4666,12374031
2017-04-29 11:00:00,5018,13499345
2017-04-29 12:00:00,5126,21006064
2017-04-29 13:00:00,5050,20919680
2017-04-29 14:00:00,5125,21372886
2017-04-29 15:00:00,5008,20363118
2017-04-29 16:00:00,4881,14994746
2017-04-29 17:00:00,4777,12202344
2017-04-29 18:00:00,4775,12199272
2017-04-29 19:00:00,4671,12268104
2017-04-29 20:00:00,4724,12079776
2017-04-29 21:00:00,4297,10318368
2017-04-29 22:00:00,3919,8649840
2017-04-29 23:00:00,3691,8294396
2017-04-30 00:00:00,3479,9182416
2017-04-30 01:00:00,6344,6936864
2017-04-30 02:00:00,3351,6246320
2017-04-30 03:00:00,3141,5429728
2017-04-30 04:00:00,3080,5215752
2017-04-30 05:00:00,2968,4860240
2017-04-30 06:00:00,2930,4915208
2017-04-30 07:00:00,2820,5958288
2017-04-30 08:00:00,2856,4274800
2017-04-30 09:00:00,2728,4080240
2017-04-30 10:00:00,2813,4021128
2017-04-30 11:00:00,5974,5842419
2017-04-30 12:00:00,2988,4964372
2017-04-30 13:00:00,2931,5860370
2017-04-30 14:00:00,3182,7968250
2017-04-30 15:00:00,2936,5525540
2017-04-30 16:00:00,2990,5472732
2017-04-30 17:00:00,12854,201589464
2017-04-30 18:00:00,18140,309840286
2017-04-30 19:00:00,3112,10628899
2017-04-30 20:00:00,2858,5128666
2017-04-30 21:00:00,2668,4579520
2017-04-30 22:00:00,3723,4717920
2017-04-30 23:00:00,7627,4972126
2017-05-01 00:00:00,2723,4700560
2017-05-01 01:00:00,2609,4128336
2017-05-01 02:00:00,2604,3682600
2017-05-01 03:00:00,2548,3597904
2017-05-01 04:00:00,2612,3604704
2017-05-01 05:00:00,2513,3380800
2017-05-01 06:00:00,2546,3315376
2017-05-01 07:00:00,2500,3197128
2017-05-01 08:00:00,2532,3046280
2017-05-01 09:00:00,13423,214032208
2017-05-01 10:00:00,3100,7706192
2017-05-01 11:00:00,3029,14609664
2017-05-01 12:00:00,3157,14984908
2017-05-01 13:00:00,3219,6995752
2017-05-01 14:00:00,6439,7208736
2017-05-01 15:00:00,3593,7640976
2017-05-01 16:00:00,3989,15370272
2017-05-01 17:00:00,8635,25582268
2017-05-01 18:00:00,3184,16187316
2017-05-01 19:00:00,3090,7771980
2017-05-01 20:00:00,3080,7189452
2017-05-01 21:00:00,2879,6082163
2017-05-01 22:00:00,3067,6150472
2017-05-01 23:00:00,2772,4596226
2017-05-02 00:00:00,2766,6556458
2017-05-02 01:00:00,2508,5279160
2017-05-02 02:00:00,2660,4591896
2017-05-02 03:00:00,2509,3905608
2017-05-02 04:00:00,2466,3711056
2017-05-02 05:00:00,2439,3654008
2017-05-02 06:00:00,2488,3488280
2017-05-02 07:00:00,2367,3179920
2017-05-02 08:00:00,2314,2972088
2017-05-02 09:00:00,5623,28550328
2017-05-02 10:00:00,11171,41712496
2017-05-02 11:00:00,10539,41788056
2017-05-02 12:00:00,6779,35855696
2017-05-02 13:00:00,5699,20458016
2017-05-02 14:00:00,37062,479619976
2017-05-02 15:00:00,14016,36581096
2017-05-02 16:00:00,11433,43017064
2017-05-02 17:00:00,5912,26592320
2017-05-02 18:00:00,4945,20690768
2017-05-02 19:00:00,4628,17874548
2017-05-02 20:00:00,4812,18792544
2017-05-02 21:00:00,4382,16021464
2017-05-02 22:00:00,4181,13372224
2017-05-02 23:00:00,4152,14103076
2017-05-03 00:00:00,4272,16076328
2017-05-03 01:00:00,4298,16613308
2017-05-03 02:00:00,4138,15334480
2017-05-03 03:00:00,4115,15300440
2017-05-03 04:00:00,4099,15046488
2017-05-03 05:00:00,4002,14507688
2017-05-03 06:00:00,3961,14104528
2017-05-03 07:00:00,4052,13823024
2017-05-03 08:00:00,4064,13710892
2017-05-03 09:00:00,4761,19760716
2017-05-03 10:00:00,5749,25295858
2017-05-03 11:00:00,6076,28667866
2017-05-03 12:00:00,8130,28974428
2017-05-03 13:00:00,5834,26253574
2017-05-03 14:00:00,6570,26647168
2017-05-03 15:00:00,7944,85128872
2017-05-03 16:00:00,8959,84267064
2017-05-03 17:00:00,9039,84458692
2017-05-03 18:00:00,8558,78672368
2017-05-03 19:00:00,7506,67268636
2017-05-03 20:00:00,6881,55795888
2017-05-03 21:00:00,6665,54202976
2017-05-03 22:00:00,6093,45110512
2017-05-03 23:00:00,7036,37088448
2017-05-04 00:00:00,5345,29760444
2017-05-04 01:00:00,9224,25965760
2017-05-04 02:00:00,8875,23022784
2017-05-04 03:00:00,4753,20861664
2017-05-04 04:00:00,4581,18816016
2017-05-04 05:00:00,4531,17702912
2017-05-04 06:00:00,4439,17249872
2017-05-04 07:00:00,4359,16953576
2017-05-04 08:00:00,4933,27780344
2017-05-04 09:00:00,4324,16925196
2017-05-04 10:00:00,5035,29992364
2017-05-04 11:00:00,4648,21732424
2017-05-04 12:00:00,4544,18158806
2017-05-04 13:00:00,13415,30902966
2017-05-04 14:00:00,13352,27459972
2017-05-04 15:00:00,14374,25988966
2017-05-04 16:00:00,19310,26004010
2017-05-04 17:00:00,17731,52003322
2017-05-04 18:00:00,14344,56038526
2017-05-04 19:00:00,13357,51129494
2017-05-04 20:00:00,12996,56205984
2017-05-04 21:00:00,12491,51677972
2017-05-04 22:00:00,12114,47661448
2017-05-04 23:00:00,11464,43548296
2017-05-05 00:00:00,11001,41502308
2017-05-05 01:00:00,10217,37842804
2017-05-05 02:00:00,9381,34380264
2017-05-05 03:00:00,8999,37066724
2017-05-05 04:00:00,8062,33326024
2017-05-05 05:00:00,7869,42548696
2017-05-05 06:00:00,7337,37832696
2017-05-05 07:00:00,6491,34349976
2017-05-05 08:00:00,5831,30975632
2017-05-05 09:00:00,5547,26955216
2017-05-05 10:00:00,4673,23144256
2017-05-05 11:00:00,4480,21246640
2017-05-05 12:00:00,5737,20310588
2017-05-05 13:00:00,4163,22157488
2017-05-05 14:00:00,5925,30982872
2017-05-05 15:00:00,70983,1348123360
2017-05-05 16:00:00,48556,909679678
2017-05-05 17:00:00,15820,255615760
2017-05-05 18:00:00,12076,179588650
2017-05-05 19:00:00,6421,64302595
2017-05-05 20:00:00,3941,13418904
2017-05-05 21:00:00,3883,13150126
2017-05-05 22:00:00,4039,14658485
2017-05-05 23:00:00,3906,12158100
2017-05-06 00:00:00,3763,12432254
2017-05-06 01:00:00,3724,12827429
2017-05-06 02:00:00,3703,14180320
2017-05-06 03:00:00,3610,13371064
2017-05-06 04:00:00,3777,15657811
2017-05-06 05:00:00,3647,14706726
2017-05-06 06:00:00,3352,12688194
2017-05-06 07:00:00,3435,11956002
2017-05-06 08:00:00,3259,13600136
2017-05-06 09:00:00,3499,15285640
2017-05-06 10:00:00,3604,18059480
2017-05-06 11:00:00,3687,17671792
2017-05-06 12:00:00,3671,14849632
2017-05-06 13:00:00,3657,18438000
2017-05-06 14:00:00,4312,30783536
2017-05-06 15:00:00,4179,33570704
2017-05-06 16:00:00,4041,33673248
2017-05-06 17:00:00,4070,33527008
2017-05-06 18:00:00,4012,32898720
2017-05-06 19:00:00,3922,31582752
2017-05-06 20:00:00,5673,33006112
2017-05-06 21:00:00,4778,25840248
2017-05-06 22:00:00,3899,20840096
2017-05-06 23:00:00,3442,16941638
2017-05-07 00:00:00,3380,20394066
2017-05-07 01:00:00,3362,19676672
2017-05-07 02:00:00,3073,10936640
2017-05-07 03:00:00,2983,10398880
2017-05-07 04:00:00,2970,10134688
2017-05-07 05:00:00,2935,9861088
2017-05-07 06:00:00,2896,9568224
2017-05-07 07:00:00,2953,9629664
2017-05-07 08:00:00,3046,10273712
2017-05-07 09:00:00,3228,10600679
2017-05-07 10:00:00,6709,309504112
2017-05-07 11:00:00,6349,306592448
2017-05-07 12:00:00,5376,233518273
2017-05-07 13:00:00,3200,52652576
2017-05-07 14:00:00,2781,13542244
2017-05-07 15:00:00,3051,11327532
2017-05-07 16:00:00,3162,11985216
2017-05-07 17:00:00,3651,13280840
2017-05-07 18:00:00,3692,12940800
2017-05-07 19:00:00,3729,12703264
2017-05-07 20:00:00,3313,14439141
2017-05-07 21:00:00,3410,21966465
2017-05-07 22:00:00,3668,23837422
2017-05-07 23:00:00,3307,12978929
2017-05-08 00:00:00,3239,11563424
2017-05-08 01:00:00,3380,17652576
2017-05-08 02:00:00,3143,11077248
2017-05-08 03:00:00,3074,10705984
2017-05-08 04:00:00,3116,10783696
2017-05-08 05:00:00,3014,10547344
2017-05-08 06:00:00,3053,10567184
2017-05-08 07:00:00,3613,14832160
2017-05-08 08:00:00,4275,23513248
2017-05-08 09:00:00,3249,13489812
2017-05-08 10:00:00,34910,377117528
2017-05-08 11:00:00,14259,91565352
2017-05-08 12:00:00,10201,80179640
2017-05-08 13:00:00,6677,68584076
2017-05-08 14:00:00,7049,74991332
2017-05-08 15:00:00,6386,52307948
2017-05-08 16:00:00,4837,37920146
2017-05-08 17:00:00,4352,30953430
2017-05-08 18:00:00,4881,31938298
2017-05-08 19:00:00,8733,71135742
2017-05-08 20:00:00,2963,14459606
2017-05-08 21:00:00,4850,24922442
2017-05-08 22:00:00,5656,29070260
2017-05-08 23:00:00,5112,20425532
2017-05-09 00:00:00,6355,12757912
2017-05-09 01:00:00,3800,10486056
2017-05-09 02:00:00,3680,9501268
2017-05-09 03:00:00,3576,8988016
2017-05-09 04:00:00,4147,10993984
2017-05-09 05:00:00,3614,9068442
2017-05-09 06:00:00,3451,8258852
2017-05-09 07:00:00,3258,8124186
2017-05-09 08:00:00,3060,8115908
2017-05-09 09:00:00,3298,10167444
2017-05-09 10:00:00,4988,26107044
2017-05-09 11:00:00,6217,97620304
2017-05-09 12:00:00,5140,89876228
2017-05-09 13:00:00,4975,81688375
2017-05-09 14:00:00,3569,39273936
2017-05-09 15:00:00,5026,46804714
2017-05-09 16:00:00,7353,43140766
2017-05-09 17:00:00,6431,27925101
2017-05-09 18:00:00,5116,16917278
2017-05-09 19:00:00,4819,23412896
2017-05-09 20:00:00,4222,20993272
2017-05-09 21:00:00,4354,31326504
2017-05-09 22:00:00,3863,26303864
2017-05-09 23:00:00,3628,21430648
2017-05-10 00:00:00,3420,14645932
2017-05-10 01:00:00,3251,13382396
2017-05-10 02:00:00,3173,12423124
2017-05-10 03:00:00,3018,11109780
2017-05-10 04:00:00,2664,9684148
2017-05-10 05:00:00,2439,8797088
2017-05-10 06:00:00,2376,8464320
2017-05-10 07:00:00,2219,7751142
2017-05-10 08:00:00,2100,7203340
2017-05-10 09:00:00,4830,9466152
2017-05-10 10:00:00,37798,313408864
2017-05-10 11:00:00,5836,14027377
2017-05-10 12:00:00,3668,16228489
2017-05-10 13:00:00,2785,12473760
2017-05-10 14:00:00,35413,413165430
2017-05-10 15:00:00,3212,109053900
2017-05-10 16:00:00,2785,59759000
2017-05-10 17:00:00,7788,34503048
2017-05-10 18:00:00,5385,25847096
2017-05-10 19:00:00,8936,97420262
2017-05-10 20:00:00,10763,149409030
2017-05-10 21:00:00,8059,109228886
2017-05-11 00:00:00,4102,57346537
2017-05-11 01:00:00,4438,70006162
2017-05-11 02:00:00,3888,59794748
2017-05-11 03:00:00,3261,53488372
2017-05-11 04:00:00,2900,44191300
2017-05-11 05:00:00,2427,30776796
2017-05-11 06:00:00,2107,22440056
2017-05-11 07:00:00,2723,22435770
2017-05-11 08:00:00,2976,11160640
2017-05-11 09:00:00,5398,16439641
2017-05-11 10:00:00,2036,8278528
2017-05-11 11:00:00,2028,12497848
2017-05-11 12:00:00,2146,9576824
2017-05-11 13:00:00,8417,22048136
2017-05-11 14:00:00,5076,22916623
2017-05-11 15:00:00,7906,39231784
2017-05-11 16:00:00,6364,18982278
2017-05-11 17:00:00,10244,118597246
2017-05-11 18:00:00,7312,110055072
2017-05-11 19:00:00,3231,29284196
2017-05-11 20:00:00,2978,18630074
2017-05-11 21:00:00,2738,27606883
2017-05-11 22:00:00,3039,35205889
2017-05-11 23:00:00,2982,26819752
2017-05-12 00:00:00,2649,24760948
2017-05-12 01:00:00,4632,26434256
2017-05-12 02:00:00,6329,19537356
2017-05-12 03:00:00,2109,12493072
2017-05-12 04:00:00,1962,11556860
2017-05-12 05:00:00,1894,10551676
2017-05-12 06:00:00,1785,9832540
2017-05-12 07:00:00,1941,10440796
2017-05-12 08:00:00,2002,12433870
2017-05-12 09:00:00,2253,14863076
2017-05-12 10:00:00,2513,23769240
2017-05-12 11:00:00,6590,29919680
2017-05-12 12:00:00,9620,37177292
2017-05-12 13:00:00,4817,30973312
2017-05-12 14:00:00,3265,24999416
2017-05-12 15:00:00,2275,26269740
2017-05-12 16:00:00,3792,25628132
2017-05-12 17:00:00,4617,30449890
2017-05-12 18:00:00,4325,28506215
2017-05-12 19:00:00,3717,22116844
2017-05-12 20:00:00,5599,23067044
2017-05-12 21:00:00,5775,27755771
2017-05-12 22:00:00,4625,28997763
2017-05-12 23:00:00,4080,23344363
2017-05-13 00:00:00,3586,22532812
2017-05-13 01:00:00,3409,21082548
2017-05-13 02:00:00,3852,24379473
2017-05-13 03:00:00,3733,22301353
2017-05-13 04:00:00,3002,18981105
2017-05-13 05:00:00,2818,16006052
2017-05-13 06:00:00,2707,15123028
2017-05-13 07:00:00,2576,13002548
2017-05-13 08:00:00,2355,11304596
2017-05-13 09:00:00,2351,10002644
2017-05-13 10:00:00,3657,11381308
2017-05-13 11:00:00,5742,17773556
2017-05-13 12:00:00,20863,44471816
2017-05-13 13:00:00,10808,30941900
2017-05-13 14:00:00,6506,27062380
2017-05-13 15:00:00,6429,27887256
2017-05-13 16:00:00,6225,28741104
2017-05-13 17:00:00,3490,20700056
2017-05-13 18:00:00,2615,16513344
2017-05-13 19:00:00,2240,13989572
2017-05-13 20:00:00,2542,11434460
2017-05-13 21:00:00,2180,8784236
2017-05-13 22:00:00,6147,13278160
2017-05-13 23:00:00,8088,15176184
2017-05-14 00:00:00,10317,15372124
2017-05-14 01:00:00,12480,16133960
2017-05-14 02:00:00,5325,7935712
2017-05-14 03:00:00,3056,5463620
2017-05-14 04:00:00,2904,4749540
2017-05-14 05:00:00,2794,4571804
2017-05-14 06:00:00,2788,4557696
2017-05-14 07:00:00,2651,4371780
2017-05-14 08:00:00,2697,4386048
2017-05-14 09:00:00,2678,4356428
2017-05-14 10:00:00,2900,4580546
2017-05-14 11:00:00,10107,18031223
2017-05-14 12:00:00,15213,27906832
2017-05-14 13:00:00,5811,10168648
2017-05-14 14:00:00,2660,5836268
2017-05-14 15:00:00,3507,7304992
2017-05-14 16:00:00,5070,7534672
2017-05-14 17:00:00,2951,4928540
2017-05-14 18:00:00,2875,5081572
2017-05-14 19:00:00,8644,66379072
2017-05-14 20:00:00,2758,5507540
2017-05-14 21:00:00,2635,4970484
2017-05-14 22:00:00,2267,4489540
2017-05-14 23:00:00,2127,4256444
2017-05-15 00:00:00,1958,3634048
2017-05-15 01:00:00,2588,4475008
2017-05-15 02:00:00,2492,4366060
2017-05-15 03:00:00,2301,3922616
2017-05-15 04:00:00,2139,3621112
2017-05-15 05:00:00,2068,3427016
2017-05-15 06:00:00,1956,3679152
2017-05-15 07:00:00,1936,3528644
2017-05-15 08:00:00,2076,3871696
2017-05-15 09:00:00,10417,13063068
2017-05-15 10:00:00,11014,18477312
2017-05-15 11:00:00,9218,21705412
2017-05-15 12:00:00,8334,18120708
2017-05-15 13:00:00,10312,22149248
2017-05-15 14:00:00,20495,43952984
2017-05-15 15:00:00,10489,23242524
2017-05-15 16:00:00,7793,16917096
2017-05-15 17:00:00,10746,15475632
2017-05-15 18:00:00,11821,147968020
2017-05-15 19:00:00,14641,143619580
2017-05-15 20:00:00,7955,141048480
2017-05-15 21:00:00,6418,124126765
2017-05-15 22:00:00,5357,89971040
2017-05-15 23:00:00,4503,72485328
2017-05-16 00:00:00,7389,74091432
2017-05-16 01:00:00,4236,43142960
2017-05-16 02:00:00,6997,9117648
2017-05-16 03:00:00,3910,6184512
2017-05-16 04:00:00,3779,5805128
2017-05-16 05:00:00,3649,5635288
2017-05-16 06:00:00,3417,5530304
2017-05-16 07:00:00,3302,5219232
2017-05-16 08:00:00,3635,5408152
2017-05-16 09:00:00,3600,6594440
2017-05-16 10:00:00,15560,34375743
2017-05-16 11:00:00,18896,36657882
2017-05-16 12:00:00,20760,37003672
2017-05-16 13:00:00,15888,39479247
2017-05-16 14:00:00,26757,58843984
2017-05-16 15:00:00,4710,19221826
2017-05-16 16:00:00,4019,16844246
2017-05-16 17:00:00,4263,27073938
2017-05-16 18:00:00,3879,18014360
2017-05-16 19:00:00,3748,12011128
2017-05-16 20:00:00,3735,13821018
2017-05-16 21:00:00,3591,10715284
2017-05-16 22:00:00,3830,12462270
2017-05-16 23:00:00,5085,17862596
2017-05-17 00:00:00,4873,12981056
2017-05-17 01:00:00,10873,16194944
2017-05-17 02:00:00,7916,20136096
2017-05-17 03:00:00,4284,13240176
2017-05-17 04:00:00,3818,8287112
2017-05-17 05:00:00,3722,8113664
2017-05-17 06:00:00,3603,7843380
2017-05-17 07:00:00,3376,8710416
2017-05-17 08:00:00,3517,8139656
2017-05-17 09:00:00,15691,215963052
2017-05-17 10:00:00,8408,118089523
2017-05-17 11:00:00,19517,77281017
2017-05-17 12:00:00,18479,98338341
2017-05-17 13:00:00,50556,462066456
2017-05-17 14:00:00,14191,97517830
2017-05-17 15:00:00,6294,21071270
2017-05-17 16:00:00,18786,48218498
2017-05-17 17:00:00,3443,19669270
2017-05-17 18:00:00,3748,19487300
2017-05-17 19:00:00,6184,13814104
2017-05-17 20:00:00,12052,12942150
2017-05-17 21:00:00,12171,15921256
2017-05-17 22:00:00,8902,12738744
2017-05-17 23:00:00,5857,10643832
2017-05-18 00:00:00,5388,7480024
2017-05-18 01:00:00,2971,4955468
2017-05-18 02:00:00,2198,3869452
2017-05-18 03:00:00,2111,4707888
2017-05-18 04:00:00,8775,71049896
2017-05-18 05:00:00,6795,44280784
2017-05-18 06:00:00,1835,3887440
2017-05-18 07:00:00,1782,4245480
2017-05-18 08:00:00,2068,4586912
2017-05-18 09:00:00,3106,8835576
2017-05-18 10:00:00,24335,272980816
2017-05-18 11:00:00,93052,946437448
2017-05-18 12:00:00,74439,816564058
2017-05-18 13:00:00,35354,410004364
2017-05-18 14:00:00,16852,139408974
2017-05-18 15:00:00,13330,109411870
2017-05-18 16:00:00,6670,100959116
2017-05-18 17:00:00,6065,69240936
2017-05-18 18:00:00,5621,57292454
2017-05-18 19:00:00,4639,50135880
2017-05-18 20:00:00,10106,53008252
2017-05-18 21:00:00,10432,66145420
2017-05-18 22:00:00,17458,126422344
2017-05-18 23:00:00,9383,40768688
2017-05-19 00:00:00,8790,34294156
2017-05-19 01:00:00,14303,27828456
2017-05-19 02:00:00,7897,23146968
2017-05-19 03:00:00,7145,23228932
2017-05-19 04:00:00,6564,21482988
2017-05-19 05:00:00,6405,20535596
2017-05-19 06:00:00,6284,21408656
2017-05-19 07:00:00,6179,21984436
2017-05-19 08:00:00,5908,19626784
2017-05-19 09:00:00,7078,27880690
2017-05-19 10:00:00,56720,518031820
2017-05-19 13:00:00,70091,616082944
2017-05-19 14:00:00,31377,274596980
2017-05-19 15:00:00,20788,62498357
2017-05-19 16:00:00,5568,21811372
2017-05-19 18:00:00,2661,12783364
2017-05-19 19:00:00,2222,10255772
2017-05-19 20:00:00,3597,10396944
2017-05-19 21:00:00,2317,20901562
2017-05-19 22:00:00,2007,15147050
2017-05-19 23:00:00,1799,15278586
2017-05-20 00:00:00,1727,13449488
2017-05-20 01:00:00,1532,9890276
2017-05-20 02:00:00,1318,7697724
2017-05-20 03:00:00,1266,10319040
2017-05-20 04:00:00,1329,13998792
2017-05-20 05:00:00,1401,17626120
2017-05-20 06:00:00,1306,17076488
2017-05-20 07:00:00,1137,11178832
2017-05-20 08:00:00,992,8856272
2017-05-20 09:00:00,6091,15550152
2017-05-20 10:00:00,27689,193140616
2017-05-20 11:00:00,13618,28631764
2017-05-20 12:00:00,8045,31519948
2017-05-20 13:00:00,6546,25040675
2017-05-20 14:00:00,6270,10473228
2017-05-20 15:00:00,1982,5015824
2017-05-20 16:00:00,1117,3610456
2017-05-20 17:00:00,920,5120652
2017-05-20 18:00:00,826,4308754
2017-05-20 19:00:00,1155,4961096
2017-05-20 20:00:00,1225,5778120
2017-05-20 21:00:00,1350,5623508
2017-05-20 22:00:00,847,3166068
2017-05-20 23:00:00,773,2759008
2017-05-21 00:00:00,628,1867760
2017-05-21 01:00:00,6578,2931022
2017-05-21 02:00:00,4795,2360816
2017-05-21 03:00:00,820,2138160
2017-05-21 04:00:00,675,1523376
2017-05-21 05:00:00,718,1478816
2017-05-21 06:00:00,730,1461248
2017-05-21 07:00:00,671,1407904
2017-05-21 08:00:00,614,1340560
2017-05-21 09:00:00,4093,297273896
2017-05-21 10:00:00,24501,808351200
2017-05-21 11:00:00,3647,107175352
2017-05-21 12:00:00,1003,6134208
2017-05-21 13:00:00,1209,6390544
2017-05-21 14:00:00,6502,12719376
2017-05-21 15:00:00,10347,4824608
2017-05-21 16:00:00,6812,3424094
2017-05-21 17:00:00,6795,22849454
2017-05-21 18:00:00,61969,617072568
2017-05-21 19:00:00,94533,941270200
2017-05-21 22:00:00,98220,919628407
2017-05-21 23:00:00,83117,789736792
2017-05-22 00:00:00,43379,429279480
2017-05-22 01:00:00,4469,40775296
2017-05-22 02:00:00,621,1467024
2017-05-22 03:00:00,626,1316304
2017-05-22 04:00:00,564,1575672
2017-05-22 05:00:00,607,1245288
2017-05-22 06:00:00,443,963144
2017-05-22 07:00:00,460,966104
2017-05-22 08:00:00,706,3255808
2017-05-22 09:00:00,4575,298760848
2017-05-22 10:00:00,6840,231879648
2017-05-22 11:00:00,2210,15576456
2017-05-22 12:00:00,10638,8067136
2017-05-22 13:00:00,2057,2858136
2017-05-22 14:00:00,6751,4528536
2017-05-22 15:00:00,10438,9507736
2017-05-22 16:00:00,6291,3854924
2017-05-22 17:00:00,18,36864
2017-05-22 18:00:00,0,0
2017-05-22 19:00:00,0,0
2017-05-22 20:00:00,0,0
2017-05-22 21:00:00,0,0
2017-05-22 22:00:00,0,0
2017-05-22 23:00:00,0,0
2017-05-23 00:00:00,0,0
2017-05-23 01:00:00,0,0
2017-05-23 02:00:00,0,0
2017-05-23 03:00:00,0,0
2017-05-23 04:00:00,0,0
2017-05-23 05:00:00,0,0
2017-05-23 06:00:00,0,0
2017-05-23 07:00:00,0,0
2017-05-23 08:00:00,0,0
2017-05-23 09:00:00,0,0
2017-05-23 10:00:00,0,0
2017-05-23 11:00:00,0,0
2017-05-23 12:00:00,0,0
2017-05-23 13:00:00,0,0
2017-05-23 14:00:00,0,0
2017-05-23 15:00:00,0,0
2017-05-23 16:00:00,0,0
2017-05-23 17:00:00,0,0
2017-05-23 18:00:00,0,0
2017-05-23 19:00:00,0,0
2017-05-23 20:00:00,0,0
2017-05-23 21:00:00,0,0
2017-05-23 22:00:00,0,0
2017-05-23 23:00:00,0,0
2017-05-24 00:00:00,0,0
2017-05-24 01:00:00,0,0
2017-05-24 02:00:00,0,0
2017-05-24 03:00:00,0,0
2017-05-24 04:00:00,0,0
2017-05-24 05:00:00,0,0
2017-05-24 06:00:00,0,0
2017-05-24 07:00:00,0,0
2017-05-24 08:00:00,0,0
2017-05-24 09:00:00,0,0
2017-05-24 10:00:00,0,0
2017-05-24 11:00:00,0,0
2017-05-24 12:00:00,101,106496
2017-05-24 13:00:00,0,0
2017-05-24 14:00:00,0,0
2017-05-24 15:00:00,1,4096
2017-05-24 16:00:00,0,0
2017-05-24 17:00:00,26147,27249216
2017-05-24 18:00:00,28837,376920352
2017-05-24 19:00:00,26744,159934480
2017-05-24 20:00:00,25397,49136984
2017-05-24 21:00:00,24715,30146840
2017-05-24 22:00:00,23981,27155648
2017-05-24 23:00:00,23394,32179096
2017-05-25 00:00:00,21999,28661824
2017-05-25 01:00:00,21806,29850776
2017-05-25 02:00:00,20304,28120064
2017-05-25 03:00:00,18746,26148224
2017-05-25 04:00:00,16730,23017344
2017-05-25 05:00:00,15183,21253376
2017-05-25 06:00:00,14090,19983136
2017-05-25 07:00:00,13085,19145760
2017-05-25 08:00:00,12204,17476280
2017-05-25 09:00:00,11576,22467948
2017-05-25 10:00:00,13786,54211820
2017-05-25 11:00:00,29395,77673856
2017-05-25 12:00:00,13583,34101420
2017-05-25 13:00:00,11712,27041904
2017-05-25 14:00:00,22698,48036720
2017-05-25 15:00:00,12613,29515056
2017-05-25 16:00:00,11594,23441920
2017-05-25 17:00:00,11270,22158084
2017-05-25 18:00:00,11292,20268972
2017-05-25 19:00:00,10560,18780184
2017-05-25 20:00:00,10206,17044328
2017-05-25 21:00:00,14003,59377548
2017-05-25 22:00:00,9087,15109000
2017-05-25 23:00:00,16300,40403696
2017-05-26 00:00:00,19896,37468732
2017-05-26 01:00:00,14807,594046668
2017-05-26 02:00:00,14367,589054492
2017-05-26 03:00:00,11164,367476480
2017-05-26 04:00:00,6840,34462664
2017-05-26 05:00:00,6303,11374544
2017-05-26 06:00:00,5833,9133712
2017-05-26 07:00:00,14239,26571712
2017-05-26 08:00:00,13627,25483536
2017-05-26 09:00:00,21646,177085048
2017-05-26 10:00:00,84589,815071924
2017-05-26 11:00:00,42973,390111584
2017-05-26 12:00:00,19862,160973500
2017-05-26 13:00:00,49109,460995640
2017-05-26 14:00:00,7340,40997348
2017-05-26 15:00:00,4196,8926400
2017-05-26 16:00:00,4168,10063560
2017-05-26 17:00:00,33114,309641176
2017-05-26 18:00:00,11025,66186084
2017-05-26 19:00:00,5296,7834044
2017-05-26 20:00:00,5340,10262112
2017-05-26 21:00:00,5381,11523508
2017-05-26 22:00:00,5146,8987196
2017-05-26 23:00:00,5145,7665268
2017-05-27 00:00:00,5113,7530660
2017-05-27 01:00:00,5119,7476508
2017-05-27 02:00:00,5062,7423476
2017-05-27 03:00:00,4784,7058284
2017-05-27 04:00:00,4663,6929188
2017-05-27 05:00:00,4253,6573404
2017-05-27 06:00:00,3868,6324028
2017-05-27 07:00:00,6755,10234274
2017-05-27 08:00:00,9651,67822780
2017-05-27 09:00:00,3288,6555688
2017-05-27 10:00:00,3352,7044169
2017-05-27 11:00:00,8934,20681435
2017-05-27 12:00:00,14274,30454608
2017-05-27 13:00:00,4620,9941640
2017-05-27 14:00:00,2602,6305416
2017-05-27 15:00:00,2332,5888056
2017-05-27 16:00:00,2332,5847400
2017-05-27 17:00:00,2720,6186580
2017-05-27 18:00:00,4110,7710712
2017-05-27 19:00:00,3774,6961036
2017-05-27 20:00:00,3617,6335736
2017-05-27 21:00:00,3669,6997788
2017-05-27 22:00:00,3787,7288564
2017-05-27 23:00:00,4084,8046164
2017-05-28 00:00:00,3801,6469500
2017-05-28 01:00:00,3718,6369588
2017-05-28 02:00:00,3660,6364568
2017-05-28 03:00:00,3701,6387460
2017-05-28 04:00:00,3727,7075116
2017-05-28 05:00:00,3680,6961268
2017-05-28 06:00:00,3686,6970008
2017-05-28 07:00:00,4211,7305916
2017-05-28 08:00:00,4288,7156452
2017-05-28 09:00:00,4248,5623460
2017-05-28 10:00:00,3673,7083849
2017-05-28 11:00:00,11959,26365013
2017-05-28 12:00:00,10913,34928872
2017-05-28 13:00:00,5949,9311272
2017-05-28 14:00:00,3369,8640872
2017-05-28 15:00:00,3238,7929444
2017-05-28 16:00:00,5090,10051720
2017-05-28 17:00:00,3249,9060204
2017-05-28 18:00:00,3146,7604508
2017-05-28 19:00:00,3173,7897019
2017-05-28 20:00:00,12730,28871088
2017-05-28 21:00:00,8862,18015174
2017-05-28 22:00:00,10671,29366029
2017-05-28 23:00:00,9677,26486362
2017-05-29 00:00:00,10216,25814720
2017-05-29 01:00:00,4216,12877504
2017-05-29 02:00:00,4125,12810152
2017-05-29 03:00:00,3578,6225684
2017-05-29 04:00:00,3538,7168068
2017-05-29 05:00:00,3434,5862144
2017-05-29 06:00:00,3347,5787996
2017-05-29 07:00:00,3224,5609520
2017-05-29 08:00:00,13133,26300420
2017-05-29 09:00:00,13713,27348156
2017-05-29 10:00:00,3451,25448773
2017-05-29 11:00:00,3913,26802470
2017-05-29 12:00:00,3636,30327852
2017-05-29 13:00:00,3344,27687736
2017-05-29 14:00:00,29419,88841612
2017-05-29 15:00:00,12096,46904768
2017-05-29 16:00:00,3969,31651088
2017-05-29 17:00:00,3535,36837278
2017-05-29 18:00:00,3074,32618264
2017-05-29 19:00:00,3008,45225099
2017-05-29 20:00:00,2473,31376952
2017-05-29 21:00:00,2106,23662156
2017-05-29 22:00:00,2030,22557220
2017-05-29 23:00:00,2085,22929796
2017-05-30 00:00:00,6128,42748350
2017-05-30 01:00:00,16335,50646487
2017-05-30 02:00:00,1960,20968483
2017-05-30 03:00:00,2072,22113775
2017-05-30 04:00:00,1995,22032800
2017-05-30 05:00:00,1882,21489896
2017-05-30 06:00:00,1758,22333376
2017-05-30 07:00:00,1653,15935436
2017-05-30 08:00:00,5769,14551400
2017-05-30 09:00:00,1987,14103560
2017-05-30 10:00:00,4887,32269932
2017-05-30 11:00:00,3985,26727988
2017-05-30 12:00:00,10075,26847980
2017-05-30 13:00:00,3982,21070519
2017-05-30 14:00:00,12151,36746340
2017-05-30 15:00:00,10891,34768448
2017-05-30 16:00:00,14611,54679116
2017-05-30 17:00:00,12400,42240212
2017-05-30 18:00:00,16986,49435704
2017-05-30 19:00:00,15331,32559056
2017-05-30 20:00:00,18811,50673076
2017-05-30 21:00:00,3758,17490948
2017-05-30 22:00:00,3856,18146156
2017-05-30 23:00:00,4019,24470044
2017-05-31 00:00:00,3966,15696396
2017-05-31 01:00:00,3795,12402020
2017-05-31 02:00:00,3279,8740656
2017-05-31 03:00:00,3116,7367924
2017-05-31 04:00:00,2897,6493924
2017-05-31 05:00:00,2436,5098444
2017-05-31 06:00:00,2296,4573076
2017-05-31 07:00:00,13683,44908252
2017-05-31 08:00:00,23960,66041176
2017-05-31 09:00:00,3025,9380712
2017-05-31 10:00:00,4096,23425635
2017-05-31 11:00:00,17150,225735265
2017-05-31 12:00:00,5565,31552753
2017-05-31 13:00:00,8621,59205208
2017-05-31 14:00:00,17150,77914716
2017-05-31 15:00:00,20995,76036312
2017-05-31 16:00:00,11452,38427576
2017-05-31 17:00:00,13999,45774260
2017-05-31 18:00:00,5335,16239567
2017-05-31 19:00:00,5068,15305643
2017-05-31 20:00:00,4683,14342170
2017-05-31 21:00:00,11732,612896670
2017-05-31 22:00:00,16468,621992042
2017-05-31 23:00:00,18024,530754528
2017-06-01 00:00:00,4869,154063060
2017-06-01 01:00:00,3151,21072764
2017-06-01 02:00:00,2815,7574672
2017-06-01 03:00:00,2848,7478016
2017-06-01 04:00:00,2852,7319376
2017-06-01 05:00:00,2811,7157872
2017-06-01 06:00:00,2758,7095920
2017-06-01 07:00:00,8545,18927344
2017-06-01 08:00:00,4554,10717312
2017-06-01 09:00:00,3841,9790168
2017-06-01 10:00:00,5093,16259864
2017-06-01 11:00:00,8610,25074776
2017-06-01 12:00:00,5549,14755980
2017-06-01 13:00:00,12837,31195202
2017-06-01 14:00:00,19859,46213833
2017-06-01 15:00:00,5288,15855672
2017-06-01 16:00:00,21555,245292414
2017-06-01 17:00:00,23124,250247468
2017-06-01 18:00:00,14544,160262658
2017-06-01 19:00:00,7385,56601932
2017-06-01 20:00:00,4896,20137364
2017-06-01 21:00:00,5910,19863128
2017-06-01 22:00:00,4680,13692340
2017-06-01 23:00:00,4518,10309136
2017-06-02 00:00:00,3858,8886020
2017-06-02 01:00:00,10194,14864120
2017-06-02 02:00:00,10045,14617200
2017-06-02 03:00:00,8398,12807252
2017-06-02 04:00:00,6919,11156772
2017-06-02 05:00:00,6646,10628676
2017-06-02 06:00:00,6581,10608284
2017-06-02 07:00:00,7660,12290240
2017-06-02 08:00:00,8417,19416124
2017-06-02 09:00:00,20825,51086232
2017-06-02 10:00:00,20495,69952040
2017-06-02 11:00:00,8329,39083416
2017-06-02 12:00:00,7606,25243620
2017-06-02 13:00:00,7546,22992104
2017-06-02 14:00:00,8446,26725892
2017-06-02 15:00:00,9373,25495046
2017-06-02 16:00:00,11100,35094932
2017-06-02 17:00:00,11154,38744071
2017-06-02 18:00:00,9590,58403077
2017-06-02 19:00:00,18886,90133376
2017-06-02 20:00:00,20933,57542796
2017-06-02 21:00:00,11253,20105800
2017-06-02 22:00:00,10772,15490560
2017-06-02 23:00:00,10542,13846928
2017-06-03 00:00:00,10328,13226648
2017-06-03 01:00:00,10237,16020464
2017-06-03 02:00:00,9123,14185852
2017-06-03 03:00:00,7974,9636464
2017-06-03 04:00:00,7325,8882604
2017-06-03 05:00:00,6866,9882316
2017-06-03 06:00:00,5897,10554132
2017-06-03 07:00:00,5213,9842884
2017-06-03 08:00:00,5138,9622208
2017-06-03 09:00:00,14950,29321809
2017-06-03 10:00:00,15604,31896604
2017-06-03 11:00:00,4887,21380808
2017-06-03 12:00:00,8203,60842972
2017-06-03 13:00:00,5287,50816304
2017-06-03 14:00:00,12286,120155476
2017-06-03 15:00:00,17620,119468028
2017-06-03 16:00:00,9363,103870484
2017-06-03 17:00:00,16563,94437290
2017-06-03 18:00:00,5179,78824124
2017-06-03 19:00:00,6039,27581938
2017-06-03 20:00:00,9651,25238050
2017-06-03 21:00:00,10157,48228428
2017-06-03 22:00:00,5000,32296244
2017-06-03 23:00:00,6358,13547932
2017-06-04 00:00:00,7033,10620640
2017-06-04 01:00:00,4560,11831308
2017-06-04 02:00:00,7103,10535684
2017-06-04 03:00:00,10056,10730480
2017-06-04 04:00:00,3420,8372836
2017-06-04 05:00:00,3377,8403656
2017-06-04 06:00:00,3284,8156852
2017-06-04 07:00:00,3288,8017552
2017-06-04 08:00:00,17773,37443796
2017-06-04 09:00:00,11136,23742648
2017-06-04 10:00:00,3987,9510204
2017-06-04 11:00:00,4244,18375464
2017-06-04 12:00:00,6603,9440636
2017-06-04 13:00:00,4233,9406168
2017-06-04 14:00:00,7251,11151960
2017-06-04 15:00:00,9980,10386724
2017-06-04 16:00:00,14156,18750024
2017-06-04 17:00:00,9474,8073680
2017-06-04 18:00:00,6686,7238864
2017-06-04 19:00:00,11540,20108624
2017-06-04 20:00:00,7471,18666052
2017-06-04 21:00:00,4418,27567920
2017-06-04 22:00:00,3187,9834980
2017-06-04 23:00:00,4581,11981476
2017-06-05 00:00:00,7390,8735108
2017-06-05 01:00:00,4363,8055572
2017-06-05 02:00:00,3176,7035412
2017-06-05 03:00:00,3106,6401008
2017-06-05 04:00:00,2866,5627452
2017-06-05 05:00:00,2777,5212084
2017-06-05 06:00:00,2739,4608656
2017-06-05 07:00:00,17204,34044552
2017-06-05 08:00:00,7727,24790472
2017-06-05 09:00:00,3859,42407092
2017-06-05 10:00:00,4688,84725905
2017-06-05 11:00:00,27373,135748538
2017-06-05 12:00:00,15070,122061661
2017-06-05 13:00:00,10399,95440285
2017-06-05 14:00:00,15116,111158863
2017-06-05 15:00:00,15599,106442478
2017-06-05 16:00:00,12791,148022180
2017-06-05 17:00:00,14719,668441447
2017-06-05 18:00:00,14935,678148980
2017-06-05 19:00:00,29940,722783007
2017-06-05 20:00:00,21375,597851774
2017-06-05 21:00:00,9239,173545928
2017-06-05 22:00:00,7642,75019021
2017-06-05 23:00:00,6072,70023964
2017-06-06 00:00:00,5178,64214189
2017-06-06 01:00:00,5665,83059809
2017-06-06 02:00:00,5599,77069593
2017-06-06 03:00:00,5828,77120564
2017-06-06 04:00:00,4771,28460280
2017-06-06 05:00:00,4483,13527953
2017-06-06 06:00:00,4148,9483995
2017-06-06 07:00:00,3805,8619657
2017-06-06 08:00:00,6947,9995221
2017-06-06 09:00:00,24092,93441517
2017-06-06 10:00:00,20951,51822961
2017-06-06 11:00:00,21626,69059389
2017-06-06 12:00:00,8476,24169836
2017-06-06 13:00:00,8112,24013764
2017-06-06 14:00:00,98166,895168564
2017-06-06 15:00:00,23091,140259672
2017-06-06 16:00:00,19473,84277628
2017-06-06 17:00:00,28746,98889935
2017-06-06 18:00:00,13590,95335379
2017-06-06 19:00:00,9027,65236405
2017-06-06 20:00:00,8502,99864121
2017-06-06 21:00:00,9606,179948937
2017-06-06 22:00:00,6189,83902512
2017-06-06 23:00:00,5446,71957608
2017-06-07 00:00:00,5847,97411320
2017-06-07 01:00:00,7576,180068052
2017-06-07 02:00:00,6153,126843456
2017-06-07 03:00:00,4445,59124984
2017-06-07 04:00:00,4238,50778264
2017-06-07 05:00:00,4463,63207260
2017-06-07 06:00:00,5233,97420356
2017-06-07 07:00:00,4838,41811568
2017-06-07 08:00:00,4392,16708820
2017-06-07 09:00:00,5018,7172980
2017-06-07 10:00:00,10813,122117256
2017-06-07 11:00:00,15545,179724284
2017-06-07 12:00:00,13824,265954456
2017-06-07 13:00:00,31218,520929234
2017-06-07 14:00:00,32992,713917418
2017-06-07 15:00:00,19818,271924376
2017-06-07 16:00:00,7271,63396694
2017-06-07 17:00:00,6236,40883355
2017-06-07 18:00:00,6461,13585335
2017-06-07 19:00:00,11057,174397344
2017-06-07 20:00:00,8775,170425444
2017-06-07 21:00:00,9009,168882700
2017-06-07 22:00:00,7939,139910716
2017-06-07 23:00:00,8891,120493552
2017-06-08 00:00:00,6997,43793793
2017-06-08 01:00:00,6396,19382287
2017-06-08 02:00:00,5998,12541064
2017-06-08 03:00:00,5868,11749860
2017-06-08 04:00:00,5524,11354568
2017-06-08 05:00:00,4016,10892448
2017-06-08 06:00:00,4159,10431228
2017-06-08 07:00:00,4047,10994648
2017-06-08 08:00:00,3948,10438508
2017-06-08 09:00:00,4765,12553116
2017-06-08 10:00:00,5922,13405296
2017-06-08 11:00:00,12774,55922284
2017-06-08 12:00:00,10110,21758852
2017-06-08 13:00:00,7070,15420472
2017-06-08 14:00:00,22529,49638812
2017-06-08 15:00:00,15959,56216424
2017-06-08 16:00:00,5151,13313948
2017-06-08 17:00:00,7110,75801460
2017-06-08 18:00:00,7640,67624768
2017-06-08 19:00:00,9576,33067680
2017-06-08 20:00:00,12700,24420220
2017-06-08 21:00:00,10912,18711256
2017-06-08 22:00:00,10639,18475766
2017-06-08 23:00:00,22398,44532480
2017-06-09 00:00:00,14546,29080804
2017-06-09 01:00:00,8324,15318100
2017-06-09 02:00:00,7458,13167168
2017-06-09 03:00:00,6987,12032956
2017-06-09 04:00:00,6606,11355796
2017-06-09 05:00:00,6430,11856320
2017-06-09 06:00:00,6178,10964668
2017-06-09 07:00:00,5882,10307480
2017-06-09 08:00:00,5904,11694912
2017-06-09 09:00:00,7859,13616244
2017-06-09 10:00:00,23786,228932660
2017-06-09 11:00:00,16851,90119652
2017-06-09 12:00:00,24046,54022150
2017-06-09 13:00:00,8481,20364602
2017-06-09 14:00:00,8458,18892768
2017-06-09 15:00:00,4467,12671500
2017-06-09 16:00:00,5129,13763096
2017-06-09 17:00:00,10455,22533524
2017-06-09 18:00:00,7043,14901728
2017-06-09 19:00:00,6420,12142276
2017-06-09 20:00:00,4700,11586372
2017-06-09 21:00:00,20486,42402980
2017-06-09 22:00:00,5101,12537732
2017-06-09 23:00:00,3354,7272600
2017-06-10 00:00:00,4838,11509634
2017-06-10 01:00:00,4729,10561770
2017-06-10 02:00:00,4682,10364882
2017-06-10 03:00:00,4574,9948146
2017-06-10 04:00:00,4538,10013338
2017-06-10 05:00:00,4360,9273266
2017-06-10 06:00:00,5122,11012888
2017-06-10 07:00:00,5701,12779492
2017-06-10 08:00:00,4801,10229884
2017-06-10 09:00:00,10651,24001826
2017-06-10 10:00:00,16378,39610708
2017-06-10 11:00:00,3830,9707400
2017-06-10 12:00:00,6684,15233953
2017-06-10 13:00:00,4424,12013893
2017-06-10 14:00:00,3765,11233032
2017-06-10 15:00:00,3616,17555238
2017-06-10 16:00:00,3222,10208054
2017-06-10 17:00:00,5501,19778738
2017-06-10 18:00:00,12119,24844870
2017-06-10 19:00:00,16765,33900238
2017-06-10 20:00:00,2881,5381858
2017-06-10 21:00:00,2698,4988138
2017-06-10 22:00:00,2853,6522758
2017-06-10 23:00:00,2812,9670514
2017-06-11 00:00:00,2725,8229917
2017-06-11 01:00:00,8920,22084005
2017-06-11 02:00:00,14940,30446145
2017-06-11 03:00:00,2536,4896217
2017-06-11 04:00:00,2488,4758641
2017-06-11 05:00:00,4541,8877889
2017-06-11 06:00:00,7499,11786169
2017-06-11 07:00:00,3432,6494793
2017-06-11 08:00:00,3557,6823245
2017-06-11 09:00:00,3546,7034025
2017-06-11 10:00:00,6459,9915445
2017-06-11 11:00:00,8421,10021753
2017-06-11 12:00:00,9361,10514205
2017-06-11 13:00:00,7434,9936417
2017-06-11 14:00:00,7826,10322481
2017-06-11 15:00:00,8718,10347257
2017-06-11 16:00:00,4769,7274293
2017-06-11 17:00:00,19006,36324414
2017-06-11 18:00:00,31413,335429838
2017-06-11 19:00:00,26719,316452350
2017-06-11 20:00:00,8481,11146894
2017-06-11 21:00:00,17490,191931834
2017-06-11 22:00:00,7414,10238266
2017-06-11 23:00:00,7016,9070178
2017-06-12 00:00:00,6754,8636494
2017-06-12 01:00:00,7691,8798514
2017-06-12 02:00:00,5512,7655346
2017-06-12 03:00:00,4173,6219034
2017-06-12 04:00:00,5062,8514968
2017-06-12 05:00:00,5045,8495872
2017-06-12 06:00:00,7909,12723056
2017-06-12 07:00:00,8887,18158296
2017-06-12 08:00:00,6297,12110796
2017-06-12 09:00:00,6365,35412424
2017-06-12 10:00:00,20790,64544744
2017-06-12 11:00:00,10933,23220248
2017-06-12 12:00:00,7031,16139360
2017-06-12 13:00:00,7149,27892003
2017-06-12 14:00:00,6037,30070092
2017-06-12 15:00:00,6716,31339291
2017-06-12 16:00:00,13042,49800896
2017-06-12 17:00:00,12642,48636359
2017-06-12 18:00:00,8732,39620215
2017-06-12 19:00:00,24139,111713691
2017-06-12 20:00:00,16207,73966131
2017-06-12 21:00:00,8241,38177023
2017-06-12 22:00:00,6268,31432315
2017-06-12 23:00:00,6184,33213143
2017-06-13 00:00:00,5859,28047167
2017-06-13 01:00:00,5513,23521438
2017-06-13 02:00:00,5292,24165833
2017-06-13 03:00:00,34139,321532665
2017-06-13 04:00:00,4942,25853557
2017-06-13 05:00:00,4202,19376349
2017-06-13 06:00:00,4237,26091233
2017-06-13 07:00:00,17575,94085445
2017-06-13 08:00:00,8167,49968321
2017-06-13 09:00:00,3908,21940525
2017-06-13 10:00:00,5082,24727097
2017-06-13 11:00:00,12739,50766733
2017-06-13 12:00:00,3806,23444253
2017-06-13 13:00:00,5804,28182885
2017-06-13 14:00:00,8731,21372762
2017-06-13 15:00:00,13793,84181627
2017-06-13 16:00:00,13941,31235003
2017-06-13 17:00:00,25726,53526253
2017-06-13 18:00:00,11918,24416249
2017-06-13 19:00:00,11125,19128769
2017-06-13 20:00:00,8500,14516656
2017-06-13 21:00:00,8255,13557836
2017-06-13 22:00:00,9170,14076980
2017-06-13 23:00:00,11529,20686355
2017-06-14 00:00:00,9226,14434938
2017-06-14 01:00:00,8258,13166342
2017-06-14 02:00:00,8134,12076814
2017-06-14 03:00:00,7968,11444794
2017-06-14 04:00:00,7709,10924990
2017-06-14 05:00:00,8721,12842022
2017-06-14 06:00:00,9081,12617174
2017-06-14 07:00:00,7296,9980018
2017-06-14 08:00:00,7293,9948404
2017-06-14 09:00:00,7132,9911308
2017-06-14 10:00:00,13835,43982288
2017-06-14 11:00:00,7054,11096447
2017-06-14 12:00:00,7419,10637975
2017-06-14 13:00:00,7550,11626604
2017-06-14 14:00:00,7629,12670255
2017-06-14 15:00:00,8644,13573922
2017-06-14 16:00:00,6717,11560947
2017-06-14 17:00:00,13034,164181361
2017-06-14 18:00:00,10396,82157099
2017-06-14 19:00:00,10996,57650666
2017-06-14 20:00:00,8775,46636831
2017-06-14 21:00:00,8132,39616361
2017-06-14 22:00:00,8953,43209757
2017-06-14 23:00:00,7904,34654017
2017-06-15 00:00:00,7821,31248621
2017-06-15 01:00:00,7105,22952501
2017-06-15 02:00:00,6782,20298917
2017-06-15 03:00:00,6513,17453329
2017-06-15 04:00:00,6155,11777605
2017-06-15 05:00:00,5903,9577465
2017-06-15 06:00:00,5731,9039965
2017-06-15 07:00:00,5662,9185037
2017-06-15 08:00:00,5890,9174021
2017-06-15 09:00:00,8431,12936001
2017-06-15 10:00:00,8608,14459349
2017-06-15 11:00:00,13726,25097713
2017-06-15 12:00:00,11040,19753813
2017-06-15 13:00:00,9763,19564117
2017-06-15 14:00:00,10184,52882229
2017-06-15 15:00:00,18107,37364633
2017-06-15 16:00:00,13786,51927967
2017-06-15 17:00:00,7914,14365440
2017-06-15 18:00:00,7875,12992379
2017-06-15 19:00:00,20954,38291141
2017-06-15 20:00:00,18307,34231607
2017-06-15 21:00:00,11233,18964153
2017-06-15 22:00:00,12751,50353268
2017-06-15 23:00:00,11766,37091010
2017-06-16 00:00:00,10217,16173312
2017-06-16 01:00:00,8978,12207148
2017-06-16 02:00:00,8850,12632840
2017-06-16 03:00:00,8678,12393456
2017-06-16 04:00:00,8380,12110580
2017-06-16 05:00:00,7927,11867652
2017-06-16 06:00:00,6794,11296236
2017-06-16 07:00:00,6365,9861452
2017-06-16 08:00:00,6319,9802568
2017-06-16 09:00:00,6521,10774114
2017-06-16 10:00:00,6716,14757837
2017-06-16 11:00:00,30768,76138505
2017-06-16 12:00:00,8122,16982592
2017-06-16 13:00:00,5935,11436763
2017-06-16 14:00:00,5901,12081911
2017-06-16 15:00:00,100336,199303069
2017-06-16 16:00:00,8484,39252748
2017-06-16 17:00:00,7031,27829629
2017-06-16 18:00:00,8214,35173829
2017-06-16 19:00:00,5334,9720069
2017-06-16 20:00:00,5274,9399833
2017-06-16 21:00:00,5791,9935245
2017-06-16 22:00:00,5247,9032885
2017-06-16 23:00:00,4846,8509425
2017-06-17 00:00:00,4693,8771189
2017-06-17 01:00:00,4574,7749405
2017-06-17 02:00:00,4794,12789013
2017-06-17 03:00:00,4444,7657509
2017-06-17 04:00:00,4322,7012689
2017-06-17 05:00:00,4226,6867945
2017-06-17 06:00:00,4173,6765257
2017-06-17 07:00:00,3983,6528697
2017-06-17 08:00:00,3832,6318357
2017-06-17 09:00:00,4410,7560181
2017-06-17 10:00:00,3814,12127545
2017-06-17 11:00:00,4172,17398709
2017-06-17 12:00:00,3511,11459437
2017-06-17 13:00:00,4350,13638076
2017-06-17 14:00:00,4828,26087510
2017-06-17 15:00:00,6350,38093879
2017-06-17 16:00:00,5155,20193626
2017-06-17 17:00:00,4094,13592201
2017-06-17 18:00:00,306462,468402302
2017-06-17 19:00:00,3830,13543724
2017-06-17 20:00:00,3725,12616178
2017-06-17 21:00:00,3274,9740905
2017-06-17 22:00:00,3157,8097531
2017-06-17 23:00:00,2965,7312557
2017-06-18 00:00:00,2979,6691033
2017-06-18 01:00:00,2962,6555571
2017-06-18 02:00:00,3023,6790816
2017-06-18 03:00:00,2885,6644161
2017-06-18 04:00:00,2890,7224585
2017-06-18 05:00:00,2789,6031817
2017-06-18 06:00:00,2733,5671809
2017-06-18 07:00:00,2698,5706119
2017-06-18 08:00:00,2489,5420977
2017-06-18 09:00:00,2541,5755089
2017-06-18 10:00:00,5297,11389105
2017-06-18 11:00:00,2533,5755657
2017-06-18 12:00:00,2482,5624873
2017-06-18 13:00:00,2345,5474205
2017-06-18 14:00:00,2688,5814653
2017-06-18 15:00:00,7112,59019957
2017-06-18 16:00:00,34097,778739945
2017-06-18 17:00:00,9749,213126766
2017-06-18 18:00:00,7782,156195810
2017-06-18 19:00:00,6605,120172368
2017-06-18 20:00:00,5857,94343632
2017-06-18 21:00:00,5395,81643884
2017-06-18 22:00:00,4859,67469828
2017-06-18 23:00:00,4789,62052332
2017-06-19 00:00:00,6339,62253116
2017-06-19 01:00:00,3974,45331584
2017-06-19 02:00:00,3573,36256596
2017-06-19 03:00:00,3183,27043072
2017-06-19 04:00:00,2936,23180176
2017-06-19 05:00:00,2784,19699768
2017-06-19 06:00:00,2677,19767300
2017-06-19 07:00:00,2616,18562068
2017-06-19 08:00:00,4480,25754184
2017-06-19 09:00:00,6634,29426396
2017-06-19 10:00:00,10990,99844284
2017-06-19 11:00:00,10832,138580536
2017-06-19 12:00:00,14509,217398592
2017-06-19 13:00:00,8138,131177756
2017-06-19 14:00:00,57783,193402572
2017-06-19 15:00:00,79121,227904576
2017-06-19 16:00:00,73999,235776976
2017-06-19 17:00:00,71845,170910324
2017-06-19 18:00:00,68025,149210930
2017-06-19 19:00:00,18772,47365788
2017-06-19 20:00:00,14802,42244504
2017-06-19 21:00:00,12785,36506209
2017-06-19 22:00:00,8999,27521292
2017-06-19 23:00:00,9102,30369515
2017-06-20 00:00:00,4613,17184267
2017-06-20 01:00:00,4733,23433047
2017-06-20 02:00:00,4485,20993016
2017-06-20 03:00:00,4462,26527220
2017-06-20 04:00:00,6281,92322372
2017-06-20 05:00:00,6991,63705940
2017-06-20 06:00:00,13560,287309920
2017-06-20 07:00:00,3846,12313300
2017-06-20 08:00:00,3530,10721700
2017-06-20 09:00:00,3519,9384516
2017-06-20 10:00:00,8683,35259900
2017-06-20 11:00:00,4463,18651568
2017-06-20 12:00:00,4871,17802932
2017-06-20 13:00:00,6618,28502011
2017-06-20 14:00:00,8584,35081143
2017-06-20 15:00:00,9649,37701344
2017-06-20 16:00:00,8005,34248956
2017-06-20 17:00:00,13296,45872172
2017-06-20 18:00:00,10934,39845968
2017-06-20 19:00:00,13028,85948402
2017-06-20 20:00:00,35028,305320944
2017-06-20 21:00:00,263376,2592261196
2017-06-20 22:00:00,5845,15560812
2017-06-20 23:00:00,6439,16476388
2017-06-21 00:00:00,6294,16440376
2017-06-21 01:00:00,5959,14385816
2017-06-21 02:00:00,5916,14426440
2017-06-21 03:00:00,6001,16735680
2017-06-21 04:00:00,6074,15004332
2017-06-21 05:00:00,6159,14729616
2017-06-21 06:00:00,5705,12627192
2017-06-21 07:00:00,5619,12426768
2017-06-21 08:00:00,5766,13004960
2017-06-21 09:00:00,7637,15575640
2017-06-21 10:00:00,16003,50447624
2017-06-21 11:00:00,8736,21783024
2017-06-21 12:00:00,293561,2879823272
2017-06-21 13:00:00,7635,17395244
2017-06-21 14:00:00,9407,18544464
2017-06-21 15:00:00,17509,100586666
2017-06-21 16:00:00,19785,339821012
2017-06-21 17:00:00,238849,469207860
2017-06-21 18:00:00,13793,55892648
2017-06-21 19:00:00,12468,26504761
2017-06-21 20:00:00,12189,22963808
2017-06-21 21:00:00,12957,23727832
2017-06-21 22:00:00,12178,22810944
2017-06-21 23:00:00,11505,21366536
2017-06-22 00:00:00,11411,21195472
2017-06-22 01:00:00,11431,21115996
2017-06-22 02:00:00,11308,20877656
2017-06-22 03:00:00,11220,20674644
2017-06-22 04:00:00,11140,20504660
2017-06-22 05:00:00,12289,22924432
2017-06-22 06:00:00,12059,23093440
2017-06-22 07:00:00,10722,20645476
2017-06-22 08:00:00,10742,23642024
2017-06-22 09:00:00,12300,26167310
2017-06-22 10:00:00,12718,22510836
2017-06-22 11:00:00,12426,34884524
2017-06-22 12:00:00,17674,58895296
2017-06-22 13:00:00,11695,25085348
2017-06-22 14:00:00,15481,56926481
2017-06-22 15:00:00,22804,59569205
2017-06-22 16:00:00,16018,31420724
2017-06-22 17:00:00,46872,96472694
2017-06-22 18:00:00,38077,80551084
2017-06-22 19:00:00,214177,334495968
2017-06-22 20:00:00,21655,44530405
2017-06-22 21:00:00,16065,32679473
2017-06-22 22:00:00,12880,25643676
2017-06-22 23:00:00,12025,24384157
2017-06-23 00:00:00,13644,26994120
2017-06-23 01:00:00,12480,25860228
2017-06-23 02:00:00,11594,23994392
2017-06-23 03:00:00,12877,69496332
2017-06-23 04:00:00,15138,161268828
2017-06-23 05:00:00,10658,22648592
2017-06-23 06:00:00,11133,21503152
2017-06-23 07:00:00,12875,31320320
2017-06-23 08:00:00,14049,34535174
2017-06-23 09:00:00,15543,31960816
2017-06-23 10:00:00,13744,32836044
2017-06-23 11:00:00,17366,54905820
2017-06-23 12:00:00,16696,33232916
2017-06-23 13:00:00,10207,24118412
2017-06-23 14:00:00,237575,384440236
2017-06-23 15:00:00,10221,38725468
2017-06-23 16:00:00,16708,50330702
2017-06-23 17:00:00,14507,44936854
2017-06-23 18:00:00,9917,37813783
2017-06-23 19:00:00,11528,36098892
2017-06-23 20:00:00,10580,32564204
2017-06-23 21:00:00,10230,31670044
2017-06-23 22:00:00,9333,29358352
2017-06-23 23:00:00,8402,27739324
2017-06-24 00:00:00,8368,26133152
2017-06-24 01:00:00,8369,25531524
2017-06-24 02:00:00,8233,24066480
2017-06-24 03:00:00,8211,23188324
2017-06-24 04:00:00,8130,22733200
2017-06-24 05:00:00,8103,22417300
2017-06-24 06:00:00,8014,22099148
2017-06-24 07:00:00,7978,21229632
2017-06-24 08:00:00,7854,20556972
2017-06-24 09:00:00,12846,24503944
2017-06-24 10:00:00,11829,22967640
2017-06-24 11:00:00,9254,19533068
2017-06-24 12:00:00,8093,18700004
2017-06-24 13:00:00,9485,19437968
2017-06-24 14:00:00,211883,320831760
2017-06-24 15:00:00,8773,21446043
2017-06-24 16:00:00,7708,17197267
2017-06-24 17:00:00,7466,16254820
2017-06-24 18:00:00,7476,16410282
2017-06-24 19:00:00,7571,16313943
2017-06-24 20:00:00,7534,15396999
2017-06-24 21:00:00,10372,17634488
2017-06-24 22:00:00,9800,17018640
2017-06-24 23:00:00,11160,19113808
2017-06-25 00:00:00,8677,16793552
2017-06-25 01:00:00,7881,15810936
2017-06-25 02:00:00,7234,14893000
2017-06-25 03:00:00,7274,15624144
2017-06-25 04:00:00,7089,14692964
2017-06-25 05:00:00,7090,14654284
2017-06-25 06:00:00,6931,14118280
2017-06-25 07:00:00,6930,15179216
2017-06-25 08:00:00,6750,13737636
2017-06-25 09:00:00,7343,14208680
2017-06-25 10:00:00,7561,14334612
2017-06-25 11:00:00,16516,183028380
2017-06-25 12:00:00,27549,467134956
2017-06-25 13:00:00,16956,261015384
2017-06-25 14:00:00,7648,15970524
2017-06-25 15:00:00,6490,22310952
2017-06-25 16:00:00,7128,13063692
2017-06-25 17:00:00,7784,13629648
2017-06-25 18:00:00,9924,36742120
2017-06-25 19:00:00,206604,313075852
2017-06-25 20:00:00,5126,10818104
2017-06-25 21:00:00,7650,16235572
2017-06-25 22:00:00,9196,41928816
2017-06-25 23:00:00,6229,11189104
2017-06-26 00:00:00,5753,10695528
2017-06-26 01:00:00,4557,10098804
2017-06-26 02:00:00,4283,9503796
2017-06-26 03:00:00,5238,9732472
2017-06-26 04:00:00,5218,10378548
2017-06-26 05:00:00,4116,9164324
2017-06-26 06:00:00,4042,9060264
2017-06-26 07:00:00,5020,9349572
2017-06-26 08:00:00,4844,9910248
2017-06-26 09:00:00,15282,138080876
2017-06-26 10:00:00,213431,438339280
2017-06-26 11:00:00,6294,67016935
2017-06-26 12:00:00,7781,21550667
2017-06-26 13:00:00,5623,15076550
2017-06-26 14:00:00,5072,16067457
2017-06-26 15:00:00,15693,210761310
2017-06-26 16:00:00,8089,50575381
2017-06-26 17:00:00,210149,411873293
2017-06-26 18:00:00,15432,82970843
2017-06-26 19:00:00,23415,211893004
2017-06-26 20:00:00,15614,113025576
2017-06-26 21:00:00,15443,119423672
2017-06-26 22:00:00,14716,100050495
2017-06-26 23:00:00,11431,28022280
2017-06-27 00:00:00,211324,338840876
2017-06-27 01:00:00,9671,16452344
2017-06-27 02:00:00,9200,15175756
2017-06-27 03:00:00,8734,14345900
2017-06-27 04:00:00,8289,12502332
2017-06-27 05:00:00,8058,11743228
2017-06-27 06:00:00,7870,11543836
2017-06-27 07:00:00,8022,11666124
2017-06-27 08:00:00,7710,11285668
2017-06-27 09:00:00,7163,10679452
2017-06-27 10:00:00,11558,16346557
2017-06-27 11:00:00,170742,268542094
2017-06-27 12:00:00,60730,103048542
2017-06-27 13:00:00,12881,45469518
2017-06-27 14:00:00,12976,34676893
2017-06-27 15:00:00,6610,23752590
2017-06-27 16:00:00,6031,16295432
2017-06-27 17:00:00,9852,25776882
2017-06-27 18:00:00,5468,13996428
2017-06-27 19:00:00,207606,337912452
2017-06-27 20:00:00,10329,21576356
2017-06-27 21:00:00,6188,19473986
2017-06-27 22:00:00,5223,14766390
2017-06-27 23:00:00,4652,12133898
2017-06-28 00:00:00,204518,311784598
2017-06-28 01:00:00,4453,11546990
2017-06-28 02:00:00,4252,11081598
2017-06-28 03:00:00,3959,10578606
2017-06-28 04:00:00,3751,10200510
2017-06-28 05:00:00,3412,9688414
2017-06-28 06:00:00,6318,39463330
2017-06-28 07:00:00,3215,9194234
2017-06-28 08:00:00,4470,10234746
2017-06-28 09:00:00,3866,39193690
2017-06-28 10:00:00,56585,120880055
2017-06-28 11:00:00,172090,264829891
2017-06-28 12:00:00,7339,63157958
2017-06-28 13:00:00,6657,63473834
2017-06-28 14:00:00,5040,42249506
2017-06-28 15:00:00,3102,21927577
2017-06-28 16:00:00,9403,31139848
2017-06-28 17:00:00,3122,11920288
2017-06-28 18:00:00,3179,14055238
2017-06-28 19:00:00,2916,12428974
2017-06-28 20:00:00,202077,311301730
2017-06-28 21:00:00,4023,27608966
2017-06-28 22:00:00,1912,9293786
2017-06-28 23:00:00,1734,8404918
2017-06-29 00:00:00,1619,7922830
2017-06-29 01:00:00,201570,306287814
2017-06-29 02:00:00,3856,8691406
2017-06-29 03:00:00,2773,7356302
2017-06-29 04:00:00,2591,7086598
2017-06-29 05:00:00,2370,6789350
2017-06-29 06:00:00,2443,6918374
2017-06-29 07:00:00,2443,10527262
2017-06-29 08:00:00,2049,11138958
2017-06-29 09:00:00,1648,10538254
2017-06-29 10:00:00,2780,14554878
2017-06-29 11:00:00,201832,317439322
2017-06-29 12:00:00,2444,16398487
2017-06-29 13:00:00,1873,13374955
2017-06-29 14:00:00,8072,67514381
2017-06-29 15:00:00,4220,17807261
2017-06-29 16:00:00,10464,30473192
2017-06-29 17:00:00,1909,11567455
2017-06-29 18:00:00,1865,13174066
2017-06-29 19:00:00,1886,14316144
2017-06-29 20:00:00,1732,12572855
2017-06-29 21:00:00,3142,13852990
2017-06-29 22:00:00,2857,11565590
2017-06-29 23:00:00,2531,10920054
2017-06-30 00:00:00,201286,310167174
2017-06-30 01:00:00,15510,31573658
2017-06-30 02:00:00,1424,9952766
2017-06-30 03:00:00,1522,10275838
2017-06-30 04:00:00,1410,10071786
2017-06-30 05:00:00,1426,10054890
2017-06-30 06:00:00,1421,10493666
2017-06-30 07:00:00,1417,10569442
2017-06-30 08:00:00,2666,11034930
2017-06-30 09:00:00,1452,10567370
2017-06-30 10:00:00,201319,311577386
2017-06-30 11:00:00,30182,57118602
2017-06-30 12:00:00,2201,13638160
2017-06-30 13:00:00,1733,13996836
2017-06-30 14:00:00,1892,16949555
2017-06-30 15:00:00,1831,14874752
2017-06-30 16:00:00,2797,25477180
2017-06-30 17:00:00,2381,17777168
2017-06-30 18:00:00,2283,13618006
2017-06-30 19:00:00,202166,314058444
2017-06-30 20:00:00,2328,12942506
2017-06-30 21:00:00,2078,14620818
2017-06-30 22:00:00,2010,12456082
2017-06-30 23:00:00,2228,13690034
2017-07-01 00:00:00,2220,13288402
2017-07-01 01:00:00,2289,13535186
2017-07-01 02:00:00,2189,13407546
2017-07-01 03:00:00,2084,12308666
2017-07-01 04:00:00,1848,11351346
2017-07-01 05:00:00,1736,10917682
2017-07-01 06:00:00,1758,10881554
2017-07-01 07:00:00,1816,11489242
2017-07-01 08:00:00,1800,12980632
2017-07-01 09:00:00,2617,12082066
2017-07-01 10:00:00,203262,312890012
2017-07-01 11:00:00,2358,12647308
2017-07-01 12:00:00,1675,9230402
2017-07-01 13:00:00,1907,12800130
2017-07-01 14:00:00,1908,13426530
2017-07-01 15:00:00,2929,13441954
2017-07-01 16:00:00,2379,13078594
2017-07-01 17:00:00,1692,10784834
2017-07-01 18:00:00,3331,12791586
2017-07-01 19:00:00,3319,12807666
2017-07-01 20:00:00,2846,11181218
2017-07-01 21:00:00,2807,10982562
2017-07-01 22:00:00,2657,11049060
2017-07-01 23:00:00,202795,311226528
2017-07-02 00:00:00,2685,10626504
2017-07-02 01:00:00,2594,10448120
2017-07-02 02:00:00,2507,9625848
2017-07-02 03:00:00,2530,9111920
2017-07-02 04:00:00,2507,9045360
2017-07-02 05:00:00,2525,9017952
2017-07-02 06:00:00,2561,9082464
2017-07-02 07:00:00,2516,8774512
2017-07-02 08:00:00,2581,9157488
2017-07-02 09:00:00,2651,9239296
2017-07-02 10:00:00,2720,9989988
2017-07-02 11:00:00,2609,9887528
2017-07-02 12:00:00,3402,10066900
2017-07-02 13:00:00,203394,311487360
2017-07-02 14:00:00,3347,11885104
2017-07-02 15:00:00,2285,7867248
2017-07-02 16:00:00,2370,11534704
2017-07-02 17:00:00,3634,12877216
2017-07-02 18:00:00,2573,8196376
2017-07-02 19:00:00,2819,7986920
2017-07-02 20:00:00,2820,7657064
2017-07-02 21:00:00,6370,318687088
2017-07-02 22:00:00,5859,318938928
2017-07-02 23:00:00,6208,318756276
2017-07-03 00:00:00,205608,610973996
2017-07-03 01:00:00,5832,297536752
2017-07-03 02:00:00,5418,252621064
2017-07-03 03:00:00,4378,143253240
2017-07-03 04:00:00,3695,72082604
2017-07-03 05:00:00,3515,41589528
2017-07-03 06:00:00,3338,25667256
2017-07-03 07:00:00,3253,18490520
2017-07-03 08:00:00,3206,14067416
2017-07-03 09:00:00,3262,14056152
2017-07-03 10:00:00,17486,228318184
2017-07-03 11:00:00,15644,52897172
2017-07-03 12:00:00,203020,313633864
2017-07-03 13:00:00,11148,595814800
2017-07-03 14:00:00,16711,610099636
2017-07-03 15:00:00,9403,597217574
2017-07-03 16:00:00,8300,545849344
2017-07-03 17:00:00,7813,509099704
2017-07-03 18:00:00,6788,421806704
2017-07-03 19:00:00,15363,286849176
2017-07-03 20:00:00,204031,429742240
2017-07-03 21:00:00,3665,61292736
2017-07-03 22:00:00,3568,38057028
2017-07-03 23:00:00,3298,24563932
2017-07-04 00:00:00,3252,30125736
2017-07-04 01:00:00,3145,24782804
2017-07-04 02:00:00,2905,20974732
2017-07-04 03:00:00,2785,17749056
2017-07-04 04:00:00,2785,15498492
2017-07-04 05:00:00,2849,15212356
2017-07-04 06:00:00,2952,14979688
2017-07-04 07:00:00,2878,13736236
2017-07-04 08:00:00,2766,12538172
2017-07-04 09:00:00,215398,334180520
2017-07-04 10:00:00,5859,14830972
2017-07-04 11:00:00,5805,13678212
2017-07-04 12:00:00,16115,34551732
2017-07-04 13:00:00,7024,14212356
2017-07-04 14:00:00,16983,35753016
2017-07-04 15:00:00,16758,33074272
2017-07-04 16:00:00,9329,18702448
2017-07-04 17:00:00,6840,14781388
2017-07-04 18:00:00,6371,12883492
2017-07-04 19:00:00,6798,12352456
2017-07-04 20:00:00,5453,10363012
2017-07-04 21:00:00,5333,10024200
2017-07-04 22:00:00,20295,40103976
2017-07-04 23:00:00,127731,203280426
2017-07-05 00:00:00,12018,23840474
2017-07-05 01:00:00,8231,17025042
2017-07-05 02:00:00,6705,14519018
2017-07-05 03:00:00,4615,9827106
2017-07-05 04:00:00,2572,5276504
2017-07-05 05:00:00,2142,4475460
2017-07-05 06:00:00,1885,4040548
2017-07-05 07:00:00,1772,3902144
2017-07-05 08:00:00,1673,3911432
2017-07-05 09:00:00,12457,33618354
2017-07-05 10:00:00,14630,33189395
2017-07-05 11:00:00,7585,22380968
2017-07-05 12:00:00,3995,10611626
2017-07-05 13:00:00,3703,9946724
2017-07-05 14:00:00,2670,8327348
2017-07-05 15:00:00,2851,9436706
2017-07-05 16:00:00,7038,63505310
2017-07-05 17:00:00,3184,19933004
2017-07-05 18:00:00,5913,86620136
2017-07-05 19:00:00,5246,78488904
2017-07-05 20:00:00,2810,16469560
2017-07-05 21:00:00,2818,6809438
2017-07-05 22:00:00,2119,5610398
2017-07-05 23:00:00,2200,5873438
2017-07-06 00:00:00,93515,142149742
2017-07-06 01:00:00,1998,4757952
2017-07-06 02:00:00,1759,4131680
2017-07-06 03:00:00,1772,4110736
2017-07-06 04:00:00,1670,3920284
2017-07-06 05:00:00,1660,3576476
2017-07-06 06:00:00,1587,3504796
2017-07-06 07:00:00,1552,3451548
2017-07-06 08:00:00,1591,3360764
2017-07-06 09:00:00,3310,11740472
2017-07-06 10:00:00,9871,161533280
2017-07-06 11:00:00,4091,16731874
2017-07-06 12:00:00,3191,26366672
2017-07-06 13:00:00,2919,15477178
2017-07-06 14:00:00,53586,96045330
2017-07-06 15:00:00,6134,23186946
2017-07-06 16:00:00,5418,12451026
2017-07-06 17:00:00,9184,47503706
2017-07-06 18:00:00,34259,43366254
2017-07-06 19:00:00,52150,69371154
2017-07-06 20:00:00,7059,13235854
2017-07-06 21:00:00,4305,12026878
2017-07-06 22:00:00,3742,11073146
2017-07-06 23:00:00,3347,7456750
2017-07-07 00:00:00,2906,7031552
2017-07-07 01:00:00,2909,9371959
2017-07-07 02:00:00,3975,11539526
2017-07-07 03:00:00,2624,9302413
2017-07-07 04:00:00,2103,6533258
2017-07-07 05:00:00,1606,4078108
2017-07-07 06:00:00,1379,2822788
2017-07-07 07:00:00,1218,2376240
2017-07-07 08:00:00,4129,31948652
2017-07-07 09:00:00,1504,7956988
2017-07-07 10:00:00,4229,32568620
2017-07-07 11:00:00,2061,18792558
2017-07-07 12:00:00,41578,73180112
2017-07-07 13:00:00,16938,53308956
2017-07-07 14:00:00,18735,84223258
2017-07-07 15:00:00,15138,44918982
2017-07-07 16:00:00,14020,114980632
2017-07-07 17:00:00,10494,43373934
2017-07-07 18:00:00,10866,70129123
2017-07-07 19:00:00,8823,37946537
2017-07-07 20:00:00,8625,49203390
2017-07-07 21:00:00,7850,28042987
2017-07-07 22:00:00,7162,24294664
2017-07-07 23:00:00,6799,22103688
2017-07-08 00:00:00,45503,73578302
2017-07-08 01:00:00,6214,16653624
2017-07-08 02:00:00,5665,13993260
2017-07-08 03:00:00,5277,12854976
2017-07-08 04:00:00,4920,10638548
2017-07-08 05:00:00,4656,9082288
2017-07-08 06:00:00,4505,8753520
2017-07-08 07:00:00,4360,7876408
2017-07-08 08:00:00,4222,6789696
2017-07-08 09:00:00,7452,108198404
2017-07-08 10:00:00,3879,6309532
2017-07-08 11:00:00,3699,7623388
2017-07-08 12:00:00,4572,23302482
2017-07-08 13:00:00,3867,12214625
2017-07-08 14:00:00,3557,28545635
2017-07-08 15:00:00,5465,38806690
2017-07-08 16:00:00,6602,30530808
2017-07-08 17:00:00,36193,333745856
2017-07-08 18:00:00,9689,127377640
2017-07-08 19:00:00,21485,347347004
2017-07-08 20:00:00,9690,39603048
2017-07-08 21:00:00,6982,42149400
2017-07-08 22:00:00,5052,26407760
2017-07-08 23:00:00,4654,29419120
2017-07-09 00:00:00,4458,23487280
2017-07-09 01:00:00,4166,13849648
2017-07-09 02:00:00,4167,19979480
2017-07-09 03:00:00,4959,10737368
2017-07-09 04:00:00,4818,7984148
2017-07-09 05:00:00,3572,6483072
2017-07-09 06:00:00,3234,5239292
2017-07-09 07:00:00,3038,4797980
2017-07-09 08:00:00,2485,4185024
2017-07-09 09:00:00,2298,5200196
2017-07-09 10:00:00,6961,11284852
2017-07-09 11:00:00,16128,24235016
2017-07-09 12:00:00,13031,29448968
2017-07-09 13:00:00,13187,37845280
2017-07-09 14:00:00,13402,48861644
2017-07-09 15:00:00,13193,57457278
2017-07-09 16:00:00,12920,54349345
2017-07-09 17:00:00,12118,43199796
2017-07-09 18:00:00,11515,31507980
2017-07-09 19:00:00,10716,20567896
2017-07-09 20:00:00,10475,21114030
2017-07-09 21:00:00,9368,15155984
2017-07-09 22:00:00,7937,19481740
2017-07-09 23:00:00,46012,80356676
2017-07-10 00:00:00,6914,14262232
2017-07-10 01:00:00,7572,14617324
2017-07-10 02:00:00,7515,14523124
2017-07-10 03:00:00,7024,13633468
2017-07-10 04:00:00,6387,13039968
2017-07-10 05:00:00,6426,13114896
2017-07-10 06:00:00,6336,13120728
2017-07-10 07:00:00,6217,12877120
2017-07-10 08:00:00,6193,13227040
2017-07-10 09:00:00,6005,12640996
2017-07-10 10:00:00,6130,17605172
2017-07-10 15:00:00,24989,68036044
2017-07-10 16:00:00,16873,55985018
2017-07-10 17:00:00,7283,31773632
2017-07-10 18:00:00,4298,29989368
2017-07-10 19:00:00,3801,28956553
2017-07-10 20:00:00,3464,33073231
2017-07-10 21:00:00,3311,33142713
2017-07-10 22:00:00,3179,31570103
2017-07-10 23:00:00,3580,24187276
2017-07-11 00:00:00,3415,23849512
2017-07-11 01:00:00,3588,24673378
2017-07-11 02:00:00,3034,21337666
2017-07-11 03:00:00,1877,16196611
2017-07-11 04:00:00,1777,15068207
2017-07-11 05:00:00,1518,14244460
2017-07-11 06:00:00,1559,14214756
2017-07-11 07:00:00,1577,14350024
2017-07-11 08:00:00,2568,16126028
2017-07-11 09:00:00,2134,14932812
2017-07-11 10:00:00,3819,30133267
2017-07-11 11:00:00,2697,27601921
2017-07-11 12:00:00,12934,112134124
2017-07-11 13:00:00,3202,22921100
2017-07-11 14:00:00,10172,33907484
2017-07-11 15:00:00,37184,127938872
2017-07-11 16:00:00,8848,156337024
2017-07-11 17:00:00,2584,22660500
2017-07-11 18:00:00,4157,21078912
2017-07-11 19:00:00,2837,13913632
2017-07-11 20:00:00,60158,88020924
2017-07-11 21:00:00,22717,94602362
2017-07-11 22:00:00,3234,33081348
2017-07-11 23:00:00,60625,89045950
2017-07-12 00:00:00,2431,16208956
2017-07-12 01:00:00,1758,14866436
2017-07-12 02:00:00,1583,15441560
2017-07-12 03:00:00,1438,13093856
2017-07-12 04:00:00,1327,10634436
2017-07-12 05:00:00,1306,10701684
2017-07-12 06:00:00,1260,10271470
2017-07-12 07:00:00,1230,9665322
2017-07-12 08:00:00,1437,12021718
2017-07-12 09:00:00,2031,12816468
2017-07-12 10:00:00,63753,138696752
2017-07-12 11:00:00,27761,163658886
2017-07-12 12:00:00,25414,81120289
2017-07-12 13:00:00,25574,80971544
2017-07-12 14:00:00,81229,157542696
2017-07-12 15:00:00,24326,78399528
2017-07-12 16:00:00,3252,24888116
2017-07-12 17:00:00,26528,266273384
2017-07-12 18:00:00,25868,264617980
2017-07-12 19:00:00,23226,259144500
2017-07-12 20:00:00,17628,186201176
2017-07-12 21:00:00,78021,212176204
2017-07-12 22:00:00,10106,101290288
2017-07-12 23:00:00,8044,78104220
2017-07-13 00:00:00,64743,131179416
2017-07-13 01:00:00,12867,63276948
2017-07-13 02:00:00,4607,45814652
2017-07-13 03:00:00,4084,39812792
2017-07-13 04:00:00,3537,34271128
2017-07-13 05:00:00,3178,32699324
2017-07-13 06:00:00,2899,29540004
2017-07-13 07:00:00,2610,23838180
2017-07-13 08:00:00,2895,47964548
2017-07-13 09:00:00,65753,94966056
2017-07-13 10:00:00,70308,101967060
2017-07-13 11:00:00,7222,43881752
2017-07-13 12:00:00,6380,45376669
2017-07-13 13:00:00,5608,34968646
2017-07-13 14:00:00,21966,44941836
2017-07-13 15:00:00,52201,221561952
2017-07-13 16:00:00,100173,222160188
2017-07-13 17:00:00,60666,229185692
2017-07-13 18:00:00,85994,219692496
2017-07-13 19:00:00,5046,46747792
2017-07-13 20:00:00,4957,64055664
2017-07-13 21:00:00,8958,22616948
2017-07-13 22:00:00,96212,151477052
2017-07-13 23:00:00,42570,61375720
2017-07-14 00:00:00,2336,12532244
2017-07-14 01:00:00,2324,11587908
2017-07-14 02:00:00,14550,226634860
2017-07-14 03:00:00,18845,378324528
2017-07-14 04:00:00,14799,344848488
2017-07-14 05:00:00,2891,20830648
2017-07-14 06:00:00,4295,41068488
2017-07-14 07:00:00,3760,19988048
2017-07-14 08:00:00,8567,17868720
2017-07-14 09:00:00,37186,51272048
2017-07-14 10:00:00,3131,13175996
2017-07-14 11:00:00,11607,34631464
2017-07-14 12:00:00,7472,32697544
2017-07-14 13:00:00,6346,26383288
2017-07-14 14:00:00,6001,22945996
2017-07-14 15:00:00,102617,163742528
2017-07-14 16:00:00,123483,239941860
2017-07-14 17:00:00,17619,114781754
2017-07-14 18:00:00,7117,33590672
2017-07-14 19:00:00,6128,28567989
2017-07-14 20:00:00,7269,27594603
2017-07-14 21:00:00,18255,90365542
2017-07-14 22:00:00,14717,68426210
2017-07-14 23:00:00,136637,192021851
2017-07-15 00:00:00,133874,182979344
2017-07-15 01:00:00,132358,178189426
2017-07-15 02:00:00,132188,173407230
2017-07-15 03:00:00,131956,167709939
2017-07-15 04:00:00,78721,104355420
2017-07-15 05:00:00,3248,12954316
2017-07-15 06:00:00,3181,12313656
2017-07-15 07:00:00,2879,12196264
2017-07-15 08:00:00,2779,12236584
2017-07-15 09:00:00,2773,12191932
2017-07-15 10:00:00,3824,12985512
2017-07-15 11:00:00,2616,10425560
2017-07-15 12:00:00,4129,11349716
2017-07-15 13:00:00,4707,12924252
2017-07-15 14:00:00,3470,13343328
2017-07-15 15:00:00,4344,16467344
2017-07-15 16:00:00,5001,14530832
2017-07-15 17:00:00,3323,11749544
2017-07-15 18:00:00,4023,11042508
2017-07-15 19:00:00,4244,12081400
2017-07-15 20:00:00,3298,10682604
2017-07-15 21:00:00,1788,9162340
2017-07-15 22:00:00,1670,7857608
2017-07-15 23:00:00,12054,19565796
2017-07-16 00:00:00,130154,158074972
2017-07-16 01:00:00,130665,158938756
2017-07-16 02:00:00,62610,79505204
2017-07-16 03:00:00,1985,8140724
2017-07-16 04:00:00,1980,8759696
2017-07-16 05:00:00,1968,8725516
2017-07-16 06:00:00,2028,9332044
2017-07-16 07:00:00,1976,9273948
2017-07-16 08:00:00,1978,9156486
2017-07-16 09:00:00,1912,8781976
2017-07-16 10:00:00,1897,8841586
2017-07-16 11:00:00,2290,17483248
2017-07-16 12:00:00,2044,13528052
2017-07-16 13:00:00,1911,11701484
2017-07-16 14:00:00,2121,21645392
2017-07-16 15:00:00,3974,24616352
2017-07-16 16:00:00,4522,14500176
2017-07-16 17:00:00,3465,11819100
2017-07-16 18:00:00,3437,11020208
2017-07-16 19:00:00,4319,9942456
2017-07-16 20:00:00,3288,8691072
2017-07-16 21:00:00,4036,10010656
2017-07-16 22:00:00,4404,11227856
2017-07-16 23:00:00,5355,10505384
2017-07-17 00:00:00,4290,8958372
2017-07-17 01:00:00,4275,9516528
2017-07-17 02:00:00,4238,9240952
2017-07-17 03:00:00,4142,8990436
2017-07-17 04:00:00,4201,9067568
2017-07-17 05:00:00,4119,8950988
2017-07-17 06:00:00,4062,7682136
2017-07-17 07:00:00,4018,8162356
2017-07-17 08:00:00,5311,11524184
2017-07-17 09:00:00,5801,12180707
2017-07-17 10:00:00,7866,23507543
2017-07-17 11:00:00,12351,50209807
2017-07-17 12:00:00,11735,44633760
2017-07-17 13:00:00,16960,205327602
2017-07-17 14:00:00,34702,104154964
2017-07-17 15:00:00,18838,43629903
2017-07-17 16:00:00,57566,108071458
2017-07-17 17:00:00,6153,15533301
2017-07-17 18:00:00,5947,15604084
2017-07-17 19:00:00,4805,14567212
2017-07-17 20:00:00,4614,12815654
2017-07-17 21:00:00,4324,9692876
2017-07-17 22:00:00,4306,9500652
2017-07-17 23:00:00,4248,9254892
2017-07-18 00:00:00,4198,9114604
2017-07-18 01:00:00,4165,8945644
2017-07-18 02:00:00,3969,8556300
2017-07-18 03:00:00,3632,8105228
2017-07-18 04:00:00,3266,7609100
2017-07-18 05:00:00,3027,7321356
2017-07-18 06:00:00,2851,6727052
2017-07-18 07:00:00,2576,6124268
2017-07-18 08:00:00,2370,5811948
2017-07-18 09:00:00,2244,5652204
2017-07-18 10:00:00,13535,34266912
2017-07-18 11:00:00,21740,53256831
2017-07-18 12:00:00,21829,55970234
2017-07-18 13:00:00,20726,58805624
2017-07-18 14:00:00,22276,64754012
2017-07-18 15:00:00,9805,42694030
2017-07-18 16:00:00,10686,36194060
2017-07-18 17:00:00,7641,24611634
2017-07-18 18:00:00,5439,18261593
2017-07-18 19:00:00,6521,31881797
2017-07-18 20:00:00,4766,28394849
2017-07-18 21:00:00,6311,39077281
2017-07-18 22:00:00,5274,20887589
2017-07-18 23:00:00,3389,27966961
2017-07-19 00:00:00,2761,18462393
2017-07-19 01:00:00,2595,9501337
2017-07-19 02:00:00,2504,8906561
2017-07-19 03:00:00,2464,8647509
2017-07-19 04:00:00,2430,9366973
2017-07-19 05:00:00,2342,8211917
2017-07-19 06:00:00,2536,8426599
2017-07-19 07:00:00,2736,11514931
2017-07-19 08:00:00,2558,9421789
2017-07-19 09:00:00,6176,30641545
2017-07-19 10:00:00,5342,48383413
2017-07-19 11:00:00,4639,22546490
2017-07-19 12:00:00,5203,11367930
2017-07-19 13:00:00,6980,40272278
2017-07-19 14:00:00,4067,23737155
2017-07-19 15:00:00,4578,24587149
2017-07-19 16:00:00,5724,24601655
2017-07-19 17:00:00,6450,20984565
2017-07-19 18:00:00,6818,33400365
2017-07-19 19:00:00,4993,24451859
2017-07-19 20:00:00,4789,16529981
2017-07-19 21:00:00,4672,15608418
2017-07-19 22:00:00,5642,24495004
2017-07-19 23:00:00,4588,14037625
2017-07-20 00:00:00,4400,12009241
2017-07-20 01:00:00,3963,11623445
2017-07-20 02:00:00,3814,12189654
2017-07-20 03:00:00,3460,12075806
2017-07-20 04:00:00,3659,14598725
2017-07-20 05:00:00,3476,13505349
2017-07-20 06:00:00,3089,21990717
2017-07-20 07:00:00,2954,14778249
2017-07-20 08:00:00,3183,17663061
2017-07-20 09:00:00,5005,44358913
2017-07-20 10:00:00,4111,14461070
2017-07-20 11:00:00,30147,337712672
2017-07-20 12:00:00,466579,22949630283
2017-07-20 13:00:00,2809,19796012
2017-07-20 14:00:00,2706,24000488
2017-07-20 15:00:00,7760,30035062
2017-07-20 16:00:00,28319,257082578
2017-07-20 17:00:00,27475,223475016
2017-07-20 18:00:00,3194,11024004
2017-07-20 19:00:00,16695,89813600
2017-07-20 20:00:00,2203,10132666
2017-07-20 21:00:00,2363,10262200
2017-07-20 22:00:00,3310,16022580
2017-07-20 23:00:00,3501,16420490
2017-07-21 00:00:00,5177,16448002
2017-07-21 01:00:00,3400,12475454
2017-07-21 02:00:00,3287,12402134
2017-07-21 03:00:00,3617,14619498
2017-07-21 04:00:00,3176,12055531
2017-07-21 05:00:00,2696,9514456
2017-07-21 06:00:00,2831,10200170
2017-07-21 07:00:00,2720,8777002
2017-07-21 08:00:00,3681,25937506
2017-07-21 09:00:00,3918,18304370
2017-07-21 10:00:00,2793,10390714
2017-07-21 11:00:00,6034,41984314
2017-07-21 12:00:00,3959,42574362
2017-07-21 13:00:00,2376,11361034
2017-07-21 14:00:00,460705,22914869942
2017-07-21 15:00:00,2454,25001134
2017-07-21 16:00:00,2792,49546719
2017-07-21 17:00:00,2944,42774315
2017-07-21 18:00:00,2974,16424617
2017-07-21 19:00:00,2721,16436993
2017-07-21 20:00:00,2905,19927645
2017-07-21 21:00:00,4732,22288911
2017-07-21 22:00:00,4708,25717023
2017-07-21 23:00:00,4196,18544247
2017-07-22 00:00:00,3944,13107993
2017-07-22 01:00:00,3863,10868345
2017-07-22 02:00:00,3771,9578593
2017-07-22 03:00:00,3700,9309769
2017-07-22 04:00:00,3178,8532793
2017-07-22 05:00:00,2869,8101625
2017-07-22 06:00:00,2542,7323257
2017-07-22 07:00:00,2408,7162276
2017-07-22 08:00:00,2784,10022612
2017-07-22 09:00:00,2294,8978784
2017-07-22 10:00:00,2098,7232848
2017-07-22 11:00:00,25463,247581030
2017-07-22 12:00:00,3917,71408430
2017-07-22 13:00:00,2410,26181234
2017-07-22 14:00:00,40525,338699172
2017-07-22 15:00:00,12137,114833716
2017-07-22 16:00:00,16860,94565048
2017-07-22 17:00:00,2013,11229406
2017-07-22 18:00:00,1935,15636052
2017-07-22 19:00:00,2157,8500116
2017-07-22 20:00:00,2802,19477764
2017-07-22 21:00:00,2239,6415476
2017-07-22 22:00:00,2194,6194468
2017-07-22 23:00:00,2449,7197604
2017-07-23 00:00:00,2416,6960788
2017-07-23 01:00:00,2758,7810516
2017-07-23 02:00:00,2631,6753732
2017-07-23 03:00:00,2478,9181564
2017-07-23 04:00:00,1870,6624924
2017-07-23 05:00:00,1438,5264348
2017-07-23 06:00:00,1339,5088152
2017-07-23 07:00:00,1318,4706924
2017-07-23 08:00:00,1299,4645444
2017-07-23 09:00:00,1269,4384056
2017-07-23 10:00:00,1668,5440560
2017-07-23 11:00:00,3288,44734452
2017-07-23 12:00:00,2982,9926652
2017-07-23 13:00:00,3722,11570062
2017-07-23 14:00:00,4825,18009984
2017-07-23 15:00:00,4131,14857432
2017-07-23 16:00:00,3824,10043320
2017-07-23 17:00:00,3323,7806040
2017-07-23 18:00:00,3458,15059376
2017-07-23 19:00:00,4315,44558792
2017-07-23 20:00:00,6926,9752640
2017-07-23 21:00:00,21684,92833148
2017-07-23 22:00:00,20949,89720660
2017-07-23 23:00:00,6496,12223292
2017-07-24 00:00:00,5506,9265668
2017-07-24 01:00:00,3294,7262808
2017-07-24 02:00:00,3132,6633572
2017-07-24 03:00:00,3049,7375628
2017-07-24 04:00:00,2869,6931236
2017-07-24 05:00:00,2833,6800516
2017-07-24 06:00:00,2862,7135524
2017-07-24 07:00:00,3025,7655908
2017-07-24 08:00:00,2954,6571300
2017-07-24 09:00:00,6387,14162172
2017-07-24 10:00:00,5820,29145262
2017-07-24 11:00:00,8254,123065844
2017-07-24 12:00:00,36527,594957154
2017-07-24 13:00:00,5879,27534850
2017-07-24 14:00:00,18098,103614869
2017-07-24 15:00:00,3216,24423269
2017-07-24 16:00:00,3712,27502763
2017-07-24 17:00:00,4063,24541656
2017-07-24 18:00:00,4169,27015344
2017-07-24 19:00:00,4097,36317208
2017-07-24 20:00:00,3747,28798416
2017-07-24 21:00:00,3471,24258960
2017-07-24 22:00:00,3412,23501456
2017-07-24 23:00:00,3749,21229476
2017-07-25 00:00:00,3513,19671580
2017-07-25 01:00:00,3412,18814326
2017-07-25 02:00:00,3387,18550004
2017-07-25 03:00:00,3508,18262916
2017-07-25 04:00:00,3305,17472895
2017-07-25 05:00:00,3076,16236375
2017-07-25 06:00:00,3091,16164116
2017-07-25 07:00:00,2610,14602416
2017-07-25 08:00:00,2884,23132980
2017-07-25 09:00:00,11766,477465248
2017-07-25 10:00:00,356495,17686155864
2017-07-25 11:00:00,2744,25115632
2017-07-25 12:00:00,2403,22927988
2017-07-25 13:00:00,2197,20832252
2017-07-25 14:00:00,2489,23800820
2017-07-25 15:00:00,6294,35126152
2017-07-25 16:00:00,7441,47378436
2017-07-25 17:00:00,8600,46825084
2017-07-25 18:00:00,6202,33562572
2017-07-25 19:00:00,4375,32651721
2017-07-25 20:00:00,3985,33567845
2017-07-25 21:00:00,3589,26740266
2017-07-25 22:00:00,3987,21768760
2017-07-25 23:00:00,3789,20954648
2017-07-26 00:00:00,3455,18501160
2017-07-26 01:00:00,3168,15259208
2017-07-26 02:00:00,2925,14973928
2017-07-26 03:00:00,2779,14380112
2017-07-26 04:00:00,2742,14171976
2017-07-26 05:00:00,4232,12889660
2017-07-26 06:00:00,4818,12049596
2017-07-26 07:00:00,4539,12212408
2017-07-26 08:00:00,7067,24510328
2017-07-26 09:00:00,7325,29470308
2017-07-26 10:00:00,7281,27475908
2017-07-26 11:00:00,7461,27728624
2017-07-26 12:00:00,7122,20114288
2017-07-26 13:00:00,14799,32260100
2017-07-26 14:00:00,12936,31428884
2017-07-26 15:00:00,6536,18349748
2017-07-26 16:00:00,6212,19616476
2017-07-26 17:00:00,9038,23599444
2017-07-26 18:00:00,8126,22348796
2017-07-26 19:00:00,9047,58462068
2017-07-26 20:00:00,9791,90966088
2017-07-26 21:00:00,7632,30075992
2017-07-26 22:00:00,6910,19257480
2017-07-26 23:00:00,6909,18569144
2017-07-27 00:00:00,6586,18518816
2017-07-27 01:00:00,5932,15082390
2017-07-27 02:00:00,5826,14433102
2017-07-27 03:00:00,5570,13368408
2017-07-27 04:00:00,5264,12785472
2017-07-27 05:00:00,5009,12102048
2017-07-27 06:00:00,4662,11069248
2017-07-27 07:00:00,4401,11366872
2017-07-27 08:00:00,4416,11134164
2017-07-27 09:00:00,4204,11279604
2017-07-27 10:00:00,6440,45486604
2017-07-27 11:00:00,7265,31156472
2017-07-27 12:00:00,6134,21140768
2017-07-27 13:00:00,5508,23397672
2017-07-27 14:00:00,8251,32072964
2017-07-27 15:00:00,18176,49832896
2017-07-27 16:00:00,12432,39011688
2017-07-27 17:00:00,15723,48203592
2017-07-27 18:00:00,10202,46005860
2017-07-27 19:00:00,7238,44251260
2017-07-27 20:00:00,5594,11377268
2017-07-27 21:00:00,5632,11881596
2017-07-27 22:00:00,8183,41757496
2017-07-27 23:00:00,6690,31079820
2017-07-28 00:00:00,4381,11952440
2017-07-28 01:00:00,3403,10162668
2017-07-28 02:00:00,2847,9493424
2017-07-28 03:00:00,2660,9179092
2017-07-28 04:00:00,2559,9029108
2017-07-28 05:00:00,2402,8217948
2017-07-28 06:00:00,2368,9475584
2017-07-28 07:00:00,2662,32483568
2017-07-28 08:00:00,2058,8443048
2017-07-28 09:00:00,3399,50452920
2017-07-28 10:00:00,11530,32681764
2017-07-28 11:00:00,3652,39319932
2017-07-28 12:00:00,3706,13489196
2017-07-28 13:00:00,4003,20983832
2017-07-28 14:00:00,5125,51546700
2017-07-28 15:00:00,3366,21507072
2017-07-28 16:00:00,2474,14854692
2017-07-28 17:00:00,1696,10106296
2017-07-28 18:00:00,1941,17103458
2017-07-28 19:00:00,1852,21459968
2017-07-28 20:00:00,1813,13870668
2017-07-28 21:00:00,1362,9359564
2017-07-28 22:00:00,1304,8917188
2017-07-28 23:00:00,1312,8951712
2017-07-29 00:00:00,1180,8385024
2017-07-29 01:00:00,1134,8557400
2017-07-29 02:00:00,1120,8320088
2017-07-29 03:00:00,1073,9057976
2017-07-29 04:00:00,990,8171752
2017-07-29 05:00:00,913,6835448
2017-07-29 06:00:00,1076,6379192
2017-07-29 07:00:00,838,5717496
2017-07-29 08:00:00,972,5307384
2017-07-29 09:00:00,1848,5901720
2017-07-29 10:00:00,1077,5112632
2017-07-29 11:00:00,924,4528936
2017-07-29 12:00:00,1930,5400956
2017-07-29 13:00:00,1057,9342295
2017-07-29 14:00:00,769,3901699
2017-07-29 15:00:00,425505,21242602830
2017-07-29 16:00:00,711,3899827
2017-07-29 17:00:00,790,5926756
2017-07-29 18:00:00,682,5602564
2017-07-29 19:00:00,636,3502900
2017-07-29 20:00:00,626,4002148
2017-07-29 21:00:00,595,3195876
2017-07-29 22:00:00,559,3041476
2017-07-29 23:00:00,705,5825844
2017-07-30 00:00:00,744,6638772
2017-07-30 01:00:00,593,3818200
2017-07-30 02:00:00,580,3504040
2017-07-30 03:00:00,587,3410920
2017-07-30 04:00:00,576,3771208
2017-07-30 05:00:00,556,3375944
2017-07-30 06:00:00,548,3373896
2017-07-30 07:00:00,550,3336712
2017-07-30 08:00:00,535,3010568
2017-07-30 09:00:00,489,2482520
2017-07-30 10:00:00,620,6234168
2017-07-30 11:00:00,1053,9354532
2017-07-30 12:00:00,918,6496360
2017-07-30 13:00:00,1783,7990174
2017-07-30 14:00:00,961,6340246
2017-07-30 15:00:00,1049,6098304
2017-07-30 16:00:00,972,5534992
2017-07-30 17:00:00,8341,275930968
2017-07-30 18:00:00,35402,1630693336
2017-07-30 19:00:00,39918,1911246600
2017-07-30 20:00:00,39126,1914340840
2017-07-30 21:00:00,39612,1924062136
2017-07-30 22:00:00,39294,1908794840
2017-07-30 23:00:00,38537,1869286576
2017-07-31 00:00:00,39265,1872829456
2017-07-31 01:00:00,38583,1883466904
2017-07-31 02:00:00,38692,1894777112
2017-07-31 03:00:00,38692,1902920608
2017-07-31 04:00:00,37918,1868959104
2017-07-31 05:00:00,37884,1862451136
2017-07-31 06:00:00,11579,547556952
2017-07-31 07:00:00,669,4856856
2017-07-31 08:00:00,17011,805290096
2017-07-31 09:00:00,37227,1736196584
2017-07-31 10:00:00,34743,1544838520
2017-07-31 11:00:00,35244,1568425040
2017-07-31 12:00:00,36458,1707345760
2017-07-31 13:00:00,34812,1620381380
2017-07-31 15:00:00,33615,1547351680
2017-07-31 17:00:00,39851,1576902512
2017-07-31 18:00:00,34296,1587253272
2017-07-31 19:00:00,33035,1561669000
2017-07-31 20:00:00,34633,1653460904
2017-07-31 21:00:00,35479,1677754448
2017-07-31 22:00:00,33869,1622165128
2017-07-31 23:00:00,1550,17007744
2017-08-01 00:00:00,1308,16081272
2017-08-01 01:00:00,1227,15620712
2017-08-01 02:00:00,1130,14028208
2017-08-01 03:00:00,997,13334040
2017-08-01 04:00:00,887,13050904
2017-08-01 05:00:00,838,12800536
2017-08-01 06:00:00,818,12526104
2017-08-01 07:00:00,1749,13527720
2017-08-01 08:00:00,3353,19159016
2017-08-01 09:00:00,7347,281259224
2017-08-01 10:00:00,11131,467001216
2017-08-01 12:00:00,11492,508705968
2017-08-01 13:00:00,12660,526102352
2017-08-01 15:00:00,14414,623457720
2017-08-01 16:00:00,34562,1627161176
2017-08-01 17:00:00,34845,1614504288
2017-08-01 18:00:00,35982,1664286960
2017-08-01 19:00:00,35869,1686099905
2017-08-01 20:00:00,35812,1691295863
2017-08-01 21:00:00,35492,1689422819
2017-08-01 22:00:00,35222,1686965143
2017-08-01 23:00:00,35830,1723155838
2017-08-02 00:00:00,41757,1762534728
2017-08-02 01:00:00,35514,1721009062
2017-08-02 02:00:00,36508,1780818605
2017-08-02 03:00:00,26463,1281577292
2017-08-02 04:00:00,974,15885052
2017-08-02 05:00:00,831,14981384
2017-08-02 06:00:00,727,13899666
2017-08-02 07:00:00,746,13218004
2017-08-02 08:00:00,2871,31629464
2017-08-02 09:00:00,6361,34896456
2017-08-02 10:00:00,3503,29271772
2017-08-02 11:00:00,3846,28407380
2017-08-02 12:00:00,9291,52364918
2017-08-02 13:00:00,9733,48421608
2017-08-02 14:00:00,8644,60800024
2017-08-02 15:00:00,10460,52966488
2017-08-02 16:00:00,6722,67179184
2017-08-02 17:00:00,7326,56690552
2017-08-02 18:00:00,6868,41770852
2017-08-02 19:00:00,6136,36021409
2017-08-02 20:00:00,5198,32738261
2017-08-02 21:00:00,5033,31535320
2017-08-02 22:00:00,4679,24375088
2017-08-02 23:00:00,5070,23276064
2017-08-03 00:00:00,5394,25479152
2017-08-03 01:00:00,17243,37394264
2017-08-03 02:00:00,4385,22235736
2017-08-03 03:00:00,5184,21326480
2017-08-03 04:00:00,5021,20635608
2017-08-03 05:00:00,4954,20348876
2017-08-03 06:00:00,4929,20131324
2017-08-03 07:00:00,4826,19760336
2017-08-03 08:00:00,4614,18937728
2017-08-03 09:00:00,4916,19648440
2017-08-03 10:00:00,5831,25151224
2017-08-03 11:00:00,29250,269139894
2017-08-03 12:00:00,21314,112433480
2017-08-03 13:00:00,5963,28934798
2017-08-03 14:00:00,21722,125916304
2017-08-03 15:00:00,35436,209547772
2017-08-03 16:00:00,5146,42643724
2017-08-03 17:00:00,7673,37330184
2017-08-03 18:00:00,6916,30305988
2017-08-03 19:00:00,14701,41234392
2017-08-03 20:00:00,11144,32683920
2017-08-03 21:00:00,4907,18917712
2017-08-03 22:00:00,3619,16081512
2017-08-03 23:00:00,2995,14181688
2017-08-04 00:00:00,2188,12184152
2017-08-04 01:00:00,1531,10496888
2017-08-04 02:00:00,1171,9054712
2017-08-04 03:00:00,1036,8451080
2017-08-04 04:00:00,866,7817704
2017-08-04 05:00:00,860,8459336
2017-08-04 06:00:00,710,7826616
2017-08-04 07:00:00,536,6572842
2017-08-04 08:00:00,546,6222208
2017-08-04 09:00:00,486,5723890
2017-08-04 10:00:00,2046,20761672
2017-08-04 11:00:00,26195,274737714
2017-08-04 12:00:00,17577,112729546
2017-08-04 13:00:00,32867,316457696
2017-08-04 14:00:00,2022,11742746
2017-08-04 15:00:00,17302,101716742
2017-08-04 16:00:00,17590,103803364
2017-08-04 17:00:00,8578,25710740
2017-08-04 18:00:00,28914,390079891
2017-08-04 19:00:00,14219,91152480
2017-08-04 20:00:00,26818,391023324
2017-08-04 21:00:00,20183,400564354
2017-08-04 22:00:00,7962,145038279
2017-08-04 23:00:00,2014,15863937
2017-08-05 00:00:00,1706,13329787
2017-08-05 01:00:00,3315,17762332
2017-08-05 02:00:00,2438,17263072
2017-08-05 03:00:00,2034,14623670
2017-08-05 04:00:00,1519,11266040
2017-08-05 05:00:00,1476,9811336
2017-08-05 06:00:00,1068,7949064
2017-08-05 07:00:00,1259,9556875
2017-08-05 08:00:00,11019,207939855
2017-08-05 09:00:00,3842,69125956
2017-08-05 10:00:00,949,11255968
2017-08-05 11:00:00,912,8873252
2017-08-05 12:00:00,814,10979064
2017-08-05 13:00:00,1221,16015912
2017-08-05 14:00:00,1533,16191116
2017-08-05 15:00:00,1335,10350460
2017-08-05 16:00:00,1393,11093072
2017-08-05 17:00:00,1776,11473284
2017-08-05 18:00:00,1742,11298620
2017-08-05 19:00:00,1710,11154188
2017-08-05 20:00:00,1666,10089756
2017-08-05 21:00:00,1668,9824024
2017-08-05 22:00:00,1491,8678820
2017-08-05 23:00:00,1375,8288116
2017-08-06 00:00:00,1350,8028560
2017-08-06 01:00:00,1248,7185388
2017-08-06 02:00:00,1197,6677276
2017-08-06 03:00:00,1147,5986108
2017-08-06 04:00:00,1128,5571208
2017-08-06 05:00:00,1002,5160400
2017-08-06 06:00:00,907,4866896
2017-08-06 07:00:00,853,4730288
2017-08-06 08:00:00,872,4925128
2017-08-06 09:00:00,1280,7304816
2017-08-06 10:00:00,951,7142340
2017-08-06 11:00:00,1433,23054976
2017-08-06 12:00:00,1586,26548380
2017-08-06 13:00:00,2719,49508376
2017-08-06 14:00:00,2617,46717204
2017-08-06 15:00:00,7906,38790884
2017-08-06 16:00:00,7917,39944284
2017-08-06 17:00:00,6710,41692340
2017-08-06 18:00:00,4023,40136736
2017-08-06 19:00:00,3326,47690904
2017-08-06 20:00:00,2989,45218072
2017-08-06 21:00:00,3015,50123232
2017-08-06 22:00:00,3165,50575332
2017-08-06 23:00:00,3128,45771400
2017-08-07 00:00:00,5472,51954456
2017-08-07 01:00:00,2996,39674416
2017-08-07 02:00:00,2866,38433924
2017-08-07 03:00:00,2666,41058612
2017-08-07 04:00:00,2295,32790864
2017-08-07 05:00:00,2110,27122372
2017-08-07 06:00:00,1829,20197380
2017-08-07 07:00:00,1687,18164972
2017-08-07 08:00:00,1670,16676748
2017-08-07 09:00:00,2751,16557312
2017-08-07 10:00:00,2228,15723098
2017-08-07 11:00:00,12090,42029602
2017-08-07 12:00:00,18056,47634720
2017-08-07 13:00:00,17278,48780010
2017-08-07 14:00:00,9343,34957470
2017-08-07 15:00:00,7167,35763204
2017-08-07 16:00:00,7821,40754916
2017-08-07 17:00:00,7352,40435768
2017-08-07 18:00:00,6567,38870420
2017-08-07 19:00:00,5831,32735460
2017-08-07 20:00:00,5280,29759920
2017-08-07 21:00:00,4630,26957148
2017-08-07 22:00:00,4119,24719602
2017-08-07 23:00:00,3962,25228946
2017-08-08 00:00:00,3381,26070836
2017-08-08 01:00:00,3223,26351004
2017-08-08 02:00:00,3067,24321016
2017-08-08 03:00:00,2677,20964716
2017-08-08 04:00:00,2433,19429008
2017-08-08 05:00:00,2196,18008508
2017-08-08 06:00:00,1916,17260724
2017-08-08 07:00:00,1711,16818196
2017-08-08 08:00:00,1838,21592684
2017-08-08 09:00:00,1581,14447176
2017-08-08 10:00:00,2202,26844246
2017-08-08 11:00:00,16001,124606522
2017-08-08 12:00:00,16728,132162309
2017-08-08 13:00:00,10421,77046667
2017-08-08 14:00:00,17254,53834052
2017-08-08 15:00:00,14612,45537797
2017-08-08 16:00:00,15971,48727606
2017-08-08 17:00:00,12477,43369692
2017-08-08 18:00:00,12132,39181260
2017-08-08 19:00:00,11441,41306928
2017-08-08 20:00:00,9232,34551980
2017-08-08 21:00:00,7589,35584348
2017-08-08 22:00:00,6707,31676740
2017-08-08 23:00:00,7469,28697988
2017-08-09 00:00:00,7457,33528178
2017-08-09 01:00:00,6783,38417600
2017-08-09 02:00:00,6638,37910002
2017-08-09 03:00:00,6288,30049012
2017-08-09 04:00:00,6021,27873200
2017-08-09 05:00:00,6146,33995440
2017-08-09 06:00:00,6035,33943816
2017-08-09 07:00:00,5739,30857544
2017-08-09 08:00:00,5864,36363792
2017-08-09 09:00:00,6616,53991212
2017-08-09 10:00:00,7547,60593664
2017-08-09 11:00:00,6641,54121640
2017-08-09 12:00:00,6479,55112382
2017-08-09 13:00:00,20519,80923099
2017-08-09 14:00:00,15128,58788747
2017-08-09 15:00:00,16589,74065368
2017-08-09 16:00:00,17561,63358224
2017-08-09 17:00:00,10573,49553426
2017-08-09 18:00:00,8062,43267900
2017-08-09 19:00:00,7249,50289553
2017-08-09 20:00:00,6838,34455494
2017-08-09 21:00:00,6991,39081813
2017-08-09 22:00:00,6681,37318646
2017-08-09 23:00:00,6377,37039556
2017-08-10 00:00:00,5854,35686696
2017-08-10 01:00:00,5445,28377208
2017-08-10 02:00:00,5069,28320552
2017-08-10 03:00:00,4872,28315564
2017-08-10 04:00:00,4814,32379120
2017-08-10 05:00:00,4362,22420116
2017-08-10 06:00:00,4269,24695652
2017-08-10 07:00:00,4138,21256166
2017-08-10 08:00:00,4210,26208252
2017-08-10 09:00:00,4680,44229580
2017-08-10 10:00:00,4454,19612748
2017-08-10 11:00:00,4548,21426900
2017-08-10 12:00:00,4716,47503424
2017-08-10 13:00:00,4638,26451400
2017-08-10 14:00:00,4482,26671792
2017-08-10 15:00:00,4246,25076479
2017-08-10 16:00:00,4070,23639172
2017-08-10 17:00:00,4603,26834852
2017-08-10 18:00:00,4559,25276820
2017-08-10 19:00:00,4105,22332016
2017-08-10 20:00:00,4360,21272152
2017-08-10 21:00:00,6643,112436084
2017-08-10 22:00:00,29124,1228691664
2017-08-10 23:00:00,39674,1791026852
2017-08-11 00:00:00,39972,1808685664
2017-08-11 01:00:00,39530,1794812900
2017-08-11 02:00:00,39233,1780214140
2017-08-11 03:00:00,39577,1807094700
2017-08-11 04:00:00,39507,1817956768
2017-08-11 05:00:00,39285,1809173048
2017-08-11 06:00:00,39040,1802323400
2017-08-11 07:00:00,39493,1802793708
2017-08-11 08:00:00,20153,837059128
2017-08-11 09:00:00,5900,18753500
2017-08-11 10:00:00,5128,16658840
2017-08-11 11:00:00,19096,58235276
2017-08-11 12:00:00,30228,240066004
2017-08-11 13:00:00,17113,38781508
2017-08-11 14:00:00,16943,35811182
2017-08-11 15:00:00,15136,37392866
2017-08-11 16:00:00,14972,36051609
2017-08-11 17:00:00,12260,25799636
2017-08-11 18:00:00,9251,20805188
2017-08-11 19:00:00,5124,16341672
2017-08-11 20:00:00,4619,17657004
2017-08-11 21:00:00,4239,17538748
2017-08-11 22:00:00,4542,18161952
2017-08-11 23:00:00,4621,19110396
2017-08-12 00:00:00,4503,18234096
2017-08-12 01:00:00,4714,17469380
2017-08-12 02:00:00,4559,16767188
2017-08-12 03:00:00,4277,15522932
2017-08-12 04:00:00,3915,13579508
2017-08-12 05:00:00,3638,12658580
2017-08-12 06:00:00,3480,12524304
2017-08-12 07:00:00,3298,12010256
2017-08-12 08:00:00,3170,12100148
2017-08-12 09:00:00,3113,12223444
2017-08-12 10:00:00,3095,13674604
2017-08-12 11:00:00,3076,12204252
2017-08-12 12:00:00,3720,13768040
2017-08-12 13:00:00,4143,14141076
2017-08-12 14:00:00,3891,13364416
2017-08-12 15:00:00,3807,12878516
2017-08-12 16:00:00,3720,12563424
2017-08-12 17:00:00,3621,12420600
2017-08-12 18:00:00,3543,12557116
2017-08-12 19:00:00,3692,12926128
2017-08-12 20:00:00,3476,12269836
2017-08-12 21:00:00,3264,11694992
2017-08-12 22:00:00,3263,12768260
2017-08-12 23:00:00,2877,11525600
2017-08-13 00:00:00,2670,11065900
2017-08-13 01:00:00,2960,10704584
2017-08-13 02:00:00,2887,10359544
2017-08-13 03:00:00,2844,10525168
2017-08-13 04:00:00,2766,10132540
2017-08-13 05:00:00,2702,9645268
2017-08-13 06:00:00,2650,8495752
2017-08-13 07:00:00,2568,8236956
2017-08-13 08:00:00,2475,8052280
2017-08-13 09:00:00,2386,8632596
2017-08-13 10:00:00,2352,8617628
2017-08-13 11:00:00,2291,8011788
2017-08-13 12:00:00,2290,7588500
2017-08-13 13:00:00,2312,8073592
2017-08-13 14:00:00,2368,10338276
2017-08-13 15:00:00,2282,10701440
2017-08-13 16:00:00,2206,10971196
2017-08-13 17:00:00,2234,11822700
2017-08-13 18:00:00,3334,17921261
2017-08-13 19:00:00,3576,19973171
2017-08-13 20:00:00,2716,15514052
2017-08-13 21:00:00,2678,15496254
2017-08-13 22:00:00,2786,14324808
2017-08-13 23:00:00,2798,13816432
2017-08-14 00:00:00,2248,11648516
2017-08-14 01:00:00,2198,11088380
2017-08-14 02:00:00,2159,10923524
2017-08-14 03:00:00,2095,10153140
2017-08-14 04:00:00,2027,9087264
2017-08-14 05:00:00,1968,8562624
2017-08-14 06:00:00,1859,8379404
2017-08-14 07:00:00,1899,8024960
2017-08-14 08:00:00,1800,7952308
2017-08-14 09:00:00,1832,8046168
2017-08-14 10:00:00,2955,11412772
2017-08-14 11:00:00,3163,17321048
2017-08-14 12:00:00,13097,32939542
2017-08-14 13:00:00,12675,28164152
2017-08-14 14:00:00,12601,28260496
2017-08-14 15:00:00,11930,36722992
2017-08-14 16:00:00,11895,40033392
2017-08-14 17:00:00,36689,272798936
2017-08-14 18:00:00,23533,105209301
2017-08-14 19:00:00,6052,21114568
2017-08-14 20:00:00,5750,20321220
2017-08-14 21:00:00,5318,19555824
2017-08-14 22:00:00,4757,19807972
2017-08-14 23:00:00,4002,21728368
2017-08-15 00:00:00,3601,20976652
2017-08-15 01:00:00,3199,18833720
2017-08-15 02:00:00,3123,16813028
2017-08-15 03:00:00,2840,14766912
2017-08-15 04:00:00,2669,13235252
2017-08-15 05:00:00,2481,12205840
2017-08-15 06:00:00,2314,11615896
2017-08-15 07:00:00,2179,10737528
2017-08-15 08:00:00,2158,10372388
2017-08-15 09:00:00,2128,10384344
2017-08-15 10:00:00,28196,259756854
2017-08-15 11:00:00,4005,34847898
2017-08-15 12:00:00,18023,103329950
2017-08-15 13:00:00,2877,24231332
2017-08-15 14:00:00,2232,22056748
2017-08-15 15:00:00,4978,33038972
2017-08-15 16:00:00,7472,44764718
2017-08-15 17:00:00,8253,61358514
2017-08-15 18:00:00,3277,25514367
2017-08-15 19:00:00,2560,22608860
2017-08-15 20:00:00,1831,17940096
2017-08-15 21:00:00,2092,19765916
2017-08-15 22:00:00,2045,20481824
2017-08-15 23:00:00,7588,33097400
2017-08-16 00:00:00,14512,44384556
2017-08-16 01:00:00,1754,16737460
2017-08-16 02:00:00,1727,15041896
2017-08-16 03:00:00,1705,14394204
2017-08-16 04:00:00,1659,13340652
2017-08-16 05:00:00,1642,12658336
2017-08-16 06:00:00,1550,11632492
2017-08-16 07:00:00,1509,10989644
2017-08-16 08:00:00,1577,11216260
2017-08-16 09:00:00,1835,13345364
2017-08-16 10:00:00,4708,20779840
2017-08-16 11:00:00,5103,31105668
2017-08-16 12:00:00,10034,40828296
2017-08-16 13:00:00,4288,30418928
2017-08-16 14:00:00,3893,28169020
2017-08-16 15:00:00,2794,22217920
2017-08-16 16:00:00,2623,18376980
2017-08-16 17:00:00,2080,15866496
2017-08-16 18:00:00,2080,15744564
2017-08-16 19:00:00,2638,43127612
2017-08-16 20:00:00,1559,11568368
2017-08-16 21:00:00,1411,9813520
2017-08-16 22:00:00,1620,18361924
2017-08-16 23:00:00,1522,18101740
2017-08-17 00:00:00,1429,17686792
2017-08-17 01:00:00,1380,17476748
2017-08-17 02:00:00,1334,15729344
2017-08-17 03:00:00,1293,10960064
2017-08-17 04:00:00,1256,10786176
2017-08-17 05:00:00,1256,10704312
2017-08-17 06:00:00,1179,8883576
2017-08-17 07:00:00,1195,8939448
2017-08-17 08:00:00,1324,9290728
2017-08-17 09:00:00,1319,8732048
2017-08-17 10:00:00,1653,20794228
2017-08-17 11:00:00,1646,20713424
2017-08-17 12:00:00,1562,11134018
2017-08-17 13:00:00,2705,23422480
2017-08-17 14:00:00,3501,33675860
2017-08-17 15:00:00,5957,42286248
2017-08-17 16:00:00,6040,40206792
2017-08-17 17:00:00,9412,62315616
2017-08-17 18:00:00,7112,48171684
2017-08-17 19:00:00,2438,19847174
2017-08-17 20:00:00,2239,18464428
2017-08-17 21:00:00,2588,17697356
2017-08-17 22:00:00,13873,216108268
2017-08-17 23:00:00,3925,19581180
2017-08-18 00:00:00,3572,15149552
2017-08-18 01:00:00,3456,14486352
2017-08-18 02:00:00,3364,15780784
2017-08-18 03:00:00,3131,14218284
2017-08-18 04:00:00,2908,13003004
2017-08-18 05:00:00,2697,11357708
2017-08-18 06:00:00,2382,9469424
2017-08-18 07:00:00,2191,8579032
2017-08-18 08:00:00,1962,8145832
2017-08-18 09:00:00,2838,10604872
2017-08-18 10:00:00,3827,19448648
2017-08-18 11:00:00,5524,29111128
2017-08-18 12:00:00,3289,22423528
2017-08-18 13:00:00,3389,25908608
2017-08-18 14:00:00,4727,33208628
2017-08-18 15:00:00,3122,20425540
2017-08-18 16:00:00,2659,17421249
2017-08-18 17:00:00,12656,36151745
2017-08-18 18:00:00,32172,69953101
2017-08-18 19:00:00,29272,65136284
2017-08-18 20:00:00,45105,291421448
2017-08-18 21:00:00,7636,25110038
2017-08-18 22:00:00,2456,12227110
2017-08-18 23:00:00,1697,9992892
2017-08-19 00:00:00,1711,9579656
2017-08-19 01:00:00,1319,9314208
2017-08-19 02:00:00,1343,10814372
2017-08-19 03:00:00,1361,12500536
2017-08-19 04:00:00,1477,14836932
2017-08-19 05:00:00,1549,18188808
2017-08-19 06:00:00,1644,21323676
2017-08-19 07:00:00,1679,22545416
2017-08-19 08:00:00,1495,16031732
2017-08-19 09:00:00,1369,11303836
2017-08-19 10:00:00,1483,10470608
2017-08-19 11:00:00,1664,8928732
2017-08-19 12:00:00,1491,7951811
2017-08-19 13:00:00,3249,8655815
2017-08-19 14:00:00,14206,101748263
2017-08-19 15:00:00,4447,8764628
2017-08-19 16:00:00,28739,253721960
2017-08-19 17:00:00,4560,12382220
2017-08-19 18:00:00,4446,11085984
2017-08-19 19:00:00,4236,9649635
2017-08-19 20:00:00,3591,8883667
2017-08-19 21:00:00,3206,7955827
2017-08-19 22:00:00,2936,7925187
2017-08-19 23:00:00,2634,7414532
2017-08-20 00:00:00,2670,7313812
2017-08-20 01:00:00,2578,7322396
2017-08-20 02:00:00,2462,7943396
2017-08-20 03:00:00,2008,7616444
2017-08-20 04:00:00,1601,7209944
2017-08-20 05:00:00,1321,6527124
2017-08-20 06:00:00,1193,6253444
2017-08-20 07:00:00,1092,6067932
2017-08-20 08:00:00,1001,5887472
2017-08-20 09:00:00,1239,6474572
2017-08-20 10:00:00,1480,6897211
2017-08-20 11:00:00,1444,7227500
2017-08-20 12:00:00,1357,7048336
2017-08-20 13:00:00,1124,6403624
2017-08-20 14:00:00,1029,6715016
2017-08-20 15:00:00,1072,6522504
2017-08-20 16:00:00,1119,6441240
2017-08-20 17:00:00,1021,6836016
2017-08-20 18:00:00,989,6614344
2017-08-20 19:00:00,1005,6141052
2017-08-20 20:00:00,988,6332496
2017-08-20 21:00:00,975,6106528
2017-08-20 22:00:00,2952,7926560
2017-08-20 23:00:00,2194,10449500
2017-08-21 00:00:00,1056,10041100
2017-08-21 01:00:00,979,9396504
2017-08-21 02:00:00,976,8864636
2017-08-21 03:00:00,922,7147616
2017-08-21 04:00:00,925,6512828
2017-08-21 05:00:00,906,6223408
2017-08-21 06:00:00,857,5496264
2017-08-21 07:00:00,884,5796844
2017-08-21 08:00:00,954,5903500
2017-08-21 09:00:00,1413,10534140
2017-08-21 10:00:00,4243,16497392
2017-08-21 11:00:00,1895,17948944
2017-08-21 12:00:00,11495,212469686
2017-08-21 13:00:00,28295,319512084
2017-08-21 14:00:00,18900,109054002
2017-08-21 15:00:00,5289,29935916
2017-08-21 16:00:00,8622,60557190
2017-08-21 17:00:00,2831,25004846
2017-08-21 18:00:00,2215,21538546
2017-08-21 19:00:00,2026,19530582
2017-08-21 20:00:00,25410,259900132
2017-08-21 21:00:00,4356,21968970
2017-08-21 22:00:00,4122,26740205
2017-08-21 23:00:00,2704,19401713
2017-08-22 00:00:00,6450,20799272
2017-08-22 01:00:00,4646,15356012
2017-08-22 02:00:00,3650,14722090
2017-08-22 03:00:00,3261,13958612
2017-08-22 04:00:00,3132,10687460
2017-08-22 05:00:00,3009,7263788
2017-08-22 06:00:00,2932,6433448
2017-08-22 07:00:00,2312,6294852
2017-08-22 08:00:00,3597,9068844
2017-08-22 09:00:00,3755,12823184
2017-08-22 10:00:00,10827,53846716
2017-08-22 11:00:00,6060,31279380
2017-08-22 12:00:00,1788,23246460
2017-08-22 13:00:00,2543,22283782
2017-08-22 14:00:00,2722,32229284
2017-08-22 15:00:00,8165,40909805
2017-08-22 16:00:00,3950,28154404
2017-08-22 17:00:00,2351,27114257
2017-08-22 18:00:00,12341,226621737
2017-08-22 19:00:00,3808,58390189
2017-08-22 20:00:00,2565,24280293
2017-08-22 21:00:00,2066,21041917
2017-08-22 22:00:00,1810,19686104
2017-08-22 23:00:00,2331,19412520
2017-08-23 00:00:00,2028,14516728
2017-08-23 01:00:00,1834,13022484
2017-08-23 02:00:00,1694,10085356
2017-08-23 03:00:00,1665,9130384
2017-08-23 04:00:00,1638,8827444
2017-08-23 05:00:00,1668,9225860
2017-08-23 06:00:00,1611,9536684
2017-08-23 07:00:00,1530,10468224
2017-08-23 08:00:00,1446,7740611
2017-08-23 09:00:00,3947,13966063
2017-08-23 10:00:00,12167,34447405
2017-08-23 11:00:00,13171,34278749
2017-08-23 12:00:00,13588,35128363
2017-08-23 13:00:00,6678,21306159
2017-08-23 14:00:00,12370,49879884
2017-08-23 15:00:00,6007,36977796
2017-08-23 16:00:00,3105,28376588
2017-08-23 17:00:00,4810,28055311
2017-08-23 18:00:00,4887,27023327
2017-08-23 19:00:00,4933,28887999
2017-08-23 20:00:00,6825,42517166
2017-08-23 21:00:00,7990,40946053
2017-08-23 22:00:00,8681,40042325
2017-08-23 23:00:00,7471,36321187
2017-08-24 00:00:00,6264,33334255
2017-08-24 01:00:00,5752,32201015
2017-08-24 02:00:00,5246,30442867
2017-08-24 03:00:00,4565,26559339
2017-08-24 04:00:00,3954,23654687
2017-08-24 05:00:00,3568,23391999
2017-08-24 06:00:00,2999,19625543
2017-08-24 07:00:00,2768,17999803
2017-08-24 08:00:00,2275,14416276
2017-08-24 09:00:00,2382,14659256
2017-08-24 10:00:00,2336,17331356
2017-08-24 11:00:00,3300,18437269
2017-08-24 12:00:00,2709,17344605
2017-08-24 13:00:00,3523,27595128
2017-08-24 14:00:00,6864,37257906
2017-08-24 15:00:00,28832,276156527
2017-08-24 16:00:00,3020,27164303
2017-08-24 17:00:00,2560,21722439
2017-08-24 18:00:00,25962,72639218
2017-08-24 19:00:00,53347,114672342
2017-08-24 20:00:00,41915,84406278
2017-08-24 21:00:00,33758,108308630
2017-08-24 22:00:00,17883,27235764
2017-08-24 23:00:00,18299,26387828
2017-08-25 00:00:00,17602,24568556
2017-08-25 01:00:00,15403,22225620
2017-08-25 02:00:00,14683,20032844
2017-08-25 03:00:00,13458,18951596
2017-08-25 04:00:00,12190,17691552
2017-08-25 05:00:00,10975,15919840
2017-08-25 06:00:00,9754,14034936
2017-08-25 07:00:00,8545,11231036
2017-08-25 08:00:00,7613,10415463
2017-08-25 09:00:00,7005,13182523
2017-08-25 10:00:00,7096,14370784
2017-08-25 11:00:00,7343,21132256
2017-08-25 12:00:00,6508,16464228
2017-08-25 13:00:00,5554,21931183
2017-08-25 14:00:00,4988,24351641
2017-08-25 15:00:00,5150,22440993
2017-08-25 16:00:00,7181,35140169
2017-08-25 17:00:00,7917,42424403
2017-08-25 18:00:00,7378,43725352
2017-08-25 19:00:00,6044,34853464
2017-08-25 20:00:00,4946,28106920
2017-08-25 21:00:00,2869,13215158
2017-08-25 22:00:00,34832,445530569
2017-08-25 23:00:00,4309,31236822
2017-08-26 00:00:00,1779,7527591
2017-08-26 01:00:00,1675,7029888
2017-08-26 02:00:00,25055,246977428
2017-08-26 03:00:00,3731,29859940
2017-08-26 04:00:00,1384,5888492
2017-08-26 05:00:00,1324,4806740
2017-08-26 06:00:00,1195,3836516
2017-08-26 07:00:00,1147,3286120
2017-08-26 08:00:00,1139,3373360
2017-08-26 09:00:00,1070,3333020
2017-08-26 10:00:00,1039,3135604
2017-08-26 11:00:00,27664,345721084
2017-08-26 12:00:00,1268,6583052
2017-08-26 13:00:00,1081,4626581
2017-08-26 14:00:00,1342,5225469
2017-08-26 15:00:00,1362,5199693
2017-08-26 16:00:00,1271,4697073
2017-08-26 17:00:00,1400,4889925
2017-08-26 18:00:00,12136,221595110
2017-08-26 19:00:00,6611,112683458
2017-08-26 20:00:00,12706,234808256
2017-08-26 21:00:00,4618,70884766
2017-08-26 22:00:00,2384,26549126
2017-08-26 23:00:00,2206,23795915
2017-08-27 00:00:00,2143,22780404
2017-08-27 01:00:00,2062,21304844
2017-08-27 02:00:00,2087,21711032
2017-08-27 03:00:00,1917,19431420
2017-08-27 04:00:00,1825,17493856
2017-08-27 05:00:00,1562,15852700
2017-08-27 06:00:00,1560,13574624
2017-08-27 07:00:00,1540,13232060
2017-08-27 08:00:00,1466,12254568
2017-08-27 09:00:00,1423,11541060
2017-08-27 10:00:00,1549,13606272
2017-08-27 11:00:00,1513,13180448
2017-08-27 12:00:00,1521,13669224
2017-08-27 13:00:00,1457,12805056
2017-08-27 14:00:00,1461,11611384
2017-08-27 15:00:00,1386,10563832
2017-08-27 16:00:00,1573,33131132
2017-08-27 17:00:00,1443,11507380
2017-08-27 18:00:00,1589,14124032
2017-08-27 19:00:00,1535,13236780
2017-08-27 20:00:00,1507,12553128
2017-08-27 21:00:00,1528,11186080
2017-08-27 22:00:00,1418,8426572
2017-08-27 23:00:00,1607,8475368
2017-08-28 00:00:00,1383,8246628
2017-08-28 01:00:00,1278,7314932
2017-08-28 02:00:00,1142,4718820
2017-08-28 03:00:00,1066,4145380
2017-08-28 04:00:00,1068,3589312
2017-08-28 05:00:00,1025,3668956
2017-08-28 06:00:00,1031,3666908
2017-08-28 07:00:00,1164,8873540
2017-08-28 08:00:00,1309,15222284
2017-08-28 09:00:00,4039,21938716
2017-08-28 10:00:00,5377,43445272
2017-08-28 11:00:00,27824,268389302
2017-08-28 12:00:00,34276,295330934
2017-08-28 13:00:00,34987,78196358
2017-08-28 14:00:00,5582,19576784
2017-08-28 15:00:00,25786,259527859
2017-08-28 16:00:00,21765,137986312
2017-08-28 17:00:00,4111,41784168
2017-08-28 18:00:00,17194,102434856
2017-08-28 19:00:00,2023,20243612
2017-08-28 20:00:00,2259,29758772
2017-08-28 22:00:00,1262,7764188
2017-08-28 23:00:00,1589,15835472
2017-08-29 00:00:00,1359,13189254
2017-08-29 01:00:00,1333,14211878
2017-08-29 02:00:00,1177,13678518
2017-08-29 03:00:00,990,11658372
2017-08-29 04:00:00,24320,249911552
2017-08-29 05:00:00,2549,26086000
2017-08-29 06:00:00,727,6025428
2017-08-29 07:00:00,939,9891624
2017-08-29 08:00:00,1864,23897864
2017-08-29 09:00:00,799,5213626
2017-08-29 10:00:00,797,7101562
2017-08-29 11:00:00,3983,46048398
2017-08-29 12:00:00,3420,15702398
2017-08-29 13:00:00,2844,10858882
2017-08-29 14:00:00,3539,12234942
2017-08-29 15:00:00,4532,21165788
2017-08-29 16:00:00,18053,50845923
2017-08-29 17:00:00,18948,174525852
2017-08-29 18:00:00,3257,29283336
2017-08-29 19:00:00,4357,31264056
2017-08-29 20:00:00,4123,27769852
2017-08-29 21:00:00,4038,28278324
2017-08-29 22:00:00,3205,21467204
2017-08-29 23:00:00,8851,145352152
2017-08-30 00:00:00,17471,95778340
2017-08-30 01:00:00,2525,13779284
2017-08-30 02:00:00,2302,14285780
2017-08-30 03:00:00,1883,12876728
2017-08-30 04:00:00,1710,9619400
2017-08-30 05:00:00,1615,9948424
2017-08-30 06:00:00,1616,9964804
2017-08-30 07:00:00,1509,7928472
2017-08-30 08:00:00,1462,7091476
2017-08-30 09:00:00,1852,17511912
2017-08-30 10:00:00,1838,15454728
2017-08-30 11:00:00,2208,15776314
2017-08-30 12:00:00,59419,579452112
2017-08-30 13:00:00,5160,84478428
2017-08-30 14:00:00,9616,33492788
2017-08-30 15:00:00,2792,34334092
2017-08-30 16:00:00,26422,250768944
2017-08-30 17:00:00,15090,158410610
2017-08-30 18:00:00,3977,54026143
2017-08-30 19:00:00,4852,107852406
2017-08-30 20:00:00,11404,290047928
2017-08-30 21:00:00,2379,37749738
2017-08-30 22:00:00,2110,29739860
2017-08-30 23:00:00,1855,27676344
2017-08-31 00:00:00,1926,28125004
2017-08-31 01:00:00,1749,23013092
2017-08-31 02:00:00,1563,21908904
2017-08-31 03:00:00,1508,21157608
2017-08-31 04:00:00,1425,19333236
2017-08-31 05:00:00,1345,17495520
2017-08-31 06:00:00,1327,17186984
2017-08-31 07:00:00,1267,15761280
2017-08-31 08:00:00,7131,143856224
2017-08-31 09:00:00,1462,16798080
2017-08-31 10:00:00,1478,15764360
2017-08-31 11:00:00,1353,13336340
2017-08-31 12:00:00,1531,12945678
2017-08-31 13:00:00,1624,11974702
2017-08-31 14:00:00,1568,12657524
2017-08-31 15:00:00,10587,159245245
2017-08-31 16:00:00,7026,58037176
2017-08-31 17:00:00,4833,34894597
2017-08-31 18:00:00,6338,61905569
2017-08-31 19:00:00,20932,412858292
2017-08-31 20:00:00,3622,41059632
2017-08-31 21:00:00,2615,25302972
2017-08-31 22:00:00,2990,18293908
2017-08-31 23:00:00,2967,15220332
2017-09-01 00:00:00,2729,12219872
2017-09-01 01:00:00,2613,10668360
2017-09-01 02:00:00,2526,9599516
2017-09-01 03:00:00,2439,8261648
2017-09-01 04:00:00,2354,7281616
2017-09-01 05:00:00,2328,8208152
2017-09-01 06:00:00,2350,11057776
2017-09-01 07:00:00,2357,12052768
2017-09-01 08:00:00,2498,10310528
2017-09-01 09:00:00,2376,9571852
2017-09-01 10:00:00,2676,13665142
2017-09-01 11:00:00,21114,49922706
2017-09-01 12:00:00,10360,28735784
2017-09-01 13:00:00,3847,22701376
2017-09-01 14:00:00,4465,27893644
2017-09-01 15:00:00,3586,28384244
2017-09-01 16:00:00,3307,23771016
2017-09-01 17:00:00,5182,16251715
2017-09-01 18:00:00,8848,182146776
2017-09-01 19:00:00,2542,12121448
2017-09-01 20:00:00,2867,9923660
2017-09-01 21:00:00,2812,10133308
2017-09-01 22:00:00,7543,175035776
2017-09-01 23:00:00,2061,8182920
2017-09-02 00:00:00,4399,12841922
2017-09-02 01:00:00,2689,8481410
2017-09-02 02:00:00,1808,6423710
2017-09-02 03:00:00,1698,7870938
2017-09-02 04:00:00,1530,7452154
2017-09-02 05:00:00,1310,5968310
2017-09-02 06:00:00,1224,6260334
2017-09-02 07:00:00,1263,7749382
2017-09-02 08:00:00,1124,6750574
2017-09-02 09:00:00,1060,6738526
2017-09-02 10:00:00,970,6294470
2017-09-02 11:00:00,1139,6748506
2017-09-02 12:00:00,1066,6061170
2017-09-02 13:00:00,1280,10434478
2017-09-02 14:00:00,1314,14104558
2017-09-02 15:00:00,1323,12262810
2017-09-02 16:00:00,1276,11475284
2017-09-02 17:00:00,1207,12736778
2017-09-02 18:00:00,2448,13261036
2017-09-02 19:00:00,1093,8051390
2017-09-02 20:00:00,994,8231046
2017-09-02 21:00:00,1183,8926466
2017-09-02 22:00:00,1183,9194542
2017-09-02 23:00:00,1335,12003058
2017-09-03 00:00:00,1207,11877914
2017-09-03 01:00:00,1100,11071866
2017-09-03 02:00:00,1119,12186226
2017-09-03 03:00:00,1111,11883206
2017-09-03 04:00:00,1123,12428426
2017-09-03 05:00:00,1062,11652390
2017-09-03 06:00:00,994,10015146
2017-09-03 07:00:00,924,9670866
2017-09-03 08:00:00,886,9074934
2017-09-03 09:00:00,20521,401917622
2017-09-03 10:00:00,6174,114436394
2017-09-03 11:00:00,1416,19239206
2017-09-03 12:00:00,942,10943142
2017-09-03 13:00:00,897,9270860
2017-09-03 14:00:00,993,9897044
2017-09-03 15:00:00,6258,74248532
2017-09-03 16:00:00,9010,25025428
2017-09-03 17:00:00,2412,21096969
2017-09-03 18:00:00,1598,31013995
2017-09-03 19:00:00,3039,34962635
2017-09-03 20:00:00,1720,22556459
2017-09-03 21:00:00,1241,7525369
2017-09-03 22:00:00,1346,8125106
2017-09-03 23:00:00,1094,6394034
2017-09-04 00:00:00,1160,6702557
2017-09-04 01:00:00,1040,6283014
2017-09-04 02:00:00,979,6342186
2017-09-04 03:00:00,945,6299114
2017-09-04 04:00:00,873,5503580
2017-09-04 05:00:00,861,4729312
2017-09-04 06:00:00,858,4415908
2017-09-04 07:00:00,859,4393004
2017-09-04 08:00:00,7977,601972208
2017-09-04 11:00:00,6987,514299495
2017-09-04 12:00:00,5484,379268487
2017-09-04 13:00:00,4807,326404647
2017-09-04 14:00:00,5342,303013075
2017-09-04 15:00:00,4536,240075739
2017-09-04 16:00:00,2748,145497219
2017-09-04 17:00:00,2147,78031835
2017-09-04 18:00:00,2596,56477259
2017-09-04 19:00:00,1251,20746871
2017-09-04 20:00:00,994,12095963
2017-09-04 21:00:00,888,8415167
2017-09-04 22:00:00,851,6370971
2017-09-04 23:00:00,813,5060623
2017-09-05 00:00:00,774,3460923
2017-09-05 01:00:00,743,3085999
2017-09-05 02:00:00,689,3010739
2017-09-05 03:00:00,829,6748871
2017-09-05 04:00:00,608,2862191
2017-09-05 05:00:00,579,2858043
2017-09-05 06:00:00,567,2688839
2017-09-05 07:00:00,424,2411843
2017-09-05 08:00:00,414,3028723
2017-09-05 09:00:00,419,4101451
2017-09-05 10:00:00,637,5788175
2017-09-05 11:00:00,2992,44370487
2017-09-05 12:00:00,3408,50346499
2017-09-05 13:00:00,3783,53349236
2017-09-05 14:00:00,3417,52746376
2017-09-05 15:00:00,2645,46358932
2017-09-05 16:00:00,18236,76375538
2017-09-05 17:00:00,13619,69816058
2017-09-05 18:00:00,6907,51972500
2017-09-05 19:00:00,6027,47248528
2017-09-05 20:00:00,5088,45207399
2017-09-05 21:00:00,5954,35845953
2017-09-05 22:00:00,4894,31407788
2017-09-05 23:00:00,1958,28912792
2017-09-06 00:00:00,1484,21513888
2017-09-06 01:00:00,1391,20415448
2017-09-06 02:00:00,1198,18738100
2017-09-06 03:00:00,1011,15618324
2017-09-06 04:00:00,907,13791084
2017-09-06 05:00:00,764,10930448
2017-09-06 06:00:00,769,12002728
2017-09-06 07:00:00,822,11244772
2017-09-06 08:00:00,827,10653440
2017-09-06 09:00:00,1123,12841464
2017-09-06 10:00:00,1063,11601922
2017-09-06 11:00:00,1504,23096554
2017-09-06 12:00:00,1508,23660942
2017-09-06 13:00:00,3044,40184274
2017-09-06 14:00:00,4193,50614716
2017-09-06 15:00:00,3325,29480816
2017-09-06 16:00:00,2752,26270526
2017-09-06 17:00:00,2504,25314576
2017-09-06 18:00:00,1977,15478784
2017-09-06 19:00:00,3070,18544088
2017-09-06 20:00:00,1131,13577676
2017-09-06 21:00:00,2689,29684204
2017-09-06 22:00:00,944,6728892
2017-09-06 23:00:00,999,10732076
2017-09-07 00:00:00,3973,29558508
2017-09-07 01:00:00,951,13526348
2017-09-07 02:00:00,872,12929932
2017-09-07 03:00:00,3775,48872488
2017-09-07 04:00:00,1183,21789864
2017-09-07 05:00:00,1222,22019424
2017-09-07 06:00:00,685,5769552
2017-09-07 07:00:00,704,7896952
2017-09-07 08:00:00,2258,46757140
2017-09-07 09:00:00,1583,22905572
2017-09-07 10:00:00,1878,16860540
2017-09-07 11:00:00,5512,31256996
2017-09-07 12:00:00,4971,32027008
2017-09-07 13:00:00,2877,25440032
2017-09-07 14:00:00,2939,19552236
2017-09-07 15:00:00,5435,29150268
2017-09-07 16:00:00,9209,66265612
2017-09-07 17:00:00,28158,151895896
2017-09-07 18:00:00,15506,90034380
2017-09-07 19:00:00,3733,26269436
2017-09-07 20:00:00,3079,22460480
2017-09-07 21:00:00,2915,22003760
2017-09-07 22:00:00,2717,19149604
2017-09-07 23:00:00,2543,17970556
2017-09-08 00:00:00,2442,15791556
2017-09-08 01:00:00,2364,15566924
2017-09-08 02:00:00,25648,253827800
2017-09-08 03:00:00,2028,11292544
2017-09-08 04:00:00,2174,14967476
2017-09-08 05:00:00,2062,14109088
2017-09-08 06:00:00,2048,13765172
2017-09-08 07:00:00,1964,12995628
2017-09-08 08:00:00,2197,12988220
2017-09-08 09:00:00,2141,13557804
2017-09-08 10:00:00,2377,19375568
2017-09-08 11:00:00,3114,23792946
2017-09-08 12:00:00,2459,16651312
2017-09-08 13:00:00,2451,17248536
2017-09-08 14:00:00,2486,15724242
2017-09-08 15:00:00,2618,15918464
2017-09-08 16:00:00,13833,41849852
2017-09-08 17:00:00,14319,37837126
2017-09-08 18:00:00,3533,13473497
2017-09-08 19:00:00,2250,13272416
2017-09-08 20:00:00,2191,11516792
2017-09-08 21:00:00,1940,9262348
2017-09-08 22:00:00,1905,11150300
2017-09-08 23:00:00,1829,12711488
2017-09-09 00:00:00,3943,13641280
2017-09-09 01:00:00,4038,13539292
2017-09-09 02:00:00,1814,8884576
2017-09-09 03:00:00,1540,7552116
2017-09-09 04:00:00,1486,7089072
2017-09-09 05:00:00,1377,6726308
2017-09-09 06:00:00,1187,5278252
2017-09-09 07:00:00,1148,4954576
2017-09-09 08:00:00,1105,4425000
2017-09-09 09:00:00,1002,3610404
2017-09-09 10:00:00,1059,3753232
2017-09-09 11:00:00,1393,5380380
2017-09-09 12:00:00,1064,3899000
2017-09-09 13:00:00,1141,3932196
2017-09-09 14:00:00,2648,16541444
2017-09-09 15:00:00,1019,4021816
2017-09-09 16:00:00,2151,23480684
2017-09-09 17:00:00,1073,5839662
2017-09-09 18:00:00,906,3688802
2017-09-09 19:00:00,969,3967928
2017-09-09 20:00:00,1186,6711160
2017-09-09 21:00:00,1193,4974640
2017-09-09 22:00:00,1469,5733248
2017-09-09 23:00:00,1529,6334852
2017-09-10 00:00:00,1451,5740516
2017-09-10 01:00:00,1453,5743516
2017-09-10 02:00:00,1472,7069016
2017-09-10 03:00:00,1429,5559096
2017-09-10 04:00:00,1410,5513280
2017-09-10 05:00:00,1405,5512540
2017-09-10 06:00:00,1405,5938204
2017-09-10 07:00:00,1312,5627244
2017-09-10 08:00:00,1276,5659600
2017-09-10 09:00:00,3353,36858660
2017-09-10 10:00:00,1012,4130420
2017-09-10 11:00:00,944,3725396
2017-09-10 12:00:00,956,3745788
2017-09-10 13:00:00,1160,6085692
2017-09-10 14:00:00,24308,243504146
2017-09-10 15:00:00,24250,242936796
2017-09-10 16:00:00,28786,367459404
2017-09-10 17:00:00,23555,313839608
2017-09-10 18:00:00,15537,184209664
2017-09-10 19:00:00,8276,82119476
2017-09-10 20:00:00,6437,63771604
2017-09-10 21:00:00,5251,54501948
2017-09-10 22:00:00,4340,45151288
2017-09-10 23:00:00,3727,37830744
2017-09-11 00:00:00,3006,31150660
2017-09-11 01:00:00,2562,27057252
2017-09-11 02:00:00,2323,24397360
2017-09-11 03:00:00,2097,21703104
2017-09-11 04:00:00,1903,19707568
2017-09-11 05:00:00,1815,18826800
2017-09-11 06:00:00,1696,17809196
2017-09-11 07:00:00,1604,16733316
2017-09-11 08:00:00,1474,15443720
2017-09-11 09:00:00,1642,18168028
2017-09-11 10:00:00,1657,18020625
2017-09-11 11:00:00,2505,21375044
2017-09-11 12:00:00,3249,37040220
2017-09-11 13:00:00,2335,20739846
2017-09-11 14:00:00,2640,22582846
2017-09-11 15:00:00,3096,25706352
2017-09-11 16:00:00,3898,23993728
2017-09-11 17:00:00,9451,48669474
2017-09-11 18:00:00,17870,64185312
2017-09-11 19:00:00,3753,29776412
2017-09-11 20:00:00,3493,25872368
2017-09-11 21:00:00,3322,23491183
2017-09-11 22:00:00,2932,20804048
2017-09-11 23:00:00,2605,18347856
2017-09-12 00:00:00,2512,17076672
2017-09-12 01:00:00,2370,15355680
2017-09-12 02:00:00,2344,14460516
2017-09-12 03:00:00,2313,13637772
2017-09-12 04:00:00,2238,12242028
2017-09-12 05:00:00,2144,11093568
2017-09-12 06:00:00,1966,9951848
2017-09-12 07:00:00,1916,9290476
2017-09-12 08:00:00,1810,8683339
2017-09-12 09:00:00,1849,8296168
2017-09-12 10:00:00,2288,13050788
2017-09-12 11:00:00,2182,12346606
2017-09-12 12:00:00,2092,8890520
2017-09-12 13:00:00,3899,13131931
2017-09-12 14:00:00,4962,15644820
2017-09-12 15:00:00,5040,15008936
2017-09-12 16:00:00,18081,41372316
2017-09-12 17:00:00,9854,28684384
2017-09-12 18:00:00,2779,10410136
2017-09-12 19:00:00,2586,9305784
2017-09-12 20:00:00,2421,12215300
2017-09-12 21:00:00,4369,15855000
2017-09-12 22:00:00,3448,12799286
2017-09-12 23:00:00,2813,9630544
2017-09-13 00:00:00,2221,7580860
2017-09-13 01:00:00,1892,6412960
2017-09-13 02:00:00,1845,5776824
2017-09-13 03:00:00,1840,5518848
2017-09-13 04:00:00,1843,6136100
2017-09-13 05:00:00,1767,5521660
2017-09-13 06:00:00,1737,4941308
2017-09-13 07:00:00,1714,4804316
2017-09-13 08:00:00,1739,4507796
2017-09-13 09:00:00,2136,9315652
2017-09-13 10:00:00,3162,15706316
2017-09-13 11:00:00,2104,9859108
2017-09-13 12:00:00,1714,8698746
2017-09-13 13:00:00,1725,5034146
2017-09-13 14:00:00,2442,7606266
2017-09-13 15:00:00,1918,5884082
2017-09-13 16:00:00,3078,8184110
2017-09-13 17:00:00,4672,23084870
2017-09-13 18:00:00,6332,23809772
2017-09-13 19:00:00,4911,37508876
2017-09-13 20:00:00,4196,31678756
2017-09-13 21:00:00,2785,16892052
2017-09-13 22:00:00,2570,14685556
2017-09-13 23:00:00,2529,14307628
2017-09-14 00:00:00,2238,12694536
2017-09-14 01:00:00,2063,11129000
2017-09-14 02:00:00,1941,10390928
2017-09-14 03:00:00,1786,9524144
2017-09-14 04:00:00,1743,9168132
2017-09-14 05:00:00,1710,9105024
2017-09-14 06:00:00,1678,8524280
2017-09-14 07:00:00,1675,8184184
2017-09-14 08:00:00,1778,10027788
2017-09-14 09:00:00,3492,21838220
2017-09-14 10:00:00,17221,44384664
2017-09-14 11:00:00,4276,17142924
2017-09-14 12:00:00,3454,22673256
2017-09-14 13:00:00,3235,19421880
2017-09-14 14:00:00,2798,15879752
2017-09-14 15:00:00,2722,15764520
2017-09-14 16:00:00,4907,19886340
2017-09-14 17:00:00,5117,34320688
2017-09-14 18:00:00,5952,40928052
2017-09-14 19:00:00,4834,32120100
2017-09-14 20:00:00,3892,25189491
2017-09-14 21:00:00,4963,24078916
2017-09-14 22:00:00,3756,23563154
2017-09-14 23:00:00,3689,22858099
2017-09-15 00:00:00,3229,19651448
2017-09-15 01:00:00,3047,18091420
2017-09-15 02:00:00,2792,16139356
2017-09-15 03:00:00,2324,13151088
2017-09-15 04:00:00,2150,11225556
2017-09-15 05:00:00,2084,10716432
2017-09-15 06:00:00,2044,11190900
2017-09-15 07:00:00,1921,10106056
2017-09-15 08:00:00,1962,10405812
2017-09-15 09:00:00,1847,9274184
2017-09-15 10:00:00,1758,9415872
2017-09-15 11:00:00,2668,16388356
2017-09-15 12:00:00,2665,14820616
2017-09-15 13:00:00,2947,14669520
2017-09-15 14:00:00,4232,23034059
2017-09-15 15:00:00,3752,42828391
2017-09-15 16:00:00,2450,36575236
2017-09-15 17:00:00,2846,35313484
2017-09-15 18:00:00,2612,25325200
2017-09-15 19:00:00,2392,22320416
2017-09-15 20:00:00,2078,19096880
2017-09-15 21:00:00,1889,16571844
2017-09-15 22:00:00,1819,16197768
2017-09-15 23:00:00,1784,16856144
2017-09-16 00:00:00,1721,16608608
2017-09-16 01:00:00,1553,15245828
2017-09-16 02:00:00,1525,13414096
2017-09-16 03:00:00,1455,12273732
2017-09-16 04:00:00,1517,13878536
2017-09-16 05:00:00,1526,14072076
2017-09-16 06:00:00,1476,12065644
2017-09-16 07:00:00,1423,11153764
2017-09-16 08:00:00,1459,12815976
2017-09-16 09:00:00,16136,44407672
2017-09-16 10:00:00,1710,13795456
2017-09-16 11:00:00,1582,12559272
2017-09-16 12:00:00,2635,13883743
2017-09-16 13:00:00,1453,12678812
2017-09-16 14:00:00,1476,12205924
2017-09-16 15:00:00,1618,17342760
2017-09-16 16:00:00,1597,13300200
2017-09-16 17:00:00,1736,20223864
2017-09-16 18:00:00,1691,16956396
2017-09-16 19:00:00,1620,20963036
2017-09-16 20:00:00,1360,12776924
2017-09-16 21:00:00,2403,16105788
2017-09-16 22:00:00,1331,10770924
2017-09-16 23:00:00,1235,9474156
2017-09-17 00:00:00,1224,9798764
2017-09-17 01:00:00,1203,9237804
2017-09-17 02:00:00,1117,8972460
2017-09-17 03:00:00,1147,9248940
2017-09-17 04:00:00,1066,8677548
2017-09-17 05:00:00,1131,9552556
2017-09-17 06:00:00,1118,9665196
2017-09-17 07:00:00,1104,10233900
2017-09-17 08:00:00,1103,10847788
2017-09-17 09:00:00,1215,11157484
2017-09-17 10:00:00,1339,8175468
2017-09-17 11:00:00,1392,7705212
2017-09-17 12:00:00,1287,7634092
2017-09-17 13:00:00,2650,19349708
2017-09-17 14:00:00,2844,20211372
2017-09-17 15:00:00,2418,17774612
2017-09-17 16:00:00,1346,9820484
2017-09-17 17:00:00,1195,7503668
2017-09-17 18:00:00,1076,7106676
2017-09-17 19:00:00,1193,8330394
2017-09-17 20:00:00,1263,8486599
2017-09-17 21:00:00,1646,10679600
2017-09-17 22:00:00,1534,9122820
2017-09-17 23:00:00,16123,37590952
2017-09-18 00:00:00,5185,14835272
2017-09-18 01:00:00,1287,7408136
2017-09-18 02:00:00,1083,7076224
2017-09-18 03:00:00,1138,7878436
2017-09-18 04:00:00,1108,7206060
2017-09-18 05:00:00,1098,6757292
2017-09-18 06:00:00,1081,6185388
2017-09-18 07:00:00,1103,6706636
2017-09-18 08:00:00,1064,7199644
2017-09-18 09:00:00,1313,8498912
2017-09-18 10:00:00,1392,9164560
2017-09-18 11:00:00,15887,38880764
2017-09-18 12:00:00,10258,26879244
2017-09-18 13:00:00,1550,9163192
2017-09-18 14:00:00,2046,13220944
2017-09-18 15:00:00,2089,13972248
2017-09-18 16:00:00,1941,11874655
2017-09-18 17:00:00,6585,47594209
2017-09-18 18:00:00,6438,49390409
2017-09-18 19:00:00,5443,46284614
2017-09-18 20:00:00,1643,15007534
2017-09-18 21:00:00,1303,11908562
2017-09-18 22:00:00,1430,9767248
2017-09-18 23:00:00,2475,9928908
2017-09-19 00:00:00,1582,8596708
2017-09-19 01:00:00,2438,8733852
2017-09-19 02:00:00,1833,9497260
2017-09-19 03:00:00,1146,7592552
2017-09-19 04:00:00,1117,7445664
2017-09-19 05:00:00,1161,7742736
2017-09-19 06:00:00,1102,6297900
2017-09-19 07:00:00,1091,6254508
2017-09-19 08:00:00,1544,7305188
2017-09-19 09:00:00,2461,17224336
2017-09-19 10:00:00,3363,23990816
2017-09-19 11:00:00,3398,30756384
2017-09-19 12:00:00,2964,22978060
2017-09-19 13:00:00,2754,24985860
2017-09-19 14:00:00,2354,17984480
2017-09-19 15:00:00,2965,36991648
2017-09-19 16:00:00,17591,62032780
2017-09-19 17:00:00,5792,51309120
2017-09-19 18:00:00,7334,51388444
2017-09-19 19:00:00,7048,40218152
2017-09-19 20:00:00,6078,30319968
2017-09-19 21:00:00,5591,26753264
2017-09-19 22:00:00,4888,24827320
2017-09-19 23:00:00,4318,22708636
2017-09-20 00:00:00,4109,21858956
2017-09-20 01:00:00,3766,21246432
2017-09-20 02:00:00,3150,19305008
2017-09-20 03:00:00,2401,16949148
2017-09-20 04:00:00,1667,14086988
2017-09-20 05:00:00,1472,14817464
2017-09-20 06:00:00,1272,12992604
2017-09-20 07:00:00,1378,14294392
2017-09-20 08:00:00,1285,13588708
2017-09-20 09:00:00,1454,15322496
2017-09-20 10:00:00,1727,14680952
2017-09-20 11:00:00,1915,15980156
2017-09-20 12:00:00,2341,17195436
2017-09-20 13:00:00,4524,19702318
2017-09-20 14:00:00,4326,15707920
2017-09-20 15:00:00,4951,28744392
2017-09-20 16:00:00,14265,79035137
2017-09-20 17:00:00,17340,107092997
2017-09-20 18:00:00,13973,80632863
2017-09-20 19:00:00,8283,41669230
2017-09-20 20:00:00,6310,19128169
2017-09-20 21:00:00,6497,17480669
2017-09-20 22:00:00,6336,18313189
2017-09-20 23:00:00,19902,46409177
2017-09-21 00:00:00,8614,27507165
2017-09-21 01:00:00,5716,24555417
2017-09-21 02:00:00,5026,12947812
2017-09-21 03:00:00,4787,9603940
2017-09-21 04:00:00,4401,8895316
2017-09-21 05:00:00,4194,8715876
2017-09-21 06:00:00,3950,8519804
2017-09-21 07:00:00,4610,13688584
2017-09-21 08:00:00,4070,9849192
2017-09-21 09:00:00,5404,56885344
2017-09-21 10:00:00,6061,57341312
2017-09-21 11:00:00,4837,37585172
2017-09-21 12:00:00,4350,29732196
2017-09-21 13:00:00,4321,26437516
2017-09-21 14:00:00,4026,21455204
2017-09-21 15:00:00,3462,19373412
2017-09-21 16:00:00,4230,13651956
2017-09-21 17:00:00,4186,13064453
2017-09-21 18:00:00,3800,12167930
2017-09-21 19:00:00,3635,9047972
2017-09-21 20:00:00,4815,10497464
2017-09-21 21:00:00,3989,8712328
2017-09-21 22:00:00,4450,28399884
2017-09-21 23:00:00,3783,20803544
2017-09-22 00:00:00,3293,9626168
2017-09-22 01:00:00,3093,7933868
2017-09-22 02:00:00,2882,6079000
2017-09-22 03:00:00,2699,5547644
2017-09-22 04:00:00,2459,5368012
2017-09-22 05:00:00,2279,4736772
2017-09-22 06:00:00,2146,4617976
2017-09-22 07:00:00,2072,3711212
2017-09-22 08:00:00,4843,28516960
2017-09-22 09:00:00,14808,109377448
2017-09-22 10:00:00,17771,121599312
2017-09-22 11:00:00,17297,91064564
2017-09-22 12:00:00,10922,44456288
2017-09-22 13:00:00,7738,13943480
2017-09-22 14:00:00,5511,10832884
2017-09-22 15:00:00,5079,8373788
2017-09-22 16:00:00,4884,7118368
2017-09-22 17:00:00,20189,46520580
2017-09-22 18:00:00,11998,93333624
2017-09-22 19:00:00,4748,9023450
2017-09-22 20:00:00,4692,9299890
2017-09-22 21:00:00,4991,8913770
2017-09-22 22:00:00,4978,6061204
2017-09-22 23:00:00,5294,6683044
2017-09-23 00:00:00,4888,6187024
2017-09-23 01:00:00,4856,7063212
2017-09-23 02:00:00,4720,6528792
2017-09-23 03:00:00,4640,5853164
2017-09-23 04:00:00,4418,5148172
2017-09-23 05:00:00,4085,4304548
2017-09-23 06:00:00,3931,3878292
2017-09-23 07:00:00,3866,3580176
2017-09-23 08:00:00,3841,3503564
2017-09-23 09:00:00,3846,5446320
2017-09-23 10:00:00,6490,6581792
2017-09-23 11:00:00,4338,4661996
2017-09-23 12:00:00,4223,4619884
2017-09-23 13:00:00,4193,4128028
2017-09-23 14:00:00,6453,6656512
2017-09-23 15:00:00,4137,3286676
2017-09-23 16:00:00,3976,2943160
2017-09-23 17:00:00,3967,2899448
2017-09-23 18:00:00,3938,2873968
2017-09-23 19:00:00,3939,2885328
2017-09-23 20:00:00,4416,4527704
2017-09-23 21:00:00,4387,3626664
2017-09-23 22:00:00,3887,2884468
2017-09-23 23:00:00,3924,2983838
2017-09-24 00:00:00,3899,2843668
2017-09-24 01:00:00,3885,2950496
2017-09-24 02:00:00,3859,3254688
2017-09-24 03:00:00,3837,3258588
2017-09-24 04:00:00,3741,3208204
2017-09-24 05:00:00,3751,3712622
2017-09-24 06:00:00,3689,5891956
2017-09-24 07:00:00,3664,7172426
2017-09-24 08:00:00,3928,10090998
2017-09-24 09:00:00,4348,12101904
2017-09-24 10:00:00,3886,10056066
2017-09-24 11:00:00,3663,7781218
2017-09-24 12:00:00,3512,8087026
2017-09-24 13:00:00,3462,7462346
2017-09-24 14:00:00,3383,7508266
2017-09-24 15:00:00,3281,7387512
2017-09-24 16:00:00,3146,7411486
2017-09-24 17:00:00,15616,39381632
2017-09-24 18:00:00,13414,34100804
2017-09-24 19:00:00,2980,7682571
2017-09-24 20:00:00,2860,6812299
2017-09-24 21:00:00,2717,7469768
2017-09-24 22:00:00,3742,15053816
2017-09-24 23:00:00,2811,8961316
2017-09-25 00:00:00,2991,8255920
2017-09-25 01:00:00,2848,7004876
2017-09-25 02:00:00,2682,6775748
2017-09-25 03:00:00,2423,6446612
2017-09-25 04:00:00,2036,5766072
2017-09-25 05:00:00,1907,5309972
2017-09-25 06:00:00,1852,6740197
2017-09-25 07:00:00,1843,5162196
2017-09-25 08:00:00,1908,5688182
2017-09-25 09:00:00,1919,4480068
2017-09-25 10:00:00,3112,17542314
2017-09-25 11:00:00,2609,13828593
2017-09-25 12:00:00,2848,18981413
2017-09-25 13:00:00,2758,18409876
2017-09-25 14:00:00,8010,65399231
2017-09-25 15:00:00,8939,58596356
2017-09-25 16:00:00,18637,77069954
2017-09-25 17:00:00,14648,67639883
2017-09-25 18:00:00,8353,46759622
2017-09-25 19:00:00,8238,46318688
2017-09-25 20:00:00,8223,47499793
2017-09-25 21:00:00,7142,38875880
2017-09-25 22:00:00,5455,29155943
2017-09-25 23:00:00,5096,32222196
2017-09-26 00:00:00,4391,26212668
2017-09-26 01:00:00,10900,105994912
2017-09-26 02:00:00,3174,20581296
2017-09-26 03:00:00,2948,20138116
2017-09-26 04:00:00,2703,18278208
2017-09-26 05:00:00,2534,14051688
2017-09-26 06:00:00,2385,9675712
2017-09-26 07:00:00,2347,9836340
2017-09-26 08:00:00,2653,10130868
2017-09-26 09:00:00,2712,13511764
2017-09-26 10:00:00,3000,17610920
2017-09-26 11:00:00,14061,42124152
2017-09-26 13:00:00,3047,16009604
2017-09-26 14:00:00,3010,17004360
2017-09-26 15:00:00,2753,16783735
2017-09-26 16:00:00,4864,20191844
2017-09-26 17:00:00,3989,17580984
2017-09-26 18:00:00,2828,16051496
2017-09-26 19:00:00,3990,15371756
2017-09-26 20:00:00,3871,13591136
2017-09-26 21:00:00,2611,12280572
2017-09-26 22:00:00,2839,12362936
2017-09-26 23:00:00,2695,11266160
2017-09-27 00:00:00,2470,10095932
2017-09-27 01:00:00,2528,10468292
2017-09-27 02:00:00,2417,9807340
2017-09-27 03:00:00,2425,9734180
2017-09-27 04:00:00,2401,9583376
2017-09-27 05:00:00,2380,9274332
2017-09-27 06:00:00,2406,9113500
2017-09-27 07:00:00,2377,8708088
2017-09-27 08:00:00,2428,9315792
2017-09-27 09:00:00,2466,9809220
2017-09-27 10:00:00,4241,19770572
2017-09-27 11:00:00,2766,10373539
2017-09-27 12:00:00,17279,40383200
2017-09-27 13:00:00,4635,16414918
2017-09-27 14:00:00,5012,20131702
2017-09-27 15:00:00,10823,26549682
2017-09-27 16:00:00,7377,27259212
2017-09-27 17:00:00,7711,25726620
2017-09-27 18:00:00,6497,20873532
2017-09-27 19:00:00,5692,14868124
2017-09-27 20:00:00,5563,14264064
2017-09-27 21:00:00,5587,13885792
2017-09-27 22:00:00,6383,13211932
2017-09-27 23:00:00,8007,14591384
2017-09-28 00:00:00,7978,16811056
2017-09-28 01:00:00,6221,13684908
2017-09-28 02:00:00,5160,11153680
2017-09-28 03:00:00,4969,10219480
2017-09-28 04:00:00,6241,11391960
2017-09-28 05:00:00,4981,10059736
2017-09-28 06:00:00,4896,9963480
2017-09-28 07:00:00,4817,9854304
2017-09-28 08:00:00,4901,10217116
2017-09-28 09:00:00,5125,10811564
2017-09-28 10:00:00,6305,13578560
2017-09-28 11:00:00,6144,23658860
2017-09-28 12:00:00,5694,13193404
2017-09-28 13:00:00,5562,12643756
2017-09-28 14:00:00,5641,10919880
2017-09-28 15:00:00,12292,64361144
2017-09-28 16:00:00,12568,67919948
2017-09-28 17:00:00,11897,65365204
2017-09-28 18:00:00,11706,64755808
2017-09-28 19:00:00,11284,60775800
2017-09-28 20:00:00,11155,59900908
2017-09-28 21:00:00,9719,48354912
2017-09-28 22:00:00,8373,38197948
2017-09-28 23:00:00,7403,30188616
2017-09-29 00:00:00,6363,20213352
2017-09-29 01:00:00,4845,10838600
2017-09-29 02:00:00,4687,9047512
2017-09-29 03:00:00,4277,8521012
2017-09-29 04:00:00,4130,8197976
2017-09-29 05:00:00,4242,8146604
2017-09-29 06:00:00,3960,7975024
2017-09-29 07:00:00,4015,7992404
2017-09-29 08:00:00,3949,7770104
2017-09-29 09:00:00,3871,7786872
2017-09-29 10:00:00,4186,13204252
2017-09-29 11:00:00,4679,12501520
2017-09-29 12:00:00,4605,12236400
2017-09-29 13:00:00,5138,14772328
2017-09-29 14:00:00,8810,23363452
2017-09-29 15:00:00,9090,24040731
2017-09-29 16:00:00,7351,21889258
2017-09-29 17:00:00,5242,16312440
2017-09-29 18:00:00,4564,18222896
2017-09-29 19:00:00,18723,47465092
2017-09-29 20:00:00,4063,16437416
2017-09-29 21:00:00,3628,16215332
2017-09-29 22:00:00,3467,16400772
2017-09-29 23:00:00,3434,17916356
2017-09-30 00:00:00,3286,17907156
2017-09-30 01:00:00,3178,19047160
2017-09-30 02:00:00,3223,19175367
2017-09-30 03:00:00,4416,23035924
2017-09-30 04:00:00,3630,23661274
2017-09-30 05:00:00,3024,20638399
2017-09-30 06:00:00,2666,18303363
2017-09-30 07:00:00,2551,17908748
2017-09-30 08:00:00,2684,22139120
2017-09-30 09:00:00,2762,27487060
2017-09-30 10:00:00,2615,25657964
2017-09-30 11:00:00,2654,24267608
2017-09-30 12:00:00,3166,24740600
2017-09-30 13:00:00,3495,27631898
2017-09-30 14:00:00,2892,22099960
2017-09-30 15:00:00,3431,20811728
2017-09-30 16:00:00,8136,35763646
2017-09-30 17:00:00,5256,24022334
2017-09-30 18:00:00,2601,21528914
2017-09-30 19:00:00,2458,21790452
2017-09-30 20:00:00,2686,24754300
2017-09-30 21:00:00,2659,26469180
2017-09-30 22:00:00,2687,28762060
2017-09-30 23:00:00,2543,23999052
2017-10-01 00:00:00,2426,21490604
2017-10-01 01:00:00,2345,20866004
2017-10-01 02:00:00,2358,22498556
2017-10-01 03:00:00,2426,24598192
2017-10-01 04:00:00,2676,33521800
2017-10-01 05:00:00,2800,37528952
2017-10-01 06:00:00,2768,37010260
2017-10-01 07:00:00,3368,56622040
2017-10-01 08:00:00,2523,24295896
2017-10-01 09:00:00,2418,16047832
2017-10-01 10:00:00,2134,9867992
2017-10-01 11:00:00,5235,47469416
2017-10-01 12:00:00,10594,76786784
2017-10-01 13:00:00,5419,33477108
2017-10-01 14:00:00,2307,14925492
2017-10-01 15:00:00,2228,14914208
2017-10-01 16:00:00,2114,14079232
2017-10-01 17:00:00,2026,14335312
2017-10-01 18:00:00,1991,14182948
2017-10-01 19:00:00,2006,14019516
2017-10-01 20:00:00,1940,14038164
2017-10-01 21:00:00,2021,14348836
2017-10-01 22:00:00,2009,13376944
2017-10-01 23:00:00,2023,15206320
2017-10-02 00:00:00,2992,14940264
2017-10-02 01:00:00,1945,14587536
2017-10-02 02:00:00,1869,14477728
2017-10-02 03:00:00,2024,15272336
2017-10-02 04:00:00,1795,12913088
2017-10-02 05:00:00,1898,13706748
2017-10-02 06:00:00,1879,13528688
2017-10-02 07:00:00,5018,36073448
2017-10-02 08:00:00,6139,44141518
2017-10-02 09:00:00,3881,27524268
2017-10-02 10:00:00,2196,14458224
2017-10-02 11:00:00,18436,51347182
2017-10-02 12:00:00,6736,20132766
2017-10-02 13:00:00,4347,27364781
2017-10-02 14:00:00,3975,26195976
2017-10-02 15:00:00,3767,24308338
2017-10-02 16:00:00,3161,20547526
2017-10-02 17:00:00,3219,20153241
2017-10-02 18:00:00,3396,20133485
2017-10-02 19:00:00,3031,17788801
2017-10-02 20:00:00,3136,17312892
2017-10-02 21:00:00,2838,21819720
2017-10-02 22:00:00,2854,18100176
2017-10-02 23:00:00,2731,15441596
2017-10-03 00:00:00,2532,13674312
2017-10-03 01:00:00,2443,13632272
2017-10-03 02:00:00,2575,16089296
2017-10-03 03:00:00,2489,15731780
2017-10-03 04:00:00,2481,15380364
2017-10-03 05:00:00,2380,14875124
2017-10-03 06:00:00,2171,13574692
2017-10-03 07:00:00,2186,13144252
2017-10-03 08:00:00,2040,12071660
2017-10-03 09:00:00,4331,24545044
2017-10-03 10:00:00,2318,14211492
2017-10-03 11:00:00,4117,23476328
2017-10-03 12:00:00,3653,32324784
2017-10-03 13:00:00,3113,17735884
2017-10-03 14:00:00,3019,19867012
2017-10-03 15:00:00,7820,60762348
2017-10-03 16:00:00,8471,47762617
2017-10-03 17:00:00,11416,70824511
2017-10-03 18:00:00,11504,80179918
2017-10-03 19:00:00,10085,92018481
2017-10-03 20:00:00,10090,110203816
2017-10-03 21:00:00,8180,54480322
2017-10-03 22:00:00,8051,36634442
2017-10-03 23:00:00,7374,28634626
2017-10-04 00:00:00,7499,26051846
2017-10-04 01:00:00,6763,20528086
2017-10-04 02:00:00,5963,15081720
2017-10-04 03:00:00,5616,13668028
2017-10-04 04:00:00,5250,13147988
2017-10-04 05:00:00,5117,12191186
2017-10-04 06:00:00,5034,12643500
2017-10-04 07:00:00,5368,33293088
2017-10-04 08:00:00,5901,17120356
2017-10-04 09:00:00,9218,41221232
2017-10-04 10:00:00,7035,18916264
2017-10-04 11:00:00,5513,15063294
2017-10-04 12:00:00,5062,17686554
2017-10-04 13:00:00,5214,19330298
2017-10-04 14:00:00,5704,21418870
2017-10-04 15:00:00,5592,16228018
2017-10-04 16:00:00,5598,17528084
2017-10-04 17:00:00,7466,32385910
2017-10-04 18:00:00,7405,30950064
2017-10-04 19:00:00,7261,31861158
2017-10-04 20:00:00,6997,31381862
2017-10-04 21:00:00,6672,29150046
2017-10-04 22:00:00,6185,25991448
2017-10-04 23:00:00,5578,21642854
2017-10-05 00:00:00,5041,18213846
2017-10-05 01:00:00,4669,15662230
2017-10-05 02:00:00,4443,14981106
2017-10-05 03:00:00,4387,14589808
2017-10-05 04:00:00,4148,16307782
2017-10-05 05:00:00,4027,18047592
2017-10-05 06:00:00,3829,18798012
2017-10-05 07:00:00,3703,18410988
2017-10-05 08:00:00,3828,19821816
2017-10-05 09:00:00,5307,45461228
2017-10-05 10:00:00,4838,36661904
2017-10-05 11:00:00,4014,22039892
2017-10-05 12:00:00,18667,50180624
2017-10-05 13:00:00,12197,34270645
2017-10-05 14:00:00,3718,21255255
2017-10-05 15:00:00,5910,41166822
2017-10-05 16:00:00,5821,41138822
2017-10-05 17:00:00,6477,42848944
2017-10-05 18:00:00,5700,37700944
2017-10-05 19:00:00,5386,44421788
2017-10-05 20:00:00,4689,36020860
2017-10-05 21:00:00,3835,28185104
2017-10-05 22:00:00,3644,17460376
2017-10-05 23:00:00,3379,16483592
2017-10-06 00:00:00,3378,16653170
2017-10-06 01:00:00,3210,15605906
2017-10-06 02:00:00,3188,15540694
2017-10-06 03:00:00,3130,15555946
2017-10-06 04:00:00,3173,16057230
2017-10-06 05:00:00,3147,17086714
2017-10-06 06:00:00,3274,20245490
2017-10-06 07:00:00,3000,18964484
2017-10-06 08:00:00,2812,21942092
2017-10-06 09:00:00,2974,24047226
2017-10-06 10:00:00,3115,26574490
2017-10-06 11:00:00,17985,59145280
2017-10-06 12:00:00,3342,28208854
2017-10-06 13:00:00,3756,35477006
2017-10-06 14:00:00,4029,55089740
2017-10-06 15:00:00,3451,32141452
2017-10-06 16:00:00,3202,35761236
2017-10-06 17:00:00,2268,5277024
2017-10-06 18:00:00,11157,80239260
2017-10-06 19:00:00,17506,130357012
2017-10-06 20:00:00,17483,130114562
2017-10-06 21:00:00,21514,204116158
2017-10-06 22:00:00,17678,170333338
2017-10-06 23:00:00,15002,148282932
2017-10-07 00:00:00,11461,119063620
2017-10-07 01:00:00,9371,101780858
2017-10-07 02:00:00,8043,90150652
2017-10-07 03:00:00,7184,79991020
2017-10-07 04:00:00,5306,58745432
2017-10-07 05:00:00,3828,41855196
2017-10-07 06:00:00,3111,27972184
2017-10-07 07:00:00,2670,20808856
2017-10-07 08:00:00,2322,15235148
2017-10-07 09:00:00,2182,12838512
2017-10-07 10:00:00,2014,10162840
2017-10-07 11:00:00,1927,8804860
2017-10-07 12:00:00,2388,9008350
2017-10-07 13:00:00,2136,12344930
2017-10-07 14:00:00,2163,14081732
2017-10-07 15:00:00,1908,8771324
2017-10-07 16:00:00,1843,8452092
2017-10-07 17:00:00,1804,10068456
2017-10-07 18:00:00,1762,8495416
2017-10-07 19:00:00,1737,7511792
2017-10-07 20:00:00,1785,7374524
2017-10-07 21:00:00,1686,6999060
2017-10-07 22:00:00,1648,6799492
2017-10-07 23:00:00,1611,6680092
2017-10-08 00:00:00,1630,6712376
2017-10-08 01:00:00,1585,6654824
2017-10-08 02:00:00,1602,6755792
2017-10-08 03:00:00,1583,6717904
2017-10-08 04:00:00,1580,6713608
2017-10-08 05:00:00,1568,6616960
2017-10-08 06:00:00,1554,6533908
2017-10-08 07:00:00,1550,6509232
2017-10-08 08:00:00,1538,6540848
2017-10-08 09:00:00,1559,6529620
2017-10-08 10:00:00,16112,36347120
2017-10-08 11:00:00,2007,7474232
2017-10-08 12:00:00,1624,6619220
2017-10-08 13:00:00,1530,6522860
2017-10-08 14:00:00,1533,6534316
2017-10-08 15:00:00,1527,6729692
2017-10-08 16:00:00,1913,13376520
2017-10-08 17:00:00,11928,30328284
2017-10-08 18:00:00,1644,8795204
2017-10-08 19:00:00,1496,6857592
2017-10-08 20:00:00,2631,18312224
2017-10-08 21:00:00,2443,16126848
2017-10-08 22:00:00,1511,8420672
2017-10-08 23:00:00,2105,8210604
2017-10-09 00:00:00,3102,10236952
2017-10-09 01:00:00,2014,8471100
2017-10-09 02:00:00,1810,6741332
2017-10-09 03:00:00,1789,6869050
2017-10-09 04:00:00,1671,5917412
2017-10-09 05:00:00,1819,9851732
2017-10-09 06:00:00,2647,8424160
2017-10-09 07:00:00,3135,17457460
2017-10-09 08:00:00,3598,20070546
2017-10-09 09:00:00,4732,22573316
2017-10-09 10:00:00,2338,17035822
2017-10-09 11:00:00,2064,12827672
2017-10-09 12:00:00,1740,10139116
2017-10-09 13:00:00,1702,11428356
2017-10-09 14:00:00,1867,9288822
2017-10-09 15:00:00,7127,23288444
2017-10-09 16:00:00,15490,48295438
2017-10-09 17:00:00,1844,23902908
2017-10-09 18:00:00,1632,21395820
2017-10-09 19:00:00,1395,15923142
2017-10-09 20:00:00,2362,15828702
2017-10-09 21:00:00,4290,19815502
2017-10-09 22:00:00,1359,14813252
2017-10-09 23:00:00,4104,19119006
2017-10-10 00:00:00,1519,15068282
2017-10-10 01:00:00,1222,13888704
2017-10-10 02:00:00,2095,17495716
2017-10-10 03:00:00,1938,16565968
2017-10-10 04:00:00,1553,14509858
2017-10-10 05:00:00,1405,13079542
2017-10-10 06:00:00,1333,12883006
2017-10-10 07:00:00,1324,12687838
2017-10-10 08:00:00,1241,12616008
2017-10-10 09:00:00,1903,38070472
2017-10-10 10:00:00,1442,20394992
2017-10-10 11:00:00,18184,49953000
2017-10-10 12:00:00,3144,18127732
2017-10-10 13:00:00,3155,17362004
2017-10-10 14:00:00,3395,15739216
2017-10-10 15:00:00,3533,15562440
2017-10-10 16:00:00,3263,13951176
2017-10-10 17:00:00,3218,18735412
2017-10-10 18:00:00,3143,14510644
2017-10-10 19:00:00,3073,12606004
2017-10-10 20:00:00,4204,16065636
2017-10-10 21:00:00,3232,14003648
2017-10-10 22:00:00,3414,13219532
2017-10-10 23:00:00,3350,13129724
2017-10-11 00:00:00,3306,12955192
2017-10-11 01:00:00,3223,12740512
2017-10-11 02:00:00,3105,12557860
2017-10-11 03:00:00,3053,11976764
2017-10-11 04:00:00,3021,11485260
2017-10-11 05:00:00,3038,11285156
2017-10-11 06:00:00,2943,10206544
2017-10-11 07:00:00,2928,9799544
2017-10-11 08:00:00,2851,9397432
2017-10-11 09:00:00,3078,9089772
2017-10-11 10:00:00,3426,15417252
2017-10-11 11:00:00,4240,20553972
2017-10-11 12:00:00,4975,32004744
2017-10-11 13:00:00,9073,66195552
2017-10-11 14:00:00,8986,70137568
2017-10-11 15:00:00,10507,81007652
2017-10-11 16:00:00,14340,68389384
2017-10-11 17:00:00,29448,143066161
2017-10-11 18:00:00,15857,111800664
2017-10-11 19:00:00,11696,80649740
2017-10-11 20:00:00,4781,22223316
2017-10-11 21:00:00,3853,15257844
2017-10-11 22:00:00,3735,19779828
2017-10-11 23:00:00,4993,26873356
2017-10-12 00:00:00,3405,10006356
2017-10-12 01:00:00,3111,8030228
2017-10-12 02:00:00,3083,7476753
2017-10-12 03:00:00,3024,5927620
2017-10-12 04:00:00,2956,5631684
2017-10-12 05:00:00,2980,5408356
2017-10-12 06:00:00,2938,5378812
2017-10-12 07:00:00,2938,5168892
2017-10-12 08:00:00,4116,15202276
2017-10-12 09:00:00,3750,10729828
2017-10-12 10:00:00,25353,40245200
2017-10-12 11:00:00,44309,47728555
2017-10-12 12:00:00,39410,45004220
2017-10-12 13:00:00,3380,7443599
2017-10-12 14:00:00,3531,12462652
2017-10-12 15:00:00,4695,55888246
2017-10-12 16:00:00,3313,12423982
2017-10-12 17:00:00,17845,41562640
2017-10-12 18:00:00,3791,35969492
2017-10-12 19:00:00,4724,25399308
2017-10-12 20:00:00,3404,18395268
2017-10-12 21:00:00,3057,15670176
2017-10-12 22:00:00,5472,95105676
2017-10-12 23:00:00,9124,204374952
2017-10-13 00:00:00,3521,15678128
2017-10-13 01:00:00,3825,16688720
2017-10-13 02:00:00,3789,15744255
2017-10-13 03:00:00,3060,11747235
2017-10-13 04:00:00,2710,10053759
2017-10-13 05:00:00,2472,8874799
2017-10-13 06:00:00,2418,8756208
2017-10-13 07:00:00,2383,8772360
2017-10-13 08:00:00,2282,8695688
2017-10-13 09:00:00,2405,14659596
2017-10-13 10:00:00,2521,74134828
2017-10-13 11:00:00,2974,14188045
2017-10-13 12:00:00,2711,14729645
2017-10-13 13:00:00,3487,33035709
2017-10-13 14:00:00,2866,23686104
2017-10-13 15:00:00,3968,54585814
2017-10-13 16:00:00,2616,13961453
2017-10-13 17:00:00,10199,144477324
2017-10-13 18:00:00,10762,87958129
2017-10-13 19:00:00,8795,71179459
2017-10-13 20:00:00,4888,39337092
2017-10-13 21:00:00,2056,15665864
2017-10-13 22:00:00,2224,15848956
2017-10-13 23:00:00,2208,13334212
2017-10-14 00:00:00,2179,12390692
2017-10-14 01:00:00,2026,12218302
2017-10-14 02:00:00,1800,10589898
2017-10-14 03:00:00,1610,9190592
2017-10-14 04:00:00,1528,9088960
2017-10-14 05:00:00,1514,8574248
2017-10-14 06:00:00,1479,8481180
2017-10-14 07:00:00,1467,8385536
2017-10-14 08:00:00,1493,8444420
2017-10-14 09:00:00,1529,8400564
2017-10-14 10:00:00,3335,23454096
2017-10-14 11:00:00,1598,11502076
2017-10-14 12:00:00,17370,257056388
2017-10-14 13:00:00,6519,169615332
2017-10-14 14:00:00,19767,182211844
2017-10-14 15:00:00,45859,199778264
2017-10-14 16:00:00,52760,197062300
2017-10-14 17:00:00,27679,164735520
2017-10-14 18:00:00,5518,111626956
2017-10-14 19:00:00,4640,90284372
2017-10-14 20:00:00,3828,75260892
2017-10-14 21:00:00,3667,69207148
2017-10-14 22:00:00,3178,58880636
2017-10-14 23:00:00,2665,48466852
2017-10-15 00:00:00,2282,37851792
2017-10-15 01:00:00,2098,32323604
2017-10-15 02:00:00,1896,27331800
2017-10-15 03:00:00,1752,22903200
2017-10-15 04:00:00,2615,22155616
2017-10-15 05:00:00,2145,19302848
2017-10-15 06:00:00,1496,16942592
2017-10-15 07:00:00,1432,14643712
2017-10-15 08:00:00,1423,11841024
2017-10-15 09:00:00,1362,10488892
2017-10-15 10:00:00,1310,8737696
2017-10-15 11:00:00,1282,8184620
2017-10-15 12:00:00,1844,12533548
2017-10-15 13:00:00,1281,7258036
2017-10-15 14:00:00,1845,10972196
2017-10-15 15:00:00,1341,6790360
2017-10-15 16:00:00,1224,6366924
2017-10-15 17:00:00,1555,7149528
2017-10-15 18:00:00,14153,109146724
2017-10-15 19:00:00,1684,9172848
2017-10-15 20:00:00,1527,7537132
2017-10-15 21:00:00,1338,5841892
2017-10-15 22:00:00,1260,5704128
2017-10-15 23:00:00,1214,5594228
2017-10-16 00:00:00,1199,5423620
2017-10-16 01:00:00,1139,5297664
2017-10-16 02:00:00,1166,5325312
2017-10-16 03:00:00,1179,6219212
2017-10-16 04:00:00,1131,4349096
2017-10-16 05:00:00,1076,4294624
2017-10-16 06:00:00,1104,4324220
2017-10-16 07:00:00,1098,4321772
2017-10-16 08:00:00,1099,4678348
2017-10-16 09:00:00,1077,4507920
2017-10-16 10:00:00,1157,5321216
2017-10-16 11:00:00,2890,24981212
2017-10-16 12:00:00,2381,13507948
2017-10-16 13:00:00,3008,21378246
2017-10-16 14:00:00,2633,13645595
2017-10-16 15:00:00,2983,10975962
2017-10-16 16:00:00,6448,16306394
2017-10-16 17:00:00,7779,40558886
2017-10-16 18:00:00,5809,37394508
2017-10-16 19:00:00,5637,35088546
2017-10-16 20:00:00,5064,32378754
2017-10-16 21:00:00,4125,26604334
2017-10-16 22:00:00,3111,19973250
2017-10-16 23:00:00,2629,15439682
2017-10-17 00:00:00,2257,12749672
2017-10-17 01:00:00,1817,9490440
2017-10-17 02:00:00,1494,6756048
2017-10-17 03:00:00,1274,5095090
2017-10-17 04:00:00,1163,4263148
2017-10-17 05:00:00,1111,3816594
2017-10-17 06:00:00,1127,3776680
2017-10-17 07:00:00,1027,3554788
2017-10-17 08:00:00,1117,3849298
2017-10-17 09:00:00,1085,3663670
2017-10-17 10:00:00,5333,36465528
2017-10-17 11:00:00,23080,176880790
2017-10-17 12:00:00,14189,106040138
2017-10-17 13:00:00,6302,43220360
2017-10-17 14:00:00,2746,11885874
2017-10-17 15:00:00,4314,10287704
2017-10-17 16:00:00,2826,7209618
2017-10-17 17:00:00,1480,9684484
2017-10-17 18:00:00,1496,6398428
2017-10-17 19:00:00,1161,3795554
2017-10-17 20:00:00,1089,2735126
2017-10-17 21:00:00,1094,2576740
2017-10-17 22:00:00,1048,2533774
2017-10-17 23:00:00,1079,3845393
2017-10-18 00:00:00,1004,3466896
2017-10-18 01:00:00,1002,3414160
2017-10-18 02:00:00,1009,4037334
2017-10-18 03:00:00,941,3576276
2017-10-18 04:00:00,871,3624528
2017-10-18 05:00:00,891,3196628
2017-10-18 06:00:00,851,3034760
2017-10-18 07:00:00,917,3632154
2017-10-18 08:00:00,868,3233088
2017-10-18 09:00:00,847,2321080
2017-10-18 10:00:00,3438,4824102
2017-10-18 11:00:00,3959,8367148
2017-10-18 12:00:00,4005,8662504
2017-10-18 13:00:00,3638,8060240
2017-10-18 14:00:00,3905,23109132
2017-10-18 15:00:00,3173,15582664
2017-10-18 16:00:00,17096,39316928
2017-10-18 17:00:00,8261,28236040
2017-10-18 18:00:00,2492,50178896
2017-10-18 19:00:00,4367,48519232
2017-10-18 20:00:00,1518,6698556
2017-10-18 21:00:00,35380,277046300
2017-10-18 22:00:00,1578,16822260
2017-10-18 23:00:00,1256,5252900
2017-10-19 00:00:00,1709,5059236
2017-10-19 01:00:00,1145,4427940
2017-10-19 02:00:00,1139,4399268
2017-10-19 03:00:00,1118,4358308
2017-10-19 04:00:00,1087,4261540
2017-10-19 05:00:00,1109,4162724
2017-10-19 06:00:00,1062,3956388
2017-10-19 07:00:00,1039,4110644
2017-10-19 08:00:00,3061,14024624
2017-10-19 09:00:00,4781,28580068
2017-10-19 10:00:00,7987,32824624
2017-10-19 11:00:00,3651,25672204
2017-10-19 12:00:00,3462,19159924
2017-10-19 13:00:00,3566,18876316
2017-10-19 14:00:00,14891,108753908
2017-10-19 15:00:00,16018,108447340
2017-10-19 16:00:00,7360,49208544
2017-10-19 17:00:00,4321,24927894
2017-10-19 18:00:00,3063,15607650
2017-10-19 19:00:00,2797,13433786
2017-10-19 20:00:00,2629,12652142
2017-10-19 21:00:00,2549,12211348
2017-10-19 22:00:00,2373,11374280
2017-10-19 23:00:00,2160,10484112
2017-10-20 00:00:00,2147,9833096
2017-10-20 01:00:00,2176,9713016
2017-10-20 02:00:00,2018,9274188
2017-10-20 03:00:00,2001,8943244
2017-10-20 04:00:00,1885,8375108
2017-10-20 05:00:00,1797,7934724
2017-10-20 06:00:00,1787,8305004
2017-10-20 07:00:00,1762,8592372
2017-10-20 08:00:00,1634,8075940
2017-10-20 09:00:00,2132,20252304
2017-10-20 10:00:00,2434,21106568
2017-10-20 11:00:00,2154,12764872
2017-10-20 12:00:00,2075,11325400
2017-10-20 13:00:00,3884,49938272
2017-10-20 14:00:00,3605,37087160
2017-10-20 15:00:00,6330,53226612
2017-10-20 16:00:00,6684,43027224
2017-10-20 17:00:00,7774,48393408
2017-10-20 18:00:00,6663,29319148
2017-10-20 19:00:00,5922,35021068
2017-10-20 20:00:00,4447,23673744
2017-10-20 21:00:00,2661,10340268
2017-10-20 22:00:00,2277,8664256
2017-10-20 23:00:00,1937,7757340
2017-10-21 00:00:00,2172,14696836
2017-10-21 01:00:00,1754,7661404
2017-10-21 02:00:00,1544,6108060
2017-10-21 03:00:00,1468,6048380
2017-10-21 04:00:00,1592,9221712
2017-10-21 05:00:00,1500,8894796
2017-10-21 06:00:00,1528,8923468
2017-10-21 07:00:00,1474,8778620
2017-10-21 08:00:00,1512,10802804
2017-10-21 09:00:00,1523,12084700
2017-10-21 10:00:00,1481,10919020
2017-10-21 11:00:00,1698,8516860
2017-10-21 12:00:00,1548,7832564
2017-10-21 13:00:00,2054,15293712
2017-10-21 14:00:00,3931,25573616
2017-10-21 15:00:00,4633,31292676
2017-10-21 16:00:00,3427,56960040
2017-10-21 17:00:00,4315,66421560
2017-10-21 18:00:00,3369,52046344
2017-10-21 19:00:00,2554,38599488
2017-10-21 20:00:00,2079,29552248
2017-10-21 21:00:00,1788,20146212
2017-10-21 22:00:00,1721,18049396
2017-10-21 23:00:00,1551,10354062
2017-10-22 00:00:00,1677,9588225
2017-10-22 01:00:00,1903,8713692
2017-10-22 02:00:00,1907,8107709
2017-10-22 03:00:00,1868,7197487
2017-10-22 04:00:00,1821,7387940
2017-10-22 05:00:00,1723,7363548
2017-10-22 06:00:00,1353,5246620
2017-10-22 07:00:00,1235,4648968
2017-10-22 08:00:00,1188,4392244
2017-10-22 09:00:00,1221,4979476
2017-10-22 10:00:00,1202,4961736
2017-10-22 11:00:00,1490,6427376
2017-10-22 12:00:00,1574,6638084
2017-10-22 13:00:00,2482,12686728
2017-10-22 14:00:00,12519,91918532
2017-10-22 15:00:00,2352,8787696
2017-10-22 16:00:00,7227,90038552
2017-10-22 17:00:00,3743,38719460
2017-10-22 18:00:00,3615,37820768
2017-10-22 19:00:00,3760,37693620
2017-10-22 20:00:00,4357,49667028
2017-10-22 21:00:00,2499,22687600
2017-10-22 22:00:00,2633,26521144
2017-10-22 23:00:00,2211,18790944
2017-10-23 00:00:00,1693,11649368
2017-10-23 01:00:00,1439,8716620
2017-10-23 02:00:00,1323,6998880
2017-10-23 03:00:00,1236,6227840
2017-10-23 04:00:00,1220,5453204
2017-10-23 05:00:00,1089,4145952
2017-10-23 06:00:00,1096,3918396
2017-10-23 07:00:00,6613,48376720
2017-10-23 08:00:00,16129,124075968
2017-10-23 09:00:00,6673,50345280
2017-10-23 10:00:00,1998,10874020
2017-10-23 11:00:00,7965,73954414
2017-10-23 12:00:00,4736,50636574
2017-10-23 13:00:00,24390,212010500
2017-10-23 14:00:00,45714,388331596
2017-10-23 15:00:00,62014,516323980
2017-10-23 16:00:00,35608,325125460
2017-10-23 17:00:00,29100,266137228
2017-10-23 18:00:00,22850,203381556
2017-10-23 19:00:00,19593,175382692
2017-10-23 20:00:00,14595,151661752
2017-10-23 21:00:00,10230,94870144
2017-10-23 22:00:00,6000,56662732
2017-10-23 23:00:00,3742,32024436
2017-10-24 00:00:00,2543,20158664
2017-10-24 01:00:00,2388,17724288
2017-10-24 02:00:00,2220,16566288
2017-10-24 03:00:00,2176,15121488
2017-10-24 04:00:00,1983,12394452
2017-10-24 05:00:00,1966,12169736
2017-10-24 06:00:00,1919,11822852
2017-10-24 07:00:00,1862,11066380
2017-10-24 08:00:00,1833,9747996
2017-10-24 09:00:00,4136,12229356
2017-10-24 10:00:00,4417,12216634
2017-10-24 11:00:00,6644,16991508
2017-10-24 12:00:00,4536,13896408
2017-10-24 13:00:00,12526,46288856
2017-10-24 14:00:00,5582,12699784
2017-10-24 15:00:00,9139,22587704
2017-10-24 16:00:00,8642,20498503
2017-10-24 17:00:00,3286,13444392
2017-10-24 18:00:00,3771,19199616
2017-10-24 19:00:00,3712,17167177
2017-10-24 20:00:00,3643,16781754
2017-10-24 21:00:00,2325,8408171
2017-10-24 22:00:00,3283,14314953
2017-10-24 23:00:00,3111,14564010
2017-10-25 00:00:00,2172,8977516
2017-10-25 01:00:00,1929,8201676
2017-10-25 02:00:00,1944,8448176
2017-10-25 03:00:00,2228,10709855
2017-10-25 04:00:00,2274,11295927
2017-10-25 05:00:00,1916,8980596
2017-10-25 06:00:00,3815,10661424
2017-10-25 07:00:00,3220,10528300
2017-10-25 08:00:00,3336,10692956
2017-10-25 09:00:00,4185,10575048
2017-10-25 10:00:00,3290,10638508
2017-10-25 11:00:00,19104,40599880
2017-10-25 12:00:00,5893,16955928
2017-10-25 13:00:00,7442,24531504
2017-10-25 14:00:00,9570,27839060
2017-10-25 15:00:00,21076,38299184
2017-10-25 16:00:00,3874,11553308
2017-10-25 17:00:00,5669,69938312
2017-10-25 18:00:00,5288,64767970
2017-10-25 19:00:00,4844,52519034
2017-10-25 20:00:00,4576,46247272
2017-10-25 21:00:00,4625,40039584
2017-10-25 22:00:00,4894,39630764
2017-10-25 23:00:00,4096,29392660
2017-10-26 00:00:00,3866,24991208
2017-10-26 01:00:00,3811,23434752
2017-10-26 02:00:00,3684,20282956
2017-10-26 03:00:00,3691,21547972
2017-10-26 04:00:00,3520,17388852
2017-10-26 05:00:00,3489,16225752
2017-10-26 06:00:00,3184,14397824
2017-10-26 07:00:00,3336,11525492
2017-10-26 08:00:00,4390,11841716
2017-10-26 09:00:00,4055,11797047
2017-10-26 10:00:00,3526,10859725
2017-10-26 11:00:00,4631,12186804
2017-10-26 12:00:00,4489,12200220
2017-10-26 13:00:00,3713,10857988
2017-10-26 14:00:00,4440,12686217
2017-10-26 15:00:00,3973,12411560
2017-10-26 16:00:00,4567,12511158
2017-10-26 17:00:00,9642,27114392
2017-10-26 18:00:00,6014,62552564
2017-10-26 19:00:00,5728,82390368
2017-10-26 20:00:00,5388,61202098
2017-10-26 21:00:00,11793,61706755
2017-10-26 22:00:00,12501,56348092
2017-10-26 23:00:00,11176,47372096
2017-10-27 00:00:00,10859,41733368
2017-10-27 01:00:00,9878,31549764
2017-10-27 02:00:00,9224,31186252
2017-10-27 03:00:00,8881,31237700
2017-10-27 04:00:00,8443,21508896
2017-10-27 05:00:00,8114,15721908
2017-10-27 06:00:00,7800,13949484
2017-10-27 07:00:00,7195,14843944
2017-10-27 08:00:00,6402,13715660
2017-10-27 09:00:00,8378,24180388
2017-10-27 10:00:00,10342,35163762
2017-10-27 11:00:00,23346,70089228
2017-10-27 12:00:00,10188,34774124
2017-10-27 13:00:00,11363,38230108
2017-10-27 14:00:00,10857,233418856
2017-10-27 15:00:00,10027,229408612
2017-10-27 16:00:00,23685,96232380
2017-10-27 17:00:00,5464,19876956
2017-10-27 18:00:00,5181,18422128
2017-10-27 19:00:00,5012,17998076
2017-10-27 20:00:00,4759,17057800
2017-10-27 21:00:00,4574,17423104
2017-10-27 22:00:00,4245,13803972
2017-10-27 23:00:00,4417,14268720
2017-10-28 00:00:00,4659,16305195
2017-10-28 01:00:00,4506,15785883
2017-10-28 02:00:00,4161,14786267
2017-10-28 03:00:00,3909,14332704
2017-10-28 04:00:00,3642,12813452
2017-10-28 05:00:00,3509,12573188
2017-10-28 06:00:00,3180,12947148
2017-10-28 07:00:00,2765,10998208
2017-10-28 08:00:00,2563,10350952
2017-10-28 09:00:00,2389,10010360
2017-10-28 10:00:00,2567,16348572
2017-10-28 11:00:00,2195,11312104
2017-10-28 12:00:00,2499,10909446
2017-10-28 13:00:00,2486,10930896
2017-10-28 14:00:00,2417,11396140
2017-10-28 15:00:00,2258,10149920
2017-10-28 16:00:00,2447,10764524
2017-10-28 17:00:00,2291,10897364
2017-10-28 18:00:00,2151,9957752
2017-10-28 19:00:00,2247,10841304
2017-10-28 20:00:00,2032,8747526
2017-10-28 21:00:00,2226,14187344
2017-10-28 22:00:00,2579,16214328
2017-10-28 23:00:00,2170,14407716
2017-10-29 00:00:00,1896,8769732
2017-10-29 01:00:00,1920,8985732
2017-10-29 02:00:00,1899,9462200
2017-10-29 03:00:00,1705,9247372
2017-10-29 04:00:00,1683,9703700
2017-10-29 05:00:00,1649,9763988
2017-10-29 06:00:00,1612,8626792
2017-10-29 07:00:00,2004,10417736
2017-10-29 08:00:00,2270,10754812
2017-10-29 09:00:00,2416,10958848
2017-10-29 10:00:00,2445,11222750
2017-10-29 11:00:00,2284,11137161
2017-10-29 12:00:00,2085,12713900
2017-10-29 13:00:00,1863,14993656
2017-10-29 14:00:00,2080,13305152
2017-10-29 15:00:00,5096,15125232
2017-10-29 16:00:00,6013,26371744
2017-10-29 17:00:00,6376,26424232
2017-10-29 18:00:00,6932,38891436
2017-10-29 19:00:00,6005,23739976
2017-10-29 20:00:00,5839,18781664
2017-10-29 21:00:00,5590,17518928
2017-10-29 22:00:00,5507,15566160
2017-10-29 23:00:00,5454,13834336
2017-10-30 00:00:00,5510,12436484
2017-10-30 01:00:00,5757,17275352
2017-10-30 02:00:00,5537,14164544
2017-10-30 03:00:00,5374,12297048
2017-10-30 04:00:00,5536,12297368
2017-10-30 05:00:00,6842,16198396
2017-10-30 06:00:00,6475,13843172
2017-10-30 07:00:00,4755,8257360
2017-10-30 08:00:00,4031,6736808
2017-10-30 09:00:00,3567,7568700
2017-10-30 10:00:00,3229,7431730
2017-10-30 11:00:00,3113,9645512
2017-10-30 12:00:00,14483,32764056
2017-10-30 13:00:00,6122,14744598
2017-10-30 14:00:00,3692,12909922
2017-10-30 15:00:00,2961,15092906
2017-10-30 16:00:00,2858,16574186
2017-10-30 17:00:00,3608,18334492
2017-10-30 18:00:00,3280,20040110
2017-10-30 19:00:00,3118,15498272
2017-10-30 20:00:00,3049,17575312
2017-10-30 21:00:00,2773,15671392
2017-10-30 22:00:00,2678,16384844
2017-10-30 23:00:00,2745,17024997
2017-10-31 00:00:00,3049,18323547
2017-10-31 01:00:00,2716,17130005
2017-10-31 02:00:00,2237,14925067
2017-10-31 03:00:00,1945,13164387
2017-10-31 04:00:00,1686,13079448
2017-10-31 05:00:00,1566,11148256
2017-10-31 06:00:00,1504,10161564
2017-10-31 07:00:00,1479,9609504
2017-10-31 08:00:00,1291,8457760
2017-10-31 09:00:00,1256,8623196
2017-10-31 10:00:00,1594,11632379
2017-10-31 11:00:00,2435,19710727
2017-10-31 12:00:00,8721,27073331
2017-10-31 13:00:00,6140,27735876
2017-10-31 14:00:00,3016,16059640
2017-10-31 15:00:00,1781,17491039
2017-10-31 16:00:00,1667,11402966
2017-10-31 17:00:00,5801,18585161
2017-10-31 18:00:00,5633,26600857
2017-10-31 19:00:00,4551,14387360
2017-10-31 20:00:00,4150,10323648
2017-10-31 21:00:00,4054,10244268
2017-10-31 22:00:00,3984,9980664
2017-10-31 23:00:00,3823,9722708
2017-11-01 00:00:00,3889,11047010
2017-11-01 01:00:00,3638,11569402
2017-11-01 02:00:00,2678,14452078
2017-11-01 03:00:00,1883,12302120
2017-11-01 04:00:00,1230,10234580
2017-11-01 05:00:00,882,7369408
2017-11-01 06:00:00,681,5339728
2017-11-01 07:00:00,523,4766044
2017-11-01 08:00:00,588,6318876
2017-11-01 09:00:00,601,7300672
2017-11-01 10:00:00,2592,8928568
2017-11-01 11:00:00,1317,10002484
2017-11-01 12:00:00,748,8583488
2017-11-01 13:00:00,1038,6832872
2017-11-01 14:00:00,2370,13960568
2017-11-01 15:00:00,1406,10514132
2017-11-01 16:00:00,2750,12952212
2017-11-01 17:00:00,3168,16476216
2017-11-01 18:00:00,1725,12463000
2017-11-01 19:00:00,1459,12732780
2017-11-01 20:00:00,9046,78249428
2017-11-01 21:00:00,1636,15248136
2017-11-01 22:00:00,1296,13138372
2017-11-01 23:00:00,1418,14627944
2017-11-02 00:00:00,1265,13931012
2017-11-02 01:00:00,1092,12487616
2017-11-02 02:00:00,1030,11909652
2017-11-02 03:00:00,1263,16819692
2017-11-02 04:00:00,1056,13096380
2017-11-02 05:00:00,838,10018532
2017-11-02 06:00:00,815,8730984
2017-11-02 07:00:00,803,9406136
2017-11-02 08:00:00,929,8758552
2017-11-02 09:00:00,3558,12461552
2017-11-02 10:00:00,6398,16104393
2017-11-02 11:00:00,3610,16244363
2017-11-02 12:00:00,3251,20294770
2017-11-02 13:00:00,1722,17366137
2017-11-02 14:00:00,9208,73042392
2017-11-02 15:00:00,23948,198811752
2017-11-02 16:00:00,9836,76770332
2017-11-02 17:00:00,17639,135396072
2017-11-02 18:00:00,2081,10375444
2017-11-02 19:00:00,2064,10248008
2017-11-02 20:00:00,2116,14971992
2017-11-02 21:00:00,2174,10955724
2017-11-02 22:00:00,2279,11902902
2017-11-02 23:00:00,2201,12265894
2017-11-03 00:00:00,1858,10285054
2017-11-03 01:00:00,1828,9113098
2017-11-03 02:00:00,1780,8845774
2017-11-03 03:00:00,1776,8600543
2017-11-03 04:00:00,1708,8122114
2017-11-03 05:00:00,1666,8014210
2017-11-03 06:00:00,1682,7888386
2017-11-03 07:00:00,1261,6601766
2017-11-03 08:00:00,2125,11308034
2017-11-03 09:00:00,3025,17631090
2017-11-03 10:00:00,7181,14982594
2017-11-03 11:00:00,4850,25749770
2017-11-03 12:00:00,2959,14263556
2017-11-03 13:00:00,1626,6933132
2017-11-03 14:00:00,12625,168822170
2017-11-03 15:00:00,11247,100562196
2017-11-03 16:00:00,11230,67955623
2017-11-03 17:00:00,6870,49328490
2017-11-03 18:00:00,5394,23343690
2017-11-03 19:00:00,4798,14757682
2017-11-03 20:00:00,4623,15666530
2017-11-03 21:00:00,4605,15009218
2017-11-03 22:00:00,4508,12371874
2017-11-03 23:00:00,4379,11015234
2017-11-04 00:00:00,4361,9976152
2017-11-04 01:00:00,4157,8467418
2017-11-04 02:00:00,3997,7606982
2017-11-04 03:00:00,3883,6741610
2017-11-04 04:00:00,3787,6262902
2017-11-04 05:00:00,3743,6033526
2017-11-04 06:00:00,3640,5765146
2017-11-04 07:00:00,3653,5642814
2017-11-04 08:00:00,3573,5432446
2017-11-04 09:00:00,3614,5487150
2017-11-04 10:00:00,5403,7183230
2017-11-04 11:00:00,3464,4996102
2017-11-04 12:00:00,3402,4822606
2017-11-04 13:00:00,8939,16416076
2017-11-04 14:00:00,6154,9216892
2017-11-04 15:00:00,5757,8617852
2017-11-04 16:00:00,5752,8551548
2017-11-04 17:00:00,5613,6730730
2017-11-04 18:00:00,5759,6756286
2017-11-04 19:00:00,6160,6797074
2017-11-04 20:00:00,6033,6567210
2017-11-04 21:00:00,6029,6663252
2017-11-04 22:00:00,5923,6664110
2017-11-04 23:00:00,5750,6720042
2017-11-05 00:00:00,5414,6504710
2017-11-05 01:00:00,5119,6435928
2017-11-05 02:00:00,4837,6187672
2017-11-05 03:00:00,4123,5483212
2017-11-05 04:00:00,3600,4880498
2017-11-05 05:00:00,3324,4631364
2017-11-05 06:00:00,3125,4206204
2017-11-05 07:00:00,2982,3756262
2017-11-05 08:00:00,2893,3506562
2017-11-05 09:00:00,6707,7532370
2017-11-05 10:00:00,4758,5614562
2017-11-05 11:00:00,3942,4018294
2017-11-05 12:00:00,3991,4090592
2017-11-05 13:00:00,3999,4373344
2017-11-05 14:00:00,3695,4309856
2017-11-05 15:00:00,3075,6167026
2017-11-05 16:00:00,2919,6079064
2017-11-05 17:00:00,6050,106039854
2017-11-05 18:00:00,5862,106083858
2017-11-05 19:00:00,5658,100423276
2017-11-05 20:00:00,5664,141434292
2017-11-05 21:00:00,6789,78644752
2017-11-05 22:00:00,5177,67067952
2017-11-05 23:00:00,4798,59260592
2017-11-06 00:00:00,4295,48490648
2017-11-06 01:00:00,3587,45052270
2017-11-06 02:00:00,3110,35026060
2017-11-06 03:00:00,2704,26296128
2017-11-06 04:00:00,2459,21605936
2017-11-06 05:00:00,2297,18576552
2017-11-06 06:00:00,2347,17075480
2017-11-06 07:00:00,2235,14512392
2017-11-06 08:00:00,2305,12252008
2017-11-06 09:00:00,2182,11707592
2017-11-06 10:00:00,2171,11638188
2017-11-06 11:00:00,5060,14300542
2017-11-06 12:00:00,3274,11702750
2017-11-06 13:00:00,4951,10208270
2017-11-06 14:00:00,10178,19235786
2017-11-06 15:00:00,8638,427518464
2017-11-06 16:00:00,11839,471524192
2017-11-06 17:00:00,9624,446869976
2017-11-06 18:00:00,7845,360837872
2017-11-06 19:00:00,6500,266893050
2017-11-06 20:00:00,6934,207432332
2017-11-06 21:00:00,5317,166557739
2017-11-06 22:00:00,3900,134711826
2017-11-06 23:00:00,3913,137367756
2017-11-07 00:00:00,3273,113739518
2017-11-07 01:00:00,2660,77958334
2017-11-07 02:00:00,2427,64069890
2017-11-07 03:00:00,2014,39328874
2017-11-07 04:00:00,1738,22788190
2017-11-07 05:00:00,1521,10294460
2017-11-07 06:00:00,1554,10181958
2017-11-07 07:00:00,1413,2059899
2017-11-07 08:00:00,5789,35564314
2017-11-07 09:00:00,1548,2403595
2017-11-07 10:00:00,1419,2256021
2017-11-07 11:00:00,1944,31654299
2017-11-07 12:00:00,1846,13969760
2017-11-07 13:00:00,8435,60860536
2017-11-07 14:00:00,7737,39154906
2017-11-07 15:00:00,6958,45452788
2017-11-07 16:00:00,1717,6089312
2017-11-07 17:00:00,1491,3019284
2017-11-07 18:00:00,2197,9102082
2017-11-07 19:00:00,12121,88580724
2017-11-07 20:00:00,7662,53257288
2017-11-07 21:00:00,20043,145305750
2017-11-07 22:00:00,1815,2703156
2017-11-07 23:00:00,1200,1962604
2017-11-08 00:00:00,2263,1941092
2017-11-08 01:00:00,2206,1853134
2017-11-08 02:00:00,2796,2251098
2017-11-08 03:00:00,2724,2202222
2017-11-08 04:00:00,1617,1486718
2017-11-08 05:00:00,1188,1396550
2017-11-08 06:00:00,1136,1310894
2017-11-08 07:00:00,1081,1236622
2017-11-08 08:00:00,1053,1297710
2017-11-08 09:00:00,1037,1155662
2017-11-08 10:00:00,1030,1130542
2017-11-08 11:00:00,1024,1116296
2017-11-08 12:00:00,1003,1103532
2017-11-08 13:00:00,990,1097212
2017-11-08 14:00:00,986,1094864
2017-11-08 15:00:00,975,1074624
2017-11-08 16:00:00,964,1069504
2017-11-08 17:00:00,957,1062336
2017-11-08 18:00:00,949,1054144
2017-11-08 19:00:00,941,1046826
2017-11-08 20:00:00,917,1028368
2017-11-08 21:00:00,899,1016054
2017-11-08 22:00:00,879,1004340
2017-11-08 23:00:00,865,995248
2017-11-09 00:00:00,855,987630
2017-11-09 01:00:00,841,978538
2017-11-09 02:00:00,821,871794
2017-11-09 03:00:00,807,860080
2017-11-09 04:00:00,764,817796
2017-11-09 05:00:00,757,811502
2017-11-09 06:00:00,750,804334
2017-11-09 07:00:00,742,796142
2017-11-09 08:00:00,671,725186
2017-11-09 09:00:00,662,717718
2017-11-09 10:00:00,656,712448
2017-11-09 11:00:00,653,709376
2017-11-09 12:00:00,648,704256
2017-11-09 13:00:00,640,696064
2017-11-09 14:00:00,632,687872
2017-11-09 15:00:00,627,682752
2017-11-09 16:00:00,75857,75915008
2017-11-09 17:00:00,814,1349376
2017-11-09 18:00:00,884,1151744
2017-11-09 19:00:00,880,1134088
2017-11-09 20:00:00,1017,1574672
2017-11-09 21:00:00,1400,2801368
2017-11-09 22:00:00,2498,6150872
2017-11-09 23:00:00,1953,4544216
2017-11-10 00:00:00,1882,4340440
2017-11-10 01:00:00,1898,5177520
2017-11-10 02:00:00,1857,5106140
2017-11-10 03:00:00,1692,4716396
2017-11-10 04:00:00,1641,4816100
2017-11-10 05:00:00,1528,4076580
2017-11-10 06:00:00,1454,3765044
2017-11-10 07:00:00,1516,4254064
2017-11-10 08:00:00,1331,3670096
2017-11-10 09:00:00,2802,13972516
2017-11-10 10:00:00,4001,28136292
2017-11-10 11:00:00,5806,26646556
2017-11-10 12:00:00,2016,11435268
2017-11-10 13:00:00,1940,7406660
2017-11-10 14:00:00,2096,6716536
2017-11-10 15:00:00,2590,5831112
2017-11-10 16:00:00,2718,5769128
2017-11-10 17:00:00,2611,5207672
2017-11-10 18:00:00,2520,4953224
2017-11-10 19:00:00,3041,5513824
2017-11-10 20:00:00,4731,78248904
2017-11-10 21:00:00,5217,78209076
2017-11-10 22:00:00,5357,78306028
2017-11-10 23:00:00,4986,77612100
2017-11-11 00:00:00,4800,77276028
2017-11-11 01:00:00,5250,77518876
2017-11-11 02:00:00,4878,68684996
2017-11-11 03:00:00,3743,53263236
2017-11-11 04:00:00,3476,44893720
2017-11-11 05:00:00,3165,37922692
2017-11-11 06:00:00,2782,25540484
2017-11-11 07:00:00,4082,22208800
2017-11-11 08:00:00,4511,17469748
2017-11-11 09:00:00,2960,8774628
2017-11-11 10:00:00,2067,4843900
2017-11-11 11:00:00,1968,3214940
2017-11-11 12:00:00,1990,2527620
2017-11-11 13:00:00,2257,3298724
2017-11-11 14:00:00,2262,2701920
2017-11-11 15:00:00,2146,2377636
2017-11-11 16:00:00,2117,3296040
2017-11-11 17:00:00,2204,2556772
2017-11-11 18:00:00,2159,2587266
2017-11-11 19:00:00,2124,2291224
2017-11-11 20:00:00,2153,2504212
2017-11-11 21:00:00,2121,2805608
2017-11-11 22:00:00,2120,2559088
2017-11-11 23:00:00,2135,2882172
2017-11-12 00:00:00,2125,2675572
2017-11-12 01:00:00,2097,2398444
2017-11-12 02:00:00,2109,2412828
2017-11-12 03:00:00,2105,2399040
2017-11-12 04:00:00,2103,2408528
2017-11-12 05:00:00,2083,2375808
2017-11-12 06:00:00,2093,2399932
2017-11-12 07:00:00,2087,2393336
2017-11-12 08:00:00,2054,2362688
2017-11-12 09:00:00,2098,2421628
2017-11-12 10:00:00,2036,2346472
2017-11-12 11:00:00,2024,2274888
2017-11-12 12:00:00,2027,2279580
2017-11-12 13:00:00,2080,2822408
2017-11-12 14:00:00,2072,3426556
2017-11-12 15:00:00,1989,2359956
2017-11-12 16:00:00,2186,3491304
2017-11-12 17:00:00,2371,3727476
2017-11-12 18:00:00,2016,3567668
2017-11-12 19:00:00,2041,3810244
2017-11-12 20:00:00,2120,4101536
2017-11-12 21:00:00,2065,4097012
2017-11-12 22:00:00,2049,3727920
2017-11-12 23:00:00,2059,3650264
2017-11-13 00:00:00,1808,3020548
2017-11-13 01:00:00,1762,2597496
2017-11-13 02:00:00,1697,2407572
2017-11-13 03:00:00,1632,2196948
2017-11-13 04:00:00,1631,2136600
2017-11-13 05:00:00,1559,2033448
2017-11-13 06:00:00,1549,1977736
2017-11-13 07:00:00,1590,1939060
2017-11-13 08:00:00,1662,1870788
2017-11-13 09:00:00,2375,4448280
2017-11-13 10:00:00,2598,6654160
2017-11-13 11:00:00,2724,5962440
2017-11-13 12:00:00,2678,20236836
2017-11-13 13:00:00,4434,7406624
2017-11-13 14:00:00,3319,4182564
2017-11-13 15:00:00,2744,27256748
2017-11-13 16:00:00,2819,33254784
2017-11-13 17:00:00,2594,24647388
2017-11-13 18:00:00,1954,9243133
2017-11-13 19:00:00,1783,7459132
2017-11-13 20:00:00,1646,6649400
2017-11-13 21:00:00,6049,18899516
2017-11-13 22:00:00,9446,67439378
2017-11-13 23:00:00,1577,7957068
2017-11-14 00:00:00,1530,8572480
2017-11-14 01:00:00,1383,7581756
2017-11-14 02:00:00,1230,3556056
2017-11-14 03:00:00,1294,3049672
2017-11-14 04:00:00,1132,2545320
2017-11-14 05:00:00,1020,2414940
2017-11-14 06:00:00,1070,2269248
2017-11-14 07:00:00,1094,2404696
2017-11-14 08:00:00,1157,2309936
2017-11-14 09:00:00,1299,3626684
2017-11-14 10:00:00,15935,116904712
2017-11-14 11:00:00,2069,6556564
2017-11-14 12:00:00,1537,3590568
2017-11-14 13:00:00,1670,4969496
2017-11-14 14:00:00,1754,5592880
2017-11-14 15:00:00,2355,8544736
2017-11-14 16:00:00,2217,9092372
2017-11-14 17:00:00,2084,8648636
2017-11-14 18:00:00,1892,5716100
2017-11-14 19:00:00,1582,4089932
2017-11-14 20:00:00,1505,3203448
2017-11-14 21:00:00,1504,3328260
2017-11-14 22:00:00,1341,2999756
2017-11-14 23:00:00,1165,3216832
2017-11-15 00:00:00,1148,3317820
2017-11-15 01:00:00,1026,2348860
2017-11-15 02:00:00,1019,3735076
2017-11-15 03:00:00,1049,4235264
2017-11-15 04:00:00,971,3742104
2017-11-15 05:00:00,865,1474800
2017-11-15 06:00:00,847,1323132
2017-11-15 07:00:00,871,1326708
2017-11-15 08:00:00,1037,5007732
2017-11-15 09:00:00,1031,3774748
2017-11-15 10:00:00,1090,7079632
2017-11-15 11:00:00,1747,11716592
2017-11-15 12:00:00,1269,4042680
2017-11-15 13:00:00,1652,12368536
2017-11-15 14:00:00,8583,65551012
2017-11-15 15:00:00,1132,5887288
2017-11-15 16:00:00,985,4344700
2017-11-15 17:00:00,1929,36950152
2017-11-15 18:00:00,2367,51301284
2017-11-15 19:00:00,3305,61931468
2017-11-15 20:00:00,2911,61827460
2017-11-15 21:00:00,3058,62298376
2017-11-15 22:00:00,4738,77558832
2017-11-15 23:00:00,2968,60195432
2017-11-16 00:00:00,2339,45563776
2017-11-16 01:00:00,1895,28985280
2017-11-16 02:00:00,1662,22024638
2017-11-16 03:00:00,1499,17432054
2017-11-16 04:00:00,1297,12085108
2017-11-16 05:00:00,1214,6716768
2017-11-16 06:00:00,955,4472728
2017-11-16 07:00:00,953,2620712
2017-11-16 08:00:00,970,2755364
2017-11-16 09:00:00,1145,3843184
2017-11-16 10:00:00,3879,10929958
2017-11-16 11:00:00,1814,17182384
2017-11-16 12:00:00,1811,11551050
2017-11-16 13:00:00,2114,10284900
2017-11-16 14:00:00,2505,10042682
2017-11-16 15:00:00,2716,21148897
2017-11-16 16:00:00,2670,14456822
2017-11-16 17:00:00,4977,32702858
2017-11-16 18:00:00,5440,38305008
2017-11-16 19:00:00,5415,40684764
2017-11-16 20:00:00,5314,40617728
2017-11-16 21:00:00,4576,33595400
2017-11-16 22:00:00,4823,27420448
2017-11-16 23:00:00,3162,13895368
2017-11-17 00:00:00,2662,13598120
2017-11-17 01:00:00,2535,12885761
2017-11-17 02:00:00,3634,17122044
2017-11-17 03:00:00,3915,19273509
2017-11-17 04:00:00,3064,13804710
2017-11-17 05:00:00,2067,9696253
2017-11-17 06:00:00,1585,6426448
2017-11-17 07:00:00,1541,6568516
2017-11-17 08:00:00,1443,6331028
2017-11-17 09:00:00,4231,28684452
2017-11-17 10:00:00,4105,35005792
2017-11-17 11:00:00,18235,143931248
2017-11-17 12:00:00,18366,138050865
2017-11-17 13:00:00,4893,29546380
2017-11-17 14:00:00,8361,53646552
2017-11-17 15:00:00,7339,41192222
2017-11-17 16:00:00,13143,89270940
2017-11-17 17:00:00,4788,22439432
2017-11-17 18:00:00,4401,26819272
2017-11-17 19:00:00,13502,89927232
2017-11-17 20:00:00,12083,79360760
2017-11-17 21:00:00,3886,14589268
2017-11-17 22:00:00,3629,12603224
2017-11-17 23:00:00,3557,11850200
2017-11-18 00:00:00,3315,10545840
2017-11-18 01:00:00,3172,9990380
2017-11-18 02:00:00,3941,11769138
2017-11-18 03:00:00,3746,10901282
2017-11-18 04:00:00,3135,8282238
2017-11-18 05:00:00,2712,6738516
2017-11-18 06:00:00,2666,6447476
2017-11-18 07:00:00,2529,6265864
2017-11-18 08:00:00,6410,37743136
2017-11-18 09:00:00,6262,37425472
2017-11-18 10:00:00,6244,37575572
2017-11-18 11:00:00,5925,36503312
2017-11-18 12:00:00,5041,30616236
2017-11-18 13:00:00,4400,26901664
2017-11-18 14:00:00,2477,10818892
2017-11-18 15:00:00,2057,8764178
2017-11-18 16:00:00,10160,73407687
2017-11-18 17:00:00,5612,39711397
2017-11-18 18:00:00,3755,24923800
2017-11-18 19:00:00,7755,25268678
2017-11-18 20:00:00,21446,150220314
2017-11-18 21:00:00,5086,11131156
2017-11-18 22:00:00,6065,10684698
2017-11-18 23:00:00,6039,9265442
2017-11-19 00:00:00,5374,8858542
2017-11-19 01:00:00,5896,6819030
2017-11-19 02:00:00,4751,5621444
2017-11-19 03:00:00,3814,5143778
2017-11-19 04:00:00,3572,4731668
2017-11-19 05:00:00,3593,4121332
2017-11-19 06:00:00,3462,3924588
2017-11-19 07:00:00,3562,4483132
2017-11-19 08:00:00,3505,4968148
2017-11-19 09:00:00,3566,5006608
2017-11-19 10:00:00,3475,5557616
2017-11-19 11:00:00,3574,4164488
2017-11-19 12:00:00,3461,4117780
2017-11-19 13:00:00,3549,3998832
2017-11-19 14:00:00,3430,3796420
2017-11-19 15:00:00,3647,5008468
2017-11-19 16:00:00,5847,8299822
2017-11-19 17:00:00,5968,8542800
2017-11-19 18:00:00,4763,7251610
2017-11-19 19:00:00,6820,17588548
2017-11-19 20:00:00,3639,6037140
2017-11-19 21:00:00,4995,6825858
2017-11-19 22:00:00,5515,6549468
2017-11-19 23:00:00,4196,7483580
2017-11-20 00:00:00,4378,7133120
2017-11-20 01:00:00,3841,6332834
2017-11-20 02:00:00,3297,6523437
2017-11-20 03:00:00,3012,5340222
2017-11-20 04:00:00,2996,5497672
2017-11-20 05:00:00,2920,4386670
2017-11-20 06:00:00,2777,3699092
2017-11-20 07:00:00,2954,8961594
2017-11-20 08:00:00,2692,7078778
2017-11-20 09:00:00,2813,7045924
2017-11-20 10:00:00,2699,6569614
2017-11-20 11:00:00,3047,8194348
2017-11-20 12:00:00,7645,72972108
2017-11-20 13:00:00,4727,30495376
2017-11-20 14:00:00,4200,20637736
2017-11-20 15:00:00,4458,19025336
2017-11-20 16:00:00,13201,30928536
2017-11-20 17:00:00,18713,62995392
2017-11-20 18:00:00,18061,63184352
2017-11-20 19:00:00,20245,60642776
2017-11-20 20:00:00,18223,54549260
2017-11-20 21:00:00,16960,47264176
2017-11-20 22:00:00,14973,29980104
2017-11-20 23:00:00,13774,22242720
2017-11-21 00:00:00,13021,20301408
2017-11-21 01:00:00,12524,19046684
2017-11-21 02:00:00,13739,20003592
2017-11-21 03:00:00,12193,17070636
2017-11-21 04:00:00,10139,15985636
2017-11-21 05:00:00,9555,15413668
2017-11-21 06:00:00,9149,14700220
2017-11-21 07:00:00,9367,14409340
2017-11-21 08:00:00,15588,19659844
2017-11-21 09:00:00,12189,17482120
2017-11-21 10:00:00,11991,20600576
2017-11-21 11:00:00,11754,23083016
2017-11-21 12:00:00,10955,18614273
2017-11-21 13:00:00,11824,28337804
2017-11-21 14:00:00,11666,22003556
2017-11-21 15:00:00,11149,19012428
2017-11-21 16:00:00,13157,22051748
2017-11-21 17:00:00,17868,126342116
2017-11-21 18:00:00,15380,60552540
2017-11-21 19:00:00,14989,56437160
2017-11-21 20:00:00,13312,45828960
2017-11-21 21:00:00,13563,42399300
2017-11-21 22:00:00,9649,20553976
2017-11-21 23:00:00,8626,15337260
2017-11-22 00:00:00,7870,13071516
2017-11-22 01:00:00,8749,12075664
2017-11-22 02:00:00,8532,13723796
2017-11-22 03:00:00,8237,13238176
2017-11-22 04:00:00,7995,12904456
2017-11-22 05:00:00,7626,11681768
2017-11-22 06:00:00,7427,11408128
2017-11-22 07:00:00,7214,11848244
2017-11-22 08:00:00,7717,13551420
2017-11-22 09:00:00,7651,13142500
2017-11-22 10:00:00,9065,20667928
2017-11-22 11:00:00,7701,13887320
2017-11-22 12:00:00,7602,14352220
2017-11-22 13:00:00,8530,17433337
2017-11-22 14:00:00,8072,18059511
2017-11-22 15:00:00,7843,20801922
2017-11-22 16:00:00,8380,27480712
2017-11-22 17:00:00,36757,236742172
2017-11-22 18:00:00,35065,223216840
2017-11-22 19:00:00,35116,223418592
2017-11-22 20:00:00,32285,201436366
2017-11-22 21:00:00,29156,174976000
2017-11-22 22:00:00,17581,83703128
2017-11-22 23:00:00,11411,28923328
2017-11-23 00:00:00,9139,19759864
2017-11-23 01:00:00,7728,14339944
2017-11-23 02:00:00,6931,11885224
2017-11-23 03:00:00,6217,10769164
2017-11-23 04:00:00,5733,9933912
2017-11-23 05:00:00,5474,9121008
2017-11-23 06:00:00,5090,8768464
2017-11-23 07:00:00,4895,8566280
2017-11-23 08:00:00,4897,8823364
2017-11-23 09:00:00,4711,9396608
2017-11-23 10:00:00,4705,9002416
2017-11-23 11:00:00,4611,8528440
2017-11-23 12:00:00,4692,8592090
2017-11-23 13:00:00,4416,7607228
2017-11-23 14:00:00,4370,7312325
2017-11-23 15:00:00,4244,7304296
2017-11-23 16:00:00,4191,7366348
2017-11-23 17:00:00,4391,12750220
2017-11-23 18:00:00,4432,10537728
2017-11-23 19:00:00,4839,15448756
2017-11-23 20:00:00,4697,11774816
2017-11-23 21:00:00,4694,10163876
2017-11-23 22:00:00,4667,10655876
2017-11-23 23:00:00,4528,13902580
2017-11-24 00:00:00,4572,20162804
2017-11-24 01:00:00,4447,17930748
2017-11-24 02:00:00,4681,8267392
2017-11-24 03:00:00,4798,15115568
2017-11-24 04:00:00,4634,10440732
2017-11-24 05:00:00,4439,7857400
2017-11-24 06:00:00,4507,7823684
2017-11-24 07:00:00,4419,7402900
2017-11-24 08:00:00,4635,9891604
2017-11-24 09:00:00,4312,7320468
2017-11-24 10:00:00,4248,7092728
2017-11-24 11:00:00,4307,30031728
2017-11-24 12:00:00,9866,15607192
2017-11-24 13:00:00,3923,7387196
2017-11-24 14:00:00,4494,12177488
2017-11-24 15:00:00,4522,10774296
2017-11-24 16:00:00,4194,9067188
2017-11-24 17:00:00,4010,8429052
2017-11-24 18:00:00,3603,6837796
2017-11-24 19:00:00,3279,5610828
2017-11-24 20:00:00,3189,5601884
2017-11-24 21:00:00,3163,5620696
2017-11-24 22:00:00,3119,5487640
2017-11-24 23:00:00,3006,5417724
2017-11-25 00:00:00,2867,4936152
2017-11-25 01:00:00,2809,4655720
2017-11-25 02:00:00,2779,4488220
2017-11-25 03:00:00,2790,4734924
2017-11-25 04:00:00,2746,4388596
2017-11-25 05:00:00,2658,4559672
2017-11-25 06:00:00,2720,4663284
2017-11-25 07:00:00,2607,4321008
2017-11-25 08:00:00,2564,4424476
2017-11-25 09:00:00,3947,11095232
2017-11-25 10:00:00,4127,11190116
2017-11-25 11:00:00,2838,5141764
2017-11-25 12:00:00,2881,5698648
2017-11-25 13:00:00,4181,17101036
2017-11-25 14:00:00,3706,13979363
2017-11-25 15:00:00,2836,6368226
2017-11-25 16:00:00,2589,4246590
2017-11-25 17:00:00,2707,4562306
2017-11-25 18:00:00,2575,4247147
2017-11-25 19:00:00,2710,5380400
2017-11-25 20:00:00,2844,8290566
2017-11-25 21:00:00,2947,9342108
2017-11-25 22:00:00,2781,9160440
2017-11-25 23:00:00,2788,8695916
2017-11-26 00:00:00,2968,8446724
2017-11-26 01:00:00,2806,8371712
2017-11-26 02:00:00,2595,7983224
2017-11-26 03:00:00,2471,7649664
2017-11-26 04:00:00,2457,7090100
2017-11-26 05:00:00,2327,7183468
2017-11-26 06:00:00,2258,3280696
2017-11-26 07:00:00,2180,2975180
2017-11-26 08:00:00,2177,3134612
2017-11-26 09:00:00,2220,3189400
2017-11-26 10:00:00,2348,3277898
2017-11-26 11:00:00,2367,4621914
2017-11-26 12:00:00,5056,30296944
2017-11-26 13:00:00,7608,49451956
2017-11-26 14:00:00,7676,53424972
2017-11-26 15:00:00,9635,65318560
2017-11-26 16:00:00,9416,61518684
2017-11-26 17:00:00,9512,64056972
2017-11-26 18:00:00,8279,56007580
2017-11-26 19:00:00,7578,54952690
2017-11-26 20:00:00,6498,46019608
2017-11-26 21:00:00,5920,45517035
2017-11-26 22:00:00,6182,42530907
2017-11-26 23:00:00,3738,22162408
2017-11-27 00:00:00,3022,10526102
2017-11-27 01:00:00,3418,10452556
2017-11-27 02:00:00,3168,7948600
2017-11-27 03:00:00,2703,5540164
2017-11-27 04:00:00,2424,4273144
2017-11-27 05:00:00,2206,3193376
2017-11-27 06:00:00,2083,2868344
2017-11-27 07:00:00,2291,4733768
2017-11-27 08:00:00,2272,4711896
2017-11-27 09:00:00,2455,6944272
2017-11-27 10:00:00,2188,9851560
2017-11-27 11:00:00,2795,15630776
2017-11-27 12:00:00,3952,16389372
2017-11-27 13:00:00,6503,30723568
2017-11-27 14:00:00,3892,23172404
2017-11-27 15:00:00,4337,23643464
2017-11-27 16:00:00,4880,24704496
2017-11-27 17:00:00,3974,23130488
2017-11-27 18:00:00,3756,21963192
2017-11-27 19:00:00,4429,25342894
2017-11-27 20:00:00,4475,25714626
2017-11-27 21:00:00,4423,26104854
2017-11-27 22:00:00,3786,21814932
2017-11-27 23:00:00,3305,19144044
2017-11-28 00:00:00,2897,14707692
2017-11-28 01:00:00,2327,10718700
2017-11-28 02:00:00,2278,10000516
2017-11-28 03:00:00,2075,9396004
2017-11-28 04:00:00,2053,9196676
2017-11-28 05:00:00,2050,9110804
2017-11-28 06:00:00,1987,8932728
2017-11-28 07:00:00,2012,8912392
2017-11-28 08:00:00,2222,12770472
2017-11-28 09:00:00,2475,13038576
2017-11-28 10:00:00,5067,16868168
2017-11-28 11:00:00,4355,31323830
2017-11-28 12:00:00,2736,32733884
2017-11-28 13:00:00,2733,18640488
2017-11-28 14:00:00,3447,16213880
2017-11-28 15:00:00,2970,22465120
2017-11-28 16:00:00,3015,41807016
2017-11-28 17:00:00,13102,47950261
2017-11-28 18:00:00,13252,47229993
2017-11-28 19:00:00,9812,31824608
2017-11-28 20:00:00,4619,36361800
2017-11-28 21:00:00,3097,31043196
2017-11-28 22:00:00,2617,19933324
2017-11-28 23:00:00,2906,19109632
2017-11-29 00:00:00,2620,13370164
2017-11-29 01:00:00,2510,12521656
2017-11-29 02:00:00,2199,10630908
2017-11-29 03:00:00,2202,10253524
2017-11-29 04:00:00,3214,10718904
2017-11-29 05:00:00,2281,10474152
2017-11-29 06:00:00,2217,10369328
2017-11-29 07:00:00,2261,10460772
2017-11-29 08:00:00,2200,10395212
2017-11-29 09:00:00,3008,11374412
2017-11-29 10:00:00,2996,11911604
2017-11-29 11:00:00,4009,23127620
2017-11-29 12:00:00,3048,13712628
2017-11-29 13:00:00,4421,25219740
2017-11-29 14:00:00,3835,20736228
2017-11-29 15:00:00,3832,21071679
2017-11-29 16:00:00,4893,25948434
2017-11-29 17:00:00,3658,21233558
2017-11-29 18:00:00,3642,19971080
2017-11-29 19:00:00,3556,19145796
2017-11-29 20:00:00,3164,18739492
2017-11-29 21:00:00,3197,20749992
2017-11-29 22:00:00,3029,19109428
2017-11-29 23:00:00,2930,18567572
2017-11-30 00:00:00,2804,17654964
2017-11-30 01:00:00,2699,16988160
2017-11-30 02:00:00,2491,16035100
2017-11-30 03:00:00,2988,15430172
2017-11-30 04:00:00,2250,14424036
2017-11-30 05:00:00,2161,13865428
2017-11-30 06:00:00,2077,13649296
2017-11-30 07:00:00,1876,12502980
2017-11-30 08:00:00,1843,14106688
2017-11-30 09:00:00,2118,20107444
2017-11-30 10:00:00,6232,31914208
2017-11-30 11:00:00,17021,52412384
2017-11-30 12:00:00,16142,50225428
2017-11-30 13:00:00,7857,32360392
2017-11-30 14:00:00,2865,29876656
2017-11-30 15:00:00,3747,31385852
2017-11-30 16:00:00,3027,26859724
2017-11-30 17:00:00,2413,28254892
2017-11-30 18:00:00,4739,29110980
2017-11-30 19:00:00,4585,23245364
2017-11-30 20:00:00,4652,22636868
2017-11-30 21:00:00,4547,22078804
2017-11-30 22:00:00,4501,21617348
2017-11-30 23:00:00,4529,24180564
2017-12-01 00:00:00,4416,23358284
2017-12-01 01:00:00,4487,23153796
2017-12-01 02:00:00,4254,23052984
2017-12-01 03:00:00,3765,23140328
2017-12-01 04:00:00,2992,22286732
2017-12-01 05:00:00,2564,22417072
2017-12-01 06:00:00,2216,21751694
2017-12-01 07:00:00,2067,20986186
2017-12-01 08:00:00,1885,20455102
2017-12-01 09:00:00,1949,20492422
2017-12-01 10:00:00,2347,29124714
2017-12-01 11:00:00,2959,32984534
2017-12-01 12:00:00,18202,60312550
2017-12-01 13:00:00,18449,79248970
2017-12-01 14:00:00,20169,81055098
2017-12-01 15:00:00,19969,71269838
2017-12-01 16:00:00,12342,60989386
2017-12-01 17:00:00,10108,47746612
2017-12-01 18:00:00,8485,42309888
2017-12-01 19:00:00,8455,41765408
2017-12-01 20:00:00,8171,40953708
2017-12-01 21:00:00,8039,38767576
2017-12-01 22:00:00,6892,36130256
2017-12-01 23:00:00,6177,35844308
2017-12-02 00:00:00,4975,31020564
2017-12-02 01:00:00,4627,29976772
2017-12-02 02:00:00,4435,29299804
2017-12-02 03:00:00,4263,28660260
2017-12-02 04:00:00,4214,28266704
2017-12-02 05:00:00,4149,28064832
2017-12-02 06:00:00,4097,27647120
2017-12-02 07:00:00,3993,27329004
2017-12-02 08:00:00,4586,27954840
2017-12-02 09:00:00,4117,28552028
2017-12-02 10:00:00,4650,31013388
2017-12-02 11:00:00,4113,27160280
2017-12-02 12:00:00,4050,26809884
2017-12-02 13:00:00,4149,27014747
2017-12-02 14:00:00,4100,26506396
2017-12-02 15:00:00,4213,26680543
2017-12-02 16:00:00,4238,26604192
2017-12-02 17:00:00,4192,26474480
2017-12-02 18:00:00,4173,26387532
2017-12-02 19:00:00,4027,26098461
2017-12-02 20:00:00,3938,25997380
2017-12-02 21:00:00,4873,26777108
2017-12-02 22:00:00,4019,26382608
2017-12-02 23:00:00,3862,26000868
2017-12-03 00:00:00,3909,26265532
2017-12-03 01:00:00,3823,25608264
2017-12-03 02:00:00,3821,25187468
2017-12-03 03:00:00,4749,25365944
2017-12-03 04:00:00,4076,24313728
2017-12-03 05:00:00,3631,23406320
2017-12-03 06:00:00,3555,23008524
2017-12-03 07:00:00,3512,22933096
2017-12-03 08:00:00,3546,23169704
2017-12-03 09:00:00,3489,22427368
2017-12-03 10:00:00,3363,21740116
2017-12-03 11:00:00,3459,21564196
2017-12-03 12:00:00,3427,21191828
2017-12-03 13:00:00,5312,21793076
2017-12-03 14:00:00,6603,22440380
2017-12-03 15:00:00,6638,22638564
2017-12-03 16:00:00,6606,21845336
2017-12-03 17:00:00,6811,23355588
2017-12-03 18:00:00,6840,22889624
2017-12-03 19:00:00,6644,22002612
2017-12-03 20:00:00,6695,21756220
2017-12-03 21:00:00,7761,24585528
2017-12-03 22:00:00,6258,21701540
2017-12-03 23:00:00,5797,21943476
2017-12-04 00:00:00,6023,21260276
2017-12-04 01:00:00,5229,20247788
2017-12-04 02:00:00,5715,20050964
2017-12-04 03:00:00,5531,19656164
2017-12-04 04:00:00,5401,19678432
2017-12-04 05:00:00,5157,18834208
2017-12-04 06:00:00,5103,18645324
2017-12-04 07:00:00,5044,19104010
2017-12-04 08:00:00,5287,19311764
2017-12-04 09:00:00,5185,19656184
2017-12-04 10:00:00,5707,20652684
2017-12-04 11:00:00,6271,21910680
2017-12-04 12:00:00,6205,23545683
2017-12-04 13:00:00,6071,21968344
2017-12-04 14:00:00,6975,26970676
2017-12-04 15:00:00,6683,31202456
2017-12-04 16:00:00,7177,30820332
2017-12-04 17:00:00,7448,38485728
2017-12-04 18:00:00,6798,33108844
2017-12-04 19:00:00,6072,27629336
2017-12-04 20:00:00,5938,27899716
2017-12-04 21:00:00,6183,29798148
2017-12-04 22:00:00,5684,24771432
2017-12-04 23:00:00,5678,24167924
2017-12-05 00:00:00,5626,23837268
2017-12-05 01:00:00,5500,22712876
2017-12-05 02:00:00,5390,21355956
2017-12-05 03:00:00,5182,20804520
2017-12-05 04:00:00,5046,20467208
2017-12-05 05:00:00,4872,20020008
2017-12-05 06:00:00,4651,19567052
2017-12-05 07:00:00,5116,20792094
2017-12-05 08:00:00,4308,23699146
2017-12-05 09:00:00,9751,68180166
2017-12-05 10:00:00,9754,74943376
2017-12-05 11:00:00,9471,72294088
2017-12-05 12:00:00,3817,28384356
2017-12-05 13:00:00,4454,28526372
2017-12-05 14:00:00,4123,22596292
2017-12-05 15:00:00,4144,19556480
2017-12-05 16:00:00,5948,32743428
2017-12-05 17:00:00,6666,38215698
2017-12-05 18:00:00,6352,40471362
2017-12-05 19:00:00,6598,30393990
2017-12-05 20:00:00,8826,35471896
2017-12-05 21:00:00,8793,28124916
2017-12-05 22:00:00,3486,18195334
2017-12-05 23:00:00,3820,19815656
2017-12-06 00:00:00,3714,19668960
2017-12-06 01:00:00,3615,19215456
2017-12-06 02:00:00,3334,17897356
2017-12-06 03:00:00,3038,16618272
2017-12-06 04:00:00,2877,16053612
2017-12-06 05:00:00,2977,16986032
2017-12-06 06:00:00,3586,26120592
2017-12-06 07:00:00,3578,25785852
2017-12-06 08:00:00,4301,20935464
2017-12-06 09:00:00,13492,49175852
2017-12-06 10:00:00,12954,59911848
2017-12-06 11:00:00,3666,21355971
2017-12-06 12:00:00,4635,23899078
2017-12-06 13:00:00,6318,38074985
2017-12-06 14:00:00,5220,36442650
2017-12-06 15:00:00,4200,25760757
2017-12-06 16:00:00,4577,25120876
2017-12-06 17:00:00,3801,20683760
2017-12-06 18:00:00,3950,28517180
2017-12-06 19:00:00,3283,18804380
2017-12-06 20:00:00,3181,17819748
2017-12-06 21:00:00,4840,31374792
2017-12-06 22:00:00,2789,16827404
2017-12-06 23:00:00,5996,21992308
2017-12-07 00:00:00,5927,23469468
2017-12-07 01:00:00,4618,19506612
2017-12-07 02:00:00,3846,17182460
2017-12-07 03:00:00,3660,22772500
2017-12-07 04:00:00,3709,24519660
2017-12-07 05:00:00,3569,25937536
2017-12-07 06:00:00,3601,29914712
2017-12-07 07:00:00,3657,33936164
2017-12-07 08:00:00,3879,39062008
2017-12-07 09:00:00,4799,50952464
2017-12-07 10:00:00,5539,46978596
2017-12-07 11:00:00,5829,41560120
2017-12-07 12:00:00,5341,35126100
2017-12-07 13:00:00,7170,42278116
2017-12-07 14:00:00,7377,40422944
2017-12-07 15:00:00,5617,29613216
2017-12-07 16:00:00,5484,39290788
2017-12-07 17:00:00,9356,70390277
2017-12-07 18:00:00,10678,79251049
2017-12-07 19:00:00,10490,75383412
2017-12-07 20:00:00,10390,71801448
2017-12-07 21:00:00,9806,64181420
2017-12-07 22:00:00,9468,60521032
2017-12-07 23:00:00,8380,50559744
2017-12-08 00:00:00,8515,52667900
2017-12-08 01:00:00,8714,52501324
2017-12-08 02:00:00,7937,50198964
2017-12-08 03:00:00,6438,40828860
2017-12-08 04:00:00,5174,29254484
2017-12-08 05:00:00,4385,21384540
2017-12-08 06:00:00,3861,19335340
2017-12-08 07:00:00,3593,17135400
2017-12-08 08:00:00,3495,14561184
2017-12-08 09:00:00,4236,15827240
2017-12-08 10:00:00,3789,12558736
2017-12-08 11:00:00,4103,37767216
2017-12-08 12:00:00,4697,68378734
2017-12-08 13:00:00,4177,31367958
2017-12-08 14:00:00,3859,14028018
2017-12-08 15:00:00,3634,61218727
2017-12-08 16:00:00,4272,18952688
2017-12-08 17:00:00,4252,39305508
2017-12-08 18:00:00,4412,38909484
2017-12-08 19:00:00,5977,36498120
2017-12-08 20:00:00,7702,56350356
2017-12-08 21:00:00,7492,56474316
2017-12-08 22:00:00,7194,53028124
2017-12-08 23:00:00,7502,54500972
2017-12-09 00:00:00,7276,51619872
2017-12-09 01:00:00,6816,45539112
2017-12-09 02:00:00,5957,39339368
2017-12-09 03:00:00,5114,32065032
2017-12-09 04:00:00,4357,25981560
2017-12-09 05:00:00,3571,19899552
2017-12-09 06:00:00,2456,12308088
2017-12-09 07:00:00,2202,8592392
2017-12-09 08:00:00,1820,5767448
2017-12-09 09:00:00,2006,6090088
2017-12-09 10:00:00,2119,6646880
2017-12-09 11:00:00,1939,5966540
2017-12-09 12:00:00,1984,7609156
2017-12-09 13:00:00,2347,7327964
2017-12-09 14:00:00,2002,8587764
2017-12-09 15:00:00,2099,6730908
2017-12-09 16:00:00,1907,5678604
2017-12-09 17:00:00,1615,4219068
2017-12-09 18:00:00,1606,4193068
2017-12-09 19:00:00,1591,4132376
2017-12-09 20:00:00,1589,4109008
2017-12-09 21:00:00,1666,4262960
2017-12-09 22:00:00,1570,4121256
2017-12-09 23:00:00,1580,4131520
2017-12-10 00:00:00,1576,5016256
2017-12-10 01:00:00,1658,6890296
2017-12-10 02:00:00,1568,5445176
2017-12-10 03:00:00,1478,4043824
2017-12-10 04:00:00,1523,4914224
2017-12-10 05:00:00,1482,4126552
2017-12-10 06:00:00,1438,3846400
2017-12-10 07:00:00,1420,3581208
2017-12-10 08:00:00,1456,4434936
2017-12-10 09:00:00,1514,5423456
2017-12-10 10:00:00,1416,4131728
2017-12-10 11:00:00,1369,3411880
2017-12-10 12:00:00,1203,2983912
2017-12-10 13:00:00,1205,2847736
2017-12-10 14:00:00,1120,2651128
2017-12-10 15:00:00,1130,2686952
2017-12-10 16:00:00,1049,2671904
2017-12-10 17:00:00,1140,3522608
2017-12-10 18:00:00,1206,3577952
2017-12-10 19:00:00,1149,3429336
2017-12-10 20:00:00,1143,3423680
2017-12-10 21:00:00,1173,6234728
2017-12-10 22:00:00,1251,5266624
2017-12-10 23:00:00,1743,56877896
2017-12-11 00:00:00,1223,8835616
2017-12-11 01:00:00,1268,5648864
2017-12-11 02:00:00,1320,4559032
2017-12-11 03:00:00,1107,4107328
2017-12-11 04:00:00,1144,3829088
2017-12-11 05:00:00,1091,3749632
2017-12-11 06:00:00,1055,3748960
2017-12-11 07:00:00,1100,3770296
2017-12-11 08:00:00,1076,6923288
2017-12-11 09:00:00,1744,6895128
2017-12-11 10:00:00,1850,7769622
2017-12-11 11:00:00,1967,15113336
2017-12-11 12:00:00,1992,20536972
2017-12-11 13:00:00,3494,26639668
2017-12-11 14:00:00,4352,9122560
2017-12-11 15:00:00,4267,8337506
2017-12-11 16:00:00,4544,10560809
2017-12-11 17:00:00,10229,55520346
2017-12-11 18:00:00,10212,56142208
2017-12-11 19:00:00,9915,57049248
2017-12-11 20:00:00,9583,56245128
2017-12-11 21:00:00,11721,54069680
2017-12-11 22:00:00,11372,51817624
2017-12-11 23:00:00,10867,48280784
2017-12-12 00:00:00,10743,47310640
2017-12-12 01:00:00,10145,42213928
2017-12-12 02:00:00,9536,37043680
2017-12-12 03:00:00,7427,20089040
2017-12-12 04:00:00,5829,8601924
2017-12-12 05:00:00,5308,6068680
2017-12-12 06:00:00,4770,5107120
2017-12-12 07:00:00,3954,4680500
2017-12-12 08:00:00,3533,4432972
2017-12-12 09:00:00,3313,4279984
2017-12-12 10:00:00,4031,11091640
2017-12-12 11:00:00,3800,10213940
2017-12-12 12:00:00,3313,8210266
2017-12-12 13:00:00,3271,5251184
2017-12-12 14:00:00,3429,12568128
2017-12-12 15:00:00,3536,7337056
2017-12-12 16:00:00,11637,437421492
2017-12-12 17:00:00,11465,445358694
2017-12-12 18:00:00,11419,442916696
2017-12-12 19:00:00,10134,410147040
2017-12-12 20:00:00,8530,336618096
2017-12-12 21:00:00,7098,285472072
2017-12-12 22:00:00,6205,237022276
2017-12-12 23:00:00,5298,201828216
2017-12-13 00:00:00,4748,169090028
2017-12-13 01:00:00,3973,121561856
2017-12-13 02:00:00,3664,91700504
2017-12-13 03:00:00,2931,54933688
2017-12-13 04:00:00,2267,35188152
2017-12-13 05:00:00,2375,34255280
2017-12-13 06:00:00,1837,14202104
2017-12-13 07:00:00,1795,14145192
2017-12-13 08:00:00,2232,12934856
2017-12-13 09:00:00,1991,7773496
2017-12-13 10:00:00,3132,19379468
2017-12-13 11:00:00,3807,17349308
2017-12-13 12:00:00,6238,13572844
2017-12-13 13:00:00,5808,13476094
2017-12-13 14:00:00,5740,16464320
2017-12-13 15:00:00,5957,17929224
2017-12-13 16:00:00,7701,33099520
2017-12-13 17:00:00,7541,38912992
2017-12-13 18:00:00,7470,37930212
2017-12-13 19:00:00,7261,38446204
2017-12-13 20:00:00,7242,45551108
2017-12-13 21:00:00,6559,44999020
2017-12-13 22:00:00,6448,46803284
2017-12-13 23:00:00,5634,27135140
2017-12-14 00:00:00,5192,12442436
2017-12-14 01:00:00,5161,11505652
2017-12-14 02:00:00,4942,10333836
2017-12-14 03:00:00,5048,11448140
2017-12-14 04:00:00,4808,8322868
2017-12-14 05:00:00,4392,7248252
2017-12-14 06:00:00,3984,6744052
2017-12-14 07:00:00,3920,6658124
2017-12-14 08:00:00,3862,6607780
2017-12-14 09:00:00,4279,9701764
2017-12-14 10:00:00,4512,10178140
2017-12-14 11:00:00,3992,8610764
2017-12-14 12:00:00,4489,11254428
2017-12-14 13:00:00,4905,14043844
2017-12-14 14:00:00,4040,8362420
2017-12-14 15:00:00,4060,9819052
2017-12-14 16:00:00,3854,15066884
2017-12-14 17:00:00,3680,11493324
2017-12-14 18:00:00,4087,18034068
2017-12-14 19:00:00,3446,7655572
2017-12-14 20:00:00,3364,7594196
2017-12-14 21:00:00,3407,8874524
2017-12-14 22:00:00,3276,7857908
2017-12-14 23:00:00,3726,8952604
2017-12-15 00:00:00,3107,7658884
2017-12-15 01:00:00,4088,9399892
2017-12-15 02:00:00,4019,9174900
2017-12-15 03:00:00,2927,6910044
2017-12-15 04:00:00,2892,6658772
2017-12-15 05:00:00,2517,6310756
2017-12-15 06:00:00,2532,6118868
2017-12-15 07:00:00,2496,5948132
2017-12-15 08:00:00,2488,6060108
2017-12-15 09:00:00,2745,6493972
2017-12-15 10:00:00,3117,8407388
2017-12-15 11:00:00,2532,10039820
2017-12-15 12:00:00,6275,38101940
2017-12-15 13:00:00,6141,37288252
2017-12-15 14:00:00,6285,43853420
2017-12-15 15:00:00,6230,38212876
2017-12-15 16:00:00,5898,37053860
2017-12-15 17:00:00,6424,44358180
2017-12-15 18:00:00,5978,45301660
2017-12-15 19:00:00,5390,42143108
2017-12-15 20:00:00,4521,32732980
2017-12-15 21:00:00,3927,27064844
2017-12-15 22:00:00,3201,19766780
2017-12-15 23:00:00,2302,12679476
2017-12-16 00:00:00,1742,9710524
2017-12-16 01:00:00,1727,9038092
2017-12-16 02:00:00,1680,8090468
2017-12-16 03:00:00,2213,16277740
2017-12-16 04:00:00,1716,8769772
2017-12-16 05:00:00,1630,8071372
2017-12-16 06:00:00,1751,9904300
2017-12-16 07:00:00,1317,6307980
2017-12-16 08:00:00,1460,6926412
2017-12-16 09:00:00,1231,4657356
2017-12-16 10:00:00,1347,4479036
2017-12-16 11:00:00,7657,63677168
2017-12-16 12:00:00,17644,144892716
2017-12-16 13:00:00,17609,143971908
2017-12-16 14:00:00,17743,146260804
2017-12-16 15:00:00,17840,146340172
2017-12-16 16:00:00,17479,143152396
2017-12-16 17:00:00,15857,130616844
2017-12-16 18:00:00,15652,128178668
2017-12-16 19:00:00,14401,120088748
2017-12-16 20:00:00,11828,97623980
2017-12-16 21:00:00,8051,67763372
2017-12-16 22:00:00,6097,52309372
2017-12-16 23:00:00,4405,38636060
2017-12-17 00:00:00,2373,22498780
2017-12-17 01:00:00,1166,12351548
2017-12-17 02:00:00,1132,12339260
2017-12-17 03:00:00,1130,12280800
2017-12-17 04:00:00,1108,12254176
2017-12-17 05:00:00,998,12197344
2017-12-17 06:00:00,1009,11759072
2017-12-17 07:00:00,945,11841844
2017-12-17 08:00:00,960,11833228
2017-12-17 09:00:00,971,11761180
2017-12-17 10:00:00,937,11814460
2017-12-17 11:00:00,1056,12054428
2017-12-17 12:00:00,1112,12881348
2017-12-17 13:00:00,4039,15771772
2017-12-17 14:00:00,3903,14851392
2017-12-17 15:00:00,3719,13691392
2017-12-17 16:00:00,3667,13417184
2017-12-17 17:00:00,3916,13662024
2017-12-17 18:00:00,3869,13594840
2017-12-17 19:00:00,3602,13285520
2017-12-17 20:00:00,3425,13323680
2017-12-17 21:00:00,2953,13130712
2017-12-17 22:00:00,2237,12365744
2017-12-17 23:00:00,1872,12104892
2017-12-18 00:00:00,1558,11893812
2017-12-18 01:00:00,1238,11675792
2017-12-18 02:00:00,1056,11405276
2017-12-18 03:00:00,997,11302160
2017-12-18 04:00:00,957,11226624
2017-12-18 05:00:00,947,11196192
2017-12-18 06:00:00,950,11194672
2017-12-18 07:00:00,1003,11173152
2017-12-18 08:00:00,1013,11459968
2017-12-18 09:00:00,1160,12752960
2017-12-18 10:00:00,1546,20394776
2017-12-18 11:00:00,1186,12069392
2017-12-18 12:00:00,1222,12771120
2017-12-18 13:00:00,1252,12653264
2017-12-18 14:00:00,1272,13284408
2017-12-18 15:00:00,11530,21025064
2017-12-18 16:00:00,12490,27730983
2017-12-18 17:00:00,13406,31813404
2017-12-18 18:00:00,15408,34077584
2017-12-18 19:00:00,14360,31022522
2017-12-18 20:00:00,12181,23342646
2017-12-18 21:00:00,13714,21709094
2017-12-18 22:00:00,12041,19879496
2017-12-18 23:00:00,9848,23708028
2017-12-19 00:00:00,8086,16727288
2017-12-19 01:00:00,6419,15355748
2017-12-19 02:00:00,5134,13709076
2017-12-19 03:00:00,4256,12994528
2017-12-19 04:00:00,3440,12313088
2017-12-19 05:00:00,3213,12122316
2017-12-19 06:00:00,3147,12096024
2017-12-19 07:00:00,3036,11981068
2017-12-19 08:00:00,3766,17815460
2017-12-19 09:00:00,3218,13906612
2017-12-19 10:00:00,3017,12884520
2017-12-19 11:00:00,3051,13956348
2017-12-19 12:00:00,3721,20104384
2017-12-19 13:00:00,3276,18601256
2017-12-19 14:00:00,4062,48476464
2017-12-19 15:00:00,4208,53243920
2017-12-19 16:00:00,3889,47559492
2017-12-19 17:00:00,3538,37192456
2017-12-19 18:00:00,2774,15168528
2017-12-19 19:00:00,2462,12824152
2017-12-19 20:00:00,2606,15154032
2017-12-19 21:00:00,2627,16792960
2017-12-19 22:00:00,2268,14417160
2017-12-19 23:00:00,2330,16095488
2017-12-20 00:00:00,1965,15615952
2017-12-20 01:00:00,1735,14533432
2017-12-20 02:00:00,1543,14115600
2017-12-20 03:00:00,1438,13992104
2017-12-20 04:00:00,1325,13770784
2017-12-20 05:00:00,1234,13485016
2017-12-20 06:00:00,1249,13585240
2017-12-20 07:00:00,1190,13554000
2017-12-20 08:00:00,1185,13946672
2017-12-20 09:00:00,1582,17670664
2017-12-20 10:00:00,2939,25466188
2017-12-20 11:00:00,2094,18166160
2017-12-20 12:00:00,1851,16510328
2017-12-20 13:00:00,1878,23134224
2017-12-20 14:00:00,8217,433310200
2017-12-20 15:00:00,9820,437421296
2017-12-20 16:00:00,8221,365633716
2017-12-20 17:00:00,6759,317898458
2017-12-20 18:00:00,6241,286142980
2017-12-20 19:00:00,7898,262442648
2017-12-20 20:00:00,7656,254326648
2017-12-20 21:00:00,7388,245902444
2017-12-20 22:00:00,6870,209158280
2017-12-20 23:00:00,6407,169705520
2017-12-21 00:00:00,5836,144775128
2017-12-21 01:00:00,5646,136489784
2017-12-21 02:00:00,5065,107530112
2017-12-21 03:00:00,4702,82960740
2017-12-21 04:00:00,4264,62307244
2017-12-21 05:00:00,3836,33565392
2017-12-21 06:00:00,3520,20974288
2017-12-21 07:00:00,3435,16620520
2017-12-21 08:00:00,3733,19437880
2017-12-21 09:00:00,3731,19709368
2017-12-21 10:00:00,5761,40957152
2017-12-21 11:00:00,3045,17280368
2017-12-21 12:00:00,4333,37302728
2017-12-21 13:00:00,2986,17300528
2017-12-21 14:00:00,3116,16918528
2017-12-21 15:00:00,2970,17088104
2017-12-21 16:00:00,5113,22081028
2017-12-21 17:00:00,5096,19294796
2017-12-21 18:00:00,4365,19594704
2017-12-21 19:00:00,4209,18341916
2017-12-21 20:00:00,3847,17010204
2017-12-21 21:00:00,3618,16482532
2017-12-21 22:00:00,3255,16093140
2017-12-21 23:00:00,2954,16124432
2017-12-22 00:00:00,2319,15618012
2017-12-22 01:00:00,2190,15563396
2017-12-22 02:00:00,1853,15111968
2017-12-22 03:00:00,1705,14922880
2017-12-22 04:00:00,1684,14938136
2017-12-22 05:00:00,1545,14827832
2017-12-22 06:00:00,1572,14881048
2017-12-22 07:00:00,1474,14838060
2017-12-22 08:00:00,1493,15076456
2017-12-22 09:00:00,1445,15185666
2017-12-22 10:00:00,1533,16526392
2017-12-22 11:00:00,1469,16435720
2017-12-22 12:00:00,1614,17042952
2017-12-22 13:00:00,2087,18004144
2017-12-22 14:00:00,3621,18738120
2017-12-22 15:00:00,4776,19062136
2017-12-22 16:00:00,16015,96003042
2017-12-22 17:00:00,20007,122310456
2017-12-22 18:00:00,22398,121816960
2017-12-22 19:00:00,21163,127747794
2017-12-22 20:00:00,15036,71922192
2017-12-22 21:00:00,14366,61763970
2017-12-22 22:00:00,11161,38305194
2017-12-22 23:00:00,9424,28284564
2017-12-23 00:00:00,10071,23884968
2017-12-23 01:00:00,9736,21476792
2017-12-23 02:00:00,8801,21087632
2017-12-23 03:00:00,8295,18588564
2017-12-23 04:00:00,8228,18319216
2017-12-23 05:00:00,8128,18001464
2017-12-23 06:00:00,7856,17591848
2017-12-23 07:00:00,7686,17645240
2017-12-23 08:00:00,7594,18057720
2017-12-23 09:00:00,13228,22032275
2017-12-23 10:00:00,13967,21365096
2017-12-23 11:00:00,13933,21611732
2017-12-23 12:00:00,13850,21476828
2017-12-23 13:00:00,13989,21821268
2017-12-23 14:00:00,13807,21563660
2017-12-23 15:00:00,14754,21267376
2017-12-23 16:00:00,14619,21539804
2017-12-23 17:00:00,14594,20919818
2017-12-23 18:00:00,14459,20559720
2017-12-23 19:00:00,14361,20812602
2017-12-23 20:00:00,14458,21338419
2017-12-23 21:00:00,14152,18916086
2017-12-23 22:00:00,14020,18246092
2017-12-23 23:00:00,13698,11941336
2017-12-24 00:00:00,13456,11366664
2017-12-24 01:00:00,13369,12274768
2017-12-24 02:00:00,13068,11585552
2017-12-24 03:00:00,13125,12618369
2017-12-24 04:00:00,12633,11872389
2017-12-24 05:00:00,12085,10627349
2017-12-24 06:00:00,11859,10250748
2017-12-24 07:00:00,12753,16052083
2017-12-24 08:00:00,12444,14933639
2017-12-24 09:00:00,11087,10458992
2017-12-24 10:00:00,10507,9707360
2017-12-24 11:00:00,10177,9571500
2017-12-24 12:00:00,9805,9654260
2017-12-24 13:00:00,9427,9184404
2017-12-24 14:00:00,9368,10241424
2017-12-24 15:00:00,9387,9249508
2017-12-24 16:00:00,8840,9011640
2017-12-24 17:00:00,8687,9313820
2017-12-24 18:00:00,8502,8858304
2017-12-24 19:00:00,8403,10327656
2017-12-24 20:00:00,8029,8375544
2017-12-24 21:00:00,7808,8076756
2017-12-24 22:00:00,7683,8272796
2017-12-24 23:00:00,7366,7835596
2017-12-25 00:00:00,7185,7748740
2017-12-25 01:00:00,6958,7543356
2017-12-25 02:00:00,6791,7451952
2017-12-25 03:00:00,6589,7191680
2017-12-25 04:00:00,6451,7114320
2017-12-25 05:00:00,6257,6907456
2017-12-25 06:00:00,6064,6727556
2017-12-25 07:00:00,5930,6650688
2017-12-25 08:00:00,5683,6409924
2017-12-25 09:00:00,5613,6436080
2017-12-25 10:00:00,5492,6476644
2017-12-25 11:00:00,7109,9864476
2017-12-25 12:00:00,6818,10103908
2017-12-25 13:00:00,6382,9449028
2017-12-25 14:00:00,7086,9929028
2017-12-25 15:00:00,5970,7137116
2017-12-25 16:00:00,7411,15185248
2017-12-25 17:00:00,6174,6087328
2017-12-25 18:00:00,6065,6037884
2017-12-25 19:00:00,5750,5690792
2017-12-25 20:00:00,5574,5553508
2017-12-25 21:00:00,10638,15840136
2017-12-25 22:00:00,10499,15769916
2017-12-25 23:00:00,27196,50528188
2017-12-26 00:00:00,42762,82739948
2017-12-26 01:00:00,38234,73732312
2017-12-26 02:00:00,19917,36350276
2017-12-26 03:00:00,12717,21756360
2017-12-26 04:00:00,5642,7821444
2017-12-26 05:00:00,4151,5181588
2017-12-26 06:00:00,3879,4827780
2017-12-26 07:00:00,3725,4679576
2017-12-26 08:00:00,3719,5042356
2017-12-26 09:00:00,3634,4926564
2017-12-26 10:00:00,3749,7875920
2017-12-26 11:00:00,6604,15772676
2017-12-26 12:00:00,6633,15902572
2017-12-26 13:00:00,6219,14254384
2017-12-26 14:00:00,7817,28618756
2017-12-26 15:00:00,7429,28336076
2017-12-26 16:00:00,4178,11568220
2017-12-26 17:00:00,5227,19167424
2017-12-26 18:00:00,3611,11082400
2017-12-26 19:00:00,3061,10464028
2017-12-26 20:00:00,2512,11076436
2017-12-26 21:00:00,2021,10222260
2017-12-26 22:00:00,1729,9617396
2017-12-26 23:00:00,1672,9587516
2017-12-27 00:00:00,1712,9601876
2017-12-27 01:00:00,1697,9605916
2017-12-27 02:00:00,1478,9302660
2017-12-27 03:00:00,1381,9320288
2017-12-27 04:00:00,1315,9264532
2017-12-27 05:00:00,1196,9115120
2017-12-27 06:00:00,1114,9024288
2017-12-27 07:00:00,1094,8960120
2017-12-27 08:00:00,953,8805876
2017-12-27 09:00:00,976,9118726
2017-12-27 10:00:00,1334,10524989
2017-12-27 11:00:00,2026,14407538
2017-12-27 12:00:00,25244,252196404
2017-12-27 13:00:00,27154,290913211
2017-12-27 14:00:00,23802,248606092
2017-12-27 15:00:00,18438,177926681
2017-12-27 16:00:00,14913,147294348
2017-12-27 17:00:00,11717,117146004
2017-12-27 18:00:00,8720,84218352
2017-12-27 19:00:00,6126,62096687
2017-12-27 20:00:00,4512,47621346
2017-12-27 21:00:00,4425,43056952
2017-12-27 22:00:00,3195,36158380
2017-12-27 23:00:00,2641,31701276
2017-12-28 00:00:00,2165,24660188
2017-12-28 01:00:00,1761,19781532
2017-12-28 02:00:00,1603,18123184
2017-12-28 03:00:00,1483,16843520
2017-12-28 04:00:00,1327,15602848
2017-12-28 05:00:00,1264,14879300
2017-12-28 06:00:00,1160,14126532
2017-12-28 07:00:00,1117,13418228
2017-12-28 08:00:00,1377,14773100
2017-12-28 09:00:00,6430,55165100
2017-12-28 10:00:00,13757,114766344
2017-12-28 11:00:00,14190,159170864
2017-12-28 12:00:00,13848,116286128
2017-12-28 13:00:00,12785,107500224
2017-12-28 14:00:00,12463,109984384
2017-12-28 15:00:00,8011,78271584
2017-12-28 16:00:00,2779,29122320
2017-12-28 17:00:00,2064,16695936
2017-12-28 18:00:00,2065,17198112
2017-12-28 19:00:00,1816,16360944
2017-12-28 20:00:00,1890,15444306
2017-12-28 21:00:00,2912,16928906
2017-12-28 22:00:00,2051,14835244
2017-12-28 23:00:00,2077,15016184
2017-12-29 00:00:00,2086,14904568
2017-12-29 01:00:00,1497,13164964
2017-12-29 02:00:00,1497,13079996
2017-12-29 03:00:00,1435,12944748
2017-12-29 04:00:00,1366,12797212
2017-12-29 05:00:00,1375,12693708
2017-12-29 06:00:00,1297,12543624
2017-12-29 07:00:00,1327,12522120
2017-12-29 08:00:00,1464,13236632
2017-12-29 09:00:00,1831,15035868
2017-12-29 10:00:00,2443,26836704
2017-12-29 11:00:00,2230,24318060
2017-12-29 12:00:00,2136,16617984
2017-12-29 13:00:00,1879,15402752
2017-12-29 14:00:00,2259,52333552
2017-12-29 15:00:00,2164,18831520
2017-12-29 16:00:00,3062,16610760
2017-12-29 17:00:00,12156,37073246
2017-12-29 18:00:00,12346,36997976
2017-12-29 19:00:00,12297,35557864
2017-12-29 20:00:00,11960,34220488
2017-12-29 21:00:00,10072,30228648
2017-12-29 22:00:00,3427,16941800
2017-12-29 23:00:00,2767,15329840
2017-12-30 00:00:00,2798,15347248
2017-12-30 01:00:00,23418,57214936
2017-12-30 02:00:00,23374,56951224
2017-12-30 03:00:00,19692,49186968
2017-12-30 04:00:00,18181,45858088
2017-12-30 05:00:00,16819,42956672
2017-12-30 06:00:00,12555,34252248
2017-12-30 07:00:00,7675,24525520
2017-12-30 08:00:00,5527,20462736
2017-12-30 09:00:00,3292,15933752
2017-12-30 10:00:00,2299,16423000
2017-12-30 11:00:00,2301,16210000
2017-12-30 12:00:00,1985,15612010
2017-12-30 13:00:00,1975,15431176
2017-12-30 14:00:00,1793,14923664
2017-12-30 15:00:00,1948,15359520
2017-12-30 16:00:00,2184,16021048
2017-12-30 17:00:00,2003,15792896
2017-12-30 18:00:00,33321,78219576
2017-12-30 19:00:00,41589,94358056
2017-12-30 20:00:00,41511,94384192
2017-12-30 21:00:00,40902,93217096
2017-12-30 22:00:00,39102,89670960
2017-12-30 23:00:00,31107,73777088
2017-12-31 00:00:00,3024,17228752
2017-12-31 01:00:00,2054,15222080
2017-12-31 02:00:00,2128,14515808
2017-12-31 03:00:00,2044,14335504
2017-12-31 04:00:00,1704,13684112
2017-12-31 05:00:00,1711,13688576
2017-12-31 06:00:00,1704,13676288
2017-12-31 07:00:00,1653,13572024
2017-12-31 08:00:00,1636,13553592
2017-12-31 09:00:00,1594,13286744
2017-12-31 10:00:00,1551,13198680
2017-12-31 11:00:00,1615,13472984
2017-12-31 12:00:00,1672,13615640
2017-12-31 13:00:00,1821,19863376
2017-12-31 14:00:00,1815,19688784
2017-12-31 15:00:00,1937,16329680
2017-12-31 16:00:00,2431,19376896
2017-12-31 17:00:00,2141,15412960
2017-12-31 18:00:00,2578,19031344
2017-12-31 19:00:00,2098,15965696
2017-12-31 20:00:00,1931,14332248
2017-12-31 21:00:00,1718,13609592
2017-12-31 22:00:00,1661,13268288
2017-12-31 23:00:00,1806,14069680


==> graphs/acquisition_illustration/data/core_memory_demand_2018.csv <==
time,cores_requested,memory_requested
2018-01-01 00:00:00,16,16384
2018-01-01 01:00:00,18,128384
2018-01-01 02:00:00,74,75776
2018-01-01 03:00:00,59,63488
2018-01-01 04:00:00,58,59392
2018-01-01 05:00:00,64,65536
2018-01-01 06:00:00,33,36864
2018-01-01 07:00:00,32,32768
2018-01-01 08:00:00,66,73728
2018-01-01 09:00:00,35,50960
2018-01-01 10:00:00,133,354304
2018-01-01 11:00:00,149,550912
2018-01-01 12:00:00,216,1546240
2018-01-01 13:00:00,593,3385344
2018-01-01 14:00:00,1119,5222528
2018-01-01 15:00:00,1162,5334632
2018-01-01 16:00:00,1027,5303200
2018-01-01 17:00:00,693,4143552
2018-01-01 18:00:00,583,4003328
2018-01-01 19:00:00,655,7357892
2018-01-01 20:00:00,575,6664992
2018-01-01 21:00:00,796,7753952
2018-01-01 22:00:00,1071,8283680
2018-01-01 23:00:00,891,7225920
2018-01-02 00:00:00,473,6157184
2018-01-02 01:00:00,458,5887872
2018-01-02 02:00:00,355,5227392
2018-01-02 03:00:00,294,4656000
2018-01-02 04:00:00,317,4597632
2018-01-02 05:00:00,271,4392832
2018-01-02 06:00:00,304,4429696
2018-01-02 07:00:00,271,4392832
2018-01-02 08:00:00,313,5458392
2018-01-02 09:00:00,547,5902328
2018-01-02 10:00:00,1386,11538992
2018-01-02 11:00:00,2051,15898000
2018-01-02 12:00:00,4183,17670144
2018-01-02 13:00:00,3935,16734332
2018-01-02 14:00:00,18719,97318348
2018-01-02 15:00:00,4110,17774428
2018-01-02 16:00:00,3976,17024760
2018-01-02 17:00:00,6261,20144720
2018-01-02 18:00:00,7137,23266112
2018-01-02 19:00:00,5756,18126528
2018-01-02 20:00:00,3703,12470256
2018-01-02 21:00:00,3885,13174424
2018-01-02 22:00:00,3163,11704448
2018-01-02 23:00:00,3192,11718024
2018-01-03 00:00:00,3907,12020104
2018-01-03 01:00:00,3617,11162456
2018-01-03 02:00:00,3096,11032736
2018-01-03 03:00:00,3065,11004064
2018-01-03 04:00:00,3092,10853280
2018-01-03 05:00:00,2993,10574496
2018-01-03 06:00:00,2925,10514008
2018-01-03 07:00:00,2971,11008856
2018-01-03 08:00:00,2992,10759000
2018-01-03 09:00:00,3131,11263416
2018-01-03 10:00:00,3116,11584952
2018-01-03 11:00:00,5635,22104428
2018-01-03 12:00:00,15613,110482148
2018-01-03 13:00:00,16105,111629474
2018-01-03 14:00:00,17114,127931865
2018-01-03 15:00:00,15990,114741568
2018-01-03 16:00:00,12787,89499206
2018-01-03 17:00:00,10530,68029271
2018-01-03 18:00:00,6830,38206928
2018-01-03 19:00:00,5900,28884320
2018-01-03 20:00:00,5206,25252512
2018-01-03 21:00:00,19186,135907184
2018-01-03 22:00:00,25718,189597672
2018-01-03 23:00:00,25859,188806864
2018-01-04 00:00:00,26001,188353720
2018-01-04 01:00:00,25047,185283788
2018-01-04 02:00:00,24011,177960876
2018-01-04 03:00:00,23363,173688904
2018-01-04 04:00:00,21670,159649552
2018-01-04 05:00:00,13194,91759024
2018-01-04 06:00:00,8593,57041392
2018-01-04 07:00:00,3755,18331888
2018-01-04 08:00:00,3510,16265904
2018-01-04 09:00:00,3458,19457444
2018-01-04 10:00:00,3221,16309566
2018-01-04 11:00:00,3746,17940782
2018-01-04 12:00:00,3428,16911972
2018-01-04 13:00:00,3589,18695344
2018-01-04 14:00:00,3796,25061824
2018-01-04 15:00:00,4052,20179460
2018-01-04 16:00:00,3231,18606854
2018-01-04 17:00:00,3408,20308852
2018-01-04 18:00:00,2542,15067952
2018-01-04 19:00:00,2672,15399584
2018-01-04 20:00:00,2808,18545200
2018-01-04 21:00:00,2936,15309392
2018-01-04 22:00:00,2269,12671840
2018-01-04 23:00:00,2865,13206200
2018-01-05 00:00:00,10662,29397224
2018-01-05 01:00:00,10481,29014456
2018-01-05 02:00:00,8712,25402680
2018-01-05 03:00:00,5509,18931000
2018-01-05 04:00:00,2951,13683176
2018-01-05 05:00:00,1951,11572776
2018-01-05 06:00:00,1922,11402856
2018-01-05 07:00:00,1850,11314152
2018-01-05 08:00:00,1914,11452216
2018-01-05 09:00:00,2151,14217840
2018-01-05 10:00:00,2475,15496150
2018-01-05 11:00:00,3095,16657056
2018-01-05 12:00:00,2882,14358280
2018-01-05 13:00:00,2481,13410452
2018-01-05 14:00:00,2852,14996117
2018-01-05 15:00:00,2618,15919425
2018-01-05 16:00:00,2205,13469396
2018-01-05 17:00:00,4055,17750120
2018-01-05 18:00:00,2193,14492662
2018-01-05 19:00:00,16640,93527108
2018-01-05 20:00:00,1959,13560620
2018-01-05 21:00:00,2361,17558684
2018-01-05 22:00:00,38935,98109772
2018-01-05 23:00:00,37243,89721776
2018-01-06 00:00:00,35598,84592068
2018-01-06 01:00:00,26269,65454944
2018-01-06 02:00:00,8898,27970504
2018-01-06 03:00:00,3454,14771496
2018-01-06 04:00:00,5197,27810676
2018-01-06 05:00:00,1622,12365072
2018-01-06 06:00:00,812,8478900
2018-01-06 07:00:00,830,8501044
2018-01-06 08:00:00,902,8933044
2018-01-06 09:00:00,1741,9846856
2018-01-06 10:00:00,2336,12151772
2018-01-06 11:00:00,2390,13199162
2018-01-06 12:00:00,1893,11695702
2018-01-06 13:00:00,1417,10334516
2018-01-06 14:00:00,1192,10212248
2018-01-06 15:00:00,1159,10847768
2018-01-06 16:00:00,1170,10943152
2018-01-06 17:00:00,956,9922480
2018-01-06 18:00:00,950,9770600
2018-01-06 19:00:00,1029,10116916
2018-01-06 20:00:00,1043,11272260
2018-01-06 21:00:00,1011,10730340
2018-01-06 22:00:00,905,10413876
2018-01-06 23:00:00,889,9951412
2018-01-07 00:00:00,836,9668304
2018-01-07 01:00:00,830,9598672
2018-01-07 02:00:00,937,9786584
2018-01-07 03:00:00,888,9707736
2018-01-07 04:00:00,928,9573592
2018-01-07 05:00:00,854,9307352
2018-01-07 06:00:00,784,8926808
2018-01-07 07:00:00,833,8781400
2018-01-07 08:00:00,2258,20616152
2018-01-07 09:00:00,879,9138528
2018-01-07 10:00:00,2625,12484916
2018-01-07 11:00:00,2945,14048650
2018-01-07 12:00:00,2131,12474264
2018-01-07 13:00:00,2603,20335080
2018-01-07 14:00:00,1739,13594572
2018-01-07 15:00:00,1654,12979372
2018-01-07 16:00:00,2003,14310604
2018-01-07 17:00:00,1430,11973204
2018-01-07 18:00:00,1521,12108100
2018-01-07 19:00:00,1616,11281788
2018-01-07 20:00:00,1316,10580308
2018-01-07 21:00:00,1300,12727142
2018-01-07 22:00:00,1215,12394398
2018-01-07 23:00:00,1164,13432104
2018-01-08 00:00:00,2121,13840376
2018-01-08 01:00:00,1590,13614288
2018-01-08 02:00:00,1448,11522568
2018-01-08 03:00:00,1502,10630240
2018-01-08 04:00:00,1397,9582656
2018-01-08 05:00:00,1438,9434176
2018-01-08 06:00:00,1400,9204800
2018-01-08 07:00:00,1412,9179200
2018-01-08 08:00:00,1390,8959512
2018-01-08 09:00:00,1443,9922340
2018-01-08 10:00:00,1546,10600160
2018-01-08 11:00:00,1819,11975016
2018-01-08 12:00:00,2456,14700744
2018-01-08 13:00:00,26473,63729116
2018-01-08 14:00:00,25623,61109132
2018-01-08 15:00:00,26262,69039040
2018-01-08 16:00:00,18194,76426352
2018-01-08 17:00:00,9316,69805504
2018-01-08 18:00:00,9378,79657204
2018-01-08 19:00:00,9338,76683584
2018-01-08 20:00:00,8627,65983248
2018-01-08 21:00:00,8432,63678492
2018-01-08 22:00:00,9217,63851000
2018-01-08 23:00:00,8450,58896196
2018-01-09 00:00:00,7502,53932148
2018-01-09 01:00:00,7351,54348628
2018-01-09 02:00:00,7176,60621948
2018-01-09 03:00:00,6443,52691156
2018-01-09 04:00:00,4048,31416988
2018-01-09 05:00:00,1641,12532004
2018-01-09 06:00:00,1149,8925308
2018-01-09 07:00:00,19178,26139364
2018-01-09 08:00:00,2835,14477660
2018-01-09 09:00:00,11602,26386972
2018-01-09 10:00:00,2446,16407180
2018-01-09 11:00:00,2741,16991288
2018-01-09 12:00:00,2420,14911136
2018-01-09 13:00:00,2715,13475484
2018-01-09 14:00:00,2369,12430892
2018-01-09 15:00:00,5322,19551608
2018-01-09 16:00:00,20330,853454160
2018-01-09 17:00:00,19959,845823904
2018-01-09 18:00:00,18790,794615224
2018-01-09 19:00:00,16981,709757676
2018-01-09 20:00:00,14704,616303340
2018-01-09 21:00:00,11522,558882436
2018-01-09 22:00:00,12185,473930740
2018-01-09 23:00:00,14890,454171180
2018-01-10 00:00:00,13991,416788624
2018-01-10 01:00:00,11866,297352412
2018-01-10 02:00:00,7243,194077836
2018-01-10 03:00:00,3867,94189420
2018-01-10 04:00:00,2914,48624588
2018-01-10 05:00:00,2410,35763116
2018-01-10 06:00:00,2203,23480876
2018-01-10 07:00:00,1870,14463064
2018-01-10 08:00:00,4752,16037966
2018-01-10 09:00:00,5223,17570444
2018-01-10 10:00:00,6936,54552482
2018-01-10 11:00:00,4693,17822482
2018-01-10 12:00:00,5942,19013084
2018-01-10 13:00:00,5175,19646476
2018-01-10 14:00:00,4456,15600736
2018-01-10 15:00:00,3968,14147528
2018-01-10 16:00:00,4969,21706686
2018-01-10 17:00:00,4456,17826392
2018-01-10 18:00:00,3645,16473504
2018-01-10 19:00:00,3683,17480760
2018-01-10 20:00:00,3806,21265880
2018-01-10 21:00:00,3878,22770288
2018-01-10 22:00:00,4847,29575224
2018-01-10 23:00:00,4418,25237184
2018-01-11 00:00:00,4145,23017024
2018-01-11 01:00:00,3976,23420520
2018-01-11 02:00:00,3864,23110184
2018-01-11 03:00:00,3782,22406832
2018-01-11 04:00:00,3620,20712136
2018-01-11 05:00:00,3372,19973856
2018-01-11 06:00:00,3243,19536496
2018-01-11 07:00:00,3424,19647016
2018-01-11 08:00:00,6652,47139320
2018-01-11 09:00:00,8318,59101544
2018-01-11 10:00:00,3929,20404808
2018-01-11 11:00:00,7201,44527936
2018-01-11 12:00:00,7511,50402576
2018-01-11 13:00:00,5890,34158720
2018-01-11 14:00:00,4484,33158184
2018-01-11 15:00:00,4658,67748114
2018-01-11 16:00:00,4460,23371648
2018-01-11 17:00:00,3845,20786584
2018-01-11 18:00:00,3539,19926104
2018-01-11 19:00:00,3616,20192464
2018-01-11 20:00:00,3503,20008272
2018-01-11 21:00:00,3331,19226112
2018-01-11 22:00:00,6924,47279760
2018-01-11 23:00:00,4486,29196536
2018-01-12 00:00:00,3368,18944368
2018-01-12 01:00:00,3297,22186768
2018-01-12 02:00:00,3097,20614416
2018-01-12 03:00:00,2955,18332048
2018-01-12 04:00:00,2859,17646970
2018-01-12 05:00:00,2704,16576274
2018-01-12 06:00:00,2710,15646192
2018-01-12 07:00:00,2664,15315848
2018-01-12 08:00:00,2610,14848856
2018-01-12 09:00:00,2888,15162824
2018-01-12 10:00:00,5756,32088434
2018-01-12 11:00:00,6562,38011834
2018-01-12 12:00:00,5224,26262246
2018-01-12 13:00:00,3059,13203238
2018-01-12 14:00:00,5845,31912094
2018-01-12 15:00:00,5376,29789654
2018-01-12 16:00:00,2833,17009526
2018-01-12 17:00:00,3287,20483434
2018-01-12 18:00:00,2252,12347682
2018-01-12 19:00:00,2217,11735562
2018-01-12 20:00:00,5451,29204912
2018-01-12 21:00:00,3957,21973008
2018-01-12 22:00:00,4141,23305056
2018-01-12 23:00:00,4198,26317232
2018-01-13 00:00:00,9851,37469376
2018-01-13 01:00:00,23658,63787032
2018-01-13 02:00:00,23023,61512416
2018-01-13 03:00:00,19225,52209640
2018-01-13 04:00:00,18344,50187176
2018-01-13 05:00:00,11898,36096072
2018-01-13 06:00:00,5148,18401496
2018-01-13 07:00:00,3536,14512488
2018-01-13 08:00:00,2336,11461928
2018-01-13 09:00:00,1918,10935768
2018-01-13 10:00:00,1677,9878544
2018-01-13 11:00:00,4171,22346296
2018-01-13 12:00:00,12690,62586456
2018-01-13 13:00:00,12431,62280696
2018-01-13 14:00:00,15859,78780760
2018-01-13 15:00:00,10692,38674488
2018-01-13 16:00:00,12756,40422168
2018-01-13 17:00:00,21717,76583256
2018-01-13 18:00:00,12299,23162080
2018-01-13 19:00:00,8987,47075056
2018-01-13 20:00:00,7763,28592464
2018-01-13 21:00:00,9671,41944128
2018-01-13 22:00:00,9711,41482272
2018-01-13 23:00:00,5809,16130712
2018-01-14 00:00:00,8647,39331504
2018-01-14 01:00:00,6283,15519648
2018-01-14 02:00:00,7145,16296728
2018-01-14 03:00:00,7216,15618920
2018-01-14 04:00:00,7067,14838112
2018-01-14 05:00:00,7084,14839184
2018-01-14 06:00:00,6834,14588000
2018-01-14 07:00:00,6240,14907616
2018-01-14 08:00:00,6502,17886528
2018-01-14 09:00:00,6953,21381344
2018-01-14 10:00:00,11993,45589324
2018-01-14 11:00:00,6442,15056216
2018-01-14 12:00:00,5436,15513038
2018-01-14 13:00:00,4341,13792650
2018-01-14 14:00:00,3965,16387964
2018-01-14 15:00:00,3438,15415164
2018-01-14 16:00:00,3102,15439924
2018-01-14 17:00:00,3191,18448924
2018-01-14 18:00:00,2516,13671054
2018-01-14 19:00:00,2350,12986302
2018-01-14 20:00:00,2292,13685734
2018-01-14 21:00:00,1977,12018216
2018-01-14 22:00:00,6885,31436914
2018-01-14 23:00:00,4158,25474874
2018-01-15 00:00:00,1685,10189622
2018-01-15 01:00:00,1785,10634894
2018-01-15 02:00:00,1693,10535010
2018-01-15 03:00:00,1642,10006802
2018-01-15 04:00:00,1519,9848514
2018-01-15 05:00:00,1467,9686890
2018-01-15 06:00:00,1481,9330362
2018-01-15 07:00:00,1426,9316994
2018-01-15 08:00:00,1469,9393754
2018-01-15 09:00:00,1505,9532058
2018-01-15 10:00:00,1556,7839346
2018-01-15 11:00:00,1749,9760642
2018-01-15 12:00:00,1908,9660658
2018-01-15 13:00:00,1920,9649166
2018-01-15 14:00:00,1593,9153294
2018-01-15 15:00:00,1968,10404070
2018-01-15 16:00:00,2647,14627370
2018-01-15 17:00:00,2666,14544726
2018-01-15 18:00:00,2541,13590678
2018-01-15 19:00:00,2194,12889612
2018-01-15 20:00:00,2137,12038428
2018-01-15 21:00:00,2144,11938668
2018-01-15 22:00:00,2207,12635932
2018-01-15 23:00:00,2138,10558948
2018-01-16 00:00:00,2168,10807844
2018-01-16 01:00:00,2058,10339572
2018-01-16 02:00:00,1897,9661684
2018-01-16 03:00:00,1702,8896788
2018-01-16 04:00:00,1585,8448276
2018-01-16 05:00:00,1367,7997716
2018-01-16 06:00:00,1315,7536052
2018-01-16 07:00:00,1353,7486900
2018-01-16 08:00:00,1441,8900884
2018-01-16 09:00:00,1993,19716086
2018-01-16 10:00:00,2335,34611390
2018-01-16 11:00:00,2089,15266742
2018-01-16 12:00:00,1759,7903486
2018-01-16 13:00:00,1543,14204614
2018-01-16 14:00:00,14413,845122118
2018-01-16 15:00:00,14851,849030924
2018-01-16 16:00:00,14528,796708868
2018-01-16 17:00:00,12892,683852844
2018-01-16 18:00:00,11879,625621364
2018-01-16 19:00:00,10073,529265452
2018-01-16 20:00:00,10333,503203724
2018-01-16 21:00:00,10164,490196876
2018-01-16 22:00:00,8268,380493974
2018-01-16 23:00:00,6173,248954654
2018-01-17 00:00:00,4736,184241958
2018-01-17 01:00:00,3353,139255622
2018-01-17 02:00:00,3308,124321194
2018-01-17 03:00:00,2514,78270130
2018-01-17 04:00:00,2066,49852082
2018-01-17 05:00:00,1712,29082706
2018-01-17 06:00:00,1454,12659314
2018-01-17 07:00:00,1355,8361522
2018-01-17 08:00:00,1236,7936282
2018-01-17 09:00:00,1150,7613386
2018-01-17 10:00:00,1327,8682862
2018-01-17 11:00:00,1769,9520894
2018-01-17 12:00:00,2195,15985534
2018-01-17 13:00:00,1868,13914122
2018-01-17 14:00:00,1886,11602022
2018-01-17 15:00:00,13665,110539262
2018-01-17 16:00:00,13816,113883468
2018-01-17 17:00:00,13569,109090985
2018-01-17 18:00:00,12745,104250024
2018-01-17 19:00:00,9437,80057546
2018-01-17 20:00:00,6099,52988010
2018-01-17 21:00:00,2974,21054914
2018-01-17 22:00:00,2092,14767666
2018-01-17 23:00:00,1740,11740698
2018-01-18 00:00:00,1588,12687577
2018-01-18 01:00:00,1424,10283352
2018-01-18 02:00:00,1156,6150552
2018-01-18 03:00:00,1125,5817104
2018-01-18 04:00:00,1100,5772152
2018-01-18 05:00:00,1078,5305288
2018-01-18 06:00:00,1169,5335072
2018-01-18 07:00:00,1167,7108704
2018-01-18 08:00:00,1035,5128406
2018-01-18 09:00:00,1407,5892854
2018-01-18 10:00:00,6610,8325558
2018-01-18 11:00:00,7370,13696315
2018-01-18 12:00:00,8011,16607633
2018-01-18 13:00:00,8189,18301508
2018-01-18 14:00:00,8049,17681480
2018-01-18 15:00:00,8560,19834478
2018-01-18 16:00:00,9868,24321575
2018-01-18 17:00:00,8414,17665950
2018-01-18 18:00:00,9989,25972838
2018-01-18 19:00:00,10229,32348438
2018-01-18 20:00:00,8105,27495062
2018-01-18 21:00:00,7745,18907558
2018-01-18 22:00:00,7161,12717094
2018-01-18 23:00:00,6927,10704750
2018-01-19 00:00:00,6823,9996486
2018-01-19 01:00:00,6822,10913030
2018-01-19 02:00:00,6789,9819654
2018-01-19 03:00:00,6781,9778054
2018-01-19 04:00:00,6895,11545478
2018-01-19 05:00:00,6577,10396550
2018-01-19 06:00:00,6834,14942086
2018-01-19 07:00:00,6637,11883398
2018-01-19 08:00:00,6616,10474918
2018-01-19 09:00:00,9719,18344998
2018-01-19 10:00:00,9755,23525462
2018-01-19 11:00:00,8727,19980438
2018-01-19 12:00:00,7765,18973582
2018-01-19 13:00:00,8492,29325222
2018-01-19 14:00:00,10424,37717302
2018-01-19 15:00:00,11304,36069158
2018-01-19 16:00:00,11187,39215406
2018-01-19 17:00:00,9180,23706174
2018-01-19 18:00:00,7929,15988214
2018-01-19 19:00:00,7740,13893398
2018-01-19 20:00:00,7440,11505174
2018-01-19 21:00:00,7806,15121918
2018-01-19 22:00:00,7635,12782110
2018-01-19 23:00:00,7885,13593118
2018-01-20 00:00:00,8036,15087958
2018-01-20 01:00:00,7650,12946398
2018-01-20 02:00:00,7746,16489182
2018-01-20 03:00:00,7452,14442254
2018-01-20 04:00:00,7033,11151446
2018-01-20 05:00:00,6998,10657614
2018-01-20 06:00:00,7190,11431430
2018-01-20 07:00:00,7389,15324070
2018-01-20 08:00:00,7757,16206358
2018-01-20 09:00:00,7354,10617686
2018-01-20 10:00:00,7580,10965310
2018-01-20 11:00:00,7788,11434574
2018-01-20 12:00:00,7597,12761366
2018-01-20 13:00:00,7331,10360278
2018-01-20 14:00:00,7412,10741694
2018-01-20 15:00:00,9335,13574118
2018-01-20 16:00:00,9960,13829878
2018-01-20 17:00:00,9686,15285258
2018-01-20 18:00:00,9838,15383506
2018-01-20 19:00:00,10460,15684392
2018-01-20 20:00:00,11056,17594502
2018-01-20 21:00:00,11563,21136166
2018-01-20 22:00:00,11073,18322966
2018-01-20 23:00:00,10434,16882422
2018-01-21 00:00:00,10337,15775502
2018-01-21 01:00:00,10950,14878726
2018-01-21 02:00:00,12008,15376438
2018-01-21 03:00:00,12116,14829702
2018-01-21 04:00:00,12591,15072014
2018-01-21 05:00:00,11265,13589894
2018-01-21 06:00:00,9823,12132126
2018-01-21 07:00:00,8349,10631414
2018-01-21 08:00:00,7192,9773662
2018-01-21 09:00:00,6608,9364598
2018-01-21 10:00:00,6274,9072358
2018-01-21 11:00:00,5975,8495798
2018-01-21 12:00:00,5690,7899142
2018-01-21 13:00:00,5825,7778190
2018-01-21 14:00:00,5812,9252894
2018-01-21 15:00:00,5759,9167574
2018-01-21 16:00:00,5959,9845454
2018-01-21 17:00:00,5895,9704426
2018-01-21 18:00:00,5943,9786625
2018-01-21 19:00:00,5741,8770494
2018-01-21 20:00:00,5633,8295214
2018-01-21 21:00:00,5671,8995398
2018-01-21 22:00:00,5587,8260910
2018-01-21 23:00:00,5513,8014518
2018-01-22 00:00:00,5432,7196862
2018-01-22 01:00:00,5559,7215774
2018-01-22 02:00:00,5331,6810294
2018-01-22 03:00:00,5276,6550558
2018-01-22 04:00:00,5234,6439966
2018-01-22 05:00:00,5226,6367286
2018-01-22 06:00:00,5232,6305846
2018-01-22 07:00:00,5190,6383926
2018-01-22 08:00:00,5293,8708166
2018-01-22 09:00:00,7176,16720966
2018-01-22 10:00:00,10741,30695139
2018-01-22 11:00:00,25490,87561138
2018-01-22 12:00:00,13980,45209272
2018-01-22 13:00:00,13389,33044826
2018-01-22 14:00:00,17543,54971802
2018-01-22 15:00:00,12311,27586288
2018-01-22 16:00:00,12960,34685132
2018-01-22 17:00:00,12020,24216431
2018-01-22 18:00:00,14399,37497568
2018-01-22 19:00:00,11972,19597784
2018-01-22 20:00:00,11997,20079896
2018-01-22 21:00:00,11415,19413080
2018-01-22 22:00:00,11386,19299008
2018-01-22 23:00:00,13210,26870368
2018-01-23 00:00:00,14067,23459072
2018-01-23 01:00:00,14615,22117560
2018-01-23 02:00:00,15293,23052472
2018-01-23 03:00:00,13401,21415168
2018-01-23 04:00:00,11723,20545296
2018-01-23 05:00:00,9563,15429040
2018-01-23 06:00:00,7961,13149472
2018-01-23 07:00:00,7147,12307164
2018-01-23 08:00:00,8371,24461684
2018-01-23 09:00:00,6863,15443860
2018-01-23 10:00:00,6993,20205952
2018-01-23 11:00:00,7620,20881443
2018-01-23 12:00:00,9640,38783896
2018-01-23 13:00:00,9749,34388205
2018-01-23 14:00:00,22919,855899084
2018-01-23 15:00:00,22738,860043760
2018-01-23 16:00:00,25365,862698288
2018-01-23 17:00:00,25116,727072432
2018-01-23 18:00:00,21587,573565164
2018-01-23 19:00:00,34523,588619116
2018-01-23 20:00:00,134675,1095029536
2018-01-23 21:00:00,28960,418767382
2018-01-23 22:00:00,41191,694655574
2018-01-23 23:00:00,35662,518039342
2018-01-24 00:00:00,10803,172272176
2018-01-24 01:00:00,9511,100424480
2018-01-24 02:00:00,8910,68622224
2018-01-24 03:00:00,8499,58056352
2018-01-24 04:00:00,8206,46498848
2018-01-24 05:00:00,7825,25397152
2018-01-24 06:00:00,8030,22281936
2018-01-24 07:00:00,7950,22260284
2018-01-24 08:00:00,7289,20916944
2018-01-24 09:00:00,10869,35898332
2018-01-24 10:00:00,10174,31082528
2018-01-24 11:00:00,8838,24269924
2018-01-24 12:00:00,8720,22599836
2018-01-24 13:00:00,12840,47261591
2018-01-24 14:00:00,14058,26941057
2018-01-24 15:00:00,15704,30343822
2018-01-24 16:00:00,8405,22167123
2018-01-24 17:00:00,15913,37923047
2018-01-24 18:00:00,16214,38632448
2018-01-24 19:00:00,10527,26259980
2018-01-24 20:00:00,8760,22069448
2018-01-24 21:00:00,8413,21385336
2018-01-24 22:00:00,8787,22970712
2018-01-24 23:00:00,9067,21702632
2018-01-25 00:00:00,8917,17301900
2018-01-25 01:00:00,8504,16220108
2018-01-25 02:00:00,8051,16300382
2018-01-25 03:00:00,7445,15802120
2018-01-25 04:00:00,7275,16620344
2018-01-25 05:00:00,6994,14472360
2018-01-25 06:00:00,6880,14250532
2018-01-25 07:00:00,6826,14021380
2018-01-25 08:00:00,7223,15086540
2018-01-25 09:00:00,7372,17306052
2018-01-25 10:00:00,9386,68873568
2018-01-25 11:00:00,7558,26797544
2018-01-25 12:00:00,10591,31087408
2018-01-25 13:00:00,12581,95513696
2018-01-25 14:00:00,9788,35220544
2018-01-25 15:00:00,23304,94566228
2018-01-25 16:00:00,22954,84451648
2018-01-25 17:00:00,19655,53219736
2018-01-25 18:00:00,10621,97933986
2018-01-25 19:00:00,10732,96917510
2018-01-25 20:00:00,10153,97993932
2018-01-25 21:00:00,6257,18257008
2018-01-25 22:00:00,9964,93806628
2018-01-25 23:00:00,14165,95592656
2018-01-26 00:00:00,10366,24314686
2018-01-26 01:00:00,9978,22620268
2018-01-26 02:00:00,5431,13490536
2018-01-26 03:00:00,5230,13334008
2018-01-26 04:00:00,5166,13415392
2018-01-26 05:00:00,4995,13321592
2018-01-26 06:00:00,4954,13486192
2018-01-26 07:00:00,4902,13293120
2018-01-26 08:00:00,5564,24253852
2018-01-26 09:00:00,19679,119873616
2018-01-26 10:00:00,11763,58091236
2018-01-26 11:00:00,9805,56888700
2018-01-26 12:00:00,8446,53439716
2018-01-26 13:00:00,9830,61272072
2018-01-26 14:00:00,6987,50238336
2018-01-26 15:00:00,6332,46913668
2018-01-26 16:00:00,14874,80512660
2018-01-26 17:00:00,17015,84384928
2018-01-26 18:00:00,7980,45927104
2018-01-26 19:00:00,7998,44969164
2018-01-26 20:00:00,10386,52242764
2018-01-26 21:00:00,15575,56045792
2018-01-26 22:00:00,14012,56056644
2018-01-26 23:00:00,13033,54843168
2018-01-27 00:00:00,12534,49627344
2018-01-27 01:00:00,12127,45867868
2018-01-27 02:00:00,12034,45006012
2018-01-27 03:00:00,11282,41464368
2018-01-27 04:00:00,9833,38152292
2018-01-27 05:00:00,9451,37420432
2018-01-27 06:00:00,9224,38301860
2018-01-27 07:00:00,8804,37289788
2018-01-27 08:00:00,8421,37061228
2018-01-27 09:00:00,13495,39930444
2018-01-27 10:00:00,16515,40980770
2018-01-27 11:00:00,16379,41099371
2018-01-27 12:00:00,16275,40788254
2018-01-27 13:00:00,16069,44161905
2018-01-27 14:00:00,16601,44967064
2018-01-27 15:00:00,16416,44818052
2018-01-27 16:00:00,16294,47332512
2018-01-27 17:00:00,15654,42675728
2018-01-27 18:00:00,15524,42522236
2018-01-27 19:00:00,15119,41884188
2018-01-27 20:00:00,14754,48188632
2018-01-27 21:00:00,14490,49304458
2018-01-27 22:00:00,14334,50544014
2018-01-27 23:00:00,13888,51778656
2018-01-28 00:00:00,13880,56591120
2018-01-28 01:00:00,12424,45534724
2018-01-28 02:00:00,11728,41436504
2018-01-28 03:00:00,11216,40305852
2018-01-28 04:00:00,10848,39929680
2018-01-28 05:00:00,10563,39834624
2018-01-28 06:00:00,10285,39474456
2018-01-28 07:00:00,9995,39417816
2018-01-28 08:00:00,9736,39130808
2018-01-28 09:00:00,9729,39930838
2018-01-28 10:00:00,10167,41098637
2018-01-28 11:00:00,20082,82530184
2018-01-28 12:00:00,9927,44606887
2018-01-28 13:00:00,9141,44459420
2018-01-28 14:00:00,8499,46488544
2018-01-28 15:00:00,8979,45516984
2018-01-28 16:00:00,7713,46996944
2018-01-28 17:00:00,7460,53351760
2018-01-28 18:00:00,6983,46727624
2018-01-28 19:00:00,7272,41642608
2018-01-28 20:00:00,6315,39494876
2018-01-28 21:00:00,5816,43843632
2018-01-28 22:00:00,5728,50012368
2018-01-28 23:00:00,5216,43762272
2018-01-29 00:00:00,4821,39441824
2018-01-29 01:00:00,4507,35204724
2018-01-29 02:00:00,4888,37086492
2018-01-29 03:00:00,4150,35646656
2018-01-29 04:00:00,3883,34626104
2018-01-29 05:00:00,3684,33964616
2018-01-29 06:00:00,3464,33458476
2018-01-29 07:00:00,3257,33164244
2018-01-29 08:00:00,3114,33118808
2018-01-29 09:00:00,4899,38645692
2018-01-29 10:00:00,6996,50419100
2018-01-29 11:00:00,24588,121848340
2018-01-29 12:00:00,5398,49908272
2018-01-29 13:00:00,4843,49210664
2018-01-29 14:00:00,4175,43435292
2018-01-29 15:00:00,6156,56646168
2018-01-29 16:00:00,7041,56862840
2018-01-29 17:00:00,6752,54324764
2018-01-29 18:00:00,5593,51536884
2018-01-29 19:00:00,5959,57301780
2018-01-29 20:00:00,5434,57686308
2018-01-29 21:00:00,6200,56420996
2018-01-29 22:00:00,4606,48442296
2018-01-29 23:00:00,4439,47353920
2018-01-30 00:00:00,4080,45306900
2018-01-30 01:00:00,3486,41479748
2018-01-30 02:00:00,3579,37898524
2018-01-30 03:00:00,4429,36317264
2018-01-30 04:00:00,5104,35400716
2018-01-30 05:00:00,5744,35852032
2018-01-30 06:00:00,4978,34972232
2018-01-30 07:00:00,6279,44496700
2018-01-30 08:00:00,10865,72783836
2018-01-30 09:00:00,15894,82425356
2018-01-30 10:00:00,3247,37987012
2018-01-30 11:00:00,26020,132027604
2018-01-30 12:00:00,23839,129548862
2018-01-30 13:00:00,8567,51904784
2018-01-30 14:00:00,6426,45796012
2018-01-30 15:00:00,9610,72207204
2018-01-30 16:00:00,9801,68557586
2018-01-30 17:00:00,9993,107929750
2018-01-30 18:00:00,15962,133941039
2018-01-30 19:00:00,18722,137219666
2018-01-30 20:00:00,23216,157299392
2018-01-30 21:00:00,21325,144601664
2018-01-30 22:00:00,13586,105413736
2018-01-30 23:00:00,16166,123713008
2018-01-31 00:00:00,8996,90520488
2018-01-31 01:00:00,8882,82994760
2018-01-31 02:00:00,15541,114079852
2018-01-31 03:00:00,6634,68656684
2018-01-31 04:00:00,9403,79253820
2018-01-31 05:00:00,10659,81180976
2018-01-31 06:00:00,12019,87573532
2018-01-31 07:00:00,23971,117699480
2018-01-31 08:00:00,3180,50410280
2018-01-31 09:00:00,3440,47929680
2018-01-31 10:00:00,10920,70704180
2018-01-31 11:00:00,5751,48161076
2018-01-31 12:00:00,10560,71307387
2018-01-31 13:00:00,3800,45558756
2018-01-31 14:00:00,3681,44257324
2018-01-31 15:00:00,3759,66598557
2018-01-31 16:00:00,4116,53177912
2018-01-31 17:00:00,9688,128076656
2018-01-31 18:00:00,19665,288560376
2018-01-31 19:00:00,13889,170176632
2018-01-31 20:00:00,5643,41486148
2018-01-31 21:00:00,8395,47142148
2018-01-31 22:00:00,8942,46021880
2018-01-31 23:00:00,5880,42883860
2018-02-01 00:00:00,3800,39116296
2018-02-01 01:00:00,3391,43705584
2018-02-01 02:00:00,4243,45799536
2018-02-01 03:00:00,2890,39339080
2018-02-01 04:00:00,2772,38214240
2018-02-01 05:00:00,2483,38300256
2018-02-01 06:00:00,2163,35334752
2018-02-01 07:00:00,1843,34259360
2018-02-01 08:00:00,4112,43668144
2018-02-01 09:00:00,2220,42170480
2018-02-01 10:00:00,3980,47670016
2018-02-01 11:00:00,3982,52924616
2018-02-01 12:00:00,4437,57155504
2018-02-01 13:00:00,4508,63249180
2018-02-01 14:00:00,4857,68959028
2018-02-01 15:00:00,3686,69070716
2018-02-01 16:00:00,3355,62959284
2018-02-01 17:00:00,2831,52527684
2018-02-01 18:00:00,2496,42172930
2018-02-01 19:00:00,2511,44202756
2018-02-01 20:00:00,2635,41731072
2018-02-01 21:00:00,2498,36387296
2018-02-01 22:00:00,2105,36958248
2018-02-01 23:00:00,1944,36235457
2018-02-02 00:00:00,2073,36695898
2018-02-02 01:00:00,1897,36778656
2018-02-02 02:00:00,1677,29822428
2018-02-02 03:00:00,1731,31522100
2018-02-02 04:00:00,1669,30471976
2018-02-02 05:00:00,1616,29711936
2018-02-02 06:00:00,1636,29138720
2018-02-02 07:00:00,1605,29505056
2018-02-02 08:00:00,2152,35639712
2018-02-02 09:00:00,1929,29826256
2018-02-02 10:00:00,1885,30918116
2018-02-02 11:00:00,2026,30882344
2018-02-02 12:00:00,2416,35529896
2018-02-02 13:00:00,2215,35873984
2018-02-02 14:00:00,5479,38851488
2018-02-02 15:00:00,7380,46343732
2018-02-02 16:00:00,6325,41897406
2018-02-02 17:00:00,23505,186864728
2018-02-02 18:00:00,36782,323161804
2018-02-02 19:00:00,41125,346678456
2018-02-02 20:00:00,41026,344686692
2018-02-02 21:00:00,41023,345262596
2018-02-02 22:00:00,39752,335594020
2018-02-02 23:00:00,40296,318211172
2018-02-03 00:00:00,37183,292380196
2018-02-03 01:00:00,34524,272051364
2018-02-03 02:00:00,26509,226424836
2018-02-03 03:00:00,18415,164350852
2018-02-03 04:00:00,10679,102950212
2018-02-03 05:00:00,4769,55350964
2018-02-03 06:00:00,2196,35006836
2018-02-03 07:00:00,1960,40872332
2018-02-03 08:00:00,2454,92059948
2018-02-03 09:00:00,25386,280126052
2018-02-03 10:00:00,24487,264271172
2018-02-03 11:00:00,20757,226136588
2018-02-03 12:00:00,16819,186013784
2018-02-03 13:00:00,13308,149485400
2018-02-03 14:00:00,10198,120309720
2018-02-03 15:00:00,7986,96722320
2018-02-03 16:00:00,6464,81037660
2018-02-03 17:00:00,5483,70514616
2018-02-03 18:00:00,6446,72319168
2018-02-03 19:00:00,6102,85780976
2018-02-03 20:00:00,4778,82423600
2018-02-03 21:00:00,4830,81204128
2018-02-03 22:00:00,4473,74815596
2018-02-03 23:00:00,3416,53698548
2018-02-04 00:00:00,2645,43579408
2018-02-04 01:00:00,2577,44856120
2018-02-04 02:00:00,2244,40679488
2018-02-04 03:00:00,2102,38725056
2018-02-04 04:00:00,1900,36181624
2018-02-04 05:00:00,1796,35271192
2018-02-04 06:00:00,1784,35012056
2018-02-04 07:00:00,1707,32611364
2018-02-04 08:00:00,1635,32355196
2018-02-04 09:00:00,1614,32311292
2018-02-04 10:00:00,1690,31800224
2018-02-04 11:00:00,1621,31176820
2018-02-04 12:00:00,1608,30853512
2018-02-04 13:00:00,1604,30576392
2018-02-04 14:00:00,2062,31348736
2018-02-04 15:00:00,2034,31128080
2018-02-04 16:00:00,1941,30782268
2018-02-04 17:00:00,2092,33614812
2018-02-04 18:00:00,2507,42120780
2018-02-04 19:00:00,2447,41592388
2018-02-04 20:00:00,2227,37324320
2018-02-04 21:00:00,1662,30979180
2018-02-04 22:00:00,1647,30062112
2018-02-04 23:00:00,1609,29787788
2018-02-05 00:00:00,4861,36153464
2018-02-05 01:00:00,8397,42019016
2018-02-05 02:00:00,4637,37213968
2018-02-05 03:00:00,7551,37419024
2018-02-05 04:00:00,4367,33902052
2018-02-05 05:00:00,4531,32231280
2018-02-05 06:00:00,4681,32246812
2018-02-05 07:00:00,6102,33691796
2018-02-05 08:00:00,8147,38642020
2018-02-05 09:00:00,4431,35594888
2018-02-05 10:00:00,4691,37185220
2018-02-05 11:00:00,6936,46737964
2018-02-05 12:00:00,1994,32135908
2018-02-05 13:00:00,3964,39304520
2018-02-05 14:00:00,13156,50069690
2018-02-05 15:00:00,2617,34583558
2018-02-05 16:00:00,12257,124730863
2018-02-05 17:00:00,6701,122859384
2018-02-05 18:00:00,14703,88859280
2018-02-05 19:00:00,6045,55071612
2018-02-05 20:00:00,5750,53409882
2018-02-05 21:00:00,2065,37933798
2018-02-05 22:00:00,2063,37936060
2018-02-05 23:00:00,1847,37192596
2018-02-06 00:00:00,1759,34835560
2018-02-06 01:00:00,1805,37718024
2018-02-06 02:00:00,1821,38526616
2018-02-06 03:00:00,1576,31512856
2018-02-06 04:00:00,1535,30337512
2018-02-06 05:00:00,1473,29229112
2018-02-06 06:00:00,1484,29224536
2018-02-06 07:00:00,1237,28640776
2018-02-06 08:00:00,2307,30951576
2018-02-06 09:00:00,1732,32644648
2018-02-06 10:00:00,13078,241374812
2018-02-06 11:00:00,9427,245126856
2018-02-06 12:00:00,5575,147825985
2018-02-06 13:00:00,4443,109581438
2018-02-06 14:00:00,4226,79326394
2018-02-06 15:00:00,3818,45713880
2018-02-06 16:00:00,4854,44237706
2018-02-06 17:00:00,19105,96726151
2018-02-06 18:00:00,21441,110234176
2018-02-06 19:00:00,9068,85001308
2018-02-06 20:00:00,9615,78142424
2018-02-06 21:00:00,8748,53893096
2018-02-06 22:00:00,8419,59706888
2018-02-06 23:00:00,8520,51754132
2018-02-07 00:00:00,7488,50931612
2018-02-07 01:00:00,8172,50812012
2018-02-07 02:00:00,7307,50625964
2018-02-07 03:00:00,5149,49878700
2018-02-07 04:00:00,4502,40032052
2018-02-07 05:00:00,4200,39175700
2018-02-07 06:00:00,4083,38377000
2018-02-07 07:00:00,3858,38170832
2018-02-07 08:00:00,3852,42088720
2018-02-07 09:00:00,4760,43141504
2018-02-07 10:00:00,6678,44529384
2018-02-07 11:00:00,6806,45635092
2018-02-07 12:00:00,6695,46716136
2018-02-07 13:00:00,6455,44365796
2018-02-07 14:00:00,6347,41564776
2018-02-07 15:00:00,7174,44353596
2018-02-07 16:00:00,7030,45848824
2018-02-07 17:00:00,6672,43990630
2018-02-07 18:00:00,6515,43363070
2018-02-07 19:00:00,6556,48231401
2018-02-07 20:00:00,6297,47010484
2018-02-07 21:00:00,15449,51364516
2018-02-07 22:00:00,20195,55525884
2018-02-07 23:00:00,6165,41820444
2018-02-08 00:00:00,6454,41459344
2018-02-08 01:00:00,6338,43456216
2018-02-08 02:00:00,6370,45255392
2018-02-08 03:00:00,6224,44945860
2018-02-08 04:00:00,6107,44701480
2018-02-08 05:00:00,5928,44146008
2018-02-08 06:00:00,5636,39559384
2018-02-08 07:00:00,5412,38732228
2018-02-08 08:00:00,6760,48831812
2018-02-08 09:00:00,6713,49240152
2018-02-08 10:00:00,10113,66000096
2018-02-08 11:00:00,7286,57330028
2018-02-08 12:00:00,6742,51556740
2018-02-08 13:00:00,6197,46505000
2018-02-08 14:00:00,15783,104744504
2018-02-08 15:00:00,5482,44854488
2018-02-08 16:00:00,5730,45069880
2018-02-08 17:00:00,62840,386788704
2018-02-08 18:00:00,5518,43383812
2018-02-08 19:00:00,5185,42351056
2018-02-08 20:00:00,6982,46950380
2018-02-08 21:00:00,7191,51290664
2018-02-08 22:00:00,7312,47022196
2018-02-08 23:00:00,8240,47341484
2018-02-09 00:00:00,6627,43467588
2018-02-09 01:00:00,6548,42959236
2018-02-09 02:00:00,6418,43123232
2018-02-09 03:00:00,4976,39827812
2018-02-09 04:00:00,4948,40493120
2018-02-09 05:00:00,5216,42189424
2018-02-09 06:00:00,5932,42593032
2018-02-09 07:00:00,6155,44497128
2018-02-09 08:00:00,6998,44124932
2018-02-09 09:00:00,8110,57189972
2018-02-09 10:00:00,10818,61314212
2018-02-09 11:00:00,7080,43098096
2018-02-09 12:00:00,9638,116611788
2018-02-09 13:00:00,209102,1313600576
2018-02-09 14:00:00,11238,146877836
2018-02-09 15:00:00,6699,66459696
2018-02-09 16:00:00,10696,146621088
2018-02-09 17:00:00,9963,135577364
2018-02-09 18:00:00,5412,60951180
2018-02-09 19:00:00,5596,68017624
2018-02-09 20:00:00,5463,62514524
2018-02-09 21:00:00,5710,58404772
2018-02-09 22:00:00,5715,58035824
2018-02-09 23:00:00,5454,57446012
2018-02-10 00:00:00,5371,57121180
2018-02-10 01:00:00,5193,52959688
2018-02-10 02:00:00,5052,52350564
2018-02-10 03:00:00,4575,50258604
2018-02-10 04:00:00,4480,48994044
2018-02-10 05:00:00,4266,47916272
2018-02-10 06:00:00,4052,46385000
2018-02-10 07:00:00,3766,44556640
2018-02-10 08:00:00,3457,40214256
2018-02-10 09:00:00,3198,37838612
2018-02-10 10:00:00,3238,38429396
2018-02-10 11:00:00,3049,35880852
2018-02-10 12:00:00,3446,31868564
2018-02-10 13:00:00,3051,32808552
2018-02-10 14:00:00,3117,34985668
2018-02-10 15:00:00,3036,25306496
2018-02-10 16:00:00,2978,25256316
2018-02-10 17:00:00,2881,24197112
2018-02-10 18:00:00,3148,27567980
2018-02-10 19:00:00,3392,27348576
2018-02-10 20:00:00,3164,21442520
2018-02-10 21:00:00,2472,18232684
2018-02-10 22:00:00,2378,16337628
2018-02-10 23:00:00,3220,30720584
2018-02-11 00:00:00,2512,16197376
2018-02-11 01:00:00,2495,17099624
2018-02-11 02:00:00,2202,14698308
2018-02-11 03:00:00,2036,13306372
2018-02-11 04:00:00,1796,12426876
2018-02-11 05:00:00,1684,11978200
2018-02-11 06:00:00,1962,12358700
2018-02-11 07:00:00,1992,12797764
2018-02-11 08:00:00,1984,12487668
2018-02-11 09:00:00,1954,12526556
2018-02-11 10:00:00,1787,12008952
2018-02-11 11:00:00,1785,12679104
2018-02-11 12:00:00,1918,13973036
2018-02-11 13:00:00,1870,13324796
2018-02-11 14:00:00,1692,13230540
2018-02-11 15:00:00,2961,27492024
2018-02-11 16:00:00,1422,8187896
2018-02-11 17:00:00,2119,17651852
2018-02-11 18:00:00,1606,14880508
2018-02-11 19:00:00,1590,11264796
2018-02-11 20:00:00,1944,8816080
2018-02-11 21:00:00,2090,9473096
2018-02-11 22:00:00,2169,10468820
2018-02-11 23:00:00,2007,10296440
2018-02-12 00:00:00,3974,26024548
2018-02-12 01:00:00,7517,30446012
2018-02-12 02:00:00,4641,23729008
2018-02-12 03:00:00,1642,8326240
2018-02-12 04:00:00,1448,5905984
2018-02-12 05:00:00,1390,5616716
2018-02-12 06:00:00,1795,14201896
2018-02-12 07:00:00,1759,13954664
2018-02-12 08:00:00,1774,5184840
2018-02-12 09:00:00,4734,113537284
2018-02-12 10:00:00,7620,118738488
2018-02-12 11:00:00,9236,124074936
2018-02-12 12:00:00,7244,98735824
2018-02-12 13:00:00,5859,81487006
2018-02-12 14:00:00,6863,67417161
2018-02-12 15:00:00,5759,56534196
2018-02-12 16:00:00,5681,50087660
2018-02-12 17:00:00,34243,223695924
2018-02-12 18:00:00,3911,33549675
2018-02-12 19:00:00,3387,26930139
2018-02-12 20:00:00,2746,16825417
2018-02-12 21:00:00,4064,18049554
2018-02-12 22:00:00,5098,23262342
2018-02-12 23:00:00,2975,12648776
2018-02-13 00:00:00,184141,136879272
2018-02-13 01:00:00,3749,10533360
2018-02-13 02:00:00,2904,10486892
2018-02-13 03:00:00,3288,12396312
2018-02-13 04:00:00,3514,13639472
2018-02-13 05:00:00,3264,12380852
2018-02-13 06:00:00,3379,13048932
2018-02-13 07:00:00,3197,12465652
2018-02-13 08:00:00,3886,17286924
2018-02-13 09:00:00,3337,13269392
2018-02-13 10:00:00,4453,17392296
2018-02-13 11:00:00,6104,27459960
2018-02-13 12:00:00,7038,27151160
2018-02-13 13:00:00,5219,22353292
2018-02-13 14:00:00,5151,22044876
2018-02-13 15:00:00,7483,30426028
2018-02-13 16:00:00,8601,32202604
2018-02-13 17:00:00,65012,436112116
2018-02-13 18:00:00,9187,50332238
2018-02-13 19:00:00,5281,26021810
2018-02-13 20:00:00,18907,50857036
2018-02-13 21:00:00,19354,52211380
2018-02-13 22:00:00,23504,49378244
2018-02-13 23:00:00,6461,24891236
2018-02-14 00:00:00,5587,22103284
2018-02-14 01:00:00,7105,30448092
2018-02-14 02:00:00,7358,31961116
2018-02-14 03:00:00,6730,28568668
2018-02-14 04:00:00,7776,33196796
2018-02-14 05:00:00,7236,29863176
2018-02-14 06:00:00,13434,60982224
2018-02-14 07:00:00,4267,15398288
2018-02-14 08:00:00,3896,14627080
2018-02-14 09:00:00,4494,24095728
2018-02-14 10:00:00,4250,21210584
2018-02-14 11:00:00,4189,20653400
2018-02-14 12:00:00,5362,36002696
2018-02-14 13:00:00,4629,21749728
2018-02-14 14:00:00,4552,22013976
2018-02-14 15:00:00,13050,23844620
2018-02-14 16:00:00,9102,29428512
2018-02-14 17:00:00,7655,40407204
2018-02-14 18:00:00,6848,41617704
2018-02-14 19:00:00,4915,33491296
2018-02-14 20:00:00,3612,27855296
2018-02-14 21:00:00,3583,28451360
2018-02-14 22:00:00,3437,27367776
2018-02-14 23:00:00,3609,28168040
2018-02-15 00:00:00,3464,26761200
2018-02-15 01:00:00,3061,23560480
2018-02-15 02:00:00,3028,23150288
2018-02-15 03:00:00,2739,18611408
2018-02-15 04:00:00,10098,24631376
2018-02-15 05:00:00,16117,31062048
2018-02-15 06:00:00,18775,33252936
2018-02-15 07:00:00,12232,25392728
2018-02-15 08:00:00,19219,31339200
2018-02-15 09:00:00,12547,23837824
2018-02-15 10:00:00,3783,14339144
2018-02-15 11:00:00,20609,20302072
2018-02-15 12:00:00,2793,15539472
2018-02-15 13:00:00,2797,17815896
2018-02-15 14:00:00,3449,29524272
2018-02-15 15:00:00,8604,49127512
2018-02-15 16:00:00,4229,20004250
2018-02-15 17:00:00,2689,18225274
2018-02-15 18:00:00,2332,16795466
2018-02-15 19:00:00,2627,16936786
2018-02-15 20:00:00,2884,17390418
2018-02-15 21:00:00,2492,16473684
2018-02-15 22:00:00,2511,16654660
2018-02-15 23:00:00,2565,17261064
2018-02-16 00:00:00,3443,21217508
2018-02-16 01:00:00,5874,29649192
2018-02-16 02:00:00,3307,18467088
2018-02-16 03:00:00,3828,20998364
2018-02-16 04:00:00,3495,19111052
2018-02-16 05:00:00,3263,17975396
2018-02-16 06:00:00,2616,14602108
2018-02-16 07:00:00,2583,14429932
2018-02-16 08:00:00,2355,13704752
2018-02-16 09:00:00,2587,14541206
2018-02-16 10:00:00,4542,22955936
2018-02-16 11:00:00,5370,23042004
2018-02-16 12:00:00,4210,17198780
2018-02-16 13:00:00,8161,24619164
2018-02-16 14:00:00,7848,23257408
2018-02-16 15:00:00,4977,17404124
2018-02-16 16:00:00,4697,20771048
2018-02-16 17:00:00,8033,26976454
2018-02-16 18:00:00,8376,30941832
2018-02-16 19:00:00,6113,18449296
2018-02-16 20:00:00,3792,14066704
2018-02-16 21:00:00,3249,12916016
2018-02-16 22:00:00,3924,14861124
2018-02-16 23:00:00,2694,11057452
2018-02-17 00:00:00,2808,12088328
2018-02-17 01:00:00,2699,10966792
2018-02-17 02:00:00,2688,10933044
2018-02-17 03:00:00,2647,11356856
2018-02-17 04:00:00,2706,10931484
2018-02-17 05:00:00,2819,11188420
2018-02-17 06:00:00,2582,10962508
2018-02-17 07:00:00,2607,11595988
2018-02-17 08:00:00,3079,16543896
2018-02-17 09:00:00,3870,18270256
2018-02-17 10:00:00,4779,21600208
2018-02-17 11:00:00,4600,21576004
2018-02-17 12:00:00,6077,28818572
2018-02-17 13:00:00,4650,22525652
2018-02-17 14:00:00,4772,23438360
2018-02-17 15:00:00,6529,29287792
2018-02-17 16:00:00,8629,39200208
2018-02-17 17:00:00,7116,26892616
2018-02-17 18:00:00,6783,23186316
2018-02-17 19:00:00,5891,19773308
2018-02-17 20:00:00,4375,18392976
2018-02-17 21:00:00,3804,20383320
2018-02-17 22:00:00,23046,40720124
2018-02-17 23:00:00,4470,21690592
2018-02-18 00:00:00,3154,16907636
2018-02-18 01:00:00,3034,16114812
2018-02-18 02:00:00,2939,15576064
2018-02-18 03:00:00,2903,15300548
2018-02-18 04:00:00,2970,15191700
2018-02-18 05:00:00,2866,14984316
2018-02-18 06:00:00,2968,15168244
2018-02-18 07:00:00,2878,14551796
2018-02-18 08:00:00,3053,17816308
2018-02-18 09:00:00,3176,18476844
2018-02-18 10:00:00,2800,14902676
2018-02-18 11:00:00,2668,17219644
2018-02-18 12:00:00,2573,13533428
2018-02-18 13:00:00,2810,15266228
2018-02-18 14:00:00,56195,69268556
2018-02-18 15:00:00,142587,158546684
2018-02-18 16:00:00,181208,223550452
2018-02-18 17:00:00,76206,96386580
2018-02-18 18:00:00,2662,16698718
2018-02-18 19:00:00,3448,21281566
2018-02-18 20:00:00,2865,22522756
2018-02-18 21:00:00,7046,54465012
2018-02-18 22:00:00,6294,26617796
2018-02-18 23:00:00,6077,20723076
2018-02-19 00:00:00,6249,32454788
2018-02-19 01:00:00,5957,21492472
2018-02-19 02:00:00,4674,16933320
2018-02-19 03:00:00,4244,15787656
2018-02-19 04:00:00,2789,17829416
2018-02-19 05:00:00,2029,9531640
2018-02-19 06:00:00,1447,8624520
2018-02-19 07:00:00,1628,8335336
2018-02-19 08:00:00,1673,14429272
2018-02-19 09:00:00,3790,42601400
2018-02-19 10:00:00,3845,21730524
2018-02-19 11:00:00,3071,16375240
2018-02-19 12:00:00,3650,19885440
2018-02-19 13:00:00,5981,35601344
2018-02-19 14:00:00,8998,52599461
2018-02-19 15:00:00,3158,18158128
2018-02-19 16:00:00,3806,16757344
2018-02-19 17:00:00,20540,34866994
2018-02-19 18:00:00,187794,205401502
2018-02-19 19:00:00,124554,140176350
2018-02-19 20:00:00,200687,218726832
2018-02-19 21:00:00,122924,135801480
2018-02-19 22:00:00,66986,77031548
2018-02-19 23:00:00,314068,1589421928
2018-02-20 00:00:00,95585,183362112
2018-02-20 01:00:00,38895,49868880
2018-02-20 02:00:00,4338,14302536
2018-02-20 03:00:00,3165,11184096
2018-02-20 04:00:00,25483,33522656
2018-02-20 05:00:00,37590,45822944
2018-02-20 06:00:00,35669,43836044
2018-02-20 07:00:00,40931,49980204
2018-02-20 08:00:00,38452,48871412
2018-02-20 09:00:00,36488,46514485
2018-02-20 10:00:00,35250,48954024
2018-02-20 11:00:00,28602,44100334
2018-02-20 12:00:00,5131,41749106
2018-02-20 13:00:00,5221,45898317
2018-02-20 14:00:00,13083,33011966
2018-02-20 15:00:00,4827,42889522
2018-02-20 16:00:00,3396,30189064
2018-02-20 17:00:00,11596,18977574
2018-02-20 18:00:00,3404,21681198
2018-02-20 19:00:00,2851,21572634
2018-02-20 20:00:00,11510,18009054
2018-02-20 21:00:00,3699,14676954
2018-02-20 22:00:00,2181,11554890
2018-02-20 23:00:00,2143,11071464
2018-02-21 00:00:00,1986,10285336
2018-02-21 01:00:00,2143,10535920
2018-02-21 02:00:00,2123,10321680
2018-02-21 03:00:00,1653,9053456
2018-02-21 04:00:00,2645,9770256
2018-02-21 05:00:00,2572,9369856
2018-02-21 06:00:00,2740,15099284
2018-02-21 07:00:00,1437,10589502
2018-02-21 08:00:00,1507,12307214
2018-02-21 09:00:00,1722,11334102
2018-02-21 10:00:00,3285,22378890
2018-02-21 11:00:00,4047,19197738
2018-02-21 12:00:00,7850,126302242
2018-02-21 13:00:00,8047,127676474
2018-02-21 14:00:00,8189,156091934
2018-02-21 15:00:00,6882,112231686
2018-02-21 16:00:00,5927,95620378
2018-02-21 17:00:00,8360,92955962
2018-02-21 18:00:00,7735,84200130
2018-02-21 19:00:00,7140,79606654
2018-02-21 20:00:00,9100,77372878
2018-02-21 21:00:00,8253,69090842
2018-02-21 22:00:00,16513,54576330
2018-02-21 23:00:00,36644,72550826
2018-02-22 00:00:00,298731,241286874
2018-02-22 01:00:00,57031,68513338
2018-02-22 02:00:00,3910,16672490
2018-02-22 03:00:00,2933,15225878
2018-02-22 04:00:00,2289,12386790
2018-02-22 05:00:00,2713,14448190
2018-02-22 06:00:00,2845,15002374
2018-02-22 07:00:00,2721,14378774
2018-02-22 08:00:00,2823,15005514
2018-02-22 09:00:00,3613,15776494
2018-02-22 10:00:00,2228,15247102
2018-02-22 11:00:00,3764,26067558
2018-02-22 12:00:00,23998,60101774
2018-02-22 13:00:00,38350,88415750
2018-02-22 14:00:00,46238,153405182
2018-02-22 15:00:00,48330,144263146
2018-02-22 16:00:00,11147,77925510
2018-02-22 17:00:00,13099,82256270
2018-02-22 18:00:00,4845,32457462
2018-02-22 19:00:00,3672,24552646
2018-02-22 20:00:00,13072,30402766
2018-02-22 21:00:00,28899,44633446
2018-02-22 22:00:00,268261,1548181550
2018-02-22 23:00:00,32255,64755170
2018-02-23 00:00:00,32424,53110360
2018-02-23 01:00:00,20281,35012462
2018-02-23 02:00:00,19391,42693806
2018-02-23 03:00:00,5261,13843558
2018-02-23 04:00:00,3689,10667942
2018-02-23 05:00:00,15856,22822822
2018-02-23 06:00:00,24326,31285680
2018-02-23 07:00:00,24958,31801968
2018-02-23 08:00:00,25215,31857392
2018-02-23 09:00:00,19457,38092796
2018-02-23 10:00:00,22408,32938690
2018-02-23 11:00:00,24385,36188936
2018-02-23 12:00:00,8728,27557802
2018-02-23 13:00:00,2642,20920579
2018-02-23 14:00:00,3083,21614169
2018-02-23 15:00:00,3901,39079310
2018-02-23 16:00:00,3394,22908254
2018-02-23 17:00:00,2732,21612046
2018-02-23 18:00:00,36373,88436458
2018-02-23 19:00:00,39920,95195362
2018-02-23 20:00:00,40039,96462139
2018-02-23 21:00:00,39817,94994921
2018-02-23 22:00:00,27505,70139010
2018-02-23 23:00:00,25060,67615226
2018-02-24 00:00:00,19849,55228166
2018-02-24 01:00:00,15919,115007782
2018-02-24 02:00:00,6335,26546190
2018-02-24 03:00:00,3776,21562106
2018-02-24 04:00:00,2911,19892834
2018-02-24 05:00:00,2863,27539458
2018-02-24 06:00:00,2589,18608178
2018-02-24 07:00:00,2547,18266162
2018-02-24 08:00:00,2463,18584666
2018-02-24 09:00:00,2461,18347996
2018-02-24 10:00:00,2419,18116572
2018-02-24 11:00:00,3314,23379964
2018-02-24 12:00:00,6872,27507066
2018-02-24 13:00:00,7471,29843178
2018-02-24 14:00:00,9250,39245978
2018-02-24 15:00:00,8019,33002906
2018-02-24 16:00:00,7327,29169378
2018-02-24 17:00:00,7585,30204834
2018-02-24 18:00:00,7169,28377323
2018-02-24 19:00:00,7863,32639997
2018-02-24 20:00:00,7184,28718437
2018-02-24 21:00:00,6945,26133522
2018-02-24 22:00:00,7208,26738012
2018-02-24 23:00:00,6787,24119484
2018-02-25 00:00:00,6682,23500828
2018-02-25 01:00:00,6798,24288796
2018-02-25 02:00:00,6518,21340580
2018-02-25 03:00:00,6096,19331876
2018-02-25 04:00:00,6373,23457028
2018-02-25 05:00:00,16767,29652868
2018-02-25 06:00:00,25730,35808908
2018-02-25 07:00:00,29899,41936236
2018-02-25 08:00:00,30156,41726668
2018-02-25 09:00:00,31284,52024428
2018-02-25 10:00:00,27118,44191970
2018-02-25 11:00:00,27968,43349578
2018-02-25 12:00:00,26568,42958826
2018-02-25 13:00:00,6795,28199690
2018-02-25 14:00:00,10038,44597396
2018-02-25 15:00:00,9753,42303316
2018-02-25 16:00:00,4892,20640180
2018-02-25 17:00:00,4286,19108052
2018-02-25 18:00:00,3863,18478484
2018-02-25 19:00:00,14350,29141428
2018-02-25 20:00:00,25380,40315380
2018-02-25 21:00:00,36364,50650882
2018-02-25 22:00:00,44390,57855098
2018-02-25 23:00:00,42152,55190378
2018-02-26 00:00:00,38591,51045994
2018-02-26 01:00:00,42908,55520874
2018-02-26 02:00:00,24890,37388728
2018-02-26 03:00:00,2610,14549728
2018-02-26 04:00:00,2563,14481120
2018-02-26 05:00:00,2485,14343904
2018-02-26 06:00:00,16834,28951456
2018-02-26 07:00:00,19342,31404128
2018-02-26 08:00:00,6447,18148896
2018-02-26 09:00:00,16119,28487072
2018-02-26 10:00:00,17688,33660592
2018-02-26 11:00:00,12080,30695472
2018-02-26 12:00:00,10255,40351499
2018-02-26 13:00:00,7489,25847467
2018-02-26 14:00:00,3668,22767416
2018-02-26 15:00:00,34216,205300992
2018-02-26 16:00:00,3373,20917792
2018-02-26 17:00:00,3826,33231468
2018-02-26 18:00:00,3315,24155892
2018-02-26 19:00:00,4024,24244560
2018-02-26 20:00:00,4765,28702712
2018-02-26 21:00:00,63157,442613960
2018-02-26 22:00:00,8132,60022584
2018-02-26 23:00:00,5228,33071640
2018-02-27 00:00:00,5378,30779928
2018-02-27 01:00:00,4324,21747648
2018-02-27 02:00:00,3694,20939440
2018-02-27 03:00:00,3482,20094896
2018-02-27 04:00:00,3366,19583680
2018-02-27 05:00:00,3159,18599104
2018-02-27 06:00:00,3302,19139360
2018-02-27 07:00:00,4057,23244448
2018-02-27 08:00:00,4231,25305840
2018-02-27 09:00:00,4228,23782976
2018-02-27 10:00:00,4779,23974832
2018-02-27 11:00:00,4370,22573064
2018-02-27 12:00:00,6984,34786806
2018-02-27 13:00:00,10351,59445982
2018-02-27 14:00:00,5372,41496782
2018-02-27 15:00:00,5121,26347414
2018-02-27 16:00:00,3969,28281952
2018-02-27 17:00:00,78049,164890532
2018-02-27 18:00:00,62515,70862776
2018-02-27 19:00:00,3588,29027012
2018-02-27 20:00:00,29988,60266397
2018-02-27 21:00:00,33303,65176472
2018-02-27 22:00:00,31123,68274274
2018-02-27 23:00:00,31113,82649440
2018-02-28 00:00:00,30739,83802912
2018-02-28 01:00:00,26501,51430168
2018-02-28 02:00:00,30138,61142272
2018-02-28 03:00:00,21025,59176728
2018-02-28 04:00:00,18310,46840992
2018-02-28 05:00:00,27828,70240440
2018-02-28 06:00:00,21208,41680368
2018-02-28 07:00:00,23605,42392336
2018-02-28 08:00:00,24560,43440564
2018-02-28 09:00:00,19488,37305540
2018-02-28 10:00:00,17884,34917644
2018-02-28 11:00:00,16887,34583444
2018-02-28 12:00:00,8345,24325852
2018-02-28 13:00:00,10424,31620888
2018-02-28 14:00:00,21088,36637452
2018-02-28 15:00:00,21102,34697388
2018-02-28 16:00:00,19580,35118716
2018-02-28 17:00:00,13508,30634244
2018-02-28 18:00:00,21299,60156118
2018-02-28 19:00:00,16896,50507590
2018-02-28 20:00:00,19659,34474268
2018-02-28 21:00:00,18827,28890972
2018-02-28 22:00:00,5384,51622236
2018-02-28 23:00:00,4390,50499932
2018-03-01 00:00:00,5750,38927324
2018-03-01 01:00:00,16921,22748132
2018-03-01 02:00:00,1631,7284164
2018-03-01 03:00:00,1453,7352540
2018-03-01 04:00:00,1373,6425340
2018-03-01 05:00:00,2393,6757660
2018-03-01 06:00:00,1326,5446940
2018-03-01 07:00:00,1277,5209564
2018-03-01 08:00:00,13721,17653212
2018-03-01 09:00:00,15103,19061756
2018-03-01 10:00:00,19209,36773964
2018-03-01 11:00:00,3593,49340125
2018-03-01 12:00:00,2632,25679568
2018-03-01 13:00:00,15233,39039756
2018-03-01 14:00:00,37482,83625292
2018-03-01 15:00:00,30722,71817898
2018-03-01 16:00:00,29644,68315938
2018-03-01 17:00:00,16683,42660584
2018-03-01 18:00:00,7319,26049784
2018-03-01 19:00:00,3278,10391976
2018-03-01 20:00:00,3475,21931144
2018-03-01 21:00:00,3376,21413700
2018-03-01 22:00:00,2859,24503500
2018-03-01 23:00:00,2223,19767120
2018-03-02 00:00:00,2056,15240480
2018-03-02 01:00:00,1796,10005218
2018-03-02 02:00:00,1611,8422114
2018-03-02 03:00:00,2852,10093666
2018-03-02 04:00:00,2044,9162754
2018-03-02 05:00:00,1577,7506296
2018-03-02 06:00:00,1435,6919704
2018-03-02 07:00:00,1412,6488144
2018-03-02 08:00:00,2058,12082450
2018-03-02 09:00:00,2328,14541500
2018-03-02 10:00:00,2348,12790657
2018-03-02 11:00:00,13792,85462070
2018-03-02 12:00:00,16335,102946170
2018-03-02 13:00:00,2308,16865278
2018-03-02 14:00:00,3092,30478412
2018-03-02 15:00:00,75225,486592952
2018-03-02 16:00:00,3273,31673508
2018-03-02 17:00:00,12587,41915687
2018-03-02 18:00:00,12405,42545672
2018-03-02 19:00:00,12309,41435832
2018-03-02 20:00:00,26719,117851048
2018-03-02 21:00:00,11511,35528728
2018-03-02 22:00:00,11332,38183800
2018-03-02 23:00:00,10443,37351400
2018-03-03 00:00:00,7295,28811816
2018-03-03 01:00:00,8324,41009720
2018-03-03 02:00:00,3330,21421912
2018-03-03 03:00:00,2676,17412316
2018-03-03 04:00:00,2362,14267184
2018-03-03 05:00:00,2208,13906724
2018-03-03 06:00:00,2012,13445048
2018-03-03 07:00:00,1952,13180308
2018-03-03 08:00:00,1924,13064592
2018-03-03 09:00:00,1852,12586192
2018-03-03 10:00:00,1745,11441076
2018-03-03 11:00:00,1758,11079780
2018-03-03 12:00:00,1625,8637468
2018-03-03 13:00:00,1928,10050132
2018-03-03 14:00:00,1775,9493420
2018-03-03 15:00:00,1492,8331500
2018-03-03 16:00:00,1472,8140188
2018-03-03 17:00:00,1324,7675306
2018-03-03 18:00:00,1784,11644874
2018-03-03 19:00:00,1832,11630810
2018-03-03 20:00:00,1786,11316298
2018-03-03 21:00:00,1770,10981450
2018-03-03 22:00:00,1917,25558614
2018-03-03 23:00:00,1815,10965740
2018-03-04 00:00:00,1790,23369668
2018-03-04 01:00:00,1678,11548132
2018-03-04 02:00:00,1557,8608480
2018-03-04 03:00:00,1590,8462648
2018-03-04 04:00:00,1478,8168760
2018-03-04 05:00:00,1485,7783728
2018-03-04 06:00:00,1353,6668592
2018-03-04 07:00:00,1307,6024496
2018-03-04 08:00:00,1519,10586448
2018-03-04 09:00:00,2705,23281680
2018-03-04 10:00:00,1898,9247664
2018-03-04 11:00:00,1460,8113936
2018-03-04 12:00:00,1790,11050384
2018-03-04 13:00:00,1734,23511592
2018-03-04 14:00:00,2550,11351308
2018-03-04 15:00:00,2854,18252920
2018-03-04 16:00:00,1747,8703288
2018-03-04 17:00:00,1782,9504152
2018-03-04 18:00:00,5237,37140464
2018-03-04 19:00:00,4872,33919760
2018-03-04 20:00:00,3344,19571376
2018-03-04 21:00:00,2296,12184368
2018-03-04 22:00:00,1588,8166696
2018-03-04 23:00:00,1189,5915528
2018-03-05 00:00:00,2133,6676168
2018-03-05 01:00:00,1457,5715704
2018-03-05 02:00:00,1108,5294840
2018-03-05 03:00:00,1146,5263048
2018-03-05 04:00:00,1088,5107256
2018-03-05 05:00:00,1082,5049912
2018-03-05 06:00:00,962,4739000
2018-03-05 07:00:00,961,4691608
2018-03-05 08:00:00,906,4910840
2018-03-05 09:00:00,4455,19285512
2018-03-05 10:00:00,8844,45544840
2018-03-05 11:00:00,1197,9284888
2018-03-05 12:00:00,3894,23282816
2018-03-05 13:00:00,5143,32188488
2018-03-05 14:00:00,6385,60749952
2018-03-05 15:00:00,3505,26854836
2018-03-05 16:00:00,3275,31807376
2018-03-05 17:00:00,5522,42906104
2018-03-05 18:00:00,6719,52997496
2018-03-05 19:00:00,7275,54299960
2018-03-05 20:00:00,7657,64879944
2018-03-05 21:00:00,5412,38217384
2018-03-05 22:00:00,4297,29960280
2018-03-05 23:00:00,5066,44934472
2018-03-06 00:00:00,3233,21077976
2018-03-06 01:00:00,3836,18577736
2018-03-06 02:00:00,3543,17295736
2018-03-06 03:00:00,2551,14305480
2018-03-06 04:00:00,2336,15400712
2018-03-06 05:00:00,15045,40126200
2018-03-06 06:00:00,15728,42489256
2018-03-06 07:00:00,15100,40673264
2018-03-06 08:00:00,2525,27389952
2018-03-06 09:00:00,1843,12181288
2018-03-06 10:00:00,2767,30003940
2018-03-06 11:00:00,1501,11288102
2018-03-06 12:00:00,4725,29773456
2018-03-06 13:00:00,4086,17668824
2018-03-06 14:00:00,4160,16625576
2018-03-06 15:00:00,4239,16919316
2018-03-06 16:00:00,5843,35568492
2018-03-06 17:00:00,8456,38997576
2018-03-06 18:00:00,8387,34494312
2018-03-06 19:00:00,6947,35875456
2018-03-06 20:00:00,4553,21430320
2018-03-06 21:00:00,4130,17300876
2018-03-06 22:00:00,4062,13522124
2018-03-06 23:00:00,62339,56944104
2018-03-07 00:00:00,17006,40405560
2018-03-07 01:00:00,4128,20067996
2018-03-07 02:00:00,4067,19689956
2018-03-07 03:00:00,3935,18498732
2018-03-07 04:00:00,3686,14796612
2018-03-07 05:00:00,3082,10406632
2018-03-07 06:00:00,3034,9909480
2018-03-07 07:00:00,2954,9665536
2018-03-07 08:00:00,3330,12974852
2018-03-07 09:00:00,4645,23862656
2018-03-07 10:00:00,4416,27473886
2018-03-07 11:00:00,6145,39705618
2018-03-07 12:00:00,5786,26419386
2018-03-07 13:00:00,4387,22149404
2018-03-07 14:00:00,8866,59022000
2018-03-07 15:00:00,5780,31246988
2018-03-07 16:00:00,5312,24890864
2018-03-07 17:00:00,4577,21028304
2018-03-07 18:00:00,4400,18136432
2018-03-07 19:00:00,19092,97707388
2018-03-07 20:00:00,4684,17803212
2018-03-07 21:00:00,5343,21717324
2018-03-07 22:00:00,4830,20171876
2018-03-07 23:00:00,5194,20114468
2018-03-08 00:00:00,4476,18698892
2018-03-08 01:00:00,3900,17369740
2018-03-08 02:00:00,3816,16601880
2018-03-08 03:00:00,3738,15749352
2018-03-08 04:00:00,3571,13900056
2018-03-08 05:00:00,3283,12222280
2018-03-08 06:00:00,3059,10796176
2018-03-08 07:00:00,2787,9920368
2018-03-08 08:00:00,2636,9595852
2018-03-08 09:00:00,2705,9624532
2018-03-08 10:00:00,5187,24129308
2018-03-08 11:00:00,6213,17719672
2018-03-08 12:00:00,7452,56834592
2018-03-08 13:00:00,5739,60572528
2018-03-08 14:00:00,5781,60323416
2018-03-08 15:00:00,4595,42632480
2018-03-08 16:00:00,3640,33073268
2018-03-08 17:00:00,4202,23281936
2018-03-08 18:00:00,3022,16795248
2018-03-08 19:00:00,2688,15507744
2018-03-08 20:00:00,2275,12943333
2018-03-08 21:00:00,2175,11357816
2018-03-08 22:00:00,1899,10192448
2018-03-08 23:00:00,2032,12480080
2018-03-09 00:00:00,1873,9535904
2018-03-09 01:00:00,1801,9097080
2018-03-09 02:00:00,1729,8926032
2018-03-09 03:00:00,2007,12757232
2018-03-09 04:00:00,1735,10076020
2018-03-09 05:00:00,2039,11300032
2018-03-09 06:00:00,2373,12366576
2018-03-09 07:00:00,2443,12970958
2018-03-09 08:00:00,2474,13243150
2018-03-09 09:00:00,2222,12068858
2018-03-09 10:00:00,3373,14219258
2018-03-09 11:00:00,3207,15631199
2018-03-09 12:00:00,4438,14638535
2018-03-09 13:00:00,3065,12911703
2018-03-09 14:00:00,2723,13678746
2018-03-09 15:00:00,3493,14714884
2018-03-09 16:00:00,2682,13905254
2018-03-09 17:00:00,15909,41125926
2018-03-09 18:00:00,30926,70535452
2018-03-09 19:00:00,31256,71331148
2018-03-09 20:00:00,32180,85712408
2018-03-09 21:00:00,29153,64876596
2018-03-09 22:00:00,28184,61597656
2018-03-09 23:00:00,26764,72520252
2018-03-10 00:00:00,20746,46754628
2018-03-10 01:00:00,11564,28117380
2018-03-10 02:00:00,8064,21027628
2018-03-10 03:00:00,5592,16071548
2018-03-10 04:00:00,4610,13695636
2018-03-10 05:00:00,3949,12434968
2018-03-10 06:00:00,3249,11402948
2018-03-10 07:00:00,2389,9584344
2018-03-10 08:00:00,2331,9431112
2018-03-10 09:00:00,2187,9033140
2018-03-10 10:00:00,2010,8592596
2018-03-10 11:00:00,1976,8746740
2018-03-10 12:00:00,2029,9330476
2018-03-10 13:00:00,1923,8974624
2018-03-10 14:00:00,2923,27438736
2018-03-10 15:00:00,1707,8965976
2018-03-10 16:00:00,1648,8507346
2018-03-10 17:00:00,1698,8592980
2018-03-10 18:00:00,1649,8569472
2018-03-10 19:00:00,2000,9223328
2018-03-10 20:00:00,2444,11787368
2018-03-10 21:00:00,3374,12364380
2018-03-10 22:00:00,2151,10690672
2018-03-10 23:00:00,1926,9219318
2018-03-11 00:00:00,3583,18259552
2018-03-11 01:00:00,3474,18816208
2018-03-11 02:00:00,2965,13520688
2018-03-11 03:00:00,2483,11028000
2018-03-11 04:00:00,2198,11446632
2018-03-11 05:00:00,2010,11714408
2018-03-11 06:00:00,2024,12779784
2018-03-11 07:00:00,2211,17267224
2018-03-11 08:00:00,2140,16469016
2018-03-11 09:00:00,1853,13200552
2018-03-11 10:00:00,2012,13813384
2018-03-11 11:00:00,2009,15380888
2018-03-11 12:00:00,2008,16402476
2018-03-11 13:00:00,2910,30777620
2018-03-11 14:00:00,12824,46697745
2018-03-11 15:00:00,30244,76008294
2018-03-11 16:00:00,33724,77911148
2018-03-11 17:00:00,32121,60611444
2018-03-11 18:00:00,30417,65865032
2018-03-11 19:00:00,30813,65670835
2018-03-11 20:00:00,30840,89220457
2018-03-11 21:00:00,30402,58611319
2018-03-11 22:00:00,26637,46461929
2018-03-11 23:00:00,14543,32989777
2018-03-12 00:00:00,26519,53697857
2018-03-12 01:00:00,27647,51223281
2018-03-12 02:00:00,26693,55925593
2018-03-12 03:00:00,25944,43178377
2018-03-12 04:00:00,25148,40454644
2018-03-12 05:00:00,26185,39754364
2018-03-12 06:00:00,25685,37106468
2018-03-12 07:00:00,12702,22330020
2018-03-12 08:00:00,3118,22334286
2018-03-12 09:00:00,6440,48570032
2018-03-12 10:00:00,4864,25592120
2018-03-12 11:00:00,2711,18578653
2018-03-12 12:00:00,19335,31819610
2018-03-12 13:00:00,34875,44123610
2018-03-12 14:00:00,32327,43167428
2018-03-12 15:00:00,13351,25377756
2018-03-12 16:00:00,3544,18478916
2018-03-12 17:00:00,6416,45291411
2018-03-12 18:00:00,5834,44146639
2018-03-12 19:00:00,3890,29072750
2018-03-12 20:00:00,3299,27354057
2018-03-12 21:00:00,17182,37988740
2018-03-12 22:00:00,25700,46001518
2018-03-12 23:00:00,27112,45842756
2018-03-13 00:00:00,27451,46787004
2018-03-13 01:00:00,26232,43796110
2018-03-13 02:00:00,25899,42831954
2018-03-13 03:00:00,25742,42179426
2018-03-13 04:00:00,13360,28462146
2018-03-13 05:00:00,2841,14719292
2018-03-13 06:00:00,2477,16456926
2018-03-13 07:00:00,2375,16258866
2018-03-13 08:00:00,2379,17357930
2018-03-13 09:00:00,2336,17175058
2018-03-13 10:00:00,11981,99694616
2018-03-13 11:00:00,23939,98844090
2018-03-13 12:00:00,27433,42450658
2018-03-13 13:00:00,39319,60948794
2018-03-13 14:00:00,39336,60881172
2018-03-13 15:00:00,39640,73345628
2018-03-13 16:00:00,39208,74856164
2018-03-13 17:00:00,38195,62511748
2018-03-13 18:00:00,29100,64334972
2018-03-13 19:00:00,4801,29032912
2018-03-13 20:00:00,27562,52163866
2018-03-13 21:00:00,22468,41526054
2018-03-13 22:00:00,18919,37822678
2018-03-13 23:00:00,16717,36275760
2018-03-14 00:00:00,16963,35248464
2018-03-14 01:00:00,3687,21127032
2018-03-14 02:00:00,10801,27878240
2018-03-14 03:00:00,8236,25944264
2018-03-14 04:00:00,24688,41862818
2018-03-14 05:00:00,31622,48653422
2018-03-14 06:00:00,33701,49791938
2018-03-14 07:00:00,30926,47638162
2018-03-14 08:00:00,3129,18178290
2018-03-14 09:00:00,3492,21421734
2018-03-14 10:00:00,7129,41416190
2018-03-14 11:00:00,5446,36036626
2018-03-14 12:00:00,10835,47316806
2018-03-14 13:00:00,13894,34103310
2018-03-14 14:00:00,3366,21089720
2018-03-14 15:00:00,8748,27726058
2018-03-14 16:00:00,23271,46744912
2018-03-14 17:00:00,14786,35922208
2018-03-14 18:00:00,20203,42247825
2018-03-14 19:00:00,18684,38908182
2018-03-14 20:00:00,31033,55313863
2018-03-14 21:00:00,22239,47499884
2018-03-14 22:00:00,3651,23818380
2018-03-14 23:00:00,3413,22047404
2018-03-15 00:00:00,3333,21404332
2018-03-15 01:00:00,2997,21043884
2018-03-15 02:00:00,2957,20722348
2018-03-15 03:00:00,2933,20193964
2018-03-15 04:00:00,2925,20177580
2018-03-15 05:00:00,2925,20177580
2018-03-15 06:00:00,2909,19905196
2018-03-15 07:00:00,2907,19885196
2018-03-15 08:00:00,2883,19819660
2018-03-15 09:00:00,2869,19790988
2018-03-15 10:00:00,2675,19377772
2018-03-15 11:00:00,2414,19110268
2018-03-15 12:00:00,76845,488774140
2018-03-15 13:00:00,5593,39900916
2018-03-15 14:00:00,6872,98810684
2018-03-15 15:00:00,4423,37762420
2018-03-15 16:00:00,4348,26823392
2018-03-15 17:00:00,2999,29511932
2018-03-15 18:00:00,3401,29330512
2018-03-15 19:00:00,2494,20437525
2018-03-15 20:00:00,2432,19805850
2018-03-15 21:00:00,10595,30456628
2018-03-15 22:00:00,7458,27421695
2018-03-15 23:00:00,4361,22155816
2018-03-16 01:00:00,44153,65344653
2018-03-16 02:00:00,32576,50503093
2018-03-16 03:00:00,30502,46837123
2018-03-16 04:00:00,30539,45629942
2018-03-16 05:00:00,7730,25662988
2018-03-16 06:00:00,2480,28414578
2018-03-16 07:00:00,2863,29860210
2018-03-16 08:00:00,2049,21524358
2018-03-16 09:00:00,2255,24389072
2018-03-16 10:00:00,1893,18487968
2018-03-16 11:00:00,29995,44692964
2018-03-16 12:00:00,35491,52383068
2018-03-16 13:00:00,35646,57617248
2018-03-16 14:00:00,5577,23313736
2018-03-16 15:00:00,2297,19117968
2018-03-16 16:00:00,2126,18525272
2018-03-16 17:00:00,2060,18401448
2018-03-16 18:00:00,2289,23334664
2018-03-16 19:00:00,2286,22901000
2018-03-16 20:00:00,2350,24765928
2018-03-16 21:00:00,2111,21580936
2018-03-16 22:00:00,1981,20532712
2018-03-16 23:00:00,1989,20134312
2018-03-17 00:00:00,1882,19302584
2018-03-17 01:00:00,1826,18243192
2018-03-17 02:00:00,1821,17790280
2018-03-17 03:00:00,1651,12733768
2018-03-17 04:00:00,1705,12573352
2018-03-17 05:00:00,1591,12697976
2018-03-17 06:00:00,1606,12349272
2018-03-17 07:00:00,1195,12928920
2018-03-17 08:00:00,1140,10571296
2018-03-17 09:00:00,1132,10757344
2018-03-17 10:00:00,1110,9764896
2018-03-17 11:00:00,1179,10085504
2018-03-17 12:00:00,1165,10128464
2018-03-17 13:00:00,1041,9317096
2018-03-17 14:00:00,1051,9348504
2018-03-17 15:00:00,1176,10246896
2018-03-17 16:00:00,1263,10530192
2018-03-17 17:00:00,1142,9981584
2018-03-17 18:00:00,1279,10044896
2018-03-17 19:00:00,1102,9820976
2018-03-17 20:00:00,1126,9866384
2018-03-17 21:00:00,1223,10079632
2018-03-17 22:00:00,32935,42814560
2018-03-17 23:00:00,44370,54599776
2018-03-18 00:00:00,43641,53918816
2018-03-18 01:00:00,3986,13019952
2018-03-18 02:00:00,35072,44427128
2018-03-18 03:00:00,53416,63015800
2018-03-18 04:00:00,51202,60496952
2018-03-18 05:00:00,29969,38509768
2018-03-18 06:00:00,25863,34135240
2018-03-18 07:00:00,58949,67875016
2018-03-18 08:00:00,7701,15298952
2018-03-18 09:00:00,1001,8335752
2018-03-18 10:00:00,1000,8282456
2018-03-18 11:00:00,1057,8459056
2018-03-18 12:00:00,1178,9818096
2018-03-18 13:00:00,24804,36019796
2018-03-18 14:00:00,30252,44974204
2018-03-18 15:00:00,31316,59177540
2018-03-18 16:00:00,31001,55713016
2018-03-18 17:00:00,31104,98865640
2018-03-18 18:00:00,3637,20833256
2018-03-18 19:00:00,29790,47123944
2018-03-18 20:00:00,39194,56218344
2018-03-18 21:00:00,38832,55359656
2018-03-18 22:00:00,24131,39270952
2018-03-18 23:00:00,1921,15433336
2018-03-19 00:00:00,2780,14947048
2018-03-19 01:00:00,19327,36356376
2018-03-19 02:00:00,30860,46170080
2018-03-19 03:00:00,31319,45536536
2018-03-19 04:00:00,30955,44339992
2018-03-19 05:00:00,20609,33540632
2018-03-19 06:00:00,1508,13185816
2018-03-19 07:00:00,1495,12476696
2018-03-19 08:00:00,1421,12048288
2018-03-19 09:00:00,2129,18713056
2018-03-19 10:00:00,2142,18117872
2018-03-19 11:00:00,2432,19430792
2018-03-19 12:00:00,2959,19415056
2018-03-19 13:00:00,2286,18730536
2018-03-19 14:00:00,2533,19741800
2018-03-19 15:00:00,17191,102901207
2018-03-19 16:00:00,2243,19906544
2018-03-19 17:00:00,2424,21890680
2018-03-19 18:00:00,2195,19842408
2018-03-19 19:00:00,12782,30758352
2018-03-19 20:00:00,17221,35934688
2018-03-19 21:00:00,15276,33568088
2018-03-19 22:00:00,13218,30666552
2018-03-19 23:00:00,13062,45430696
2018-03-20 00:00:00,3755,30901656
2018-03-20 01:00:00,1922,19099346
2018-03-20 02:00:00,2109,24327329
2018-03-20 03:00:00,3040,31613696
2018-03-20 04:00:00,11676,52205216
2018-03-20 05:00:00,13023,51037624
2018-03-20 06:00:00,19170,39066168
2018-03-20 07:00:00,22322,39383720
2018-03-20 08:00:00,25189,45094332
2018-03-20 09:00:00,21845,41416748
2018-03-20 10:00:00,3374,31812784
2018-03-20 11:00:00,4366,22932609
2018-03-20 12:00:00,4300,22235492
2018-03-20 13:00:00,4252,19300356
2018-03-20 14:00:00,6950,40793004
2018-03-20 15:00:00,4458,53193478
2018-03-20 16:00:00,35031,48361048
2018-03-20 17:00:00,12994,50232160
2018-03-20 18:00:00,9143,29764540
2018-03-20 19:00:00,23515,71927416
2018-03-20 20:00:00,21332,62981980
2018-03-20 21:00:00,13126,92187346
2018-03-20 22:00:00,9378,50420038
2018-03-20 23:00:00,6648,35358844
2018-03-21 00:00:00,6862,65136676
2018-03-21 01:00:00,6492,33867660
2018-03-21 02:00:00,27058,43294072
2018-03-21 03:00:00,36459,55918420
2018-03-21 04:00:00,37675,64643512
2018-03-21 05:00:00,32431,55645568
2018-03-21 06:00:00,5513,19435232
2018-03-21 07:00:00,4741,18251120
2018-03-21 08:00:00,4163,17304292
2018-03-21 09:00:00,4103,18497012
2018-03-21 10:00:00,4743,23321646
2018-03-21 11:00:00,5111,23641456
2018-03-21 12:00:00,7127,24607799
2018-03-21 13:00:00,19264,47053899
2018-03-21 14:00:00,31536,63285492
2018-03-21 15:00:00,37976,63710716
2018-03-21 16:00:00,36069,75362912
2018-03-21 17:00:00,37085,83516056
2018-03-21 18:00:00,13134,37426592
2018-03-21 19:00:00,9176,30977040
2018-03-21 20:00:00,5833,20050276
2018-03-21 21:00:00,5889,18371552
2018-03-21 22:00:00,6336,18817192
2018-03-21 23:00:00,26961,40188312
2018-03-22 00:00:00,35960,51148840
2018-03-22 01:00:00,34542,48589248
2018-03-22 02:00:00,34534,45504160
2018-03-22 03:00:00,20900,30149408
2018-03-22 04:00:00,25515,33800408
2018-03-22 05:00:00,30408,38309048
2018-03-22 06:00:00,31642,38900024
2018-03-22 07:00:00,31642,38884664
2018-03-22 08:00:00,32961,39826128
2018-03-22 09:00:00,26655,47395304
2018-03-22 10:00:00,28950,51904728
2018-03-22 11:00:00,33974,70540920
2018-03-22 12:00:00,32007,58514028
2018-03-22 13:00:00,19398,43105144
2018-03-22 14:00:00,39653,139713972
2018-03-22 15:00:00,31809,136041893
2018-03-22 16:00:00,41411,150617846
2018-03-22 17:00:00,78840,162770091
2018-03-22 18:00:00,36986,119895100
2018-03-22 19:00:00,10552,31258646
2018-03-22 20:00:00,15806,35212136
2018-03-22 21:00:00,43983,66211444
2018-03-22 22:00:00,25431,45450624
2018-03-22 23:00:00,7799,28152512
2018-03-23 00:00:00,9477,29531742
2018-03-23 01:00:00,26340,43813056
2018-03-23 02:00:00,15899,33117304
2018-03-23 03:00:00,44680,62448656
2018-03-23 04:00:00,40201,57132040
2018-03-23 05:00:00,38703,53835200
2018-03-23 06:00:00,37118,52932202
2018-03-23 07:00:00,12865,31186804
2018-03-23 08:00:00,4382,21798292
2018-03-23 09:00:00,4523,23593772
2018-03-23 10:00:00,4649,24307102
2018-03-23 11:00:00,43867,48963464
2018-03-23 12:00:00,4511,21265664
2018-03-23 13:00:00,5340,35660508
2018-03-23 14:00:00,4989,30240380
2018-03-23 15:00:00,9631,57209620
2018-03-23 16:00:00,11205,43593748
2018-03-23 17:00:00,11086,42336584
2018-03-23 18:00:00,16939,44039656
2018-03-23 19:00:00,17358,44110172
2018-03-23 20:00:00,31510,95212932
2018-03-23 21:00:00,23140,86038180
2018-03-23 22:00:00,18917,80674212
2018-03-23 23:00:00,15698,70138564
2018-03-24 00:00:00,14391,60747332
2018-03-24 01:00:00,14328,44823500
2018-03-24 02:00:00,10413,32036044
2018-03-24 03:00:00,6379,22187276
2018-03-24 04:00:00,5159,19236844
2018-03-24 05:00:00,5052,21823796
2018-03-24 06:00:00,5046,21552020
2018-03-24 07:00:00,4755,21790112
2018-03-24 08:00:00,4702,21281336
2018-03-24 09:00:00,4799,19799116
2018-03-24 10:00:00,5512,20341712
2018-03-24 11:00:00,4804,18701244
2018-03-24 12:00:00,5178,18691396
2018-03-24 13:00:00,4538,17747608
2018-03-24 14:00:00,4916,17997432
2018-03-24 15:00:00,4356,16749480
2018-03-24 16:00:00,4307,16138608
2018-03-24 17:00:00,4449,16202880
2018-03-24 18:00:00,5346,33484472
2018-03-24 19:00:00,4740,32006456
2018-03-24 20:00:00,3774,17465924
2018-03-24 21:00:00,4554,29934888
2018-03-24 22:00:00,4389,29681536
2018-03-24 23:00:00,5218,44655984
2018-03-25 00:00:00,10463,27222232
2018-03-25 01:00:00,3058,11444024
2018-03-25 02:00:00,3001,11273400
2018-03-25 03:00:00,2960,11022636
2018-03-25 04:00:00,2951,11002156
2018-03-25 05:00:00,2897,10163772
2018-03-25 06:00:00,2809,8814852
2018-03-25 07:00:00,2749,8562084
2018-03-25 08:00:00,2692,8181412
2018-03-25 09:00:00,2684,8577720
2018-03-25 10:00:00,3075,10532880
2018-03-25 11:00:00,2878,9113000
2018-03-25 12:00:00,2753,8639592
2018-03-25 13:00:00,3319,10842552
2018-03-25 14:00:00,2693,8423516
2018-03-25 15:00:00,4577,22539136
2018-03-25 16:00:00,2442,5745248
2018-03-25 17:00:00,2932,7423252
2018-03-25 18:00:00,2589,5783312
2018-03-25 19:00:00,3462,16666036
2018-03-25 20:00:00,12510,59013532
2018-03-25 21:00:00,21585,35093348
2018-03-25 22:00:00,10914,18492816
2018-03-25 23:00:00,3091,12364964
2018-03-26 00:00:00,2621,7998708
2018-03-26 01:00:00,26036,31177968
2018-03-26 02:00:00,87168,93602160
2018-03-26 03:00:00,1776,5743552
2018-03-26 04:00:00,1658,5583824
2018-03-26 05:00:00,1602,5480848
2018-03-26 06:00:00,1510,5277544
2018-03-26 07:00:00,1458,5087152
2018-03-26 08:00:00,1574,7346096
2018-03-26 09:00:00,1651,8599160
2018-03-26 10:00:00,2122,11000208
2018-03-26 11:00:00,2083,13400628
2018-03-26 12:00:00,16650,25902864
2018-03-26 13:00:00,2531,13318456
2018-03-26 14:00:00,3921,19724656
2018-03-26 15:00:00,4879,20702040
2018-03-26 16:00:00,6141,51491443
2018-03-26 17:00:00,5922,54615937
2018-03-26 18:00:00,11439,78236373
2018-03-26 19:00:00,10696,79827043
2018-03-26 20:00:00,10638,67258868
2018-03-26 21:00:00,9215,45667348
2018-03-26 22:00:00,9070,38421178
2018-03-26 23:00:00,8379,38294560
2018-03-27 00:00:00,7164,30210960
2018-03-27 01:00:00,5002,22339184
2018-03-27 02:00:00,4814,21656016
2018-03-27 03:00:00,4432,16658112
2018-03-27 04:00:00,3596,10899640
2018-03-27 05:00:00,3350,8965398
2018-03-27 06:00:00,3226,7157760
2018-03-27 07:00:00,3113,5779712
2018-03-27 08:00:00,3052,6095456
2018-03-27 09:00:00,4024,14090976
2018-03-27 10:00:00,5638,31321408
2018-03-27 11:00:00,6133,37481392
2018-03-27 12:00:00,8610,58782460
2018-03-27 13:00:00,7671,50546072
2018-03-27 14:00:00,7920,76901046
2018-03-27 15:00:00,8083,87305412
2018-03-27 16:00:00,6414,87710765
2018-03-27 17:00:00,15410,125219872
2018-03-27 18:00:00,15494,119372824
2018-03-27 19:00:00,15232,107156040
2018-03-27 20:00:00,14751,103080640
2018-03-27 21:00:00,14686,99352960
2018-03-27 22:00:00,14441,91608480
2018-03-27 23:00:00,13481,87135200
2018-03-28 00:00:00,12473,78301624
2018-03-28 01:00:00,9245,52674408
2018-03-28 02:00:00,4050,11883584
2018-03-28 03:00:00,3576,8717824
2018-03-28 04:00:00,3435,7701440
2018-03-28 05:00:00,3354,7791936
2018-03-28 06:00:00,3108,6128320
2018-03-28 07:00:00,2767,5315840
2018-03-28 08:00:00,2955,6312800
2018-03-28 09:00:00,3773,13968732
2018-03-28 10:00:00,5266,30386200
2018-03-28 11:00:00,4329,18722900
2018-03-28 12:00:00,5001,38566940
2018-03-28 13:00:00,7126,50350204
2018-03-28 14:00:00,7013,50415036
2018-03-28 15:00:00,7230,58129236
2018-03-28 16:00:00,7663,46903460
2018-03-28 17:00:00,6192,39368300
2018-03-28 18:00:00,19470,31240124
2018-03-28 19:00:00,6900,15296620
2018-03-28 20:00:00,4949,15924328
2018-03-28 21:00:00,4941,12297280
2018-03-28 22:00:00,5913,27705604
2018-03-28 23:00:00,115897,137159500
2018-03-29 00:00:00,7788,14289252
2018-03-29 01:00:00,4847,11024132
2018-03-29 02:00:00,4831,10991364
2018-03-29 03:00:00,4768,10921732
2018-03-29 04:00:00,4727,10907396
2018-03-29 05:00:00,4712,10898704
2018-03-29 06:00:00,103968,112654888
2018-03-29 07:00:00,4498,9904564
2018-03-29 08:00:00,4404,9874004
2018-03-29 09:00:00,5369,18492116
2018-03-29 10:00:00,5431,30533404
2018-03-29 11:00:00,7297,42831372
2018-03-29 12:00:00,116266,152724512
2018-03-29 13:00:00,6750,52775152
2018-03-29 14:00:00,7318,54218360
2018-03-29 15:00:00,6614,37359940
2018-03-29 16:00:00,127066,197220086
2018-03-29 17:00:00,35803,80078286
2018-03-29 18:00:00,13831,36158128
2018-03-29 19:00:00,4493,15073582
2018-03-29 20:00:00,4609,19016790
2018-03-29 21:00:00,4223,17113328
2018-03-29 22:00:00,40397,65824740
2018-03-29 23:00:00,5448,37001672
2018-03-30 00:00:00,10086,21296196
2018-03-30 01:00:00,3600,11655516
2018-03-30 02:00:00,3373,10918652
2018-03-30 03:00:00,3400,12380760
2018-03-30 04:00:00,3246,11131984
2018-03-30 05:00:00,3067,10813788
2018-03-30 06:00:00,3015,10656120
2018-03-30 07:00:00,2925,10655620
2018-03-30 08:00:00,2846,11186015
2018-03-30 09:00:00,2851,12127926
2018-03-30 10:00:00,4135,30778152
2018-03-30 11:00:00,5236,30731228
2018-03-30 12:00:00,5582,36498300
2018-03-30 13:00:00,6265,26440364
2018-03-30 14:00:00,6558,31673304
2018-03-30 15:00:00,6988,43720796
2018-03-30 16:00:00,6467,41551839
2018-03-30 17:00:00,6365,40017357
2018-03-30 18:00:00,4803,19938532
2018-03-30 19:00:00,14575,95858424
2018-03-30 20:00:00,15147,99284032
2018-03-30 21:00:00,15358,98798848
2018-03-30 22:00:00,15235,98104536
2018-03-30 23:00:00,14946,96356624
2018-03-31 00:00:00,14551,96443460
2018-03-31 01:00:00,13618,89568236
2018-03-31 02:00:00,9052,52958280
2018-03-31 03:00:00,4642,18348448
2018-03-31 04:00:00,4306,14040896
2018-03-31 05:00:00,4175,12964804
2018-03-31 06:00:00,4097,12503488
2018-03-31 07:00:00,3939,11275256
2018-03-31 08:00:00,3862,11304008
2018-03-31 09:00:00,3903,13032332
2018-03-31 10:00:00,3882,12042724
2018-03-31 11:00:00,4222,13384996
2018-03-31 12:00:00,3913,11757784
2018-03-31 13:00:00,4147,22045838
2018-03-31 14:00:00,3974,18711400
2018-03-31 15:00:00,3728,11897998
2018-03-31 16:00:00,3681,11480532
2018-03-31 17:00:00,3623,11075600
2018-03-31 18:00:00,6636,14138464
2018-03-31 19:00:00,6633,21784220
2018-03-31 20:00:00,7001,23054304
2018-03-31 21:00:00,5957,13356436
2018-03-31 22:00:00,6616,18426728
2018-03-31 23:00:00,5986,14501944
2018-04-01 00:00:00,5332,11987556
2018-04-01 01:00:00,3186,8956212
2018-04-01 02:00:00,3087,8820544
2018-04-01 03:00:00,3059,8659496
2018-04-01 04:00:00,46195,53223536
2018-04-01 05:00:00,139524,148271704
2018-04-01 06:00:00,2617,6044248
2018-04-01 07:00:00,2575,5933232
2018-04-01 08:00:00,2614,6442032
2018-04-01 09:00:00,2618,6868348
2018-04-01 10:00:00,2624,7228640
2018-04-01 11:00:00,4559,37007300
2018-04-01 12:00:00,3972,28471132
2018-04-01 13:00:00,2909,10410544
2018-04-01 14:00:00,25809,180302140
2018-04-01 15:00:00,12725,29754620
2018-04-01 16:00:00,12117,25093020
2018-04-01 17:00:00,6592,13073464
2018-04-01 18:00:00,6272,13743393
2018-04-01 19:00:00,6161,12268705
2018-04-01 20:00:00,6048,12625233
2018-04-01 21:00:00,51016,59459753
2018-04-01 22:00:00,3496,10378489
2018-04-01 23:00:00,3082,9208769
2018-04-02 00:00:00,2971,8707625
2018-04-02 01:00:00,2958,8700265
2018-04-02 02:00:00,25601,31970665
2018-04-02 03:00:00,6871,12426537
2018-04-02 04:00:00,116606,124491241
2018-04-02 05:00:00,2955,7985217
2018-04-02 06:00:00,2772,7759041
2018-04-02 07:00:00,2713,7985817
2018-04-02 08:00:00,2798,7771125
2018-04-02 09:00:00,2901,9736409
2018-04-02 10:00:00,3046,10555545
2018-04-02 11:00:00,4381,26981049
2018-04-02 12:00:00,4478,16606041
2018-04-02 13:00:00,5442,46076661
2018-04-02 14:00:00,6230,87838795
2018-04-02 15:00:00,6393,33413173
2018-04-02 16:00:00,34841,65239461
2018-04-02 17:00:00,5634,21202665
2018-04-02 18:00:00,64860,79490428
2018-04-02 19:00:00,10292,21374716
2018-04-02 20:00:00,20606,31992020
2018-04-02 21:00:00,10868,30681708
2018-04-02 22:00:00,17331,31036900
2018-04-02 23:00:00,66140,79977088
2018-04-03 00:00:00,9548,21142196
2018-04-03 01:00:00,8889,18851624
2018-04-03 02:00:00,59868,71059844
2018-04-03 03:00:00,5109,18427156
2018-04-03 04:00:00,4417,13292268
2018-04-03 05:00:00,4405,13319464
2018-04-03 06:00:00,24705,32420744
2018-04-03 07:00:00,3578,9732944
2018-04-03 08:00:00,61242,70300832
2018-04-03 09:00:00,8075,26744528
2018-04-03 10:00:00,4655,36348872
2018-04-03 13:00:00,4778,15709696
2018-04-03 14:00:00,8296,21446908
2018-04-03 15:00:00,8055,36497156
2018-04-03 16:00:00,5348,18781933
2018-04-03 17:00:00,8089,38497646
2018-04-03 18:00:00,5932,24579783
2018-04-03 19:00:00,4110,22117800
2018-04-03 20:00:00,4202,24512512
2018-04-03 21:00:00,4072,20501724
2018-04-03 22:00:00,5518,47705863
2018-04-03 23:00:00,59618,75131132
2018-04-04 00:00:00,4199,13138152
2018-04-04 01:00:00,14501,24933800
2018-04-04 02:00:00,60071,70646556
2018-04-04 03:00:00,2988,11967778
2018-04-04 04:00:00,2902,9949160
2018-04-04 05:00:00,2804,9128104
2018-04-04 06:00:00,2756,8828552
2018-04-04 07:00:00,2736,8788616
2018-04-04 08:00:00,2825,9132736
2018-04-04 09:00:00,3146,15594272
2018-04-04 10:00:00,3378,18306064
2018-04-04 11:00:00,3392,17715900
2018-04-04 12:00:00,3568,16929764
2018-04-04 13:00:00,4325,31745886
2018-04-04 14:00:00,4038,19342436
2018-04-04 15:00:00,4194,33988164
2018-04-04 16:00:00,2746,13412992
2018-04-04 17:00:00,5348,44011082
2018-04-04 18:00:00,4663,26036268
2018-04-04 19:00:00,4205,21705911
2018-04-04 20:00:00,3830,10430169
2018-04-04 21:00:00,4719,27180132
2018-04-04 22:00:00,4173,16769880
2018-04-04 23:00:00,5635,37868520
2018-04-05 00:00:00,4656,28687444
2018-04-05 01:00:00,4220,13974916
2018-04-05 02:00:00,3584,11607272
2018-04-05 03:00:00,3548,10787844
2018-04-05 04:00:00,3500,9633468
2018-04-05 05:00:00,3481,9307836
2018-04-05 06:00:00,3728,9661676
2018-04-05 07:00:00,3633,8736220
2018-04-05 08:00:00,3617,8593520
2018-04-05 09:00:00,5194,35795236
2018-04-05 10:00:00,5610,53486308
2018-04-05 11:00:00,6595,44807752
2018-04-05 12:00:00,6173,25359124
2018-04-05 13:00:00,8014,53320992
2018-04-05 14:00:00,7894,47355576
2018-04-05 15:00:00,8384,51364389
2018-04-05 16:00:00,9399,66148166
2018-04-05 17:00:00,9062,82371457
2018-04-05 18:00:00,5817,32101359
2018-04-05 19:00:00,6384,45801988
2018-04-05 20:00:00,6611,34436641
2018-04-05 21:00:00,7195,49048529
2018-04-05 22:00:00,6967,47705602
2018-04-05 23:00:00,5592,21985934
2018-04-06 00:00:00,5001,19398746
2018-04-06 01:00:00,4448,18112414
2018-04-06 02:00:00,4990,18888727
2018-04-06 03:00:00,3942,19563107
2018-04-06 04:00:00,3504,13376980
2018-04-06 05:00:00,3408,11110672
2018-04-06 06:00:00,3308,9105984
2018-04-06 07:00:00,3236,8372880
2018-04-06 08:00:00,3374,8774240
2018-04-06 09:00:00,3894,10946304
2018-04-06 10:00:00,6061,37779963
2018-04-06 11:00:00,8238,59524583
2018-04-06 12:00:00,4760,14491035
2018-04-06 13:00:00,6355,29196383
2018-04-06 14:00:00,6910,39975471
2018-04-06 15:00:00,6951,33229234
2018-04-06 16:00:00,5434,16606549
2018-04-06 17:00:00,6194,31303418
2018-04-06 18:00:00,6219,43203430
2018-04-06 19:00:00,5515,47673502
2018-04-06 20:00:00,5242,45850099
2018-04-06 21:00:00,5707,50743147
2018-04-06 22:00:00,11514,96938063
2018-04-06 23:00:00,7140,62647043
2018-04-07 00:00:00,6544,57908448
2018-04-07 01:00:00,6213,54517172
2018-04-07 02:00:00,5512,48680624
2018-04-07 03:00:00,5021,45237560
2018-04-07 04:00:00,3911,35617808
2018-04-07 05:00:00,3660,33921556
2018-04-07 06:00:00,3581,33135184
2018-04-07 07:00:00,3698,32937948
2018-04-07 08:00:00,3659,32828984
2018-04-07 09:00:00,3542,31869312
2018-04-07 10:00:00,55732,84926929
2018-04-07 11:00:00,3601,29947037
2018-04-07 12:00:00,3551,29504657
2018-04-07 13:00:00,3719,29273433
2018-04-07 14:00:00,3569,30392313
2018-04-07 15:00:00,54528,84327665
2018-04-07 16:00:00,28731,74857829
2018-04-07 17:00:00,7978,51366325
2018-04-07 18:00:00,8240,49292381
2018-04-07 19:00:00,6662,40444417
2018-04-07 20:00:00,7253,38355869
2018-04-07 21:00:00,5279,28005585
2018-04-07 22:00:00,3973,17589823
2018-04-07 23:00:00,3620,13742647
2018-04-08 00:00:00,3507,18409089
2018-04-08 01:00:00,3330,12997145
2018-04-08 02:00:00,3131,10740945
2018-04-08 03:00:00,3154,10592453
2018-04-08 04:00:00,3087,10020665
2018-04-08 05:00:00,3082,9610569
2018-04-08 06:00:00,3088,9299725
2018-04-08 07:00:00,3077,8941948
2018-04-08 08:00:00,3744,9575688
2018-04-08 09:00:00,3756,10547537
2018-04-08 10:00:00,3631,9883725
2018-04-08 11:00:00,3716,9175216
2018-04-08 12:00:00,3843,9335096
2018-04-08 13:00:00,3742,9920448
2018-04-08 14:00:00,5160,12994564
2018-04-08 15:00:00,60775,69446468
2018-04-08 16:00:00,4117,15787258
2018-04-08 17:00:00,3732,11645568
2018-04-08 18:00:00,3907,19293462
2018-04-08 19:00:00,4598,36886928
2018-04-08 20:00:00,3253,21581092
2018-04-08 21:00:00,4128,37277776
2018-04-08 22:00:00,4837,33143666
2018-04-08 23:00:00,4079,20215670
2018-04-09 00:00:00,6472,34259758
2018-04-09 01:00:00,4138,14470512
2018-04-09 02:00:00,3950,14837696
2018-04-09 03:00:00,3676,13860392
2018-04-09 04:00:00,3449,13577188
2018-04-09 05:00:00,3334,12986996
2018-04-09 06:00:00,3060,12322484
2018-04-09 07:00:00,2914,11653896
2018-04-09 08:00:00,4716,15701832
2018-04-09 09:00:00,6998,37432560
2018-04-09 10:00:00,6893,39613568
2018-04-09 11:00:00,5075,21268434
2018-04-09 12:00:00,5014,16560198
2018-04-09 13:00:00,6733,24809332
2018-04-09 14:00:00,6893,47407414
2018-04-09 15:00:00,5158,33692020
2018-04-09 16:00:00,5314,45880004
2018-04-09 17:00:00,17747,91014028
2018-04-09 18:00:00,9432,41535288
2018-04-09 19:00:00,5012,20307052
2018-04-09 20:00:00,4081,15535648
2018-04-09 21:00:00,3676,14625840
2018-04-09 22:00:00,3502,14039428
2018-04-09 23:00:00,4665,16585108
2018-04-10 00:00:00,3547,14540976
2018-04-10 01:00:00,3915,18608672
2018-04-10 02:00:00,3394,19116864
2018-04-10 03:00:00,4287,14236548
2018-04-10 04:00:00,4280,15338632
2018-04-10 05:00:00,3526,15938056
2018-04-10 06:00:00,3148,12675084
2018-04-10 07:00:00,2813,15461880
2018-04-10 08:00:00,2752,16353776
2018-04-10 09:00:00,6346,46910900
2018-04-10 10:00:00,7171,44372384
2018-04-10 11:00:00,8192,54413500
2018-04-10 12:00:00,12619,103477728
2018-04-10 13:00:00,13194,103259000
2018-04-10 14:00:00,12097,106749566
2018-04-10 15:00:00,11475,82189356
2018-04-10 16:00:00,12794,93020218
2018-04-10 17:00:00,13507,108084898
2018-04-10 18:00:00,7284,49745624
2018-04-10 19:00:00,5834,31300776
2018-04-10 20:00:00,4532,26965968
2018-04-10 21:00:00,5079,40417258
2018-04-10 22:00:00,4000,25980196
2018-04-10 23:00:00,4053,26275204
2018-04-11 00:00:00,3845,24737392
2018-04-11 01:00:00,3806,25517880
2018-04-11 02:00:00,3729,25958556
2018-04-11 03:00:00,3485,23266444
2018-04-11 04:00:00,3262,21575068
2018-04-11 05:00:00,3063,19431008
2018-04-11 06:00:00,2722,16743608
2018-04-11 07:00:00,2565,14890604
2018-04-11 08:00:00,2673,15407576
2018-04-11 09:00:00,3584,33722732
2018-04-11 10:00:00,3732,22420721
2018-04-11 11:00:00,5011,35846021
2018-04-11 12:00:00,6405,66513069
2018-04-11 13:00:00,9894,97707156
2018-04-11 14:00:00,9487,87822848
2018-04-11 15:00:00,12681,80072212
2018-04-11 16:00:00,9622,54775984
2018-04-11 17:00:00,10463,85722040
2018-04-11 18:00:00,10510,98609664
2018-04-11 19:00:00,9368,79952540
2018-04-11 20:00:00,8308,67270928
2018-04-11 21:00:00,8675,71729108
2018-04-11 22:00:00,7714,65110740
2018-04-11 23:00:00,6052,42216134
2018-04-12 00:00:00,3633,20188441
2018-04-12 01:00:00,3070,19120650
2018-04-12 02:00:00,3013,21665298
2018-04-12 03:00:00,2490,14514116
2018-04-12 04:00:00,2141,8535572
2018-04-12 05:00:00,2082,7560784
2018-04-12 06:00:00,2323,9108136
2018-04-12 07:00:00,2015,7428640
2018-04-12 08:00:00,5529,35463840
2018-04-12 09:00:00,3404,18028220
2018-04-12 10:00:00,13253,75582926
2018-04-12 11:00:00,4563,29448894
2018-04-12 12:00:00,6612,57014992
2018-04-12 13:00:00,27699,96565348
2018-04-12 14:00:00,8322,78172192
2018-04-12 15:00:00,12704,96704796
2018-04-12 16:00:00,17145,94153348
2018-04-12 17:00:00,19194,100238664
2018-04-12 18:00:00,7122,47667472
2018-04-12 19:00:00,5873,44152354
2018-04-12 20:00:00,4829,36218488
2018-04-12 21:00:00,4888,29592496
2018-04-12 22:00:00,3784,31613466
2018-04-12 23:00:00,6337,41680178
2018-04-13 00:00:00,4485,38654922
2018-04-13 01:00:00,3445,28848860
2018-04-13 02:00:00,3316,34141051
2018-04-13 03:00:00,2980,28858121
2018-04-13 04:00:00,2916,29513789
2018-04-13 05:00:00,2512,28253896
2018-04-13 06:00:00,2503,31250804
2018-04-13 07:00:00,2651,34298916
2018-04-13 08:00:00,2527,26934184
2018-04-13 09:00:00,3009,23984766
2018-04-13 10:00:00,4352,26228008
2018-04-13 11:00:00,3493,27412328
2018-04-13 12:00:00,6139,43071796
2018-04-13 13:00:00,2930,27034360
2018-04-13 14:00:00,8693,42362972
2018-04-13 15:00:00,16248,73113772
2018-04-13 16:00:00,5349,34702924
2018-04-13 17:00:00,2851,21604266
2018-04-13 18:00:00,2541,19963490
2018-04-13 19:00:00,2432,18005966
2018-04-13 20:00:00,2188,19047934
2018-04-13 21:00:00,10447,24623554
2018-04-13 22:00:00,2931,27336322
2018-04-13 23:00:00,13705,111738466
2018-04-14 00:00:00,13612,106645026
2018-04-14 01:00:00,13526,103271818
2018-04-14 02:00:00,12652,96979054
2018-04-14 03:00:00,12066,92169434
2018-04-14 04:00:00,8863,66739710
2018-04-14 05:00:00,2834,18147638
2018-04-14 06:00:00,2192,13106870
2018-04-14 07:00:00,2023,11752606
2018-04-14 08:00:00,1952,9940414
2018-04-14 09:00:00,1697,9140414
2018-04-14 10:00:00,1705,9053542
2018-04-14 11:00:00,1698,8905230
2018-04-14 12:00:00,1732,9088526
2018-04-14 13:00:00,2137,12540766
2018-04-14 14:00:00,1704,8482122
2018-04-14 15:00:00,2914,21084308
2018-04-14 16:00:00,2169,15170833
2018-04-14 17:00:00,2301,12006426
2018-04-14 18:00:00,2221,17668606
2018-04-14 19:00:00,2233,18012778
2018-04-14 20:00:00,1935,17122498
2018-04-14 21:00:00,1789,16815610
2018-04-14 22:00:00,1779,16551010
2018-04-14 23:00:00,1775,16320994
2018-04-15 00:00:00,1725,16194618
2018-04-15 01:00:00,1648,15303666
2018-04-15 02:00:00,1579,14291303
2018-04-15 03:00:00,1508,13336744
2018-04-15 04:00:00,1431,12106312
2018-04-15 05:00:00,1273,11654768
2018-04-15 06:00:00,1093,10696120
2018-04-15 07:00:00,1050,10269424
2018-04-15 08:00:00,974,9663416
2018-04-15 09:00:00,965,9541600
2018-04-15 10:00:00,1007,9313792
2018-04-15 11:00:00,1007,8623040
2018-04-15 12:00:00,1690,13629792
2018-04-15 13:00:00,1589,12685320
2018-04-15 14:00:00,6270,50139532
2018-04-15 15:00:00,7637,61585800
2018-04-15 16:00:00,11423,84038432
2018-04-15 17:00:00,11064,85251799
2018-04-15 18:00:00,17744,88235727
2018-04-15 19:00:00,18356,110846415
2018-04-15 20:00:00,16506,87512902
2018-04-15 21:00:00,13016,58022510
2018-04-15 22:00:00,10456,41390990
2018-04-15 23:00:00,9400,46801594
2018-04-16 00:00:00,6126,31434141
2018-04-16 01:00:00,3015,22470800
2018-04-16 02:00:00,2429,21897745
2018-04-16 03:00:00,2426,19604673
2018-04-16 04:00:00,1631,15105633
2018-04-16 05:00:00,1303,12781985
2018-04-16 06:00:00,2117,12229673
2018-04-16 07:00:00,947,10521641
2018-04-16 08:00:00,2025,20796821
2018-04-16 09:00:00,5499,33640565
2018-04-16 10:00:00,15610,32043805
2018-04-16 11:00:00,3504,14199485
2018-04-16 12:00:00,2950,30870813
2018-04-16 13:00:00,4986,41665885
2018-04-16 14:00:00,5376,35127557
2018-04-16 15:00:00,3593,27791073
2018-04-16 16:00:00,8690,54798217
2018-04-16 17:00:00,7143,44656817
2018-04-16 18:00:00,15087,106673841
2018-04-16 19:00:00,15136,108344209
2018-04-16 20:00:00,12260,97761137
2018-04-16 21:00:00,12936,98138365
2018-04-16 22:00:00,18648,117989545
2018-04-16 23:00:00,12543,84760041
2018-04-17 00:00:00,5062,41413356
2018-04-17 01:00:00,4076,33628884
2018-04-17 02:00:00,3614,29787124
2018-04-17 03:00:00,2954,24620916
2018-04-17 04:00:00,2410,20141204
2018-04-17 05:00:00,2187,18485796
2018-04-17 06:00:00,2102,17916928
2018-04-17 07:00:00,2056,17605588
2018-04-17 08:00:00,1975,17208844
2018-04-17 09:00:00,2202,26045964
2018-04-17 10:00:00,5128,34768620
2018-04-17 11:00:00,2627,31641858
2018-04-17 12:00:00,6145,40099192
2018-04-17 13:00:00,7521,47279660
2018-04-17 14:00:00,5346,44959196
2018-04-17 15:00:00,2789,30847494
2018-04-17 16:00:00,12254,70967096
2018-04-17 17:00:00,19697,76696868
2018-04-17 18:00:00,13991,51066602
2018-04-17 19:00:00,13711,57477958
2018-04-17 20:00:00,8963,48870826
2018-04-17 21:00:00,4686,39908538
2018-04-17 22:00:00,3856,41533496
2018-04-17 23:00:00,4418,54727952
2018-04-18 00:00:00,4199,52238616
2018-04-18 01:00:00,3666,47134592
2018-04-18 02:00:00,3516,48311184
2018-04-18 03:00:00,3375,45628144
2018-04-18 04:00:00,2907,35105984
2018-04-18 05:00:00,2681,33326848
2018-04-18 06:00:00,2195,20908320
2018-04-18 07:00:00,2016,19330180
2018-04-18 08:00:00,2519,23958864
2018-04-18 09:00:00,2864,26661880
2018-04-18 10:00:00,3921,30230264
2018-04-18 11:00:00,4609,39837596
2018-04-18 12:00:00,3107,29742976
2018-04-18 13:00:00,3136,30894148
2018-04-18 14:00:00,3845,28945424
2018-04-18 15:00:00,3160,25495532
2018-04-18 16:00:00,3645,34104156
2018-04-18 17:00:00,3802,35745288
2018-04-18 18:00:00,3045,32180972
2018-04-18 19:00:00,2504,24563260
2018-04-18 20:00:00,4060,68041716
2018-04-18 21:00:00,3055,52444504
2018-04-18 22:00:00,2787,45218912
2018-04-18 23:00:00,3198,38278628
2018-04-19 00:00:00,7615,37260948
2018-04-19 01:00:00,2421,27311948
2018-04-19 02:00:00,13790,26053872
2018-04-19 03:00:00,5775,22367920
2018-04-19 04:00:00,1571,19302296
2018-04-19 05:00:00,1478,17191416
2018-04-19 06:00:00,8783,19309168
2018-04-19 07:00:00,1562,15074876
2018-04-19 08:00:00,1396,17584228
2018-04-19 09:00:00,4766,34538524
2018-04-19 10:00:00,2808,40121292
2018-04-19 11:00:00,4795,45468116
2018-04-19 12:00:00,7365,61863868
2018-04-19 13:00:00,3420,40198380
2018-04-19 14:00:00,4539,56315628
2018-04-19 15:00:00,3505,40995252
2018-04-19 16:00:00,15652,56697172
2018-04-19 17:00:00,4705,41487700
2018-04-19 18:00:00,5366,43830476
2018-04-19 19:00:00,4699,46352100
2018-04-19 20:00:00,4511,41622180
2018-04-19 21:00:00,4304,41342920
2018-04-19 22:00:00,4067,38037256
2018-04-19 23:00:00,3984,36927896
2018-04-20 00:00:00,4053,38286000
2018-04-20 01:00:00,3880,38323288
2018-04-20 02:00:00,3796,35915736
2018-04-20 03:00:00,3678,31381744
2018-04-20 04:00:00,3438,28092636
2018-04-20 05:00:00,3625,27744842
2018-04-20 06:00:00,3334,26533776
2018-04-20 07:00:00,3170,25396344
2018-04-20 08:00:00,3106,24627808
2018-04-20 09:00:00,3256,26903264
2018-04-20 10:00:00,3917,30936496
2018-04-20 11:00:00,4387,27558112
2018-04-20 12:00:00,6387,29645264
2018-04-20 13:00:00,4220,27016964
2018-04-20 14:00:00,4679,28654428
2018-04-20 15:00:00,5037,27537996
2018-04-20 16:00:00,3904,26198644
2018-04-20 17:00:00,4234,25166812
2018-04-20 18:00:00,4284,24107792
2018-04-20 19:00:00,3845,22549776
2018-04-20 20:00:00,4062,20655324
2018-04-20 21:00:00,3414,18349332
2018-04-20 22:00:00,3464,18854116
2018-04-20 23:00:00,3449,18752116
2018-04-21 00:00:00,3462,19583500
2018-04-21 01:00:00,3416,18936124
2018-04-21 02:00:00,3141,17890860
2018-04-21 03:00:00,3103,25504268
2018-04-21 04:00:00,2911,24688644
2018-04-21 05:00:00,2741,21953124
2018-04-21 06:00:00,2425,18306244
2018-04-21 07:00:00,2198,15515652
2018-04-21 08:00:00,2084,13167428
2018-04-21 09:00:00,2379,13443908
2018-04-21 10:00:00,3139,21428132
2018-04-21 11:00:00,3293,24374340
2018-04-21 12:00:00,2496,12877828
2018-04-21 13:00:00,2790,16063012
2018-04-21 14:00:00,3254,13074436
2018-04-21 15:00:00,3022,10481156
2018-04-21 16:00:00,2951,9060708
2018-04-21 17:00:00,3022,9817188
2018-04-21 18:00:00,2873,8585508
2018-04-21 19:00:00,14290,55241188
2018-04-21 20:00:00,20158,78739748
2018-04-21 21:00:00,151328,168586036
2018-04-21 22:00:00,2552,6962556
2018-04-21 23:00:00,2319,7718868
2018-04-22 00:00:00,2578,6914036
2018-04-22 01:00:00,2503,6023508
2018-04-22 02:00:00,2386,6160468
2018-04-22 03:00:00,2232,5467348
2018-04-22 04:00:00,2091,5322180
2018-04-22 05:00:00,2067,5120708
2018-04-22 06:00:00,1942,5020324
2018-04-22 07:00:00,134944,141653028
2018-04-22 08:00:00,4807,8177700
2018-04-22 09:00:00,2033,6289268
2018-04-22 10:00:00,1872,5507604
2018-04-22 11:00:00,3917,21797988
2018-04-22 12:00:00,16151,62756056
2018-04-22 13:00:00,7769,71963456
2018-04-22 14:00:00,4325,57104832
2018-04-22 15:00:00,6800,60685448
2018-04-22 16:00:00,6808,61812844
2018-04-22 17:00:00,8537,65241388
2018-04-22 18:00:00,7686,55959988
2018-04-22 19:00:00,8183,54852516
2018-04-22 20:00:00,5469,43112732
2018-04-22 21:00:00,4166,32130700
2018-04-22 22:00:00,4099,27982292
2018-04-22 23:00:00,3805,28799452
2018-04-23 00:00:00,3750,27434996
2018-04-23 01:00:00,3772,27065684
2018-04-23 02:00:00,80155,105058708
2018-04-23 03:00:00,6708,25072152
2018-04-23 04:00:00,6202,21758472
2018-04-23 05:00:00,11358,22845368
2018-04-23 06:00:00,9101,21618260
2018-04-23 07:00:00,6053,19689412
2018-04-23 08:00:00,3054,17416756
2018-04-23 09:00:00,4101,20876868
2018-04-23 10:00:00,14217,59012988
2018-04-23 11:00:00,5259,21972148
2018-04-23 12:00:00,30708,45059108
2018-04-23 13:00:00,3910,22690940
2018-04-23 14:00:00,3802,22994628
2018-04-23 15:00:00,3979,22472452
2018-04-23 16:00:00,4471,22879012
2018-04-23 17:00:00,14212,61174336
2018-04-23 18:00:00,5568,34900496
2018-04-23 19:00:00,10444,28005328
2018-04-23 20:00:00,3691,16450648
2018-04-23 21:00:00,4473,15325216
2018-04-23 22:00:00,4509,17286144
2018-04-23 23:00:00,4500,16583996
2018-04-24 00:00:00,5151,21444160
2018-04-24 01:00:00,3804,19778352
2018-04-24 02:00:00,2735,17813008
2018-04-24 03:00:00,3721,17898444
2018-04-24 04:00:00,2623,16305100
2018-04-24 05:00:00,3714,14806940
2018-04-24 06:00:00,2572,11846520
2018-04-24 07:00:00,2456,9833016
2018-04-24 08:00:00,3768,11883384
2018-04-24 09:00:00,11838,47667420
2018-04-24 10:00:00,8116,29732140
2018-04-24 11:00:00,5523,11146988
2018-04-24 12:00:00,3379,10916656
2018-04-24 13:00:00,12828,49527112
2018-04-24 14:00:00,12874,48487486
2018-04-24 15:00:00,5029,14168764
2018-04-24 16:00:00,16963,55104228
2018-04-24 17:00:00,8373,44351816
2018-04-24 18:00:00,3547,29053532
2018-04-24 19:00:00,3533,29681156
2018-04-24 20:00:00,3799,29645420
2018-04-24 21:00:00,3760,27113036
2018-04-24 22:00:00,3584,25377724
2018-04-24 23:00:00,3461,27696532
2018-04-25 00:00:00,4263,26382900
2018-04-25 01:00:00,3401,24691680
2018-04-25 02:00:00,17853,35151104
2018-04-25 03:00:00,52508,67788364
2018-04-25 04:00:00,2449,13139372
2018-04-25 05:00:00,2086,11668428
2018-04-25 06:00:00,2053,11327547
2018-04-25 07:00:00,2039,11205362
2018-04-25 08:00:00,3241,30826400
2018-04-25 09:00:00,6415,39420229
2018-04-25 10:00:00,39320,75800843
2018-04-25 11:00:00,15012,24924989
2018-04-25 12:00:00,7713,17677784
2018-04-25 13:00:00,5612,15965585
2018-04-25 14:00:00,3374,13614898
2018-04-25 15:00:00,4574,18033510
2018-04-25 16:00:00,3090,11174655
2018-04-25 17:00:00,4318,17395741
2018-04-25 18:00:00,1871,20356183
2018-04-25 19:00:00,7278,14940848
2018-04-25 20:00:00,2298,11974434
2018-04-25 21:00:00,4795,13606687
2018-04-25 22:00:00,2462,11602559
2018-04-25 23:00:00,3405,14504331
2018-04-26 00:00:00,2348,12176262
2018-04-26 01:00:00,3767,25896010
2018-04-26 02:00:00,3315,30653984
2018-04-26 03:00:00,4041,30472088
2018-04-26 04:00:00,2830,26056052
2018-04-26 05:00:00,2313,13597804
2018-04-26 06:00:00,1905,11124512
2018-04-26 07:00:00,1614,8953476
2018-04-26 08:00:00,1977,16799648
2018-04-26 09:00:00,2422,22217064
2018-04-26 10:00:00,5505,12615424
2018-04-26 11:00:00,5677,16602854
2018-04-26 12:00:00,9379,19581806
2018-04-26 13:00:00,2623,14275810
2018-04-26 14:00:00,2422,14702912
2018-04-26 15:00:00,7641,28335332
2018-04-26 16:00:00,4402,14319308
2018-04-26 17:00:00,4819,21552372
2018-04-26 18:00:00,4192,29265390
2018-04-26 19:00:00,4272,23330736
2018-04-26 20:00:00,3962,30303348
2018-04-26 21:00:00,3941,30868352
2018-04-26 22:00:00,4720,30395620
2018-04-26 23:00:00,11856,29115252
2018-04-27 00:00:00,3545,23294552
2018-04-27 01:00:00,3342,20867872
2018-04-27 02:00:00,4236,20763952
2018-04-27 03:00:00,2544,13705528
2018-04-27 04:00:00,1943,9808800
2018-04-27 05:00:00,1866,8996624
2018-04-27 06:00:00,2270,9089728
2018-04-27 07:00:00,1682,8363860
2018-04-27 08:00:00,1398,7439313
2018-04-27 09:00:00,2527,9450193
2018-04-27 10:00:00,2123,13161121
2018-04-27 11:00:00,11988,35088985
2018-04-27 12:00:00,3836,26110864
2018-04-27 13:00:00,2228,13138777
2018-04-27 14:00:00,7790,43953147
2018-04-27 15:00:00,10354,81771408
2018-04-27 16:00:00,7502,41081416
2018-04-27 17:00:00,6502,43077578
2018-04-27 18:00:00,5673,41132892
2018-04-27 19:00:00,4989,32784772
2018-04-27 20:00:00,4499,31308932
2018-04-27 21:00:00,4048,28774292
2018-04-27 22:00:00,4126,27856004
2018-04-27 23:00:00,3583,20539800
2018-04-28 00:00:00,3063,17265104
2018-04-28 01:00:00,3092,26560424
2018-04-28 02:00:00,2958,27565688
2018-04-28 03:00:00,2674,25950752
2018-04-28 04:00:00,2249,16331520
2018-04-28 05:00:00,2134,13407344
2018-04-28 06:00:00,1928,11153328
2018-04-28 07:00:00,1868,11077248
2018-04-28 08:00:00,2384,10746325
2018-04-28 09:00:00,2250,9612589
2018-04-28 10:00:00,2194,11347813
2018-04-28 11:00:00,2923,16898293
2018-04-28 12:00:00,2036,11174689
2018-04-28 13:00:00,2043,12803529
2018-04-28 14:00:00,2116,16229416
2018-04-28 15:00:00,1855,16702056
2018-04-28 16:00:00,2147,16827556
2018-04-28 17:00:00,2244,14952908
2018-04-28 18:00:00,2113,13542244
2018-04-28 19:00:00,3350,15568676
2018-04-28 20:00:00,2955,13550308
2018-04-28 21:00:00,2390,12305036
2018-04-28 22:00:00,1934,11312756
2018-04-28 23:00:00,1760,11068916
2018-04-29 00:00:00,1610,10864308
2018-04-29 01:00:00,1546,10595212
2018-04-29 02:00:00,1475,10318644
2018-04-29 03:00:00,1400,10246964
2018-04-29 04:00:00,1366,10065692
2018-04-29 05:00:00,1326,9891512
2018-04-29 06:00:00,2318,10754676
2018-04-29 07:00:00,2288,10301148
2018-04-29 08:00:00,1179,8925916
2018-04-29 09:00:00,2157,9863644
2018-04-29 10:00:00,3174,10762436
2018-04-29 11:00:00,5556,44320036
2018-04-29 12:00:00,34479,276919972
2018-04-29 13:00:00,1003,9717072
2018-04-29 14:00:00,999,9764380
2018-04-29 15:00:00,1125,10017308
2018-04-29 16:00:00,2301,11748024
2018-04-29 17:00:00,4139,47582648
2018-04-29 18:00:00,3487,43577768
2018-04-29 19:00:00,3375,30549476
2018-04-29 20:00:00,2140,22717836
2018-04-29 21:00:00,3149,23295208
2018-04-29 22:00:00,3008,21919720
2018-04-29 23:00:00,3100,17955141
2018-04-30 00:00:00,2532,18080357
2018-04-30 01:00:00,4935,18289261
2018-04-30 02:00:00,2684,16737637
2018-04-30 03:00:00,2879,25848520
2018-04-30 04:00:00,2601,25330462
2018-04-30 05:00:00,2431,23144032
2018-04-30 06:00:00,3411,23483431
2018-04-30 07:00:00,2146,17137255
2018-04-30 08:00:00,3931,28310257
2018-04-30 09:00:00,24414,190633273
2018-04-30 10:00:00,2913,19052714
2018-04-30 11:00:00,2994,20698614
2018-04-30 12:00:00,2057,14701292
2018-04-30 13:00:00,11345,106609108
2018-04-30 14:00:00,4572,556677392
2018-04-30 15:00:00,5705,561321940
2018-04-30 16:00:00,3938,54132868
2018-04-30 17:00:00,4427,59895242
2018-04-30 18:00:00,4685,63778020
2018-04-30 19:00:00,4366,58903612
2018-04-30 20:00:00,9305,79404412
2018-04-30 21:00:00,6861,50933668
2018-04-30 22:00:00,5575,34527828
2018-04-30 23:00:00,5796,29433532
2018-05-01 00:00:00,3818,21359348
2018-05-01 01:00:00,3150,15539324
2018-05-01 02:00:00,2915,13816216
2018-05-01 03:00:00,2796,13139892
2018-05-01 04:00:00,2653,11959712
2018-05-01 05:00:00,2504,10003296
2018-05-01 06:00:00,2409,9794060
2018-05-01 07:00:00,2335,9105360
2018-05-01 08:00:00,2301,8623760
2018-05-01 09:00:00,3158,16671817
2018-05-01 10:00:00,4557,25939969
2018-05-01 11:00:00,7044,45927337
2018-05-01 12:00:00,3208,16905737
2018-05-01 13:00:00,3518,21404457
2018-05-01 14:00:00,4790,35270225
2018-05-01 15:00:00,11528,90498105
2018-05-01 16:00:00,7843,54200085
2018-05-01 17:00:00,6936,50053980
2018-05-01 18:00:00,10645,85485373
2018-05-01 19:00:00,12328,113192242
2018-05-01 20:00:00,6470,61648920
2018-05-01 21:00:00,15925,149089344
2018-05-01 22:00:00,5124,39101420
2018-05-01 23:00:00,3971,22888652
2018-05-02 00:00:00,3680,17969020
2018-05-02 01:00:00,3950,24338796
2018-05-02 02:00:00,4052,28398748
2018-05-02 03:00:00,3580,25131116
2018-05-02 04:00:00,3436,24012756
2018-05-02 05:00:00,3374,24069176
2018-05-02 06:00:00,3080,17907628
2018-05-02 07:00:00,3071,16690412
2018-05-02 08:00:00,3423,25207332
2018-05-02 09:00:00,3264,16140684
2018-05-02 10:00:00,3851,15983730
2018-05-02 11:00:00,4202,20104142
2018-05-02 12:00:00,3822,26416490
2018-05-02 13:00:00,40665,96884944
2018-05-02 14:00:00,46121,101012708
2018-05-02 15:00:00,12042,53473608
2018-05-02 16:00:00,21541,99949680
2018-05-02 17:00:00,6084,36757532
2018-05-02 18:00:00,5626,32992568
2018-05-02 19:00:00,4445,19739976
2018-05-02 20:00:00,23694,171222584
2018-05-02 21:00:00,4762,22963476
2018-05-02 22:00:00,4774,18087316
2018-05-02 23:00:00,4614,17068644
2018-05-03 00:00:00,4534,25016526
2018-05-03 01:00:00,4391,64298944
2018-05-03 02:00:00,3997,33562058
2018-05-03 03:00:00,4008,20347308
2018-05-03 04:00:00,3878,17631196
2018-05-03 05:00:00,3389,14622072
2018-05-03 06:00:00,3323,14591884
2018-05-03 07:00:00,3132,12863096
2018-05-03 08:00:00,3028,12681952
2018-05-03 09:00:00,3190,13260720
2018-05-03 10:00:00,3098,12642415
2018-05-03 11:00:00,2934,10371778
2018-05-03 12:00:00,2905,10234947
2018-05-03 13:00:00,3856,18555572
2018-05-03 14:00:00,4075,34083324
2018-05-03 15:00:00,3115,19171674
2018-05-03 16:00:00,2956,10071912
2018-05-03 17:00:00,2939,9451552
2018-05-03 18:00:00,2891,11128664
2018-05-03 19:00:00,3308,12139500
2018-05-03 20:00:00,5618,17312876
2018-05-03 21:00:00,3905,12483520
2018-05-03 22:00:00,3929,12001220
2018-05-03 23:00:00,2686,10290192
2018-05-04 00:00:00,2651,9458776
2018-05-04 01:00:00,2999,12336988
2018-05-04 02:00:00,2833,11600672
2018-05-04 03:00:00,2797,11151100
2018-05-04 04:00:00,2609,9783016
2018-05-04 05:00:00,2464,8958376
2018-05-04 06:00:00,2433,8675876
2018-05-04 07:00:00,2432,8743076
2018-05-04 08:00:00,2381,9222604
2018-05-04 09:00:00,4369,11459542
2018-05-04 10:00:00,4685,11228760
2018-05-04 11:00:00,4234,11888996
2018-05-04 12:00:00,4251,11396568
2018-05-04 13:00:00,4843,15982664
2018-05-04 14:00:00,4972,16070732
2018-05-04 15:00:00,5123,19841088
2018-05-04 16:00:00,5605,20868116
2018-05-04 17:00:00,5065,15755356
2018-05-04 18:00:00,4800,14794256
2018-05-04 19:00:00,4595,14330280
2018-05-04 20:00:00,4682,14533752
2018-05-04 21:00:00,4219,11705120
2018-05-04 22:00:00,4084,10989828
2018-05-04 23:00:00,4006,10502140
2018-05-05 00:00:00,3947,9757876
2018-05-05 01:00:00,3865,9214348
2018-05-05 02:00:00,3778,8935580
2018-05-05 03:00:00,3699,8526924
2018-05-05 04:00:00,3704,8813964
2018-05-05 05:00:00,3601,8556396
2018-05-05 06:00:00,3613,8363836
2018-05-05 07:00:00,3865,8738376
2018-05-05 08:00:00,3862,8388152
2018-05-05 09:00:00,3815,9533260
2018-05-05 10:00:00,3764,8930020
2018-05-05 11:00:00,3722,8639280
2018-05-05 12:00:00,3917,10163176
2018-05-05 13:00:00,3762,10062784
2018-05-05 14:00:00,3598,7445488
2018-05-05 15:00:00,6683,11783832
2018-05-05 16:00:00,16825,21136660
2018-05-05 17:00:00,3624,6742996
2018-05-05 18:00:00,3881,9111436
2018-05-05 19:00:00,4150,11422096
2018-05-05 20:00:00,3647,7173800
2018-05-05 21:00:00,3556,7021664
2018-05-05 22:00:00,3461,6731212
2018-05-05 23:00:00,3468,6923324
2018-05-06 00:00:00,3375,6328056
2018-05-06 01:00:00,3372,6326356
2018-05-06 02:00:00,3354,6172984
2018-05-06 03:00:00,3329,6148728
2018-05-06 04:00:00,3312,6128404
2018-05-06 05:00:00,3304,6121080
2018-05-06 06:00:00,3289,6099180
2018-05-06 07:00:00,3280,6074844
2018-05-06 08:00:00,3241,5893076
2018-05-06 09:00:00,3222,5900308
2018-05-06 10:00:00,3248,5921736
2018-05-06 11:00:00,3128,8062688
2018-05-06 12:00:00,3073,7909808
2018-05-06 13:00:00,3185,6809368
2018-05-06 14:00:00,3217,6426332
2018-05-06 15:00:00,3542,8163380
2018-05-06 16:00:00,3713,7550920
2018-05-06 17:00:00,4660,15359644
2018-05-06 18:00:00,4100,11302996
2018-05-06 19:00:00,3913,9956672
2018-05-06 20:00:00,4268,11350452
2018-05-06 21:00:00,3832,7701276
2018-05-06 22:00:00,3901,8489000
2018-05-06 23:00:00,3819,8156532
2018-05-07 00:00:00,3562,7333964
2018-05-07 01:00:00,3486,7235072
2018-05-07 02:00:00,3338,6080392
2018-05-07 03:00:00,3272,6036432
2018-05-07 04:00:00,3259,6105012
2018-05-07 05:00:00,3099,5785292
2018-05-07 06:00:00,3015,5634260
2018-05-07 07:00:00,2773,5417564
2018-05-07 08:00:00,2635,5126808
2018-05-07 09:00:00,2692,5732108
2018-05-07 10:00:00,3182,10755400
2018-05-07 11:00:00,5885,39620580
2018-05-07 12:00:00,8466,49122510
2018-05-07 13:00:00,5030,25359080
2018-05-07 14:00:00,4586,24344508
2018-05-07 15:00:00,4495,22102804
2018-05-07 16:00:00,7588,23424932
2018-05-07 17:00:00,7434,56781064
2018-05-07 18:00:00,9189,77613724
2018-05-07 19:00:00,10537,101023904
2018-05-07 20:00:00,7846,56990796
2018-05-07 21:00:00,6019,43030564
2018-05-07 22:00:00,6729,66123056
2018-05-07 23:00:00,6826,69964952
2018-05-08 00:00:00,6411,66127000
2018-05-08 01:00:00,5371,45671152
2018-05-08 02:00:00,4418,22664944
2018-05-08 03:00:00,4871,30430176
2018-05-08 04:00:00,4785,36514448
2018-05-08 05:00:00,3903,19948272
2018-05-08 06:00:00,3682,15547024
2018-05-08 07:00:00,3854,20076796
2018-05-08 08:00:00,6539,30971212
2018-05-08 09:00:00,3623,19505012
2018-05-08 10:00:00,3701,20825172
2018-05-08 11:00:00,6413,56215332
2018-05-08 12:00:00,6733,54963296
2018-05-08 13:00:00,7749,60459248
2018-05-08 14:00:00,13490,155428145
2018-05-08 15:00:00,8296,66486041
2018-05-08 16:00:00,7746,45855017
2018-05-08 17:00:00,7629,43387109
2018-05-08 18:00:00,6727,33507637
2018-05-08 19:00:00,6252,25431288
2018-05-08 20:00:00,5927,19583845
2018-05-08 21:00:00,5565,14836104
2018-05-08 22:00:00,5825,12782451
2018-05-08 23:00:00,5824,13256231
2018-05-09 00:00:00,5663,12251826
2018-05-09 01:00:00,5559,11665731
2018-05-09 02:00:00,6370,11205759
2018-05-09 03:00:00,6243,10418068
2018-05-09 04:00:00,7191,11168400
2018-05-09 05:00:00,5736,9116392
2018-05-09 06:00:00,5673,9041540
2018-05-09 07:00:00,5563,8811144
2018-05-09 08:00:00,5737,13227480
2018-05-09 09:00:00,5285,9421512
2018-05-09 10:00:00,5902,17239587
2018-05-09 11:00:00,6686,29064511
2018-05-09 12:00:00,5880,19963724
2018-05-09 13:00:00,6322,17425520
2018-05-09 14:00:00,8190,22924636
2018-05-09 15:00:00,9723,21258816
2018-05-09 16:00:00,6269,16629248
2018-05-09 17:00:00,6626,19447332
2018-05-09 18:00:00,6330,21042760
2018-05-09 19:00:00,5997,15410256
2018-05-09 20:00:00,6143,17793808
2018-05-09 21:00:00,8911,33645444
2018-05-09 22:00:00,8126,29496864
2018-05-09 23:00:00,7208,25725000
2018-05-10 00:00:00,7065,17327616
2018-05-10 01:00:00,6828,15401064
2018-05-10 02:00:00,6619,15279180
2018-05-10 03:00:00,6484,14714908
2018-05-10 04:00:00,6311,14016988
2018-05-10 05:00:00,6123,13502340
2018-05-10 06:00:00,6013,13115980
2018-05-10 07:00:00,6437,25181322
2018-05-10 08:00:00,6399,26387639
2018-05-10 09:00:00,7671,58350620
2018-05-10 10:00:00,10559,54476485
2018-05-10 11:00:00,9898,78870798
2018-05-10 12:00:00,10671,98603416
2018-05-10 13:00:00,8305,63582398
2018-05-10 14:00:00,9005,68378706
2018-05-10 15:00:00,8618,72099510
2018-05-10 16:00:00,8784,80671351
2018-05-10 17:00:00,7917,75743340
2018-05-10 18:00:00,7719,68932266
2018-05-10 19:00:00,7568,70390162
2018-05-10 20:00:00,7257,59176662
2018-05-10 21:00:00,8204,45585000
2018-05-10 22:00:00,7522,62717168
2018-05-10 23:00:00,6482,46340560
2018-05-11 00:00:00,6190,44011064
2018-05-11 01:00:00,6004,44914748
2018-05-11 02:00:00,5572,39303160
2018-05-11 03:00:00,5331,37357228
2018-05-11 04:00:00,5151,36227960
2018-05-11 05:00:00,4777,30992220
2018-05-11 06:00:00,4497,29187588
2018-05-11 07:00:00,5337,59374376
2018-05-11 08:00:00,4649,33116401
2018-05-11 09:00:00,4623,30935029
2018-05-11 10:00:00,4113,28117516
2018-05-11 11:00:00,4095,24013170
2018-05-11 12:00:00,4417,25641769
2018-05-11 13:00:00,4426,24319189
2018-05-11 14:00:00,3765,23407004
2018-05-11 15:00:00,4695,39072364
2018-05-11 16:00:00,3930,23927792
2018-05-11 17:00:00,3909,16033772
2018-05-11 18:00:00,3853,19177156
2018-05-11 19:00:00,3791,18873310
2018-05-11 20:00:00,3771,18577432
2018-05-11 21:00:00,3546,15712048
2018-05-11 22:00:00,3417,13711784
2018-05-11 23:00:00,3277,10423576
2018-05-12 00:00:00,3242,9838568
2018-05-12 01:00:00,3206,8793428
2018-05-12 02:00:00,3139,8156396
2018-05-12 03:00:00,3012,7604320
2018-05-12 04:00:00,2953,7467200
2018-05-12 05:00:00,2887,7171712
2018-05-12 06:00:00,2807,6739560
2018-05-12 07:00:00,2767,6378980
2018-05-12 08:00:00,3152,14325936
2018-05-12 09:00:00,3064,13559649
2018-05-12 10:00:00,2934,13664446
2018-05-12 11:00:00,3903,14493644
2018-05-12 12:00:00,2952,13431044
2018-05-12 13:00:00,2918,13244976
2018-05-12 14:00:00,2773,13289492
2018-05-12 15:00:00,2539,12954560
2018-05-12 16:00:00,2493,12960492
2018-05-12 17:00:00,2433,12437560
2018-05-12 18:00:00,2480,12573468
2018-05-12 19:00:00,2514,11706252
2018-05-12 20:00:00,2371,11622184
2018-05-12 21:00:00,2434,12674184
2018-05-12 22:00:00,4365,15421396
2018-05-12 23:00:00,2916,11753016
2018-05-13 00:00:00,2454,11007480
2018-05-13 01:00:00,2356,11129828
2018-05-13 02:00:00,2258,11005944
2018-05-13 03:00:00,2111,10900232
2018-05-13 04:00:00,2037,10794732
2018-05-13 05:00:00,1847,8835268
2018-05-13 06:00:00,1643,6578312
2018-05-13 07:00:00,1667,6600228
2018-05-13 08:00:00,1520,5584648
2018-05-13 09:00:00,1513,7696784
2018-05-13 10:00:00,1449,6059280
2018-05-13 11:00:00,3511,8193300
2018-05-13 12:00:00,3953,18067620
2018-05-13 13:00:00,2374,9623280
2018-05-13 14:00:00,2285,10382888
2018-05-13 15:00:00,2099,10347656
2018-05-13 16:00:00,1488,5904596
2018-05-13 17:00:00,2145,6287859
2018-05-13 18:00:00,3180,16442912
2018-05-13 19:00:00,2662,12018184
2018-05-13 20:00:00,2134,7854448
2018-05-13 21:00:00,3341,8958768
2018-05-13 22:00:00,4190,9344976
2018-05-13 23:00:00,2905,7578924
2018-05-14 00:00:00,2793,7646988
2018-05-14 01:00:00,2619,7940180
2018-05-14 02:00:00,2563,8070524
2018-05-14 03:00:00,2187,7245524
2018-05-14 04:00:00,1885,6020964
2018-05-14 05:00:00,1846,5982900
2018-05-14 06:00:00,1773,5369428
2018-05-14 07:00:00,1717,5248672
2018-05-14 08:00:00,1843,9849700
2018-05-14 09:00:00,2055,11737160
2018-05-14 10:00:00,3279,15109604
2018-05-14 11:00:00,2808,15935728
2018-05-14 12:00:00,5100,49842844
2018-05-14 13:00:00,9104,58291812
2018-05-14 14:00:00,8804,44066908
2018-05-14 15:00:00,9031,46004648
2018-05-14 16:00:00,14736,51822536
2018-05-14 17:00:00,14607,54297824
2018-05-14 18:00:00,14912,62958552
2018-05-14 19:00:00,15824,70796520
2018-05-14 20:00:00,15156,55250276
2018-05-14 21:00:00,15675,47621616
2018-05-14 22:00:00,15648,46220456
2018-05-14 23:00:00,11430,40073228
2018-05-15 00:00:00,11052,37907628
2018-05-15 01:00:00,10571,36895924
2018-05-15 02:00:00,7486,33363052
2018-05-15 03:00:00,4969,30565520
2018-05-15 04:00:00,4021,28667316
2018-05-15 05:00:00,3635,27887028
2018-05-15 06:00:00,3587,27059704
2018-05-15 07:00:00,3551,26952124
2018-05-15 08:00:00,3666,41771876
2018-05-15 09:00:00,3760,31875272
2018-05-15 10:00:00,4147,42067812
2018-05-15 11:00:00,4505,48505012
2018-05-15 12:00:00,3685,27249092
2018-05-15 13:00:00,3917,50548348
2018-05-15 14:00:00,3721,72981316
2018-05-15 15:00:00,5691,42418928
2018-05-15 16:00:00,9599,34606664
2018-05-15 17:00:00,7760,34087516
2018-05-15 18:00:00,4746,26376596
2018-05-15 19:00:00,4259,24065400
2018-05-15 20:00:00,4304,21034432
2018-05-15 21:00:00,3539,16406236
2018-05-15 22:00:00,4795,20117772
2018-05-15 23:00:00,4032,17844656
2018-05-16 00:00:00,3997,17334066
2018-05-16 01:00:00,4026,20409560
2018-05-16 02:00:00,3364,18462296
2018-05-16 03:00:00,2898,14596232
2018-05-16 04:00:00,2063,9536928
2018-05-16 05:00:00,1969,6608580
2018-05-16 06:00:00,1433,3966376
2018-05-16 07:00:00,1134,3208220
2018-05-16 08:00:00,1054,4100236
2018-05-16 09:00:00,1186,4674908
2018-05-16 10:00:00,1845,6924148
2018-05-16 11:00:00,2696,9709794
2018-05-16 12:00:00,1938,8650221
2018-05-16 13:00:00,2748,11432692
2018-05-16 14:00:00,3383,15715960
2018-05-16 15:00:00,5576,15504444
2018-05-16 16:00:00,4830,13315436
2018-05-16 17:00:00,5049,15937044
2018-05-16 18:00:00,4912,14292288
2018-05-16 19:00:00,4853,13915136
2018-05-16 20:00:00,4708,13554614
2018-05-16 21:00:00,5028,12504110
2018-05-16 22:00:00,5029,10640436
2018-05-16 23:00:00,3545,8501314
2018-05-17 00:00:00,4042,9639560
2018-05-17 01:00:00,4156,13154576
2018-05-17 02:00:00,3741,12154532
2018-05-17 03:00:00,3851,10968028
2018-05-17 04:00:00,3588,7774076
2018-05-17 05:00:00,2730,5714056
2018-05-17 06:00:00,2714,5489792
2018-05-17 07:00:00,2410,4693764
2018-05-17 08:00:00,1494,3731992
2018-05-17 09:00:00,1801,5093256
2018-05-17 10:00:00,3116,13284964
2018-05-17 11:00:00,2273,14190092
2018-05-17 12:00:00,5987,19623151
2018-05-17 13:00:00,4879,14709409
2018-05-17 14:00:00,3486,16605372
2018-05-17 15:00:00,25992,257247422
2018-05-17 16:00:00,25805,251752108
2018-05-17 17:00:00,19071,190294437
2018-05-17 18:00:00,6054,61789120
2018-05-17 19:00:00,3065,24774192
2018-05-17 20:00:00,2567,28889424
2018-05-17 21:00:00,2386,28814616
2018-05-17 22:00:00,13511,50045132
2018-05-17 23:00:00,13163,39029792
2018-05-18 00:00:00,11464,31136860
2018-05-18 01:00:00,3187,12804972
2018-05-18 02:00:00,1463,8634284
2018-05-18 03:00:00,1128,7018500
2018-05-18 04:00:00,979,6264792
2018-05-18 05:00:00,840,5790284
2018-05-18 06:00:00,912,6700260
2018-05-18 07:00:00,958,13690944
2018-05-18 08:00:00,937,13043188
2018-05-18 09:00:00,993,15830740
2018-05-18 10:00:00,1754,35381112
2018-05-18 11:00:00,1849,19247044
2018-05-18 12:00:00,1827,14023992
2018-05-18 13:00:00,1498,14304096
2018-05-18 14:00:00,1506,14799856
2018-05-18 15:00:00,2908,11687988
2018-05-18 16:00:00,1729,9576468
2018-05-18 17:00:00,1459,7945592
2018-05-18 18:00:00,1505,14632452
2018-05-18 19:00:00,1316,14035504
2018-05-18 20:00:00,1360,14694712
2018-05-18 21:00:00,1176,11064884
2018-05-18 22:00:00,1150,8386448
2018-05-18 23:00:00,15665,87363888
2018-05-19 00:00:00,959,6259592
2018-05-19 01:00:00,1087,5958104
2018-05-19 02:00:00,1056,5496460
2018-05-19 03:00:00,989,5120556
2018-05-19 04:00:00,823,3409664
2018-05-19 05:00:00,691,2318548
2018-05-19 06:00:00,565,1625100
2018-05-19 07:00:00,453,1247328
2018-05-19 08:00:00,447,1152096
2018-05-19 09:00:00,465,2663440
2018-05-19 10:00:00,434,1585436
2018-05-19 11:00:00,628,1808252
2018-05-19 12:00:00,605,1371184
2018-05-19 13:00:00,3873,25819012
2018-05-19 14:00:00,1693,9316376
2018-05-19 15:00:00,592,2566460
2018-05-19 16:00:00,591,2849152
2018-05-19 17:00:00,942,3340712
2018-05-19 18:00:00,1021,2187472
2018-05-19 19:00:00,10123,56927544
2018-05-19 20:00:00,737,1428164
2018-05-19 21:00:00,585,947592
2018-05-19 22:00:00,588,1441652
2018-05-19 23:00:00,751,1499436
2018-05-20 00:00:00,10271,54231272
2018-05-20 01:00:00,623,999012
2018-05-20 02:00:00,518,550876
2018-05-20 03:00:00,433,386908
2018-05-20 04:00:00,388,325108
2018-05-20 05:00:00,371,323408
2018-05-20 06:00:00,387,327248
2018-05-20 07:00:00,394,352108
2018-05-20 08:00:00,14931,80981808
2018-05-20 09:00:00,308,461132
2018-05-20 10:00:00,298,1830932
2018-05-20 11:00:00,288,1908172
2018-05-20 12:00:00,2282,3528164
2018-05-20 13:00:00,814,1343616
2018-05-20 14:00:00,475,649312
2018-05-20 15:00:00,321,488146
2018-05-20 16:00:00,1309,1498428
2018-05-20 17:00:00,2169,2764208
2018-05-20 18:00:00,704,952796
2018-05-20 19:00:00,412,1831700
2018-05-20 20:00:00,248,1450960
2018-05-20 21:00:00,10285,62422876
2018-05-20 22:00:00,2782,73226048
2018-05-20 23:00:00,1026,16711140
2018-05-21 00:00:00,4173,81863780
2018-05-21 01:00:00,4484,81260064
2018-05-21 02:00:00,8415,161003584
2018-05-21 03:00:00,7196,142838976
2018-05-21 04:00:00,2075,41408288
2018-05-21 05:00:00,11,202048
2018-05-21 06:00:00,824,365400
2018-05-21 07:00:00,848,7974192
2018-05-21 08:00:00,471,8003080
2018-05-21 09:00:00,349,131816
2018-05-21 10:00:00,342,102600
2018-05-21 11:00:00,342,102600
2018-05-21 12:00:00,342,102600
2018-05-21 13:00:00,316,94800
2018-05-21 14:00:00,244,73200
2018-05-21 15:00:00,68,20400
2018-05-21 16:00:00,14,4200
2018-05-21 17:00:00,2,600
2018-05-21 18:00:00,0,0
2018-05-21 19:00:00,0,0
2018-05-21 20:00:00,0,0
2018-05-21 21:00:00,0,0
2018-05-21 22:00:00,0,0
2018-05-21 23:00:00,0,0
2018-05-22 00:00:00,0,0
2018-05-22 01:00:00,0,0
2018-05-22 02:00:00,0,0
2018-05-22 03:00:00,0,0
2018-05-22 04:00:00,0,0
2018-05-22 05:00:00,0,0
2018-05-22 06:00:00,0,0
2018-05-22 07:00:00,0,0
2018-05-22 08:00:00,0,0
2018-05-22 09:00:00,0,0
2018-05-22 10:00:00,0,0
2018-05-22 11:00:00,0,0
2018-05-22 12:00:00,0,0
2018-05-22 13:00:00,0,0
2018-05-22 14:00:00,0,0
2018-05-22 15:00:00,0,0
2018-05-22 16:00:00,0,0
2018-05-22 17:00:00,0,0
2018-05-22 18:00:00,0,0
2018-05-22 19:00:00,0,0
2018-05-22 20:00:00,0,0
2018-05-22 21:00:00,0,0
2018-05-22 22:00:00,0,0
2018-05-22 23:00:00,0,0
2018-05-23 00:00:00,0,0
2018-05-23 01:00:00,0,0
2018-05-23 02:00:00,0,0
2018-05-23 03:00:00,0,0
2018-05-23 04:00:00,0,0
2018-05-23 05:00:00,0,0
2018-05-23 06:00:00,0,0
2018-05-23 07:00:00,0,0
2018-05-23 08:00:00,0,0
2018-05-23 09:00:00,0,0
2018-05-23 10:00:00,0,0
2018-05-23 11:00:00,0,0
2018-05-23 12:00:00,0,0
2018-05-23 13:00:00,0,0
2018-05-23 14:00:00,0,0
2018-05-23 15:00:00,0,0
2018-05-23 16:00:00,0,0
2018-05-23 17:00:00,0,0
2018-05-23 18:00:00,0,0
2018-05-23 19:00:00,0,0
2018-05-23 20:00:00,0,0
2018-05-23 21:00:00,0,0
2018-05-23 22:00:00,0,0
2018-05-23 23:00:00,0,0
2018-05-24 00:00:00,0,0
2018-05-24 01:00:00,61,193664
2018-05-24 02:00:00,1230,3817920
2018-05-24 03:00:00,1327,4114046
2018-05-24 04:00:00,1008,3114992
2018-05-24 05:00:00,188,586112
2018-05-24 06:00:00,215,662961
2018-05-24 07:00:00,199,613777
2018-05-24 08:00:00,0,0
2018-05-24 09:00:00,0,0
2018-05-24 10:00:00,0,0
2018-05-24 11:00:00,0,0
2018-05-24 12:00:00,0,0
2018-05-24 13:00:00,0,0
2018-05-24 14:00:00,0,0
2018-05-24 15:00:00,0,0
2018-05-24 16:00:00,0,0
2018-05-24 17:00:00,0,0
2018-05-24 18:00:00,59,60416
2018-05-24 19:00:00,827,8210368
2018-05-24 20:00:00,552,3375080
2018-05-24 21:00:00,2343,21424128
2018-05-24 22:00:00,2821,25671616
2018-05-24 23:00:00,2667,24108400
2018-05-25 00:00:00,2609,24236248
2018-05-25 01:00:00,2495,23836960
2018-05-25 02:00:00,2542,22764544
2018-05-25 03:00:00,2519,22702080
2018-05-25 04:00:00,2517,22661120
2018-05-25 05:00:00,2461,22603776
2018-05-25 06:00:00,2453,22583040
2018-05-25 07:00:00,2437,22579200
2018-05-25 08:00:00,2566,26695200
2018-05-25 09:00:00,2892,30331892
2018-05-25 10:00:00,3350,32690702
2018-05-25 11:00:00,3306,36692232
2018-05-25 12:00:00,6214,77784296
2018-05-25 13:00:00,8073,118798080
2018-05-25 14:00:00,10103,132374962
2018-05-25 15:00:00,6560,60034138
2018-05-25 16:00:00,14776,208540388
2018-05-25 17:00:00,14369,199442263
2018-05-25 18:00:00,13678,186249328
2018-05-25 19:00:00,8395,103898521
2018-05-25 20:00:00,11597,98331712
2018-05-25 21:00:00,8310,82274992
2018-05-25 22:00:00,7540,70984158
2018-05-25 23:00:00,6239,60793532
2018-05-26 00:00:00,5877,57870644
2018-05-26 01:00:00,5763,57343956
2018-05-26 02:00:00,5521,54200660
2018-05-26 03:00:00,5391,52879980
2018-05-26 04:00:00,5253,51054140
2018-05-26 05:00:00,5019,47931084
2018-05-26 06:00:00,4857,47513388
2018-05-26 07:00:00,4642,43582956
2018-05-26 08:00:00,4424,41136508
2018-05-26 09:00:00,4893,39460372
2018-05-26 10:00:00,5480,39193180
2018-05-26 11:00:00,8599,51824708
2018-05-26 12:00:00,8508,51148028
2018-05-26 13:00:00,5974,42105420
2018-05-26 14:00:00,5330,37371084
2018-05-26 15:00:00,5104,36303276
2018-05-26 16:00:00,5142,41487900
2018-05-26 17:00:00,5036,40622420
2018-05-26 18:00:00,4959,34212692
2018-05-26 19:00:00,4765,33037940
2018-05-26 20:00:00,4642,31793492
2018-05-26 21:00:00,4573,31380912
2018-05-26 22:00:00,4758,41452920
2018-05-26 23:00:00,4516,39634624
2018-05-27 00:00:00,4212,36096824
2018-05-27 01:00:00,3795,28457144
2018-05-27 02:00:00,3733,27068264
2018-05-27 03:00:00,3487,23601276
2018-05-27 04:00:00,3357,22865204
2018-05-27 05:00:00,3264,21853092
2018-05-27 06:00:00,3154,20005284
2018-05-27 07:00:00,3091,19473852
2018-05-27 08:00:00,3046,18046832
2018-05-27 09:00:00,2917,16967084
2018-05-27 10:00:00,3260,16765536
2018-05-27 11:00:00,2766,15233660
2018-05-27 12:00:00,2628,14118504
2018-05-27 13:00:00,2488,14002140
2018-05-27 14:00:00,2383,12226880
2018-05-27 15:00:00,2256,10715468
2018-05-27 16:00:00,2725,11093548
2018-05-27 17:00:00,2442,10575048
2018-05-27 18:00:00,2253,9834716
2018-05-27 19:00:00,2723,21358544
2018-05-27 20:00:00,2613,20425888
2018-05-27 21:00:00,2150,11804908
2018-05-27 22:00:00,1822,6101472
2018-05-27 23:00:00,2560,6234492
2018-05-28 00:00:00,2133,5223192
2018-05-28 01:00:00,6931,43300872
2018-05-28 02:00:00,3453,37204184
2018-05-28 03:00:00,2264,17352376
2018-05-28 04:00:00,1741,9017656
2018-05-28 05:00:00,1585,6342552
2018-05-28 06:00:00,1557,5809560
2018-05-28 07:00:00,1390,4825528
2018-05-28 08:00:00,2270,7504596
2018-05-28 09:00:00,1416,4744916
2018-05-28 10:00:00,1548,6730868
2018-05-28 11:00:00,4556,24957556
2018-05-28 12:00:00,5386,26525860
2018-05-28 13:00:00,3453,14636708
2018-05-28 14:00:00,3056,12732920
2018-05-28 15:00:00,2183,8287816
2018-05-28 16:00:00,1894,7912180
2018-05-28 17:00:00,2146,8310568
2018-05-28 18:00:00,2469,8611460
2018-05-28 19:00:00,2103,6182544
2018-05-28 20:00:00,2013,7333594
2018-05-28 21:00:00,1911,6622226
2018-05-28 22:00:00,1828,7855564
2018-05-28 23:00:00,1751,7127856
2018-05-29 00:00:00,1679,6772132
2018-05-29 01:00:00,1596,6024384
2018-05-29 02:00:00,1521,5451252
2018-05-29 03:00:00,1213,4663916
2018-05-29 04:00:00,1148,3733188
2018-05-29 05:00:00,992,3357592
2018-05-29 06:00:00,981,3172588
2018-05-29 07:00:00,970,3027540
2018-05-29 08:00:00,2030,3840820
2018-05-29 09:00:00,1031,2783948
2018-05-29 10:00:00,2336,5430572
2018-05-29 11:00:00,4242,7463720
2018-05-29 12:00:00,5512,30090440
2018-05-29 13:00:00,6507,37887946
2018-05-29 14:00:00,6380,36261766
2018-05-29 15:00:00,8532,50188026
2018-05-29 16:00:00,6461,35256654
2018-05-29 17:00:00,7684,38169014
2018-05-29 18:00:00,8270,69542857
2018-05-29 19:00:00,5891,49688966
2018-05-29 20:00:00,6114,39837062
2018-05-29 21:00:00,7574,70337614
2018-05-29 22:00:00,6476,70901198
2018-05-29 23:00:00,5853,68520462
2018-05-30 00:00:00,5417,62982382
2018-05-30 01:00:00,9177,123093022
2018-05-30 02:00:00,8509,113999742
2018-05-30 03:00:00,6963,91015998
2018-05-30 04:00:00,6010,75271966
2018-05-30 05:00:00,5420,66285622
2018-05-30 06:00:00,4606,52960878
2018-05-30 07:00:00,3625,36503710
2018-05-30 08:00:00,2986,25425474
2018-05-30 09:00:00,8796,21882350
2018-05-30 10:00:00,4703,22354418
2018-05-30 11:00:00,4612,41065582
2018-05-30 12:00:00,4458,51899170
2018-05-30 13:00:00,5992,37945090
2018-05-30 14:00:00,4703,21931274
2018-05-30 15:00:00,5450,24518986
2018-05-30 16:00:00,10419,69181390
2018-05-30 17:00:00,11489,76383910
2018-05-30 18:00:00,8667,57169654
2018-05-30 19:00:00,8550,56085462
2018-05-30 20:00:00,8330,58104498
2018-05-30 21:00:00,16758,57478418
2018-05-30 22:00:00,7978,47735606
2018-05-30 23:00:00,5650,34447358
2018-05-31 00:00:00,5958,21863836
2018-05-31 01:00:00,7031,23580308
2018-05-31 02:00:00,4158,9100612
2018-05-31 03:00:00,3856,18166724
2018-05-31 04:00:00,3342,5509756
2018-05-31 05:00:00,3277,4645176
2018-05-31 06:00:00,3198,4414792
2018-05-31 07:00:00,4064,4391300
2018-05-31 08:00:00,3625,5137984
2018-05-31 09:00:00,4274,13688396
2018-05-31 10:00:00,4304,11130548
2018-05-31 11:00:00,4246,12756212
2018-05-31 12:00:00,3981,12542023
2018-05-31 13:00:00,4736,12831138
2018-05-31 14:00:00,4732,12953036
2018-05-31 15:00:00,5737,20978512
2018-05-31 16:00:00,4239,15291272
2018-05-31 17:00:00,4001,17179392
2018-05-31 18:00:00,3821,18062212
2018-05-31 19:00:00,7779,66355217
2018-05-31 20:00:00,7595,56005639
2018-05-31 21:00:00,7529,56710135
2018-05-31 22:00:00,6892,55500430
2018-05-31 23:00:00,9623,83027774
2018-06-01 00:00:00,8217,86590759
2018-06-01 01:00:00,5828,57842424
2018-06-01 02:00:00,3377,17801530
2018-06-01 03:00:00,2809,12350956
2018-06-01 04:00:00,2386,8474604
2018-06-01 05:00:00,2140,7109528
2018-06-01 06:00:00,1951,6186900
2018-06-01 07:00:00,1818,5426132
2018-06-01 08:00:00,1735,5404264
2018-06-01 09:00:00,2912,33776243
2018-06-01 10:00:00,3561,47497724
2018-06-01 11:00:00,4085,58759904
2018-06-01 12:00:00,4064,37956624
2018-06-01 13:00:00,3974,32799796
2018-06-01 14:00:00,3868,48407928
2018-06-01 15:00:00,4475,33594564
2018-06-01 16:00:00,6204,60176960
2018-06-01 17:00:00,6110,63677228
2018-06-01 18:00:00,6406,69139620
2018-06-01 19:00:00,6108,52678780
2018-06-01 20:00:00,5813,42429500
2018-06-01 21:00:00,5861,39662908
2018-06-01 22:00:00,5987,44252316
2018-06-01 23:00:00,5513,32185084
2018-06-02 00:00:00,5447,31084284
2018-06-02 01:00:00,5384,31258796
2018-06-02 02:00:00,5254,30118604
2018-06-02 03:00:00,5239,30806172
2018-06-02 04:00:00,5023,24787100
2018-06-02 05:00:00,4936,23859256
2018-06-02 06:00:00,5041,23722280
2018-06-02 07:00:00,5117,23804536
2018-06-02 08:00:00,4990,23116108
2018-06-02 09:00:00,5129,22793620
2018-06-02 10:00:00,5435,28171016
2018-06-02 11:00:00,5317,27925524
2018-06-02 12:00:00,5254,28292224
2018-06-02 13:00:00,5353,26708912
2018-06-02 14:00:00,5072,24986048
2018-06-02 15:00:00,5004,24781796
2018-06-02 16:00:00,5642,26575200
2018-06-02 17:00:00,5477,25023100
2018-06-02 18:00:00,5640,30734572
2018-06-02 19:00:00,5140,25337196
2018-06-02 20:00:00,5159,24795684
2018-06-02 21:00:00,4947,22966776
2018-06-02 22:00:00,5182,21964424
2018-06-02 23:00:00,4959,21114040
2018-06-03 00:00:00,4781,21231496
2018-06-03 01:00:00,4574,20772316
2018-06-03 02:00:00,4374,20311240
2018-06-03 03:00:00,4080,18564884
2018-06-03 04:00:00,3531,15534908
2018-06-03 05:00:00,3195,12878028
2018-06-03 06:00:00,3053,11433072
2018-06-03 07:00:00,3028,11805120
2018-06-03 08:00:00,2849,11419028
2018-06-03 09:00:00,2758,12345640
2018-06-03 10:00:00,2666,11934944
2018-06-03 11:00:00,3492,20429284
2018-06-03 12:00:00,3275,18620668
2018-06-03 13:00:00,3083,17668820
2018-06-03 14:00:00,2945,16463388
2018-06-03 15:00:00,2835,15574956
2018-06-03 16:00:00,2767,14967616
2018-06-03 17:00:00,2660,13841484
2018-06-03 18:00:00,2608,14874716
2018-06-03 19:00:00,2509,13889244
2018-06-03 20:00:00,2421,11899756
2018-06-03 21:00:00,2370,11598068
2018-06-03 22:00:00,2281,10813140
2018-06-03 23:00:00,2296,10357708
2018-06-04 00:00:00,2233,10090992
2018-06-04 01:00:00,2376,10530312
2018-06-04 02:00:00,2312,9890336
2018-06-04 03:00:00,2228,9518264
2018-06-04 04:00:00,2161,9175244
2018-06-04 05:00:00,2135,8916964
2018-06-04 06:00:00,1924,8104656
2018-06-04 07:00:00,1906,8096912
2018-06-04 08:00:00,1910,8438084
2018-06-04 09:00:00,2470,32809336
2018-06-04 10:00:00,2684,11778816
2018-06-04 11:00:00,3218,16849986
2018-06-04 12:00:00,4714,50931252
2018-06-04 13:00:00,10116,90546798
2018-06-04 14:00:00,13338,85557511
2018-06-04 15:00:00,7327,49059248
2018-06-04 16:00:00,10475,67378936
2018-06-04 17:00:00,10027,69575934
2018-06-04 18:00:00,10344,77651136
2018-06-04 19:00:00,7967,52314085
2018-06-04 20:00:00,5429,34698824
2018-06-04 21:00:00,5013,29653731
2018-06-04 22:00:00,8764,103548044
2018-06-04 23:00:00,12447,182195320
2018-06-05 00:00:00,9468,133197336
2018-06-05 01:00:00,7312,91783592
2018-06-05 02:00:00,3533,19579992
2018-06-05 03:00:00,3048,12807240
2018-06-05 04:00:00,2907,12214460
2018-06-05 05:00:00,2986,16258472
2018-06-05 06:00:00,4623,14941392
2018-06-05 07:00:00,4868,17977840
2018-06-05 08:00:00,4998,25104624
2018-06-05 09:00:00,6457,20337380
2018-06-05 10:00:00,4781,20960076
2018-06-05 11:00:00,17596,53706780
2018-06-05 12:00:00,4290,55829578
2018-06-05 13:00:00,16396,98799744
2018-06-05 14:00:00,26070,715579622
2018-06-05 15:00:00,18042,82436878
2018-06-05 16:00:00,20957,92961876
2018-06-05 17:00:00,15803,85350844
2018-06-05 18:00:00,12379,83263906
2018-06-05 19:00:00,10627,69333888
2018-06-05 20:00:00,43428,335136636
2018-06-05 21:00:00,36960,278744164
2018-06-05 22:00:00,8769,48904524
2018-06-05 23:00:00,8571,50565924
2018-06-06 00:00:00,8205,46317074
2018-06-06 01:00:00,8060,47350594
2018-06-06 02:00:00,7787,52019419
2018-06-06 03:00:00,7471,47151896
2018-06-06 04:00:00,7536,49886962
2018-06-06 05:00:00,7387,49168866
2018-06-06 06:00:00,7012,43505418
2018-06-06 07:00:00,6787,41021728
2018-06-06 08:00:00,7000,41003496
2018-06-06 09:00:00,24892,79100170
2018-06-06 10:00:00,25946,97075936
2018-06-06 11:00:00,23110,92209815
2018-06-06 12:00:00,8508,48056938
2018-06-06 13:00:00,7538,45246378
2018-06-06 14:00:00,29153,217888982
2018-06-06 15:00:00,7989,52935104
2018-06-06 16:00:00,6674,45343828
2018-06-06 17:00:00,20202,119489152
2018-06-06 18:00:00,11026,74896900
2018-06-06 19:00:00,9590,64641684
2018-06-06 20:00:00,12225,79625400
2018-06-06 21:00:00,14230,81035254
2018-06-06 22:00:00,20725,89274334
2018-06-06 23:00:00,9126,68490264
2018-06-07 00:00:00,6718,40840110
2018-06-07 01:00:00,5256,26849646
2018-06-07 02:00:00,4777,21487348
2018-06-07 03:00:00,4591,19566908
2018-06-07 04:00:00,6161,47894868
2018-06-07 05:00:00,5951,46456932
2018-06-07 06:00:00,4472,21005744
2018-06-07 07:00:00,4095,15922344
2018-06-07 08:00:00,3835,10933758
2018-06-07 09:00:00,5549,16200314
2018-06-07 10:00:00,5791,17548206
2018-06-07 11:00:00,4850,13826556
2018-06-07 12:00:00,10251,93655796
2018-06-07 13:00:00,9858,85868944
2018-06-07 14:00:00,11217,85250888
2018-06-07 15:00:00,9941,82902392
2018-06-07 16:00:00,7951,68566986
2018-06-07 17:00:00,18980,134422808
2018-06-07 18:00:00,18344,122418650
2018-06-07 19:00:00,17939,115600562
2018-06-07 20:00:00,7706,52395854
2018-06-07 21:00:00,6808,41232558
2018-06-07 22:00:00,7537,37888414
2018-06-07 23:00:00,4348,17692318
2018-06-08 00:00:00,4008,14580380
2018-06-08 01:00:00,3819,12466036
2018-06-08 02:00:00,3596,9888500
2018-06-08 03:00:00,3424,8295628
2018-06-08 04:00:00,3377,7516558
2018-06-08 05:00:00,3340,6782452
2018-06-08 06:00:00,3265,7691694
2018-06-08 07:00:00,3237,5751310
2018-06-08 08:00:00,4131,6409606
2018-06-08 09:00:00,3944,8984128
2018-06-08 10:00:00,4442,17006764
2018-06-08 11:00:00,4075,18455240
2018-06-08 12:00:00,4116,8769850
2018-06-08 13:00:00,4118,15658398
2018-06-08 14:00:00,6623,33008641
2018-06-08 15:00:00,6559,194650159
2018-06-08 16:00:00,6893,152420937
2018-06-08 17:00:00,6222,36399518
2018-06-08 18:00:00,5895,35062664
2018-06-08 19:00:00,5507,35501828
2018-06-08 20:00:00,5435,35046624
2018-06-08 21:00:00,5541,33764676
2018-06-08 22:00:00,6336,32701934
2018-06-08 23:00:00,5953,31694102
2018-06-09 00:00:00,5550,31124398
2018-06-09 01:00:00,5563,34155964
2018-06-09 02:00:00,5353,32909174
2018-06-09 03:00:00,5152,31918460
2018-06-09 04:00:00,4820,28786472
2018-06-09 05:00:00,4712,27595980
2018-06-09 06:00:00,6402,26674428
2018-06-09 07:00:00,12835,25857608
2018-06-09 08:00:00,4673,29397956
2018-06-09 09:00:00,4639,28043892
2018-06-09 10:00:00,4838,33008142
2018-06-09 11:00:00,4599,34200138
2018-06-09 12:00:00,4546,27604556
2018-06-09 13:00:00,4556,27556736
2018-06-09 14:00:00,4492,27293730
2018-06-09 15:00:00,4393,26355388
2018-06-09 16:00:00,4322,25466506
2018-06-09 17:00:00,4257,24336252
2018-06-09 18:00:00,5366,59438354
2018-06-09 19:00:00,5349,58781072
2018-06-09 20:00:00,7605,75223986
2018-06-09 21:00:00,10168,78141000
2018-06-09 22:00:00,24011,182832668
2018-06-09 23:00:00,4406,23470072
2018-06-10 00:00:00,4212,21590256
2018-06-10 01:00:00,4125,20891116
2018-06-10 02:00:00,4080,20472956
2018-06-10 03:00:00,4017,19855278
2018-06-10 04:00:00,3886,18808482
2018-06-10 05:00:00,3775,17983062
2018-06-10 06:00:00,3678,17148070
2018-06-10 07:00:00,3605,16405218
2018-06-10 08:00:00,3508,15099886
2018-06-10 09:00:00,3368,13801406
2018-06-10 10:00:00,3207,12977470
2018-06-10 11:00:00,4009,13210894
2018-06-10 12:00:00,4580,13301582
2018-06-10 13:00:00,10248,60177746
2018-06-10 14:00:00,9506,60025554
2018-06-10 15:00:00,7269,43558306
2018-06-10 16:00:00,5035,25657784
2018-06-10 17:00:00,4789,23934080
2018-06-10 18:00:00,4088,19603960
2018-06-10 19:00:00,6824,71955066
2018-06-10 20:00:00,10229,126057212
2018-06-10 21:00:00,6131,61459021
2018-06-10 22:00:00,3667,25072610
2018-06-10 23:00:00,3515,22762620
2018-06-11 00:00:00,2986,15461638
2018-06-11 01:00:00,3714,36410574
2018-06-11 02:00:00,3528,38339250
2018-06-11 03:00:00,3090,27029358
2018-06-11 04:00:00,3602,44224374
2018-06-11 05:00:00,3317,42572734
2018-06-11 06:00:00,4071,19508748
2018-06-11 07:00:00,5704,26904570
2018-06-11 08:00:00,3996,24762622
2018-06-11 09:00:00,7294,45245548
2018-06-11 10:00:00,6196,39332948
2018-06-11 11:00:00,5378,34302560
2018-06-11 12:00:00,2824,10278196
2018-06-11 13:00:00,2434,7417188
2018-06-11 14:00:00,4572,56112516
2018-06-11 15:00:00,3465,59358688
2018-06-11 16:00:00,3209,44232808
2018-06-11 17:00:00,12378,93854160
2018-06-11 18:00:00,29084,222137786
2018-06-11 19:00:00,28735,216479722
2018-06-11 20:00:00,16738,121536702
2018-06-11 21:00:00,8857,65174134
2018-06-11 22:00:00,7766,55287378
2018-06-11 23:00:00,7209,43794444
2018-06-12 00:00:00,9960,43898396
2018-06-12 01:00:00,10438,36968144
2018-06-12 02:00:00,7291,26027000
2018-06-12 03:00:00,4088,16425056
2018-06-12 04:00:00,2984,9618068
2018-06-12 05:00:00,2883,7546308
2018-06-12 06:00:00,2797,5484820
2018-06-12 07:00:00,2793,4915316
2018-06-12 08:00:00,2755,4648188
2018-06-12 09:00:00,3035,34199280
2018-06-12 10:00:00,4284,61959216
2018-06-12 11:00:00,3919,54437824
2018-06-12 12:00:00,7988,82864502
2018-06-12 13:00:00,45754,113636766
2018-06-12 14:00:00,56268,450895538
2018-06-12 15:00:00,42200,335560160
2018-06-12 16:00:00,6356,65144744
2018-06-12 17:00:00,7030,77280765
2018-06-12 18:00:00,58125,490532690
2018-06-12 19:00:00,8024,111887911
2018-06-12 20:00:00,5481,65414659
2018-06-12 21:00:00,6380,42340598
2018-06-12 22:00:00,5520,34110344
2018-06-12 23:00:00,5349,36530314
2018-06-13 00:00:00,6810,38011444
2018-06-13 01:00:00,4510,18237898
2018-06-13 02:00:00,4174,19878678
2018-06-13 03:00:00,3806,16593102
2018-06-13 04:00:00,3509,15592848
2018-06-13 05:00:00,3207,12895480
2018-06-13 06:00:00,3612,13783646
2018-06-13 07:00:00,3567,13602286
2018-06-13 08:00:00,4018,15412086
2018-06-13 09:00:00,4122,17597992
2018-06-13 10:00:00,4195,20875008
2018-06-13 11:00:00,4182,24567096
2018-06-13 12:00:00,101255,323861042
2018-06-13 13:00:00,77795,368190175
2018-06-13 14:00:00,26046,190226248
2018-06-13 15:00:00,45875,348506952
2018-06-13 16:00:00,7091,34150920
2018-06-13 17:00:00,5947,21818296
2018-06-13 18:00:00,5329,17702548
2018-06-13 19:00:00,5094,15146390
2018-06-13 20:00:00,4726,14536188
2018-06-13 21:00:00,4403,14220640
2018-06-13 22:00:00,4035,12154712
2018-06-13 23:00:00,3820,13312712
2018-06-14 00:00:00,4063,25492984
2018-06-14 01:00:00,4341,25620920
2018-06-14 02:00:00,4007,15088944
2018-06-14 03:00:00,5565,12357984
2018-06-14 04:00:00,2809,9295632
2018-06-14 05:00:00,2951,10654064
2018-06-14 06:00:00,2943,11888944
2018-06-14 07:00:00,2725,11517232
2018-06-14 08:00:00,2552,9470176
2018-06-14 09:00:00,2829,10469080
2018-06-14 10:00:00,2792,11331416
2018-06-14 11:00:00,2516,8694752
2018-06-14 12:00:00,7612,67713312
2018-06-14 13:00:00,5980,59082630
2018-06-14 14:00:00,25762,222075524
2018-06-14 15:00:00,18511,176464716
2018-06-14 16:00:00,4507,44704700
2018-06-14 17:00:00,5278,34013752
2018-06-14 18:00:00,4826,30642992
2018-06-14 19:00:00,4955,35854232
2018-06-14 20:00:00,5268,62611416
2018-06-14 21:00:00,4986,56410128
2018-06-14 22:00:00,6036,78272088
2018-06-14 23:00:00,4833,61652052
2018-06-15 00:00:00,4684,52806792
2018-06-15 01:00:00,5088,32046872
2018-06-15 02:00:00,3904,16423424
2018-06-15 03:00:00,2687,11847472
2018-06-15 04:00:00,2227,8313776
2018-06-15 05:00:00,2183,8673904
2018-06-15 06:00:00,2019,6422640
2018-06-15 07:00:00,2158,7876496
2018-06-15 08:00:00,2516,11909232
2018-06-15 09:00:00,2678,14949632
2018-06-15 10:00:00,3007,24187620
2018-06-15 11:00:00,3420,15291940
2018-06-15 12:00:00,5154,28784408
2018-06-15 13:00:00,9025,46405472
2018-06-15 14:00:00,8762,44130080
2018-06-15 15:00:00,9153,43728788
2018-06-15 16:00:00,9493,40800160
2018-06-15 17:00:00,6858,20317752
2018-06-15 18:00:00,6322,15572336
2018-06-15 19:00:00,6487,13976560
2018-06-15 20:00:00,6276,13737520
2018-06-15 21:00:00,7584,15353040
2018-06-15 22:00:00,6867,30996008
2018-06-15 23:00:00,5834,15094216
2018-06-16 00:00:00,4894,12079600
2018-06-16 01:00:00,4078,8715568
2018-06-16 02:00:00,3472,6423824
2018-06-16 03:00:00,3301,5727120
2018-06-16 04:00:00,3138,5320208
2018-06-16 05:00:00,3003,4914672
2018-06-16 06:00:00,2939,4727792
2018-06-16 07:00:00,3131,5124080
2018-06-16 08:00:00,3087,4927600
2018-06-16 09:00:00,2890,4437360
2018-06-16 10:00:00,3182,5612368
2018-06-16 11:00:00,3178,5605200
2018-06-16 12:00:00,3070,5598416
2018-06-16 13:00:00,2776,4458320
2018-06-16 14:00:00,2776,4458320
2018-06-16 15:00:00,2801,4593488
2018-06-16 16:00:00,2760,4515792
2018-06-16 17:00:00,2770,6098352
2018-06-16 18:00:00,3019,4937808
2018-06-16 19:00:00,3336,6111848
2018-06-16 20:00:00,3000,4581456
2018-06-16 21:00:00,2964,4519504
2018-06-16 22:00:00,2938,4383312
2018-06-16 23:00:00,2934,4393472
2018-06-17 00:00:00,2703,4132352
2018-06-17 01:00:00,2694,4230880
2018-06-17 02:00:00,2843,8666496
2018-06-17 03:00:00,2816,8323808
2018-06-17 04:00:00,2802,8126640
2018-06-17 05:00:00,2778,7943264
2018-06-17 06:00:00,2766,7814864
2018-06-17 07:00:00,2740,7713664
2018-06-17 08:00:00,6751,87771552
2018-06-17 09:00:00,6865,91265136
2018-06-17 10:00:00,6974,93124656
2018-06-17 11:00:00,7818,109149664
2018-06-17 12:00:00,5415,60775840
2018-06-17 13:00:00,6417,79697280
2018-06-17 14:00:00,2766,7242080
2018-06-17 15:00:00,4407,23274880
2018-06-17 16:00:00,4383,23086128
2018-06-17 17:00:00,4420,23022960
2018-06-17 19:00:00,5443,24028592
2018-06-17 20:00:00,5330,24009148
2018-06-17 21:00:00,5201,24683278
2018-06-17 22:00:00,5233,24579472
2018-06-17 23:00:00,6109,27091368
2018-06-18 00:00:00,5968,26582224
2018-06-18 01:00:00,5072,25884096
2018-06-18 02:00:00,4862,25401968
2018-06-18 03:00:00,4791,24571168
2018-06-18 04:00:00,4723,24608256
2018-06-18 05:00:00,4620,24620592
2018-06-18 06:00:00,4672,22854192
2018-06-18 07:00:00,4554,22464832
2018-06-18 08:00:00,4510,22624528
2018-06-18 09:00:00,4735,23119104
2018-06-18 10:00:00,4900,23834704
2018-06-18 11:00:00,5066,23420696
2018-06-18 12:00:00,5806,31377736
2018-06-18 13:00:00,9155,43586860
2018-06-18 14:00:00,5306,27956046
2018-06-18 15:00:00,10845,51208568
2018-06-18 16:00:00,13287,54434640
2018-06-18 17:00:00,5178,30268560
2018-06-18 18:00:00,4828,24931480
2018-06-18 19:00:00,4939,26129208
2018-06-18 20:00:00,4934,25271284
2018-06-18 21:00:00,4866,25170064
2018-06-18 22:00:00,4904,24805400
2018-06-18 23:00:00,7868,40243400
2018-06-19 00:00:00,6571,34239744
2018-06-19 01:00:00,4964,45698688
2018-06-19 02:00:00,4852,48410720
2018-06-19 03:00:00,5015,88974908
2018-06-19 04:00:00,4820,91672216
2018-06-19 05:00:00,4793,106325776
2018-06-19 06:00:00,4437,91821472
2018-06-19 07:00:00,3923,54308248
2018-06-19 08:00:00,3719,36946236
2018-06-19 09:00:00,3267,16660900
2018-06-19 10:00:00,3172,10902720
2018-06-19 11:00:00,3275,11193336
2018-06-19 12:00:00,3161,11656588
2018-06-19 13:00:00,3532,12780092
2018-06-19 14:00:00,3489,12261670
2018-06-19 15:00:00,3713,11512982
2018-06-19 16:00:00,3520,11618428
2018-06-19 17:00:00,3626,11547798
2018-06-19 18:00:00,4421,16388992
2018-06-19 19:00:00,6003,62271732
2018-06-19 20:00:00,4684,61173364
2018-06-19 21:00:00,4133,60659144
2018-06-19 22:00:00,4867,80665384
2018-06-19 23:00:00,3736,39512684
2018-06-20 00:00:00,3416,20241502
2018-06-20 01:00:00,3204,14455306
2018-06-20 02:00:00,3161,12543328
2018-06-20 03:00:00,2985,12035508
2018-06-20 04:00:00,2883,11599788
2018-06-20 05:00:00,2764,11229136
2018-06-20 06:00:00,2715,10811628
2018-06-20 07:00:00,2635,10194952
2018-06-20 08:00:00,2678,10197020
2018-06-20 09:00:00,26218,251007000
2018-06-20 10:00:00,25716,245431746
2018-06-20 11:00:00,22783,215159478
2018-06-20 12:00:00,20388,188591666
2018-06-20 13:00:00,16972,152730226
2018-06-20 14:00:00,14478,128713984
2018-06-20 15:00:00,11447,97500686
2018-06-20 16:00:00,9488,79528284
2018-06-20 17:00:00,8062,66880518
2018-06-20 18:00:00,7651,60704318
2018-06-20 19:00:00,6206,46002666
2018-06-20 20:00:00,5443,38219028
2018-06-20 21:00:00,5299,35374828
2018-06-20 22:00:00,4762,30140938
2018-06-20 23:00:00,4760,27652354
2018-06-21 00:00:00,4403,24329214
2018-06-21 01:00:00,3898,19757502
2018-06-21 02:00:00,3473,16637110
2018-06-21 03:00:00,3384,15858762
2018-06-21 04:00:00,3203,14153392
2018-06-21 05:00:00,3027,14587316
2018-06-21 06:00:00,2883,12057488
2018-06-21 07:00:00,2716,9871796
2018-06-21 08:00:00,2584,9201888
2018-06-21 09:00:00,2980,15593028
2018-06-21 10:00:00,2989,11553844
2018-06-21 11:00:00,4925,17350740
2018-06-21 12:00:00,4127,15102434
2018-06-21 13:00:00,4163,26745950
2018-06-21 14:00:00,3509,19978228
2018-06-21 15:00:00,3415,15396548
2018-06-21 16:00:00,3145,14980256
2018-06-21 17:00:00,2647,8508036
2018-06-21 18:00:00,2986,16919330
2018-06-21 19:00:00,2992,15873848
2018-06-21 20:00:00,2734,15890540
2018-06-21 21:00:00,2792,16007460
2018-06-21 22:00:00,3846,15240644
2018-06-21 23:00:00,2914,10814036
2018-06-22 00:00:00,2689,8734532
2018-06-22 01:00:00,2229,8021296
2018-06-22 02:00:00,3284,9469884
2018-06-22 03:00:00,3071,9106960
2018-06-22 04:00:00,3059,9927656
2018-06-22 05:00:00,2937,10887456
2018-06-22 06:00:00,2868,9165504
2018-06-22 07:00:00,2695,7542512
2018-06-22 08:00:00,2528,7682408
2018-06-22 09:00:00,2924,13437480
2018-06-22 10:00:00,2995,16184552
2018-06-22 11:00:00,2908,13921560
2018-06-22 12:00:00,3248,14241444
2018-06-22 13:00:00,3018,11380740
2018-06-22 14:00:00,4462,24808998
2018-06-22 15:00:00,8390,57098601
2018-06-22 16:00:00,8985,64106256
2018-06-22 17:00:00,8515,58956174
2018-06-22 18:00:00,8418,59218402
2018-06-22 19:00:00,8443,61405474
2018-06-22 20:00:00,8448,61391404
2018-06-22 21:00:00,7826,56014944
2018-06-22 22:00:00,6655,46792804
2018-06-22 23:00:00,4687,31299672
2018-06-23 00:00:00,4263,29014840
2018-06-23 01:00:00,4162,27884208
2018-06-23 02:00:00,4092,27352084
2018-06-23 03:00:00,4026,26869160
2018-06-23 04:00:00,3934,26154448
2018-06-23 05:00:00,3930,25352380
2018-06-23 06:00:00,3808,25567800
2018-06-23 07:00:00,3845,25379864
2018-06-23 08:00:00,3887,28645118
2018-06-23 09:00:00,4022,27329056
2018-06-23 10:00:00,3780,28793576
2018-06-23 11:00:00,3848,28671728
2018-06-23 12:00:00,3778,27971244
2018-06-23 13:00:00,3706,26027100
2018-06-23 14:00:00,3743,30860788
2018-06-23 15:00:00,3864,30623650
2018-06-23 16:00:00,4239,31127054
2018-06-23 17:00:00,3818,34018938
2018-06-23 18:00:00,3683,30947890
2018-06-23 19:00:00,3580,29839586
2018-06-23 20:00:00,3489,27913712
2018-06-23 21:00:00,3403,27127160
2018-06-23 22:00:00,3283,26493480
2018-06-23 23:00:00,3244,26468800
2018-06-24 00:00:00,3129,24624304
2018-06-24 01:00:00,3139,24772952
2018-06-24 02:00:00,3004,24179616
2018-06-24 03:00:00,2859,22571872
2018-06-24 04:00:00,2769,21704120
2018-06-24 05:00:00,2726,21304992
2018-06-24 06:00:00,2697,20656264
2018-06-24 07:00:00,2809,20543578
2018-06-24 08:00:00,2609,19779626
2018-06-24 09:00:00,2502,19161362
2018-06-24 10:00:00,2508,19129320
2018-06-24 11:00:00,2489,18876564
2018-06-24 12:00:00,2595,18418302
2018-06-24 13:00:00,2494,18820800
2018-06-24 14:00:00,2320,15986296
2018-06-24 15:00:00,2256,15814144
2018-06-24 16:00:00,2281,14796632
2018-06-24 17:00:00,2180,12909496
2018-06-24 18:00:00,1911,10805440
2018-06-24 19:00:00,1753,9083952
2018-06-24 20:00:00,1682,8653824
2018-06-24 21:00:00,1650,7681808
2018-06-24 22:00:00,1613,6688232
2018-06-24 23:00:00,1697,6430128
2018-06-25 00:00:00,1640,6331608
2018-06-25 01:00:00,3130,12889008
2018-06-25 02:00:00,1356,3646120
2018-06-25 03:00:00,1326,3196328
2018-06-25 04:00:00,1298,2917992
2018-06-25 05:00:00,1268,2800168
2018-06-25 06:00:00,1362,2915880
2018-06-25 07:00:00,1342,3452232
2018-06-25 08:00:00,1268,2977870
2018-06-25 09:00:00,1480,5597850
2018-06-25 10:00:00,6287,47482226
2018-06-25 11:00:00,6565,45251028
2018-06-25 12:00:00,7438,61535071
2018-06-25 13:00:00,8989,79119598
2018-06-25 14:00:00,16911,172198488
2018-06-25 15:00:00,16834,171858664
2018-06-25 16:00:00,17802,172949408
2018-06-25 17:00:00,16592,173490208
2018-06-25 18:00:00,16764,171537832
2018-06-25 19:00:00,15760,160406762
2018-06-25 20:00:00,13182,129346640
2018-06-25 21:00:00,18263,144797584
2018-06-25 22:00:00,13361,127940294
2018-06-25 23:00:00,13113,124483544
2018-06-26 00:00:00,12992,123314490
2018-06-26 01:00:00,12697,120740680
2018-06-26 02:00:00,12119,113952920
2018-06-26 03:00:00,10742,97779448
2018-06-26 04:00:00,9325,82035504
2018-06-26 05:00:00,8590,76865000
2018-06-26 06:00:00,8434,72590744
2018-06-26 07:00:00,8294,69976536
2018-06-26 08:00:00,8267,72654080
2018-06-26 09:00:00,8653,74186736
2018-06-26 10:00:00,8654,74832504
2018-06-26 11:00:00,9971,86576884
2018-06-26 12:00:00,13864,140547562
2018-06-26 13:00:00,12569,120751998
2018-06-26 14:00:00,9252,87242344
2018-06-26 15:00:00,8596,76477886
2018-06-26 16:00:00,8306,74777046
2018-06-26 17:00:00,9673,76148008
2018-06-26 18:00:00,8203,68665776
2018-06-26 19:00:00,8242,68329848
2018-06-26 20:00:00,7761,64856464
2018-06-26 21:00:00,7323,61949624
2018-06-26 22:00:00,7085,65220810
2018-06-26 23:00:00,6545,55130192
2018-06-27 00:00:00,6768,55098695
2018-06-27 01:00:00,7625,53576224
2018-06-27 02:00:00,21956,130993829
2018-06-27 03:00:00,7009,48495536
2018-06-27 04:00:00,6052,44162680
2018-06-27 05:00:00,5321,41991840
2018-06-27 06:00:00,5045,38644272
2018-06-27 07:00:00,4815,36073632
2018-06-27 08:00:00,4555,33147032
2018-06-27 09:00:00,4432,32753843
2018-06-27 10:00:00,4384,37653540
2018-06-27 11:00:00,4500,41476668
2018-06-27 12:00:00,4210,35852192
2018-06-27 13:00:00,3755,27372004
2018-06-27 14:00:00,4162,29622488
2018-06-27 15:00:00,3785,30234916
2018-06-27 16:00:00,7541,72092220
2018-06-27 17:00:00,7288,60533448
2018-06-27 18:00:00,7018,58791608
2018-06-27 19:00:00,6912,57056312
2018-06-27 20:00:00,6964,60271332
2018-06-27 21:00:00,6500,55852496
2018-06-27 22:00:00,5559,44636892
2018-06-27 23:00:00,4597,38351044
2018-06-28 00:00:00,3431,21830948
2018-06-28 01:00:00,3196,15504354
2018-06-28 02:00:00,3090,15136204
2018-06-28 03:00:00,2870,11332276
2018-06-28 04:00:00,2655,9537972
2018-06-28 05:00:00,2684,8900076
2018-06-28 06:00:00,2572,7037556
2018-06-28 07:00:00,2515,6207092
2018-06-28 08:00:00,2682,7207522
2018-06-28 09:00:00,3025,13394632
2018-06-28 10:00:00,17793,95894732
2018-06-28 11:00:00,3665,21597646
2018-06-28 12:00:00,4469,28832023
2018-06-28 13:00:00,3990,22022797
2018-06-28 14:00:00,3757,20519664
2018-06-28 15:00:00,3628,19938552
2018-06-28 16:00:00,3452,12232528
2018-06-28 17:00:00,4359,21890324
2018-06-28 18:00:00,3895,18724474
2018-06-28 19:00:00,3739,17274654
2018-06-28 20:00:00,3597,21433280
2018-06-28 21:00:00,3793,20485864
2018-06-28 22:00:00,3560,9932664
2018-06-28 23:00:00,3102,8696664
2018-06-29 00:00:00,3186,8396448
2018-06-29 01:00:00,3777,11913552
2018-06-29 02:00:00,3097,14113632
2018-06-29 03:00:00,3017,8220136
2018-06-29 04:00:00,2891,8292384
2018-06-29 05:00:00,2579,7598664
2018-06-29 06:00:00,2543,7357208
2018-06-29 07:00:00,2597,7479144
2018-06-29 08:00:00,2448,6883608
2018-06-29 09:00:00,2845,10453728
2018-06-29 10:00:00,3448,14859592
2018-06-29 11:00:00,3612,14977730
2018-06-29 12:00:00,3857,12155968
2018-06-29 13:00:00,3635,9416304
2018-06-29 14:00:00,3286,10396172
2018-06-29 15:00:00,3290,10355732
2018-06-29 16:00:00,4084,13694143
2018-06-29 17:00:00,3281,7573168
2018-06-29 18:00:00,3647,25158648
2018-06-29 19:00:00,4389,24387376
2018-06-29 20:00:00,6011,18248704
2018-06-29 21:00:00,3624,13039876
2018-06-29 22:00:00,3718,10772880
2018-06-29 23:00:00,3651,9444168
2018-06-30 00:00:00,3470,8925384
2018-06-30 01:00:00,3496,8509000
2018-06-30 02:00:00,3367,7693856
2018-06-30 03:00:00,3295,9250624
2018-06-30 04:00:00,3197,10108184
2018-06-30 05:00:00,2960,5293144
2018-06-30 06:00:00,3002,6429560
2018-06-30 07:00:00,2925,5530104
2018-06-30 08:00:00,2958,11571784
2018-06-30 09:00:00,2755,13003048
2018-06-30 10:00:00,2903,12366648
2018-06-30 11:00:00,2710,8900760
2018-06-30 12:00:00,2699,7648864
2018-06-30 13:00:00,2769,5704144
2018-06-30 14:00:00,2752,4949024
2018-06-30 15:00:00,2810,4986112
2018-06-30 16:00:00,2890,6415148
2018-06-30 17:00:00,3144,9033596
2018-06-30 18:00:00,3639,13068748
2018-06-30 19:00:00,3204,7274524
2018-06-30 20:00:00,3126,8730204
2018-06-30 21:00:00,3029,5034830
2018-06-30 22:00:00,3016,4727155
2018-06-30 23:00:00,2977,5413896
2018-07-01 00:00:00,2938,4868744
2018-07-01 01:00:00,2988,10581232
2018-07-01 02:00:00,2882,7383184
2018-07-01 03:00:00,2739,4437648
2018-07-01 04:00:00,2679,4305824
2018-07-01 05:00:00,2603,3833656
2018-07-01 06:00:00,2583,4584536
2018-07-01 07:00:00,2471,3798720
2018-07-01 08:00:00,2473,3839456
2018-07-01 09:00:00,2503,4212224
2018-07-01 10:00:00,2517,6331456
2018-07-01 11:00:00,2545,6896424
2018-07-01 12:00:00,2443,4862224
2018-07-01 13:00:00,2655,4924848
2018-07-01 14:00:00,2272,2248544
2018-07-01 15:00:00,2662,7494576
2018-07-01 16:00:00,4584,18281456
2018-07-01 17:00:00,4241,8339824
2018-07-01 18:00:00,5652,7656048
2018-07-01 19:00:00,3485,4583216
2018-07-01 20:00:00,6174,27890592
2018-07-01 21:00:00,3163,4350072
2018-07-01 22:00:00,3030,3541480
2018-07-01 23:00:00,3089,3000688
2018-07-02 00:00:00,2976,2849440
2018-07-02 01:00:00,2870,2712336
2018-07-02 02:00:00,2446,2076672
2018-07-02 03:00:00,2310,1875408
2018-07-02 04:00:00,2250,1725728
2018-07-02 05:00:00,2119,1592288
2018-07-02 06:00:00,2085,1562896
2018-07-02 07:00:00,2105,5939392
2018-07-02 08:00:00,2064,4404576
2018-07-02 09:00:00,1999,4413952
2018-07-02 10:00:00,3214,17741800
2018-07-02 11:00:00,4340,23436408
2018-07-02 12:00:00,2667,11964928
2018-07-02 13:00:00,2345,10078832
2018-07-02 14:00:00,2384,7302352
2018-07-02 15:00:00,9596,26357992
2018-07-02 16:00:00,3132,10922344
2018-07-02 17:00:00,2699,12001176
2018-07-02 18:00:00,2702,10544840
2018-07-02 19:00:00,5765,30737016
2018-07-02 20:00:00,5708,28341992
2018-07-02 21:00:00,7484,35378964
2018-07-02 22:00:00,3215,10333432
2018-07-02 23:00:00,3040,7900736
2018-07-03 00:00:00,2548,6597228
2018-07-03 01:00:00,2181,5010296
2018-07-03 02:00:00,2113,4260320
2018-07-03 03:00:00,2103,4066048
2018-07-03 04:00:00,2031,2827192
2018-07-03 05:00:00,1979,2574384
2018-07-03 06:00:00,2201,2789720
2018-07-03 07:00:00,2177,2707984
2018-07-03 08:00:00,3377,12660824
2018-07-03 09:00:00,2201,3251368
2018-07-03 10:00:00,2882,8154216
2018-07-03 11:00:00,5828,29628754
2018-07-03 12:00:00,5969,39684008
2018-07-03 13:00:00,6407,43020256
2018-07-03 14:00:00,6151,41500216
2018-07-03 15:00:00,6440,42979688
2018-07-03 16:00:00,6831,43763056
2018-07-03 17:00:00,43257,203367520
2018-07-03 18:00:00,42967,201090880
2018-07-03 19:00:00,42612,203105424
2018-07-03 20:00:00,7494,131202144
2018-07-03 21:00:00,6779,127162759
2018-07-03 22:00:00,7021,127548804
2018-07-03 23:00:00,7234,130700099
2018-07-04 00:00:00,6974,132662846
2018-07-04 01:00:00,7067,131403276
2018-07-04 02:00:00,6848,127754277
2018-07-04 03:00:00,6701,125899521
2018-07-04 04:00:00,6700,127963402
2018-07-04 05:00:00,6561,125580685
2018-07-04 06:00:00,6501,124545784
2018-07-04 07:00:00,6479,124309834
2018-07-04 08:00:00,6380,120614575
2018-07-04 09:00:00,6581,118344768
2018-07-04 10:00:00,6712,117173520
2018-07-04 11:00:00,6758,119071840
2018-07-04 12:00:00,6719,122438086
2018-07-04 13:00:00,6786,121923832
2018-07-04 14:00:00,7032,124588008
2018-07-04 15:00:00,7689,131040680
2018-07-04 16:00:00,7214,120057944
2018-07-04 17:00:00,6667,113066314
2018-07-04 18:00:00,7171,116739967
2018-07-04 19:00:00,6676,112775839
2018-07-04 20:00:00,6238,108354478
2018-07-04 21:00:00,5862,100075670
2018-07-04 22:00:00,5789,95103619
2018-07-04 23:00:00,5675,90815431
2018-07-05 00:00:00,5412,85800854
2018-07-05 01:00:00,5346,83092196
2018-07-05 02:00:00,5204,79563108
2018-07-05 03:00:00,5061,76043388
2018-07-05 04:00:00,5040,73890036
2018-07-05 05:00:00,5051,70719008
2018-07-05 06:00:00,4858,67924642
2018-07-05 07:00:00,4524,65028404
2018-07-05 08:00:00,6063,73994084
2018-07-05 09:00:00,4371,57989132
2018-07-05 10:00:00,4459,60262460
2018-07-05 11:00:00,4284,59187862
2018-07-05 12:00:00,14464,104531346
2018-07-05 13:00:00,5540,56364788
2018-07-05 14:00:00,3525,44018468
2018-07-05 15:00:00,6625,56720672
2018-07-05 16:00:00,5541,63402978
2018-07-05 17:00:00,3565,37702364
2018-07-05 18:00:00,2860,33880188
2018-07-05 19:00:00,2609,32731824
2018-07-05 20:00:00,2676,35378436
2018-07-05 21:00:00,2796,35338240
2018-07-05 22:00:00,2581,30537712
2018-07-05 23:00:00,2298,27453104
2018-07-06 00:00:00,6050,105094224
2018-07-06 01:00:00,5864,100846520
2018-07-06 02:00:00,5944,99900704
2018-07-06 03:00:00,5834,99021616
2018-07-06 04:00:00,5332,91023528
2018-07-06 05:00:00,1716,18981572
2018-07-06 06:00:00,1584,16087894
2018-07-06 07:00:00,1555,15784232
2018-07-06 08:00:00,1514,14531392
2018-07-06 09:00:00,1628,14516726
2018-07-06 10:00:00,7212,66627958
2018-07-06 11:00:00,2631,23634068
2018-07-06 12:00:00,2100,15841456
2018-07-06 13:00:00,2039,17034848
2018-07-06 14:00:00,10701,125308960
2018-07-06 15:00:00,2737,19781288
2018-07-06 16:00:00,6170,92926448
2018-07-06 17:00:00,10079,102244490
2018-07-06 18:00:00,15089,131053470
2018-07-06 19:00:00,7145,48827566
2018-07-06 20:00:00,9885,109816272
2018-07-06 21:00:00,5473,31007752
2018-07-06 22:00:00,4661,28603144
2018-07-06 23:00:00,3975,26713264
2018-07-07 00:00:00,3676,25818768
2018-07-07 01:00:00,3471,24999856
2018-07-07 02:00:00,3400,25216144
2018-07-07 03:00:00,3284,24164944
2018-07-07 04:00:00,3262,23744784
2018-07-07 05:00:00,3173,22869360
2018-07-07 06:00:00,3085,22642976
2018-07-07 07:00:00,3045,22199392
2018-07-07 08:00:00,2910,21773440
2018-07-07 09:00:00,2916,21644048
2018-07-07 10:00:00,3307,24537712
2018-07-07 11:00:00,2922,20774064
2018-07-07 12:00:00,2796,19623584
2018-07-07 13:00:00,2680,18762432
2018-07-07 14:00:00,6653,50414320
2018-07-07 15:00:00,5672,38105904
2018-07-07 16:00:00,8615,65757920
2018-07-07 17:00:00,3069,23162640
2018-07-07 18:00:00,2771,20360160
2018-07-07 19:00:00,2689,20322768
2018-07-07 20:00:00,2760,20478520
2018-07-07 21:00:00,2830,20846616
2018-07-07 22:00:00,10374,24135400
2018-07-07 23:00:00,3745,17354896
2018-07-08 00:00:00,2480,15610496
2018-07-08 01:00:00,2363,17058000
2018-07-08 02:00:00,2363,16856272
2018-07-08 03:00:00,1996,15867728
2018-07-08 04:00:00,1732,13533120
2018-07-08 05:00:00,1539,11886400
2018-07-08 06:00:00,1450,10988736
2018-07-08 07:00:00,1427,10654000
2018-07-08 08:00:00,2487,25758064
2018-07-08 09:00:00,1910,15855528
2018-07-08 10:00:00,1452,10576176
2018-07-08 11:00:00,1166,7811720
2018-07-08 12:00:00,1267,8141712
2018-07-08 13:00:00,1349,8598740
2018-07-08 14:00:00,5608,88695482
2018-07-08 15:00:00,5678,89873733
2018-07-08 16:00:00,5454,90879376
2018-07-08 17:00:00,3447,56679440
2018-07-08 18:00:00,4809,84376960
2018-07-08 19:00:00,4405,77025472
2018-07-08 20:00:00,804,5365664
2018-07-08 21:00:00,818,4314408
2018-07-08 22:00:00,698,2936024
2018-07-08 23:00:00,533,4088232
2018-07-09 00:00:00,558,5450976
2018-07-09 01:00:00,461,4104736
2018-07-09 02:00:00,372,5207088
2018-07-09 03:00:00,321,3441216
2018-07-09 04:00:00,308,3414032
2018-07-09 05:00:00,285,4889216
2018-07-09 06:00:00,221,2824280
2018-07-09 07:00:00,193,2516456
2018-07-09 08:00:00,215,2112704
2018-07-09 09:00:00,536,6315552
2018-07-09 10:00:00,531,6783968
2018-07-09 11:00:00,288,4376976
2018-07-09 12:00:00,16,57288
2018-07-09 13:00:00,785,5265032
2018-07-09 14:00:00,1358,9044044
2018-07-09 15:00:00,1808,14978484
2018-07-09 16:00:00,2075,15352004
2018-07-09 17:00:00,1755,14312617
2018-07-09 18:00:00,1753,12118623
2018-07-09 19:00:00,1462,7336688
2018-07-09 20:00:00,2117,16572790
2018-07-09 21:00:00,1444,10190113
2018-07-09 22:00:00,1329,8600835
2018-07-09 23:00:00,1257,11487751
2018-07-10 00:00:00,1341,16139904
2018-07-10 01:00:00,1591,15213627
2018-07-10 02:00:00,1846,8877213
2018-07-10 03:00:00,1178,10225544
2018-07-10 04:00:00,1025,8396311
2018-07-10 05:00:00,1163,7481350
2018-07-10 06:00:00,1071,7535140
2018-07-10 07:00:00,1351,8411255
2018-07-10 08:00:00,1182,8210903
2018-07-10 09:00:00,1324,10688868
2018-07-10 10:00:00,1769,11788837
2018-07-10 11:00:00,1785,11770438
2018-07-10 12:00:00,2043,16401019
2018-07-10 13:00:00,2326,14290478
2018-07-10 14:00:00,3048,13939613
2018-07-10 15:00:00,3257,14939491
2018-07-10 16:00:00,2925,17858103
2018-07-10 17:00:00,2627,19460459
2018-07-10 18:00:00,2451,15530823
2018-07-10 19:00:00,2230,14936100
2018-07-10 20:00:00,2366,16761199
2018-07-10 21:00:00,2662,15463792
2018-07-10 22:00:00,2612,14437872
2018-07-10 23:00:00,2395,12633021
2018-07-11 00:00:00,2290,13126902
2018-07-11 01:00:00,1808,10725292
2018-07-11 02:00:00,1614,9822228
2018-07-11 03:00:00,1511,8681488
2018-07-11 04:00:00,1490,13061808
2018-07-11 05:00:00,1449,15592322
2018-07-11 06:00:00,1303,9924526
2018-07-11 07:00:00,1219,6426992
2018-07-11 08:00:00,1252,6027085
2018-07-11 09:00:00,1397,6494908
2018-07-11 10:00:00,1427,6716350
2018-07-11 11:00:00,2478,9530968
2018-07-11 12:00:00,2613,9670756
2018-07-11 13:00:00,7753,47321069
2018-07-11 14:00:00,14919,64971038
2018-07-11 15:00:00,10814,59045978
2018-07-11 16:00:00,5979,39631360
2018-07-11 17:00:00,5851,40809912
2018-07-11 18:00:00,5871,43542689
2018-07-11 19:00:00,5718,40690869
2018-07-11 20:00:00,5777,38906307
2018-07-11 21:00:00,6972,38978754
2018-07-11 22:00:00,6662,40418731
2018-07-11 23:00:00,6514,37323020
2018-07-12 00:00:00,4968,21861587
2018-07-12 01:00:00,4711,20141264
2018-07-12 02:00:00,4428,18584822
2018-07-12 03:00:00,4390,21298371
2018-07-12 04:00:00,4259,17655575
2018-07-12 05:00:00,4135,16368215
2018-07-12 06:00:00,3945,15245902
2018-07-12 07:00:00,3765,17145132
2018-07-12 08:00:00,3155,10226678
2018-07-12 09:00:00,2996,11521732
2018-07-12 10:00:00,3192,15225272
2018-07-12 11:00:00,3301,8491180
2018-07-12 12:00:00,6748,20227369
2018-07-12 13:00:00,3872,16397359
2018-07-12 14:00:00,3899,19198851
2018-07-12 15:00:00,4755,32201101
2018-07-12 16:00:00,3654,15662515
2018-07-12 17:00:00,3886,22329783
2018-07-12 18:00:00,3774,22619679
2018-07-12 19:00:00,3677,20938827
2018-07-12 20:00:00,6753,42675178
2018-07-12 21:00:00,6557,41587662
2018-07-12 22:00:00,5586,38075882
2018-07-12 23:00:00,5225,35665424
2018-07-13 00:00:00,5076,33933514
2018-07-13 01:00:00,4893,32315970
2018-07-13 02:00:00,4722,30847946
2018-07-13 03:00:00,4559,28794218
2018-07-13 04:00:00,4453,28204890
2018-07-13 05:00:00,4390,26564370
2018-07-13 06:00:00,4302,26215458
2018-07-13 07:00:00,4227,25222738
2018-07-13 08:00:00,4541,26982354
2018-07-13 09:00:00,8138,63269130
2018-07-13 10:00:00,29621,111187226
2018-07-13 11:00:00,28534,103717646
2018-07-13 12:00:00,29044,100487862
2018-07-13 13:00:00,28506,102134242
2018-07-13 14:00:00,31755,121172394
2018-07-13 15:00:00,15905,88617436
2018-07-13 16:00:00,7215,53840708
2018-07-13 17:00:00,6193,44172748
2018-07-13 18:00:00,5699,41495025
2018-07-13 19:00:00,5268,37184332
2018-07-13 20:00:00,5184,38940632
2018-07-13 21:00:00,4782,39064080
2018-07-13 22:00:00,5189,35104822
2018-07-13 23:00:00,4363,27975532
2018-07-14 00:00:00,3139,16305890
2018-07-14 01:00:00,2237,8975842
2018-07-14 02:00:00,2007,6647176
2018-07-14 03:00:00,2872,5960000
2018-07-14 04:00:00,2763,5219840
2018-07-14 05:00:00,2495,3857176
2018-07-14 06:00:00,1768,4128428
2018-07-14 07:00:00,1655,3294504
2018-07-14 08:00:00,1677,3689492
2018-07-14 09:00:00,2270,7166528
2018-07-14 10:00:00,2057,4039504
2018-07-14 11:00:00,1648,3104632
2018-07-14 12:00:00,1953,2617244
2018-07-14 13:00:00,1981,5187592
2018-07-14 14:00:00,1933,3211540
2018-07-14 15:00:00,1577,2958188
2018-07-14 16:00:00,4532,40152544
2018-07-14 17:00:00,3596,24435640
2018-07-14 18:00:00,3489,25634264
2018-07-14 19:00:00,3354,24577288
2018-07-14 20:00:00,3341,24254656
2018-07-14 21:00:00,3351,25704080
2018-07-14 22:00:00,3331,25101568
2018-07-14 23:00:00,3133,23542160
2018-07-15 00:00:00,3120,23096960
2018-07-15 01:00:00,3090,22657024
2018-07-15 02:00:00,3073,21716688
2018-07-15 03:00:00,3124,21575616
2018-07-15 04:00:00,3192,21403584
2018-07-15 05:00:00,3161,21188304
2018-07-15 06:00:00,3130,20872912
2018-07-15 07:00:00,2149,11238136
2018-07-15 08:00:00,1646,6444496
2018-07-15 09:00:00,1642,10591056
2018-07-15 10:00:00,1628,8347424
2018-07-15 11:00:00,1565,5745248
2018-07-15 12:00:00,1489,5125280
2018-07-15 13:00:00,1456,4420296
2018-07-15 14:00:00,1950,11776908
2018-07-15 15:00:00,1750,10750556
2018-07-15 16:00:00,2549,7175148
2018-07-15 17:00:00,1496,4761868
2018-07-15 18:00:00,1486,4718872
2018-07-15 19:00:00,1435,4202848
2018-07-15 20:00:00,1408,4192056
2018-07-15 21:00:00,4094,21323004
2018-07-15 22:00:00,4413,20110016
2018-07-15 23:00:00,4933,20391856
2018-07-16 00:00:00,4326,17087940
2018-07-16 01:00:00,3182,5389556
2018-07-16 02:00:00,2715,4497076
2018-07-16 03:00:00,1717,3440380
2018-07-16 04:00:00,1418,2702600
2018-07-16 05:00:00,1276,2576528
2018-07-16 06:00:00,1226,2392144
2018-07-16 07:00:00,1170,2282864
2018-07-16 08:00:00,1388,2424936
2018-07-16 09:00:00,3586,22364576
2018-07-16 10:00:00,3834,19443260
2018-07-16 11:00:00,4089,30551116
2018-07-16 12:00:00,3765,18663596
2018-07-16 13:00:00,2328,6879316
2018-07-16 14:00:00,21032,50498836
2018-07-16 15:00:00,21994,62941172
2018-07-16 16:00:00,5066,45679752
2018-07-16 17:00:00,4504,32263300
2018-07-16 18:00:00,3955,28055036
2018-07-16 19:00:00,3452,23015380
2018-07-16 20:00:00,3236,22816404
2018-07-16 21:00:00,3771,38875688
2018-07-16 22:00:00,3582,37451415
2018-07-16 23:00:00,3537,28402671
2018-07-17 00:00:00,3364,23726027
2018-07-17 01:00:00,3241,23317019
2018-07-17 02:00:00,3154,22458371
2018-07-17 03:00:00,4363,27632355
2018-07-17 04:00:00,2404,16351531
2018-07-17 05:00:00,1108,6031280
2018-07-17 06:00:00,868,4384028
2018-07-17 07:00:00,725,6592992
2018-07-17 08:00:00,2010,30382360
2018-07-17 09:00:00,1485,18804768
2018-07-17 10:00:00,694,19926282
2018-07-17 11:00:00,1047,21981902
2018-07-17 12:00:00,762,14913952
2018-07-17 13:00:00,466,8523720
2018-07-17 14:00:00,1322,10467877
2018-07-17 15:00:00,1603,18614177
2018-07-17 16:00:00,4657,66118488
2018-07-17 17:00:00,5500,93456656
2018-07-17 18:00:00,4901,88099832
2018-07-17 19:00:00,5630,77309212
2018-07-17 20:00:00,4609,53595660
2018-07-17 21:00:00,4750,65641647
2018-07-17 22:00:00,5133,66354818
2018-07-17 23:00:00,5269,69869574
2018-07-18 00:00:00,6081,99692846
2018-07-18 01:00:00,5511,87259274
2018-07-18 02:00:00,5062,77904022
2018-07-18 03:00:00,4644,72454841
2018-07-18 04:00:00,4241,66496981
2018-07-18 05:00:00,3955,61561157
2018-07-18 06:00:00,2742,48229905
2018-07-18 07:00:00,2090,36300635
2018-07-18 08:00:00,2037,33477207
2018-07-18 09:00:00,1921,28317631
2018-07-18 10:00:00,2183,33344743
2018-07-18 11:00:00,1820,23434880
2018-07-18 12:00:00,2117,23505140
2018-07-18 13:00:00,6080,67554366
2018-07-18 14:00:00,7201,77560543
2018-07-18 15:00:00,5756,71530687
2018-07-18 16:00:00,6749,86870272
2018-07-18 17:00:00,7647,101624035
2018-07-18 18:00:00,5426,66608408
2018-07-18 19:00:00,8778,96910357
2018-07-18 20:00:00,5500,59194278
2018-07-18 21:00:00,5372,58981761
2018-07-18 22:00:00,4736,55188680
2018-07-18 23:00:00,5511,80109642
2018-07-19 00:00:00,3370,48343658
2018-07-19 01:00:00,2845,46097952
2018-07-19 02:00:00,1305,14528200
2018-07-19 03:00:00,1078,12318320
2018-07-19 04:00:00,923,9757432
2018-07-19 05:00:00,832,8495496
2018-07-19 06:00:00,827,8552984
2018-07-19 07:00:00,884,10131560
2018-07-19 08:00:00,1275,32023274
2018-07-19 09:00:00,1621,50378916
2018-07-19 10:00:00,1688,43619472
2018-07-19 11:00:00,1944,30422162
2018-07-19 12:00:00,4637,69692530
2018-07-19 13:00:00,2293,29827442
2018-07-19 14:00:00,1725,20848234
2018-07-19 15:00:00,1596,20953022
2018-07-19 16:00:00,2782,38933804
2018-07-19 17:00:00,4172,35889279
2018-07-19 18:00:00,1940,26527323
2018-07-19 19:00:00,1868,26924481
2018-07-19 20:00:00,1825,21096462
2018-07-19 21:00:00,1910,26139432
2018-07-19 22:00:00,2300,29728054
2018-07-19 23:00:00,26149,273415024
2018-07-20 00:00:00,25728,264865974
2018-07-20 01:00:00,6942,75380004
2018-07-20 02:00:00,2780,24949377
2018-07-20 03:00:00,2093,24130692
2018-07-20 04:00:00,1612,16928052
2018-07-20 05:00:00,1541,15575992
2018-07-20 06:00:00,1412,14403692
2018-07-20 07:00:00,1215,13125724
2018-07-20 08:00:00,1222,16450380
2018-07-20 09:00:00,1471,22872484
2018-07-20 10:00:00,1669,19826793
2018-07-20 11:00:00,5081,28305006
2018-07-20 12:00:00,1907,19404703
2018-07-20 13:00:00,1940,16181464
2018-07-20 14:00:00,3613,21689593
2018-07-20 15:00:00,5335,24419033
2018-07-20 16:00:00,1677,12610622
2018-07-20 17:00:00,1446,12700084
2018-07-20 18:00:00,1468,13632400
2018-07-20 19:00:00,1646,13354444
2018-07-20 20:00:00,1732,13403060
2018-07-20 21:00:00,1782,12864320
2018-07-20 22:00:00,1954,12750992
2018-07-20 23:00:00,2048,18966544
2018-07-21 00:00:00,16235,92416484
2018-07-21 01:00:00,1877,10650880
2018-07-21 02:00:00,2112,10733016
2018-07-21 03:00:00,1507,10678848
2018-07-21 04:00:00,1399,10815576
2018-07-21 05:00:00,1364,10515544
2018-07-21 06:00:00,1346,10132104
2018-07-21 07:00:00,1314,9730464
2018-07-21 08:00:00,1229,9929712
2018-07-21 09:00:00,1054,9659064
2018-07-21 10:00:00,1037,9589488
2018-07-21 11:00:00,969,9319120
2018-07-21 12:00:00,1208,21445758
2018-07-21 13:00:00,1179,23362894
2018-07-21 14:00:00,1231,22167824
2018-07-21 15:00:00,1266,23141021
2018-07-21 16:00:00,1545,22969705
2018-07-21 17:00:00,1524,23319973
2018-07-21 18:00:00,1315,21750375
2018-07-21 19:00:00,1130,20779180
2018-07-21 20:00:00,1207,23320695
2018-07-21 21:00:00,3243,27761512
2018-07-21 22:00:00,4821,18876816
2018-07-21 23:00:00,4272,27489368
2018-07-22 00:00:00,3102,22210104
2018-07-22 01:00:00,881,10045364
2018-07-22 02:00:00,855,9781848
2018-07-22 03:00:00,844,8859488
2018-07-22 04:00:00,951,9806112
2018-07-22 05:00:00,881,9143904
2018-07-22 06:00:00,817,8490240
2018-07-22 07:00:00,756,8219680
2018-07-22 08:00:00,730,8265024
2018-07-22 09:00:00,838,8931754
2018-07-22 10:00:00,3645,24612538
2018-07-22 11:00:00,3460,25029888
2018-07-22 12:00:00,3181,29967704
2018-07-22 13:00:00,2839,16177472
2018-07-22 14:00:00,2615,15490520
2018-07-22 15:00:00,2589,15652568
2018-07-22 16:00:00,2467,15035704
2018-07-22 17:00:00,2308,10885072
2018-07-22 18:00:00,2507,16500044
2018-07-22 19:00:00,2708,23576094
2018-07-22 20:00:00,2371,21678856
2018-07-22 21:00:00,2593,23552430
2018-07-22 22:00:00,2412,24306142
2018-07-22 23:00:00,2492,26026718
2018-07-23 00:00:00,3647,31171102
2018-07-23 01:00:00,2675,25902006
2018-07-23 02:00:00,1958,24321478
2018-07-23 03:00:00,1829,26275782
2018-07-23 04:00:00,1680,24053462
2018-07-23 05:00:00,1638,23279902
2018-07-23 06:00:00,1494,20931326
2018-07-23 07:00:00,1511,26644766
2018-07-23 08:00:00,1599,31558534
2018-07-23 09:00:00,2091,33896550
2018-07-23 10:00:00,2948,41164579
2018-07-23 11:00:00,5536,52327449
2018-07-23 12:00:00,4264,35149034
2018-07-23 13:00:00,4305,38072930
2018-07-23 14:00:00,3796,42773546
2018-07-23 15:00:00,6710,48940554
2018-07-23 16:00:00,12760,125753574
2018-07-23 17:00:00,14215,91306077
2018-07-23 18:00:00,13705,132601568
2018-07-23 19:00:00,12210,130860788
2018-07-23 20:00:00,10866,127042830
2018-07-23 21:00:00,9419,113118286
2018-07-23 22:00:00,3853,45663022
2018-07-23 23:00:00,3065,46417662
2018-07-24 00:00:00,2626,45920846
2018-07-24 01:00:00,2048,35171662
2018-07-24 02:00:00,2492,19081326
2018-07-24 03:00:00,2335,13545614
2018-07-24 04:00:00,1188,11721894
2018-07-24 05:00:00,968,10066998
2018-07-24 06:00:00,920,9514502
2018-07-24 07:00:00,3425,12885270
2018-07-24 08:00:00,4275,13357148
2018-07-24 09:00:00,2223,19944126
2018-07-24 10:00:00,2463,32754896
2018-07-24 11:00:00,4452,48287139
2018-07-24 12:00:00,3919,45684750
2018-07-24 13:00:00,4766,53880294
2018-07-24 14:00:00,2841,38161238
2018-07-24 15:00:00,3891,44355534
2018-07-24 16:00:00,5955,55564030
2018-07-24 17:00:00,2101,25266519
2018-07-24 18:00:00,1834,19890406
2018-07-24 19:00:00,1720,17956310
2018-07-24 20:00:00,1786,17953694
2018-07-24 21:00:00,2216,24126510
2018-07-24 22:00:00,3312,29949669
2018-07-24 23:00:00,1824,19574796
2018-07-25 00:00:00,2647,32080474
2018-07-25 01:00:00,1291,10800566
2018-07-25 02:00:00,1241,10051926
2018-07-25 03:00:00,1212,9551094
2018-07-25 04:00:00,1146,8973934
2018-07-25 05:00:00,1114,8803626
2018-07-25 06:00:00,1094,10240126
2018-07-25 07:00:00,1217,14223678
2018-07-25 08:00:00,2027,18335374
2018-07-25 09:00:00,6243,97014910
2018-07-25 10:00:00,5005,53605030
2018-07-25 11:00:00,6291,50598910
2018-07-25 12:00:00,2335,21477551
2018-07-25 13:00:00,2360,25488555
2018-07-25 14:00:00,15812,171507941
2018-07-25 15:00:00,19632,247372678
2018-07-25 16:00:00,13723,167110660
2018-07-25 17:00:00,14486,153016818
2018-07-25 18:00:00,6162,59908836
2018-07-25 19:00:00,3906,34987068
2018-07-25 20:00:00,7950,110608384
2018-07-25 21:00:00,6511,76029008
2018-07-25 22:00:00,4235,27425590
2018-07-25 23:00:00,4420,22963085
2018-07-26 00:00:00,3570,19693267
2018-07-26 01:00:00,2478,15437091
2018-07-26 02:00:00,5828,93830023
2018-07-26 03:00:00,3508,50379139
2018-07-26 04:00:00,1726,15243078
2018-07-26 05:00:00,1488,13169190
2018-07-26 06:00:00,1485,13003286
2018-07-26 07:00:00,5084,84166454
2018-07-26 08:00:00,5222,81517030
2018-07-26 09:00:00,2657,30626342
2018-07-26 10:00:00,2739,23355326
2018-07-26 11:00:00,2719,19852078
2018-07-26 12:00:00,3332,23324538
2018-07-26 13:00:00,2290,20533888
2018-07-26 14:00:00,3913,34582632
2018-07-26 15:00:00,3528,21643766
2018-07-26 16:00:00,3719,36073830
2018-07-26 17:00:00,4393,65089914
2018-07-26 18:00:00,4663,69554982
2018-07-26 19:00:00,4263,68835954
2018-07-26 20:00:00,4292,77308099
2018-07-26 21:00:00,3970,71315214
2018-07-26 22:00:00,3603,66796318
2018-07-26 23:00:00,3636,66148326
2018-07-27 00:00:00,3407,63581862
2018-07-27 01:00:00,2874,53239934
2018-07-27 02:00:00,2275,43226510
2018-07-27 03:00:00,2167,41268118
2018-07-27 04:00:00,2293,45609494
2018-07-27 05:00:00,2002,42319630
2018-07-27 06:00:00,2116,44594054
2018-07-27 07:00:00,2009,41006518
2018-07-27 08:00:00,2312,37977942
2018-07-27 09:00:00,2897,37285102
2018-07-27 10:00:00,2902,34450638
2018-07-27 11:00:00,2490,31312270
2018-07-27 12:00:00,2216,28572710
2018-07-27 13:00:00,2098,27729310
2018-07-27 14:00:00,1979,23415022
2018-07-27 15:00:00,2785,29993766
2018-07-27 16:00:00,11561,80082326
2018-07-27 17:00:00,12436,85562758
2018-07-27 18:00:00,10514,69093958
2018-07-27 19:00:00,2452,24895830
2018-07-27 20:00:00,3273,19482582
2018-07-27 21:00:00,6381,25954198
2018-07-27 22:00:00,3935,22037038
2018-07-27 23:00:00,1473,16742302
2018-07-28 00:00:00,1312,15026398
2018-07-28 01:00:00,1250,14456318
2018-07-28 02:00:00,1179,13049662
2018-07-28 03:00:00,1094,12034974
2018-07-28 04:00:00,1079,11954702
2018-07-28 05:00:00,1046,11488558
2018-07-28 06:00:00,1030,11433262
2018-07-28 07:00:00,1027,11427118
2018-07-28 08:00:00,974,20200082
2018-07-28 09:00:00,1039,21929084
2018-07-28 10:00:00,1357,19199854
2018-07-28 11:00:00,1353,16530470
2018-07-28 12:00:00,1329,14296478
2018-07-28 13:00:00,1333,13509750
2018-07-28 14:00:00,1306,13478150
2018-07-28 15:00:00,1383,12628974
2018-07-28 16:00:00,2477,17386926
2018-07-28 17:00:00,2176,14325590
2018-07-28 18:00:00,2239,12703834
2018-07-28 19:00:00,2022,12539722
2018-07-28 20:00:00,1818,11441502
2018-07-28 21:00:00,1293,10873206
2018-07-28 22:00:00,1100,10636470
2018-07-28 23:00:00,1121,10727470
2018-07-29 00:00:00,1240,10333262
2018-07-29 01:00:00,1224,10134614
2018-07-29 02:00:00,1206,9906518
2018-07-29 03:00:00,1186,9650518
2018-07-29 04:00:00,1185,9620518
2018-07-29 05:00:00,1183,9589494
2018-07-29 06:00:00,1166,9378934
2018-07-29 07:00:00,1160,9449398
2018-07-29 08:00:00,1180,9366494
2018-07-29 09:00:00,1191,9413470
2018-07-29 10:00:00,1180,9487910
2018-07-29 11:00:00,1182,9906486
2018-07-29 12:00:00,1093,9656038
2018-07-29 13:00:00,1203,9995694
2018-07-29 14:00:00,1169,10140766
2018-07-29 15:00:00,1323,42663086
2018-07-29 16:00:00,1219,9837414
2018-07-29 17:00:00,1225,9834182
2018-07-29 18:00:00,1209,9749510
2018-07-29 19:00:00,1365,9527686
2018-07-29 20:00:00,1233,20011126
2018-07-29 21:00:00,1741,26439574
2018-07-29 22:00:00,1304,12833286
2018-07-29 23:00:00,1073,9491062
2018-07-30 00:00:00,1360,9855894
2018-07-30 01:00:00,1500,10797974
2018-07-30 02:00:00,1981,11732518
2018-07-30 03:00:00,1821,10007110
2018-07-30 04:00:00,1589,8502662
2018-07-30 05:00:00,1245,7654478
2018-07-30 06:00:00,1226,7556174
2018-07-30 07:00:00,1423,7753166
2018-07-30 08:00:00,1449,7864366
2018-07-30 09:00:00,1381,7842350
2018-07-30 10:00:00,2964,14194158
2018-07-30 11:00:00,2636,22529990
2018-07-30 12:00:00,2672,25941126
2018-07-30 13:00:00,3141,16774710
2018-07-30 14:00:00,3015,14953438
2018-07-30 15:00:00,2985,18896341
2018-07-30 16:00:00,3127,12839650
2018-07-30 17:00:00,2968,11337339
2018-07-30 18:00:00,2749,11373938
2018-07-30 19:00:00,2167,10013838
2018-07-30 20:00:00,1896,10717806
2018-07-30 21:00:00,4585,19416414
2018-07-30 22:00:00,4999,24162758
2018-07-30 23:00:00,1994,14950294
2018-07-31 00:00:00,3650,17110502
2018-07-31 01:00:00,1910,12332054
2018-07-31 02:00:00,3001,12313030
2018-07-31 03:00:00,2499,10389630
2018-07-31 04:00:00,2061,9612006
2018-07-31 05:00:00,1439,7813990
2018-07-31 06:00:00,875,6763302
2018-07-31 07:00:00,869,6744918
2018-07-31 08:00:00,999,7010326
2018-07-31 09:00:00,1350,22062382
2018-07-31 10:00:00,1529,11915894
2018-07-31 11:00:00,1561,23946146
2018-07-31 12:00:00,4339,75682434
2018-07-31 13:00:00,6899,120473886
2018-07-31 14:00:00,4361,66141668
2018-07-31 15:00:00,2465,42237554
2018-07-31 16:00:00,1703,26949715
2018-07-31 17:00:00,1662,22327660
2018-07-31 18:00:00,5493,100994438
2018-07-31 19:00:00,2362,38498814
2018-07-31 20:00:00,1191,22477006
2018-07-31 21:00:00,971,19871558
2018-07-31 22:00:00,1881,20944926
2018-07-31 23:00:00,7352,104094574
2018-08-01 00:00:00,2731,22821862
2018-08-01 01:00:00,1836,8171406
2018-08-01 02:00:00,1680,6532158
2018-08-01 03:00:00,3327,7812262
2018-08-01 04:00:00,5858,86785094
2018-08-01 05:00:00,3280,35163110
2018-08-01 06:00:00,1871,7730438
2018-08-01 07:00:00,1841,6355486
2018-08-01 08:00:00,1737,5740078
2018-08-01 09:00:00,5270,78531222
2018-08-01 10:00:00,3860,61352942
2018-08-01 11:00:00,2606,25193774
2018-08-01 12:00:00,1897,12495390
2018-08-01 13:00:00,2502,30068770
2018-08-01 14:00:00,3816,45583118
2018-08-01 15:00:00,3713,40375046
2018-08-01 16:00:00,5675,62249702
2018-08-01 17:00:00,3606,42911890
2018-08-01 18:00:00,10563,26042322
2018-08-01 19:00:00,1273,5260222
2018-08-01 20:00:00,2000,8314294
2018-08-01 21:00:00,1341,14909286
2018-08-01 22:00:00,1350,6240546
2018-08-01 23:00:00,1444,5225644
2018-08-02 00:00:00,1430,5511350
2018-08-02 01:00:00,1253,5032226
2018-08-02 02:00:00,915,4388114
2018-08-02 03:00:00,555,3772912
2018-08-02 04:00:00,541,3703802
2018-08-02 05:00:00,518,3630310
2018-08-02 06:00:00,993,12851254
2018-08-02 07:00:00,971,16557950
2018-08-02 08:00:00,590,9945094
2018-08-02 09:00:00,1381,16050326
2018-08-02 10:00:00,1754,15629830
2018-08-02 11:00:00,1278,12206672
2018-08-02 12:00:00,1300,11625518
2018-08-02 13:00:00,1472,11340198
2018-08-02 14:00:00,3383,21175822
2018-08-02 15:00:00,1905,10542814
2018-08-02 16:00:00,3659,34992502
2018-08-02 17:00:00,4785,57214838
2018-08-02 18:00:00,4018,45883654
2018-08-02 19:00:00,5011,58710774
2018-08-02 20:00:00,3903,52328862
2018-08-02 21:00:00,2973,30201550
2018-08-02 22:00:00,1340,12834222
2018-08-02 23:00:00,1232,13635270
2018-08-03 00:00:00,1846,14043470
2018-08-03 01:00:00,2634,39428670
2018-08-03 02:00:00,1049,13178478
2018-08-03 03:00:00,755,7838766
2018-08-03 04:00:00,828,8805302
2018-08-03 05:00:00,939,12261918
2018-08-03 06:00:00,763,8324750
2018-08-03 07:00:00,5031,85801230
2018-08-03 08:00:00,4226,68511950
2018-08-03 09:00:00,3152,39692062
2018-08-03 10:00:00,2021,16980190
2018-08-03 11:00:00,2406,17420886
2018-08-03 12:00:00,1287,8212182
2018-08-03 13:00:00,2118,19845862
2018-08-03 14:00:00,3530,24067606
2018-08-03 15:00:00,2695,27500830
2018-08-03 16:00:00,4697,45403182
2018-08-03 17:00:00,4811,40056270
2018-08-03 18:00:00,5936,38521918
2018-08-03 19:00:00,9448,116340030
2018-08-03 20:00:00,7253,74620278
2018-08-03 21:00:00,5784,46555926
2018-08-03 22:00:00,4415,36360230
2018-08-03 23:00:00,4300,34153606
2018-08-04 00:00:00,4290,34070118
2018-08-04 01:00:00,4348,34035302
2018-08-04 02:00:00,4268,33953382
2018-08-04 03:00:00,4251,33891686
2018-08-04 04:00:00,4221,33852966
2018-08-04 05:00:00,4181,33571574
2018-08-04 06:00:00,8169,113470550
2018-08-04 07:00:00,5700,64413494
2018-08-04 08:00:00,4366,38565174
2018-08-04 09:00:00,4027,32407734
2018-08-04 10:00:00,3470,30621526
2018-08-04 11:00:00,3414,30461430
2018-08-04 12:00:00,3619,31585910
2018-08-04 13:00:00,3435,30660310
2018-08-04 14:00:00,3378,30354166
2018-08-04 15:00:00,3387,30458238
2018-08-04 16:00:00,3759,31433374
2018-08-04 17:00:00,3740,31394462
2018-08-04 18:00:00,3736,31009438
2018-08-04 19:00:00,3719,31034782
2018-08-04 20:00:00,3784,31838670
2018-08-04 21:00:00,7370,110376142
2018-08-04 22:00:00,6386,90507758
2018-08-04 23:00:00,4195,46964878
2018-08-05 00:00:00,3574,34771150
2018-08-05 01:00:00,3428,32020750
2018-08-05 02:00:00,3482,32007214
2018-08-05 03:00:00,4195,40974126
2018-08-05 04:00:00,3015,31316782
2018-08-05 05:00:00,2958,30813998
2018-08-05 06:00:00,2886,30070574
2018-08-05 07:00:00,6359,100655502
2018-08-05 08:00:00,5392,82450958
2018-08-05 09:00:00,3590,41249934
2018-08-05 10:00:00,2645,28349550
2018-08-05 11:00:00,2523,26295558
2018-08-05 12:00:00,2436,25632134
2018-08-05 13:00:00,2435,25073758
2018-08-05 14:00:00,2475,25170446
2018-08-05 15:00:00,2801,27067550
2018-08-05 16:00:00,3202,25909374
2018-08-05 17:00:00,2950,25102174
2018-08-05 18:00:00,2974,22033934
2018-08-05 19:00:00,2098,20599872
2018-08-05 20:00:00,1667,16044592
2018-08-05 21:00:00,1370,13020400
2018-08-05 22:00:00,1236,11589040
2018-08-05 23:00:00,1168,10536240
2018-08-06 00:00:00,2178,10603248
2018-08-06 01:00:00,1186,9293216
2018-08-06 02:00:00,994,8404992
2018-08-06 03:00:00,832,7595904
2018-08-06 04:00:00,731,6573952
2018-08-06 05:00:00,622,6030592
2018-08-06 06:00:00,533,5684864
2018-08-06 07:00:00,483,5334528
2018-08-06 08:00:00,709,6640640
2018-08-06 09:00:00,1287,7901888
2018-08-06 10:00:00,1704,11244032
2018-08-06 11:00:00,2384,11127984
2018-08-06 12:00:00,2434,10122616
2018-08-06 13:00:00,2155,10324840
2018-08-06 14:00:00,4255,28522768
2018-08-06 15:00:00,3458,15786272
2018-08-06 16:00:00,4311,32935431
2018-08-06 17:00:00,4808,57838319
2018-08-06 18:00:00,19395,138464536
2018-08-06 19:00:00,3016,34182672
2018-08-06 20:00:00,1659,21720904
2018-08-06 21:00:00,1422,16421736
2018-08-06 22:00:00,1390,12254872
2018-08-06 23:00:00,1344,11287408
2018-08-07 00:00:00,1166,10118536
2018-08-07 01:00:00,1061,9365944
2018-08-07 02:00:00,1045,9157984
2018-08-07 03:00:00,984,8730080
2018-08-07 04:00:00,898,8129728
2018-08-07 05:00:00,806,7394808
2018-08-07 06:00:00,604,5816184
2018-08-07 07:00:00,3508,25310520
2018-08-07 08:00:00,2942,16970216
2018-08-07 09:00:00,3208,24994296
2018-08-07 10:00:00,3037,25682440
2018-08-07 11:00:00,2976,22535808
2018-08-07 12:00:00,17027,41458096
2018-08-07 13:00:00,2519,19232248
2018-08-07 14:00:00,1933,12856384
2018-08-07 15:00:00,2598,13726972
2018-08-07 16:00:00,2764,15740752
2018-08-07 17:00:00,16253,41711532
2018-08-07 18:00:00,26817,62702396
2018-08-07 19:00:00,24605,72785132
2018-08-07 20:00:00,8429,26129692
2018-08-07 21:00:00,2018,12343920
2018-08-07 22:00:00,2075,12489712
2018-08-07 23:00:00,1673,11330040
2018-08-08 00:00:00,2570,26246496
2018-08-08 01:00:00,2546,25971472
2018-08-08 02:00:00,1803,16619544
2018-08-08 03:00:00,1463,11008816
2018-08-08 04:00:00,3190,18657832
2018-08-08 05:00:00,1191,9200608
2018-08-08 06:00:00,1488,9733384
2018-08-08 07:00:00,1450,9448588
2018-08-08 08:00:00,1669,9619468
2018-08-08 09:00:00,15258,33542356
2018-08-08 10:00:00,29940,38402736
2018-08-08 11:00:00,18666,60607246
2018-08-08 12:00:00,4697,39330104
2018-08-08 13:00:00,6368,55094792
2018-08-08 14:00:00,7155,67061416
2018-08-08 15:00:00,8897,79389440
2018-08-08 16:00:00,6985,56214308
2018-08-08 17:00:00,6777,51972428
2018-08-08 18:00:00,5722,43574724
2018-08-08 19:00:00,5438,52062412
2018-08-08 20:00:00,5124,33673248
2018-08-08 21:00:00,5162,35979216
2018-08-08 22:00:00,4788,34886132
2018-08-08 23:00:00,4439,29535332
2018-08-09 00:00:00,4388,30762744
2018-08-09 01:00:00,3713,33794408
2018-08-09 02:00:00,3227,30241552
2018-08-09 03:00:00,3105,27962320
2018-08-09 04:00:00,3064,28086176
2018-08-09 05:00:00,2853,27381564
2018-08-09 06:00:00,2963,29482812
2018-08-09 07:00:00,2794,28535896
2018-08-09 08:00:00,2688,26969576
2018-08-09 09:00:00,2674,28161000
2018-08-09 10:00:00,6537,50198204
2018-08-09 11:00:00,3467,35846520
2018-08-09 12:00:00,16263,39158488
2018-08-09 13:00:00,3297,26057740
2018-08-09 14:00:00,3638,25737576
2018-08-09 15:00:00,18164,78272516
2018-08-09 16:00:00,43971,139520008
2018-08-09 17:00:00,24567,103720120
2018-08-09 18:00:00,3599,42352296
2018-08-09 19:00:00,7676,67079024
2018-08-09 20:00:00,3460,28254600
2018-08-09 21:00:00,3229,26412408
2018-08-09 22:00:00,3153,26222032
2018-08-09 23:00:00,3528,31320752
2018-08-10 00:00:00,3301,26778432
2018-08-10 01:00:00,3241,26807056
2018-08-10 02:00:00,3237,26744312
2018-08-10 03:00:00,3167,26422336
2018-08-10 04:00:00,3106,26175040
2018-08-10 05:00:00,3087,26095168
2018-08-10 06:00:00,2989,25458128
2018-08-10 07:00:00,2845,23647792
2018-08-10 08:00:00,2983,23338028
2018-08-10 09:00:00,3879,39545692
2018-08-10 10:00:00,4274,42167772
2018-08-10 11:00:00,4113,33278164
2018-08-10 12:00:00,6063,72555052
2018-08-10 13:00:00,5224,55775129
2018-08-10 14:00:00,5167,53100225
2018-08-10 15:00:00,5631,59603800
2018-08-10 16:00:00,7559,62280536
2018-08-10 17:00:00,11327,69160992
2018-08-10 18:00:00,6465,63218464
2018-08-10 19:00:00,5161,53947248
2018-08-10 20:00:00,6227,74846288
2018-08-10 21:00:00,5457,53968216
2018-08-10 22:00:00,4756,48208872
2018-08-10 23:00:00,4621,47620616
2018-08-11 00:00:00,4402,45890288
2018-08-11 01:00:00,4511,46313088
2018-08-11 02:00:00,4905,49509800
2018-08-11 03:00:00,4205,41600752
2018-08-11 04:00:00,3934,38492224
2018-08-11 05:00:00,3585,35640632
2018-08-11 06:00:00,3538,34961128
2018-08-11 07:00:00,3359,34210288
2018-08-11 08:00:00,3279,33936880
2018-08-11 09:00:00,3361,33530840
2018-08-11 10:00:00,3785,33460696
2018-08-11 11:00:00,3600,33152744
2018-08-11 12:00:00,3700,32858136
2018-08-11 13:00:00,4539,33580384
2018-08-11 14:00:00,3889,32619472
2018-08-11 15:00:00,3739,32110040
2018-08-11 16:00:00,3665,32068120
2018-08-11 17:00:00,3983,33155648
2018-08-11 18:00:00,4013,33556576
2018-08-11 19:00:00,3971,33293448
2018-08-11 20:00:00,3887,32674368
2018-08-11 21:00:00,3762,31242144
2018-08-11 22:00:00,4879,80311816
2018-08-11 23:00:00,4007,56002320
2018-08-12 00:00:00,3611,40457328
2018-08-12 01:00:00,3126,29841952
2018-08-12 02:00:00,3009,27565224
2018-08-12 03:00:00,2718,25622552
2018-08-12 04:00:00,2602,24459544
2018-08-12 05:00:00,2539,23664640
2018-08-12 06:00:00,2586,23005512
2018-08-12 07:00:00,2445,22601428
2018-08-12 08:00:00,2348,23823646
2018-08-12 09:00:00,2214,21360592
2018-08-12 10:00:00,2571,25858624
2018-08-12 11:00:00,2581,26577510
2018-08-12 12:00:00,2457,24940648
2018-08-12 13:00:00,2340,22876392
2018-08-12 14:00:00,2321,21873736
2018-08-12 15:00:00,2384,20726344
2018-08-12 16:00:00,2413,20307526
2018-08-12 17:00:00,2411,20897096
2018-08-12 18:00:00,2303,20048008
2018-08-12 19:00:00,14538,116487080
2018-08-12 20:00:00,10316,86094216
2018-08-12 21:00:00,3380,39263224
2018-08-12 22:00:00,3309,39966848
2018-08-12 23:00:00,4058,44757592
2018-08-13 00:00:00,5742,49998584
2018-08-13 01:00:00,4971,41643608
2018-08-13 02:00:00,2629,33527288
2018-08-13 03:00:00,2595,34407416
2018-08-13 04:00:00,2441,31318200
2018-08-13 05:00:00,2387,31499128
2018-08-13 06:00:00,2327,29630040
2018-08-13 07:00:00,2094,22023768
2018-08-13 08:00:00,1940,16602714
2018-08-13 09:00:00,2368,20682228
2018-08-13 10:00:00,2819,23921238
2018-08-13 11:00:00,2421,18757598
2018-08-13 12:00:00,3097,22529800
2018-08-13 13:00:00,4349,44783708
2018-08-13 14:00:00,3308,32194858
2018-08-13 15:00:00,4151,33412182
2018-08-13 16:00:00,4894,30823400
2018-08-13 17:00:00,8913,61346396
2018-08-13 18:00:00,7472,56705880
2018-08-13 19:00:00,5122,78316461
2018-08-13 20:00:00,4438,39212188
2018-08-13 21:00:00,15602,116789068
2018-08-13 22:00:00,9160,67387523
2018-08-13 23:00:00,5582,41058282
2018-08-14 00:00:00,5818,43423640
2018-08-14 01:00:00,5916,42318496
2018-08-14 02:00:00,5490,38174320
2018-08-14 03:00:00,5036,32543272
2018-08-14 04:00:00,4769,32378448
2018-08-14 05:00:00,4483,30921336
2018-08-14 06:00:00,4264,30475360
2018-08-14 07:00:00,3960,30337158
2018-08-14 08:00:00,4187,34066278
2018-08-14 09:00:00,3360,27450900
2018-08-14 10:00:00,5110,41391400
2018-08-14 11:00:00,6495,39003862
2018-08-14 12:00:00,9691,60141006
2018-08-14 13:00:00,7271,43138312
2018-08-14 14:00:00,5327,32935712
2018-08-14 15:00:00,48250,102999000
2018-08-14 16:00:00,149656,196576738
2018-08-14 17:00:00,147741,183534998
2018-08-14 18:00:00,148330,182899878
2018-08-14 19:00:00,148641,186705352
2018-08-14 20:00:00,157453,267274822
2018-08-14 21:00:00,120889,165995868
2018-08-14 22:00:00,49439,75550360
2018-08-14 23:00:00,26298,172233612
2018-08-15 00:00:00,4077,28412277
2018-08-15 01:00:00,3263,26885804
2018-08-15 02:00:00,3020,25395972
2018-08-15 03:00:00,3203,24639536
2018-08-15 04:00:00,2729,23427808
2018-08-15 05:00:00,2526,23085944
2018-08-15 06:00:00,2474,22460080
2018-08-15 07:00:00,11190,91661120
2018-08-15 08:00:00,2592,22094032
2018-08-15 09:00:00,3155,29725864
2018-08-15 10:00:00,4323,87279400
2018-08-15 11:00:00,4183,37065926
2018-08-15 12:00:00,6435,46898866
2018-08-15 13:00:00,6133,53610048
2018-08-15 14:00:00,6658,42871507
2018-08-15 15:00:00,10361,46776559
2018-08-15 16:00:00,11267,102457256
2018-08-15 17:00:00,10660,45941992
2018-08-15 18:00:00,9508,40615792
2018-08-15 19:00:00,7781,37755488
2018-08-15 20:00:00,6016,36880736
2018-08-15 21:00:00,5872,35323240
2018-08-15 22:00:00,5827,42249602
2018-08-15 23:00:00,6553,56749634
2018-08-16 00:00:00,5337,43914746
2018-08-16 01:00:00,4384,31674818
2018-08-16 02:00:00,4138,31023528
2018-08-16 03:00:00,3956,29927488
2018-08-16 04:00:00,3888,29619672
2018-08-16 05:00:00,3679,29134464
2018-08-16 06:00:00,3210,27825680
2018-08-16 07:00:00,3087,27421968
2018-08-16 08:00:00,3115,27773048
2018-08-16 09:00:00,7646,107736336
2018-08-16 10:00:00,9744,226456232
2018-08-16 11:00:00,5438,94345512
2018-08-16 12:00:00,9609,120801560
2018-08-16 13:00:00,4815,37405476
2018-08-16 14:00:00,8155,116179948
2018-08-16 15:00:00,5384,50027228
2018-08-16 16:00:00,9287,69047420
2018-08-16 17:00:00,7451,101363688
2018-08-16 18:00:00,3462,26809304
2018-08-16 19:00:00,3276,25612872
2018-08-16 20:00:00,3133,24640816
2018-08-16 21:00:00,3142,24060952
2018-08-16 22:00:00,3132,23976984
2018-08-16 23:00:00,3097,23570520
2018-08-17 00:00:00,3250,24077348
2018-08-17 01:00:00,3095,23926152
2018-08-17 02:00:00,2937,22304464
2018-08-17 03:00:00,2806,21615672
2018-08-17 04:00:00,2752,21371416
2018-08-17 05:00:00,2713,21257144
2018-08-17 06:00:00,2699,21173912
2018-08-17 07:00:00,2666,20985432
2018-08-17 08:00:00,2739,20885016
2018-08-17 09:00:00,2913,23630580
2018-08-17 10:00:00,3830,30821942
2018-08-17 11:00:00,4062,32570152
2018-08-17 12:00:00,4013,36653160
2018-08-17 13:00:00,4363,38650610
2018-08-17 14:00:00,4519,40804338
2018-08-17 15:00:00,4538,41383874
2018-08-17 16:00:00,12915,106265178
2018-08-17 17:00:00,22884,185834226
2018-08-17 18:00:00,23762,191487720
2018-08-17 19:00:00,22532,179843880
2018-08-17 20:00:00,22303,178011464
2018-08-17 21:00:00,22372,174281792
2018-08-17 22:00:00,21521,166830560
2018-08-17 23:00:00,18829,146164600
2018-08-18 00:00:00,14309,114394304
2018-08-18 01:00:00,9879,78243632
2018-08-18 02:00:00,6892,55026832
2018-08-18 03:00:00,4016,32247728
2018-08-18 04:00:00,3136,25245184
2018-08-18 05:00:00,2376,19213496
2018-08-18 06:00:00,2029,16082320
2018-08-18 07:00:00,1757,14164776
2018-08-18 08:00:00,1621,13305224
2018-08-18 09:00:00,1443,11891064
2018-08-18 10:00:00,1426,11191160
2018-08-18 11:00:00,1378,9776248
2018-08-18 12:00:00,1187,7749314
2018-08-18 13:00:00,1419,7506072
2018-08-18 14:00:00,1296,6649824
2018-08-18 15:00:00,1357,5974696
2018-08-18 16:00:00,1234,5354944
2018-08-18 17:00:00,1023,4453872
2018-08-18 18:00:00,1258,4382824
2018-08-18 19:00:00,975,3335112
2018-08-18 20:00:00,1173,5435424
2018-08-18 21:00:00,2387,19179256
2018-08-18 22:00:00,1859,12499992
2018-08-18 23:00:00,2277,8426312
2018-08-19 00:00:00,1971,4633752
2018-08-19 01:00:00,1572,3279576
2018-08-19 02:00:00,1261,2782512
2018-08-19 03:00:00,1117,2577520
2018-08-19 04:00:00,1033,2382904
2018-08-19 05:00:00,996,2247680
2018-08-19 06:00:00,983,2275576
2018-08-19 07:00:00,1929,12067800
2018-08-19 08:00:00,880,1927904
2018-08-19 09:00:00,2148,12162704
2018-08-19 10:00:00,849,3445472
2018-08-19 11:00:00,781,1623776
2018-08-19 12:00:00,753,1471200
2018-08-19 13:00:00,2787,21365328
2018-08-19 14:00:00,2994,21783264
2018-08-19 15:00:00,2848,21415392
2018-08-19 16:00:00,2812,21382928
2018-08-19 17:00:00,2855,22111632
2018-08-19 18:00:00,2808,22112016
2018-08-19 19:00:00,3027,22251272
2018-08-19 20:00:00,3231,22056952
2018-08-19 21:00:00,2858,21538944
2018-08-19 22:00:00,2744,21547144
2018-08-19 23:00:00,2727,21586056
2018-08-20 00:00:00,2783,20984008
2018-08-20 01:00:00,2622,20585800
2018-08-20 02:00:00,2551,20347848
2018-08-20 03:00:00,2516,20135144
2018-08-20 04:00:00,2531,20135144
2018-08-20 05:00:00,2527,20124904
2018-08-20 06:00:00,2504,20092136
2018-08-20 07:00:00,2495,20111464
2018-08-20 08:00:00,2607,20699880
2018-08-20 09:00:00,2873,25809224
2018-08-20 10:00:00,6075,61511016
2018-08-20 11:00:00,7855,82546976
2018-08-20 12:00:00,5451,45247340
2018-08-20 13:00:00,3201,23397160
2018-08-20 14:00:00,3917,37747152
2018-08-20 15:00:00,4948,39320672
2018-08-20 16:00:00,6448,54463476
2018-08-20 17:00:00,6148,53362648
2018-08-20 18:00:00,5366,38684384
2018-08-20 19:00:00,5220,37745984
2018-08-20 20:00:00,4495,30316552
2018-08-20 21:00:00,4754,27523264
2018-08-20 22:00:00,3704,21763120
2018-08-20 23:00:00,3041,17567288
2018-08-21 00:00:00,2301,12637344
2018-08-21 01:00:00,2111,11013416
2018-08-21 02:00:00,1944,9529392
2018-08-21 03:00:00,1800,8067648
2018-08-21 04:00:00,1629,6505800
2018-08-21 05:00:00,1562,5996624
2018-08-21 06:00:00,1749,7112784
2018-08-21 07:00:00,1816,6869848
2018-08-21 08:00:00,1776,7918744
2018-08-21 09:00:00,1684,7465960
2018-08-21 10:00:00,2315,12048360
2018-08-21 11:00:00,13270,88807110
2018-08-21 12:00:00,25979,179902623
2018-08-21 13:00:00,26504,202894264
2018-08-21 14:00:00,24209,184474704
2018-08-21 15:00:00,25063,185586760
2018-08-21 16:00:00,21313,139732880
2018-08-21 17:00:00,19713,127310256
2018-08-21 18:00:00,16379,101893968
2018-08-21 19:00:00,11164,60286832
2018-08-21 20:00:00,8410,50390080
2018-08-21 21:00:00,7879,50817130
2018-08-21 22:00:00,6820,39166476
2018-08-21 23:00:00,5896,35194652
2018-08-22 00:00:00,5256,31049388
2018-08-22 01:00:00,5052,27466472
2018-08-22 02:00:00,5064,26436044
2018-08-22 03:00:00,4851,24512508
2018-08-22 04:00:00,4312,22134752
2018-08-22 05:00:00,3680,19846352
2018-08-22 06:00:00,4031,33867984
2018-08-22 07:00:00,3585,29790176
2018-08-22 08:00:00,3571,32524988
2018-08-22 09:00:00,3701,31178944
2018-08-22 10:00:00,4182,36725312
2018-08-22 11:00:00,7235,70110388
2018-08-22 12:00:00,5247,30440870
2018-08-22 13:00:00,11707,109136076
2018-08-22 14:00:00,8778,90768782
2018-08-22 15:00:00,8376,69642342
2018-08-22 16:00:00,10862,81987198
2018-08-22 17:00:00,10477,80874174
2018-08-22 18:00:00,10257,74396608
2018-08-22 19:00:00,10154,72089632
2018-08-22 20:00:00,9996,72457152
2018-08-22 21:00:00,9677,75208464
2018-08-22 22:00:00,10146,79343520
2018-08-22 23:00:00,9894,87325024
2018-08-23 00:00:00,9211,79072176
2018-08-23 01:00:00,8556,65463920
2018-08-23 02:00:00,9363,60744944
2018-08-23 03:00:00,8539,57580624
2018-08-23 04:00:00,8776,56688512
2018-08-23 05:00:00,7177,54210480
2018-08-23 06:00:00,6811,54525488
2018-08-23 07:00:00,6424,54438888
2018-08-23 08:00:00,6055,52372744
2018-08-23 09:00:00,7214,54630600
2018-08-23 10:00:00,6744,66305514
2018-08-23 11:00:00,6858,57144288
2018-08-23 12:00:00,6731,59908492
2018-08-23 13:00:00,7658,78356712
2018-08-23 14:00:00,7633,76581416
2018-08-23 15:00:00,7924,87817096
2018-08-23 16:00:00,7626,88259432
2018-08-23 17:00:00,6506,70686760
2018-08-23 18:00:00,6355,70793456
2018-08-23 19:00:00,6197,70691816
2018-08-23 20:00:00,5327,53703496
2018-08-23 21:00:00,5145,50590924
2018-08-23 22:00:00,5459,53393376
2018-08-23 23:00:00,4949,41078784
2018-08-24 00:00:00,4769,38113728
2018-08-24 01:00:00,4825,36076512
2018-08-24 02:00:00,4695,35058688
2018-08-24 03:00:00,4352,34143840
2018-08-24 04:00:00,4245,31544320
2018-08-24 05:00:00,3943,28887328
2018-08-24 06:00:00,3776,27974808
2018-08-24 07:00:00,3931,30086306
2018-08-24 08:00:00,3834,37586968
2018-08-24 09:00:00,3609,31892856
2018-08-24 10:00:00,5097,48744364
2018-08-24 11:00:00,6108,60046984
2018-08-24 12:00:00,5337,47769392
2018-08-24 13:00:00,14500,127616432
2018-08-24 14:00:00,13868,120651952
2018-08-24 15:00:00,13703,126400104
2018-08-24 16:00:00,13979,124519330
2018-08-24 17:00:00,13758,110449374
2018-08-24 18:00:00,13096,103581032
2018-08-24 19:00:00,12269,93537956
2018-08-24 20:00:00,11106,86566576
2018-08-24 21:00:00,10242,82516232
2018-08-24 22:00:00,10196,92793000
2018-08-24 23:00:00,6920,57861488
2018-08-25 00:00:00,5225,50085064
2018-08-25 01:00:00,3725,28051992
2018-08-25 02:00:00,3925,31241448
2018-08-25 03:00:00,3436,28810904
2018-08-25 04:00:00,3033,25155720
2018-08-25 05:00:00,2568,19777008
2018-08-25 06:00:00,2757,22092640
2018-08-25 07:00:00,2635,20176880
2018-08-25 08:00:00,2487,19648080
2018-08-25 09:00:00,2590,20589692
2018-08-25 10:00:00,3054,27533554
2018-08-25 11:00:00,2928,24946286
2018-08-25 12:00:00,2620,22275448
2018-08-25 13:00:00,2599,24425224
2018-08-25 14:00:00,2463,22151432
2018-08-25 15:00:00,3665,43280616
2018-08-25 16:00:00,2512,21666704
2018-08-25 17:00:00,2114,14069328
2018-08-25 18:00:00,2319,15007216
2018-08-25 19:00:00,2410,15661680
2018-08-25 20:00:00,2072,11502704
2018-08-25 21:00:00,1935,10023632
2018-08-25 22:00:00,1908,9681936
2018-08-25 23:00:00,2062,10174264
2018-08-26 00:00:00,2052,11135384
2018-08-26 01:00:00,2312,20965096
2018-08-26 02:00:00,1969,10867240
2018-08-26 03:00:00,1880,9392520
2018-08-26 04:00:00,1858,9222792
2018-08-26 05:00:00,1825,8838744
2018-08-26 06:00:00,1787,8682168
2018-08-26 07:00:00,1769,8291704
2018-08-26 08:00:00,1763,8136664
2018-08-26 09:00:00,2065,9560672
2018-08-26 10:00:00,2042,9352296
2018-08-26 11:00:00,2236,9376564
2018-08-26 12:00:00,2065,9511852
2018-08-26 13:00:00,2242,13047304
2018-08-26 14:00:00,2074,8807552
2018-08-26 15:00:00,2073,8913136
2018-08-26 16:00:00,2116,9206864
2018-08-26 17:00:00,2283,9440400
2018-08-26 18:00:00,2300,9325240
2018-08-26 19:00:00,2348,10941848
2018-08-26 20:00:00,2723,10519032
2018-08-26 21:00:00,2650,10204024
2018-08-26 22:00:00,2730,12756934
2018-08-26 23:00:00,2859,13292960
2018-08-27 00:00:00,2822,13214585
2018-08-27 01:00:00,3071,13893232
2018-08-27 02:00:00,2963,15444480
2018-08-27 03:00:00,2876,16497584
2018-08-27 04:00:00,2813,12983920
2018-08-27 05:00:00,2759,10487344
2018-08-27 06:00:00,2709,11229704
2018-08-27 07:00:00,2691,12673064
2018-08-27 08:00:00,2821,12272504
2018-08-27 09:00:00,3101,11794065
2018-08-27 10:00:00,3166,12189324
2018-08-27 11:00:00,2861,18910576
2018-08-27 12:00:00,3841,44569813
2018-08-27 13:00:00,3527,38595752
2018-08-27 14:00:00,3168,28078696
2018-08-27 15:00:00,3325,26604824
2018-08-27 16:00:00,2817,22416074
2018-08-27 17:00:00,2997,22738232
2018-08-27 18:00:00,2604,21413711
2018-08-27 19:00:00,2545,21327080
2018-08-27 20:00:00,2868,17928128
2018-08-27 21:00:00,3110,25104152
2018-08-27 22:00:00,3097,20870736
2018-08-27 23:00:00,3187,25998464
2018-08-28 00:00:00,3490,34491576
2018-08-28 01:00:00,3658,26238384
2018-08-28 02:00:00,3649,25388520
2018-08-28 03:00:00,3481,17390184
2018-08-28 04:00:00,3450,17263424
2018-08-28 05:00:00,3402,16707344
2018-08-28 06:00:00,3271,13394448
2018-08-28 07:00:00,3270,12869840
2018-08-28 08:00:00,3726,12826016
2018-08-28 09:00:00,3762,12502952
2018-08-28 10:00:00,3673,11765000
2018-08-28 11:00:00,4947,28465472
2018-08-28 12:00:00,4570,23567536
2018-08-28 13:00:00,6793,34871864
2018-08-28 14:00:00,5918,26054174
2018-08-28 15:00:00,5717,24761848
2018-08-28 16:00:00,7599,48049344
2018-08-28 17:00:00,7252,46528460
2018-08-28 18:00:00,7810,46009866
2018-08-28 19:00:00,8298,45087920
2018-08-28 20:00:00,7993,43606168
2018-08-28 21:00:00,8851,44788048
2018-08-28 22:00:00,5963,38598432
2018-08-28 23:00:00,6179,40802784
2018-08-29 00:00:00,5701,33695376
2018-08-29 01:00:00,5541,33062208
2018-08-29 02:00:00,5367,32254048
2018-08-29 03:00:00,4702,27673352
2018-08-29 04:00:00,5969,30049080
2018-08-29 05:00:00,7196,31875400
2018-08-29 06:00:00,5493,27391792
2018-08-29 07:00:00,5292,25847560
2018-08-29 08:00:00,5016,28968888
2018-08-29 09:00:00,5122,32032736
2018-08-29 10:00:00,3393,37281896
2018-08-29 11:00:00,3436,23745184
2018-08-29 12:00:00,5417,34558320
2018-08-29 13:00:00,5913,24997426
2018-08-29 14:00:00,12942,43489136
2018-08-29 15:00:00,5333,29225702
2018-08-29 16:00:00,6888,31867004
2018-08-29 17:00:00,6112,25794881
2018-08-29 18:00:00,8823,30891795
2018-08-29 19:00:00,4786,21853680
2018-08-29 20:00:00,12359,32666456
2018-08-29 21:00:00,5963,17309840
2018-08-29 22:00:00,5848,16891228
2018-08-29 23:00:00,6213,48493404
2018-08-30 00:00:00,6550,43775960
2018-08-30 01:00:00,4288,35948612
2018-08-30 02:00:00,3704,19841604
2018-08-30 03:00:00,5180,17370808
2018-08-30 04:00:00,6503,19546184
2018-08-30 05:00:00,4913,15744776
2018-08-30 06:00:00,3294,9800648
2018-08-30 07:00:00,9324,21659896
2018-08-30 08:00:00,3575,11955134
2018-08-30 09:00:00,5116,21202290
2018-08-30 10:00:00,5463,21145130
2018-08-30 11:00:00,6973,23145596
2018-08-30 12:00:00,4484,23717518
2018-08-30 13:00:00,3083,13788004
2018-08-30 14:00:00,3309,26456708
2018-08-30 15:00:00,2914,36776738
2018-08-30 16:00:00,3150,16899388
2018-08-30 17:00:00,5287,26349596
2018-08-30 18:00:00,7636,20595292
2018-08-30 19:00:00,8119,20986384
2018-08-30 20:00:00,7278,20574000
2018-08-30 21:00:00,5562,17654104
2018-08-30 22:00:00,5396,19562164
2018-08-30 23:00:00,6122,26687324
2018-08-31 00:00:00,6074,31990248
2018-08-31 01:00:00,5434,24592072
2018-08-31 02:00:00,5124,21794072
2018-08-31 03:00:00,4414,19735008
2018-08-31 04:00:00,4399,22511856
2018-08-31 05:00:00,3964,17726760
2018-08-31 06:00:00,3664,15156012
2018-08-31 07:00:00,3463,14666016
2018-08-31 08:00:00,3254,12506520
2018-08-31 09:00:00,3462,14282136
2018-08-31 10:00:00,3859,27035240
2018-08-31 11:00:00,4453,25687944
2018-08-31 12:00:00,6347,51315404
2018-08-31 13:00:00,4348,34983560
2018-08-31 14:00:00,5170,37412264
2018-08-31 15:00:00,5748,37169508
2018-08-31 16:00:00,10814,103300232
2018-08-31 17:00:00,9849,96124728
2018-08-31 18:00:00,8518,78414350
2018-08-31 19:00:00,8568,72455736
2018-08-31 20:00:00,8032,64293552
2018-08-31 21:00:00,8058,66369744
2018-08-31 22:00:00,7507,61101296
2018-08-31 23:00:00,6661,55237936
2018-09-01 00:00:00,7308,59101208
2018-09-01 01:00:00,7085,57926176
2018-09-01 02:00:00,6938,56073504
2018-09-01 03:00:00,6604,52320392
2018-09-01 04:00:00,6423,50125096
2018-09-01 05:00:00,6464,50781000
2018-09-01 06:00:00,6403,50199008
2018-09-01 07:00:00,6528,51424128
2018-09-01 08:00:00,6113,49058144
2018-09-01 09:00:00,6235,50099616
2018-09-01 10:00:00,6454,53923128
2018-09-01 11:00:00,6069,50048528
2018-09-01 12:00:00,6081,50992080
2018-09-01 13:00:00,6169,54456080
2018-09-01 14:00:00,5799,48110736
2018-09-01 15:00:00,5813,47998384
2018-09-01 16:00:00,5776,48596160
2018-09-01 17:00:00,5730,47923936
2018-09-01 18:00:00,5598,46555376
2018-09-01 19:00:00,5942,50861816
2018-09-01 20:00:00,5343,43853592
2018-09-01 21:00:00,5657,41945096
2018-09-01 22:00:00,5496,40487944
2018-09-01 23:00:00,4669,34586344
2018-09-02 00:00:00,4123,30167538
2018-09-02 01:00:00,3798,28002018
2018-09-02 02:00:00,3472,23714250
2018-09-02 03:00:00,3036,20073962
2018-09-02 04:00:00,2773,17631544
2018-09-02 05:00:00,2585,16252568
2018-09-02 06:00:00,2418,14836872
2018-09-02 07:00:00,2296,13718328
2018-09-02 08:00:00,2198,12971064
2018-09-02 09:00:00,2156,12143814
2018-09-02 10:00:00,2140,11660580
2018-09-02 11:00:00,1985,10722556
2018-09-02 12:00:00,1962,10764256
2018-09-02 13:00:00,1867,9931536
2018-09-02 14:00:00,1831,9265696
2018-09-02 15:00:00,1784,8903488
2018-09-02 16:00:00,2005,9207456
2018-09-02 17:00:00,1938,9821984
2018-09-02 18:00:00,1847,8682264
2018-09-02 19:00:00,2035,12619448
2018-09-02 20:00:00,2003,12604616
2018-09-02 21:00:00,5989,26686480
2018-09-02 22:00:00,7479,29797280
2018-09-02 23:00:00,7457,29534752
2018-09-03 00:00:00,3822,21542624
2018-09-03 01:00:00,7955,29415744
2018-09-03 02:00:00,8195,29673136
2018-09-03 03:00:00,8186,29416032
2018-09-03 04:00:00,8164,29109320
2018-09-03 05:00:00,2107,16070440
2018-09-03 06:00:00,2087,16009928
2018-09-03 07:00:00,1986,14298752
2018-09-03 08:00:00,2054,22839232
2018-09-03 09:00:00,2002,17689576
2018-09-03 10:00:00,2185,15244648
2018-09-03 11:00:00,2101,16839928
2018-09-03 12:00:00,4833,18057728
2018-09-03 13:00:00,13295,33968648
2018-09-03 14:00:00,9146,25888200
2018-09-03 15:00:00,3234,12924216
2018-09-03 16:00:00,1667,9738040
2018-09-03 17:00:00,1817,9785704
2018-09-03 18:00:00,1782,9678392
2018-09-03 19:00:00,16738,40190248
2018-09-03 20:00:00,8057,22393976
2018-09-03 21:00:00,1591,9004040
2018-09-03 22:00:00,5471,16740520
2018-09-03 23:00:00,10273,26557832
2018-09-04 00:00:00,4294,14275528
2018-09-04 01:00:00,2279,10123784
2018-09-04 02:00:00,2017,9357896
2018-09-04 03:00:00,2004,8992296
2018-09-04 04:00:00,2976,9288424
2018-09-04 05:00:00,2203,8249992
2018-09-04 06:00:00,2786,8467224
2018-09-04 07:00:00,1743,7439560
2018-09-04 08:00:00,2666,8146984
2018-09-04 09:00:00,1736,7694824
2018-09-04 10:00:00,2724,24955654
2018-09-04 11:00:00,2708,23775070
2018-09-04 12:00:00,2320,17740910
2018-09-04 13:00:00,1555,9098542
2018-09-04 14:00:00,3063,14360438
2018-09-04 15:00:00,3733,14961470
2018-09-04 16:00:00,1895,19012090
2018-09-04 17:00:00,2091,10289670
2018-09-04 18:00:00,6577,19187342
2018-09-04 19:00:00,8170,23726470
2018-09-04 20:00:00,2327,11252186
2018-09-04 21:00:00,2397,13602174
2018-09-04 22:00:00,2351,12893126
2018-09-04 23:00:00,2269,10929822
2018-09-05 00:00:00,2229,10409222
2018-09-05 01:00:00,1899,9973362
2018-09-05 02:00:00,1824,9859458
2018-09-05 03:00:00,2817,9908658
2018-09-05 04:00:00,1785,8786046
2018-09-05 05:00:00,2769,9608406
2018-09-05 06:00:00,1612,8323350
2018-09-05 07:00:00,2084,9804312
2018-09-05 08:00:00,3277,10983602
2018-09-05 09:00:00,2770,10351058
2018-09-05 10:00:00,3360,20822758
2018-09-05 11:00:00,2711,15922396
2018-09-05 12:00:00,2835,30512298
2018-09-05 13:00:00,2840,32354162
2018-09-05 14:00:00,3023,27255930
2018-09-05 15:00:00,22674,66459190
2018-09-05 16:00:00,23283,74042566
2018-09-05 17:00:00,22927,70975702
2018-09-05 18:00:00,25105,99965838
2018-09-05 19:00:00,23082,109093926
2018-09-05 20:00:00,18598,56057642
2018-09-05 21:00:00,18541,55098898
2018-09-05 22:00:00,19198,55015770
2018-09-05 23:00:00,17644,52529770
2018-09-06 00:00:00,16655,49848826
2018-09-06 01:00:00,13032,42349186
2018-09-06 02:00:00,7304,30440354
2018-09-06 03:00:00,4473,24813586
2018-09-06 04:00:00,3429,22626762
2018-09-06 05:00:00,3113,21782218
2018-09-06 06:00:00,2737,20725414
2018-09-06 07:00:00,2590,20660054
2018-09-06 08:00:00,3555,30124982
2018-09-06 09:00:00,4082,43718654
2018-09-06 10:00:00,3370,27682182
2018-09-06 11:00:00,3922,32050354
2018-09-06 12:00:00,3943,34267546
2018-09-06 13:00:00,3852,43521506
2018-09-06 14:00:00,3675,27246994
2018-09-06 15:00:00,3861,62028062
2018-09-06 16:00:00,3266,26575046
2018-09-06 17:00:00,3598,56364840
2018-09-06 18:00:00,2930,27271600
2018-09-06 19:00:00,2855,25868040
2018-09-06 20:00:00,2828,25651816
2018-09-06 21:00:00,3630,57998724
2018-09-06 22:00:00,3464,53256564
2018-09-06 23:00:00,4654,49858684
2018-09-07 00:00:00,4473,31985916
2018-09-07 01:00:00,4031,27349204
2018-09-07 02:00:00,3682,24697028
2018-09-07 03:00:00,2382,23618980
2018-09-07 04:00:00,2562,27574720
2018-09-07 05:00:00,2171,21375460
2018-09-07 06:00:00,2272,22155212
2018-09-07 07:00:00,2218,22207988
2018-09-07 08:00:00,2180,21659012
2018-09-07 09:00:00,2721,25862406
2018-09-07 10:00:00,4414,48160596
2018-09-07 11:00:00,5327,82472092
2018-09-07 12:00:00,2615,27609876
2018-09-07 13:00:00,3848,52457916
2018-09-07 14:00:00,4226,62655792
2018-09-07 15:00:00,3315,44121640
2018-09-07 16:00:00,3484,70987848
2018-09-07 17:00:00,3358,69180140
2018-09-07 18:00:00,2845,31024336
2018-09-07 19:00:00,4422,44248864
2018-09-07 20:00:00,3771,31581384
2018-09-07 21:00:00,3743,31175072
2018-09-07 22:00:00,3961,32562520
2018-09-07 23:00:00,4384,33219640
2018-09-08 00:00:00,3532,27691928
2018-09-08 01:00:00,2632,24306760
2018-09-08 02:00:00,3618,25088464
2018-09-08 03:00:00,3487,23492592
2018-09-08 04:00:00,3348,21547064
2018-09-08 05:00:00,2886,26644416
2018-09-08 06:00:00,2554,15264088
2018-09-08 07:00:00,1438,13952560
2018-09-08 08:00:00,1454,14960384
2018-09-08 09:00:00,1418,13976952
2018-09-08 10:00:00,2274,16234040
2018-09-08 11:00:00,1575,32106432
2018-09-08 12:00:00,2271,50983168
2018-09-08 13:00:00,2244,59760272
2018-09-08 14:00:00,2801,61190704
2018-09-08 15:00:00,2269,47953136
2018-09-08 16:00:00,1823,16747285
2018-09-08 17:00:00,1576,16659892
2018-09-08 18:00:00,1597,17697532
2018-09-08 19:00:00,1697,19511992
2018-09-08 20:00:00,1356,15973544
2018-09-08 21:00:00,1953,18000624
2018-09-08 22:00:00,3526,39789440
2018-09-08 23:00:00,2387,41283136
2018-09-09 00:00:00,2698,28831368
2018-09-09 01:00:00,2405,22149840
2018-09-09 02:00:00,1911,17980424
2018-09-09 03:00:00,1665,13442104
2018-09-09 04:00:00,1205,10517144
2018-09-09 05:00:00,1138,11152216
2018-09-09 06:00:00,1245,10524184
2018-09-09 07:00:00,1352,11747328
2018-09-09 08:00:00,1435,9257160
2018-09-09 09:00:00,1649,10983280
2018-09-09 10:00:00,2348,27562480
2018-09-09 11:00:00,2534,28819824
2018-09-09 12:00:00,2867,27678664
2018-09-09 13:00:00,3371,38512648
2018-09-09 14:00:00,3507,36499120
2018-09-09 15:00:00,2972,35803776
2018-09-09 16:00:00,4669,45927712
2018-09-09 17:00:00,6810,66772288
2018-09-09 18:00:00,10824,115324136
2018-09-09 19:00:00,11107,117353696
2018-09-09 20:00:00,12017,119617352
2018-09-09 21:00:00,11020,119456792
2018-09-09 22:00:00,11319,128097616
2018-09-09 23:00:00,10905,110768400
2018-09-10 00:00:00,10742,110117856
2018-09-10 01:00:00,10296,106696808
2018-09-10 02:00:00,10104,106312920
2018-09-10 03:00:00,10028,105623400
2018-09-10 04:00:00,9997,104893632
2018-09-10 05:00:00,9811,102876480
2018-09-10 06:00:00,9657,100727816
2018-09-10 07:00:00,9420,97326408
2018-09-10 08:00:00,8181,84607080
2018-09-10 09:00:00,5999,63037656
2018-09-10 10:00:00,9249,102332072
2018-09-10 11:00:00,8385,99475016
2018-09-10 12:00:00,7516,91830232
2018-09-10 13:00:00,7072,82640256
2018-09-10 14:00:00,8484,91200520
2018-09-10 15:00:00,7636,79402336
2018-09-10 16:00:00,6916,68993692
2018-09-10 17:00:00,6391,62552560
2018-09-10 18:00:00,6247,62313348
2018-09-10 19:00:00,6113,59823184
2018-09-10 20:00:00,6184,60113224
2018-09-10 21:00:00,7141,67337971
2018-09-10 22:00:00,6756,57976574
2018-09-10 23:00:00,5617,54734948
2018-09-11 00:00:00,5059,51938008
2018-09-11 01:00:00,4236,43446952
2018-09-11 02:00:00,3452,35685424
2018-09-11 03:00:00,3130,31795528
2018-09-11 04:00:00,2870,29524120
2018-09-11 05:00:00,2550,25934952
2018-09-11 06:00:00,2463,23555120
2018-09-11 07:00:00,2701,27002104
2018-09-11 08:00:00,2641,34569520
2018-09-11 09:00:00,2681,36913752
2018-09-11 10:00:00,2815,39540568
2018-09-11 11:00:00,4334,41414862
2018-09-11 12:00:00,3078,33697976
2018-09-11 13:00:00,4989,31017184
2018-09-11 14:00:00,7096,40145968
2018-09-11 15:00:00,4653,46513492
2018-09-11 16:00:00,3838,39995859
2018-09-11 17:00:00,3248,32456344
2018-09-11 18:00:00,2906,27558136
2018-09-11 19:00:00,3544,29762752
2018-09-11 20:00:00,5539,45311264
2018-09-11 21:00:00,5291,43998744
2018-09-11 22:00:00,4594,39300152
2018-09-11 23:00:00,4391,37904704
2018-09-12 00:00:00,3972,34206984
2018-09-12 01:00:00,2888,26067624
2018-09-12 02:00:00,2777,27737032
2018-09-12 03:00:00,2656,24423216
2018-09-12 04:00:00,2762,24910808
2018-09-12 05:00:00,2804,24243320
2018-09-12 06:00:00,2782,24055768
2018-09-12 07:00:00,2703,23840376
2018-09-12 08:00:00,2541,23665456
2018-09-12 09:00:00,2768,32033756
2018-09-12 10:00:00,3505,36544000
2018-09-12 11:00:00,4131,46184443
2018-09-12 12:00:00,4101,50596579
2018-09-12 13:00:00,7753,83013504
2018-09-12 14:00:00,7580,83584700
2018-09-12 15:00:00,7501,70574832
2018-09-12 16:00:00,7126,66218144
2018-09-12 17:00:00,7174,66719826
2018-09-12 18:00:00,6805,63921920
2018-09-12 19:00:00,6786,64026468
2018-09-12 20:00:00,6648,64094264
2018-09-12 21:00:00,6460,61687208
2018-09-12 22:00:00,6314,60034144
2018-09-12 23:00:00,6107,58657432
2018-09-13 00:00:00,5879,56736476
2018-09-13 01:00:00,5661,54695520
2018-09-13 02:00:00,5395,51823176
2018-09-13 03:00:00,5029,48200408
2018-09-13 04:00:00,3699,34713944
2018-09-13 05:00:00,2967,27871168
2018-09-13 06:00:00,2621,24272944
2018-09-13 07:00:00,1971,17361720
2018-09-13 08:00:00,1554,13462712
2018-09-13 09:00:00,3536,24759772
2018-09-13 10:00:00,3652,24781940
2018-09-13 11:00:00,3984,69263698
2018-09-13 12:00:00,4012,69147126
2018-09-13 13:00:00,6765,73675468
2018-09-13 14:00:00,6692,69636040
2018-09-13 15:00:00,5823,62205406
2018-09-13 16:00:00,5151,54023288
2018-09-13 17:00:00,4092,38947504
2018-09-13 18:00:00,3744,27690504
2018-09-13 19:00:00,3695,22879576
2018-09-13 20:00:00,3457,19833940
2018-09-13 21:00:00,3391,18519840
2018-09-13 22:00:00,3347,17491416
2018-09-13 23:00:00,4770,18751716
2018-09-14 00:00:00,4537,17865876
2018-09-14 01:00:00,3935,16349372
2018-09-14 02:00:00,3420,15512516
2018-09-14 03:00:00,3041,14628692
2018-09-14 04:00:00,2926,14341580
2018-09-14 05:00:00,2601,13715272
2018-09-14 06:00:00,2220,13079192
2018-09-14 07:00:00,1844,12409680
2018-09-14 08:00:00,1569,11991480
2018-09-14 09:00:00,1524,14240936
2018-09-14 10:00:00,7911,86312728
2018-09-14 11:00:00,16882,146629508
2018-09-14 12:00:00,37192,188647628
2018-09-14 13:00:00,38449,202783260
2018-09-14 14:00:00,41817,225452840
2018-09-14 15:00:00,39259,191461020
2018-09-14 16:00:00,35703,182660326
2018-09-14 17:00:00,35997,184352778
2018-09-14 18:00:00,34035,173549346
2018-09-14 19:00:00,33902,172923462
2018-09-14 20:00:00,33314,171956438
2018-09-14 21:00:00,32479,171332638
2018-09-14 22:00:00,24991,154074562
2018-09-14 23:00:00,17404,136405682
2018-09-15 00:00:00,14870,127661514
2018-09-15 01:00:00,12349,118417962
2018-09-15 02:00:00,9934,95410178
2018-09-15 03:00:00,7409,69019106
2018-09-15 04:00:00,5407,50397034
2018-09-15 05:00:00,3363,30832954
2018-09-15 06:00:00,2095,18668362
2018-09-15 07:00:00,1634,15495898
2018-09-15 08:00:00,1357,13893234
2018-09-15 09:00:00,1224,12834466
2018-09-15 10:00:00,1122,12009442
2018-09-15 11:00:00,1005,11385730
2018-09-15 12:00:00,1360,13383974
2018-09-15 13:00:00,929,10586530
2018-09-15 14:00:00,891,10129290
2018-09-15 15:00:00,1403,12623398
2018-09-15 16:00:00,1266,15055726
2018-09-15 17:00:00,950,14220966
2018-09-15 18:00:00,2559,12844477
2018-09-15 19:00:00,1258,10331611
2018-09-15 20:00:00,1473,13933778
2018-09-15 21:00:00,1439,13145154
2018-09-15 22:00:00,1445,12962850
2018-09-15 23:00:00,1339,11204162
2018-09-16 00:00:00,1215,10794754
2018-09-16 01:00:00,1108,8951266
2018-09-16 02:00:00,1083,8673602
2018-09-16 03:00:00,1062,8557410
2018-09-16 04:00:00,1055,8516450
2018-09-16 05:00:00,1045,8172130
2018-09-16 06:00:00,1055,8166850
2018-09-16 07:00:00,1046,8242642
2018-09-16 08:00:00,998,7762642
2018-09-16 09:00:00,993,7575362
2018-09-16 10:00:00,982,7432546
2018-09-16 11:00:00,1018,7536738
2018-09-16 12:00:00,998,7165930
2018-09-16 13:00:00,1494,14212530
2018-09-16 14:00:00,1423,20306994
2018-09-16 15:00:00,1597,19069172
2018-09-16 16:00:00,2044,23092468
2018-09-16 17:00:00,2384,28016516
2018-09-16 18:00:00,1758,20762708
2018-09-16 19:00:00,2004,22700276
2018-09-16 20:00:00,2020,20035348
2018-09-16 21:00:00,1733,18662740
2018-09-16 22:00:00,1534,16557012
2018-09-16 23:00:00,1455,14855604
2018-09-17 00:00:00,1426,15685444
2018-09-17 01:00:00,1386,13646468
2018-09-17 02:00:00,1397,13250692
2018-09-17 03:00:00,1362,12804868
2018-09-17 04:00:00,1349,12554772
2018-09-17 05:00:00,1348,12522004
2018-09-17 06:00:00,1339,12083220
2018-09-17 07:00:00,1336,11403284
2018-09-17 08:00:00,1347,11215596
2018-09-17 09:00:00,1588,13175012
2018-09-17 10:00:00,1593,12985692
2018-09-17 11:00:00,2268,15982876
2018-09-17 12:00:00,3137,18681794
2018-09-17 13:00:00,7398,22533352
2018-09-17 14:00:00,6917,28063349
2018-09-17 15:00:00,5305,28973008
2018-09-17 16:00:00,4784,34937052
2018-09-17 17:00:00,4373,21505708
2018-09-17 18:00:00,3068,17512284
2018-09-17 19:00:00,2178,15043742
2018-09-17 20:00:00,1936,14789828
2018-09-17 21:00:00,1997,15925876
2018-09-17 22:00:00,1993,17034092
2018-09-17 23:00:00,1842,13939012
2018-09-18 00:00:00,1717,14663724
2018-09-18 01:00:00,1606,14031004
2018-09-18 02:00:00,1557,13404740
2018-09-18 03:00:00,1491,10656788
2018-09-18 04:00:00,1503,11632948
2018-09-18 05:00:00,1497,11534420
2018-09-18 06:00:00,1589,10879556
2018-09-18 07:00:00,1390,9453748
2018-09-18 08:00:00,1260,8278308
2018-09-18 09:00:00,5786,56850436
2018-09-18 10:00:00,5924,58171076
2018-09-18 11:00:00,8371,106284560
2018-09-18 12:00:00,14766,305487888
2018-09-18 13:00:00,17553,394488736
2018-09-18 14:00:00,16357,136927380
2018-09-18 15:00:00,8886,108698932
2018-09-18 16:00:00,9325,105718900
2018-09-18 17:00:00,8938,99476844
2018-09-18 18:00:00,5097,68251968
2018-09-18 19:00:00,5473,60543320
2018-09-18 20:00:00,4904,54999192
2018-09-18 21:00:00,4587,49146024
2018-09-18 22:00:00,10245,55864704
2018-09-18 23:00:00,8014,49462452
2018-09-19 00:00:00,4608,39344260
2018-09-19 01:00:00,2768,29969736
2018-09-19 02:00:00,2331,34116452
2018-09-19 03:00:00,2093,29932148
2018-09-19 04:00:00,1730,17465452
2018-09-19 05:00:00,1684,17629020
2018-09-19 06:00:00,1899,23370944
2018-09-19 07:00:00,1809,20893856
2018-09-19 08:00:00,1891,16761544
2018-09-19 09:00:00,1510,12629036
2018-09-19 10:00:00,17104,43739250
2018-09-19 11:00:00,30950,68862406
2018-09-19 12:00:00,25639,62631013
2018-09-19 13:00:00,25313,72855560
2018-09-19 14:00:00,25598,64486256
2018-09-19 15:00:00,24318,57135552
2018-09-19 16:00:00,23515,52266244
2018-09-19 17:00:00,22685,49397428
2018-09-19 18:00:00,22626,49731348
2018-09-19 19:00:00,21198,47270884
2018-09-19 20:00:00,19378,43564532
2018-09-19 21:00:00,11180,29317772
2018-09-19 22:00:00,5587,16575736
2018-09-19 23:00:00,3855,14224336
2018-09-20 00:00:00,3257,13064640
2018-09-20 01:00:00,2859,9812784
2018-09-20 02:00:00,2820,20614944
2018-09-20 03:00:00,2241,8751328
2018-09-20 04:00:00,1988,7769440
2018-09-20 05:00:00,1378,6709120
2018-09-20 06:00:00,861,5514976
2018-09-20 07:00:00,737,5183296
2018-09-20 08:00:00,774,5596384
2018-09-20 09:00:00,991,8100944
2018-09-20 10:00:00,1041,7046836
2018-09-20 11:00:00,2458,64319108
2018-09-20 12:00:00,3385,78516292
2018-09-20 13:00:00,3030,70424684
2018-09-20 14:00:00,3188,66514784
2018-09-20 15:00:00,9182,206743160
2018-09-20 16:00:00,6753,108966436
2018-09-20 17:00:00,3396,85113076
2018-09-20 18:00:00,2871,72775860
2018-09-20 19:00:00,3199,73160404
2018-09-20 20:00:00,22761,382646546
2018-09-20 21:00:00,2929,56894472
2018-09-20 22:00:00,1564,26782424
2018-09-20 23:00:00,1081,15360896
2018-09-21 00:00:00,930,10482448
2018-09-21 01:00:00,822,6715684
2018-09-21 02:00:00,794,5671120
2018-09-21 03:00:00,739,4897824
2018-09-21 04:00:00,652,3752448
2018-09-21 05:00:00,636,3482992
2018-09-21 06:00:00,631,3429920
2018-09-21 07:00:00,626,3274016
2018-09-21 08:00:00,579,3166448
2018-09-21 09:00:00,616,3461016
2018-09-21 10:00:00,3382,56419400
2018-09-21 11:00:00,868,6978120
2018-09-21 12:00:00,3615,17946867
2018-09-21 13:00:00,6201,16040471
2018-09-21 14:00:00,7113,17004850
2018-09-21 15:00:00,3711,12535444
2018-09-21 16:00:00,3529,11884558
2018-09-21 17:00:00,4347,19368060
2018-09-21 18:00:00,8505,65486604
2018-09-21 19:00:00,6747,46438880
2018-09-21 20:00:00,6292,44310886
2018-09-21 21:00:00,6572,46766898
2018-09-21 22:00:00,5189,41777754
2018-09-21 23:00:00,4558,38203210
2018-09-22 00:00:00,4185,36366934
2018-09-22 01:00:00,4076,35729094
2018-09-22 02:00:00,3987,35176460
2018-09-22 03:00:00,3935,34899728
2018-09-22 04:00:00,3850,34300030
2018-09-22 05:00:00,3750,34142334
2018-09-22 06:00:00,3466,33447110
2018-09-22 07:00:00,3384,33159284
2018-09-22 08:00:00,3328,32698612
2018-09-22 09:00:00,3345,28885236
2018-09-22 10:00:00,1463,11339368
2018-09-22 11:00:00,3212,30672084
2018-09-22 12:00:00,7104,71153666
2018-09-22 13:00:00,7614,72779590
2018-09-22 14:00:00,6874,68882510
2018-09-22 15:00:00,7593,83036282
2018-09-22 16:00:00,7133,71601640
2018-09-22 17:00:00,7290,74454896
2018-09-22 18:00:00,7190,69438546
2018-09-22 19:00:00,7434,75290034
2018-09-22 20:00:00,7055,69256528
2018-09-22 21:00:00,7219,68176430
2018-09-22 22:00:00,7271,69339686
2018-09-22 23:00:00,7237,72670326
2018-09-23 00:00:00,7457,73518936
2018-09-23 01:00:00,7030,64292184
2018-09-23 02:00:00,6318,56932234
2018-09-23 03:00:00,3771,32670960
2018-09-23 04:00:00,2620,21749908
2018-09-23 05:00:00,1887,14999468
2018-09-23 06:00:00,1091,7113082
2018-09-23 07:00:00,971,5860714
2018-09-23 08:00:00,983,5553254
2018-09-23 09:00:00,907,5126114
2018-09-23 10:00:00,817,4562378
2018-09-23 11:00:00,2414,6224520
2018-09-23 12:00:00,1099,6092152
2018-09-23 13:00:00,908,6520152
2018-09-23 14:00:00,719,8037286
2018-09-23 15:00:00,667,7205910
2018-09-23 16:00:00,1163,11795646
2018-09-23 17:00:00,1447,16662390
2018-09-23 18:00:00,1557,11716702
2018-09-23 19:00:00,4264,41831534
2018-09-23 20:00:00,4093,40195486
2018-09-23 21:00:00,3672,37515942
2018-09-23 22:00:00,4358,40182116
2018-09-23 23:00:00,3801,37970164
2018-09-24 00:00:00,4168,37547904
2018-09-24 01:00:00,4880,60305454
2018-09-24 02:00:00,4292,49276582
2018-09-24 03:00:00,3948,45689746
2018-09-24 04:00:00,3573,40593034
2018-09-24 05:00:00,3427,37862022
2018-09-24 06:00:00,3257,33460102
2018-09-24 07:00:00,3113,32040454
2018-09-24 08:00:00,3862,39764518
2018-09-24 09:00:00,4293,43434326
2018-09-24 10:00:00,3801,27095342
2018-09-24 11:00:00,3948,21888566
2018-09-24 12:00:00,32551,493313110
2018-09-24 13:00:00,9236,109284342
2018-09-24 14:00:00,4793,33986390
2018-09-24 15:00:00,3628,13966056
2018-09-24 16:00:00,5512,39833178
2018-09-24 17:00:00,8870,74915482
2018-09-24 18:00:00,8760,73848706
2018-09-24 19:00:00,7816,72881458
2018-09-24 20:00:00,7533,72981506
2018-09-24 21:00:00,8211,75230662
2018-09-24 22:00:00,7321,70147854
2018-09-24 23:00:00,7010,68600622
2018-09-25 00:00:00,6467,64045246
2018-09-25 01:00:00,6453,63651606
2018-09-25 02:00:00,6272,62667174
2018-09-25 03:00:00,6229,62186790
2018-09-25 04:00:00,5966,60262502
2018-09-25 05:00:00,5898,59242230
2018-09-25 06:00:00,5688,57426886
2018-09-25 07:00:00,5087,50840998
2018-09-25 08:00:00,2885,27928654
2018-09-25 09:00:00,2530,19494494
2018-09-25 10:00:00,3721,22836038
2018-09-25 11:00:00,3222,11673502
2018-09-25 12:00:00,2905,10696490
2018-09-25 13:00:00,2766,11442062
2018-09-25 14:00:00,3110,13242286
2018-09-25 15:00:00,3552,11036342
2018-09-25 16:00:00,3430,20992214
2018-09-25 17:00:00,4785,21449936
2018-09-25 18:00:00,5142,19069852
2018-09-25 19:00:00,6667,54350398
2018-09-25 20:00:00,6999,65500410
2018-09-25 21:00:00,5464,54515480
2018-09-25 22:00:00,5829,36443142
2018-09-25 23:00:00,4651,19860054
2018-09-26 00:00:00,3760,16357654
2018-09-26 01:00:00,3666,19493782
2018-09-26 02:00:00,3437,16845430
2018-09-26 03:00:00,3211,13145206
2018-09-26 04:00:00,2902,16427286
2018-09-26 05:00:00,2063,11788054
2018-09-26 06:00:00,1221,5647126
2018-09-26 07:00:00,1179,5054406
2018-09-26 08:00:00,1180,3744052
2018-09-26 09:00:00,1115,7020801
2018-09-26 10:00:00,1001,4998860
2018-09-26 11:00:00,1768,8369431
2018-09-26 12:00:00,7219,64397384
2018-09-26 13:00:00,8956,78549680
2018-09-26 14:00:00,9230,78966024
2018-09-26 15:00:00,18562,100615472
2018-09-26 16:00:00,22716,105763550
2018-09-26 17:00:00,14721,98796014
2018-09-26 18:00:00,13436,93748254
2018-09-26 19:00:00,13095,87837134
2018-09-26 20:00:00,12415,77054542
2018-09-26 21:00:00,9451,68674438
2018-09-26 22:00:00,9038,92778326
2018-09-26 23:00:00,8851,74339126
2018-09-27 00:00:00,7293,65466310
2018-09-27 01:00:00,7413,63696086
2018-09-27 02:00:00,6231,55953030
2018-09-27 03:00:00,4629,41989254
2018-09-27 04:00:00,2731,22537606
2018-09-27 05:00:00,2095,16066694
2018-09-27 06:00:00,1816,13197446
2018-09-27 07:00:00,1407,9015430
2018-09-27 08:00:00,1506,8564070
2018-09-27 09:00:00,3341,31517958
2018-09-27 10:00:00,2239,10379454
2018-09-27 11:00:00,1943,9357862
2018-09-27 12:00:00,3163,31705956
2018-09-27 13:00:00,2800,18417318
2018-09-27 14:00:00,2196,16012022
2018-09-27 15:00:00,7261,78803094
2018-09-27 16:00:00,6739,71557454
2018-09-27 17:00:00,6982,98990582
2018-09-27 18:00:00,7423,95629878
2018-09-27 19:00:00,7541,88606398
2018-09-27 20:00:00,6954,63530526
2018-09-27 21:00:00,11264,111518384
2018-09-27 22:00:00,12576,118860735
2018-09-27 23:00:00,13633,125601386
2018-09-28 00:00:00,13129,123136511
2018-09-28 01:00:00,12605,119729814
2018-09-28 02:00:00,11708,112739814
2018-09-28 03:00:00,11425,110083302
2018-09-28 04:00:00,10832,105381830
2018-09-28 05:00:00,8537,81834982
2018-09-28 06:00:00,7866,74940102
2018-09-28 07:00:00,7531,71627622
2018-09-28 08:00:00,6746,63406950
2018-09-28 09:00:00,14470,105460634
2018-09-28 10:00:00,9052,73292754
2018-09-28 11:00:00,9008,83815338
2018-09-28 12:00:00,4429,59683412
2018-09-28 13:00:00,5333,58826356
2018-09-28 14:00:00,3972,32364968
2018-09-28 15:00:00,3039,20523869
2018-09-28 16:00:00,6930,59661578
2018-09-28 17:00:00,7584,76805104
2018-09-28 18:00:00,4491,51934986
2018-09-28 19:00:00,2622,18871625
2018-09-28 20:00:00,2425,16899299
2018-09-28 21:00:00,2617,10447484
2018-09-28 22:00:00,2571,9293068
2018-09-28 23:00:00,2544,8214488
2018-09-29 00:00:00,2460,7298632
2018-09-29 01:00:00,2445,6885112
2018-09-29 02:00:00,2242,5992976
2018-09-29 03:00:00,2129,5784880
2018-09-29 04:00:00,2109,5696304
2018-09-29 05:00:00,2062,5572144
2018-09-29 06:00:00,1876,4954416
2018-09-29 07:00:00,1747,4802864
2018-09-29 08:00:00,1701,5926048
2018-09-29 09:00:00,2127,5423312
2018-09-29 10:00:00,2119,5384880
2018-09-29 11:00:00,4312,36069906
2018-09-29 12:00:00,13728,131011008
2018-09-29 13:00:00,16691,134951088
2018-09-29 14:00:00,13639,131482624
2018-09-29 15:00:00,13475,125218064
2018-09-29 16:00:00,13130,109315848
2018-09-29 17:00:00,14633,137926800
2018-09-29 18:00:00,13847,132035664
2018-09-29 19:00:00,13213,114704272
2018-09-29 20:00:00,12538,104106832
2018-09-29 21:00:00,12330,98408096
2018-09-29 22:00:00,12248,100563968
2018-09-29 23:00:00,12068,96964336
2018-09-30 00:00:00,11434,93365243
2018-09-30 01:00:00,10224,82541912
2018-09-30 02:00:00,7537,53023654
2018-09-30 03:00:00,6129,38896032
2018-09-30 04:00:00,5583,34880008
2018-09-30 05:00:00,4976,28662088
2018-09-30 06:00:00,4534,23639952
2018-09-30 07:00:00,4242,18287184
2018-09-30 08:00:00,3962,12955792
2018-09-30 09:00:00,3848,11573424
2018-09-30 10:00:00,3739,10364080
2018-09-30 11:00:00,3972,15057520
2018-09-30 12:00:00,3972,13396592
2018-09-30 13:00:00,3594,8841712
2018-09-30 14:00:00,6633,48316880
2018-09-30 15:00:00,20029,475085296
2018-09-30 16:00:00,26275,615218360
2018-09-30 17:00:00,22274,417680088
2018-09-30 18:00:00,9479,69595440
2018-09-30 19:00:00,10580,82679568
2018-09-30 20:00:00,12198,89654192
2018-09-30 21:00:00,9682,94556472
2018-09-30 22:00:00,10102,71838320
2018-09-30 23:00:00,7826,55583864
2018-10-01 00:00:00,7766,54029784
2018-10-01 01:00:00,7674,54575952
2018-10-01 02:00:00,7178,50739472
2018-10-01 03:00:00,6993,48957336
2018-10-01 04:00:00,6788,46605472
2018-10-01 05:00:00,6437,43893920
2018-10-01 06:00:00,5754,35982496
2018-10-01 07:00:00,5430,27357344
2018-10-01 08:00:00,4077,18125024
2018-10-01 09:00:00,5117,30946656
2018-10-01 10:00:00,5893,31221536
2018-10-01 11:00:00,5825,27581050
2018-10-01 12:00:00,4819,29100732
2018-10-01 13:00:00,4126,26206496
2018-10-01 14:00:00,5391,23172186
2018-10-01 15:00:00,5185,19433328
2018-10-01 16:00:00,6873,20550632
2018-10-01 17:00:00,7303,24146228
2018-10-01 18:00:00,6314,14916448
2018-10-01 19:00:00,5740,14765456
2018-10-01 20:00:00,5735,14599744
2018-10-01 21:00:00,5705,16070472
2018-10-01 22:00:00,6531,39182744
2018-10-01 23:00:00,6762,48787992
2018-10-02 00:00:00,6352,41806632
2018-10-02 01:00:00,6056,36744456
2018-10-02 02:00:00,5014,31193496
2018-10-02 03:00:00,4336,24467960
2018-10-02 04:00:00,3649,17029376
2018-10-02 05:00:00,3350,12986624
2018-10-02 06:00:00,3132,11201792
2018-10-02 07:00:00,3081,10426408
2018-10-02 08:00:00,3016,9735400
2018-10-02 09:00:00,4004,10087269
2018-10-02 10:00:00,4035,9601842
2018-10-02 11:00:00,3910,11843664
2018-10-02 12:00:00,6478,17127808
2018-10-02 13:00:00,7430,32192320
2018-10-02 14:00:00,6609,22707956
2018-10-02 15:00:00,6334,21726232
2018-10-02 16:00:00,5342,39125480
2018-10-02 17:00:00,5523,101536480
2018-10-02 18:00:00,5052,22844616
2018-10-02 19:00:00,11153,54693184
2018-10-02 20:00:00,12093,55081384
2018-10-02 21:00:00,12622,46909424
2018-10-02 22:00:00,3489,20007808
2018-10-02 23:00:00,2241,11811272
2018-10-03 00:00:00,2306,13812166
2018-10-03 01:00:00,1815,10088838
2018-10-03 02:00:00,1360,7735686
2018-10-03 03:00:00,907,3545542
2018-10-03 04:00:00,3079,7355974
2018-10-03 05:00:00,2926,5516870
2018-10-03 06:00:00,1799,4010262
2018-10-03 07:00:00,1782,3709638
2018-10-03 08:00:00,1219,3448454
2018-10-03 09:00:00,3646,12411094
2018-10-03 10:00:00,5036,13492080
2018-10-03 11:00:00,7150,15326224
2018-10-03 12:00:00,13489,86075398
2018-10-03 13:00:00,23592,190186198
2018-10-03 14:00:00,23425,189575104
2018-10-03 15:00:00,26149,197078910
2018-10-03 16:00:00,25840,191402602
2018-10-03 17:00:00,23213,173872911
2018-10-03 18:00:00,22306,166874990
2018-10-03 19:00:00,20329,158466080
2018-10-03 20:00:00,30734,179909060
2018-10-03 21:00:00,39622,197491196
2018-10-03 22:00:00,27232,171681628
2018-10-03 23:00:00,41252,196084538
2018-10-04 00:00:00,32420,169019194
2018-10-04 01:00:00,17370,124100114
2018-10-04 02:00:00,12904,92076562
2018-10-04 03:00:00,9247,61397826
2018-10-04 04:00:00,7508,48036514
2018-10-04 05:00:00,5930,32347842
2018-10-04 06:00:00,4857,21920106
2018-10-04 07:00:00,4321,17828938
2018-10-04 08:00:00,12162,32075386
2018-10-04 09:00:00,21748,50809130
2018-10-04 10:00:00,6977,20877942
2018-10-04 11:00:00,5587,16060982
2018-10-04 12:00:00,5383,19046702
2018-10-04 13:00:00,5629,24809378
2018-10-04 14:00:00,6501,15591090
2018-10-04 15:00:00,6711,18237070
2018-10-04 16:00:00,24076,313359826
2018-10-04 17:00:00,23856,315127830
2018-10-04 18:00:00,30326,280638228
2018-10-04 19:00:00,17659,157806994
2018-10-04 20:00:00,8926,68320916
2018-10-04 21:00:00,6439,39188954
2018-10-04 22:00:00,5299,25685994
2018-10-04 23:00:00,4756,20328882
2018-10-05 00:00:00,4859,18443970
2018-10-05 01:00:00,4584,17186594
2018-10-05 02:00:00,4093,13555490
2018-10-05 03:00:00,3987,11864866
2018-10-05 04:00:00,3907,10500034
2018-10-05 05:00:00,3612,9464786
2018-10-05 06:00:00,3591,9423378
2018-10-05 07:00:00,3584,9379090
2018-10-05 08:00:00,3731,9438042
2018-10-05 09:00:00,5675,12695258
2018-10-05 10:00:00,11352,75423110
2018-10-05 11:00:00,10905,76711020
2018-10-05 12:00:00,8054,63644780
2018-10-05 13:00:00,6432,29863504
2018-10-05 14:00:00,7820,23257374
2018-10-05 15:00:00,8750,22715022
2018-10-05 16:00:00,7122,22676908
2018-10-05 17:00:00,7485,23145236
2018-10-05 18:00:00,16485,39917572
2018-10-05 19:00:00,5412,13628780
2018-10-05 20:00:00,6374,14723030
2018-10-05 21:00:00,6802,22642668
2018-10-05 22:00:00,14305,33175164
2018-10-05 23:00:00,8666,21135596
2018-10-06 00:00:00,6710,15462664
2018-10-06 01:00:00,4897,11779896
2018-10-06 02:00:00,4376,10963656
2018-10-06 03:00:00,4098,10467510
2018-10-06 04:00:00,4067,10007716
2018-10-06 05:00:00,14511,31264468
2018-10-06 06:00:00,7401,16534708
2018-10-06 07:00:00,14497,31064242
2018-10-06 08:00:00,10659,23171850
2018-10-06 09:00:00,4990,21295410
2018-10-06 10:00:00,5811,33654562
2018-10-06 11:00:00,6035,46059962
2018-10-06 12:00:00,6290,48488914
2018-10-06 13:00:00,15497,48506994
2018-10-06 14:00:00,6821,22528658
2018-10-06 15:00:00,6466,22553898
2018-10-06 16:00:00,5678,26469258
2018-10-06 17:00:00,5369,29283194
2018-10-06 18:00:00,4911,29437586
2018-10-06 19:00:00,4940,44020194
2018-10-06 20:00:00,5956,38198050
2018-10-06 21:00:00,4736,22982330
2018-10-06 22:00:00,5160,15238842
2018-10-06 23:00:00,4082,16962074
2018-10-07 00:00:00,4074,17268224
2018-10-07 01:00:00,4074,17517512
2018-10-07 02:00:00,3833,12046696
2018-10-07 03:00:00,3874,13193294
2018-10-07 04:00:00,4045,17359478
2018-10-07 05:00:00,3921,14833666
2018-10-07 06:00:00,3816,12285936
2018-10-07 07:00:00,3878,13724326
2018-10-07 08:00:00,14267,31744174
2018-10-07 09:00:00,4056,10067538
2018-10-07 10:00:00,4385,10571434
2018-10-07 11:00:00,4553,11758024
2018-10-07 12:00:00,4248,11615816
2018-10-07 13:00:00,15313,33493288
2018-10-07 14:00:00,4731,16343356
2018-10-07 15:00:00,5826,20683140
2018-10-07 16:00:00,6294,22025376
2018-10-07 17:00:00,4860,19852800
2018-10-07 18:00:00,15244,38107604
2018-10-07 19:00:00,5453,15535734
2018-10-07 20:00:00,14624,33826136
2018-10-07 21:00:00,5100,33683526
2018-10-07 22:00:00,4299,18214048
2018-10-07 23:00:00,4127,17399632
2018-10-08 00:00:00,3956,14735432
2018-10-08 01:00:00,14324,34223432
2018-10-08 02:00:00,22950,52569152
2018-10-08 03:00:00,7778,19957288
2018-10-08 04:00:00,3709,12538440
2018-10-08 05:00:00,3703,12995912
2018-10-08 06:00:00,3659,14057000
2018-10-08 07:00:00,3696,17572936
2018-10-08 08:00:00,3648,12276008
2018-10-08 09:00:00,3752,12012584
2018-10-08 10:00:00,4906,15634952
2018-10-08 11:00:00,6537,16421832
2018-10-08 12:00:00,7076,13057480
2018-10-08 13:00:00,16068,42604520
2018-10-08 14:00:00,37385,503766656
2018-10-08 15:00:00,35762,494272336
2018-10-08 16:00:00,26802,338163184
2018-10-08 17:00:00,20389,113728374
2018-10-08 18:00:00,9975,53864464
2018-10-08 19:00:00,14695,53952454
2018-10-08 20:00:00,12391,50247909
2018-10-08 21:00:00,6945,37194960
2018-10-08 22:00:00,9158,36736896
2018-10-08 23:00:00,8107,31670824
2018-10-09 00:00:00,4890,17379944
2018-10-09 01:00:00,4440,13978880
2018-10-09 02:00:00,3836,12518400
2018-10-09 03:00:00,3359,9970792
2018-10-09 04:00:00,3738,11548998
2018-10-09 05:00:00,3249,8821990
2018-10-09 06:00:00,3042,8327460
2018-10-09 07:00:00,3459,23368482
2018-10-09 08:00:00,3408,23898754
2018-10-09 09:00:00,3027,9766146
2018-10-09 10:00:00,5190,14279058
2018-10-09 11:00:00,5974,14174170
2018-10-09 12:00:00,13691,32528826
2018-10-09 13:00:00,4512,11961154
2018-10-09 14:00:00,6150,17525670
2018-10-09 15:00:00,6908,20074430
2018-10-09 16:00:00,5014,13996342
2018-10-09 17:00:00,3952,17585386
2018-10-09 18:00:00,3693,12429762
2018-10-09 19:00:00,3125,11228082
2018-10-09 20:00:00,4268,12031874
2018-10-09 21:00:00,4943,13548702
2018-10-09 22:00:00,5488,14583382
2018-10-09 23:00:00,6959,25272510
2018-10-10 00:00:00,5187,17035982
2018-10-10 01:00:00,3950,12623710
2018-10-10 02:00:00,3230,11081958
2018-10-10 03:00:00,2782,9437558
2018-10-10 04:00:00,2003,7883766
2018-10-10 05:00:00,3677,46653622
2018-10-10 06:00:00,2812,31810238
2018-10-10 07:00:00,2259,22406402
2018-10-10 08:00:00,2504,11142162
2018-10-10 09:00:00,4983,27361242
2018-10-10 10:00:00,8579,44801442
2018-10-10 11:00:00,6156,36814046
2018-10-10 12:00:00,12288,31752786
2018-10-10 13:00:00,7339,38717206
2018-10-10 14:00:00,5463,30961938
2018-10-10 15:00:00,4763,19745290
2018-10-10 16:00:00,5496,26870602
2018-10-10 17:00:00,8529,38273062
2018-10-10 18:00:00,8852,24947398
2018-10-10 19:00:00,7496,24631036
2018-10-10 20:00:00,7618,23682708
2018-10-10 21:00:00,7894,38743208
2018-10-10 22:00:00,5968,22338846
2018-10-10 23:00:00,4582,14282010
2018-10-11 00:00:00,4404,24830490
2018-10-11 01:00:00,4958,32398774
2018-10-11 02:00:00,4038,18832724
2018-10-11 03:00:00,4261,16056876
2018-10-11 04:00:00,2746,11655972
2018-10-11 05:00:00,2381,11174356
2018-10-11 06:00:00,2001,7546756
2018-10-11 07:00:00,2199,6706804
2018-10-11 08:00:00,2247,10440028
2018-10-11 09:00:00,2413,9877938
2018-10-11 10:00:00,2528,9812936
2018-10-11 11:00:00,4021,19502076
2018-10-11 12:00:00,4594,16970528
2018-10-11 13:00:00,5083,20997048
2018-10-11 14:00:00,4184,23517918
2018-10-11 15:00:00,2531,16482398
2018-10-11 16:00:00,2486,12335486
2018-10-11 17:00:00,5257,21194894
2018-10-11 18:00:00,4482,19705934
2018-10-11 19:00:00,2975,11028102
2018-10-11 20:00:00,1885,7415206
2018-10-11 21:00:00,2972,15236166
2018-10-11 22:00:00,2764,15793094
2018-10-11 23:00:00,6839,94729430
2018-10-12 00:00:00,4344,50439670
2018-10-12 01:00:00,5875,88062462
2018-10-12 02:00:00,6274,91813446
2018-10-12 03:00:00,5849,89630854
2018-10-12 04:00:00,5329,82235174
2018-10-12 05:00:00,2002,18984278
2018-10-12 06:00:00,3171,21741110
2018-10-12 07:00:00,2145,22527958
2018-10-12 08:00:00,1855,16739478
2018-10-12 09:00:00,2397,6170478
2018-10-12 10:00:00,2775,8805302
2018-10-12 11:00:00,3960,10443132
2018-10-12 12:00:00,4495,11333982
2018-10-12 13:00:00,4117,14729070
2018-10-12 14:00:00,2932,10741822
2018-10-12 15:00:00,2630,9766654
2018-10-12 16:00:00,2555,11966150
2018-10-12 17:00:00,3295,12403030
2018-10-12 18:00:00,3291,11112742
2018-10-12 19:00:00,2878,7147702
2018-10-12 20:00:00,2836,6421246
2018-10-12 21:00:00,3034,8777822
2018-10-12 22:00:00,2723,9539942
2018-10-12 23:00:00,4746,12267934
2018-10-13 00:00:00,2969,8595102
2018-10-13 01:00:00,2715,7676830
2018-10-13 02:00:00,2613,6977758
2018-10-13 03:00:00,2467,6817470
2018-10-13 04:00:00,2313,6638342
2018-10-13 05:00:00,2110,6441542
2018-10-13 06:00:00,1957,6238598
2018-10-13 07:00:00,1935,6186182
2018-10-13 08:00:00,1905,6080614
2018-10-13 09:00:00,2334,9580038
2018-10-13 10:00:00,9024,79128982
2018-10-13 11:00:00,17951,192180710
2018-10-13 12:00:00,22095,213315808
2018-10-13 13:00:00,20788,198830004
2018-10-13 14:00:00,13659,149692794
2018-10-13 15:00:00,12485,141738006
2018-10-13 16:00:00,6254,63652158
2018-10-13 17:00:00,2171,18288886
2018-10-13 18:00:00,1543,13022874
2018-10-13 19:00:00,2142,22438478
2018-10-13 20:00:00,1610,12884958
2018-10-13 21:00:00,1536,11775470
2018-10-13 22:00:00,2068,12616078
2018-10-13 23:00:00,1602,16476190
2018-10-14 00:00:00,4625,36592406
2018-10-14 01:00:00,3216,16731622
2018-10-14 02:00:00,2311,11681638
2018-10-14 03:00:00,1674,8371302
2018-10-14 04:00:00,1329,6587526
2018-10-14 05:00:00,1193,5841990
2018-10-14 06:00:00,1141,5446534
2018-10-14 07:00:00,1431,5840230
2018-10-14 08:00:00,2079,11065972
2018-10-14 09:00:00,2142,10957962
2018-10-14 10:00:00,1152,4810076
2018-10-14 11:00:00,2172,13379642
2018-10-14 12:00:00,3964,21332976
2018-10-14 13:00:00,4457,20920101
2018-10-14 14:00:00,3472,17282041
2018-10-14 15:00:00,4393,20554806
2018-10-14 16:00:00,3800,23120630
2018-10-14 17:00:00,2527,11703007
2018-10-14 18:00:00,2628,18077033
2018-10-14 19:00:00,1735,11936422
2018-10-14 20:00:00,3507,33648166
2018-10-14 21:00:00,3558,32694894
2018-10-14 22:00:00,5226,37551662
2018-10-14 23:00:00,2233,11537102
2018-10-15 00:00:00,2194,10092238
2018-10-15 01:00:00,3296,12376750
2018-10-15 02:00:00,3044,9249214
2018-10-15 03:00:00,1612,5616894
2018-10-15 04:00:00,2606,6845566
2018-10-15 05:00:00,1906,5423582
2018-10-15 06:00:00,2645,6714302
2018-10-15 07:00:00,2422,6377326
2018-10-15 08:00:00,1520,4926142
2018-10-15 09:00:00,2546,12161606
2018-10-15 10:00:00,3716,29537806
2018-10-15 11:00:00,14891,196332398
2018-10-15 12:00:00,18713,204533758
2018-10-15 13:00:00,26820,361656558
2018-10-15 14:00:00,13840,116825670
2018-10-15 15:00:00,13067,109295862
2018-10-15 16:00:00,13713,107858002
2018-10-15 17:00:00,7908,43341662
2018-10-15 18:00:00,6613,48743878
2018-10-15 19:00:00,7620,27455494
2018-10-15 20:00:00,5886,21237078
2018-10-15 21:00:00,6151,24367030
2018-10-15 22:00:00,6669,18978934
2018-10-15 23:00:00,5998,17365006
2018-10-16 00:00:00,4590,14427470
2018-10-16 01:00:00,7035,17302270
2018-10-16 02:00:00,5231,14447350
2018-10-16 03:00:00,4734,13402862
2018-10-16 04:00:00,5610,14123166
2018-10-16 05:00:00,4449,12629454
2018-10-16 06:00:00,4635,12870862
2018-10-16 07:00:00,4269,11978854
2018-10-16 08:00:00,4879,17543110
2018-10-16 09:00:00,4793,16638238
2018-10-16 10:00:00,4949,14475422
2018-10-16 11:00:00,11182,120216866
2018-10-16 12:00:00,8662,47649654
2018-10-16 13:00:00,11663,117128894
2018-10-16 14:00:00,16775,204271546
2018-10-16 15:00:00,11302,104142338
2018-10-16 16:00:00,5534,16340866
2018-10-16 17:00:00,5859,16967326
2018-10-16 18:00:00,6367,22134374
2018-10-16 19:00:00,5751,18389838
2018-10-16 20:00:00,6996,22265310
2018-10-16 21:00:00,6409,23803974
2018-10-16 22:00:00,5394,20185790
2018-10-16 23:00:00,6195,20862350
2018-10-17 00:00:00,5368,15892758
2018-10-17 01:00:00,6081,24011286
2018-10-17 02:00:00,5589,16691748
2018-10-17 03:00:00,5352,14963172
2018-10-17 04:00:00,6168,14235300
2018-10-17 05:00:00,5881,15395364
2018-10-17 06:00:00,4617,11990266
2018-10-17 07:00:00,4541,10635512
2018-10-17 08:00:00,4473,12559016
2018-10-17 09:00:00,5014,12076660
2018-10-17 10:00:00,7339,34506328
2018-10-17 11:00:00,6147,25474998
2018-10-17 12:00:00,6766,29156774
2018-10-17 13:00:00,10867,56486888
2018-10-17 14:00:00,10571,66488336
2018-10-17 15:00:00,13620,100728158
2018-10-17 16:00:00,8936,61068678
2018-10-17 17:00:00,13350,98779866
2018-10-17 18:00:00,10442,64761950
2018-10-17 19:00:00,8225,44496884
2018-10-17 20:00:00,8062,43511620
2018-10-17 21:00:00,7722,40289290
2018-10-17 22:00:00,6911,37303244
2018-10-17 23:00:00,8617,29707940
2018-10-18 00:00:00,6621,19787116
2018-10-18 01:00:00,6918,16992332
2018-10-18 02:00:00,4870,15007372
2018-10-18 03:00:00,5133,17498524
2018-10-18 04:00:00,4519,14777532
2018-10-18 05:00:00,4714,14973116
2018-10-18 06:00:00,4301,13773948
2018-10-18 07:00:00,4356,16705852
2018-10-18 08:00:00,3984,19417996
2018-10-18 09:00:00,3770,14981892
2018-10-18 10:00:00,10343,39729180
2018-10-18 11:00:00,6813,17714391
2018-10-18 12:00:00,7062,20200084
2018-10-18 13:00:00,7076,18920876
2018-10-18 14:00:00,7591,31681708
2018-10-18 15:00:00,6669,24712384
2018-10-18 16:00:00,6684,29338780
2018-10-18 17:00:00,6987,40703404
2018-10-18 18:00:00,7079,29805292
2018-10-18 19:00:00,5715,18218470
2018-10-18 20:00:00,5223,17432886
2018-10-18 21:00:00,4737,15176266
2018-10-18 22:00:00,5877,16168104
2018-10-18 23:00:00,5595,13762184
2018-10-19 00:00:00,5593,13596040
2018-10-19 01:00:00,5453,13010792
2018-10-19 02:00:00,6392,13893288
2018-10-19 03:00:00,5628,12421288
2018-10-19 04:00:00,4419,10012936
2018-10-19 05:00:00,5186,10208360
2018-10-19 06:00:00,4181,8771304
2018-10-19 07:00:00,3808,7910760
2018-10-19 08:00:00,4994,10803112
2018-10-19 09:00:00,4196,12684328
2018-10-19 10:00:00,5813,11457424
2018-10-19 11:00:00,7422,14308842
2018-10-19 12:00:00,6943,12555406
2018-10-19 13:00:00,6668,11540200
2018-10-19 14:00:00,7193,19081686
2018-10-19 15:00:00,7908,19733934
2018-10-19 16:00:00,8097,21222144
2018-10-19 17:00:00,6246,15636352
2018-10-19 18:00:00,5896,14502040
2018-10-19 19:00:00,5659,15106760
2018-10-19 20:00:00,5419,14218752
2018-10-19 21:00:00,5451,16923056
2018-10-19 22:00:00,11940,90242632
2018-10-19 23:00:00,11567,87126440
2018-10-20 00:00:00,11119,84290256
2018-10-20 01:00:00,10420,79447728
2018-10-20 02:00:00,10168,80669976
2018-10-20 03:00:00,10055,88856152
2018-10-20 04:00:00,9870,97352824
2018-10-20 05:00:00,9547,91469432
2018-10-20 06:00:00,9043,86192192
2018-10-20 07:00:00,8429,81271336
2018-10-20 08:00:00,7862,62445512
2018-10-20 09:00:00,7598,55044200
2018-10-20 10:00:00,6927,38385364
2018-10-20 11:00:00,4930,23059164
2018-10-20 12:00:00,4294,17908144
2018-10-20 13:00:00,5407,11891988
2018-10-20 14:00:00,3702,7460028
2018-10-20 15:00:00,3846,9460300
2018-10-20 16:00:00,4434,16179292
2018-10-20 17:00:00,4508,17096540
2018-10-20 18:00:00,4505,18053012
2018-10-20 19:00:00,3843,12295916
2018-10-20 20:00:00,3997,14468150
2018-10-20 21:00:00,4873,16903686
2018-10-20 22:00:00,5102,16880468
2018-10-20 23:00:00,4934,14875364
2018-10-21 00:00:00,3997,12561394
2018-10-21 01:00:00,4121,12320754
2018-10-21 02:00:00,3371,7217138
2018-10-21 03:00:00,3240,5796482
2018-10-21 04:00:00,3188,5347970
2018-10-21 05:00:00,3520,6176384
2018-10-21 06:00:00,3149,5075584
2018-10-21 07:00:00,3803,6578816
2018-10-21 08:00:00,3470,5694592
2018-10-21 09:00:00,3999,10024928
2018-10-21 10:00:00,6803,43345432
2018-10-21 11:00:00,7590,45284568
2018-10-21 12:00:00,7362,44426808
2018-10-21 13:00:00,7292,42585720
2018-10-21 14:00:00,7293,43284664
2018-10-21 15:00:00,7499,40867900
2018-10-21 16:00:00,6712,36786186
2018-10-21 17:00:00,7185,36004590
2018-10-21 18:00:00,5998,19310840
2018-10-21 19:00:00,4431,11372664
2018-10-21 20:00:00,4482,9833208
2018-10-21 21:00:00,4111,8620760
2018-10-21 22:00:00,5398,11393768
2018-10-21 23:00:00,4118,15965744
2018-10-22 00:00:00,4380,30125696
2018-10-22 01:00:00,3789,6365080
2018-10-22 02:00:00,3753,6653720
2018-10-22 03:00:00,3553,6067320
2018-10-22 04:00:00,4540,6984824
2018-10-22 05:00:00,3466,5860472
2018-10-22 06:00:00,3579,7327688
2018-10-22 07:00:00,3369,6023864
2018-10-22 08:00:00,3550,11068384
2018-10-22 09:00:00,7366,32508520
2018-10-22 10:00:00,14093,46266296
2018-10-22 11:00:00,8618,35203950
2018-10-22 12:00:00,11028,41475498
2018-10-22 13:00:00,11614,109076887
2018-10-22 14:00:00,8037,52870400
2018-10-22 15:00:00,11245,111975760
2018-10-22 16:00:00,12660,153739680
2018-10-22 17:00:00,8152,72030056
2018-10-22 18:00:00,12258,149255232
2018-10-22 19:00:00,21507,161349368
2018-10-22 20:00:00,9517,109275752
2018-10-22 21:00:00,8096,65296176
2018-10-22 22:00:00,7513,58620200
2018-10-22 23:00:00,5651,46657896
2018-10-23 00:00:00,4514,36165024
2018-10-23 01:00:00,3872,29242696
2018-10-23 02:00:00,4428,24939000
2018-10-23 03:00:00,2943,20474944
2018-10-23 04:00:00,3133,19755552
2018-10-23 05:00:00,2646,17864784
2018-10-23 06:00:00,2530,17140064
2018-10-23 07:00:00,2461,16994944
2018-10-23 08:00:00,2328,16273184
2018-10-23 09:00:00,2560,21846888
2018-10-23 10:00:00,4296,33156982
2018-10-23 11:00:00,4385,56955852
2018-10-23 12:00:00,3501,48034920
2018-10-23 13:00:00,6034,34087076
2018-10-23 14:00:00,8205,46045192
2018-10-23 15:00:00,6517,28690238
2018-10-23 16:00:00,6127,27484392
2018-10-23 17:00:00,4748,20797340
2018-10-23 18:00:00,6061,26927276
2018-10-23 19:00:00,5549,26092004
2018-10-23 20:00:00,6188,32842826
2018-10-23 21:00:00,5062,26597082
2018-10-23 22:00:00,4536,24912466
2018-10-23 23:00:00,4364,24821614
2018-10-24 00:00:00,4247,23674046
2018-10-24 01:00:00,4072,22428766
2018-10-24 02:00:00,3569,21138396
2018-10-24 03:00:00,3275,20497424
2018-10-24 04:00:00,3097,19571772
2018-10-24 05:00:00,2957,20399848
2018-10-24 06:00:00,2779,19685644
2018-10-24 07:00:00,3800,41718108
2018-10-24 08:00:00,2835,24493268
2018-10-24 09:00:00,5127,63813184
2018-10-24 10:00:00,5096,61047860
2018-10-24 11:00:00,4340,49273240
2018-10-24 12:00:00,4705,46025130
2018-10-24 13:00:00,4456,45511264
2018-10-24 14:00:00,6350,60686180
2018-10-24 15:00:00,3595,36873754
2018-10-24 16:00:00,6237,51777824
2018-10-24 17:00:00,4801,42019138
2018-10-24 18:00:00,3556,33919424
2018-10-24 19:00:00,4984,51369700
2018-10-24 20:00:00,4435,32652428
2018-10-24 21:00:00,5133,38006080
2018-10-24 22:00:00,2776,23942140
2018-10-24 23:00:00,2429,21102344
2018-10-25 00:00:00,3027,22267912
2018-10-25 01:00:00,2054,17718164
2018-10-25 02:00:00,1928,16684816
2018-10-25 03:00:00,1882,16324942
2018-10-25 04:00:00,1790,15578182
2018-10-25 05:00:00,1717,15033322
2018-10-25 06:00:00,1645,14640974
2018-10-25 07:00:00,1477,14265638
2018-10-25 08:00:00,2374,19683118
2018-10-25 09:00:00,3537,33278946
2018-10-25 10:00:00,3779,33500362
2018-10-25 11:00:00,3952,27635306
2018-10-25 12:00:00,3711,28597602
2018-10-25 13:00:00,23260,421820758
2018-10-25 14:00:00,51167,831685038
2018-10-25 15:00:00,13168,63298898
2018-10-25 16:00:00,7439,40113144
2018-10-25 17:00:00,28586,423295822
2018-10-25 18:00:00,5998,40298506
2018-10-25 19:00:00,3258,30522308
2018-10-25 20:00:00,1967,27092686
2018-10-25 21:00:00,2164,21798154
2018-10-25 22:00:00,17419,203249522
2018-10-25 23:00:00,21313,250233562
2018-10-26 00:00:00,24291,260323530
2018-10-26 01:00:00,23347,254056104
2018-10-26 02:00:00,22595,248260000
2018-10-26 03:00:00,20971,238745286
2018-10-26 04:00:00,19178,221144582
2018-10-26 05:00:00,17445,200778398
2018-10-26 06:00:00,12511,142023094
2018-10-26 07:00:00,9971,111797166
2018-10-26 08:00:00,8825,98412054
2018-10-26 09:00:00,12123,89955366
2018-10-26 10:00:00,12141,68171886
2018-10-26 11:00:00,9494,75115852
2018-10-26 12:00:00,3375,27964702
2018-10-26 13:00:00,9787,46637470
2018-10-26 14:00:00,4348,27590354
2018-10-26 15:00:00,6298,35346326
2018-10-26 16:00:00,3899,29919358
2018-10-26 17:00:00,9656,33515746
2018-10-26 18:00:00,3343,20550782
2018-10-26 19:00:00,3215,20281090
2018-10-26 20:00:00,2556,16280934
2018-10-26 21:00:00,2404,16507762
2018-10-26 22:00:00,2436,16071422
2018-10-26 23:00:00,2658,15805494
2018-10-27 00:00:00,2062,14310118
2018-10-27 01:00:00,5972,17872974
2018-10-27 02:00:00,1681,13247230
2018-10-27 03:00:00,1571,12890686
2018-10-27 04:00:00,1509,12569934
2018-10-27 05:00:00,1499,12469774
2018-10-27 06:00:00,1504,12441646
2018-10-27 07:00:00,1491,12357102
2018-10-27 08:00:00,1468,12309118
2018-10-27 09:00:00,1469,12294390
2018-10-27 10:00:00,1762,12641066
2018-10-27 11:00:00,1927,13099838
2018-10-27 12:00:00,1233,11880630
2018-10-27 13:00:00,1197,11626534
2018-10-27 14:00:00,1967,14879766
2018-10-27 15:00:00,1907,14816204
2018-10-27 16:00:00,2005,14325460
2018-10-27 17:00:00,1863,14346944
2018-10-27 18:00:00,1633,14427496
2018-10-27 19:00:00,1650,14092648
2018-10-27 20:00:00,1793,17130408
2018-10-27 21:00:00,1595,16564472
2018-10-27 22:00:00,1419,14285512
2018-10-27 23:00:00,1595,14881448
2018-10-28 00:00:00,1160,12903176
2018-10-28 01:00:00,1145,13258184
2018-10-28 02:00:00,1021,11720968
2018-10-28 03:00:00,983,11626760
2018-10-28 04:00:00,956,11488424
2018-10-28 05:00:00,814,11238632
2018-10-28 06:00:00,865,16022296
2018-10-28 07:00:00,1169,36507416
2018-10-28 08:00:00,1192,35805816
2018-10-28 09:00:00,1471,34579672
2018-10-28 10:00:00,2133,25659608
2018-10-28 11:00:00,3110,35626648
2018-10-28 12:00:00,3088,34597344
2018-10-28 13:00:00,3405,32628176
2018-10-28 14:00:00,4194,33789592
2018-10-28 15:00:00,4246,34079848
2018-10-28 16:00:00,4341,34257128
2018-10-28 17:00:00,4594,33967560
2018-10-28 18:00:00,4320,34628872
2018-10-28 19:00:00,5393,36756600
2018-10-28 20:00:00,4062,35320234
2018-10-28 21:00:00,5672,38808040
2018-10-28 22:00:00,4496,35957096
2018-10-28 23:00:00,5191,45058792
2018-10-29 00:00:00,5494,57887480
2018-10-29 01:00:00,5228,41093240
2018-10-29 02:00:00,4997,34912336
2018-10-29 03:00:00,5219,34502416
2018-10-29 04:00:00,5165,34260336
2018-10-29 05:00:00,5028,32667496
2018-10-29 06:00:00,4771,31309936
2018-10-29 07:00:00,4786,32518912
2018-10-29 08:00:00,4640,33494696
2018-10-29 09:00:00,20811,356406528
2018-10-29 10:00:00,13035,128127904
2018-10-29 11:00:00,8808,43690496
2018-10-29 12:00:00,9459,44490576
2018-10-29 13:00:00,9513,55184296
2018-10-29 14:00:00,17089,61406512
2018-10-29 15:00:00,14269,58200352
2018-10-29 16:00:00,10305,47234687
2018-10-29 17:00:00,5778,39731152
2018-10-29 18:00:00,6201,44349536
2018-10-29 19:00:00,6276,44144632
2018-10-29 20:00:00,4632,42523408
2018-10-29 21:00:00,4315,34939344
2018-10-29 22:00:00,4308,34859044
2018-10-29 23:00:00,4433,34682096
2018-10-30 00:00:00,3602,32407936
2018-10-30 01:00:00,3322,27560808
2018-10-30 02:00:00,3687,24556280
2018-10-30 03:00:00,3418,25365672
2018-10-30 04:00:00,2690,23386008
2018-10-30 05:00:00,2322,21507280
2018-10-30 06:00:00,1989,19789504
2018-10-30 07:00:00,1837,18732272
2018-10-30 08:00:00,1718,17621208
2018-10-30 09:00:00,3267,20633420
2018-10-30 10:00:00,1896,17377660
2018-10-30 11:00:00,3153,20690904
2018-10-30 12:00:00,2784,21680485
2018-10-30 13:00:00,2116,19791868
2018-10-30 14:00:00,3520,19484230
2018-10-30 15:00:00,3141,17797586
2018-10-30 16:00:00,2268,16333905
2018-10-30 17:00:00,1968,23077528
2018-10-30 18:00:00,1996,24656272
2018-10-30 19:00:00,1859,21347148
2018-10-30 20:00:00,3395,20845788
2018-10-30 21:00:00,2841,19413844
2018-10-30 22:00:00,2703,20179188
2018-10-30 23:00:00,2050,18876072
2018-10-31 00:00:00,2667,19190920
2018-10-31 01:00:00,2630,18986920
2018-10-31 02:00:00,2547,20332160
2018-10-31 03:00:00,2299,13507384
2018-10-31 04:00:00,2260,13022088
2018-10-31 05:00:00,2163,11170176
2018-10-31 06:00:00,1743,10258996
2018-10-31 07:00:00,1748,9788112
2018-10-31 08:00:00,1638,9635504
2018-10-31 09:00:00,2790,17852472
2018-10-31 10:00:00,5318,21874788
2018-10-31 11:00:00,3631,18865392
2018-10-31 12:00:00,3403,18664384
2018-10-31 13:00:00,4040,29388680
2018-10-31 14:00:00,4118,26585816
2018-10-31 15:00:00,6267,48925209
2018-10-31 16:00:00,3791,25840816
2018-10-31 17:00:00,5691,26395800
2018-10-31 18:00:00,5310,24679136
2018-10-31 19:00:00,6258,26677480
2018-10-31 20:00:00,5483,22517840
2018-10-31 21:00:00,5047,21723880
2018-10-31 22:00:00,7686,25769800
2018-10-31 23:00:00,9476,27740136
2018-11-01 00:00:00,7537,25046232
2018-11-01 01:00:00,7845,23508384
2018-11-01 02:00:00,6383,14951080
2018-11-01 03:00:00,5326,13040632
2018-11-01 04:00:00,2778,7956488
2018-11-01 05:00:00,2372,6713528
2018-11-01 06:00:00,2143,5763864
2018-11-01 07:00:00,2038,4887792
2018-11-01 08:00:00,1954,4341880
2018-11-01 09:00:00,2034,4703040
2018-11-01 10:00:00,6002,23816672
2018-11-01 11:00:00,9609,39746076
2018-11-01 12:00:00,8955,39899291
2018-11-01 13:00:00,9353,40327228
2018-11-01 14:00:00,8725,38316242
2018-11-01 15:00:00,11015,70172932
2018-11-01 16:00:00,10793,63253516
2018-11-01 17:00:00,23404,91734424
2018-11-01 18:00:00,6488,66283464
2018-11-01 19:00:00,10891,57593344
2018-11-01 20:00:00,6652,28285240
2018-11-01 21:00:00,4586,27612656
2018-11-01 22:00:00,4299,37204112
2018-11-01 23:00:00,5766,47474368
2018-11-02 00:00:00,4805,43864216
2018-11-02 01:00:00,4914,45119120
2018-11-02 02:00:00,4155,40405632
2018-11-02 03:00:00,4245,44098720
2018-11-02 04:00:00,3805,39211904
2018-11-02 05:00:00,3970,41289728
2018-11-02 06:00:00,3738,39517408
2018-11-02 07:00:00,3612,39420128
2018-11-02 08:00:00,3557,40228832
2018-11-02 09:00:00,18935,71830144
2018-11-02 10:00:00,4797,46229704
2018-11-02 11:00:00,3926,44955677
2018-11-02 12:00:00,21473,82464320
2018-11-02 13:00:00,4984,45249216
2018-11-02 14:00:00,4781,45254884
2018-11-02 15:00:00,5886,51718264
2018-11-02 16:00:00,20339,81173416
2018-11-02 17:00:00,7071,52837532
2018-11-02 18:00:00,6272,48718272
2018-11-02 19:00:00,5318,42503592
2018-11-02 20:00:00,4511,36588656
2018-11-02 21:00:00,5523,37396176
2018-11-02 22:00:00,5693,38299832
2018-11-02 23:00:00,5332,36784432
2018-11-03 00:00:00,5815,40533784
2018-11-03 01:00:00,9771,57587008
2018-11-03 02:00:00,9385,55594128
2018-11-03 03:00:00,8442,50227712
2018-11-03 04:00:00,8110,48945280
2018-11-03 05:00:00,7484,47069780
2018-11-03 06:00:00,7073,45590692
2018-11-03 07:00:00,6936,44451680
2018-11-03 08:00:00,6527,41798256
2018-11-03 09:00:00,6281,41873456
2018-11-03 10:00:00,6246,40151488
2018-11-03 11:00:00,7715,46837776
2018-11-03 12:00:00,7020,54471792
2018-11-03 13:00:00,6262,38574516
2018-11-03 14:00:00,6359,37921136
2018-11-03 15:00:00,6159,42855052
2018-11-03 16:00:00,6037,41114156
2018-11-03 17:00:00,5735,37551260
2018-11-03 18:00:00,5260,35873788
2018-11-03 19:00:00,5279,35142636
2018-11-03 20:00:00,5094,33728076
2018-11-03 21:00:00,4835,31041520
2018-11-03 22:00:00,4640,29815488
2018-11-03 23:00:00,4583,28486336
2018-11-04 00:00:00,4526,28139364
2018-11-04 01:00:00,4297,27091876
2018-11-04 02:00:00,3832,25953732
2018-11-04 03:00:00,3726,25330084
2018-11-04 04:00:00,3603,24525932
2018-11-04 05:00:00,3491,23879324
2018-11-04 06:00:00,3339,22644940
2018-11-04 07:00:00,3265,22333144
2018-11-04 08:00:00,3794,33824568
2018-11-04 09:00:00,3260,24360104
2018-11-04 10:00:00,3251,24433400
2018-11-04 11:00:00,3232,27119624
2018-11-04 12:00:00,6434,43912620
2018-11-04 13:00:00,6063,42224380
2018-11-04 14:00:00,4761,31768284
2018-11-04 15:00:00,4204,26517612
2018-11-04 16:00:00,3378,22311888
2018-11-04 17:00:00,2725,19450004
2018-11-04 18:00:00,2620,18814392
2018-11-04 19:00:00,6283,29756596
2018-11-04 20:00:00,6509,29955376
2018-11-04 21:00:00,5607,27078880
2018-11-04 22:00:00,4509,24198080
2018-11-04 23:00:00,3702,22096704
2018-11-05 00:00:00,4490,20247152
2018-11-05 01:00:00,3932,18031360
2018-11-05 02:00:00,3314,17030240
2018-11-05 03:00:00,3167,16235616
2018-11-05 04:00:00,2919,15202784
2018-11-05 05:00:00,2635,14878720
2018-11-05 06:00:00,2450,14583232
2018-11-05 07:00:00,2335,13353280
2018-11-05 08:00:00,2413,17456576
2018-11-05 09:00:00,10958,33591986
2018-11-05 10:00:00,18314,48766707
2018-11-05 11:00:00,11623,41003390
2018-11-05 12:00:00,10558,38558216
2018-11-05 13:00:00,9077,33184728
2018-11-05 14:00:00,9639,39854976
2018-11-05 15:00:00,8791,37845832
2018-11-05 16:00:00,11344,48556552
2018-11-05 17:00:00,10880,46792426
2018-11-05 18:00:00,10008,43888682
2018-11-05 19:00:00,7606,34094792
2018-11-05 20:00:00,7188,32769976
2018-11-05 21:00:00,8864,42638328
2018-11-05 22:00:00,9614,39709720
2018-11-05 23:00:00,9039,36202056
2018-11-06 00:00:00,7736,29180208
2018-11-06 01:00:00,7295,30225568
2018-11-06 02:00:00,9672,29213728
2018-11-06 03:00:00,6691,23967648
2018-11-06 04:00:00,5411,21499344
2018-11-06 05:00:00,4668,19541280
2018-11-06 06:00:00,3926,17173040
2018-11-06 07:00:00,3637,36384654
2018-11-06 08:00:00,3461,55067678
2018-11-06 09:00:00,3063,43754586
2018-11-06 10:00:00,6455,42208418
2018-11-06 11:00:00,5436,33296506
2018-11-06 12:00:00,6453,41092700
2018-11-06 13:00:00,5831,39365038
2018-11-06 14:00:00,5968,40479152
2018-11-06 15:00:00,11667,36708768
2018-11-06 16:00:00,9654,40123764
2018-11-06 17:00:00,5885,29789628
2018-11-06 18:00:00,6065,37157412
2018-11-06 19:00:00,5659,37075932
2018-11-06 20:00:00,4240,28945148
2018-11-06 21:00:00,2575,20244136
2018-11-06 22:00:00,4526,28331648
2018-11-06 23:00:00,4889,29752040
2018-11-07 00:00:00,2015,13516088
2018-11-07 01:00:00,1600,10934856
2018-11-07 02:00:00,1362,10216624
2018-11-07 03:00:00,1197,8714920
2018-11-07 04:00:00,971,7413512
2018-11-07 05:00:00,890,6979392
2018-11-07 06:00:00,806,6273984
2018-11-07 07:00:00,889,6796176
2018-11-07 08:00:00,3274,15013296
2018-11-07 09:00:00,4435,31576184
2018-11-07 10:00:00,4751,25002464
2018-11-07 11:00:00,7515,50092476
2018-11-07 12:00:00,2778,20522052
2018-11-07 13:00:00,4231,35047404
2018-11-07 14:00:00,4373,37099046
2018-11-07 15:00:00,5621,36072446
2018-11-07 16:00:00,4973,33427472
2018-11-07 17:00:00,13407,47169356
2018-11-07 18:00:00,11419,35793480
2018-11-07 19:00:00,6963,29379736
2018-11-07 20:00:00,4703,24747928
2018-11-07 21:00:00,5082,37198756
2018-11-07 22:00:00,5091,32498132
2018-11-07 23:00:00,3550,24353986
2018-11-08 00:00:00,3109,22116976
2018-11-08 01:00:00,3598,21127944
2018-11-08 02:00:00,3387,22121568
2018-11-08 03:00:00,2537,17169716
2018-11-08 04:00:00,2426,16032212
2018-11-08 05:00:00,2442,16743648
2018-11-08 06:00:00,2283,16111792
2018-11-08 07:00:00,2292,16107504
2018-11-08 08:00:00,3068,16874640
2018-11-08 09:00:00,4557,23138192
2018-11-08 10:00:00,2284,16222240
2018-11-08 11:00:00,2250,15993380
2018-11-08 12:00:00,2250,15996452
2018-11-08 13:00:00,2244,15984162
2018-11-08 14:00:00,2232,15948128
2018-11-08 15:00:00,2197,15610720
2018-11-08 16:00:00,2578,18062112
2018-11-08 17:00:00,2841,18470552
2018-11-08 18:00:00,2804,20495680
2018-11-08 19:00:00,6727,43909564
2018-11-08 20:00:00,4392,30197632
2018-11-08 21:00:00,2412,18237750
2018-11-08 22:00:00,5611,37958714
2018-11-08 23:00:00,3228,25265792
2018-11-09 00:00:00,2217,17424288
2018-11-09 01:00:00,1782,14377280
2018-11-09 02:00:00,1468,12935864
2018-11-09 03:00:00,1469,13723704
2018-11-09 04:00:00,1431,12789360
2018-11-09 05:00:00,1368,12234192
2018-11-09 06:00:00,6341,42732696
2018-11-09 07:00:00,2788,20986464
2018-11-09 08:00:00,1352,12223968
2018-11-09 09:00:00,4003,31477312
2018-11-09 10:00:00,4916,40850784
2018-11-09 11:00:00,5558,46922496
2018-11-09 12:00:00,4966,42660288
2018-11-09 13:00:00,5826,58856096
2018-11-09 14:00:00,5574,58044944
2018-11-09 15:00:00,7166,57713210
2018-11-09 16:00:00,6137,55505568
2018-11-09 17:00:00,11233,76750160
2018-11-09 18:00:00,5852,42473460
2018-11-09 19:00:00,4833,41045988
2018-11-09 20:00:00,5020,42968004
2018-11-09 21:00:00,4948,44255756
2018-11-09 22:00:00,4600,40806108
2018-11-09 23:00:00,4149,38496100
2018-11-10 00:00:00,4146,35245228
2018-11-10 01:00:00,3659,31219120
2018-11-10 02:00:00,3237,29881552
2018-11-10 03:00:00,3256,30798032
2018-11-10 04:00:00,3263,31590608
2018-11-10 05:00:00,3193,30772040
2018-11-10 06:00:00,3250,31847876
2018-11-10 07:00:00,3226,31678624
2018-11-10 08:00:00,3218,31924096
2018-11-10 09:00:00,3602,39514084
2018-11-10 10:00:00,3990,46031570
2018-11-10 11:00:00,4022,48615456
2018-11-10 12:00:00,4675,53654816
2018-11-10 13:00:00,4628,48822144
2018-11-10 14:00:00,10445,95515688
2018-11-10 15:00:00,9698,88843520
2018-11-10 16:00:00,8516,89168864
2018-11-10 17:00:00,15122,156998328
2018-11-10 18:00:00,11897,116496352
2018-11-10 19:00:00,10528,106446592
2018-11-10 20:00:00,10773,106378848
2018-11-10 21:00:00,10596,103939168
2018-11-10 22:00:00,10663,104565376
2018-11-10 23:00:00,10583,104762816
2018-11-11 00:00:00,9151,90329984
2018-11-11 01:00:00,8667,84822272
2018-11-11 02:00:00,8554,83988544
2018-11-11 03:00:00,10790,113850048
2018-11-11 04:00:00,8653,88467680
2018-11-11 05:00:00,8443,86315200
2018-11-11 06:00:00,8335,85325248
2018-11-11 07:00:00,8132,82968704
2018-11-11 08:00:00,7895,80053824
2018-11-11 09:00:00,7824,79209728
2018-11-11 10:00:00,7851,78750376
2018-11-11 11:00:00,7730,77521032
2018-11-11 12:00:00,7295,75671572
2018-11-11 13:00:00,7038,74001704
2018-11-11 14:00:00,6838,73494424
2018-11-11 15:00:00,10794,78580276
2018-11-11 16:00:00,10546,75091716
2018-11-11 17:00:00,10044,67463764
2018-11-11 18:00:00,11021,91732948
2018-11-11 19:00:00,9410,93748272
2018-11-11 20:00:00,8847,88960112
2018-11-11 21:00:00,8215,85161360
2018-11-11 22:00:00,11356,84017760
2018-11-11 23:00:00,10755,78186048
2018-11-12 00:00:00,10245,74061248
2018-11-12 01:00:00,9247,69161920
2018-11-12 02:00:00,8160,60852672
2018-11-12 03:00:00,8094,60452800
2018-11-12 04:00:00,7553,60147840
2018-11-12 05:00:00,6258,57586064
2018-11-12 06:00:00,5642,57790736
2018-11-12 07:00:00,5487,57257472
2018-11-12 08:00:00,5545,57580032
2018-11-12 09:00:00,7264,63819904
2018-11-12 10:00:00,7758,79843936
2018-11-12 11:00:00,7397,82138000
2018-11-12 12:00:00,9778,95921906
2018-11-12 13:00:00,9149,86543698
2018-11-12 14:00:00,8918,82291378
2018-11-12 15:00:00,8434,76113138
2018-11-12 16:00:00,8079,70896354
2018-11-12 17:00:00,8055,67356326
2018-11-12 18:00:00,6969,54938846
2018-11-12 19:00:00,5933,40135718
2018-11-12 20:00:00,5391,36597284
2018-11-12 21:00:00,5251,35126114
2018-11-12 22:00:00,5070,35753800
2018-11-12 23:00:00,4449,28930632
2018-11-13 00:00:00,11599,33772872
2018-11-13 01:00:00,9565,42104200
2018-11-13 02:00:00,6777,27516880
2018-11-13 03:00:00,4849,20026000
2018-11-13 04:00:00,4257,18490960
2018-11-13 05:00:00,3772,17181808
2018-11-13 06:00:00,3458,15928976
2018-11-13 07:00:00,3059,13980976
2018-11-13 08:00:00,3769,13643280
2018-11-13 09:00:00,3293,19831620
2018-11-13 10:00:00,3012,19183708
2018-11-13 11:00:00,3117,22150812
2018-11-13 12:00:00,4541,25352556
2018-11-13 13:00:00,6919,45120877
2018-11-13 14:00:00,30094,230377444
2018-11-13 15:00:00,35502,269968764
2018-11-13 16:00:00,17958,132674298
2018-11-13 17:00:00,13249,97534602
2018-11-13 18:00:00,29607,226776440
2018-11-13 19:00:00,23273,177040242
2018-11-13 20:00:00,3383,23492182
2018-11-13 21:00:00,7402,42559692
2018-11-13 22:00:00,3114,17225526
2018-11-13 23:00:00,3925,20128378
2018-11-14 00:00:00,3300,19251310
2018-11-14 01:00:00,3144,19716906
2018-11-14 02:00:00,2908,18558406
2018-11-14 03:00:00,2786,16836126
2018-11-14 04:00:00,2425,11809400
2018-11-14 05:00:00,2299,10659888
2018-11-14 06:00:00,2224,10197190
2018-11-14 07:00:00,1853,10175288
2018-11-14 08:00:00,2823,11295480
2018-11-14 09:00:00,1465,9481100
2018-11-14 10:00:00,1882,12216588
2018-11-14 11:00:00,1869,11657210
2018-11-14 12:00:00,6510,38460414
2018-11-14 13:00:00,10998,55551808
2018-11-14 14:00:00,15717,58304280
2018-11-14 15:00:00,11929,57890272
2018-11-14 16:00:00,10157,55375398
2018-11-14 17:00:00,9614,56224736
2018-11-14 18:00:00,11790,62854944
2018-11-14 19:00:00,41139,327309030
2018-11-14 20:00:00,40279,303737710
2018-11-14 21:00:00,9765,66513138
2018-11-14 22:00:00,9835,92184798
2018-11-14 23:00:00,12591,94318970
2018-11-15 00:00:00,13277,94677552
2018-11-15 01:00:00,10228,101128078
2018-11-15 02:00:00,12839,112712364
2018-11-15 03:00:00,12405,104832580
2018-11-15 04:00:00,11441,88992784
2018-11-15 05:00:00,11125,98851812
2018-11-15 06:00:00,11100,90443920
2018-11-15 07:00:00,10750,78742940
2018-11-15 08:00:00,11141,76184904
2018-11-15 09:00:00,36976,284252588
2018-11-15 10:00:00,27089,205198270
2018-11-15 11:00:00,14510,87263788
2018-11-15 12:00:00,13009,82333244
2018-11-15 13:00:00,11302,73775528
2018-11-15 14:00:00,10951,75742504
2018-11-15 15:00:00,25351,318450000
2018-11-15 16:00:00,16890,228079304
2018-11-15 17:00:00,10450,67051430
2018-11-15 18:00:00,10294,71846358
2018-11-15 19:00:00,9053,62319694
2018-11-15 20:00:00,8143,55687806
2018-11-15 21:00:00,7933,49142246
2018-11-15 22:00:00,6951,41963246
2018-11-15 23:00:00,6555,37082446
2018-11-16 00:00:00,10165,114293928
2018-11-16 01:00:00,10070,113883192
2018-11-16 02:00:00,5748,34941032
2018-11-16 03:00:00,10008,110419352
2018-11-16 04:00:00,9172,108792208
2018-11-16 05:00:00,8454,100588832
2018-11-16 06:00:00,6721,67587472
2018-11-16 07:00:00,4554,27292464
2018-11-16 08:00:00,4694,29144224
2018-11-16 09:00:00,5150,32966224
2018-11-16 10:00:00,4672,30544752
2018-11-16 11:00:00,7844,53191576
2018-11-16 12:00:00,9391,53783336
2018-11-16 13:00:00,11109,50369680
2018-11-16 14:00:00,11209,49902244
2018-11-16 15:00:00,10484,45877492
2018-11-16 16:00:00,12969,71225988
2018-11-16 17:00:00,11977,68801878
2018-11-16 18:00:00,10589,55277632
2018-11-16 19:00:00,8912,42613682
2018-11-16 20:00:00,14901,87124776
2018-11-16 21:00:00,14684,85682024
2018-11-16 22:00:00,12825,83974248
2018-11-16 23:00:00,13279,83762840
2018-11-17 00:00:00,15422,89689384
2018-11-17 01:00:00,13484,84569944
2018-11-17 02:00:00,13154,81861544
2018-11-17 03:00:00,14585,78718760
2018-11-17 04:00:00,12369,75705080
2018-11-17 05:00:00,12113,74920536
2018-11-17 06:00:00,11161,72720840
2018-11-17 07:00:00,11188,71507384
2018-11-17 08:00:00,10998,69855496
2018-11-17 09:00:00,7122,65759832
2018-11-17 10:00:00,7063,64378680
2018-11-17 11:00:00,9004,66164696
2018-11-17 12:00:00,10840,68737008
2018-11-17 13:00:00,10698,68165424
2018-11-17 14:00:00,12527,70129856
2018-11-17 15:00:00,12066,69756716
2018-11-17 16:00:00,14011,89018724
2018-11-17 17:00:00,14221,84659988
2018-11-17 18:00:00,11864,77346932
2018-11-17 19:00:00,11770,68522564
2018-11-17 20:00:00,11473,59314276
2018-11-17 21:00:00,11968,54483556
2018-11-17 22:00:00,11383,49130660
2018-11-17 23:00:00,12282,46132900
2018-11-18 00:00:00,9122,36195982
2018-11-18 01:00:00,3084,26805724
2018-11-18 02:00:00,2718,23975588
2018-11-18 03:00:00,2549,22626868
2018-11-18 04:00:00,2155,21306468
2018-11-18 05:00:00,2090,20719252
2018-11-18 06:00:00,2012,20039972
2018-11-18 07:00:00,1970,19813380
2018-11-18 08:00:00,1736,19153092
2018-11-18 09:00:00,1628,18659348
2018-11-18 10:00:00,2621,21302228
2018-11-18 11:00:00,7973,26409928
2018-11-18 12:00:00,4646,21738968
2018-11-18 13:00:00,4609,21983604
2018-11-18 14:00:00,4748,21047324
2018-11-18 15:00:00,6796,33397968
2018-11-18 16:00:00,6684,32812920
2018-11-18 17:00:00,5031,22808742
2018-11-18 18:00:00,4633,20311892
2018-11-18 19:00:00,4748,21890080
2018-11-18 20:00:00,4605,23034240
2018-11-18 21:00:00,4650,22973856
2018-11-18 22:00:00,7659,25819752
2018-11-18 23:00:00,7152,29385680
2018-11-19 00:00:00,4640,26727528
2018-11-19 01:00:00,9780,27111008
2018-11-19 02:00:00,7313,24291472
2018-11-19 03:00:00,6180,20053472
2018-11-19 04:00:00,3926,16571396
2018-11-19 05:00:00,3597,15569252
2018-11-19 06:00:00,3624,19157412
2018-11-19 07:00:00,3359,15475844
2018-11-19 08:00:00,3356,15900948
2018-11-19 09:00:00,4289,19733780
2018-11-19 10:00:00,4484,24149636
2018-11-19 11:00:00,10127,123690092
2018-11-19 12:00:00,15586,231685841
2018-11-19 13:00:00,11651,142447864
2018-11-19 14:00:00,11235,149841608
2018-11-19 15:00:00,9325,102741696
2018-11-19 16:00:00,8466,96414380
2018-11-19 17:00:00,5777,63627568
2018-11-19 18:00:00,5934,64407989
2018-11-19 19:00:00,6222,67413312
2018-11-19 20:00:00,5850,71866572
2018-11-19 21:00:00,11438,97182458
2018-11-19 22:00:00,10727,85339516
2018-11-19 23:00:00,22069,389043756
2018-11-20 00:00:00,11116,155949520
2018-11-20 01:00:00,6476,60733016
2018-11-20 02:00:00,5882,52042224
2018-11-20 03:00:00,5575,55055016
2018-11-20 04:00:00,4549,46067272
2018-11-20 05:00:00,3893,42133016
2018-11-20 06:00:00,3671,41967432
2018-11-20 07:00:00,3576,42002632
2018-11-20 08:00:00,3633,41817944
2018-11-20 09:00:00,4259,39082520
2018-11-20 10:00:00,4390,36852248
2018-11-20 11:00:00,4051,39705704
2018-11-20 12:00:00,7699,65868456
2018-11-20 13:00:00,6238,46995688
2018-11-20 14:00:00,4719,38398440
2018-11-20 15:00:00,11356,46855714
2018-11-20 16:00:00,12936,66810820
2018-11-20 17:00:00,8603,53761688
2018-11-20 18:00:00,7081,67456936
2018-11-20 19:00:00,2646,28965992
2018-11-20 20:00:00,2328,28228872
2018-11-20 21:00:00,4169,41079048
2018-11-20 22:00:00,3030,29548208
2018-11-20 23:00:00,2417,23021024
2018-11-21 00:00:00,2127,20521532
2018-11-21 01:00:00,1845,18690924
2018-11-21 02:00:00,1740,18116092
2018-11-21 03:00:00,1604,17353020
2018-11-21 04:00:00,2246,17658940
2018-11-21 05:00:00,2191,17223096
2018-11-21 06:00:00,2161,17101944
2018-11-21 07:00:00,1667,17237256
2018-11-21 08:00:00,1996,42873312
2018-11-21 09:00:00,4295,21120680
2018-11-21 10:00:00,2482,23258432
2018-11-21 11:00:00,2658,39274916
2018-11-21 12:00:00,2878,28253576
2018-11-21 13:00:00,3001,19538684
2018-11-21 14:00:00,6463,33051220
2018-11-21 15:00:00,7528,43615864
2018-11-21 16:00:00,7696,40081548
2018-11-21 17:00:00,17436,98771452
2018-11-21 18:00:00,16314,88348008
2018-11-21 19:00:00,8769,27278164
2018-11-21 20:00:00,8648,26236424
2018-11-21 21:00:00,10783,27280676
2018-11-21 22:00:00,12158,29519300
2018-11-21 23:00:00,13314,29621316
2018-11-22 00:00:00,18289,34294108
2018-11-22 01:00:00,16237,33628524
2018-11-22 02:00:00,12705,29198780
2018-11-22 03:00:00,10308,26271480
2018-11-22 04:00:00,8804,24656536
2018-11-22 05:00:00,7430,22611112
2018-11-22 06:00:00,6800,21683368
2018-11-22 07:00:00,6286,21170776
2018-11-22 08:00:00,5790,20644968
2018-11-22 09:00:00,8579,36667408
2018-11-22 10:00:00,7936,28730576
2018-11-22 11:00:00,6920,26166952
2018-11-22 12:00:00,7344,29774608
2018-11-22 13:00:00,4449,25251464
2018-11-22 14:00:00,5963,25055080
2018-11-22 15:00:00,5632,25588688
2018-11-22 16:00:00,5798,24700064
2018-11-22 17:00:00,2869,20280350
2018-11-22 18:00:00,5008,21138630
2018-11-22 19:00:00,4990,21283384
2018-11-22 20:00:00,5115,23651840
2018-11-22 21:00:00,4874,21288944
2018-11-22 22:00:00,4842,22360144
2018-11-22 23:00:00,4923,22529264
2018-11-23 00:00:00,4759,22795696
2018-11-23 01:00:00,4710,22560080
2018-11-23 02:00:00,2512,42361472
2018-11-23 03:00:00,4904,53608912
2018-11-23 04:00:00,2274,47887168
2018-11-23 05:00:00,4729,45211776
2018-11-23 06:00:00,4536,33632400
2018-11-23 07:00:00,4495,26384112
2018-11-23 08:00:00,4489,21524672
2018-11-23 09:00:00,5331,23867936
2018-11-23 10:00:00,4241,21002016
2018-11-23 11:00:00,4654,34861600
2018-11-23 12:00:00,4468,27730208
2018-11-23 13:00:00,4631,29175040
2018-11-23 14:00:00,4504,27021584
2018-11-23 15:00:00,4557,24072320
2018-11-23 16:00:00,4304,20803840
2018-11-23 17:00:00,4046,18697616
2018-11-23 18:00:00,3890,17592064
2018-11-23 19:00:00,3866,17771536
2018-11-23 20:00:00,3901,19156560
2018-11-23 21:00:00,6162,31223488
2018-11-23 22:00:00,5901,29442384
2018-11-23 23:00:00,4852,22832960
2018-11-24 00:00:00,4164,18305664
2018-11-24 01:00:00,4048,18912944
2018-11-24 02:00:00,3999,18033632
2018-11-24 03:00:00,3961,17578288
2018-11-24 04:00:00,6031,19536464
2018-11-24 05:00:00,5970,18701504
2018-11-24 06:00:00,3934,16502096
2018-11-24 07:00:00,3783,16551248
2018-11-24 08:00:00,5727,18463888
2018-11-24 09:00:00,5050,18457360
2018-11-24 10:00:00,6031,41926560
2018-11-24 11:00:00,9994,73170976
2018-11-24 12:00:00,7132,40635168
2018-11-24 13:00:00,6746,29552800
2018-11-24 14:00:00,4692,24917488
2018-11-24 15:00:00,5534,23040232
2018-11-24 16:00:00,5245,18854212
2018-11-24 17:00:00,5085,18516256
2018-11-24 18:00:00,3517,17538080
2018-11-24 19:00:00,5011,17985104
2018-11-24 20:00:00,4995,16605328
2018-11-24 21:00:00,7170,20954432
2018-11-24 22:00:00,10809,45133888
2018-11-24 23:00:00,8802,42599024
2018-11-25 00:00:00,8327,32379616
2018-11-25 01:00:00,7047,23400992
2018-11-25 02:00:00,7394,21444128
2018-11-25 03:00:00,6818,19391904
2018-11-25 04:00:00,8649,21687840
2018-11-25 05:00:00,9651,22246944
2018-11-25 06:00:00,9934,28313120
2018-11-25 07:00:00,9923,26697632
2018-11-25 08:00:00,9511,38644496
2018-11-25 09:00:00,7927,37919520
2018-11-25 10:00:00,2935,32836448
2018-11-25 11:00:00,5728,35368192
2018-11-25 12:00:00,5496,32571008
2018-11-25 13:00:00,5275,40035328
2018-11-25 14:00:00,4657,37101328
2018-11-25 15:00:00,3963,34907520
2018-11-25 16:00:00,3737,34246528
2018-11-25 17:00:00,3342,29038720
2018-11-25 18:00:00,4767,28993520
2018-11-25 19:00:00,9529,32149280
2018-11-25 20:00:00,9559,30154208
2018-11-25 21:00:00,3122,25385344
2018-11-25 22:00:00,3471,27061632
2018-11-25 23:00:00,14969,39572016
2018-11-26 00:00:00,9547,29832240
2018-11-26 01:00:00,12680,31813440
2018-11-26 02:00:00,5838,27928800
2018-11-26 03:00:00,4481,26498720
2018-11-26 04:00:00,3406,25714400
2018-11-26 05:00:00,2493,23394272
2018-11-26 06:00:00,2349,22716832
2018-11-26 07:00:00,2296,22710432
2018-11-26 08:00:00,3266,23854816
2018-11-26 09:00:00,3979,25169655
2018-11-26 10:00:00,4867,29034415
2018-11-26 11:00:00,4525,29544368
2018-11-26 12:00:00,11545,41259280
2018-11-26 13:00:00,35439,96265928
2018-11-26 14:00:00,3708,30504984
2018-11-26 15:00:00,3328,24253584
2018-11-26 16:00:00,3143,20511220
2018-11-26 17:00:00,22132,59493776
2018-11-26 18:00:00,19541,54512768
2018-11-26 19:00:00,7476,27705521
2018-11-26 20:00:00,3401,23658080
2018-11-26 21:00:00,8638,32010528
2018-11-26 22:00:00,2517,26121680
2018-11-26 23:00:00,3685,28964960
2018-11-27 00:00:00,9873,31617152
2018-11-27 01:00:00,3884,22085360
2018-11-27 02:00:00,2382,20052448
2018-11-27 03:00:00,7667,24835648
2018-11-27 04:00:00,1959,17609840
2018-11-27 05:00:00,1808,16853408
2018-11-27 06:00:00,7421,22141264
2018-11-27 07:00:00,3697,18260864
2018-11-27 08:00:00,2869,17134625
2018-11-27 09:00:00,8551,24910012
2018-11-27 10:00:00,5350,22927796
2018-11-27 11:00:00,4146,23746150
2018-11-27 12:00:00,21291,51323894
2018-11-27 13:00:00,12179,38706224
2018-11-27 14:00:00,16988,47026864
2018-11-27 15:00:00,12674,98047264
2018-11-27 16:00:00,26583,174007416
2018-11-27 17:00:00,16318,109644608
2018-11-27 18:00:00,8172,82153872
2018-11-27 19:00:00,12633,105171376
2018-11-27 20:00:00,9324,78736064
2018-11-27 21:00:00,6291,65091056
2018-11-27 22:00:00,15395,72283408
2018-11-27 23:00:00,8624,49433544
2018-11-28 00:00:00,6813,39458112
2018-11-28 01:00:00,11492,46279784
2018-11-28 02:00:00,5072,33868184
2018-11-28 03:00:00,10218,41379656
2018-11-28 04:00:00,4925,41110720
2018-11-28 05:00:00,9745,38408272
2018-11-28 06:00:00,4295,28685384
2018-11-28 07:00:00,9339,33976080
2018-11-28 08:00:00,5729,31514720
2018-11-28 09:00:00,5202,32298320
2018-11-28 10:00:00,21371,122300332
2018-11-28 11:00:00,12686,97502960
2018-11-28 12:00:00,10999,50501368
2018-11-28 13:00:00,6648,46611960
2018-11-28 14:00:00,5698,39997536
2018-11-28 15:00:00,10313,41962992
2018-11-28 16:00:00,5177,35389784
2018-11-28 17:00:00,4720,36084800
2018-11-28 18:00:00,19873,121243968
2018-11-28 19:00:00,17079,115144888
2018-11-28 20:00:00,6503,47495348
2018-11-28 21:00:00,9046,37582084
2018-11-28 22:00:00,3467,28856140
2018-11-28 23:00:00,8221,32291268
2018-11-29 00:00:00,7319,49295732
2018-11-29 01:00:00,10475,37793252
2018-11-29 02:00:00,3801,26591572
2018-11-29 03:00:00,7867,29079924
2018-11-29 04:00:00,2795,23519036
2018-11-29 05:00:00,7587,28321092
2018-11-29 06:00:00,2656,23024628
2018-11-29 07:00:00,7443,27457780
2018-11-29 08:00:00,2848,28616996
2018-11-29 09:00:00,8414,35888062
2018-11-29 10:00:00,3409,33876070
2018-11-29 11:00:00,16029,101889643
2018-11-29 12:00:00,17212,109561208
2018-11-29 13:00:00,10692,91400428
2018-11-29 14:00:00,16750,109762548
2018-11-29 15:00:00,36787,266366696
2018-11-29 16:00:00,45229,316288220
2018-11-29 17:00:00,41677,287250835
2018-11-29 18:00:00,20310,123946188
2018-11-29 19:00:00,9623,49607034
2018-11-29 20:00:00,12279,53936784
2018-11-29 21:00:00,7545,48985136
2018-11-29 22:00:00,10465,52139496
2018-11-29 23:00:00,5730,47682480
2018-11-30 00:00:00,9945,55258912
2018-11-30 01:00:00,4925,48310256
2018-11-30 02:00:00,8571,49552816
2018-11-30 03:00:00,4015,44057296
2018-11-30 04:00:00,8514,47111488
2018-11-30 05:00:00,8828,48516368
2018-11-30 06:00:00,7154,46479600
2018-11-30 07:00:00,8692,47552512
2018-11-30 08:00:00,9129,50698752
2018-11-30 09:00:00,9301,56772304
2018-11-30 10:00:00,13092,62886248
2018-11-30 11:00:00,8324,54705754
2018-11-30 12:00:00,13892,52201722
2018-11-30 13:00:00,8444,44197722
2018-11-30 14:00:00,13336,51146746
2018-11-30 15:00:00,13122,78330122
2018-11-30 16:00:00,15731,91259058
2018-11-30 17:00:00,8337,62284434
2018-11-30 18:00:00,10563,59195298
2018-11-30 19:00:00,6301,54124770
2018-11-30 20:00:00,9757,55676554
2018-11-30 21:00:00,5794,51077690
2018-11-30 22:00:00,9790,55042770
2018-11-30 23:00:00,5499,50443082
2018-12-01 00:00:00,5326,49912258
2018-12-01 01:00:00,9115,53476823
2018-12-01 02:00:00,5838,49416679
2018-12-01 03:00:00,8695,52227175
2018-12-01 04:00:00,8592,51651055
2018-12-01 05:00:00,6089,46056759
2018-12-01 06:00:00,7799,48141743
2018-12-01 07:00:00,7706,46093679
2018-12-01 08:00:00,7699,45701911
2018-12-01 09:00:00,7689,45676852
2018-12-01 10:00:00,15552,109213836
2018-12-01 11:00:00,11982,107067284
2018-12-01 12:00:00,18481,120140012
2018-12-01 13:00:00,12987,102476332
2018-12-01 14:00:00,15907,101666577
2018-12-01 15:00:00,19103,105906945
2018-12-01 16:00:00,18285,100930801
2018-12-01 17:00:00,15456,90121806
2018-12-01 18:00:00,13478,69643838
2018-12-01 19:00:00,10129,60760291
2018-12-01 20:00:00,9868,60967491
2018-12-01 21:00:00,8890,54383816
2018-12-01 22:00:00,8289,50377008
2018-12-01 23:00:00,7783,46251368
2018-12-02 00:00:00,7365,43138472
2018-12-02 01:00:00,6865,41305064
2018-12-02 02:00:00,8538,44780360
2018-12-02 03:00:00,10167,47560520
2018-12-02 04:00:00,10306,47963976
2018-12-02 05:00:00,7367,44321160
2018-12-02 06:00:00,9057,40408776
2018-12-02 07:00:00,8494,36861120
2018-12-02 08:00:00,8215,35404624
2018-12-02 09:00:00,9536,36082272
2018-12-02 10:00:00,7813,33501616
2018-12-02 11:00:00,11329,37017088
2018-12-02 12:00:00,11089,36557062
2018-12-02 13:00:00,16046,45913462
2018-12-02 14:00:00,14821,45638342
2018-12-02 15:00:00,11758,41096678
2018-12-02 16:00:00,11669,37498998
2018-12-02 17:00:00,7479,31588438
2018-12-02 18:00:00,8906,40781846
2018-12-02 19:00:00,9429,47436662
2018-12-02 20:00:00,8763,55937734
2018-12-02 21:00:00,10234,45685638
2018-12-02 22:00:00,14465,65464774
2018-12-02 23:00:00,11308,54227870
2018-12-03 00:00:00,11693,56054598
2018-12-03 01:00:00,9797,50546038
2018-12-03 02:00:00,9057,49222534
2018-12-03 03:00:00,9596,57127750
2018-12-03 04:00:00,8798,50902950
2018-12-03 05:00:00,7247,48988070
2018-12-03 06:00:00,8070,50083748
2018-12-03 07:00:00,5797,36605346
2018-12-03 08:00:00,5976,48032912
2018-12-03 09:00:00,6229,51336328
2018-12-03 10:00:00,6424,50502622
2018-12-03 11:00:00,6386,49255400
2018-12-03 12:00:00,6535,48675876
2018-12-03 13:00:00,4837,45494932
2018-12-03 14:00:00,10274,48908208
2018-12-03 15:00:00,12693,48852548
2018-12-03 16:00:00,9930,43582256
2018-12-03 17:00:00,8849,39048900
2018-12-03 18:00:00,8662,41484132
2018-12-03 19:00:00,8060,40449788
2018-12-03 20:00:00,7315,38253876
2018-12-03 21:00:00,8840,46341988
2018-12-03 22:00:00,8407,44688668
2018-12-03 23:00:00,9820,46406932
2018-12-04 00:00:00,11052,46265356
2018-12-04 01:00:00,10839,46169772
2018-12-04 02:00:00,11959,44787028
2018-12-04 03:00:00,12658,55242652
2018-12-04 04:00:00,13487,62967692
2018-12-04 05:00:00,12343,54998940
2018-12-04 06:00:00,7699,47974616
2018-12-04 07:00:00,4280,41588944
2018-12-04 08:00:00,2956,29039008
2018-12-04 09:00:00,3103,30514952
2018-12-04 10:00:00,3772,32040820
2018-12-04 11:00:00,9313,36199876
2018-12-04 12:00:00,8827,37467644
2018-12-04 13:00:00,7686,36279704
2018-12-04 14:00:00,6731,34977864
2018-12-04 15:00:00,6925,51654264
2018-12-04 16:00:00,7810,52155380
2018-12-04 17:00:00,6310,47434712
2018-12-04 18:00:00,5731,45164840
2018-12-04 19:00:00,5041,40708200
2018-12-04 20:00:00,4493,39403080
2018-12-04 21:00:00,4289,36204728
2018-12-04 22:00:00,5223,48898504
2018-12-04 23:00:00,5819,42868272
2018-12-05 00:00:00,4236,31255344
2018-12-05 01:00:00,3333,28969824
2018-12-05 02:00:00,3201,26913568
2018-12-05 03:00:00,2946,26460160
2018-12-05 04:00:00,2818,25681568
2018-12-05 05:00:00,2664,24978912
2018-12-05 06:00:00,2547,24240184
2018-12-05 07:00:00,2430,23948816
2018-12-05 08:00:00,2436,24034792
2018-12-05 09:00:00,3205,27133680
2018-12-05 10:00:00,3436,28539864
2018-12-05 11:00:00,3309,27618424
2018-12-05 12:00:00,2838,26682520
2018-12-05 13:00:00,2654,26345178
2018-12-05 14:00:00,4478,32472236
2018-12-05 15:00:00,9356,32264522
2018-12-05 16:00:00,9616,48910562
2018-12-05 17:00:00,9468,49521055
2018-12-05 18:00:00,6902,48295448
2018-12-05 19:00:00,6579,47502706
2018-12-05 20:00:00,5991,43441186
2018-12-05 21:00:00,5768,43290146
2018-12-05 22:00:00,5462,42966962
2018-12-05 23:00:00,4995,43563622
2018-12-06 00:00:00,4575,41557430
2018-12-06 01:00:00,4478,42342322
2018-12-06 02:00:00,5109,74487562
2018-12-06 03:00:00,5891,63813962
2018-12-06 04:00:00,4573,59657650
2018-12-06 05:00:00,4066,55137714
2018-12-06 06:00:00,4134,69073426
2018-12-06 07:00:00,3890,52683586
2018-12-06 08:00:00,3849,51690386
2018-12-06 09:00:00,4479,51696690
2018-12-06 10:00:00,6365,65882778
2018-12-06 11:00:00,6628,62839570
2018-12-06 12:00:00,10464,66389702
2018-12-06 13:00:00,10019,66288454
2018-12-06 14:00:00,9386,67058662
2018-12-06 15:00:00,8771,64698738
2018-12-06 16:00:00,9234,60320761
2018-12-06 17:00:00,8273,54225118
2018-12-06 18:00:00,7651,50824070
2018-12-06 19:00:00,6936,47581258
2018-12-06 20:00:00,5846,40353142
2018-12-06 21:00:00,5659,39998366
2018-12-06 22:00:00,5024,36774762
2018-12-06 23:00:00,8390,36907486
2018-12-07 00:00:00,5494,28034934
2018-12-07 01:00:00,5074,25861186
2018-12-07 02:00:00,4801,25822778
2018-12-07 03:00:00,4494,25452514
2018-12-07 04:00:00,3882,20570726
2018-12-07 05:00:00,3629,19460830
2018-12-07 06:00:00,3501,18853186
2018-12-07 07:00:00,3139,19303592
2018-12-07 08:00:00,3226,20568256
2018-12-07 09:00:00,3790,26058644
2018-12-07 10:00:00,4002,26312992
2018-12-07 11:00:00,4735,42179044
2018-12-07 12:00:00,4793,45429284
2018-12-07 13:00:00,5107,70105348
2018-12-07 14:00:00,4232,34905776
2018-12-07 15:00:00,3628,37328432
2018-12-07 16:00:00,3548,36042576
2018-12-07 17:00:00,3857,38667620
2018-12-07 18:00:00,3448,31889300
2018-12-07 19:00:00,3520,31766196
2018-12-07 20:00:00,3787,33154740
2018-12-07 21:00:00,3083,25552548
2018-12-07 22:00:00,2850,23522980
2018-12-07 23:00:00,2705,25836276
2018-12-08 00:00:00,2703,25760404
2018-12-08 01:00:00,2499,26730580
2018-12-08 02:00:00,2337,29408220
2018-12-08 03:00:00,2367,30714028
2018-12-08 04:00:00,2318,33387948
2018-12-08 05:00:00,2218,33777068
2018-12-08 06:00:00,2127,32307372
2018-12-08 07:00:00,2075,30414444
2018-12-08 08:00:00,5961,39126956
2018-12-08 09:00:00,4614,29390828
2018-12-08 10:00:00,2918,22904956
2018-12-08 11:00:00,2128,20614018
2018-12-08 12:00:00,1852,20948930
2018-12-08 13:00:00,1797,23055454
2018-12-08 14:00:00,1748,22756734
2018-12-08 15:00:00,1751,22996422
2018-12-08 16:00:00,1719,23182526
2018-12-08 17:00:00,1789,25324966
2018-12-08 18:00:00,1803,25173622
2018-12-08 19:00:00,1651,21437734
2018-12-08 20:00:00,1550,18008022
2018-12-08 21:00:00,1451,15246438
2018-12-08 22:00:00,1434,13939158
2018-12-08 23:00:00,2058,15157222
2018-12-09 00:00:00,1893,13651542
2018-12-09 01:00:00,1754,11586118
2018-12-09 02:00:00,1525,9960550
2018-12-09 03:00:00,1306,8747014
2018-12-09 04:00:00,1192,8395974
2018-12-09 05:00:00,1107,8060150
2018-12-09 06:00:00,1133,11491238
2018-12-09 07:00:00,1089,11538306
2018-12-09 08:00:00,4767,19087010
2018-12-09 09:00:00,12450,114019250
2018-12-09 10:00:00,7640,69590914
2018-12-09 11:00:00,5873,57762210
2018-12-09 12:00:00,4196,43076434
2018-12-09 13:00:00,1911,13406386
2018-12-09 14:00:00,1554,11133522
2018-12-09 15:00:00,1337,9395426
2018-12-09 16:00:00,1444,12374822
2018-12-09 17:00:00,1714,12911686
2018-12-09 18:00:00,1527,10996118
2018-12-09 19:00:00,1598,12654102
2018-12-09 20:00:00,2458,21300356
2018-12-09 21:00:00,1806,12626868
2018-12-09 22:00:00,1669,11699444
2018-12-09 23:00:00,1503,9947092
2018-12-10 00:00:00,5245,14494484
2018-12-10 01:00:00,4716,13688532
2018-12-10 02:00:00,3302,10269220
2018-12-10 03:00:00,3105,9811556
2018-12-10 04:00:00,2729,8477716
2018-12-10 05:00:00,2500,8119012
2018-12-10 06:00:00,2309,7997172
2018-12-10 07:00:00,2111,7712564
2018-12-10 08:00:00,2292,8734740
2018-12-10 09:00:00,2472,9553468
2018-12-10 10:00:00,4644,38455628
2018-12-10 11:00:00,9777,117506890
2018-12-10 12:00:00,13385,99278976
2018-12-10 13:00:00,8617,94094256
2018-12-10 14:00:00,8538,75186952
2018-12-10 15:00:00,6699,46112592
2018-12-10 16:00:00,5441,24405732
2018-12-10 17:00:00,4655,17556312
2018-12-10 18:00:00,4679,19446528
2018-12-10 19:00:00,4427,18456624
2018-12-10 20:00:00,3906,13468820
2018-12-10 21:00:00,3884,13360596
2018-12-10 22:00:00,3680,12794948
2018-12-10 23:00:00,4758,17379304
2018-12-11 00:00:00,4308,13245016
2018-12-11 01:00:00,7564,17377144
2018-12-11 02:00:00,7004,16162360
2018-12-11 03:00:00,6387,14261592
2018-12-11 04:00:00,6043,13143032
2018-12-11 05:00:00,5654,11571720
2018-12-11 06:00:00,5310,10884616
2018-12-11 07:00:00,4987,10250992
2018-12-11 08:00:00,4375,9494168
2018-12-11 09:00:00,4454,11840040
2018-12-11 10:00:00,4447,14805062
2018-12-11 11:00:00,14541,137847322
2018-12-11 12:00:00,14406,136362920
2018-12-11 13:00:00,14137,130974512
2018-12-11 14:00:00,13690,130311902
2018-12-11 15:00:00,12778,122702495
2018-12-11 16:00:00,11141,105151840
2018-12-11 17:00:00,10014,89808856
2018-12-11 18:00:00,6889,53472336
2018-12-11 19:00:00,5920,22244768
2018-12-11 20:00:00,5673,17374248
2018-12-11 21:00:00,4959,12917352
2018-12-11 22:00:00,5678,12067312
2018-12-11 23:00:00,5177,10093828
2018-12-12 00:00:00,4865,13360248
2018-12-12 01:00:00,4834,20639244
2018-12-12 02:00:00,4698,19326480
2018-12-12 03:00:00,4412,15353952
2018-12-12 04:00:00,4293,11611840
2018-12-12 05:00:00,4201,9310400
2018-12-12 06:00:00,4166,12757440
2018-12-12 07:00:00,4295,24188320
2018-12-12 08:00:00,4443,17655424
2018-12-12 09:00:00,5827,14217640
2018-12-12 10:00:00,6438,17269432
2018-12-12 11:00:00,5753,13768952
2018-12-12 12:00:00,5305,15362756
2018-12-12 13:00:00,5812,16551316
2018-12-12 14:00:00,8113,21577964
2018-12-12 15:00:00,7829,20993268
2018-12-12 16:00:00,8030,30403056
2018-12-12 17:00:00,7798,44532736
2018-12-12 18:00:00,7221,34628688
2018-12-12 19:00:00,6975,32113632
2018-12-12 20:00:00,7433,35884404
2018-12-12 21:00:00,8349,46473260
2018-12-12 22:00:00,8003,51893941
2018-12-12 23:00:00,6343,41551321
2018-12-13 00:00:00,5134,32167152
2018-12-13 01:00:00,4589,29722032
2018-12-13 02:00:00,4675,28627576
2018-12-13 03:00:00,5459,31559908
2018-12-13 04:00:00,4835,26309528
2018-12-13 05:00:00,4450,22897192
2018-12-13 06:00:00,4323,21579664
2018-12-13 07:00:00,4326,18178140
2018-12-13 08:00:00,4251,19717776
2018-12-13 09:00:00,4315,27645972
2018-12-13 10:00:00,5693,27952476
2018-12-13 11:00:00,5006,26178144
2018-12-13 12:00:00,4288,22167860
2018-12-13 13:00:00,3769,23658076
2018-12-13 14:00:00,3726,22586512
2018-12-13 15:00:00,12796,128585072
2018-12-13 16:00:00,13822,134034892
2018-12-13 17:00:00,3471,14856372
2018-12-13 18:00:00,2922,13855452
2018-12-13 19:00:00,3572,22918016
2018-12-13 20:00:00,3643,25439128
2018-12-13 21:00:00,3869,30222856
2018-12-13 22:00:00,3118,17271236
2018-12-13 23:00:00,4446,31504176
2018-12-14 00:00:00,4300,30069724
2018-12-14 01:00:00,3779,23168456
2018-12-14 02:00:00,2942,18130796
2018-12-14 03:00:00,3933,18652124
2018-12-14 04:00:00,3872,18036272
2018-12-14 05:00:00,2558,13648696
2018-12-14 06:00:00,2281,9853696
2018-12-14 07:00:00,2130,8407232
2018-12-14 08:00:00,2073,7426948
2018-12-14 09:00:00,2239,7742832
2018-12-14 10:00:00,2950,12777928
2018-12-14 11:00:00,2804,16855424
2018-12-14 12:00:00,3259,14985573
2018-12-14 13:00:00,17063,31348036
2018-12-14 14:00:00,13993,31564740
2018-12-14 15:00:00,12592,30216208
2018-12-14 16:00:00,10761,24957876
2018-12-14 17:00:00,10167,42213088
2018-12-14 18:00:00,9773,46356768
2018-12-14 19:00:00,8615,38843656
2018-12-14 20:00:00,8402,42274560
2018-12-14 21:00:00,7985,39110472
2018-12-14 22:00:00,7588,36894064
2018-12-14 23:00:00,10646,90649416
2018-12-15 00:00:00,6701,31956488
2018-12-15 01:00:00,6150,30675064
2018-12-15 02:00:00,4230,26170392
2018-12-15 03:00:00,4370,22922480
2018-12-15 04:00:00,4225,21204400
2018-12-15 05:00:00,3960,15954544
2018-12-15 06:00:00,4040,17118096
2018-12-15 07:00:00,3961,17400720
2018-12-15 08:00:00,3821,17429392
2018-12-15 09:00:00,3677,18356160
2018-12-15 10:00:00,3478,18151328
2018-12-15 11:00:00,3962,18120736
2018-12-15 12:00:00,4497,28358240
2018-12-15 13:00:00,3878,16986096
2018-12-15 14:00:00,3194,15820368
2018-12-15 15:00:00,2670,14060736
2018-12-15 16:00:00,2625,13278528
2018-12-15 17:00:00,3735,15611632
2018-12-15 18:00:00,2595,12513624
2018-12-15 19:00:00,2466,11149876
2018-12-15 20:00:00,2337,10017476
2018-12-15 21:00:00,2287,8713252
2018-12-15 22:00:00,2596,13441188
2018-12-15 23:00:00,2451,11097732
2018-12-16 00:00:00,2243,8285924
2018-12-16 01:00:00,3643,9409156
2018-12-16 02:00:00,3468,7285316
2018-12-16 03:00:00,4407,15063620
2018-12-16 04:00:00,3279,6950180
2018-12-16 05:00:00,3031,6282532
2018-12-16 06:00:00,3008,6233380
2018-12-16 07:00:00,3072,6860068
2018-12-16 08:00:00,2971,7287956
2018-12-16 09:00:00,2921,7121740
2018-12-16 10:00:00,2768,6287572
2018-12-16 11:00:00,7007,50301140
2018-12-16 12:00:00,6994,50540756
2018-12-16 13:00:00,7339,51554676
2018-12-16 14:00:00,11505,95560140
2018-12-16 15:00:00,12416,96670012
2018-12-16 16:00:00,12368,96855540
2018-12-16 17:00:00,12341,105785044
2018-12-16 18:00:00,12159,106388228
2018-12-16 19:00:00,11545,92457476
2018-12-16 20:00:00,11226,89910644
2018-12-16 21:00:00,11244,93778868
2018-12-16 22:00:00,10886,87630836
2018-12-16 23:00:00,10834,89553684
2018-12-17 00:00:00,11760,104794452
2018-12-17 01:00:00,10926,93988116
2018-12-17 02:00:00,10319,85396628
2018-12-17 03:00:00,10307,85396484
2018-12-17 04:00:00,10054,83236888
2018-12-17 05:00:00,9960,82591384
2018-12-17 06:00:00,9818,81850008
2018-12-17 07:00:00,9678,81399448
2018-12-17 08:00:00,9625,81039020
2018-12-17 09:00:00,10096,84608332
2018-12-17 10:00:00,10852,86888352
2018-12-17 11:00:00,11761,104813208
2018-12-17 12:00:00,9783,79940712
2018-12-17 13:00:00,9171,74293680
2018-12-17 14:00:00,7954,58924528
2018-12-17 15:00:00,7703,51675560
2018-12-17 16:00:00,6622,41626152
2018-12-17 17:00:00,5648,31085680
2018-12-17 18:00:00,4634,35351604
2018-12-17 19:00:00,8522,67143352
2018-12-17 20:00:00,8422,66839752
2018-12-17 21:00:00,7926,62912532
2018-12-17 22:00:00,7465,60591820
2018-12-17 23:00:00,7180,56194292
2018-12-18 00:00:00,7393,60735928
2018-12-18 01:00:00,7842,68720056
2018-12-18 02:00:00,7028,55961848
2018-12-18 03:00:00,6818,52724116
2018-12-18 04:00:00,6767,52295752
2018-12-18 05:00:00,6702,51703880
2018-12-18 06:00:00,6638,50739508
2018-12-18 07:00:00,6527,49615892
2018-12-18 08:00:00,7498,62059152
2018-12-18 09:00:00,8240,57974580
2018-12-18 10:00:00,8146,53379920
2018-12-18 11:00:00,9930,62046872
2018-12-18 12:00:00,10177,60911160
2018-12-18 13:00:00,9255,55109032
2018-12-18 14:00:00,10253,60452072
2018-12-18 15:00:00,10220,69356912
2018-12-18 16:00:00,10555,88601296
2018-12-18 17:00:00,9654,64523156
2018-12-18 18:00:00,8994,62445648
2018-12-18 19:00:00,8454,59079936
2018-12-18 20:00:00,8809,59912400
2018-12-18 21:00:00,7584,49455944
2018-12-18 22:00:00,6278,38226832
2018-12-18 23:00:00,5440,31591984
2018-12-19 00:00:00,5087,28127168
2018-12-19 01:00:00,4952,27580360
2018-12-19 02:00:00,4628,26599232
2018-12-19 03:00:00,4097,24182592
2018-12-19 04:00:00,3302,19264064
2018-12-19 05:00:00,3104,16103456
2018-12-19 06:00:00,3037,15605792
2018-12-19 07:00:00,2912,14096480
2018-12-19 08:00:00,3075,16008384
2018-12-19 09:00:00,3483,13678688
2018-12-19 10:00:00,7154,53619432
2018-12-19 11:00:00,8081,64740424
2018-12-19 12:00:00,7449,56125348
2018-12-19 13:00:00,7834,60195684
2018-12-19 14:00:00,8196,72234464
2018-12-19 15:00:00,8347,82626800
2018-12-19 16:00:00,7877,62693576
2018-12-19 17:00:00,8232,63073244
2018-12-19 18:00:00,7330,60082848
2018-12-19 19:00:00,6930,58930896
2018-12-19 20:00:00,6814,57975744
2018-12-19 21:00:00,6754,58939280
2018-12-19 22:00:00,6643,57830368
2018-12-19 23:00:00,6829,57495884
2018-12-20 00:00:00,6518,56081762
2018-12-20 01:00:00,6381,55807380
2018-12-20 02:00:00,6222,54798348
2018-12-20 03:00:00,6180,54127564
2018-12-20 04:00:00,6179,54315148
2018-12-20 05:00:00,6175,54212748
2018-12-20 06:00:00,6064,53764236
2018-12-20 07:00:00,5984,53053396
2018-12-20 08:00:00,6786,52966932
2018-12-20 09:00:00,7400,53364564
2018-12-20 10:00:00,9387,56796176
2018-12-20 11:00:00,9554,67453710
2018-12-20 12:00:00,8319,56894260
2018-12-20 13:00:00,8402,63244108
2018-12-20 14:00:00,7978,60863284
2018-12-20 15:00:00,8858,40094516
2018-12-20 16:00:00,6439,36136396
2018-12-20 17:00:00,7037,40295872
2018-12-20 18:00:00,6421,41574712
2018-12-20 19:00:00,4932,32088128
2018-12-20 20:00:00,4275,31708740
2018-12-20 21:00:00,4226,36919908
2018-12-20 22:00:00,3460,30222196
2018-12-20 23:00:00,4978,59275828
2018-12-21 00:00:00,6824,90588500
2018-12-21 01:00:00,3363,34698420
2018-12-21 02:00:00,2585,23930292
2018-12-21 03:00:00,2506,21007796
2018-12-21 04:00:00,2324,19379252
2018-12-21 05:00:00,2219,17800908
2018-12-21 06:00:00,2211,17041230
2018-12-21 07:00:00,2160,15810398
2018-12-21 08:00:00,2182,15008934
2018-12-21 09:00:00,7506,61495710
2018-12-21 10:00:00,7937,66184438
2018-12-21 11:00:00,8959,64438414
2018-12-21 12:00:00,9987,90842594
2018-12-21 13:00:00,10087,99614582
2018-12-21 14:00:00,9924,91914118
2018-12-21 15:00:00,13217,118804846
2018-12-21 16:00:00,14058,106870118
2018-12-21 17:00:00,13386,113995382
2018-12-21 18:00:00,11068,80694710
2018-12-21 19:00:00,9631,72835054
2018-12-21 20:00:00,7245,57189202
2018-12-21 21:00:00,6867,57691218
2018-12-21 22:00:00,6577,55909394
2018-12-21 23:00:00,6567,56355218
2018-12-22 00:00:00,6564,56126746
2018-12-22 01:00:00,6488,55624082
2018-12-22 02:00:00,6477,55511442
2018-12-22 03:00:00,6450,55385042
2018-12-22 04:00:00,6250,51975970
2018-12-22 05:00:00,6167,51126050
2018-12-22 06:00:00,6018,49882914
2018-12-22 07:00:00,5953,49229602
2018-12-22 08:00:00,6003,50484242
2018-12-22 09:00:00,5897,48729994
2018-12-22 10:00:00,5971,48025482
2018-12-22 11:00:00,6019,40593858
2018-12-22 12:00:00,5183,34647330
2018-12-22 13:00:00,4424,26993098
2018-12-22 14:00:00,3586,24143431
2018-12-22 15:00:00,3514,23626380
2018-12-22 16:00:00,3561,22761132
2018-12-22 17:00:00,3194,19344574
2018-12-22 18:00:00,2615,12608822
2018-12-22 19:00:00,2504,12534579
2018-12-22 20:00:00,2516,10411619
2018-12-22 21:00:00,6795,54700539
2018-12-22 22:00:00,6829,57665323
2018-12-22 23:00:00,6791,56140283
2018-12-23 00:00:00,6775,56761195
2018-12-23 01:00:00,6591,53600411
2018-12-23 02:00:00,6440,53209499
2018-12-23 03:00:00,6330,52672219
2018-12-23 04:00:00,6252,52292987
2018-12-23 05:00:00,6186,52024347
2018-12-23 06:00:00,6180,51950619
2018-12-23 07:00:00,6486,52017179
2018-12-23 08:00:00,6236,51520571
2018-12-23 09:00:00,6189,51595771
2018-12-23 10:00:00,7666,55322464
2018-12-23 11:00:00,9023,54920864
2018-12-23 12:00:00,10283,55787360
2018-12-23 13:00:00,10593,122946848
2018-12-23 14:00:00,13838,122259872
2018-12-23 15:00:00,10982,56871880
2018-12-23 16:00:00,10014,55001472
2018-12-23 17:00:00,9603,52274400
2018-12-23 18:00:00,10514,52790784
2018-12-23 19:00:00,7782,50500704
2018-12-23 20:00:00,10297,51482786
2018-12-23 21:00:00,9187,49644451
2018-12-23 22:00:00,9544,48293792
2018-12-23 23:00:00,9207,43735840
2018-12-24 00:00:00,5930,33236128
2018-12-24 01:00:00,7449,26656256
2018-12-24 02:00:00,7090,24446784
2018-12-24 03:00:00,6182,21923392
2018-12-24 04:00:00,6657,21026176
2018-12-24 05:00:00,6275,18797504
2018-12-24 06:00:00,5535,13277888
2018-12-24 07:00:00,4687,10572544
2018-12-24 08:00:00,5007,10200320
2018-12-24 09:00:00,2518,7470096
2018-12-24 10:00:00,5050,10331904
2018-12-24 11:00:00,5031,10810384
2018-12-24 12:00:00,4620,10642960
2018-12-24 13:00:00,6999,14072720
2018-12-24 14:00:00,6176,13509392
2018-12-24 15:00:00,4761,11647248
2018-12-24 16:00:00,4209,21748064
2018-12-24 17:00:00,9644,40624528
2018-12-24 18:00:00,6867,23010624
2018-12-24 19:00:00,5288,20702384
2018-12-24 20:00:00,5117,12219280
2018-12-24 21:00:00,3885,7829264
2018-12-24 22:00:00,5313,11449520
2018-12-24 23:00:00,10375,53652688
2018-12-25 00:00:00,9268,52473824
2018-12-25 01:00:00,8314,52340576
2018-12-25 02:00:00,8217,52392592
2018-12-25 03:00:00,8177,52355792
2018-12-25 04:00:00,9332,52466320
2018-12-25 05:00:00,9826,52953984
2018-12-25 06:00:00,7956,50488704
2018-12-25 07:00:00,8489,49787264
2018-12-25 08:00:00,6161,46684544
2018-12-25 09:00:00,7748,48269248
2018-12-25 10:00:00,8312,48422272
2018-12-25 11:00:00,7964,46505216
2018-12-25 12:00:00,7303,45766912
2018-12-25 13:00:00,7267,45726976
2018-12-25 14:00:00,9650,48157952
2018-12-25 15:00:00,8880,54498200
2018-12-25 16:00:00,11562,72182944
2018-12-25 17:00:00,10428,71841952
2018-12-25 18:00:00,12384,73840416
2018-12-25 19:00:00,10419,71661008
2018-12-25 20:00:00,12093,71697520
2018-12-25 21:00:00,10321,69617136
2018-12-25 22:00:00,11940,72717232
2018-12-25 23:00:00,11668,69731488
2018-12-26 00:00:00,11341,66600592
2018-12-26 01:00:00,12396,64256400
2018-12-26 02:00:00,11612,55209560
2018-12-26 03:00:00,9114,44724688
2018-12-26 04:00:00,7002,31765456
2018-12-26 05:00:00,6932,25145552
2018-12-26 06:00:00,6900,22316688
2018-12-26 07:00:00,5603,19345968
2018-12-26 08:00:00,6173,17623568
2018-12-26 09:00:00,6648,24608728
2018-12-26 10:00:00,6638,24800436
2018-12-26 11:00:00,8609,25948928
2018-12-26 12:00:00,8594,25338144
2018-12-26 13:00:00,14299,37560308
2018-12-26 14:00:00,6557,24509820
2018-12-26 15:00:00,12573,38366412
2018-12-26 16:00:00,11011,27636872
2018-12-26 17:00:00,6842,26868104
2018-12-26 18:00:00,10446,25922452
2018-12-26 19:00:00,6013,20867880
2018-12-26 20:00:00,10081,25990448
2018-12-26 21:00:00,5546,15106168
2018-12-26 22:00:00,8838,13886800
2018-12-26 23:00:00,7268,11132512
2018-12-27 00:00:00,4484,8816128
2018-12-27 01:00:00,8169,11797632
2018-12-27 02:00:00,3787,6926384
2018-12-27 03:00:00,8051,10945552
2018-12-27 04:00:00,3646,6187200
2018-12-27 05:00:00,8538,11117440
2018-12-27 06:00:00,6165,8669968
2018-12-27 07:00:00,2413,4594832
2018-12-27 08:00:00,6603,9522064
2018-12-27 09:00:00,4517,14676432
2018-12-27 10:00:00,9735,60657016
2018-12-27 11:00:00,13003,62874888
2018-12-27 12:00:00,13222,62585148
2018-12-27 13:00:00,10670,64007616
2018-12-27 14:00:00,13923,138874176
2018-12-27 15:00:00,9649,73050960
2018-12-27 16:00:00,13011,64349088
2018-12-27 17:00:00,10509,57135808
2018-12-27 18:00:00,14040,60209120
2018-12-27 19:00:00,8652,52295888
2018-12-27 20:00:00,11871,57673512
2018-12-27 21:00:00,6842,69158288
2018-12-27 22:00:00,10720,81910160
2018-12-27 23:00:00,6581,50830992
2018-12-28 00:00:00,10283,51872400
2018-12-28 01:00:00,7230,48133680
2018-12-28 02:00:00,9298,50169712
2018-12-28 03:00:00,9693,50572288
2018-12-28 04:00:00,6444,47210496
2018-12-28 05:00:00,9486,50240064
2018-12-28 06:00:00,8912,49291840
2018-12-28 07:00:00,6811,45947232
2018-12-28 08:00:00,9283,47210624
2018-12-28 09:00:00,9225,49715292
2018-12-28 10:00:00,7704,47597736
2018-12-28 11:00:00,9924,51058404
2018-12-28 12:00:00,9570,48847384
2018-12-28 13:00:00,10297,122104480
2018-12-28 14:00:00,12187,40915520
2018-12-28 15:00:00,9788,33496768
2018-12-28 16:00:00,9596,30421488
2018-12-28 17:00:00,6087,26522864
2018-12-28 18:00:00,9162,26825888
2018-12-28 19:00:00,6868,22784360
2018-12-28 20:00:00,8058,22742928
2018-12-28 21:00:00,8388,23018912
2018-12-28 22:00:00,6945,20304096
2018-12-28 23:00:00,7814,22127776
2018-12-29 00:00:00,7662,21279520
2018-12-29 01:00:00,7263,19959072
2018-12-29 02:00:00,3861,15659296
2018-12-29 03:00:00,6451,18266816
2018-12-29 04:00:00,6322,19527104
2018-12-29 05:00:00,6010,17373632
2018-12-29 06:00:00,5825,15794816
2018-12-29 07:00:00,5145,11787392
2018-12-29 08:00:00,5247,11502592
2018-12-29 09:00:00,5179,11360000
2018-12-29 10:00:00,5092,11086080
2018-12-29 11:00:00,5009,10789120
2018-12-29 12:00:00,4942,10459392
2018-12-29 13:00:00,5331,10474504
2018-12-29 14:00:00,5871,11931072
2018-12-29 15:00:00,5510,13919416
2018-12-29 16:00:00,4968,13113384
2018-12-29 17:00:00,4925,12419624
2018-12-29 18:00:00,8316,14917520
2018-12-29 19:00:00,8494,16309544
2018-12-29 20:00:00,7717,14450112
2018-12-29 21:00:00,7397,14048488
2018-12-29 22:00:00,6725,14443664
2018-12-29 23:00:00,6361,13965392
2018-12-30 00:00:00,13026,21136832
2018-12-30 01:00:00,12684,21048064
2018-12-30 02:00:00,12284,20342384
2018-12-30 03:00:00,10737,18804496
2018-12-30 04:00:00,9323,16990992
2018-12-30 05:00:00,8540,16111152
2018-12-30 06:00:00,8042,15500144
2018-12-30 07:00:00,6908,14268096
2018-12-30 08:00:00,8802,19189792
2018-12-30 09:00:00,8086,18844352
2018-12-30 10:00:00,5914,16701536
2018-12-30 11:00:00,5487,13912624
2018-12-30 12:00:00,6811,14549264
2018-12-30 13:00:00,7128,17359216
2018-12-30 14:00:00,4337,15545200
2018-12-30 15:00:00,6050,14535472
2018-12-30 16:00:00,12782,103331808
2018-12-30 17:00:00,13348,116073472
2018-12-30 18:00:00,14847,134342552
2018-12-30 19:00:00,14600,111181784
2018-12-30 20:00:00,14054,112501528
2018-12-30 21:00:00,14838,138825924
2018-12-30 22:00:00,14362,109364492
2018-12-30 23:00:00,13922,103902988
2018-12-31 00:00:00,15440,104083820
2018-12-31 01:00:00,14125,123624236
2018-12-31 02:00:00,14954,123852972
2018-12-31 03:00:00,12526,96383340
2018-12-31 04:00:00,13814,94966924
2018-12-31 05:00:00,13233,93849196
2018-12-31 06:00:00,14518,95051372
2018-12-31 07:00:00,13566,93914816
2018-12-31 08:00:00,13907,93667712
2018-12-31 09:00:00,13592,93417984
2018-12-31 10:00:00,15730,101991496
2018-12-31 11:00:00,18287,102242928
2018-12-31 12:00:00,18783,108292152
2018-12-31 13:00:00,18306,97867922
2018-12-31 14:00:00,17571,98240000
2018-12-31 15:00:00,9318,93676292
2018-12-31 16:00:00,8769,84258276
2018-12-31 17:00:00,8639,86018744
2018-12-31 18:00:00,8021,81164044
2018-12-31 19:00:00,5860,59470904
2018-12-31 20:00:00,4840,46530832
2018-12-31 21:00:00,4034,39231036
2018-12-31 22:00:00,4590,38295024
2018-12-31 23:00:00,3818,35406772


==> graphs/acquisition_illustration/data/usage_results_2016.csv <==
time,cores_requested,memory_requested
2016-01-01 00:00:00,2291.8,18334731.733333334
2016-01-01 01:00:00,528.5333333333333,4228266.666666667
2016-01-01 02:00:00,2134.1,17182540.8
2016-01-01 03:00:00,152.88333333333333,502204.26666666666
2016-01-01 04:00:00,12.566666666666666,399937.06666666665
2016-01-01 05:00:00,12.0,390816.0
2016-01-01 06:00:00,12.133333333333333,391362.13333333336
2016-01-01 07:00:00,12.0,390816.0
2016-01-01 08:00:00,12.05,390918.3
2016-01-01 09:00:00,12.95,396686.93333333335
2016-01-01 10:00:00,1386.0166666666667,3334952.533333333
2016-01-01 11:00:00,1205.05,2947197.8666666667
2016-01-01 12:00:00,190.66666666666666,895562.1333333333
2016-01-01 13:00:00,82.95,699289.6
2016-01-01 14:00:00,69.36666666666666,676092.8
2016-01-01 15:00:00,65.13333333333334,689505.6
2016-01-01 16:00:00,62.016666666666666,747651.2
2016-01-01 17:00:00,156.81666666666666,860482.1333333333
2016-01-01 18:00:00,114.83333333333333,512725.86666666664
2016-01-01 19:00:00,80.21666666666667,853640.2666666667
2016-01-01 20:00:00,82.9,2290166.4
2016-01-01 21:00:00,71.15,2128780.8
2016-01-01 22:00:00,139.0,5781316.8
2016-01-01 23:00:00,235.3,10501598.933333334
2016-01-02 00:00:00,229.41666666666666,9923737.066666666
2016-01-02 01:00:00,161.28333333333333,6592282.666666667
2016-01-02 02:00:00,109.25,4129174.4
2016-01-02 03:00:00,86.8,3029302.4
2016-01-02 04:00:00,73.11666666666666,2406942.933333333
2016-01-02 05:00:00,73.96666666666667,2406951.466666667
2016-01-02 06:00:00,76.53333333333333,2407608.533333333
2016-01-02 07:00:00,80.0,2432304.0
2016-01-02 08:00:00,134.96666666666667,2872854.4
2016-01-02 09:00:00,137.15,2900310.4
2016-01-02 10:00:00,257.3333333333333,3032275.7333333334
2016-01-02 11:00:00,134.0,2910512.0
2016-01-02 12:00:00,134.1,2910921.6
2016-01-02 13:00:00,134.0,2910512.0
2016-01-02 14:00:00,123.0,2820400.0
2016-01-02 15:00:00,114.13333333333334,2747102.0
2016-01-02 16:00:00,142.83333333333334,2863740.0
2016-01-02 17:00:00,244.31666666666666,3033852.8
2016-01-02 18:00:00,444.8,3359996.2666666666
2016-01-02 19:00:00,421.8833333333333,3443063.466666667
2016-01-02 20:00:00,404.35,3036949.3333333335
2016-01-02 21:00:00,420.18333333333334,2956217.6
2016-01-02 22:00:00,446.56666666666666,3365616.0
2016-01-02 23:00:00,535.1333333333333,6249426.133333334
2016-01-03 00:00:00,570.2333333333333,6392573.866666666
2016-01-03 01:00:00,545.1166666666667,6283173.333333333
2016-01-03 02:00:00,474.65,5546915.2
2016-01-03 03:00:00,450.51666666666665,5131858.933333334
2016-01-03 04:00:00,444.03333333333336,4938690.666666667
2016-01-03 05:00:00,437.46666666666664,4610357.333333333
2016-01-03 06:00:00,431.25,4294168.533333333
2016-01-03 07:00:00,425.15,3988403.466666667
2016-01-03 08:00:00,428.6,3987824.0
2016-01-03 09:00:00,556.7333333333333,3798982.933333333
2016-01-03 10:00:00,1587.0833333333333,3706684.8
2016-01-03 11:00:00,1088.9,2591692.8
2016-01-03 12:00:00,600.3666666666667,1512806.4
2016-01-03 13:00:00,541.5333333333333,1347362.1333333333
2016-01-03 14:00:00,893.7166666666667,1560926.9333333333
2016-01-03 15:00:00,920.0,1762540.8
2016-01-03 16:00:00,611.1166666666667,1411891.0666666667
2016-01-03 17:00:00,589.4,1142718.8
2016-01-03 18:00:00,562.9166666666666,1101519.2
2016-01-03 19:00:00,517.5166666666667,933137.0666666667
2016-01-03 20:00:00,522.65,1086764.3333333333
2016-01-03 21:00:00,926.55,4460450.0
2016-01-03 22:00:00,1700.15,3541163.4
2016-01-03 23:00:00,476.21666666666664,847977.6
2016-01-04 00:00:00,565.1333333333333,1637443.5333333334
2016-01-04 01:00:00,1718.7166666666667,3596477.8
2016-01-04 02:00:00,2009.7,4240027.0
2016-01-04 03:00:00,2772.9333333333334,5972163.466666667
2016-01-04 04:00:00,3028.4333333333334,6489286.7
2016-01-04 05:00:00,2307.133333333333,4847188.566666666
2016-01-04 06:00:00,2608.35,5530784.233333333
2016-01-04 07:00:00,1862.3,3950146.3
2016-01-04 08:00:00,2663.5666666666666,5919123.933333334
2016-01-04 09:00:00,2163.95,5660012.766666667
2016-01-04 10:00:00,1789.8166666666666,3954282.7333333334
2016-01-04 11:00:00,2834.3333333333335,8167818.596491228
2016-01-04 12:00:00,2010.3103448275863,8074299.068965517
2016-01-04 13:00:00,1978.4833333333333,16264632.133333333
2016-01-04 14:00:00,1077.5333333333333,7273438.266666667
2016-01-04 15:00:00,759.9833333333333,3698902.4
2016-01-04 16:00:00,838.2666666666667,10035954.266666668
2016-01-04 17:00:00,810.1166666666667,22249486.533333335
2016-01-04 18:00:00,1966.95,32546276.266666666
2016-01-04 19:00:00,641.9166666666666,22083181.666666668
2016-01-04 20:00:00,2299.15,36711577.733333334
2016-01-04 21:00:00,3588.883333333333,48398108.8
2016-01-04 22:00:00,6609.5,67787825.33333333
2016-01-04 23:00:00,5604.483333333334,57293229.6
2016-01-05 00:00:00,4676.916666666667,53506452.53333333
2016-01-05 01:00:00,3241.4166666666665,42214222.666666664
2016-01-05 02:00:00,2954.05,40543711.2
2016-01-05 03:00:00,2866.866666666667,36411083.266666666
2016-01-05 04:00:00,2672.1666666666665,33651205.833333336
2016-01-05 05:00:00,2414.9,29324628.45
2016-01-05 06:00:00,2116.0833333333335,22232695.6
2016-01-05 07:00:00,1881.4,18935901.333333332
2016-01-05 08:00:00,1750.3,17669945.6
2016-01-05 09:00:00,1604.0333333333333,16289800.0
2016-01-05 10:00:00,1427.0666666666666,12327827.2
2016-01-05 11:00:00,1715.9333333333334,10430556.933333334
2016-01-05 12:00:00,2175.9333333333334,9786888.0
2016-01-05 13:00:00,1604.0333333333333,7447364.266666667
2016-01-05 14:00:00,1411.1166666666666,7763552.8
2016-01-05 15:00:00,2968.4666666666667,22427008.266666666
2016-01-05 16:00:00,1569.5666666666666,12132637.2
2016-01-05 17:00:00,1383.0,13262574.1
2016-01-05 18:00:00,1350.25,10202024.566666666
2016-01-05 19:00:00,1566.45,9906598.266666668
2016-01-05 20:00:00,1211.7941176470588,7908108.882352941
2016-01-05 21:00:00,1362.9,9885470.2
2016-01-05 22:00:00,1120.2833333333333,5024909.533333333
2016-01-05 23:00:00,906.0833333333334,3765622.683333333
2016-01-06 00:00:00,897.8166666666667,3480686.9
2016-01-06 01:00:00,1776.0,8698205.6
2016-01-06 02:00:00,1294.3333333333333,6570335.8
2016-01-06 03:00:00,732.8166666666667,2711478.2666666666
2016-01-06 04:00:00,1098.8,3335193.216666667
2016-01-06 05:00:00,807.85,2583882.433333333
2016-01-06 06:00:00,610.15,1740891.65
2016-01-06 07:00:00,647.65,1660380.2833333334
2016-01-06 08:00:00,468.7,1353086.4166666667
2016-01-06 09:00:00,639.7368421052631,6594374.078947368
2016-01-06 10:00:00,832.95,13461821.833333334
2016-01-06 11:00:00,3983.516666666667,39479197.15
2016-01-06 12:00:00,4985.65,48958469.88333333
2016-01-06 13:00:00,2770.7,28272877.6
2016-01-06 14:00:00,2531.35,24130218.4
2016-01-06 15:00:00,2303.25,21234157.066666666
2016-01-06 16:00:00,2002.3833333333334,18629927.9
2016-01-06 17:00:00,1741.8333333333333,17328274.733333334
2016-01-06 18:00:00,3792.55,37572851.46666667
2016-01-06 19:00:00,5883.5,57641398.06666667
2016-01-06 20:00:00,5504.316666666667,56026629.6
2016-01-06 21:00:00,5137.1,52444137.63333333
2016-01-06 22:00:00,4872.1,49304698.1
2016-01-06 23:00:00,4447.833333333333,46492594.8
2016-01-07 00:00:00,4133.833333333333,43347278.333333336
2016-01-07 01:00:00,3866.95,40982589.166666664
2016-01-07 02:00:00,3602.9333333333334,38515196.65
2016-01-07 03:00:00,3404.3166666666666,36637198.61666667
2016-01-07 04:00:00,3180.4166666666665,34011920.68333333
2016-01-07 05:00:00,2900.766666666667,30270294.716666665
2016-01-07 06:00:00,2560.0833333333335,26122503.85
2016-01-07 07:00:00,2209.05,22251571.316666666
2016-01-07 08:00:00,1944.4166666666667,19499450.983333334
2016-01-07 09:00:00,1821.8333333333333,17049901.533333335
2016-01-07 10:00:00,3202.0,26606010.833333332
2016-01-07 11:00:00,1460.6166666666666,12233386.283333333
2016-01-07 12:00:00,1498.0,12153195.266666668
2016-01-07 13:00:00,1608.0731707317073,11538686.68292683
2016-01-07 14:00:00,1596.7833333333333,10470180.566666666
2016-01-07 15:00:00,1485.6666666666667,9684546.35
2016-01-07 16:00:00,1652.0333333333333,10389503.85
2016-01-07 17:00:00,1263.4333333333334,8737662.2
2016-01-07 18:00:00,985.7333333333333,8100520.133333334
2016-01-07 19:00:00,783.4666666666667,6597803.033333333
2016-01-07 20:00:00,731.2166666666667,7342317.4
2016-01-07 21:00:00,1023.3666666666667,8603798.233333332
2016-01-07 22:00:00,1787.864406779661,14217854.54237288
2016-01-07 23:00:00,1259.65,9618458.866666667
2016-01-08 00:00:00,1797.9666666666667,10019766.966666667
2016-01-08 01:00:00,873.4333333333333,6530464.733333333
2016-01-08 02:00:00,835.7333333333333,6344546.366666666
2016-01-08 03:00:00,837.1333333333333,5924969.7
2016-01-08 04:00:00,824.0166666666667,5835959.0
2016-01-08 05:00:00,784.05,5352496.9
2016-01-08 06:00:00,790.0666666666667,5342970.0
2016-01-08 07:00:00,847.1666666666666,5481800.566666666
2016-01-08 08:00:00,799.2833333333333,4989870.2
2016-01-08 09:00:00,872.0666666666667,5556369.1
2016-01-08 10:00:00,1388.3833333333334,7512999.7
2016-01-08 11:00:00,2463.1833333333334,9729155.316666666
2016-01-08 12:00:00,1932.15,8336823.266666667
2016-01-08 13:00:00,1326.8666666666666,6898732.466666667
2016-01-08 14:00:00,1367.9,9295868.2
2016-01-08 15:00:00,1862.75,18269898.0
2016-01-08 16:00:00,3275.866666666667,34955799.4
2016-01-08 17:00:00,3178.516666666667,32764063.9
2016-01-08 18:00:00,2744.3333333333335,30481783.2
2016-01-08 19:00:00,2689.266666666667,32496717.266666666
2016-01-08 20:00:00,2601.3333333333335,31377465.0
2016-01-08 21:00:00,2262.2,27174662.033333335
2016-01-08 22:00:00,1476.0,16801547.833333332
2016-01-08 23:00:00,1389.2833333333333,11621602.7
2016-01-09 00:00:00,1234.6333333333334,9705039.6
2016-01-09 01:00:00,1234.0666666666666,8723486.4
2016-01-09 02:00:00,1162.5833333333333,7220813.266666667
2016-01-09 03:00:00,1049.9666666666667,4317680.533333333
2016-01-09 04:00:00,1169.8333333333333,6473691.533333333
2016-01-09 05:00:00,1041.2166666666667,5914412.666666667
2016-01-09 06:00:00,876.8833333333333,3154170.8666666667
2016-01-09 07:00:00,821.0666666666667,2926698.966666667
2016-01-09 08:00:00,1041.5333333333333,3204998.8333333335
2016-01-09 09:00:00,1110.9333333333334,6505345.0
2016-01-09 10:00:00,892.3666666666667,3256505.9
2016-01-09 11:00:00,1334.6333333333334,4123203.6333333333
2016-01-09 12:00:00,2349.4166666666665,5187708.433333334
2016-01-09 13:00:00,2160.116666666667,3912733.7333333334
2016-01-09 14:00:00,2087.633333333333,2905480.0
2016-01-09 15:00:00,2221.4,3327847.0
2016-01-09 16:00:00,2347.8166666666666,3891158.5
2016-01-09 17:00:00,2246.633333333333,4239877.933333334
2016-01-09 18:00:00,2192.866666666667,4032693.1
2016-01-09 19:00:00,2230.633333333333,4654584.0
2016-01-09 20:00:00,2142.7166666666667,4274867.733333333
2016-01-09 21:00:00,2188.45,3946663.466666667
2016-01-09 22:00:00,2274.366666666667,4717829.866666666
2016-01-09 23:00:00,2287.133333333333,4698647.733333333
2016-01-10 00:00:00,2232.733333333333,4623957.733333333
2016-01-10 01:00:00,2186.0,4384480.0
2016-01-10 02:00:00,2183.9333333333334,4408305.066666666
2016-01-10 03:00:00,2158.0,4370144.0
2016-01-10 04:00:00,2138.0,4359904.0
2016-01-10 05:00:00,2137.0,4350305.066666666
2016-01-10 06:00:00,2046.1333333333334,3714609.066666667
2016-01-10 07:00:00,2011.7166666666667,3650097.066666667
2016-01-10 08:00:00,2002.2166666666667,3657337.6
2016-01-10 09:00:00,1967.35,3650097.066666667
2016-01-10 10:00:00,2600.9166666666665,5000053.333333333
2016-01-10 11:00:00,3492.233333333333,10369469.066666666
2016-01-10 12:00:00,2261.5666666666666,4380375.2
2016-01-10 13:00:00,2615.866666666667,15669279.466666667
2016-01-10 14:00:00,3097.5833333333335,30834051.4
2016-01-10 15:00:00,3125.5833333333335,29258733.566666666
2016-01-10 16:00:00,3033.9,31021429.333333332
2016-01-10 17:00:00,3067.733333333333,33803265.9
2016-01-10 18:00:00,3026.4666666666667,34007701.03333333
2016-01-10 19:00:00,3289.5833333333335,31677686.333333332
2016-01-10 20:00:00,2700.9333333333334,26900398.8
2016-01-10 21:00:00,3513.5666666666666,30859439.966666665
2016-01-10 22:00:00,6888.983333333334,55760176.1
2016-01-10 23:00:00,4587.783333333334,35750763.9
2016-01-11 00:00:00,3673.05,26948188.533333335
2016-01-11 01:00:00,3354.2833333333333,22915389.133333333
2016-01-11 02:00:00,3196.866666666667,20892874.866666667
2016-01-11 03:00:00,2839.7833333333333,16922460.366666667
2016-01-11 04:00:00,2157.1666666666665,10294576.533333333
2016-01-11 05:00:00,1875.7,7552978.533333333
2016-01-11 06:00:00,1820.7833333333333,6976857.433333334
2016-01-11 07:00:00,1898.6666666666667,6954863.4
2016-01-11 08:00:00,1876.3833333333334,6984522.0
2016-01-11 09:00:00,1885.6,6765469.466666667
2016-01-11 10:00:00,2183.983333333333,16371433.933333334
2016-01-11 11:00:00,2182.1666666666665,17002960.1
2016-01-11 12:00:00,2191.9666666666667,17154866.466666665
2016-01-11 13:00:00,2550.1666666666665,16097601.2
2016-01-11 14:00:00,2646.0333333333333,18513786.133333333
2016-01-11 15:00:00,2514.483333333333,14470845.1
2016-01-11 16:00:00,2847.383333333333,18687583.5
2016-01-11 17:00:00,3777.4166666666665,22974811.633333333
2016-01-11 18:00:00,4000.9,23713229.866666667
2016-01-11 19:00:00,3302.6,18040593.733333334
2016-01-11 20:00:00,2565.0333333333333,10454591.533333333
2016-01-11 21:00:00,3103.7,11995043.7
2016-01-11 22:00:00,3688.6833333333334,22411940.6
2016-01-11 23:00:00,4179.783333333334,23224990.466666665
2016-01-12 00:00:00,3361.15,10595164.933333334
2016-01-12 01:00:00,2675.5666666666666,9450094.633333333
2016-01-12 02:00:00,2626.95,9756174.533333333
2016-01-12 03:00:00,2556.5,8382359.0
2016-01-12 04:00:00,2308.3166666666666,7031229.966666667
2016-01-12 05:00:00,2139.766666666667,6695003.066666666
2016-01-12 06:00:00,2058.5333333333333,6617100.066666666
2016-01-12 07:00:00,2046.7166666666667,6500879.1
2016-01-12 08:00:00,2125.1833333333334,6302941.333333333
2016-01-12 09:00:00,1965.7,6067099.083333333
2016-01-12 10:00:00,2158.016666666667,6060092.466666667
2016-01-12 11:00:00,2267.7833333333333,7397884.033333333
2016-01-12 12:00:00,2351.4166666666665,11503431.6
2016-01-12 13:00:00,2626.5833333333335,15843412.383333333
2016-01-12 14:00:00,2688.0666666666666,20338549.366666667
2016-01-12 15:00:00,3249.65,24747289.4
2016-01-12 16:00:00,4287.316666666667,27335875.2
2016-01-12 17:00:00,3816.133333333333,24402335.566666666
2016-01-12 18:00:00,3760.15,21192448.933333334
2016-01-12 19:00:00,4489.3,20049767.266666666
2016-01-12 20:00:00,3909.483333333333,15341012.733333332
2016-01-12 21:00:00,3563.35,11492579.066666666
2016-01-12 22:00:00,3288.1833333333334,8197155.9
2016-01-12 23:00:00,3066.4,6330985.3
2016-01-13 00:00:00,3021.883333333333,5930915.633333334
2016-01-13 01:00:00,3036.616666666667,6270449.0
2016-01-13 02:00:00,2984.3166666666666,6045083.033333333
2016-01-13 03:00:00,2821.9166666666665,5035167.733333333
2016-01-13 04:00:00,2758.45,4562971.033333333
2016-01-13 05:00:00,2740.233333333333,4411733.366666666
2016-01-13 06:00:00,2708.0666666666666,4303076.0
2016-01-13 07:00:00,2702.8166666666666,4233896.666666667
2016-01-13 08:00:00,2796.766666666667,4425407.6
2016-01-13 09:00:00,2517.15,4780142.166666667
2016-01-13 10:00:00,2712.2,7083728.266666667
2016-01-13 11:00:00,2906.4,11311630.933333334
2016-01-13 12:00:00,4070.5833333333335,19560471.766666666
2016-01-13 13:00:00,4202.366666666667,22345129.566666666
2016-01-13 14:00:00,4243.733333333334,23691582.833333332
2016-01-13 15:00:00,4331.15,25530764.1
2016-01-13 16:00:00,4603.916666666667,29394606.583333332
2016-01-13 17:00:00,4623.416666666667,34356400.733333334
2016-01-13 18:00:00,4419.183333333333,31937050.916666668
2016-01-13 19:00:00,4388.183333333333,24587833.666666668
2016-01-13 20:00:00,4579.766666666666,25443569.5
2016-01-13 21:00:00,4246.083333333333,23526412.933333334
2016-01-13 22:00:00,4479.166666666667,24584073.016666666
2016-01-13 23:00:00,5125.416666666667,28923258.0
2016-01-14 00:00:00,3688.233333333333,16606083.2
2016-01-14 01:00:00,5114.95,27159629.866666667
2016-01-14 02:00:00,3400.65,12204677.6
2016-01-14 03:00:00,3298.45,10617892.533333333
2016-01-14 04:00:00,3240.4166666666665,10060351.4
2016-01-14 05:00:00,3187.116666666667,9692200.933333334
2016-01-14 06:00:00,3144.5666666666666,9288729.833333334
2016-01-14 07:00:00,3355.483333333333,11685411.666666666
2016-01-14 08:00:00,2967.766666666667,8849152.016666668
2016-01-14 09:00:00,3091.95,9208991.066666666
2016-01-14 10:00:00,4014.7,10965533.05
2016-01-14 11:00:00,3663.0833333333335,12438057.966666667
2016-01-14 12:00:00,3004.05,9021479.066666666
2016-01-14 13:00:00,2821.3,8871122.0
2016-01-14 14:00:00,2715.2166666666667,8931455.2
2016-01-14 15:00:00,2771.7833333333333,9304143.466666667
2016-01-14 16:00:00,2768.633333333333,9896254.0
2016-01-14 17:00:00,2675.6833333333334,9106254.3
2016-01-14 18:00:00,2599.55,8388563.133333334
2016-01-14 19:00:00,2448.7833333333333,8150559.916666667
2016-01-14 20:00:00,2417.0,8332129.866666666
2016-01-14 21:00:00,2540.7,9470292.533333333
2016-01-14 22:00:00,2542.8166666666666,10405698.066666666
2016-01-14 23:00:00,2504.0333333333333,10399552.133333333
2016-01-15 00:00:00,2399.3214285714284,9625767.42857143
2016-01-15 01:00:00,2272.8166666666666,8442337.866666667
2016-01-15 02:00:00,2192.0666666666666,8094061.6
2016-01-15 03:00:00,2159.766666666667,8027910.8
2016-01-15 04:00:00,2125.0,7969120.0
2016-01-15 05:00:00,2114.483333333333,7963402.666666667
2016-01-15 06:00:00,2079.3,7913619.2
2016-01-15 07:00:00,2031.65,7847912.5
2016-01-15 08:00:00,2066.65,8218778.883333334
2016-01-15 09:00:00,4224.45,25623847.55
2016-01-15 10:00:00,2562.0333333333333,12699400.933333334
2016-01-15 11:00:00,2324.9166666666665,10025817.6
2016-01-15 12:00:00,2315.733333333333,9866067.733333332
2016-01-15 13:00:00,2239.7833333333333,8949378.566666666
2016-01-15 14:00:00,1791.1666666666667,6592615.333333333
2016-01-15 15:00:00,1807.25,6512224.45
2016-01-15 16:00:00,3731.85,13655656.0
2016-01-15 17:00:00,7101.1,22810197.8
2016-01-15 18:00:00,9422.916666666666,29960438.4
2016-01-15 19:00:00,9778.566666666668,32317777.733333334
2016-01-15 20:00:00,9555.283333333333,33010039.6
2016-01-15 21:00:00,10282.2,38525744.666666664
2016-01-15 22:00:00,11027.4,43024698.733333334
2016-01-15 23:00:00,10663.7,38274181.4
2016-01-16 00:00:00,10171.966666666667,32717041.8
2016-01-16 01:00:00,9493.716666666667,28683152.533333335
2016-01-16 02:00:00,8463.683333333332,25315114.733333334
2016-01-16 03:00:00,6504.383333333333,20419807.466666665
2016-01-16 04:00:00,4803.783333333334,16673195.6
2016-01-16 05:00:00,3163.25,13201554.133333333
2016-01-16 06:00:00,2647.7833333333333,12083867.733333332
2016-01-16 07:00:00,2616.8333333333335,11894738.133333333
2016-01-16 08:00:00,2611.8333333333335,11774075.2
2016-01-16 09:00:00,2611.1,11714543.466666667
2016-01-16 10:00:00,2739.3166666666666,10653016.0
2016-01-16 11:00:00,2334.0833333333335,9396346.133333333
2016-01-16 12:00:00,2164.45,8870250.666666666
2016-01-16 13:00:00,2114.1,8817782.666666666
2016-01-16 14:00:00,2262.25,9409184.266666668
2016-01-16 15:00:00,2267.35,9608592.8
2016-01-16 16:00:00,2293.1,10631181.266666668
2016-01-16 17:00:00,2625.383333333333,12560901.8
2016-01-16 18:00:00,2145.7166666666667,9540250.666666666
2016-01-16 19:00:00,2104.55,9441559.466666667
2016-01-16 20:00:00,2271.3333333333335,9608706.133333333
2016-01-16 21:00:00,2440.133333333333,10379352.933333334
2016-01-16 22:00:00,2543.55,10556450.266666668
2016-01-16 23:00:00,3249.05,11849575.6
2016-01-17 00:00:00,2641.366666666667,10501438.4
2016-01-17 01:00:00,2302.2,9658379.733333332
2016-01-17 02:00:00,2292.55,9309537.066666666
2016-01-17 03:00:00,2165.5333333333333,8922257.333333334
2016-01-17 04:00:00,2153.3333333333335,8843532.8
2016-01-17 05:00:00,2137.4166666666665,8777523.2
2016-01-17 06:00:00,2092.8333333333335,8709768.533333333
2016-01-17 07:00:00,2238.95,8790033.066666666
2016-01-17 08:00:00,2243.5333333333333,8800036.8
2016-01-17 09:00:00,2131.233333333333,8704453.866666667
2016-01-17 10:00:00,2170.3333333333335,8819300.266666668
2016-01-17 11:00:00,2143.95,9343010.133333333
2016-01-17 12:00:00,2170.75,9345335.466666667
2016-01-17 13:00:00,2186.0333333333333,9321617.066666666
2016-01-17 14:00:00,2187.3166666666666,9320196.266666668
2016-01-17 15:00:00,2248.616666666667,9298688.0
2016-01-17 16:00:00,2372.6833333333334,9472075.733333332
2016-01-17 17:00:00,2291.5833333333335,9400432.0
2016-01-17 18:00:00,2300.8166666666666,9428389.866666667
2016-01-17 19:00:00,2264.766666666667,9280680.0
2016-01-17 20:00:00,2251.116666666667,9121722.666666666
2016-01-17 21:00:00,2227.2833333333333,8977508.0
2016-01-17 22:00:00,2221.1666666666665,8871260.466666667
2016-01-17 23:00:00,2217.75,9218743.2
2016-01-18 00:00:00,2228.9666666666667,9556921.866666667
2016-01-18 01:00:00,2263.45,9643774.133333333
2016-01-18 02:00:00,2347.4666666666667,9913587.466666667
2016-01-18 03:00:00,2421.8166666666666,10267394.4
2016-01-18 04:00:00,2378.4166666666665,10052742.666666666
2016-01-18 05:00:00,2344.9333333333334,9889047.733333332
2016-01-18 06:00:00,2322.8333333333335,9789098.933333334
2016-01-18 07:00:00,2272.366666666667,9492281.866666667
2016-01-18 08:00:00,2491.5666666666666,9847978.4
2016-01-18 09:00:00,3122.766666666667,11113860.8
2016-01-18 10:00:00,3197.3,12168982.666666666
2016-01-18 11:00:00,3364.45,13698039.2
2016-01-18 12:00:00,2800.9333333333334,13919645.333333334
2016-01-18 13:00:00,2731.9666666666667,15129680.0
2016-01-18 14:00:00,2921.4333333333334,17184023.766666666
2016-01-18 15:00:00,4461.6,18886892.116666667
2016-01-18 16:00:00,3613.6666666666665,18193634.033333335
2016-01-18 17:00:00,2628.3166666666666,17048355.7
2016-01-18 18:00:00,2969.6666666666665,17719495.133333333
2016-01-18 19:00:00,5444.316666666667,36756658.833333336
2016-01-18 20:00:00,4132.516666666666,10832433.7
2016-01-18 21:00:00,4438.783333333334,8952770.0
2016-01-18 22:00:00,1983.5333333333333,6629314.666666667
2016-01-18 23:00:00,1667.3333333333333,6657245.4
2016-01-19 00:00:00,1607.7,6188622.133333334
2016-01-19 01:00:00,1570.2166666666667,5912548.533333333
2016-01-19 02:00:00,1279.1333333333334,4376735.733333333
2016-01-19 03:00:00,1239.0833333333333,4171177.3333333335
2016-01-19 04:00:00,1142.4,3979703.3333333335
2016-01-19 05:00:00,1903.5,5556663.733333333
2016-01-19 06:00:00,1890.8666666666666,5474975.733333333
2016-01-19 07:00:00,1460.5166666666667,4338080.8
2016-01-19 08:00:00,1207.5833333333333,3891805.3333333335
2016-01-19 09:00:00,1126.7666666666667,3635777.466666667
2016-01-19 10:00:00,1163.6,3610279.466666667
2016-01-19 11:00:00,1831.6333333333334,5546592.533333333
2016-01-19 12:00:00,2781.6833333333334,9988494.933333334
2016-01-19 13:00:00,3789.6,14191300.866666667
2016-01-19 14:00:00,4186.05,17482705.066666666
2016-01-19 15:00:00,4214.983333333334,17370020.8
2016-01-19 16:00:00,4299.15,17602527.2
2016-01-19 17:00:00,4255.65,20016006.666666668
2016-01-19 18:00:00,5069.716666666666,15806427.466666667
2016-01-19 19:00:00,8150.666666666667,38598744.93333333
2016-01-19 20:00:00,4901.183333333333,12331848.266666668
2016-01-19 21:00:00,7721.716666666666,13324186.2
2016-01-19 22:00:00,6872.466666666666,11346632.766666668
2016-01-19 23:00:00,3929.05,10014472.6
2016-01-20 00:00:00,3082.1666666666665,9441850.016666668
2016-01-20 01:00:00,2992.9666666666667,8807333.883333333
2016-01-20 02:00:00,3019.6833333333334,10775394.4
2016-01-20 03:00:00,2596.116666666667,8294009.866666666
2016-01-20 04:00:00,2208.7833333333333,6996871.733333333
2016-01-20 05:00:00,1593.6166666666666,4354068.533333333
2016-01-20 06:00:00,1141.9,2862360.8
2016-01-20 07:00:00,1081.7333333333333,2624013.933333333
2016-01-20 08:00:00,1128.1666666666667,2633644.25
2016-01-20 09:00:00,1211.8,3469455.4
2016-01-20 10:00:00,15178.183333333332,34594074.21666667
2016-01-20 11:00:00,64432.95,137431468.8
2016-01-20 12:00:00,7755.433333333333,22536607.733333334
2016-01-20 13:00:00,3510.383333333333,13723671.133333333
2016-01-20 14:00:00,4303.1,17477483.733333334
2016-01-20 15:00:00,4280.6,18170211.6
2016-01-20 16:00:00,4437.933333333333,17526848.933333334
2016-01-20 17:00:00,9044.8,25356141.6
2016-01-20 18:00:00,8880.316666666668,22320330.4
2016-01-20 19:00:00,7007.716666666666,15659853.066666666
2016-01-20 20:00:00,4760.6,10313116.266666668
2016-01-20 21:00:00,3794.2166666666667,7098347.6
2016-01-20 22:00:00,3610.0333333333333,5952417.6
2016-01-20 23:00:00,3754.9666666666667,6664401.6
2016-01-21 00:00:00,3908.1666666666665,8213367.6
2016-01-21 01:00:00,3512.4166666666665,7401354.266666667
2016-01-21 02:00:00,3157.15,6376444.8
2016-01-21 03:00:00,3191.7166666666667,6283427.466666667
2016-01-21 04:00:00,3639.4166666666665,6718627.466666667
2016-01-21 05:00:00,3041.866666666667,5864816.266666667
2016-01-21 06:00:00,3019.4333333333334,5647527.733333333
2016-01-21 07:00:00,2998.366666666667,5515069.066666666
2016-01-21 08:00:00,2959.4666666666667,5343757.066666666
2016-01-21 09:00:00,3055.8166666666666,6434469.466666667
2016-01-21 10:00:00,3058.116666666667,7905357.9
2016-01-21 11:00:00,3110.7,9411252.266666668
2016-01-21 12:00:00,24836.016666666666,55656730.4
2016-01-21 13:00:00,58525.933333333334,125462387.46666667
2016-01-21 14:00:00,47093.21666666667,103666284.8
2016-01-21 15:00:00,8793.633333333333,25034025.333333332
2016-01-21 16:00:00,4897.033333333334,15569452.266666668
2016-01-21 17:00:00,3903.2166666666667,12356914.883333333
2016-01-21 18:00:00,3469.55,10004126.866666667
2016-01-21 19:00:00,3462.7166666666667,8507580.666666666
2016-01-21 20:00:00,3286.8,8474876.4
2016-01-21 21:00:00,3049.2166666666667,6941465.466666667
2016-01-21 22:00:00,2887.116666666667,6492632.8
2016-01-21 23:00:00,2849.1666666666665,6391969.866666666
2016-01-22 00:00:00,2870.9166666666665,6345304.0
2016-01-22 01:00:00,2901.8333333333335,6283549.333333333
2016-01-22 02:00:00,2809.0,6097776.266666667
2016-01-22 03:00:00,2692.0,5840495.733333333
2016-01-22 04:00:00,2613.5666666666666,5487419.466666667
2016-01-22 05:00:00,2574.4166666666665,5215720.8
2016-01-22 06:00:00,2540.1,5050541.066666666
2016-01-22 07:00:00,2527.1,4938112.266666667
2016-01-22 08:00:00,2520.7166666666667,4842400.0
2016-01-22 09:00:00,2525.016666666667,4834787.033333333
2016-01-22 10:00:00,2658.616666666667,5229801.566666666
2016-01-22 11:00:00,2890.05,6014247.5
2016-01-22 12:00:00,3796.55,8673799.0
2016-01-22 13:00:00,3960.95,9166869.033333333
2016-01-22 14:00:00,4448.533333333334,11093047.633333333
2016-01-22 15:00:00,4298.1,12606816.133333333
2016-01-22 16:00:00,4068.233333333333,15085562.8
2016-01-22 17:00:00,6269.883333333333,30008537.466666665
2016-01-22 18:00:00,11755.233333333334,62682715.46666667
2016-01-22 19:00:00,9576.883333333333,50323314.266666666
2016-01-22 20:00:00,7589.133333333333,39933997.2
2016-01-22 21:00:00,6142.566666666667,29380386.4
2016-01-22 22:00:00,5554.15,27021327.2
2016-01-22 23:00:00,4630.466666666666,22822679.733333334
2016-01-23 00:00:00,4159.2,21967369.2
2016-01-23 01:00:00,3870.2833333333333,21209202.666666668
2016-01-23 02:00:00,3608.9333333333334,20620090.933333334
2016-01-23 03:00:00,3411.0333333333333,21843957.866666667
2016-01-23 04:00:00,3291.483333333333,22296606.933333334
2016-01-23 05:00:00,3031.483333333333,21690560.533333335
2016-01-23 06:00:00,2780.016666666667,20733281.6
2016-01-23 07:00:00,2709.633333333333,20371031.733333334
2016-01-23 08:00:00,2367.116666666667,19973156.8
2016-01-23 09:00:00,2618.6,24933614.0
2016-01-23 10:00:00,2710.883333333333,22431849.333333332
2016-01-23 11:00:00,2514.766666666667,17827992.533333335
2016-01-23 12:00:00,3452.85,37191679.733333334
2016-01-23 13:00:00,2401.9,15539825.333333334
2016-01-23 14:00:00,2373.483333333333,14522277.066666666
2016-01-23 15:00:00,2327.266666666667,14035269.866666667
2016-01-23 16:00:00,2318.85,14409800.0
2016-01-23 17:00:00,2400.116666666667,15021208.0
2016-01-23 18:00:00,2407.45,15452191.333333334
2016-01-23 19:00:00,2208.516666666667,14718979.2
2016-01-23 20:00:00,2058.8,14407262.666666666
2016-01-23 21:00:00,1805.5,13275592.733333332
2016-01-23 22:00:00,1713.7,11973173.2
2016-01-23 23:00:00,1642.9333333333334,10955810.4
2016-01-24 00:00:00,1680.65,10620051.733333332
2016-01-24 01:00:00,1833.9666666666667,10750608.0
2016-01-24 02:00:00,1778.5666666666666,9843421.333333334
2016-01-24 03:00:00,1714.45,8525550.133333333
2016-01-24 04:00:00,1674.6,7384348.0
2016-01-24 05:00:00,1646.85,6576456.8
2016-01-24 06:00:00,1633.5333333333333,6178252.0
2016-01-24 07:00:00,1614.9166666666667,5694752.0
2016-01-24 08:00:00,1639.4166666666667,5606321.333333333
2016-01-24 09:00:00,1694.4333333333334,6167313.466666667
2016-01-24 10:00:00,1614.9166666666667,5336360.666666667
2016-01-24 11:00:00,1949.4333333333334,7316731.466666667
2016-01-24 12:00:00,1954.9833333333333,7624436.433333334
2016-01-24 13:00:00,1770.0833333333333,6647737.966666667
2016-01-24 14:00:00,1511.9333333333334,6320236.783333333
2016-01-24 15:00:00,1754.7,10196843.2
2016-01-24 16:00:00,1841.05,11603791.466666667
2016-01-24 17:00:00,1621.8166666666666,10284544.533333333
2016-01-24 18:00:00,1738.5333333333333,10405823.4
2016-01-24 19:00:00,1709.55,10042354.6
2016-01-24 20:00:00,3186.55,24349123.733333334
2016-01-24 21:00:00,3718.75,28550366.0
2016-01-24 22:00:00,3599.65,27377635.366666667
2016-01-24 23:00:00,3506.866666666667,25938886.666666668
2016-01-25 00:00:00,3055.266666666667,21751375.4
2016-01-25 01:00:00,1978.45,10707564.666666666
2016-01-25 02:00:00,1482.35,6426395.4
2016-01-25 03:00:00,1353.6333333333334,5920136.4
2016-01-25 04:00:00,1312.2166666666667,5600841.533333333
2016-01-25 05:00:00,1272.3166666666666,5153046.666666667
2016-01-25 06:00:00,1154.35,4607304.933333334
2016-01-25 07:00:00,1142.5,4443672.0
2016-01-25 08:00:00,1134.5333333333333,4374454.2
2016-01-25 09:00:00,1358.0666666666666,9551647.6
2016-01-25 10:00:00,2718.7833333333333,16032440.2
2016-01-25 11:00:00,2999.633333333333,17106984.133333333
2016-01-25 12:00:00,4046.5,20586057.8
2016-01-25 13:00:00,6545.533333333334,24386941.066666666
2016-01-25 14:00:00,7108.683333333333,21417097.333333332
2016-01-25 15:00:00,5687.316666666667,16285598.2
2016-01-25 16:00:00,25610.383333333335,56213816.06666667
2016-01-25 17:00:00,26640.833333333332,58627953.733333334
2016-01-25 18:00:00,8862.3,22002979.6
2016-01-25 19:00:00,5372.8,19340737.6
2016-01-25 20:00:00,4462.483333333334,19186337.333333332
2016-01-25 21:00:00,3491.95,13076747.2
2016-01-25 22:00:00,2875.15,8750968.0
2016-01-25 23:00:00,2896.6,8872956.266666668
2016-01-26 00:00:00,2477.4666666666667,8180912.533333333
2016-01-26 01:00:00,1764.4166666666667,7358162.666666667
2016-01-26 02:00:00,1721.0833333333333,8403804.0
2016-01-26 03:00:00,1893.8333333333333,9198646.133333333
2016-01-26 04:00:00,1847.1,8966359.733333332
2016-01-26 05:00:00,1486.5666666666666,7450500.8
2016-01-26 06:00:00,1254.4666666666667,5820126.133333334
2016-01-26 07:00:00,1134.2833333333333,4865737.333333333
2016-01-26 08:00:00,1131.8333333333333,4572798.133333334
2016-01-26 09:00:00,1814.3,6208984.533333333
2016-01-26 10:00:00,1865.3333333333333,6915427.066666666
2016-01-26 11:00:00,2050.1833333333334,7096670.666666667
2016-01-26 12:00:00,2066.05,7554968.266666667
2016-01-26 13:00:00,2191.4166666666665,8203688.533333333
2016-01-26 14:00:00,28944.333333333332,66172034.666666664
2016-01-26 15:00:00,16463.916666666668,35919279.2
2016-01-26 16:00:00,8675.3,29641204.4
2016-01-26 17:00:00,4264.166666666667,12043092.266666668
2016-01-26 18:00:00,3919.4333333333334,9830252.8
2016-01-26 19:00:00,3978.7833333333333,10254246.133333333
2016-01-26 20:00:00,4142.116666666667,10133777.2
2016-01-26 21:00:00,3877.2833333333333,9478456.266666668
2016-01-26 22:00:00,3787.9166666666665,9115954.0
2016-01-26 23:00:00,4451.266666666666,11183186.933333334
2016-01-27 00:00:00,3592.366666666667,7902148.266666667
2016-01-27 01:00:00,3351.133333333333,7296987.466666667
2016-01-27 02:00:00,3286.0833333333335,7361643.466666667
2016-01-27 03:00:00,3129.8,7415486.666666667
2016-01-27 04:00:00,2825.3,6325928.8
2016-01-27 05:00:00,2531.0,5387626.933333334
2016-01-27 06:00:00,2143.45,4623708.533333333
2016-01-27 07:00:00,1863.0,4078064.533333333
2016-01-27 08:00:00,1888.8833333333334,4248483.466666667
2016-01-27 09:00:00,2565.866666666667,8765515.2
2016-01-27 10:00:00,3042.35,11401235.333333334
2016-01-27 11:00:00,4670.733333333334,14480071.733333332
2016-01-27 12:00:00,3145.05,10066654.133333333
2016-01-27 13:00:00,2533.4333333333334,8960251.866666667
2016-01-27 14:00:00,5157.233333333334,19376722.666666668
2016-01-27 15:00:00,5198.716666666666,17452141.466666665
2016-01-27 16:00:00,4956.55,14236320.0
2016-01-27 17:00:00,5102.933333333333,15811991.133333333
2016-01-27 18:00:00,4910.733333333334,14576429.6
2016-01-27 19:00:00,5032.905660377359,14115656.528301887
2016-01-27 20:00:00,5523.3,22814393.733333334
2016-01-27 21:00:00,5102.6,13752489.066666666
2016-01-27 22:00:00,4956.083333333333,15441016.133333333
2016-01-27 23:00:00,4523.566666666667,13802937.0
2016-01-28 00:00:00,4174.016666666666,10985522.4
2016-01-28 01:00:00,3435.016666666667,8908884.0
2016-01-28 02:00:00,2847.3166666666666,7467456.4
2016-01-28 03:00:00,2614.7166666666667,10128065.4
2016-01-28 04:00:00,2364.2833333333333,13925576.666666666
2016-01-28 05:00:00,1956.15,15494980.266666668
2016-01-28 06:00:00,1910.4,15061726.733333332
2016-01-28 07:00:00,1641.8666666666666,10959691.2
2016-01-28 08:00:00,1399.2333333333333,6963360.4
2016-01-28 09:00:00,1452.3333333333333,5049788.733333333
2016-01-28 10:00:00,3265.633333333333,8743744.333333334
2016-01-28 11:00:00,2695.733333333333,10076853.4
2016-01-28 12:00:00,1685.8833333333334,8010272.333333333
2016-01-28 13:00:00,1700.2,5769802.116666666
2016-01-28 14:00:00,2789.366666666667,5777828.916666667
2016-01-28 15:00:00,3089.3859649122805,6533938.280701755
2016-01-28 16:00:00,3603.1315789473683,8318691.2894736845
2016-01-28 17:00:00,3208.681818181818,8651791.818181818
2016-01-28 18:00:00,2742.633333333333,6503852.266666667
2016-01-28 19:00:00,2388.55,5127792.266666667
2016-01-28 20:00:00,2696.75,5531374.433333334
2016-01-28 21:00:00,2616.383333333333,5409783.666666667
2016-01-28 22:00:00,2983.5666666666666,5764590.666666667
2016-01-28 23:00:00,3147.133333333333,7121467.2
2016-01-29 00:00:00,2975.266666666667,20400555.4
2016-01-29 01:00:00,2524.9166666666665,7868815.0
2016-01-29 02:00:00,1931.1,5120824.866666666
2016-01-29 03:00:00,1571.25,4078097.066666667
2016-01-29 04:00:00,1043.4833333333333,2344831.8666666667
2016-01-29 05:00:00,970.2833333333333,2428257.8666666667
2016-01-29 06:00:00,938.1333333333333,2957581.6
2016-01-29 07:00:00,635.1833333333333,2361959.8333333335
2016-01-29 08:00:00,701.0,2665550.4833333334
2016-01-29 09:00:00,2067.3333333333335,6620424.85
2016-01-29 10:00:00,2492.15,5047182.466666667
2016-01-29 11:00:00,2582.4,5082221.816666666
2016-01-29 12:00:00,3535.1,8397240.333333334
2016-01-29 13:00:00,3622.4166666666665,7145785.533333333
2016-01-29 14:00:00,3256.233333333333,8360913.15
2016-01-29 15:00:00,42061.01666666667,100510339.33333333
2016-01-29 16:00:00,41760.1,96366722.13333334
2016-01-29 17:00:00,38416.433333333334,89805900.53333333
2016-01-29 18:00:00,31907.75,80683825.46666667
2016-01-29 19:00:00,19166.083333333332,55991420.93333333
2016-01-29 20:00:00,14139.133333333333,43240382.93333333
2016-01-29 21:00:00,9332.4,29997855.866666667
2016-01-29 22:00:00,5271.816666666667,16167279.2
2016-01-29 23:00:00,3344.883333333333,8887106.733333332
2016-01-30 00:00:00,3210.4666666666667,7084122.733333333
2016-01-30 01:00:00,2945.3,7223449.2
2016-01-30 02:00:00,2638.5333333333333,8801406.0
2016-01-30 03:00:00,2170.8,6131279.466666667
2016-01-30 04:00:00,1928.4833333333333,4987129.066666666
2016-01-30 05:00:00,1650.4833333333333,4375574.933333334
2016-01-30 06:00:00,1453.4666666666667,4208029.333333333
2016-01-30 07:00:00,1448.6333333333334,4770019.733333333
2016-01-30 08:00:00,1425.6,4799891.466666667
2016-01-30 09:00:00,1375.3,4468589.333333333
2016-01-30 10:00:00,1545.8166666666666,5012228.266666667
2016-01-30 11:00:00,2077.7,7120792.8
2016-01-30 12:00:00,1500.9,4622885.333333333
2016-01-30 13:00:00,2156.766666666667,4969227.066666666
2016-01-30 14:00:00,1714.0166666666667,5392825.733333333
2016-01-30 15:00:00,2588.866666666667,6935226.933333334
2016-01-30 16:00:00,4160.35,17951211.7
2016-01-30 17:00:00,2781.7166666666667,13767219.533333333
2016-01-30 18:00:00,1515.75,5466168.066666666
2016-01-30 19:00:00,1121.9,4595249.733333333
2016-01-30 20:00:00,990.7333333333333,4373000.4
2016-01-30 21:00:00,968.2333333333333,5478682.533333333
2016-01-30 22:00:00,1466.9333333333334,7701889.2
2016-01-30 23:00:00,643.2666666666667,4131200.4
2016-01-31 00:00:00,658.0666666666667,4289823.866666666
2016-01-31 01:00:00,671.1666666666666,4130302.2666666666
2016-01-31 02:00:00,637.5833333333334,3429704.1333333333
2016-01-31 03:00:00,553.9333333333333,3026372.4
2016-01-31 04:00:00,540.1,2829719.8666666667
2016-01-31 05:00:00,534.0,2801594.0
2016-01-31 06:00:00,523.5333333333333,2750803.6
2016-01-31 07:00:00,4354.1,18443766.8
2016-01-31 08:00:00,3912.016666666667,16607581.466666667
2016-01-31 09:00:00,688.6166666666667,3043191.8666666667
2016-01-31 10:00:00,594.4166666666666,2546246.0
2016-01-31 11:00:00,1167.35,4808788.933333334
2016-01-31 12:00:00,616.9333333333333,2579922.0
2016-01-31 13:00:00,2213.133333333333,3891518.8
2016-01-31 14:00:00,3452.25,4728630.266666667
2016-01-31 15:00:00,3616.133333333333,5574807.2
2016-01-31 16:00:00,4754.5,11449241.866666667
2016-01-31 17:00:00,4139.25,8585651.466666667
2016-01-31 18:00:00,4497.883333333333,7877339.866666666
2016-01-31 19:00:00,3762.7833333333333,7937580.4
2016-01-31 20:00:00,3562.3,4996990.933333334
2016-01-31 21:00:00,3586.45,4735110.933333334
2016-01-31 22:00:00,4140.6,5463272.0
2016-01-31 23:00:00,4479.083333333333,5783493.333333333
2016-02-01 00:00:00,3733.0666666666666,4746772.0
2016-02-01 01:00:00,4113.066666666667,7575063.733333333
2016-02-01 02:00:00,3719.55,6326672.333333333
2016-02-01 03:00:00,4293.516666666666,7385657.933333334
2016-02-01 04:00:00,3642.366666666667,5918031.2
2016-02-01 05:00:00,3564.983333333333,5717761.333333333
2016-02-01 06:00:00,3390.516666666667,5547820.933333334
2016-02-01 07:00:00,2909.116666666667,5288306.266666667
2016-02-01 08:00:00,2644.2,5118876.933333334
2016-02-01 09:00:00,2454.5833333333335,5143829.6
2016-02-01 10:00:00,2398.233333333333,5444094.533333333
2016-02-01 11:00:00,2910.45,6582742.266666667
2016-02-01 12:00:00,3182.5,6901421.6
2016-02-01 13:00:00,3555.2166666666667,7259754.533333333
2016-02-01 14:00:00,4386.883333333333,9734464.533333333
2016-02-01 15:00:00,8193.116666666667,38258679.0
2016-02-01 16:00:00,8354.366666666667,40213823.0
2016-02-01 17:00:00,5672.466666666666,21002080.4
2016-02-01 18:00:00,5675.45,37681522.93333333
2016-02-01 19:00:00,6335.133333333333,30735375.466666665
2016-02-01 20:00:00,10335.783333333333,56302279.96666667
2016-02-01 21:00:00,8641.383333333333,28268119.833333332
2016-02-01 22:00:00,7203.666666666667,25077991.8
2016-02-01 23:00:00,5328.383333333333,21070733.433333334
2016-02-02 00:00:00,4651.133333333333,17170782.266666666
2016-02-02 01:00:00,7592.116666666667,44775523.5
2016-02-02 02:00:00,3422.75,9168274.3
2016-02-02 03:00:00,3034.233333333333,6930185.366666666
2016-02-02 04:00:00,2622.883333333333,5696659.133333334
2016-02-02 05:00:00,2277.866666666667,5006667.2
2016-02-02 06:00:00,2031.2,4486864.533333333
2016-02-02 07:00:00,1815.2666666666667,4132682.4
2016-02-02 08:00:00,1556.7833333333333,3977606.2666666666
2016-02-02 09:00:00,1419.8333333333333,4243779.2
2016-02-02 10:00:00,1737.75,5822388.166666667
2016-02-02 11:00:00,2127.0,7182380.6
2016-02-02 12:00:00,2961.233333333333,12087102.933333334
2016-02-02 13:00:00,4394.366666666667,17607186.266666666
2016-02-02 14:00:00,14208.233333333334,30731111.2
2016-02-02 15:00:00,14962.883333333333,31229613.266666666
2016-02-02 16:00:00,14612.966666666667,29157953.366666667
2016-02-02 17:00:00,13939.383333333333,27863714.4
2016-02-02 18:00:00,11880.933333333332,26658865.2
2016-02-02 19:00:00,8173.25,16364200.066666666
2016-02-02 20:00:00,6711.9,12208799.066666666
2016-02-02 21:00:00,5048.566666666667,8382268.333333333
2016-02-02 22:00:00,7071.183333333333,9584204.266666668
2016-02-02 23:00:00,4435.883333333333,6711570.466666667
2016-02-03 00:00:00,4119.716666666666,7552739.6
2016-02-03 01:00:00,4038.983333333333,6956519.2
2016-02-03 02:00:00,3986.3166666666666,6474106.866666666
2016-02-03 03:00:00,3970.516666666667,6743891.2
2016-02-03 04:00:00,3859.866666666667,6049185.866666666
2016-02-03 05:00:00,3806.4166666666665,5845536.533333333
2016-02-03 06:00:00,3748.1666666666665,5487012.0
2016-02-03 07:00:00,3420.25,5081521.6
2016-02-03 08:00:00,3014.133333333333,5183856.266666667
2016-02-03 09:00:00,2863.2833333333333,5207787.2
2016-02-03 10:00:00,2594.0833333333335,4908341.316666666
2016-02-03 11:00:00,2316.6666666666665,4269719.433333334
2016-02-03 12:00:00,2198.25,4782899.2
2016-02-03 13:00:00,2108.15,6172766.8
2016-02-03 14:00:00,2342.6,7709011.533333333
2016-02-03 15:00:00,3238.983333333333,23260638.333333332
2016-02-03 16:00:00,3442.9666666666667,21538103.166666668
2016-02-03 17:00:00,2809.6666666666665,19085959.4
2016-02-03 18:00:00,2725.2166666666667,19006211.733333334
2016-02-03 19:00:00,4948.433333333333,36207787.8
2016-02-03 20:00:00,4695.583333333333,53454803.3
2016-02-03 21:00:00,3375.4,23299622.85
2016-02-03 22:00:00,3337.95,24545458.866666667
2016-02-03 23:00:00,2703.0833333333335,20522961.166666668
2016-02-04 00:00:00,2925.7833333333333,19869675.033333335
2016-02-04 01:00:00,2388.95,18069239.25
2016-02-04 02:00:00,2126.2,17436126.033333335
2016-02-04 03:00:00,1971.7,17012277.8
2016-02-04 04:00:00,1903.7333333333333,16920189.733333334
2016-02-04 05:00:00,1823.9833333333333,16767318.266666668
2016-02-04 06:00:00,1684.4,16420947.066666666
2016-02-04 07:00:00,1619.55,16422480.666666666
2016-02-04 08:00:00,1528.25,16746455.866666667
2016-02-04 09:00:00,1686.3166666666666,22077391.2
2016-02-04 10:00:00,2993.366666666667,26517783.466666665
2016-02-04 11:00:00,2347.483333333333,23795190.266666666
2016-02-04 12:00:00,4824.716666666666,42887575.31666667
2016-02-04 13:00:00,3333.8,27006349.4
2016-02-04 14:00:00,2333.6,19479887.3
2016-02-04 15:00:00,3075.3,21369015.0
2016-02-04 16:00:00,2683.4666666666667,19074579.466666665
2016-02-04 17:00:00,2917.2833333333333,29110771.533333335
2016-02-04 18:00:00,3273.0333333333333,32423428.133333333
2016-02-04 19:00:00,3106.0333333333333,31752068.4
2016-02-04 20:00:00,3663.8,41927028.1
2016-02-04 21:00:00,4421.05,43391025.93333333
2016-02-04 22:00:00,3283.0,36793817.2
2016-02-04 23:00:00,4758.333333333333,32474716.733333334
2016-02-05 00:00:00,5647.25,31607053.833333332
2016-02-05 01:00:00,3740.233333333333,29638992.183333334
2016-02-05 02:00:00,2161.233333333333,27664831.833333332
2016-02-05 03:00:00,1763.0166666666667,26903553.633333333
2016-02-05 04:00:00,2584.1,33015361.983333334
2016-02-05 05:00:00,2289.766666666667,30510456.366666667
2016-02-05 06:00:00,1659.0166666666667,27995233.766666666
2016-02-05 07:00:00,1470.8333333333333,27108275.733333334
2016-02-05 08:00:00,1491.1166666666666,31880960.933333334
2016-02-05 09:00:00,1560.1166666666666,36184211.233333334
2016-02-05 10:00:00,1718.6333333333334,36611431.2
2016-02-05 11:00:00,1838.4333333333334,37290908.68333333
2016-02-05 12:00:00,2446.05,38941579.516666666
2016-02-05 13:00:00,2574.0666666666666,38791938.7
2016-02-05 14:00:00,2438.483333333333,39970160.516666666
2016-02-05 15:00:00,3907.0666666666666,44007013.53333333
2016-02-05 16:00:00,5644.35,44488893.766666666
2016-02-05 17:00:00,4576.483333333334,41220593.25
2016-02-05 18:00:00,2936.266666666667,40761463.78333333
2016-02-05 19:00:00,2644.85,37664897.06666667
2016-02-05 20:00:00,2454.8333333333335,37595927.46666667
2016-02-05 21:00:00,4043.3,45665404.0
2016-02-05 22:00:00,3171.7166666666667,40414190.8
2016-02-05 23:00:00,2650.0666666666666,36224997.81666667
2016-02-06 00:00:00,2397.4666666666667,29311223.4
2016-02-06 01:00:00,2053.9666666666667,21277655.35
2016-02-06 02:00:00,2206.016666666667,22607377.233333334
2016-02-06 03:00:00,2030.75,21509988.066666666
2016-02-06 04:00:00,2155.6666666666665,23080076.716666665
2016-02-06 05:00:00,1747.05,19897168.833333332
2016-02-06 06:00:00,1377.9333333333334,17114138.183333334
2016-02-06 07:00:00,1146.7333333333333,15655011.116666667
2016-02-06 08:00:00,1451.4166666666667,15578858.566666666
2016-02-06 09:00:00,1210.9666666666667,15224259.35
2016-02-06 10:00:00,1301.3833333333334,16721328.766666668
2016-02-06 11:00:00,1074.85,14980723.966666667
2016-02-06 12:00:00,1014.65,15037342.85
2016-02-06 13:00:00,1023.9833333333333,15273999.133333333
2016-02-06 14:00:00,4238.35,21865003.05
2016-02-06 15:00:00,25602.166666666668,66031123.46666667
2016-02-06 16:00:00,25664.583333333332,66962660.266666666
2016-02-06 17:00:00,26928.283333333333,78272441.86666666
2016-02-06 18:00:00,19439.6,65107590.0
2016-02-06 19:00:00,7052.866666666667,36121915.86666667
2016-02-06 20:00:00,3369.2166666666667,26877754.466666665
2016-02-06 21:00:00,2542.3333333333335,23262092.133333333
2016-02-06 22:00:00,2214.366666666667,20972370.6
2016-02-06 23:00:00,2131.616666666667,20341097.6
2016-02-07 00:00:00,1989.1166666666666,19723239.2
2016-02-07 01:00:00,1865.1833333333334,19129401.933333334
2016-02-07 02:00:00,1753.3,18591380.0
2016-02-07 03:00:00,1487.4333333333334,17122450.933333334
2016-02-07 04:00:00,1377.75,16198899.033333333
2016-02-07 05:00:00,1214.1666666666667,15338486.6
2016-02-07 06:00:00,961.8,14036656.266666668
2016-02-07 07:00:00,908.3166666666667,13805224.0
2016-02-07 08:00:00,849.6333333333333,13812505.466666667
2016-02-07 09:00:00,1053.45,14053887.866666667
2016-02-07 10:00:00,899.3666666666667,14095161.066666666
2016-02-07 11:00:00,892.9333333333333,14113128.533333333
2016-02-07 12:00:00,841.7166666666667,13746064.4
2016-02-07 13:00:00,909.2166666666667,13618083.8
2016-02-07 14:00:00,900.0666666666667,13576569.2
2016-02-07 15:00:00,931.85,14072831.466666667
2016-02-07 16:00:00,877.85,13764297.333333334
2016-02-07 17:00:00,895.2,13951914.8
2016-02-07 18:00:00,830.7666666666667,13296919.066666666
2016-02-07 19:00:00,821.85,13096707.733333332
2016-02-07 20:00:00,830.8666666666667,12816534.4
2016-02-07 21:00:00,790.8833333333333,12589325.333333334
2016-02-07 22:00:00,736.05,12481862.0
2016-02-07 23:00:00,821.7,13174760.666666666
2016-02-08 00:00:00,1315.45,12294454.0
2016-02-08 01:00:00,869.9833333333333,4979796.266666667
2016-02-08 02:00:00,739.3,3858736.6666666665
2016-02-08 03:00:00,702.9666666666667,3592000.3333333335
2016-02-08 04:00:00,690.7333333333333,3481460.2666666666
2016-02-08 05:00:00,686.1333333333333,3463720.533333333
2016-02-08 06:00:00,677.0333333333333,3432727.466666667
2016-02-08 07:00:00,797.55,3940227.2
2016-02-08 08:00:00,839.0833333333334,4254472.0
2016-02-08 09:00:00,4321.05,13105650.466666667
2016-02-08 10:00:00,5405.133333333333,21819719.633333333
2016-02-08 11:00:00,5520.85,13999884.7
2016-02-08 12:00:00,8992.0,37617976.266666666
2016-02-08 13:00:00,2169.8166666666666,14460332.933333334
2016-02-08 14:00:00,2791.516666666667,19409196.966666665
2016-02-08 15:00:00,6037.666666666667,23740552.083333332
2016-02-08 16:00:00,2925.366666666667,20538171.183333334
2016-02-08 17:00:00,2930.4,20485207.416666668
2016-02-08 18:00:00,2210.266666666667,18631378.8
2016-02-08 19:00:00,2002.4666666666667,18238334.95
2016-02-08 20:00:00,2149.0333333333333,18017382.733333334
2016-02-08 21:00:00,1802.4,17575311.2
2016-02-08 22:00:00,1911.7333333333333,19365066.933333334
2016-02-08 23:00:00,8942.666666666666,40108591.2
2016-02-09 00:00:00,4509.3,20859148.4
2016-02-09 01:00:00,1721.3166666666666,16681329.466666667
2016-02-09 02:00:00,1198.8333333333333,15109892.0
2016-02-09 03:00:00,1121.1,14903810.666666666
2016-02-09 04:00:00,1054.3,14798237.066666666
2016-02-09 05:00:00,970.4333333333333,14573998.533333333
2016-02-09 06:00:00,951.0833333333334,14442565.333333334
2016-02-09 07:00:00,1041.2166666666667,15109459.066666666
2016-02-09 08:00:00,991.2833333333333,14292055.466666667
2016-02-09 09:00:00,1551.6333333333334,15222030.266666668
2016-02-09 10:00:00,1720.45,16162067.666666666
2016-02-09 11:00:00,1696.0,16441974.533333333
2016-02-09 12:00:00,2001.6,17575304.933333334
2016-02-09 13:00:00,1778.7333333333333,17006008.666666668
2016-02-09 14:00:00,1773.7666666666667,16846472.8
2016-02-09 15:00:00,1902.45,16978486.533333335
2016-02-09 16:00:00,2196.0333333333333,18657774.4
2016-02-09 17:00:00,6027.833333333333,33015891.983333334
2016-02-09 18:00:00,2542.3166666666666,18942961.933333334
2016-02-09 19:00:00,2733.2,20695460.85
2016-02-09 20:00:00,2520.5666666666666,21911388.716666665
2016-02-09 21:00:00,4901.7,24254007.9
2016-02-09 22:00:00,3819.7,22408970.6
2016-02-09 23:00:00,6558.416666666667,25511993.566666666
2016-02-10 00:00:00,5353.9,24029308.533333335
2016-02-10 01:00:00,3421.883333333333,21249295.333333332
2016-02-10 02:00:00,2545.05,20154200.366666667
2016-02-10 03:00:00,2205.6666666666665,19707114.85
2016-02-10 04:00:00,2292.0333333333333,21082776.733333334
2016-02-10 05:00:00,2001.3333333333333,19503841.2
2016-02-10 06:00:00,1871.5166666666667,18996472.8
2016-02-10 07:00:00,1808.4,18819135.416666668
2016-02-10 08:00:00,7155.033333333334,39993564.95
2016-02-10 09:00:00,2770.1666666666665,19549069.783333335
2016-02-10 10:00:00,3267.9333333333334,23686993.633333333
2016-02-10 11:00:00,3533.9,33602290.4
2016-02-10 12:00:00,3755.383333333333,32415555.75
2016-02-10 13:00:00,3583.4,24133328.716666665
2016-02-10 14:00:00,3638.866666666667,21634769.45
2016-02-10 15:00:00,4165.05,22227649.583333332
2016-02-10 16:00:00,3948.766666666667,24188922.133333333
2016-02-10 17:00:00,4420.466666666666,36399762.31666667
2016-02-10 18:00:00,4844.933333333333,49040612.766666666
2016-02-10 19:00:00,5253.566666666667,69351212.16666667
2016-02-10 20:00:00,5422.2,68891321.81666666
2016-02-10 21:00:00,4714.2,62262615.416666664
2016-02-10 22:00:00,4103.866666666667,52727630.53333333
2016-02-10 23:00:00,9981.0,58737764.06666667
2016-02-11 00:00:00,11438.016666666666,56285272.35
2016-02-11 01:00:00,2854.633333333333,25753897.733333334
2016-02-11 02:00:00,2440.133333333333,20591281.333333332
2016-02-11 03:00:00,2215.6833333333334,18175472.0
2016-02-11 04:00:00,2048.516666666667,17713504.133333333
2016-02-11 05:00:00,1898.6,17580170.666666668
2016-02-11 06:00:00,2353.15,17957066.533333335
2016-02-11 07:00:00,2044.3666666666666,17627760.666666668
2016-02-11 08:00:00,1796.8333333333333,17494753.466666665
2016-02-11 09:00:00,2050.9333333333334,22006702.1
2016-02-11 10:00:00,2201.2166666666667,21810212.233333334
2016-02-11 11:00:00,2311.866666666667,23182251.333333332
2016-02-11 12:00:00,2599.1666666666665,24679569.866666667
2016-02-11 13:00:00,2778.85,25730025.783333335
2016-02-11 14:00:00,2806.983333333333,26237494.1
2016-02-11 15:00:00,2681.1,25139177.133333333
2016-02-11 16:00:00,2551.55,24814077.066666666
2016-02-11 17:00:00,2750.6,25730281.866666667
2016-02-11 18:00:00,2727.25,25339360.3
2016-02-11 19:00:00,2670.7166666666667,23598493.45
2016-02-11 20:00:00,2200.733333333333,21839217.066666666
2016-02-11 21:00:00,2002.1333333333334,20798851.416666668
2016-02-11 22:00:00,1818.8,19723829.8
2016-02-11 23:00:00,2063.95,19499849.533333335
2016-02-12 00:00:00,1730.8,18259634.8
2016-02-12 01:00:00,1531.8166666666666,16964497.333333332
2016-02-12 02:00:00,1396.55,16014141.333333334
2016-02-12 03:00:00,1358.0333333333333,15526310.8
2016-02-12 04:00:00,1345.1,15353182.533333333
2016-02-12 05:00:00,1326.5666666666666,15225715.333333334
2016-02-12 06:00:00,1323.2166666666667,17099936.8
2016-02-12 07:00:00,1324.3166666666666,16872243.866666667
2016-02-12 08:00:00,1336.1166666666666,16639921.066666666
2016-02-12 09:00:00,1407.0666666666666,17260799.2
2016-02-12 10:00:00,1532.4833333333333,19868906.1
2016-02-12 11:00:00,2928.733333333333,22359017.3
2016-02-12 12:00:00,2701.3333333333335,21606500.166666668
2016-02-12 13:00:00,2632.9166666666665,21471187.583333332
2016-02-12 14:00:00,4708.35,25266470.45
2016-02-12 15:00:00,5224.616666666667,26406795.4
2016-02-12 16:00:00,4817.166666666667,24782119.85
2016-02-12 17:00:00,4759.816666666667,24844424.333333332
2016-02-12 18:00:00,4622.1,22960672.016666666
2016-02-12 19:00:00,4656.25,22299646.35
2016-02-12 20:00:00,4288.533333333334,20755220.066666666
2016-02-12 21:00:00,4252.983333333334,20373650.4
2016-02-12 22:00:00,4129.083333333333,20017383.0
2016-02-12 23:00:00,4057.5833333333335,19697143.45
2016-02-13 00:00:00,3917.0833333333335,19150564.483333334
2016-02-13 01:00:00,3872.65,18878333.866666667
2016-02-13 02:00:00,3593.7,18277565.666666668
2016-02-13 03:00:00,3497.6666666666665,18057508.466666665
2016-02-13 04:00:00,3406.45,17933838.6
2016-02-13 05:00:00,3078.7833333333333,17619992.0
2016-02-13 06:00:00,2981.633333333333,17427797.333333332
2016-02-13 07:00:00,2813.6666666666665,17185840.333333332
2016-02-13 08:00:00,2692.233333333333,17107104.8
2016-02-13 09:00:00,2467.8166666666666,18005648.6
2016-02-13 10:00:00,2450.0833333333335,20960638.883333333
2016-02-13 11:00:00,2180.883333333333,12716365.8
2016-02-13 12:00:00,4444.933333333333,7440307.55
2016-02-13 13:00:00,4172.983333333334,7527349.05
2016-02-13 14:00:00,3655.2,7891577.266666667
2016-02-13 15:00:00,3288.85,7603690.066666666
2016-02-13 16:00:00,3628.866666666667,39895834.53333333
2016-02-13 17:00:00,3018.8166666666666,12212038.616666667
2016-02-13 18:00:00,2734.6,7599913.7
2016-02-13 19:00:00,2771.5333333333333,8082069.8
2016-02-13 20:00:00,3427.4,9417042.333333334
2016-02-13 21:00:00,3821.25,10619170.0
2016-02-13 22:00:00,3133.883333333333,10867941.35
2016-02-13 23:00:00,2247.7166666666667,6335591.716666667
2016-02-14 00:00:00,1975.9333333333334,11751201.2
2016-02-14 01:00:00,1613.0833333333333,4376607.333333333
2016-02-14 02:00:00,1448.8333333333333,2795672.4
2016-02-14 03:00:00,1323.1666666666667,2605180.2666666666
2016-02-14 04:00:00,1186.1333333333334,2492496.933333333
2016-02-14 05:00:00,1142.2333333333333,2475540.1333333333
2016-02-14 06:00:00,1116.4333333333334,2446950.1333333333
2016-02-14 07:00:00,1083.75,2428231.6
2016-02-14 08:00:00,1066.0333333333333,2381182.6666666665
2016-02-14 09:00:00,1130.25,2434625.95
2016-02-14 10:00:00,1265.6666666666667,2535803.6
2016-02-14 11:00:00,1106.8666666666666,2403835.6666666665
2016-02-14 12:00:00,1181.0666666666666,2752865.3
2016-02-14 13:00:00,1140.3833333333334,11451320.666666666
2016-02-14 14:00:00,1463.8,21795143.2
2016-02-14 15:00:00,1497.4833333333333,23242405.366666667
2016-02-14 16:00:00,1458.1333333333334,23381931.866666667
2016-02-14 17:00:00,1375.8333333333333,23014497.566666666
2016-02-14 18:00:00,1377.5666666666666,23893922.8
2016-02-14 19:00:00,1360.6833333333334,23966422.4
2016-02-14 20:00:00,1149.95,19437999.733333334
2016-02-14 21:00:00,1084.3666666666666,17462769.6
2016-02-14 22:00:00,1554.5666666666666,10115239.866666667
2016-02-14 23:00:00,1187.1,7090098.266666667
2016-02-15 00:00:00,1159.0333333333333,7001511.733333333
2016-02-15 01:00:00,1167.15,6981594.666666667
2016-02-15 02:00:00,1240.1666666666667,13408739.2
2016-02-15 03:00:00,1115.8333333333333,6785413.333333333
2016-02-15 04:00:00,1089.4833333333333,6753781.866666666
2016-02-15 05:00:00,786.4166666666666,2380890.6666666665
2016-02-15 06:00:00,724.6,2225005.3333333335
2016-02-15 07:00:00,716.6666666666666,2364777.6
2016-02-15 08:00:00,662.75,1922900.8
2016-02-15 09:00:00,1337.0833333333333,2954796.933333333
2016-02-15 10:00:00,1177.1166666666666,3437764.8
2016-02-15 11:00:00,953.3,4078126.1333333333
2016-02-15 12:00:00,883.6166666666667,2925807.6
2016-02-15 13:00:00,810.8333333333334,2655301.25
2016-02-15 14:00:00,929.75,8280054.416666667
2016-02-15 15:00:00,1210.9333333333334,25038003.6
2016-02-15 16:00:00,1039.7,10192528.0
2016-02-15 17:00:00,937.6,3236792.4
2016-02-15 18:00:00,770.4666666666667,2580730.533333333
2016-02-15 19:00:00,3313.8333333333335,17741889.733333334
2016-02-15 20:00:00,3224.5,16968838.4
2016-02-15 21:00:00,3320.3,14720543.866666667
2016-02-15 22:00:00,3229.366666666667,16762226.133333333
2016-02-15 23:00:00,3308.0,19097763.066666666
2016-02-16 00:00:00,2816.0333333333333,15199749.066666666
2016-02-16 01:00:00,2500.3333333333335,12308130.266666668
2016-02-16 02:00:00,2296.883333333333,10793856.533333333
2016-02-16 03:00:00,1975.2666666666667,8991830.133333333
2016-02-16 04:00:00,1831.35,8235822.0
2016-02-16 05:00:00,1688.5833333333333,7494517.733333333
2016-02-16 06:00:00,1501.1333333333334,6723936.666666667
2016-02-16 07:00:00,1296.1333333333334,6127538.0
2016-02-16 08:00:00,1115.5833333333333,4757958.666666667
2016-02-16 09:00:00,3255.483333333333,5448871.2
2016-02-16 10:00:00,4004.45,6314351.066666666
2016-02-16 11:00:00,3980.4333333333334,6299931.333333333
2016-02-16 12:00:00,4955.816666666667,10715368.366666667
2016-02-16 13:00:00,4092.266666666667,6602258.733333333
2016-02-16 14:00:00,4038.1,6872920.6
2016-02-16 15:00:00,4030.133333333333,6889507.65
2016-02-16 16:00:00,3869.766666666667,6081973.5
2016-02-16 17:00:00,4088.9166666666665,6311832.916666667
2016-02-16 18:00:00,3844.05,6431488.666666667
2016-02-16 19:00:00,3698.733333333333,9409452.3
2016-02-16 20:00:00,3505.2,6469200.333333333
2016-02-16 21:00:00,3400.0666666666666,5505452.0
2016-02-16 22:00:00,3455.8166666666666,4716083.933333334
2016-02-16 23:00:00,3198.8166666666666,3595502.2
2016-02-17 00:00:00,3109.6,2923696.3333333335
2016-02-17 01:00:00,3041.8,2662477.933333333
2016-02-17 02:00:00,2905.483333333333,2406864.6
2016-02-17 03:00:00,2764.9,2241234.6666666665
2016-02-17 04:00:00,2703.3333333333335,2140012.4
2016-02-17 05:00:00,2664.5666666666666,2087663.2
2016-02-17 06:00:00,2572.616666666667,1976840.5333333334
2016-02-17 07:00:00,2447.65,1831940.5333333334
2016-02-17 08:00:00,2665.3,2097830.0
2016-02-17 09:00:00,3012.0333333333333,2766217.533333333
2016-02-17 10:00:00,2628.9,2633776.7333333334
2016-02-17 11:00:00,2379.5333333333333,4631221.266666667
2016-02-17 12:00:00,2173.7,9222297.866666667
2016-02-17 13:00:00,2260.2166666666667,10725040.35
2016-02-17 14:00:00,2129.5,12944489.833333334
2016-02-17 15:00:00,4594.9,17385811.233333334
2016-02-17 16:00:00,4649.466666666666,11309896.666666666
2016-02-17 17:00:00,5321.05,16735978.5
2016-02-17 18:00:00,5753.8,22002071.683333334
2016-02-17 19:00:00,5551.65,23485530.816666666
2016-02-17 20:00:00,5146.033333333334,26619502.666666668
2016-02-17 21:00:00,4277.783333333334,14251771.733333332
2016-02-17 22:00:00,3902.366666666667,12154722.533333333
2016-02-17 23:00:00,3658.4,11703944.0
2016-02-18 00:00:00,3464.4166666666665,11102997.466666667
2016-02-18 01:00:00,3087.2,6217017.466666667
2016-02-18 02:00:00,2948.55,5312829.866666666
2016-02-18 03:00:00,2800.9166666666665,4721090.133333334
2016-02-18 04:00:00,2658.1,4241793.2
2016-02-18 05:00:00,2488.4333333333334,3606156.933333333
2016-02-18 06:00:00,2355.733333333333,3338274.6666666665
2016-02-18 07:00:00,2217.25,3072480.2666666666
2016-02-18 08:00:00,2155.3166666666666,3377480.533333333
2016-02-18 09:00:00,2193.133333333333,3116619.3333333335
2016-02-18 10:00:00,2932.233333333333,4564776.066666666
2016-02-18 11:00:00,5825.566666666667,33862489.71666667
2016-02-18 12:00:00,6622.416666666667,40378028.583333336
2016-02-18 13:00:00,5567.883333333333,30646913.383333333
2016-02-18 14:00:00,4114.633333333333,17209429.766666666
2016-02-18 15:00:00,3387.0833333333335,9898551.683333334
2016-02-18 16:00:00,3747.233333333333,14501947.166666666
2016-02-18 17:00:00,3366.9,11707965.2
2016-02-18 18:00:00,3458.8,10203998.133333333
2016-02-18 19:00:00,3362.85,9915275.2
2016-02-18 20:00:00,3710.866666666667,15326520.133333333
2016-02-18 21:00:00,2921.5666666666666,8916963.3
2016-02-18 22:00:00,2745.65,8419891.0
2016-02-18 23:00:00,2797.1833333333334,20254460.4
2016-02-19 00:00:00,2689.616666666667,20334197.2
2016-02-19 01:00:00,2706.75,20177510.666666668
2016-02-19 02:00:00,2691.0333333333333,20437192.933333334
2016-02-19 03:00:00,2742.3,21734952.8
2016-02-19 04:00:00,2649.8333333333335,21313767.733333334
2016-02-19 05:00:00,2459.266666666667,20597940.0
2016-02-19 06:00:00,2291.1666666666665,19702728.266666666
2016-02-19 07:00:00,2048.95,7974640.8
2016-02-19 08:00:00,2033.7333333333333,6957733.333333333
2016-02-19 09:00:00,2383.2,15714540.1
2016-02-19 10:00:00,2829.0,22058407.733333334
2016-02-19 11:00:00,3068.0,23370680.266666666
2016-02-19 12:00:00,2969.9666666666667,22176404.133333333
2016-02-19 13:00:00,2799.983333333333,22145316.133333333
2016-02-19 14:00:00,3199.8166666666666,26024012.266666666
2016-02-19 15:00:00,6348.666666666667,55204332.733333334
2016-02-19 16:00:00,6792.75,56063695.28333333
2016-02-19 17:00:00,6783.883333333333,52777100.63333333
2016-02-19 18:00:00,5948.783333333334,46663664.166666664
2016-02-19 19:00:00,5636.15,39585243.2
2016-02-19 20:00:00,5288.566666666667,27604735.15
2016-02-19 21:00:00,5223.983333333334,23237001.8
2016-02-19 22:00:00,5564.55,22067300.45
2016-02-19 23:00:00,4958.483333333334,17147933.866666667
2016-02-20 00:00:00,4918.683333333333,11583527.333333334
2016-02-20 01:00:00,4737.3,10647758.4
2016-02-20 02:00:00,4524.233333333334,10166649.6
2016-02-20 03:00:00,4708.75,43779941.46666667
2016-02-20 04:00:00,3829.883333333333,7445722.2
2016-02-20 05:00:00,3518.6833333333334,6187322.666666667
2016-02-20 06:00:00,3321.6,5566798.933333334
2016-02-20 07:00:00,3176.233333333333,5126180.8
2016-02-20 08:00:00,2941.4,4824970.216666667
2016-02-20 09:00:00,3025.2166666666667,12284578.333333334
2016-02-20 10:00:00,3335.7166666666667,17909383.583333332
2016-02-20 11:00:00,3778.65,20379863.733333334
2016-02-20 12:00:00,3864.0333333333333,20439451.333333332
2016-02-20 13:00:00,3702.6666666666665,19916487.066666666
2016-02-20 14:00:00,3634.2,19752182.133333333
2016-02-20 15:00:00,3743.0666666666666,30090571.2
2016-02-20 16:00:00,3410.2166666666667,19154010.0
2016-02-20 17:00:00,3207.983333333333,19932414.266666666
2016-02-20 18:00:00,3113.9333333333334,19307965.066666666
2016-02-20 19:00:00,3011.0833333333335,18350286.933333334
2016-02-20 20:00:00,2892.4333333333334,17166054.266666666
2016-02-20 21:00:00,2809.3333333333335,16887154.133333333
2016-02-20 22:00:00,5283.8,27105570.8
2016-02-20 23:00:00,5215.5,17926952.466666665
2016-02-21 00:00:00,5084.5,17764954.533333335
2016-02-21 01:00:00,4985.666666666667,17721246.533333335
2016-02-21 02:00:00,4833.666666666667,17416358.8
2016-02-21 03:00:00,4732.366666666667,17276447.333333332
2016-02-21 04:00:00,4576.716666666666,17123951.6
2016-02-21 05:00:00,4418.133333333333,16952415.8
2016-02-21 06:00:00,4316.383333333333,16782031.333333332
2016-02-21 07:00:00,4210.566666666667,16625318.533333333
2016-02-21 08:00:00,4123.233333333334,16518294.933333334
2016-02-21 09:00:00,4159.9,16898387.466666665
2016-02-21 10:00:00,4159.95,17016074.666666668
2016-02-21 11:00:00,4113.133333333333,16917948.0
2016-02-21 12:00:00,4246.416666666667,26522136.8
2016-02-21 13:00:00,4290.783333333334,17305618.133333333
2016-02-21 14:00:00,4420.933333333333,17620174.0
2016-02-21 15:00:00,4471.4,18157482.666666668
2016-02-21 16:00:00,4308.083333333333,17756322.4
2016-02-21 17:00:00,4179.616666666667,17007879.066666666
2016-02-21 18:00:00,4133.15,16759782.966666667
2016-02-21 19:00:00,4103.916666666667,17280531.55
2016-02-21 20:00:00,4345.0,20072643.466666665
2016-02-21 21:00:00,3861.45,17357043.066666666
2016-02-21 22:00:00,3661.65,15858713.066666666
2016-02-21 23:00:00,3659.5833333333335,15902143.6
2016-02-22 00:00:00,3646.8333333333335,15836935.333333334
2016-02-22 01:00:00,1489.5333333333333,4517214.0
2016-02-22 02:00:00,4718.716666666666,14316536.0
2016-02-22 03:00:00,4107.9,9494104.0
2016-02-22 04:00:00,1770.3,4015190.1333333333
2016-02-22 05:00:00,806.7,2017144.0
2016-02-22 06:00:00,785.4333333333333,1978793.0666666667
2016-02-22 07:00:00,774.4,2066628.4
2016-02-22 08:00:00,647.3,1805359.2
2016-02-22 09:00:00,776.1833333333333,2228633.466666667
2016-02-22 10:00:00,881.6166666666667,2236009.1333333333
2016-02-22 11:00:00,1283.75,4934871.333333333
2016-02-22 12:00:00,1235.55,3330921.3333333335
2016-02-22 13:00:00,1558.85,4223995.466666667
2016-02-22 14:00:00,1462.3,4299750.45
2016-02-22 15:00:00,1405.3166666666666,4841467.366666666
2016-02-22 16:00:00,1339.85,4582472.4
2016-02-22 17:00:00,1504.8833333333334,4960895.666666667
2016-02-22 18:00:00,1254.3333333333333,4049914.533333333
2016-02-22 19:00:00,3615.4166666666665,54045481.916666664
2016-02-22 20:00:00,5054.183333333333,79731360.18333334
2016-02-22 21:00:00,4570.35,74684072.46666667
2016-02-22 22:00:00,4442.666666666667,68627798.6
2016-02-22 23:00:00,3728.2833333333333,57868563.11666667
2016-02-23 00:00:00,2590.633333333333,42440756.4
2016-02-23 01:00:00,2088.116666666667,33056539.65
2016-02-23 02:00:00,1954.6333333333334,27116643.933333334
2016-02-23 03:00:00,1495.6166666666666,20300128.766666666
2016-02-23 04:00:00,1048.6,12830262.966666667
2016-02-23 05:00:00,728.3666666666667,6601109.6
2016-02-23 06:00:00,673.5666666666667,3698682.8
2016-02-23 07:00:00,1092.7333333333333,3725733.95
2016-02-23 08:00:00,980.5333333333333,2998999.2
2016-02-23 09:00:00,958.725,3110837.5
2016-02-23 10:00:00,,
2016-02-23 11:00:00,,
2016-02-23 12:00:00,,
2016-02-23 13:00:00,,
2016-02-23 14:00:00,,
2016-02-23 15:00:00,,
2016-02-23 16:00:00,,
2016-02-23 17:00:00,,
2016-02-23 18:00:00,,
2016-02-23 19:00:00,,
2016-02-23 20:00:00,,
2016-02-23 21:00:00,,
2016-02-23 22:00:00,,
2016-02-23 23:00:00,,
2016-02-24 00:00:00,,
2016-02-24 01:00:00,,
2016-02-24 02:00:00,,
2016-02-24 03:00:00,,
2016-02-24 04:00:00,,
2016-02-24 05:00:00,,
2016-02-24 06:00:00,,
2016-02-24 07:00:00,,
2016-02-24 08:00:00,,
2016-02-24 09:00:00,,
2016-02-24 10:00:00,,
2016-02-24 11:00:00,,
2016-02-24 12:00:00,,
2016-02-24 13:00:00,,
2016-02-24 14:00:00,,
2016-02-24 15:00:00,,
2016-02-24 16:00:00,1806.4615384615386,25612100.923076924
2016-02-24 17:00:00,3135.516666666667,30093922.133333333
2016-02-24 18:00:00,11414.5,66838877.8
2016-02-24 19:00:00,13893.9,76964051.46666667
2016-02-24 20:00:00,12449.283333333333,71477072.6
2016-02-24 21:00:00,9520.416666666666,60682778.86666667
2016-02-24 22:00:00,6342.666666666667,46517866.06666667
2016-02-24 23:00:00,4677.866666666667,40361131.333333336
2016-02-25 00:00:00,4004.95,37771818.93333333
2016-02-25 01:00:00,2495.05,32558938.983333334
2016-02-25 02:00:00,3734.516666666667,45023561.733333334
2016-02-25 03:00:00,1115.0166666666667,26190122.633333333
2016-02-25 04:00:00,1003.6666666666666,25673637.25
2016-02-25 05:00:00,3877.1833333333334,48910494.516666666
2016-02-25 06:00:00,2075.1833333333334,31679657.2
2016-02-25 07:00:00,821.05,20818783.6
2016-02-25 08:00:00,723.1333333333333,21958862.666666668
2016-02-25 09:00:00,1078.2833333333333,23105860.2
2016-02-25 10:00:00,1910.0333333333333,28271739.6
2016-02-25 11:00:00,2184.883333333333,25724221.066666666
2016-02-25 12:00:00,2064.7833333333333,24696935.466666665
2016-02-25 13:00:00,3489.0,43997750.46666667
2016-02-25 14:00:00,2850.133333333333,39253690.9
2016-02-25 15:00:00,2334.7,25031315.3
2016-02-25 16:00:00,2377.516666666667,22505422.533333335
2016-02-25 17:00:00,2307.983333333333,19403735.416666668
2016-02-25 18:00:00,2808.1,57533955.3
2016-02-25 19:00:00,3457.516666666667,38317433.233333334
2016-02-25 20:00:00,2218.6666666666665,18674138.4
2016-02-25 21:00:00,2014.4333333333334,7159038.083333333
2016-02-25 22:00:00,2152.983333333333,8367061.6
2016-02-25 23:00:00,6758.816666666667,54119816.266666666
2016-02-26 00:00:00,6006.85,46805508.266666666
2016-02-26 01:00:00,5358.3,39901782.266666666
2016-02-26 02:00:00,4833.016666666666,33992301.0
2016-02-26 03:00:00,4435.8,30543204.0
2016-02-26 04:00:00,4078.85,26807011.466666665
2016-02-26 05:00:00,3705.45,23124417.2
2016-02-26 06:00:00,3401.0666666666666,20234618.933333334
2016-02-26 07:00:00,3205.05,18266784.666666668
2016-02-26 08:00:00,3062.383333333333,16837712.533333335
2016-02-26 09:00:00,3241.983333333333,17093859.666666668
2016-02-26 10:00:00,3371.4666666666667,18010498.016666666
2016-02-26 11:00:00,3731.483333333333,21716797.383333333
2016-02-26 12:00:00,3713.1,23467740.916666668
2016-02-26 13:00:00,3558.866666666667,21280970.566666666
2016-02-26 14:00:00,4551.566666666667,23046184.883333333
2016-02-26 15:00:00,3862.516666666667,17886425.8
2016-02-26 16:00:00,3449.5333333333333,24224698.266666666
2016-02-26 17:00:00,3216.4666666666667,27737098.9
2016-02-26 18:00:00,3018.266666666667,26138754.833333332
2016-02-26 19:00:00,3052.3166666666666,25465711.6
2016-02-26 20:00:00,2904.1666666666665,24777484.266666666
2016-02-26 21:00:00,2849.1,24110869.733333334
2016-02-26 22:00:00,2793.9,23896789.733333334
2016-02-26 23:00:00,2776.2833333333333,24068626.0
2016-02-27 00:00:00,2611.9333333333334,23730648.266666666
2016-02-27 01:00:00,2675.633333333333,23242530.8
2016-02-27 02:00:00,2533.35,22490900.0
2016-02-27 03:00:00,2168.516666666667,21114607.333333332
2016-02-27 04:00:00,2134.0833333333335,19193811.866666667
2016-02-27 05:00:00,2046.55,14582910.0
2016-02-27 06:00:00,2008.0166666666667,11871190.666666666
2016-02-27 07:00:00,1914.2333333333333,7086215.6
2016-02-27 08:00:00,2206.883333333333,4759040.7
2016-02-27 09:00:00,2811.65,6102535.2
2016-02-27 10:00:00,2687.5333333333333,6506008.866666666
2016-02-27 11:00:00,2614.85,6258962.683333334
2016-02-27 12:00:00,2566.4166666666665,6075876.25
2016-02-27 13:00:00,2553.883333333333,6201916.116666666
2016-02-27 14:00:00,2889.4,7089293.083333333
2016-02-27 15:00:00,2838.6833333333334,6964850.266666667
2016-02-27 16:00:00,2970.6833333333334,8557672.0
2016-02-27 17:00:00,3381.0833333333335,10154372.5
2016-02-27 18:00:00,3611.883333333333,10189823.5
2016-02-27 19:00:00,3442.266666666667,9584553.916666666
2016-02-27 20:00:00,3313.0833333333335,8855554.733333332
2016-02-27 21:00:00,3018.65,8062363.666666667
2016-02-27 22:00:00,2763.2833333333333,7424903.066666666
2016-02-27 23:00:00,2694.0333333333333,8790263.6
2016-02-28 00:00:00,2891.7166666666667,8602911.466666667
2016-02-28 01:00:00,2639.7166666666667,9357648.4
2016-02-28 02:00:00,2462.35,7985954.266666667
2016-02-28 03:00:00,2338.6833333333334,7430446.533333333
2016-02-28 04:00:00,2226.633333333333,7112276.666666667
2016-02-28 05:00:00,2127.05,7188741.733333333
2016-02-28 06:00:00,1953.4333333333334,6560425.333333333
2016-02-28 07:00:00,1798.95,6090267.2
2016-02-28 08:00:00,1852.55,6222870.666666667
2016-02-28 09:00:00,2249.25,7131295.333333333
2016-02-28 10:00:00,3032.05,9517705.2
2016-02-28 11:00:00,2943.15,8757777.783333333
2016-02-28 12:00:00,3221.116666666667,9694084.516666668
2016-02-28 13:00:00,3242.4666666666667,11696665.666666666
2016-02-28 14:00:00,2890.633333333333,7469933.6
2016-02-28 15:00:00,3422.266666666667,10047004.866666667
2016-02-28 16:00:00,3087.6,7152103.466666667
2016-02-28 17:00:00,2710.8333333333335,5649226.116666666
2016-02-28 18:00:00,2742.383333333333,7819143.933333334
2016-02-28 19:00:00,4218.0,12549829.0
2016-02-28 20:00:00,6130.016666666666,19541308.133333333
2016-02-28 21:00:00,5769.0,16294748.0
2016-02-28 22:00:00,4481.066666666667,13130159.6
2016-02-28 23:00:00,3773.55,17926520.533333335
2016-02-29 00:00:00,3153.233333333333,7656712.933333334
2016-02-29 01:00:00,2963.883333333333,7020909.466666667
2016-02-29 02:00:00,2754.516666666667,6276449.866666666
2016-02-29 03:00:00,2979.65,6357153.066666666
2016-02-29 04:00:00,3420.9333333333334,6755206.666666667
2016-02-29 05:00:00,3382.5833333333335,6717158.0
2016-02-29 06:00:00,3513.366666666667,6595872.933333334
2016-02-29 07:00:00,4008.733333333333,7410347.333333333
2016-02-29 08:00:00,3501.65,5382930.533333333
2016-02-29 09:00:00,3281.9666666666667,4900426.266666667
2016-02-29 10:00:00,3771.883333333333,5925731.733333333
2016-02-29 11:00:00,5242.65,10051956.0
2016-02-29 12:00:00,6326.55,12774870.866666667
2016-02-29 13:00:00,4752.116666666667,9355405.266666668
2016-02-29 14:00:00,5070.5,11187209.466666667
2016-02-29 15:00:00,4407.45,11467368.2
2016-02-29 16:00:00,3832.35,13550404.266666668
2016-02-29 17:00:00,3754.133333333333,7483355.6
2016-02-29 18:00:00,9616.333333333334,30619824.533333335
2016-02-29 19:00:00,4433.966666666666,10135996.083333334
2016-02-29 20:00:00,3745.5833333333335,9671560.616666667
2016-02-29 21:00:00,4192.966666666666,15525198.733333332
2016-02-29 22:00:00,3972.4333333333334,16396063.75
2016-02-29 23:00:00,3670.2833333333333,13881466.133333333
2016-03-01 00:00:00,3312.45,12044315.85
2016-03-01 01:00:00,2858.9166666666665,9444494.7
2016-03-01 02:00:00,2556.3333333333335,7882621.1
2016-03-01 03:00:00,2356.1,6538546.2
2016-03-01 04:00:00,2211.5,5550777.866666666
2016-03-01 05:00:00,2092.0666666666666,4898684.0
2016-03-01 06:00:00,1971.7333333333333,4064880.8
2016-03-01 07:00:00,1920.7833333333333,4478698.9
2016-03-01 08:00:00,1978.3,3709327.183333333
2016-03-01 09:00:00,1782.65,3130594.45
2016-03-01 10:00:00,12258.333333333334,51087106.93333333
2016-03-01 11:00:00,18676.216666666667,77733011.93333334
2016-03-01 12:00:00,34165.21666666667,137335393.13333333
2016-03-01 13:00:00,5605.05,19901237.966666665
2016-03-01 14:00:00,2064.866666666667,14089721.516666668
2016-03-01 15:00:00,3058.016666666667,7364785.166666667
2016-03-01 16:00:00,2705.45,6776324.866666666
2016-03-01 17:00:00,2738.7833333333333,6810902.366666666
2016-03-01 18:00:00,3151.85,7563347.6
2016-03-01 19:00:00,4480.783333333334,9789871.683333334
2016-03-01 20:00:00,5258.8,11178109.366666667
2016-03-01 21:00:00,7788.466666666666,13891852.8
2016-03-01 22:00:00,7702.65,18699833.533333335
2016-03-01 23:00:00,7200.95,11999998.25
2016-03-02 00:00:00,6902.716666666666,11479385.0
2016-03-02 01:00:00,6657.966666666666,10989542.833333334
2016-03-02 02:00:00,6326.733333333334,10428460.0
2016-03-02 03:00:00,6041.533333333334,9664329.066666666
2016-03-02 04:00:00,5677.783333333334,8891755.466666667
2016-03-02 05:00:00,5220.4,8045437.533333333
2016-03-02 06:00:00,4803.5,7304500.933333334
2016-03-02 07:00:00,4547.45,6922338.8
2016-03-02 08:00:00,4443.15,6711380.4
2016-03-02 09:00:00,4418.466666666666,7054524.933333334
2016-03-02 10:00:00,5664.316666666667,10306988.466666667
2016-03-02 11:00:00,5100.916666666667,11702007.4
2016-03-02 12:00:00,4720.883333333333,10293727.133333333
2016-03-02 13:00:00,4145.7,7352156.066666666
2016-03-02 14:00:00,4015.3333333333335,7197133.516666667
2016-03-02 15:00:00,4229.9,14277134.8
2016-03-02 16:00:00,5292.266666666666,26149950.933333334
2016-03-02 17:00:00,4273.316666666667,15426199.6
2016-03-02 18:00:00,5132.8,20008777.766666666
2016-03-02 19:00:00,4947.533333333334,15445080.583333334
2016-03-02 20:00:00,4680.25,9506422.133333333
2016-03-02 21:00:00,4491.133333333333,7379473.066666666
2016-03-02 22:00:00,4649.316666666667,7589040.6
2016-03-02 23:00:00,4638.3,12816943.733333332
2016-03-03 00:00:00,4458.016666666666,9957098.666666666
2016-03-03 01:00:00,4513.783333333334,7424578.666666667
2016-03-03 02:00:00,4422.933333333333,13061524.0
2016-03-03 03:00:00,3860.483333333333,6097699.466666667
2016-03-03 04:00:00,3719.9333333333334,6078095.466666667
2016-03-03 05:00:00,3590.55,6074157.333333333
2016-03-03 06:00:00,3451.9666666666667,5823532.4
2016-03-03 07:00:00,3369.6,5809329.666666667
2016-03-03 08:00:00,3379.6833333333334,5706844.533333333
2016-03-03 09:00:00,6757.65,40747183.333333336
2016-03-03 10:00:00,5263.433333333333,27048927.933333334
2016-03-03 11:00:00,3559.95,9217946.866666667
2016-03-03 12:00:00,3071.016666666667,4921687.5
2016-03-03 13:00:00,3262.1,5416516.783333333
2016-03-03 14:00:00,3182.3166666666666,5436310.3
2016-03-03 15:00:00,3365.5666666666666,5781336.183333334
2016-03-03 16:00:00,3632.15,6026134.283333333
2016-03-03 17:00:00,3549.1666666666665,11062938.883333333
2016-03-03 18:00:00,4521.8,17065399.383333333
2016-03-03 19:00:00,4539.766666666666,17231882.0
2016-03-03 20:00:00,6522.4,57829846.4
2016-03-03 21:00:00,6034.416666666667,53078228.333333336
2016-03-03 22:00:00,5774.516666666666,51452561.2
2016-03-03 23:00:00,5472.083333333333,46888201.86666667
2016-03-04 00:00:00,4809.466666666666,34827353.733333334
2016-03-04 01:00:00,4294.966666666666,32970302.666666668
2016-03-04 02:00:00,3446.9166666666665,17261194.266666666
2016-03-04 03:00:00,3097.65,13171507.466666667
2016-03-04 04:00:00,2893.1,11661628.266666668
2016-03-04 05:00:00,2700.366666666667,9427842.4
2016-03-04 06:00:00,2484.85,7266852.533333333
2016-03-04 07:00:00,2333.3333333333335,6042570.133333334
2016-03-04 08:00:00,2452.25,5962098.266666667
2016-03-04 09:00:00,2766.5333333333333,6868764.8
2016-03-04 10:00:00,3299.8333333333335,10719912.266666668
2016-03-04 11:00:00,3088.883333333333,10301872.4
2016-03-04 12:00:00,3356.5666666666666,7646763.733333333
2016-03-04 13:00:00,3338.5333333333333,9269354.1
2016-03-04 14:00:00,3425.9666666666667,12486269.616666667
2016-03-04 15:00:00,3751.016666666667,15133236.5
2016-03-04 16:00:00,3706.6833333333334,13784555.716666667
2016-03-04 17:00:00,3525.7166666666667,12204714.616666667
2016-03-04 18:00:00,3924.5333333333333,23724404.316666666
2016-03-04 19:00:00,4741.883333333333,38105289.85
2016-03-04 20:00:00,5404.6,53885989.93333333
2016-03-04 21:00:00,5313.133333333333,53517538.266666666
2016-03-04 22:00:00,5265.65,53498846.46666667
2016-03-04 23:00:00,5066.316666666667,49547030.266666666
2016-03-05 00:00:00,4452.333333333333,39310842.0
2016-03-05 01:00:00,3885.35,31278991.266666666
2016-03-05 02:00:00,3530.9166666666665,25622140.933333334
2016-03-05 03:00:00,3209.733333333333,18287250.933333334
2016-03-05 04:00:00,2864.733333333333,14077223.066666666
2016-03-05 05:00:00,2626.3,11492864.533333333
2016-03-05 06:00:00,2352.483333333333,8444101.866666667
2016-03-05 07:00:00,2268.6,7753708.266666667
2016-03-05 08:00:00,2343.0666666666666,7337104.266666667
2016-03-05 09:00:00,2272.0,6967891.733333333
2016-03-05 10:00:00,2492.116666666667,7423346.666666667
2016-03-05 11:00:00,2383.1666666666665,7598960.933333334
2016-03-05 12:00:00,2335.5833333333335,6977393.6
2016-03-05 13:00:00,2051.45,5992873.4
2016-03-05 14:00:00,1985.6833333333334,5613650.0
2016-03-05 15:00:00,1946.0,5384483.466666667
2016-03-05 16:00:00,1904.9166666666667,5390043.866666666
2016-03-05 17:00:00,1862.8,5526887.066666666
2016-03-05 18:00:00,1818.4833333333333,5391109.2
2016-03-05 19:00:00,1814.9166666666667,5421659.6
2016-03-05 20:00:00,1785.8833333333334,5307596.133333334
2016-03-05 21:00:00,1774.5166666666667,5237023.866666666
2016-03-05 22:00:00,1808.5166666666667,5232653.2
2016-03-05 23:00:00,1806.3666666666666,5039650.8
2016-03-06 00:00:00,1746.7166666666667,4895432.0
2016-03-06 01:00:00,1788.1833333333334,4865848.866666666
2016-03-06 02:00:00,1630.6166666666666,4570517.733333333
2016-03-06 03:00:00,3221.35,6275097.2
2016-03-06 04:00:00,3375.616666666667,6261476.4
2016-03-06 05:00:00,3363.9666666666667,6249291.466666667
2016-03-06 06:00:00,3328.133333333333,6194675.466666667
2016-03-06 07:00:00,3309.133333333333,6121226.666666667
2016-03-06 08:00:00,3146.0333333333333,6041598.4
2016-03-06 09:00:00,4234.433333333333,29888498.133333333
2016-03-06 10:00:00,4783.95,43248740.8
2016-03-06 11:00:00,4724.933333333333,42835742.13333333
2016-03-06 12:00:00,5022.15,46517524.266666666
2016-03-06 13:00:00,5113.633333333333,51768649.2
2016-03-06 14:00:00,5064.033333333334,52186604.4
2016-03-06 15:00:00,5013.333333333333,51576070.81666667
2016-03-06 16:00:00,4874.35,48702666.266666666
2016-03-06 17:00:00,4849.116666666667,48484340.13333333
2016-03-06 18:00:00,4605.466666666666,45578683.46666667
2016-03-06 19:00:00,4390.95,41588439.6
2016-03-06 20:00:00,4209.816666666667,37870340.8
2016-03-06 21:00:00,3862.8333333333335,32679756.8
2016-03-06 22:00:00,4124.216666666666,34391081.2
2016-03-06 23:00:00,7747.333333333333,68759753.73333333
2016-03-07 00:00:00,7146.283333333334,59653113.46666667
2016-03-07 01:00:00,6780.766666666666,53838648.266666666
2016-03-07 02:00:00,6693.783333333334,50524696.266666666
2016-03-07 03:00:00,6189.266666666666,45421243.2
2016-03-07 04:00:00,5573.383333333333,38725093.4
2016-03-07 05:00:00,4896.35,31025591.033333335
2016-03-07 06:00:00,3956.4166666666665,22975757.466666665
2016-03-07 07:00:00,3766.6,17601359.4
2016-03-07 08:00:00,3955.8166666666666,15655656.433333334
2016-03-07 09:00:00,3445.4666666666667,13139769.016666668
2016-03-07 10:00:00,2999.05,10800049.816666666
2016-03-07 11:00:00,2974.55,9344788.266666668
2016-03-07 12:00:00,4073.1,11457943.4
2016-03-07 13:00:00,4793.366666666667,13894048.616666667
2016-03-07 14:00:00,4285.15,12562064.533333333
2016-03-07 15:00:00,5120.0,13114193.95
2016-03-07 16:00:00,4789.216666666666,11527873.65
2016-03-07 17:00:00,3915.116666666667,11533642.6
2016-03-07 18:00:00,3556.3,11328150.2
2016-03-07 19:00:00,3969.4,16975126.866666667
2016-03-07 20:00:00,4320.7,25025968.016666666
2016-03-07 21:00:00,4043.1666666666665,24263531.483333334
2016-03-07 22:00:00,4133.566666666667,24641298.033333335
2016-03-07 23:00:00,3625.65,23217427.133333333
2016-03-08 00:00:00,3338.733333333333,15389446.066666666
2016-03-08 01:00:00,3006.616666666667,13332432.933333334
2016-03-08 02:00:00,4277.883333333333,28324910.966666665
2016-03-08 03:00:00,3534.8,19613791.533333335
2016-03-08 04:00:00,2959.3166666666666,14094871.966666667
2016-03-08 05:00:00,2693.9333333333334,11344046.933333334
2016-03-08 06:00:00,2601.883333333333,10735628.95
2016-03-08 07:00:00,3078.133333333333,11772999.883333333
2016-03-08 08:00:00,3013.9166666666665,11532334.266666668
2016-03-08 09:00:00,2721.766666666667,11023124.466666667
2016-03-08 10:00:00,2510.2833333333333,10597547.6
2016-03-08 11:00:00,2796.4,11747708.95
2016-03-08 12:00:00,2601.0333333333333,10428102.2
2016-03-08 13:00:00,3395.4333333333334,10173452.416666666
2016-03-08 14:00:00,2941.983333333333,13764642.733333332
2016-03-08 15:00:00,3479.233333333333,10764564.316666666
2016-03-08 16:00:00,4027.366666666667,8139542.35
2016-03-08 17:00:00,3421.6833333333334,7856551.466666667
2016-03-08 18:00:00,2936.1666666666665,6596879.35
2016-03-08 19:00:00,2995.4333333333334,6819878.566666666
2016-03-08 20:00:00,2797.366666666667,6304798.4
2016-03-08 21:00:00,2957.3333333333335,7758163.066666666
2016-03-08 22:00:00,3823.016666666667,12832757.866666667
2016-03-08 23:00:00,3465.483333333333,11228009.433333334
2016-03-09 00:00:00,3096.9,9483902.333333334
2016-03-09 01:00:00,3045.1,8744019.2
2016-03-09 02:00:00,2794.6,7522642.366666666
2016-03-09 03:00:00,2566.7,6574102.933333334
2016-03-09 04:00:00,2354.4,5627669.333333333
2016-03-09 05:00:00,2084.8,4441001.733333333
2016-03-09 06:00:00,1981.9833333333333,4073125.6
2016-03-09 07:00:00,1904.1333333333334,3861111.7333333334
2016-03-09 08:00:00,2051.7,3999708.8666666667
2016-03-09 09:00:00,2033.6333333333334,3920997.6666666665
2016-03-09 10:00:00,2177.25,4202770.0
2016-03-09 11:00:00,1846.6833333333334,3041551.7333333334
2016-03-09 12:00:00,1737.0166666666667,4498562.666666667
2016-03-09 13:00:00,3916.5333333333333,14022702.266666668
2016-03-09 14:00:00,3776.2166666666667,14340439.6
2016-03-09 15:00:00,3543.866666666667,13263377.333333334
2016-03-09 16:00:00,3028.2166666666667,12582492.933333334
2016-03-09 17:00:00,2645.5333333333333,11546490.8
2016-03-09 18:00:00,2265.2833333333333,8019800.533333333
2016-03-09 19:00:00,1955.8833333333334,3622644.466666667
2016-03-09 20:00:00,1895.8,3497616.6666666665
2016-03-09 21:00:00,1881.8833333333334,3455982.1333333333
2016-03-09 22:00:00,2116.0666666666666,3599445.8
2016-03-09 23:00:00,2755.1,3513249.6333333333
2016-03-10 00:00:00,2809.3333333333335,3640604.2333333334
2016-03-10 01:00:00,2759.9,3528901.6
2016-03-10 02:00:00,2727.7,3408446.2666666666
2016-03-10 03:00:00,2715.9333333333334,3385796.533333333
2016-03-10 04:00:00,2704.5666666666666,3372911.066666667
2016-03-10 05:00:00,2697.0,3363280.0
2016-03-10 06:00:00,2690.116666666667,3350619.466666667
2016-03-10 07:00:00,2657.266666666667,3298228.1333333333
2016-03-10 08:00:00,2707.3,3431589.466666667
2016-03-10 09:00:00,2792.483333333333,3547011.0
2016-03-10 10:00:00,2701.7166666666667,3871744.2
2016-03-10 11:00:00,3224.9166666666665,5296721.2
2016-03-10 12:00:00,2783.266666666667,4495770.666666667
2016-03-10 13:00:00,2548.4166666666665,4029087.533333333
2016-03-10 14:00:00,2324.983333333333,3788322.066666667
2016-03-10 15:00:00,2539.133333333333,11091310.4
2016-03-10 16:00:00,2611.95,12529164.933333334
2016-03-10 17:00:00,2750.7,13610976.333333334
2016-03-10 18:00:00,3985.366666666667,15225635.6
2016-03-10 19:00:00,10626.966666666667,22437624.133333333
2016-03-10 20:00:00,9866.033333333333,20184614.533333335
2016-03-10 21:00:00,7996.1,17609360.333333332
2016-03-10 22:00:00,3918.133333333333,16593927.466666667
2016-03-10 23:00:00,2420.633333333333,5860118.933333334
2016-03-11 00:00:00,2689.4333333333334,6675877.933333334
2016-03-11 01:00:00,2614.4166666666665,7011391.066666666
2016-03-11 02:00:00,2532.1833333333334,6812612.8
2016-03-11 03:00:00,2491.2833333333333,6754319.2
2016-03-11 04:00:00,2297.4,6499391.2
2016-03-11 05:00:00,2255.3333333333335,6445862.933333334
2016-03-11 06:00:00,2231.15,6438609.6
2016-03-11 07:00:00,2171.866666666667,6396852.266666667
2016-03-11 08:00:00,2097.55,6387250.8
2016-03-11 09:00:00,2522.9,6857317.6
2016-03-11 10:00:00,3300.0,8696418.666666666
2016-03-11 11:00:00,3396.133333333333,12589584.8
2016-03-11 12:00:00,3433.2,27962575.9
2016-03-11 13:00:00,3550.15,28600175.933333334
2016-03-11 14:00:00,3629.116666666667,32663495.283333335
2016-03-11 15:00:00,3770.4,43553000.516666666
2016-03-11 16:00:00,8405.883333333333,61986197.4
2016-03-11 17:00:00,7077.95,52919645.733333334
2016-03-11 18:00:00,8214.85,47241625.06666667
2016-03-11 19:00:00,8482.033333333333,49644633.6
2016-03-11 20:00:00,6639.383333333333,48241108.13333333
2016-03-11 21:00:00,5582.316666666667,46098130.4
2016-03-11 22:00:00,4943.183333333333,43829799.6
2016-03-11 23:00:00,4674.55,42825810.8
2016-03-12 00:00:00,4389.2,40901461.6
2016-03-12 01:00:00,4206.033333333334,39943658.266666666
2016-03-12 02:00:00,3964.5,39043564.666666664
2016-03-12 03:00:00,3828.616666666667,38506734.8
2016-03-12 04:00:00,3630.6666666666665,34470435.6
2016-03-12 05:00:00,3515.0833333333335,31669697.866666667
2016-03-12 06:00:00,3467.7166666666667,31653206.0
2016-03-12 07:00:00,3438.766666666667,31745974.666666668
2016-03-12 08:00:00,3403.45,31612347.733333334
2016-03-12 09:00:00,3372.15,31604759.866666667
2016-03-12 10:00:00,3610.85,31905012.0
2016-03-12 11:00:00,3287.4333333333334,31655341.866666667
2016-03-12 12:00:00,3084.8166666666666,31048207.6
2016-03-12 13:00:00,3019.3333333333335,30967793.6
2016-03-12 14:00:00,3347.15,32337743.2
2016-03-12 15:00:00,2934.233333333333,30843571.6
2016-03-12 16:00:00,2796.0333333333333,30387503.733333334
2016-03-12 17:00:00,2779.233333333333,30365020.666666668
2016-03-12 18:00:00,2803.9166666666665,30427528.266666666
2016-03-12 19:00:00,4342.266666666666,38330865.2
2016-03-12 20:00:00,4387.083333333333,40022743.333333336
2016-03-12 21:00:00,4257.366666666667,38266628.53333333
2016-03-12 22:00:00,4099.033333333334,36410129.2
2016-03-12 23:00:00,3413.35,34088326.93333333
2016-03-13 00:00:00,3168.9166666666665,33155280.8
2016-03-13 01:00:00,2964.3,32219845.733333334
2016-03-13 02:00:00,2775.65,31433423.333333332
2016-03-13 03:00:00,2648.9,30937600.533333335
2016-03-13 04:00:00,2565.4166666666665,30647398.4
2016-03-13 05:00:00,2487.8333333333335,29996952.533333335
2016-03-13 06:00:00,2363.866666666667,23937727.6
2016-03-13 07:00:00,2306.233333333333,23727262.0
2016-03-13 08:00:00,2264.65,23568100.533333335
2016-03-13 09:00:00,2252.5,23542581.066666666
2016-03-13 10:00:00,2218.616666666667,23509873.466666665
2016-03-13 11:00:00,2365.766666666667,23759132.666666668
2016-03-13 12:00:00,2654.9333333333334,24268400.266666666
2016-03-13 13:00:00,2638.8166666666666,24407960.8
2016-03-13 14:00:00,2670.233333333333,24513472.533333335
2016-03-13 15:00:00,2377.116666666667,20174689.2
2016-03-13 16:00:00,2277.4,17486077.733333334
2016-03-13 17:00:00,2194.133333333333,17405408.8
2016-03-13 18:00:00,2254.1666666666665,17682503.466666665
2016-03-13 19:00:00,2408.7833333333333,24083601.333333332
2016-03-13 20:00:00,2321.983333333333,20690829.6
2016-03-13 21:00:00,2570.983333333333,53050971.46666667
2016-03-13 22:00:00,2509.7166666666667,36638913.733333334
2016-03-13 23:00:00,2496.983333333333,18095430.533333335
2016-03-14 00:00:00,2356.366666666667,17854578.666666668
2016-03-14 01:00:00,2334.1,17827026.4
2016-03-14 02:00:00,2378.7166666666667,18269906.133333333
2016-03-14 03:00:00,6615.75,545311699.7333333
2016-03-14 04:00:00,2518.4,24417026.0
2016-03-14 05:00:00,2442.983333333333,18167750.266666666
2016-03-14 06:00:00,2337.9333333333334,17885587.2
2016-03-14 07:00:00,2195.1666666666665,17670908.666666668
2016-03-14 08:00:00,2161.133333333333,17648066.583333332
2016-03-14 09:00:00,2274.25,17682916.566666666
2016-03-14 10:00:00,2548.4,18371869.516666666
2016-03-14 11:00:00,2769.4,13294030.583333334
2016-03-14 12:00:00,5421.666666666667,18680458.55
2016-03-14 13:00:00,4545.55,17039572.4
2016-03-14 14:00:00,3283.766666666667,14618012.533333333
2016-03-14 15:00:00,3112.5,14519734.466666667
2016-03-14 16:00:00,3092.6666666666665,14301694.133333333
2016-03-14 17:00:00,3094.483333333333,14332733.0
2016-03-14 18:00:00,3626.7,27812923.266666666
2016-03-14 19:00:00,4226.366666666667,114567545.93333334
2016-03-14 20:00:00,3417.15,42148350.2
2016-03-14 21:00:00,3451.116666666667,19689413.266666666
2016-03-14 22:00:00,3296.5333333333333,18640307.45
2016-03-14 23:00:00,4049.5666666666666,19149291.85
2016-03-15 00:00:00,4539.933333333333,20879239.433333334
2016-03-15 01:00:00,3577.0833333333335,17720587.4
2016-03-15 02:00:00,3407.0333333333333,17013507.233333334
2016-03-15 03:00:00,3529.3333333333335,17213379.666666668
2016-03-15 04:00:00,3365.3166666666666,16690721.6
2016-03-15 05:00:00,2979.116666666667,15120332.266666668
2016-03-15 06:00:00,2813.5,14175727.466666667
2016-03-15 07:00:00,2826.266666666667,13621358.866666667
2016-03-15 08:00:00,3414.0,15079245.733333332
2016-03-15 09:00:00,3422.1833333333334,17704374.466666665
2016-03-15 10:00:00,3371.95,21709081.8
2016-03-15 11:00:00,2936.55,20612997.316666666
2016-03-15 12:00:00,2898.1,17749245.866666667
2016-03-15 13:00:00,2737.133333333333,14006546.4
2016-03-15 14:00:00,2730.25,14678723.466666667
2016-03-15 15:00:00,3571.883333333333,19174135.2
2016-03-15 16:00:00,3340.9666666666667,18590261.133333333
2016-03-15 17:00:00,10475.55,30826112.533333335
2016-03-15 18:00:00,9821.5,28472593.2
2016-03-15 19:00:00,7292.083333333333,19837681.183333334
2016-03-15 20:00:00,2618.8,12787106.85
2016-03-15 21:00:00,2702.5833333333335,16467938.733333332
2016-03-15 22:00:00,3012.85,18131840.0
2016-03-15 23:00:00,2464.4333333333334,19508507.133333333
2016-03-16 00:00:00,2584.1666666666665,20728518.066666666
2016-03-16 01:00:00,2537.45,19147793.666666668
2016-03-16 02:00:00,2149.8,14625487.666666666
2016-03-16 03:00:00,2093.85,14092682.15
2016-03-16 04:00:00,2049.4,14024818.933333334
2016-03-16 05:00:00,1983.8166666666666,13988977.333333334
2016-03-16 06:00:00,1970.2333333333333,13974954.133333333
2016-03-16 07:00:00,1950.3166666666666,12988122.466666667
2016-03-16 08:00:00,1950.95,12765898.366666667
2016-03-16 09:00:00,2825.65,12287292.933333334
2016-03-16 10:00:00,3015.4166666666665,8310861.033333333
2016-03-16 11:00:00,5445.733333333334,26615456.683333334
2016-03-16 12:00:00,5613.116666666667,28898082.85
2016-03-16 13:00:00,5276.666666666667,27311597.666666668
2016-03-16 14:00:00,4244.466666666666,21837940.066666666
2016-03-16 15:00:00,3300.883333333333,17878165.633333333
2016-03-16 16:00:00,3263.983333333333,19013519.316666666
2016-03-16 17:00:00,3884.1666666666665,21493597.133333333
2016-03-16 18:00:00,3218.0666666666666,17888992.8
2016-03-16 19:00:00,2340.55,14288313.933333334
2016-03-16 20:00:00,2192.5,13599907.466666667
2016-03-16 21:00:00,2286.8333333333335,13643948.2
2016-03-16 22:00:00,23418.6,100490160.36666666
2016-03-16 23:00:00,14027.183333333332,62022554.733333334
2016-03-17 00:00:00,10690.583333333334,48426956.15
2016-03-17 01:00:00,9059.5,41684335.733333334
2016-03-17 02:00:00,7517.333333333333,35277983.733333334
2016-03-17 03:00:00,6048.65,29002603.6
2016-03-17 04:00:00,5204.533333333334,24353637.316666666
2016-03-17 05:00:00,4507.1,20376762.066666666
2016-03-17 06:00:00,3322.15,15664747.2
2016-03-17 07:00:00,2932.6,12843040.8
2016-03-17 08:00:00,2635.8333333333335,10460644.266666668
2016-03-17 09:00:00,2421.983333333333,9907293.316666666
2016-03-17 10:00:00,2227.2833333333333,9492755.2
2016-03-17 11:00:00,2467.9166666666665,9632333.666666666
2016-03-17 12:00:00,2353.9166666666665,9133417.866666667
2016-03-17 13:00:00,2285.766666666667,9273734.266666668
2016-03-17 14:00:00,2114.983333333333,8458622.866666667
2016-03-17 15:00:00,2114.3166666666666,7292585.866666666
2016-03-17 16:00:00,3527.866666666667,12853475.866666667
2016-03-17 17:00:00,2766.383333333333,10389857.866666667
2016-03-17 18:00:00,2533.4333333333334,10338188.933333334
2016-03-17 19:00:00,2335.45,8894035.3
2016-03-17 20:00:00,3005.7166666666667,10977340.4
2016-03-17 21:00:00,3357.2833333333333,11646827.466666667
2016-03-17 22:00:00,2987.766666666667,10274067.7
2016-03-17 23:00:00,2161.45,7555831.066666666
2016-03-18 00:00:00,2035.8166666666666,5881879.866666666
2016-03-18 01:00:00,2024.5333333333333,5739998.933333334
2016-03-18 02:00:00,2017.0666666666666,5555898.933333334
2016-03-18 03:00:00,1973.0833333333333,5487673.066666666
2016-03-18 04:00:00,1944.8,5393413.333333333
2016-03-18 05:00:00,1956.3666666666666,5193664.8
2016-03-18 06:00:00,2417.7,5345572.266666667
2016-03-18 07:00:00,2397.65,4725387.333333333
2016-03-18 08:00:00,2479.3333333333335,4866781.733333333
2016-03-18 09:00:00,5452.25,12052927.866666667
2016-03-18 10:00:00,8139.316666666667,17125914.866666667
2016-03-18 11:00:00,7471.466666666666,15467957.2
2016-03-18 12:00:00,6894.633333333333,12320654.066666666
2016-03-18 13:00:00,6760.133333333333,11804436.933333334
2016-03-18 14:00:00,58841.666666666664,64197568.93333333
2016-03-18 15:00:00,54143.35,58897478.31666667
2016-03-18 16:00:00,39512.01666666667,43585792.166666664
2016-03-18 17:00:00,18503.85,22100093.733333334
2016-03-18 18:00:00,7188.466666666666,11022294.066666666
2016-03-18 19:00:00,6154.083333333333,9698571.8
2016-03-18 20:00:00,5952.533333333334,9314422.533333333
2016-03-18 21:00:00,5890.566666666667,9194413.833333334
2016-03-18 22:00:00,5802.733333333334,8898237.8
2016-03-18 23:00:00,5519.816666666667,8175908.766666667
2016-03-19 00:00:00,5256.2,7572741.266666667
2016-03-19 01:00:00,5168.15,7198376.333333333
2016-03-19 02:00:00,5079.616666666667,6938657.8
2016-03-19 03:00:00,5022.766666666666,6854805.116666666
2016-03-19 04:00:00,4962.966666666666,6695565.333333333
2016-03-19 05:00:00,4901.416666666667,6473596.333333333
2016-03-19 06:00:00,4696.216666666666,6218901.166666667
2016-03-19 07:00:00,4633.266666666666,6045378.566666666
2016-03-19 08:00:00,4780.433333333333,6327465.0
2016-03-19 09:00:00,4903.25,6555855.583333333
2016-03-19 10:00:00,4814.783333333334,6366604.0
2016-03-19 11:00:00,4764.966666666666,6364300.266666667
2016-03-19 12:00:00,5007.95,6532847.333333333
2016-03-19 13:00:00,4697.35,6206565.066666666
2016-03-19 14:00:00,4614.3,6059329.066666666
2016-03-19 15:00:00,4639.716666666666,7226083.866666666
2016-03-19 16:00:00,4263.25,6373476.666666667
2016-03-19 17:00:00,4291.333333333333,6342273.6
2016-03-19 18:00:00,6039.283333333334,19739117.2
2016-03-19 19:00:00,4798.883333333333,10999591.333333334
2016-03-19 20:00:00,4242.983333333334,6560559.333333333
2016-03-19 21:00:00,4016.45,5165203.2
2016-03-19 22:00:00,3989.8,5082321.2
2016-03-19 23:00:00,4130.4,5335278.133333334
2016-03-20 00:00:00,17854.466666666667,117467651.73333333
2016-03-20 01:00:00,3818.516666666667,4744685.333333333
2016-03-20 02:00:00,3652.5666666666666,4366203.066666666
2016-03-20 03:00:00,3571.866666666667,4209992.533333333
2016-03-20 04:00:00,3489.0666666666666,4054422.6666666665
2016-03-20 05:00:00,3473.2833333333333,4032139.3333333335
2016-03-20 06:00:00,3352.383333333333,3788377.2
2016-03-20 07:00:00,3334.016666666667,3758728.6666666665
2016-03-20 08:00:00,3454.733333333333,4007895.3333333335
2016-03-20 09:00:00,3684.383333333333,4527199.333333333
2016-03-20 10:00:00,3793.483333333333,4743280.0
2016-03-20 11:00:00,3839.483333333333,4622592.666666667
2016-03-20 12:00:00,8867.35,47271761.333333336
2016-03-20 13:00:00,3492.25,4433300.666666667
2016-03-20 14:00:00,3487.6666666666665,4559635.333333333
2016-03-20 15:00:00,4295.216666666666,8211818.8
2016-03-20 16:00:00,3953.616666666667,5963772.4
2016-03-20 17:00:00,3770.25,5691102.533333333
2016-03-20 18:00:00,3818.4333333333334,5839113.2
2016-03-20 19:00:00,3833.016666666667,5937259.066666666
2016-03-20 20:00:00,3760.2833333333333,5441314.8
2016-03-20 21:00:00,4015.2166666666667,6594866.533333333
2016-03-20 22:00:00,3696.85,5530081.066666666
2016-03-20 23:00:00,3703.1,5519909.616666666
2016-03-21 00:00:00,3749.733333333333,5604060.883333334
2016-03-21 01:00:00,3824.5833333333335,5649672.933333334
2016-03-21 02:00:00,4742.616666666667,12519572.866666667
2016-03-21 03:00:00,4497.283333333334,8617910.266666668
2016-03-21 04:00:00,3987.9333333333334,5942631.2
2016-03-21 05:00:00,3872.5333333333333,5766622.933333334
2016-03-21 06:00:00,3838.3333333333335,5887388.266666667
2016-03-21 07:00:00,3727.866666666667,5695753.2
2016-03-21 08:00:00,3678.633333333333,5420290.233333333
2016-03-21 09:00:00,3678.2166666666667,5923330.833333333
2016-03-21 10:00:00,4247.583333333333,10946685.783333333
2016-03-21 11:00:00,3974.7,13905373.316666666
2016-03-21 12:00:00,4107.083333333333,14609448.266666668
2016-03-21 13:00:00,4770.816666666667,10083963.733333332
2016-03-21 14:00:00,5540.633333333333,10750630.633333333
2016-03-21 15:00:00,4883.516666666666,9582708.783333333
2016-03-21 16:00:00,5137.083333333333,41991030.88333333
2016-03-21 17:00:00,5437.283333333334,55840259.9
2016-03-21 18:00:00,5286.616666666667,45947314.333333336
2016-03-21 19:00:00,4952.65,25226211.966666665
2016-03-21 20:00:00,4832.583333333333,13952668.433333334
2016-03-21 21:00:00,5004.983333333334,12170956.133333333
2016-03-21 22:00:00,5747.916666666667,12810651.683333334
2016-03-21 23:00:00,5967.85,13261174.75
2016-03-22 00:00:00,5774.783333333334,12599400.633333333
2016-03-22 01:00:00,5425.166666666667,11273148.8
2016-03-22 02:00:00,5096.316666666667,10134289.733333332
2016-03-22 03:00:00,4832.116666666667,9254321.866666667
2016-03-22 04:00:00,4769.666666666667,8611843.466666667
2016-03-22 05:00:00,4668.85,8344924.133333334
2016-03-22 06:00:00,4565.633333333333,8082781.866666666
2016-03-22 07:00:00,4482.15,7848865.6
2016-03-22 08:00:00,4474.283333333334,7905204.0
2016-03-22 09:00:00,4360.866666666667,7868525.866666666
2016-03-22 10:00:00,5141.483333333334,9521191.533333333
2016-03-22 11:00:00,4111.583333333333,7663842.333333333
2016-03-22 12:00:00,4118.05,12025579.733333332
2016-03-22 13:00:00,4211.216666666666,13698406.166666666
2016-03-22 14:00:00,4530.15,13669664.383333333
2016-03-22 15:00:00,4671.733333333334,14438533.366666667
2016-03-22 16:00:00,8037.366666666667,18061583.2
2016-03-22 17:00:00,8341.05,17211921.466666665
2016-03-22 18:00:00,7873.633333333333,16546729.2
2016-03-22 19:00:00,5308.25,11120148.866666667
2016-03-22 20:00:00,3801.4166666666665,7790470.816666666
2016-03-22 21:00:00,3803.133333333333,7079629.05
2016-03-22 22:00:00,4047.733333333333,7127767.3
2016-03-22 23:00:00,3696.6833333333334,7092996.083333333
2016-03-23 00:00:00,3684.233333333333,6982382.933333334
2016-03-23 01:00:00,3614.616666666667,6384945.733333333
2016-03-23 02:00:00,3552.133333333333,5946656.383333334
2016-03-23 03:00:00,3469.4,5655609.066666666
2016-03-23 04:00:00,3432.2166666666667,5587997.733333333
2016-03-23 05:00:00,3366.616666666667,5331188.4
2016-03-23 06:00:00,3326.5833333333335,5255090.133333334
2016-03-23 07:00:00,3205.0333333333333,4813645.733333333
2016-03-23 08:00:00,3137.4333333333334,4603829.866666666
2016-03-23 09:00:00,3149.95,4844803.066666666
2016-03-23 10:00:00,3364.6666666666665,5851984.266666667
2016-03-23 11:00:00,3635.0666666666666,8767654.683333334
2016-03-23 12:00:00,3747.95,11002835.016666668
2016-03-23 13:00:00,3699.366666666667,10493458.466666667
2016-03-23 14:00:00,3545.6833333333334,8240514.266666667
2016-03-23 15:00:00,3743.4333333333334,8596127.466666667
2016-03-23 16:00:00,3686.0333333333333,8003363.466666667
2016-03-23 17:00:00,3394.483333333333,6944263.95
2016-03-23 18:00:00,3730.1666666666665,8403888.433333334
2016-03-23 19:00:00,4251.25,9903279.816666666
2016-03-23 20:00:00,4158.483333333334,8397808.75
2016-03-23 21:00:00,3966.016666666667,8472403.7
2016-03-23 22:00:00,3728.266666666667,6871288.5
2016-03-23 23:00:00,3715.15,6683459.033333333
2016-03-24 00:00:00,3712.233333333333,6597204.433333334
2016-03-24 01:00:00,3657.0666666666666,6331736.583333333
2016-03-24 02:00:00,3537.45,6193644.316666666
2016-03-24 03:00:00,3481.35,6127150.066666666
2016-03-24 04:00:00,3452.65,6044709.066666666
2016-03-24 05:00:00,3417.7,5914953.566666666
2016-03-24 06:00:00,3377.4666666666667,5807229.6
2016-03-24 07:00:00,3338.55,5715367.2
2016-03-24 08:00:00,3381.983333333333,5704698.0
2016-03-24 09:00:00,3476.616666666667,5617983.9
2016-03-24 10:00:00,3509.883333333333,7056554.266666667
2016-03-24 11:00:00,3356.25,14523520.566666666
2016-03-24 12:00:00,3126.9666666666667,13070080.533333333
2016-03-24 13:00:00,3117.983333333333,11783285.1
2016-03-24 14:00:00,3947.383333333333,12763931.15
2016-03-24 15:00:00,4191.466666666666,14443425.7
2016-03-24 16:00:00,4008.4166666666665,14985827.216666667
2016-03-24 17:00:00,3963.4666666666667,9125485.6
2016-03-24 18:00:00,5854.233333333334,10601407.5
2016-03-24 19:00:00,6282.533333333334,13332337.8
2016-03-24 20:00:00,5769.1,12684181.266666668
2016-03-24 21:00:00,5759.033333333334,10234446.8
2016-03-24 22:00:00,13405.816666666668,30033285.533333335
2016-03-24 23:00:00,14681.9,35662410.63333333
2016-03-25 00:00:00,6502.966666666666,16647277.366666667
2016-03-25 01:00:00,6115.733333333334,15492532.55
2016-03-25 02:00:00,5426.1,13510582.566666666
2016-03-25 03:00:00,5162.683333333333,12715017.683333334
2016-03-25 04:00:00,5076.2,12421774.533333333
2016-03-25 05:00:00,4977.033333333334,12196828.133333333
2016-03-25 06:00:00,4900.633333333333,12017626.133333333
2016-03-25 07:00:00,4749.266666666666,11787289.866666667
2016-03-25 08:00:00,4627.616666666667,12128571.333333334
2016-03-25 09:00:00,4637.516666666666,11960316.1
2016-03-25 10:00:00,4982.45,12965312.5
2016-03-25 11:00:00,4881.966666666666,12992008.916666666
2016-03-25 12:00:00,4960.216666666666,12833861.466666667
2016-03-25 13:00:00,4847.633333333333,13099607.733333332
2016-03-25 14:00:00,4623.833333333333,12855242.0
2016-03-25 15:00:00,4855.516666666666,14444202.933333334
2016-03-25 16:00:00,5519.116666666667,15530029.933333334
2016-03-25 17:00:00,7136.783333333334,47287040.81666667
2016-03-25 18:00:00,8487.65,98857805.23333333
2016-03-25 19:00:00,7559.416666666667,93874895.1
2016-03-25 20:00:00,7051.1,85661416.53333333
2016-03-25 21:00:00,7289.016666666666,76084527.23333333
2016-03-25 22:00:00,6929.25,63333269.86666667
2016-03-25 23:00:00,6168.55,51897081.36666667
2016-03-26 00:00:00,5729.033333333334,43320467.63333333
2016-03-26 01:00:00,5081.633333333333,34984865.6
2016-03-26 02:00:00,4963.1,29227626.933333334
2016-03-26 03:00:00,5103.933333333333,24957558.266666666
2016-03-26 04:00:00,5442.15,23240910.4
2016-03-26 05:00:00,5630.366666666667,21557606.066666666
2016-03-26 06:00:00,4999.266666666666,18719146.933333334
2016-03-26 07:00:00,4336.516666666666,16114653.866666667
2016-03-26 08:00:00,3728.7166666666667,13057116.4
2016-03-26 09:00:00,4070.883333333333,12426951.866666667
2016-03-26 10:00:00,3717.25,11152456.533333333
2016-03-26 11:00:00,3456.5,10268970.05
2016-03-26 12:00:00,3371.483333333333,9744806.383333333
2016-03-26 13:00:00,3406.883333333333,9463470.133333333
2016-03-26 14:00:00,3757.0833333333335,9751946.9
2016-03-26 15:00:00,4565.616666666667,10895295.266666668
2016-03-26 16:00:00,15129.45,23523565.733333334
2016-03-26 17:00:00,14573.55,23316016.416666668
2016-03-26 18:00:00,11444.6,19798742.633333333
2016-03-26 19:00:00,9722.3,18609980.783333335
2016-03-26 20:00:00,8242.616666666667,16380516.133333333
2016-03-26 21:00:00,7126.233333333334,14527920.933333334
2016-03-26 22:00:00,6329.05,12751824.533333333
2016-03-26 23:00:00,5884.05,12165310.4
2016-03-27 00:00:00,5452.2,11504312.8
2016-03-27 01:00:00,4928.916666666667,10839953.066666666
2016-03-27 02:00:00,4431.55,10223672.466666667
2016-03-27 03:00:00,4143.066666666667,9854370.0
2016-03-27 04:00:00,3883.3,9525641.066666666
2016-03-27 05:00:00,3696.266666666667,9282799.733333332
2016-03-27 06:00:00,3551.5666666666666,9098136.8
2016-03-27 07:00:00,3418.8166666666666,8921745.333333334
2016-03-27 08:00:00,3359.75,8867132.533333333
2016-03-27 09:00:00,3471.1,9681207.066666666
2016-03-27 10:00:00,3435.366666666667,9839664.0
2016-03-27 11:00:00,3455.1833333333334,10207493.733333332
2016-03-27 12:00:00,3472.9,10409512.4
2016-03-27 13:00:00,3828.9333333333334,11373496.4
2016-03-27 14:00:00,4087.4333333333334,11888127.866666667
2016-03-27 15:00:00,4476.316666666667,11956558.0
2016-03-27 16:00:00,4845.0,11775202.533333333
2016-03-27 17:00:00,4829.183333333333,11339718.266666668
2016-03-27 18:00:00,4271.85,10626164.533333333
2016-03-27 19:00:00,4120.466666666666,10270958.4
2016-03-27 20:00:00,4059.7166666666667,10105378.0
2016-03-27 21:00:00,3868.7833333333333,9708280.0
2016-03-27 22:00:00,4120.683333333333,10130882.933333334
2016-03-27 23:00:00,4460.316666666667,13875594.133333333
2016-03-28 00:00:00,4145.866666666667,12941246.0
2016-03-28 01:00:00,3500.3166666666666,10157599.866666667
2016-03-28 02:00:00,3194.0,8699065.6
2016-03-28 03:00:00,3105.5,8583319.2
2016-03-28 04:00:00,3053.95,8481153.6
2016-03-28 05:00:00,3032.6,8423541.2
2016-03-28 06:00:00,3041.0833333333335,8543379.733333332
2016-03-28 07:00:00,3596.1666666666665,9947941.216666667
2016-03-28 08:00:00,3336.2833333333333,9776989.066666666
2016-03-28 09:00:00,3018.0,8595006.1
2016-03-28 10:00:00,3594.633333333333,10602265.1
2016-03-28 11:00:00,21520.833333333332,70610445.33333333
2016-03-28 12:00:00,15652.783333333333,54156357.15
2016-03-28 13:00:00,6670.0,34719375.8
2016-03-28 14:00:00,5641.166666666667,22060590.15
2016-03-28 15:00:00,6032.833333333333,26433635.666666668
2016-03-28 16:00:00,6449.65,26879420.966666665
2016-03-28 17:00:00,6427.066666666667,25617838.166666668
2016-03-28 18:00:00,6014.2,22624270.75
2016-03-28 19:00:00,5538.766666666666,18533297.133333333
2016-03-28 20:00:00,5411.883333333333,17138466.5
2016-03-28 21:00:00,5340.566666666667,16581953.033333333
2016-03-28 22:00:00,6174.566666666667,22918422.766666666
2016-03-28 23:00:00,6692.15,29329621.783333335
2016-03-29 00:00:00,6258.216666666666,27502335.6
2016-03-29 01:00:00,5867.466666666666,25864553.216666665
2016-03-29 02:00:00,5708.416666666667,25261305.816666666
2016-03-29 03:00:00,5514.9,24725849.066666666
2016-03-29 04:00:00,5251.166666666667,23703390.466666665
2016-03-29 05:00:00,5064.016666666666,22690696.15
2016-03-29 06:00:00,4931.716666666666,21753473.583333332
2016-03-29 07:00:00,4791.0,20710700.5
2016-03-29 08:00:00,4639.75,19659771.566666666
2016-03-29 09:00:00,4555.033333333334,18955822.65
2016-03-29 10:00:00,4573.983333333334,18682328.6
2016-03-29 11:00:00,4505.116666666667,18040616.183333334
2016-03-29 12:00:00,5423.983333333334,17456873.783333335
2016-03-29 13:00:00,5563.4,17331153.65
2016-03-29 14:00:00,5544.166666666667,16721451.383333333
2016-03-29 15:00:00,5507.75,17142750.416666668
2016-03-29 16:00:00,5830.15,18475556.233333334
2016-03-29 17:00:00,14989.433333333332,48653666.0
2016-03-29 18:00:00,15502.766666666666,55115847.11666667
2016-03-29 19:00:00,6767.266666666666,23148008.316666666
2016-03-29 20:00:00,5660.6,16872809.183333334
2016-03-29 21:00:00,5122.666666666667,14035718.8
2016-03-29 22:00:00,4966.833333333333,12137329.85
2016-03-29 23:00:00,4944.483333333334,11295557.816666666
2016-03-30 00:00:00,4930.3,11271733.083333334
2016-03-30 01:00:00,5217.916666666667,12126402.766666668
2016-03-30 02:00:00,4764.266666666666,11306773.066666666
2016-03-30 03:00:00,4932.95,12077359.7
2016-03-30 04:00:00,4276.45,10312497.166666666
2016-03-30 05:00:00,4311.433333333333,11207464.5
2016-03-30 06:00:00,4427.4,11248044.4
2016-03-30 07:00:00,4395.166666666667,10906665.733333332
2016-03-30 08:00:00,4338.883333333333,10785461.2
2016-03-30 09:00:00,4376.4,11108119.333333334
2016-03-30 10:00:00,3975.7,10629287.55
2016-03-30 11:00:00,3769.516666666667,11155363.666666666
2016-03-30 12:00:00,4624.833333333333,12929521.333333334
2016-03-30 13:00:00,6120.933333333333,14698001.066666666
2016-03-30 14:00:00,3651.5333333333333,11641445.983333332
2016-03-30 15:00:00,3828.05,12801686.066666666
2016-03-30 16:00:00,3678.9166666666665,12514950.766666668
2016-03-30 17:00:00,3631.8333333333335,12747588.4
2016-03-30 18:00:00,3511.6833333333334,11753447.666666666
2016-03-30 19:00:00,3458.25,11204713.933333334
2016-03-30 20:00:00,3428.0,10828718.3
2016-03-30 21:00:00,3320.4,9718817.983333332
2016-03-30 22:00:00,3282.3333333333335,9108347.383333333
2016-03-30 23:00:00,3186.4166666666665,8592155.466666667
2016-03-31 00:00:00,3155.4333333333334,8477460.8
2016-03-31 01:00:00,3163.5833333333335,8419477.6
2016-03-31 02:00:00,3835.516666666667,104613804.0
2016-03-31 03:00:00,3124.15,19104379.066666666
2016-03-31 04:00:00,2975.883333333333,7834940.4
2016-03-31 05:00:00,2914.6666666666665,7693907.866666666
2016-03-31 06:00:00,2834.016666666667,7422616.533333333
2016-03-31 07:00:00,2799.866666666667,7038044.4
2016-03-31 08:00:00,2819.5333333333333,6889732.266666667
2016-03-31 09:00:00,3045.4333333333334,10125996.2
2016-03-31 10:00:00,3295.45,16482886.233333332
2016-03-31 11:00:00,3156.866666666667,13725932.05
2016-03-31 12:00:00,9893.583333333334,19046759.233333334
2016-03-31 13:00:00,12403.416666666666,24010177.866666667
2016-03-31 14:00:00,12770.933333333332,23784377.316666666
2016-03-31 15:00:00,14502.066666666668,23484382.433333334
2016-03-31 16:00:00,9487.35,20196359.533333335
2016-03-31 17:00:00,12845.733333333334,127594304.06666666
2016-03-31 18:00:00,8720.066666666668,58762262.266666666
2016-03-31 19:00:00,5783.8,17756337.55
2016-03-31 20:00:00,4510.116666666667,14040788.133333333
2016-03-31 21:00:00,4101.05,11368811.066666666
2016-03-31 22:00:00,3197.55,8776399.733333332
2016-03-31 23:00:00,3647.05,7785282.233333333
2016-04-01 00:00:00,3062.95,6729951.433333334
2016-04-01 01:00:00,2407.7166666666667,5642559.4
2016-04-01 02:00:00,2194.9333333333334,5032232.3
2016-04-01 03:00:00,2036.5833333333333,4600495.466666667
2016-04-01 04:00:00,1946.4833333333333,4292656.933333334
2016-04-01 05:00:00,1868.8333333333333,3984382.933333333
2016-04-01 06:00:00,1821.7,3858554.1333333333
2016-04-01 07:00:00,1743.9333333333334,3585131.466666667
2016-04-01 08:00:00,1663.5333333333333,3266575.6
2016-04-01 09:00:00,1696.0666666666666,3104410.4
2016-04-01 10:00:00,1724.45,3677371.3333333335
2016-04-01 11:00:00,1635.75,3496597.1333333333
2016-04-01 12:00:00,1676.1166666666666,3981559.3666666667
2016-04-01 13:00:00,1781.55,3583483.6
2016-04-01 14:00:00,2736.4333333333334,4638384.216666667
2016-04-01 15:00:00,1808.8,3511851.5
2016-04-01 16:00:00,1683.05,3237421.4
2016-04-01 17:00:00,1457.8666666666666,2692590.3666666667
2016-04-01 18:00:00,913.5666666666667,2869309.6
2016-04-01 19:00:00,830.8166666666667,7396988.533333333
2016-04-01 20:00:00,511.18333333333334,1894669.8666666667
2016-04-01 21:00:00,338.23333333333335,914977.3333333334
2016-04-01 22:00:00,319.71666666666664,870060.6666666666
2016-04-01 23:00:00,307.95,841694.0
2016-04-02 00:00:00,298.9,830044.0
2016-04-02 01:00:00,292.9,822644.0
2016-04-02 02:00:00,287.8833333333333,817531.3333333334
2016-04-02 03:00:00,273.25,802610.0
2016-04-02 04:00:00,270.1166666666667,799476.6666666666
2016-04-02 05:00:00,201.68333333333334,661735.6
2016-04-02 06:00:00,138.81666666666666,534032.6666666666
2016-04-02 07:00:00,137.56666666666666,532782.6666666666
2016-04-02 08:00:00,135.76666666666668,530982.6666666666
2016-04-02 09:00:00,133.56666666666666,529350.2666666667
2016-04-02 10:00:00,133.0,528216.0
2016-04-02 11:00:00,132.1,527316.0
2016-04-02 12:00:00,132.0,527216.0
2016-04-02 13:00:00,131.4,523349.3333333333
2016-04-02 14:00:00,128.66666666666666,433232.6666666667
2016-04-02 15:00:00,130.3,428904.0
2016-04-02 16:00:00,197.58333333333334,2242522.7333333334
2016-04-02 17:00:00,140.5,776372.2666666667
2016-04-02 18:00:00,128.93333333333334,479539.73333333334
2016-04-02 19:00:00,320.55,1230408.2666666666
2016-04-02 20:00:00,483.4,1737369.3333333333
2016-04-02 21:00:00,418.01666666666665,1809050.8
2016-04-02 22:00:00,521.5166666666667,3253546.8
2016-04-02 23:00:00,797.2666666666667,2585453.6
2016-04-03 00:00:00,409.1333333333333,1234831.0666666667
2016-04-03 01:00:00,710.2166666666667,2240350.6
2016-04-03 02:00:00,1214.4666666666667,3985001.7333333334
2016-04-03 03:00:00,1014.0666666666667,3466562.533333333
2016-04-03 04:00:00,582.4333333333333,2129497.933333333
2016-04-03 05:00:00,358.3333333333333,1464454.6666666667
2016-04-03 06:00:00,293.7,1266591.7333333334
2016-04-03 07:00:00,217.0,986032.0
2016-04-03 08:00:00,217.03333333333333,978378.9333333333
2016-04-03 09:00:00,217.86666666666667,953629.8666666667
2016-04-03 10:00:00,248.98333333333332,1178752.8
2016-04-03 11:00:00,720.35,2420658.1333333333
2016-04-03 12:00:00,969.7833333333333,3021318.8
2016-04-03 13:00:00,10387.683333333332,15078278.933333334
2016-04-03 14:00:00,9523.2,13283657.333333334
2016-04-03 15:00:00,6986.633333333333,11336136.666666666
2016-04-03 16:00:00,4122.383333333333,8505646.666666666
2016-04-03 17:00:00,2005.1166666666666,6685423.733333333
2016-04-03 18:00:00,919.0833333333334,4510968.8
2016-04-03 19:00:00,717.5833333333334,3311185.3333333335
2016-04-03 20:00:00,901.5,9367354.4
2016-04-03 21:00:00,844.1833333333333,8002324.0
2016-04-03 22:00:00,1352.9333333333334,6885888.366666666
2016-04-03 23:00:00,2882.3166666666666,8485541.333333334
2016-04-04 00:00:00,2148.7166666666667,7097696.0
2016-04-04 01:00:00,1400.65,8239482.433333334
2016-04-04 02:00:00,1201.7166666666667,12201351.6
2016-04-04 03:00:00,1308.2666666666667,11129900.5
2016-04-04 04:00:00,931.1833333333333,7545674.9
2016-04-04 05:00:00,959.3833333333333,6390498.266666667
2016-04-04 06:00:00,1049.9333333333334,5689411.066666666
2016-04-04 07:00:00,1326.5333333333333,6042217.333333333
2016-04-04 08:00:00,1356.7666666666667,5811847.866666666
2016-04-04 09:00:00,1391.9666666666667,5254566.166666667
2016-04-04 10:00:00,3269.0833333333335,7319744.733333333
2016-04-04 11:00:00,4780.566666666667,6533219.866666666
2016-04-04 12:00:00,4773.666666666667,8653171.866666667
2016-04-04 13:00:00,4942.416666666667,8709374.75
2016-04-04 14:00:00,4732.516666666666,8343962.3
2016-04-04 15:00:00,4914.45,7695986.0
2016-04-04 16:00:00,12067.083333333334,22378265.066666666
2016-04-04 17:00:00,12236.116666666667,22567538.666666668
2016-04-04 18:00:00,11983.183333333332,22411044.666666668
2016-04-04 19:00:00,6467.733333333334,11000803.733333332
2016-04-04 20:00:00,3800.35,6159615.466666667
2016-04-04 21:00:00,3708.15,5827380.4
2016-04-04 22:00:00,3849.733333333333,6899116.4
2016-04-04 23:00:00,4171.833333333333,8483636.666666666
2016-04-05 00:00:00,3856.3333333333335,9942025.6
2016-04-05 01:00:00,3830.9666666666667,9949255.333333334
2016-04-05 02:00:00,3771.75,8820918.666666666
2016-04-05 03:00:00,3658.266666666667,8374318.8
2016-04-05 04:00:00,3424.016666666667,7966275.6
2016-04-05 05:00:00,2979.7,7294050.133333334
2016-04-05 06:00:00,2597.5333333333333,6562441.066666666
2016-04-05 07:00:00,3582.266666666667,7742404.1
2016-04-05 08:00:00,3078.25,6954779.733333333
2016-04-05 09:00:00,2807.55,6880223.066666666
2016-04-05 10:00:00,2581.4666666666667,8049353.133333334
2016-04-05 11:00:00,2801.15,12797123.666666666
2016-04-05 12:00:00,3564.4333333333334,18464850.266666666
2016-04-05 13:00:00,3335.733333333333,21547184.1
2016-04-05 14:00:00,2765.25,17230277.866666667
2016-04-05 15:00:00,2807.766666666667,16445998.416666666
2016-04-05 16:00:00,4169.483333333334,18810529.6
2016-04-05 17:00:00,4015.15,18051518.8
2016-04-05 18:00:00,3854.75,16837556.6
2016-04-05 19:00:00,3717.266666666667,15497958.933333334
2016-04-05 20:00:00,4086.95,16615864.933333334
2016-04-05 21:00:00,10616.833333333334,31886289.866666667
2016-04-05 22:00:00,5343.583333333333,20588916.0
2016-04-05 23:00:00,3305.633333333333,12626595.4
2016-04-06 00:00:00,3264.6,11244132.866666667
2016-04-06 01:00:00,3114.483333333333,10035224.533333333
2016-04-06 02:00:00,2947.483333333333,8333378.266666667
2016-04-06 03:00:00,2825.5,7470710.266666667
2016-04-06 04:00:00,2641.75,6446078.266666667
2016-04-06 05:00:00,2341.233333333333,5272536.266666667
2016-04-06 06:00:00,2164.65,4870589.866666666
2016-04-06 07:00:00,2017.7833333333333,4475857.6
2016-04-06 08:00:00,2373.9666666666667,5130952.133333334
2016-04-06 09:00:00,2380.616666666667,5838886.7
2016-04-06 10:00:00,2696.05,9556250.533333333
2016-04-06 11:00:00,3268.5333333333333,15056581.866666667
2016-04-06 12:00:00,3204.9333333333334,22316816.116666667
2016-04-06 13:00:00,3047.4,21881581.066666666
2016-04-06 14:00:00,4425.466666666666,19596486.4
2016-04-06 15:00:00,4664.633333333333,19404707.95
2016-04-06 16:00:00,4613.95,20024057.533333335
2016-04-06 17:00:00,4578.25,19995151.883333333
2016-04-06 18:00:00,2989.8,17302936.8
2016-04-06 19:00:00,4155.533333333334,13905694.533333333
2016-04-06 20:00:00,22176.866666666665,38937545.6
2016-04-06 21:00:00,14957.466666666667,31975971.933333334
2016-04-06 22:00:00,12424.333333333334,25707600.7
2016-04-06 23:00:00,15224.05,39925998.266666666
2016-04-07 00:00:00,7427.433333333333,13859264.933333334
2016-04-07 01:00:00,4282.533333333334,8721646.0
2016-04-07 02:00:00,1996.7333333333333,4986647.733333333
2016-04-07 03:00:00,2075.6666666666665,4414463.8
2016-04-07 04:00:00,2305.1666666666665,4285963.333333333
2016-04-07 05:00:00,2231.8333333333335,4031136.933333333
2016-04-07 06:00:00,2194.983333333333,3817936.6666666665
2016-04-07 07:00:00,2186.8,3567541.6
2016-04-07 08:00:00,2424.016666666667,3874218.6666666665
2016-04-07 09:00:00,3182.1666666666665,5268238.133333334
2016-04-07 10:00:00,3200.516666666667,5920078.4
2016-04-07 11:00:00,3136.25,5776245.1
2016-04-07 12:00:00,3381.8333333333335,5864856.266666667
2016-04-07 13:00:00,6043.7,16768476.616666667
2016-04-07 14:00:00,4271.683333333333,12008455.783333333
2016-04-07 15:00:00,5427.15,16190506.9
2016-04-07 16:00:00,6908.233333333334,23253894.466666665
2016-04-07 17:00:00,4237.583333333333,15313904.6
2016-04-07 18:00:00,4369.216666666666,15615572.133333333
2016-04-07 19:00:00,5173.333333333333,19590796.0
2016-04-07 20:00:00,7681.833333333333,28861885.466666665
2016-04-07 21:00:00,4425.533333333334,14920875.666666666
2016-04-07 22:00:00,5400.016666666666,16498347.333333334
2016-04-07 23:00:00,7304.3,24644449.133333333
2016-04-08 00:00:00,4497.383333333333,13105192.133333333
2016-04-08 01:00:00,3966.516666666667,10861964.933333334
2016-04-08 02:00:00,3463.55,8472700.133333333
2016-04-08 03:00:00,3102.633333333333,7047376.933333334
2016-04-08 04:00:00,2928.35,6218777.333333333
2016-04-08 05:00:00,2820.6833333333334,5355812.0
2016-04-08 06:00:00,2734.4166666666665,4522442.133333334
2016-04-08 07:00:00,2673.5666666666666,3887619.2
2016-04-08 08:00:00,3057.65,5150126.133333334
2016-04-08 09:00:00,3222.0333333333333,5769443.2
2016-04-08 10:00:00,3562.9333333333334,7984433.333333333
2016-04-08 11:00:00,6393.483333333334,15693201.066666666
2016-04-08 12:00:00,3771.95,5589447.133333334
2016-04-08 13:00:00,3581.766666666667,5695988.4
2016-04-08 14:00:00,5856.7,15555489.933333334
2016-04-08 15:00:00,3940.7833333333333,7946360.133333334
2016-04-08 16:00:00,8179.65,16051230.1
2016-04-08 17:00:00,6637.9,19269590.0
2016-04-08 18:00:00,3249.95,5640733.066666666
2016-04-08 19:00:00,5188.916666666667,13422248.266666668
2016-04-08 20:00:00,4107.766666666666,8914667.733333332
2016-04-08 21:00:00,3969.6,9438107.6
2016-04-08 22:00:00,4870.333333333333,12901546.783333333
2016-04-08 23:00:00,3492.883333333333,6379411.333333333
2016-04-09 00:00:00,4840.133333333333,11826075.466666667
2016-04-09 01:00:00,3617.3,7022747.466666667
2016-04-09 02:00:00,4852.683333333333,12219449.866666667
2016-04-09 03:00:00,2598.483333333333,3362332.6666666665
2016-04-09 04:00:00,2517.2166666666667,3212356.6666666665
2016-04-09 05:00:00,2511.0666666666666,3193036.2666666666
2016-04-09 06:00:00,2507.05,3182352.933333333
2016-04-09 07:00:00,2502.75,3169465.2
2016-04-09 08:00:00,2996.383333333333,4646256.266666667
2016-04-09 09:00:00,5174.4,13614126.4
2016-04-09 10:00:00,5618.283333333334,15752971.066666666
2016-04-09 11:00:00,6776.883333333333,18098233.733333334
2016-04-09 12:00:00,5132.4,12030357.866666667
2016-04-09 13:00:00,6735.433333333333,18032966.666666668
2016-04-09 14:00:00,3375.5833333333335,6217862.333333333
2016-04-09 15:00:00,7434.083333333333,19400141.6
2016-04-09 16:00:00,5798.866666666667,13355306.8
2016-04-09 17:00:00,5923.85,15284972.533333333
2016-04-09 18:00:00,5314.233333333334,13556172.266666668
2016-04-09 19:00:00,3107.6,5182728.4
2016-04-09 20:00:00,2678.6833333333334,3793897.6
2016-04-09 21:00:00,2540.5333333333333,3480034.4
2016-04-09 22:00:00,2561.45,4240350.8
2016-04-09 23:00:00,2886.6833333333334,6151247.6
2016-04-10 00:00:00,2772.4166666666665,5827698.6
2016-04-10 01:00:00,2619.5666666666666,5398498.533333333
2016-04-10 02:00:00,2568.4666666666667,5092346.666666667
2016-04-10 03:00:00,2534.4166666666665,4610321.2
2016-04-10 04:00:00,2522.2,4455882.0
2016-04-10 05:00:00,2494.5666666666666,4063740.933333333
2016-04-10 06:00:00,2470.3,3890197.7333333334
2016-04-10 07:00:00,2457.1,3772937.8666666667
2016-04-10 08:00:00,2437.483333333333,3543281.3333333335
2016-04-10 09:00:00,2464.6833333333334,4244192.933333334
2016-04-10 10:00:00,2486.55,4556165.333333333
2016-04-10 11:00:00,2415.233333333333,3658092.8666666667
2016-04-10 12:00:00,2321.516666666667,3408357.466666667
2016-04-10 13:00:00,2234.4166666666665,3152707.066666667
2016-04-10 14:00:00,2438.483333333333,3585622.2666666666
2016-04-10 15:00:00,2927.6666666666665,5165683.466666667
2016-04-10 16:00:00,2433.3166666666666,3938447.7333333334
2016-04-10 17:00:00,6146.383333333333,19056387.866666667
2016-04-10 18:00:00,3827.516666666667,9989708.4
2016-04-10 19:00:00,2226.483333333333,3701277.2
2016-04-10 20:00:00,2205.516666666667,5185862.666666667
2016-04-10 21:00:00,2632.5833333333335,6849339.466666667
2016-04-10 22:00:00,2171.95,4941892.0
2016-04-10 23:00:00,3835.2833333333333,10604732.933333334
2016-04-11 00:00:00,7514.516666666666,25445917.6
2016-04-11 01:00:00,7650.516666666666,26095588.933333334
2016-04-11 02:00:00,4919.95,14965281.333333334
2016-04-11 03:00:00,2050.3166666666666,3658618.8
2016-04-11 04:00:00,1861.1166666666666,3205186.0
2016-04-11 05:00:00,1680.5666666666666,2727656.4
2016-04-11 06:00:00,1618.1666666666667,2559233.7333333334
2016-04-11 07:00:00,1576.7,2434311.8666666667
2016-04-11 08:00:00,1996.0666666666666,3704005.2
2016-04-11 09:00:00,1794.8666666666666,3462922.8
2016-04-11 10:00:00,2622.4,4281278.066666666
2016-04-11 11:00:00,3523.15,5396891.533333333
2016-04-11 12:00:00,4070.733333333333,6112178.6
2016-04-11 13:00:00,3868.65,6201862.333333333
2016-04-11 14:00:00,3107.616666666667,5545419.066666666
2016-04-11 15:00:00,4098.883333333333,6201707.666666667
2016-04-11 16:00:00,4125.033333333334,4150092.8
2016-04-11 17:00:00,4635.566666666667,4855086.666666667
2016-04-11 18:00:00,7533.883333333333,18862655.066666666
2016-04-11 19:00:00,9128.716666666667,26208158.0
2016-04-11 20:00:00,9102.55,27724315.733333334
2016-04-11 21:00:00,9260.65,27971839.066666666
2016-04-11 22:00:00,10447.866666666667,30647711.466666665
2016-04-11 23:00:00,4645.666666666667,8499227.466666667
2016-04-12 00:00:00,3975.9333333333334,6346199.6
2016-04-12 01:00:00,3910.733333333333,7627751.066666666
2016-04-12 02:00:00,3850.633333333333,7384565.2
2016-04-12 03:00:00,3813.5666666666666,7282298.066666666
2016-04-12 04:00:00,3766.7,7129778.733333333
2016-04-12 05:00:00,3708.0,7027305.466666667
2016-04-12 06:00:00,3631.6666666666665,6891250.133333334
2016-04-12 07:00:00,3600.15,6918650.4
2016-04-12 08:00:00,4698.333333333333,10382243.866666667
2016-04-12 09:00:00,4340.466666666666,9503019.866666667
2016-04-12 10:00:00,4366.7,10991710.533333333
2016-04-12 11:00:00,4052.4,13389051.466666667
2016-04-12 12:00:00,3996.616666666667,14634872.666666666
2016-04-12 13:00:00,5421.966666666666,21352338.533333335
2016-04-12 14:00:00,7084.333333333333,27631943.2
2016-04-12 15:00:00,8448.983333333334,32780636.7
2016-04-12 16:00:00,7425.433333333333,29761505.916666668
2016-04-12 17:00:00,7748.716666666666,34725114.266666666
2016-04-12 18:00:00,6559.733333333334,31118697.933333334
2016-04-12 19:00:00,8000.316666666667,36543195.6
2016-04-12 20:00:00,6764.316666666667,31797510.0
2016-04-12 21:00:00,3553.25,18194975.6
2016-04-12 22:00:00,4160.35,21406305.533333335
2016-04-12 23:00:00,3413.0833333333335,17648059.733333334
2016-04-13 00:00:00,2858.5833333333335,13758628.133333333
2016-04-13 01:00:00,2560.866666666667,12499176.4
2016-04-13 02:00:00,2445.0333333333333,11392016.4
2016-04-13 03:00:00,2333.2,10324663.066666666
2016-04-13 04:00:00,2180.3333333333335,9902264.0
2016-04-13 05:00:00,2097.75,9360927.066666666
2016-04-13 06:00:00,2001.6,8693053.733333332
2016-04-13 07:00:00,1935.7166666666667,8095652.4
2016-04-13 08:00:00,2298.5333333333333,8909304.0
2016-04-13 09:00:00,3069.75,10161927.933333334
2016-04-13 10:00:00,2590.4333333333334,9954022.933333334
2016-04-13 11:00:00,3509.133333333333,13149286.666666666
2016-04-13 12:00:00,3743.116666666667,14178755.366666667
2016-04-13 13:00:00,3371.1,12851891.05
2016-04-13 14:00:00,3258.366666666667,12515587.8
2016-04-13 15:00:00,3318.016666666667,13778558.533333333
2016-04-13 16:00:00,5238.833333333333,20245698.2
2016-04-13 17:00:00,7260.466666666666,27613670.066666666
2016-04-13 18:00:00,7516.566666666667,30976645.55
2016-04-13 19:00:00,8079.766666666666,33137189.633333333
2016-04-13 20:00:00,8088.633333333333,31943584.916666668
2016-04-13 21:00:00,6932.45,27320200.35
2016-04-13 22:00:00,6852.716666666666,26658683.333333332
2016-04-13 23:00:00,3548.1,13990591.166666666
2016-04-14 00:00:00,2606.75,9773942.7
2016-04-14 01:00:00,2644.8333333333335,9639535.066666666
2016-04-14 02:00:00,2657.516666666667,9573014.566666666
2016-04-14 03:00:00,2289.1,8317484.5
2016-04-14 04:00:00,2101.05,7488304.0
2016-04-14 05:00:00,2012.95,7251703.9
2016-04-14 06:00:00,2541.85,8541735.266666668
2016-04-14 07:00:00,2288.6666666666665,8009314.3
2016-04-14 08:00:00,1882.55,7672989.85
2016-04-14 09:00:00,2503.7833333333333,9421751.533333333
2016-04-14 10:00:00,5175.716666666666,19624538.833333332
2016-04-14 11:00:00,3092.5833333333335,10699871.9
2016-04-14 12:00:00,6987.05,26614737.6
2016-04-14 13:00:00,7389.366666666667,26901395.666666668
2016-04-14 14:00:00,8329.3,30465743.633333333
2016-04-14 15:00:00,8103.783333333334,32304831.866666667
2016-04-14 16:00:00,7477.1,30773215.416666668
2016-04-14 17:00:00,5538.633333333333,23013470.783333335
2016-04-14 18:00:00,7708.8,27384167.566666666
2016-04-14 19:00:00,7478.266666666666,27525458.666666668
2016-04-14 20:00:00,8053.883333333333,30226392.966666665
2016-04-14 21:00:00,8044.616666666667,30858327.366666667
2016-04-14 22:00:00,8437.05,32759495.283333335
2016-04-14 23:00:00,8021.583333333333,31192413.016666666
2016-04-15 00:00:00,13246.933333333332,27837826.516666666
2016-04-15 01:00:00,2860.3,11124696.3
2016-04-15 02:00:00,2775.516666666667,10459585.9
2016-04-15 03:00:00,3320.8333333333335,10669777.966666667
2016-04-15 04:00:00,4061.2,10784208.133333333
2016-04-15 05:00:00,3984.3,10336141.783333333
2016-04-15 06:00:00,3851.6,9095213.083333334
2016-04-15 07:00:00,3808.5666666666666,9033607.433333334
2016-04-15 08:00:00,5425.75,13809665.366666667
2016-04-15 09:00:00,5246.9,13438744.0
2016-04-15 10:00:00,13293.883333333333,26572139.6
2016-04-15 11:00:00,4548.583333333333,13193944.8
2016-04-15 12:00:00,4259.1,11447381.266666668
2016-04-15 13:00:00,6327.15,14294286.8
2016-04-15 14:00:00,8097.1,15486376.333333334
2016-04-15 15:00:00,8572.666666666666,26096156.033333335
2016-04-15 16:00:00,9735.6,51968340.733333334
2016-04-15 17:00:00,6819.0,30894446.7
2016-04-15 18:00:00,5611.45,21083215.733333334
2016-04-15 19:00:00,5808.233333333334,19772451.816666666
2016-04-15 20:00:00,7287.933333333333,55746527.516666666
2016-04-15 21:00:00,5357.583333333333,24820423.266666666
2016-04-15 22:00:00,4520.733333333334,14635758.05
2016-04-15 23:00:00,3940.383333333333,12585009.316666666
2016-04-16 00:00:00,3780.9,12227762.0
2016-04-16 01:00:00,3664.633333333333,12058500.066666666
2016-04-16 02:00:00,3464.733333333333,11204032.8
2016-04-16 03:00:00,3318.45,9683971.533333333
2016-04-16 04:00:00,3206.2833333333333,8701172.8
2016-04-16 05:00:00,3074.516666666667,8335445.533333333
2016-04-16 06:00:00,3006.4166666666665,8051701.533333333
2016-04-16 07:00:00,2894.5333333333333,8142350.133333334
2016-04-16 08:00:00,4908.8,14294924.266666668
2016-04-16 09:00:00,6244.95,14554593.333333334
2016-04-16 10:00:00,5394.05,10744756.883333333
2016-04-16 11:00:00,12937.85,17180843.2
2016-04-16 12:00:00,3946.9666666666667,8656202.866666667
2016-04-16 13:00:00,3752.233333333333,8419252.133333333
2016-04-16 14:00:00,5813.05,14901514.266666668
2016-04-16 15:00:00,8739.133333333333,24547498.333333332
2016-04-16 16:00:00,10670.033333333333,33122294.666666668
2016-04-16 17:00:00,8383.216666666667,23847870.2
2016-04-16 18:00:00,7389.1,18508301.933333334
2016-04-16 19:00:00,7594.483333333334,15600153.266666668
2016-04-16 20:00:00,6927.55,13834347.133333333
2016-04-16 21:00:00,6945.266666666666,13584684.466666667
2016-04-16 22:00:00,7392.566666666667,14032926.133333333
2016-04-16 23:00:00,7087.633333333333,14165079.133333333
2016-04-17 00:00:00,10460.266666666666,29231718.466666665
2016-04-17 01:00:00,9774.883333333333,26550200.666666668
2016-04-17 02:00:00,7928.133333333333,18649795.2
2016-04-17 03:00:00,6932.616666666667,14732029.266666668
2016-04-17 04:00:00,6346.283333333334,13193902.466666667
2016-04-17 05:00:00,6127.35,13234839.4
2016-04-17 06:00:00,5704.916666666667,12042363.6
2016-04-17 07:00:00,5388.416666666667,11392489.733333332
2016-04-17 08:00:00,5613.983333333334,12856928.133333333
2016-04-17 09:00:00,5193.333333333333,12592407.666666666
2016-04-17 10:00:00,5067.766666666666,12140616.733333332
2016-04-17 11:00:00,9737.883333333333,16380735.533333333
2016-04-17 12:00:00,9847.033333333333,17455706.6
2016-04-17 13:00:00,5305.9,12986383.133333333
2016-04-17 14:00:00,5152.55,12663364.466666667
2016-04-17 15:00:00,4763.116666666667,11637107.333333334
2016-04-17 16:00:00,6819.383333333333,20391126.2
2016-04-17 17:00:00,6298.95,18276249.533333335
2016-04-17 18:00:00,5454.15,14477143.633333333
2016-04-17 19:00:00,6899.833333333333,20132058.5
2016-04-17 20:00:00,4988.65,12078029.5
2016-04-17 21:00:00,6715.95,18769032.066666666
2016-04-17 22:00:00,6638.083333333333,18443651.7
2016-04-17 23:00:00,5211.9,12604837.566666666
2016-04-18 00:00:00,7799.35,14247192.266666668
2016-04-18 01:00:00,4804.2,11179542.666666666
2016-04-18 02:00:00,4683.783333333334,10828937.866666667
2016-04-18 03:00:00,4640.183333333333,10655381.2
2016-04-18 04:00:00,4529.966666666666,10342939.8
2016-04-18 05:00:00,4444.883333333333,10111597.466666667
2016-04-18 06:00:00,4380.766666666666,9920937.466666667
2016-04-18 07:00:00,4220.166666666667,9553673.466666667
2016-04-18 08:00:00,4339.55,9454198.333333334
2016-04-18 09:00:00,4569.883333333333,9809436.133333333
2016-04-18 10:00:00,6718.266666666666,18322030.666666668
2016-04-18 11:00:00,4992.65,10847826.866666667
2016-04-18 12:00:00,5807.366666666667,13153971.033333333
2016-04-18 13:00:00,5497.183333333333,12512751.466666667
2016-04-18 14:00:00,6561.45,13202876.0
2016-04-18 15:00:00,8258.25,13988227.6
2016-04-18 16:00:00,10231.966666666667,22909548.7
2016-04-18 17:00:00,8346.483333333334,15835554.4
2016-04-18 18:00:00,8321.533333333333,17913476.266666666
2016-04-18 19:00:00,8124.766666666666,15055270.533333333
2016-04-18 20:00:00,7967.883333333333,14732366.4
2016-04-18 21:00:00,7418.85,14646888.0
2016-04-18 22:00:00,6817.716666666666,14560828.8
2016-04-18 23:00:00,6726.933333333333,12880092.0
2016-04-19 00:00:00,7401.55,13632642.0
2016-04-19 01:00:00,7330.066666666667,13626914.8
2016-04-19 02:00:00,7224.45,13528283.333333334
2016-04-19 03:00:00,7164.466666666666,13464840.266666668
2016-04-19 04:00:00,7126.283333333334,13406413.066666666
2016-04-19 05:00:00,7093.75,13347444.133333333
2016-04-19 06:00:00,7066.9,13297563.066666666
2016-04-19 07:00:00,6998.616666666667,13232255.533333333
2016-04-19 08:00:00,6711.9,13534111.866666667
2016-04-19 09:00:00,6659.916666666667,14370308.733333332
2016-04-19 10:00:00,6555.566666666667,13993088.433333334
2016-04-19 11:00:00,6710.316666666667,15262814.3
2016-04-19 12:00:00,36531.8,45121193.43333333
2016-04-19 13:00:00,8427.15,25345221.0
2016-04-19 14:00:00,8436.483333333334,18892138.2
2016-04-19 15:00:00,8333.433333333332,17717262.85
2016-04-19 16:00:00,8315.566666666668,18223832.216666665
2016-04-19 17:00:00,8409.883333333333,18035325.716666665
2016-04-19 18:00:00,8351.083333333334,18152435.95
2016-04-19 19:00:00,8274.516666666666,17845600.25
2016-04-19 20:00:00,8215.483333333334,17353659.383333333
2016-04-19 21:00:00,8114.466666666666,16992463.416666668
2016-04-19 22:00:00,8355.45,19646890.516666666
2016-04-19 23:00:00,8166.533333333334,18816967.0
2016-04-20 00:00:00,7874.933333333333,17527929.333333332
2016-04-20 01:00:00,7734.583333333333,17234776.133333333
2016-04-20 02:00:00,7571.45,16546748.666666666
2016-04-20 03:00:00,7325.716666666666,15737236.0
2016-04-20 04:00:00,7126.833333333333,15241906.266666668
2016-04-20 05:00:00,6950.1,15307836.8
2016-04-20 06:00:00,6668.316666666667,12880387.066666666
2016-04-20 07:00:00,6450.583333333333,12296562.8
2016-04-20 08:00:00,6380.25,12230966.0
2016-04-20 09:00:00,7540.783333333334,23365427.866666667
2016-04-20 10:00:00,8415.15,33481859.4
2016-04-20 11:00:00,9468.866666666667,42443516.666666664
2016-04-20 12:00:00,10874.083333333334,53466752.43333333
2016-04-20 13:00:00,11674.916666666666,53402946.86666667
2016-04-20 14:00:00,12402.516666666666,50873575.2
2016-04-20 15:00:00,20215.6,58834486.8
2016-04-20 16:00:00,11250.483333333334,44196777.75
2016-04-20 17:00:00,12211.0,40563403.2
2016-04-20 18:00:00,15367.6,41235785.15
2016-04-20 19:00:00,10077.316666666668,36951946.53333333
2016-04-20 20:00:00,7735.833333333333,33256012.4
2016-04-20 21:00:00,7061.483333333334,31198754.4
2016-04-20 22:00:00,6697.2,30032704.933333334
2016-04-20 23:00:00,6219.65,27009753.866666667
2016-04-21 00:00:00,5621.683333333333,22002580.4
2016-04-21 01:00:00,5109.566666666667,16957296.933333334
2016-04-21 02:00:00,4702.416666666667,12119906.666666666
2016-04-21 03:00:00,4159.6,7266626.733333333
2016-04-21 04:00:00,3998.65,6997677.266666667
2016-04-21 05:00:00,3691.266666666667,6563571.733333333
2016-04-21 06:00:00,3405.983333333333,5751357.333333333
2016-04-21 07:00:00,3213.4,5592679.866666666
2016-04-21 08:00:00,11540.2,14848251.466666667
2016-04-21 09:00:00,4229.016666666666,8999514.533333333
2016-04-21 10:00:00,4789.733333333334,12704145.133333333
2016-04-21 11:00:00,15552.833333333334,41174438.2
2016-04-21 12:00:00,6606.166666666667,30053258.866666667
2016-04-21 13:00:00,6551.266666666666,29622384.383333333
2016-04-21 14:00:00,6646.133333333333,30819720.533333335
2016-04-21 15:00:00,6635.883333333333,29892476.666666668
2016-04-21 16:00:00,15918.016666666666,65499528.8
2016-04-21 17:00:00,5759.316666666667,21033868.966666665
2016-04-21 18:00:00,5437.45,19185120.733333334
2016-04-21 19:00:00,5239.95,17431066.266666666
2016-04-21 20:00:00,4953.6,15233277.866666667
2016-04-21 21:00:00,4598.033333333334,13294487.716666667
2016-04-21 22:00:00,4483.166666666667,12382905.733333332
2016-04-21 23:00:00,12483.516666666666,19449658.466666665
2016-04-22 00:00:00,4928.416666666667,10747106.0
2016-04-22 01:00:00,3935.116666666667,8338995.933333334
2016-04-22 02:00:00,3827.2166666666667,7155575.6
2016-04-22 03:00:00,3750.0833333333335,6351351.466666667
2016-04-22 04:00:00,3686.8333333333335,5766921.333333333
2016-04-22 05:00:00,3641.133333333333,5373158.8
2016-04-22 06:00:00,3592.866666666667,4992571.733333333
2016-04-22 07:00:00,3572.65,4748329.2
2016-04-22 08:00:00,3526.383333333333,4463831.066666666
2016-04-22 09:00:00,4717.85,8207657.066666666
2016-04-22 10:00:00,12322.083333333334,17693712.666666668
2016-04-22 11:00:00,4080.2,8201258.0
2016-04-22 12:00:00,9429.4,10994780.85
2016-04-22 13:00:00,5868.616666666667,8485413.75
2016-04-22 14:00:00,4087.55,9419644.6
2016-04-22 15:00:00,4712.216666666666,15301030.3
2016-04-22 16:00:00,5035.166666666667,16224882.333333334
2016-04-22 17:00:00,4744.083333333333,10307294.266666668
2016-04-22 18:00:00,4580.633333333333,7724837.6
2016-04-22 19:00:00,7649.183333333333,9881681.4
2016-04-22 20:00:00,7412.683333333333,10044190.933333334
2016-04-22 21:00:00,4889.183333333333,7313261.866666666
2016-04-22 22:00:00,4903.35,16186246.466666667
2016-04-22 23:00:00,5281.2,20379096.133333333
2016-04-23 00:00:00,5495.183333333333,19742417.866666667
2016-04-23 01:00:00,5098.166666666667,11871929.266666668
2016-04-23 02:00:00,5063.55,7850180.8
2016-04-23 03:00:00,4882.933333333333,7339865.066666666
2016-04-23 04:00:00,4841.033333333334,7274373.2
2016-04-23 05:00:00,4803.716666666666,7215530.933333334
2016-04-23 06:00:00,4755.783333333334,7060081.433333334
2016-04-23 07:00:00,4619.7,6646821.333333333
2016-04-23 08:00:00,4556.833333333333,6609397.466666667
2016-04-23 09:00:00,4535.633333333333,6414473.466666667
2016-04-23 10:00:00,4539.666666666667,6344120.933333334
2016-04-23 11:00:00,4642.333333333333,6293863.866666666
2016-04-23 12:00:00,12783.8,14570005.333333334
2016-04-23 13:00:00,4661.516666666666,6248295.733333333
2016-04-23 14:00:00,12707.783333333333,14465690.133333333
2016-04-23 15:00:00,4481.366666666667,6019450.4
2016-04-23 16:00:00,10565.833333333334,12256052.466666667
2016-04-23 17:00:00,6916.066666666667,8990817.833333334
2016-04-23 18:00:00,6949.666666666667,9111389.6
2016-04-23 19:00:00,10198.866666666667,12112675.6
2016-04-23 20:00:00,5159.783333333334,6555268.0
2016-04-23 21:00:00,5809.033333333334,6048612.35
2016-04-23 22:00:00,6932.45,6185203.8
2016-04-23 23:00:00,13731.566666666668,12991737.133333333
2016-04-24 00:00:00,6736.683333333333,5780593.133333334
2016-04-24 01:00:00,6366.516666666666,5611857.666666667
2016-04-24 02:00:00,4411.416666666667,5513377.6
2016-04-24 03:00:00,3803.0833333333335,5209760.733333333
2016-04-24 04:00:00,3798.1833333333334,5226039.666666667
2016-04-24 05:00:00,3763.8,5066168.566666666
2016-04-24 06:00:00,3721.1,4992319.6
2016-04-24 07:00:00,4655.883333333333,9161639.1
2016-04-24 08:00:00,5025.8,10818444.2
2016-04-24 09:00:00,4831.333333333333,10079038.533333333
2016-04-24 10:00:00,10211.766666666666,14930182.333333334
2016-04-24 11:00:00,6635.05,10332713.266666668
2016-04-24 12:00:00,4347.983333333334,6591569.116666666
2016-04-24 13:00:00,4420.666666666667,6086168.666666667
2016-04-24 14:00:00,10736.2,12438051.8
2016-04-24 15:00:00,3331.6,4850534.4
2016-04-24 16:00:00,13071.283333333333,12513868.216666667
2016-04-24 17:00:00,17010.183333333334,8910164.0
2016-04-24 18:00:00,16897.566666666666,13740313.266666668
2016-04-24 19:00:00,15673.116666666667,11129410.183333334
2016-04-24 20:00:00,13983.15,7630184.266666667
2016-04-24 21:00:00,17138.866666666665,11450723.483333332
2016-04-24 22:00:00,10306.0,6796498.816666666
2016-04-24 23:00:00,7047.216666666666,5838412.25
2016-04-25 00:00:00,5642.05,5476209.266666667
2016-04-25 01:00:00,4709.983333333334,4985545.1
2016-04-25 02:00:00,4213.266666666666,4861131.916666667
2016-04-25 03:00:00,3823.75,4718944.95
2016-04-25 04:00:00,3669.05,4529548.533333333
2016-04-25 05:00:00,3515.116666666667,4314457.333333333
2016-04-25 06:00:00,3153.7,3957055.2
2016-04-25 07:00:00,2980.733333333333,3709618.1333333333
2016-04-25 08:00:00,3047.5666666666666,3768562.1333333333
2016-04-25 09:00:00,6531.016666666666,7657789.733333333
2016-04-25 10:00:00,9275.533333333333,12878415.2
2016-04-25 11:00:00,5011.416666666667,11106958.933333334
2016-04-25 12:00:00,3617.616666666667,11744698.866666667
2016-04-25 13:00:00,12070.966666666667,27643891.066666666
2016-04-25 14:00:00,3774.7833333333333,20531098.333333332
2016-04-25 15:00:00,3658.133333333333,23044357.733333334
2016-04-25 16:00:00,21160.533333333333,38501418.333333336
2016-04-25 17:00:00,4305.916666666667,15875990.333333334
2016-04-25 18:00:00,3506.516666666667,13393802.266666668
2016-04-25 19:00:00,3348.5833333333335,9427457.733333332
2016-04-25 20:00:00,3287.6833333333334,8012307.2
2016-04-25 21:00:00,3813.9333333333334,7034537.8
2016-04-25 22:00:00,3004.3333333333335,6468703.9
2016-04-25 23:00:00,3001.15,8413742.8
2016-04-26 00:00:00,13709.066666666668,52545192.333333336
2016-04-26 01:00:00,3919.133333333333,10238849.833333334
2016-04-26 02:00:00,3364.25,8157102.2
2016-04-26 03:00:00,3277.2833333333333,8388860.066666666
2016-04-26 04:00:00,3052.0333333333333,8134616.466666667
2016-04-26 05:00:00,3054.4333333333334,8707887.933333334
2016-04-26 06:00:00,2912.116666666667,7477384.066666666
2016-04-26 07:00:00,2802.1833333333334,6895658.2
2016-04-26 08:00:00,2500.6666666666665,6753312.4
2016-04-26 09:00:00,1961.55,4939341.733333333
2016-04-26 10:00:00,2030.8666666666666,6609582.666666667
2016-04-26 11:00:00,2891.016666666667,10748668.533333333
2016-04-26 12:00:00,5256.05,20218183.8
2016-04-26 13:00:00,7235.916666666667,27591001.8
2016-04-26 14:00:00,6842.133333333333,27604066.433333334
2016-04-26 15:00:00,15850.85,64234609.53333333
2016-04-26 16:00:00,4832.1,17820383.8
2016-04-26 17:00:00,4249.15,14513673.5
2016-04-26 18:00:00,3853.8166666666666,16566655.883333333
2016-04-26 19:00:00,3588.2166666666667,16626753.916666666
2016-04-26 20:00:00,3622.4166666666665,16234599.65
2016-04-26 21:00:00,3762.9166666666665,15948707.216666667
2016-04-26 22:00:00,4079.75,18774007.7
2016-04-26 23:00:00,4076.1833333333334,19197789.65
2016-04-27 00:00:00,3897.366666666667,18833503.183333334
2016-04-27 01:00:00,3574.75,17378153.466666665
2016-04-27 02:00:00,3410.733333333333,15543655.366666667
2016-04-27 03:00:00,3178.8166666666666,13297546.666666666
2016-04-27 04:00:00,2979.0333333333333,12742945.433333334
2016-04-27 05:00:00,2514.6,10503896.566666666
2016-04-27 06:00:00,2415.85,11623033.466666667
2016-04-27 07:00:00,1814.35,9861436.366666667
2016-04-27 08:00:00,1725.45,9897515.616666667
2016-04-27 09:00:00,2899.383333333333,12356728.266666668
2016-04-27 10:00:00,3939.633333333333,17942763.583333332
2016-04-27 11:00:00,3891.6833333333334,17303346.983333334
2016-04-27 12:00:00,4057.8333333333335,14114405.733333332
2016-04-27 13:00:00,15944.116666666667,62548960.666666664
2016-04-27 14:00:00,4461.583333333333,21834585.566666666
2016-04-27 15:00:00,4459.683333333333,17452300.5
2016-04-27 16:00:00,7245.25,34273188.8
2016-04-27 17:00:00,7277.4,44755440.666666664
2016-04-27 18:00:00,5392.266666666666,23424804.7
2016-04-27 19:00:00,5208.9,18399543.866666667
2016-04-27 20:00:00,4177.283333333334,15105287.433333334
2016-04-27 21:00:00,4951.783333333334,27551913.766666666
2016-04-27 22:00:00,6313.566666666667,44873402.0
2016-04-27 23:00:00,16998.016666666666,92269339.36666666
2016-04-28 00:00:00,5608.083333333333,47101864.6
2016-04-28 01:00:00,4147.0,41016049.93333333
2016-04-28 02:00:00,3819.4333333333334,40161338.2
2016-04-28 03:00:00,3682.616666666667,39474107.06666667
2016-04-28 04:00:00,3570.4333333333334,38790556.266666666
2016-04-28 05:00:00,3559.45,39008778.666666664
2016-04-28 06:00:00,3507.116666666667,38538000.666666664
2016-04-28 07:00:00,3389.1,36934410.2
2016-04-28 08:00:00,3743.45,36680762.266666666
2016-04-28 09:00:00,4362.483333333334,35722982.03333333
2016-04-28 10:00:00,4697.966666666666,37574908.766666666
2016-04-28 11:00:00,4168.166666666667,33719665.15
2016-04-28 12:00:00,3981.733333333333,29946478.85
2016-04-28 13:00:00,4054.483333333333,29276390.7
2016-04-28 14:00:00,3622.55,17384077.983333334
2016-04-28 15:00:00,2945.483333333333,12982053.4
2016-04-28 16:00:00,2964.6666666666665,12535169.9
2016-04-28 17:00:00,3453.383333333333,20408907.116666667
2016-04-28 18:00:00,3468.15,14037241.483333332
2016-04-28 19:00:00,4190.433333333333,13037976.266666668
2016-04-28 20:00:00,4078.4,13785475.566666666
2016-04-28 21:00:00,4146.833333333333,15383178.633333333
2016-04-28 22:00:00,4602.783333333334,17780270.333333332
2016-04-28 23:00:00,4678.866666666667,17856413.733333334
2016-04-29 00:00:00,4590.35,14436314.433333334
2016-04-29 01:00:00,3971.8,12323090.7
2016-04-29 02:00:00,3772.2166666666667,11303671.633333333
2016-04-29 03:00:00,3692.75,11054768.883333333
2016-04-29 04:00:00,3873.3,11450320.116666667
2016-04-29 05:00:00,3835.4666666666667,10131407.466666667
2016-04-29 06:00:00,3665.6833333333334,9949154.666666666
2016-04-29 07:00:00,3629.5333333333333,9508449.733333332
2016-04-29 08:00:00,3588.383333333333,9223692.4
2016-04-29 09:00:00,3573.8333333333335,9255802.933333334
2016-04-29 10:00:00,3932.883333333333,9648153.066666666
2016-04-29 11:00:00,6753.95,12539483.2
2016-04-29 12:00:00,13054.433333333332,19310454.933333334
2016-04-29 13:00:00,11171.95,18741043.066666666
2016-04-29 14:00:00,10637.216666666667,17866753.466666665
2016-04-29 15:00:00,9961.35,17780392.866666667
2016-04-29 16:00:00,9195.133333333333,16073800.666666666
2016-04-29 17:00:00,10107.85,23246239.3
2016-04-29 18:00:00,9113.083333333334,21765986.366666667
2016-04-29 19:00:00,8002.166666666667,16540249.8
2016-04-29 20:00:00,7617.083333333333,14459820.666666666
2016-04-29 21:00:00,7711.6,14783761.966666667
2016-04-29 22:00:00,7725.166666666667,15045932.85
2016-04-29 23:00:00,7594.45,15777164.65
2016-04-30 00:00:00,7269.316666666667,13715974.95
2016-04-30 01:00:00,7031.35,13278116.133333333
2016-04-30 02:00:00,6931.7,13250501.866666667
2016-04-30 03:00:00,6883.916666666667,12776234.0
2016-04-30 04:00:00,6804.45,12391318.8
2016-04-30 05:00:00,6775.35,12728515.466666667
2016-04-30 06:00:00,6671.55,11722594.933333334
2016-04-30 07:00:00,6595.816666666667,11412435.466666667
2016-04-30 08:00:00,6551.95,11422356.266666668
2016-04-30 09:00:00,6494.4,11278059.066666666
2016-04-30 10:00:00,6483.3,11292248.966666667
2016-04-30 11:00:00,6404.6,10954056.8
2016-04-30 12:00:00,6467.033333333334,11395492.0
2016-04-30 13:00:00,6437.5,11611969.466666667
2016-04-30 14:00:00,6471.966666666666,12000399.733333332
2016-04-30 15:00:00,6452.833333333333,12005933.866666667
2016-04-30 16:00:00,6395.933333333333,11940179.533333333
2016-04-30 17:00:00,6290.4,11834704.0
2016-04-30 18:00:00,6103.216666666666,11264616.0
2016-04-30 19:00:00,6673.55,12301849.066666666
2016-04-30 20:00:00,7464.15,13899603.2
2016-04-30 21:00:00,6117.383333333333,11198871.766666668
2016-04-30 22:00:00,5984.033333333334,10944629.733333332
2016-04-30 23:00:00,5870.65,10544528.7
2016-05-01 00:00:00,5800.25,10571493.866666667
2016-05-01 01:00:00,5762.533333333334,10606277.333333334
2016-05-01 02:00:00,5694.6,10455828.8
2016-05-01 03:00:00,5746.583333333333,10307928.8
2016-05-01 04:00:00,5698.0,10241149.866666667
2016-05-01 05:00:00,5593.4,10082197.866666667
2016-05-01 06:00:00,5505.7,9846004.266666668
2016-05-01 07:00:00,5362.35,9439011.2
2016-05-01 08:00:00,5305.883333333333,9334969.066666666
2016-05-01 09:00:00,5290.25,9324480.533333333
2016-05-01 10:00:00,5256.083333333333,9298116.533333333
2016-05-01 11:00:00,5249.75,9387001.333333334
2016-05-01 12:00:00,5210.65,9433205.333333334
2016-05-01 13:00:00,5181.966666666666,9438950.933333334
2016-05-01 14:00:00,5154.166666666667,9362539.2
2016-05-01 15:00:00,5108.1,9237515.2
2016-05-01 16:00:00,5321.333333333333,11042250.533333333
2016-05-01 17:00:00,5494.033333333334,12164916.8
2016-05-01 18:00:00,5098.116666666667,9303600.8
2016-05-01 19:00:00,8269.55,35588981.06666667
2016-05-01 20:00:00,4868.716666666666,9304680.333333334
2016-05-01 21:00:00,4797.45,8958640.933333334
2016-05-01 22:00:00,4766.083333333333,8870156.0
2016-05-01 23:00:00,4762.583333333333,8759597.933333334
2016-05-02 00:00:00,4721.4,8736890.533333333
2016-05-02 01:00:00,4666.85,8825252.666666666
2016-05-02 02:00:00,4647.15,8887131.6
2016-05-02 03:00:00,4523.7,8513562.5
2016-05-02 04:00:00,4308.033333333334,7922213.6
2016-05-02 05:00:00,4247.766666666666,7791913.6
2016-05-02 06:00:00,4431.2,8588198.333333334
2016-05-02 07:00:00,4532.75,9074402.933333334
2016-05-02 08:00:00,4521.516666666666,9086596.533333333
2016-05-02 09:00:00,4535.333333333333,10270216.266666668
2016-05-02 10:00:00,4835.483333333334,17370137.066666666
2016-05-02 11:00:00,4589.016666666666,13742444.266666668
2016-05-02 12:00:00,4462.133333333333,11312425.333333334
2016-05-02 13:00:00,4470.45,11352970.933333334
2016-05-02 14:00:00,4395.25,10812902.983333332
2016-05-02 15:00:00,4533.316666666667,11618471.533333333
2016-05-02 16:00:00,4546.1,11373356.333333334
2016-05-02 17:00:00,5675.533333333334,12785032.366666667
2016-05-02 18:00:00,6364.166666666667,13838378.633333333
2016-05-02 19:00:00,8167.566666666667,20403697.7
2016-05-02 20:00:00,7160.05,18499999.616666667
2016-05-02 21:00:00,6469.883333333333,15258057.333333334
2016-05-02 22:00:00,6159.216666666666,14494328.133333333
2016-05-02 23:00:00,5956.366666666667,13889031.266666668
2016-05-03 00:00:00,5948.133333333333,13722958.233333332
2016-05-03 01:00:00,5936.016666666666,13955662.033333333
2016-05-03 02:00:00,5752.583333333333,13317050.533333333
2016-05-03 03:00:00,5689.35,12970095.066666666
2016-05-03 04:00:00,5626.316666666667,12580677.6
2016-05-03 05:00:00,5580.1,12516428.533333333
2016-05-03 06:00:00,5668.216666666666,12928896.933333334
2016-05-03 07:00:00,5747.15,13352178.666666666
2016-05-03 08:00:00,5576.016666666666,13035266.266666668
2016-05-03 09:00:00,5809.25,13349518.266666668
2016-05-03 10:00:00,6425.816666666667,14962266.616666667
2016-05-03 11:00:00,6282.4,14829726.066666666
2016-05-03 12:00:00,6401.416666666667,15649412.066666666
2016-05-03 13:00:00,6366.366666666667,15002508.8
2016-05-03 14:00:00,7722.05,28265785.25
2016-05-03 15:00:00,8378.283333333333,35398926.93333333
2016-05-03 16:00:00,8208.733333333334,33919231.86666667
2016-05-03 17:00:00,10780.916666666666,33931183.6
2016-05-03 18:00:00,7432.233333333334,26576787.866666667
2016-05-03 19:00:00,7079.4,23895983.333333332
2016-05-03 20:00:00,7332.25,22933732.666666668
2016-05-03 21:00:00,7170.716666666666,21541720.633333333
2016-05-03 22:00:00,6041.25,18086085.383333333
2016-05-03 23:00:00,5639.333333333333,16430468.6
2016-05-04 00:00:00,5425.966666666666,15246104.35
2016-05-04 01:00:00,5232.666666666667,13945444.116666667
2016-05-04 02:00:00,5140.3,13370535.6
2016-05-04 03:00:00,5204.3,13441682.733333332
2016-05-04 04:00:00,5322.716666666666,13704951.6
2016-05-04 05:00:00,5180.016666666666,13241804.5
2016-05-04 06:00:00,4754.483333333334,11987001.733333332
2016-05-04 07:00:00,4692.133333333333,12119762.4
2016-05-04 08:00:00,4748.616666666667,12766424.8
2016-05-04 09:00:00,4790.8,13300242.133333333
2016-05-04 10:00:00,5207.866666666667,14610545.3
2016-05-04 11:00:00,5397.4,14535340.233333332
2016-05-04 12:00:00,5689.083333333333,17266412.8
2016-05-04 13:00:00,5375.633333333333,14060948.733333332
2016-05-04 14:00:00,6987.35,14804908.866666667
2016-05-04 15:00:00,10247.05,30533707.166666668
2016-05-04 16:00:00,8865.833333333334,17705574.233333334
2016-05-04 17:00:00,8681.016666666666,17111843.666666668
2016-05-04 18:00:00,8701.25,16225045.8
2016-05-04 19:00:00,8455.6,15378466.1
2016-05-04 20:00:00,8280.9,15641701.933333334
2016-05-04 21:00:00,8487.1,15621023.583333334
2016-05-04 22:00:00,8432.533333333333,15438071.3
2016-05-04 23:00:00,7852.816666666667,14733048.2
2016-05-05 00:00:00,6757.083333333333,14399168.933333334
2016-05-05 01:00:00,6095.5,14745601.333333334
2016-05-05 02:00:00,5306.416666666667,13709934.666666666
2016-05-05 03:00:00,4972.916666666667,12484582.466666667
2016-05-05 04:00:00,4510.2,11912666.266666668
2016-05-05 05:00:00,4331.083333333333,11434210.066666666
2016-05-05 06:00:00,4166.366666666667,11052998.6
2016-05-05 07:00:00,4191.4,11732278.133333333
2016-05-05 08:00:00,4897.033333333334,14312119.333333334
2016-05-05 09:00:00,4561.466666666666,11976300.266666668
2016-05-05 10:00:00,4779.1,11869742.0
2016-05-05 11:00:00,4652.416666666667,12072888.466666667
2016-05-05 12:00:00,4608.533333333334,13429687.183333334
2016-05-05 13:00:00,4801.133333333333,15057822.666666666
2016-05-05 14:00:00,4740.35,16364117.6
2016-05-05 15:00:00,4712.633333333333,18119936.55
2016-05-05 16:00:00,6033.35,31099201.933333334
2016-05-05 17:00:00,6642.916666666667,36628607.35
2016-05-05 18:00:00,6088.833333333333,32028311.55
2016-05-05 19:00:00,6187.716666666666,32820353.883333333
2016-05-05 20:00:00,5427.316666666667,26202171.666666668
2016-05-05 21:00:00,5223.35,23885600.6
2016-05-05 22:00:00,6686.966666666666,39573053.916666664
2016-05-05 23:00:00,6703.8,39550641.083333336
2016-05-06 00:00:00,5976.133333333333,33097343.166666668
2016-05-06 01:00:00,5256.833333333333,28043415.133333333
2016-05-06 02:00:00,4672.0,22500366.2
2016-05-06 03:00:00,4271.133333333333,18512968.466666665
2016-05-06 04:00:00,3942.6,15805422.0
2016-05-06 05:00:00,3738.8333333333335,14353508.0
2016-05-06 06:00:00,3493.366666666667,12378596.4
2016-05-06 07:00:00,3283.95,10819845.066666666
2016-05-06 08:00:00,3109.7,9320869.8
2016-05-06 09:00:00,3912.4333333333334,10330531.2
2016-05-06 10:00:00,4575.683333333333,8904309.366666667
2016-05-06 11:00:00,9751.133333333333,34425905.93333333
2016-05-06 12:00:00,8210.883333333333,27427121.05
2016-05-06 13:00:00,5012.783333333334,11317135.733333332
2016-05-06 14:00:00,4640.3,9213965.133333333
2016-05-06 15:00:00,4435.433333333333,8725446.2
2016-05-06 16:00:00,5063.7,22101659.5
2016-05-06 17:00:00,5009.283333333334,22953742.45
2016-05-06 18:00:00,4833.433333333333,21339232.4
2016-05-06 19:00:00,4907.733333333334,21411782.916666668
2016-05-06 20:00:00,4637.416666666667,20201686.266666666
2016-05-06 21:00:00,4683.433333333333,19500378.366666667
2016-05-06 22:00:00,4606.266666666666,18593740.666666668
2016-05-06 23:00:00,4355.483333333334,15053748.266666668
2016-05-07 00:00:00,4228.466666666666,12916764.533333333
2016-05-07 01:00:00,4124.6,11104678.133333333
2016-05-07 02:00:00,4035.4666666666667,9579826.8
2016-05-07 03:00:00,3923.0,7866818.666666667
2016-05-07 04:00:00,3859.0833333333335,7434192.0
2016-05-07 05:00:00,3827.05,7201004.8
2016-05-07 06:00:00,3717.9166666666665,6372281.733333333
2016-05-07 07:00:00,3570.883333333333,5969735.466666667
2016-05-07 08:00:00,3453.1,5591044.933333334
2016-05-07 09:00:00,3313.983333333333,5513457.333333333
2016-05-07 10:00:00,3203.366666666667,5491860.666666667
2016-05-07 11:00:00,3009.45,5342303.733333333
2016-05-07 12:00:00,2782.6666666666665,4754937.333333333
2016-05-07 13:00:00,2599.233333333333,4273441.866666666
2016-05-07 14:00:00,2449.5666666666666,4147954.2666666666
2016-05-07 15:00:00,2449.733333333333,4311795.533333333
2016-05-07 16:00:00,2377.4,4324492.266666667
2016-05-07 17:00:00,2283.9333333333334,4241380.0
2016-05-07 18:00:00,2142.016666666667,4210003.066666666
2016-05-07 19:00:00,2022.0166666666667,4127840.0
2016-05-07 20:00:00,1946.3166666666666,4520541.6
2016-05-07 21:00:00,1981.7666666666667,4710346.333333333
2016-05-07 22:00:00,1753.35,4395303.2
2016-05-07 23:00:00,1844.85,4857739.433333334
2016-05-08 00:00:00,1895.7166666666667,4749508.033333333
2016-05-08 01:00:00,1765.6833333333334,4491731.266666667
2016-05-08 02:00:00,1674.4,4147571.7333333334
2016-05-08 03:00:00,1525.5333333333333,3834624.8
2016-05-08 04:00:00,1445.9166666666667,3704060.533333333
2016-05-08 05:00:00,1417.2833333333333,3667980.8
2016-05-08 06:00:00,1402.1333333333334,3644247.7333333334
2016-05-08 07:00:00,1391.2666666666667,3625472.2666666666
2016-05-08 08:00:00,1369.6833333333334,3480431.3333333335
2016-05-08 09:00:00,1340.8166666666666,3413644.0
2016-05-08 10:00:00,1320.2,3365437.8666666667
2016-05-08 11:00:00,1279.1666666666667,3275804.0
2016-05-08 12:00:00,1289.8333333333333,3354158.0
2016-05-08 13:00:00,1244.2,3216332.0
2016-05-08 14:00:00,1237.0666666666666,3202634.466666667
2016-05-08 15:00:00,1232.15,3215417.8666666667
2016-05-08 16:00:00,1247.6333333333334,3271166.0
2016-05-08 17:00:00,1380.1,4086060.6
2016-05-08 18:00:00,1452.6833333333334,3947383.6666666665
2016-05-08 19:00:00,1261.8666666666666,3388980.2333333334
2016-05-08 20:00:00,1221.25,3260228.0166666666
2016-05-08 21:00:00,1449.2666666666667,3881570.3333333335
2016-05-08 22:00:00,1730.7333333333333,4038282.6166666667
2016-05-08 23:00:00,1742.6166666666666,3508749.066666667
2016-05-09 00:00:00,1647.8333333333333,3225364.0
2016-05-09 01:00:00,2323.2166666666667,5195897.666666667
2016-05-09 02:00:00,3404.8166666666666,8721965.466666667
2016-05-09 03:00:00,3339.9666666666667,9471921.6
2016-05-09 04:00:00,3214.05,9050830.4
2016-05-09 05:00:00,2594.983333333333,7525853.933333334
2016-05-09 06:00:00,1663.2833333333333,4999021.2
2016-05-09 07:00:00,1376.2666666666667,3936181.1333333333
2016-05-09 08:00:00,1273.6833333333334,3239160.1333333333
2016-05-09 09:00:00,1272.4,2934701.6
2016-05-09 10:00:00,1421.9166666666667,3212402.533333333
2016-05-09 11:00:00,1452.7833333333333,4019738.9
2016-05-09 12:00:00,1464.5833333333333,3826327.2666666666
2016-05-09 13:00:00,1456.0166666666667,4789404.4
2016-05-09 14:00:00,1420.9,5723183.116666666
2016-05-09 15:00:00,1379.6,5055250.466666667
2016-05-09 16:00:00,1528.3166666666666,4249292.466666667
2016-05-09 17:00:00,1539.9333333333334,3839010.433333333
2016-05-09 18:00:00,1479.3333333333333,3085862.9166666665
2016-05-09 19:00:00,1490.5333333333333,3552911.8
2016-05-09 20:00:00,1539.2,3622353.6666666665
2016-05-09 21:00:00,1693.7166666666667,4805550.0
2016-05-09 22:00:00,2807.2833333333333,6455475.666666667
2016-05-09 23:00:00,3835.3333333333335,7925974.666666667
2016-05-10 00:00:00,3814.9166666666665,7342906.4
2016-05-10 01:00:00,3639.7166666666667,6557130.0
2016-05-10 02:00:00,3516.6666666666665,5424444.8
2016-05-10 03:00:00,3530.75,5743476.0
2016-05-10 04:00:00,3496.5,4971759.2
2016-05-10 05:00:00,3462.45,4652197.066666666
2016-05-10 06:00:00,3417.5,4486764.8
2016-05-10 07:00:00,3433.383333333333,4505304.8
2016-05-10 08:00:00,3445.766666666667,4543926.133333334
2016-05-10 09:00:00,3654.2,5945189.8
2016-05-10 10:00:00,3839.0,7728632.933333334
2016-05-10 11:00:00,4228.966666666666,8022982.133333334
2016-05-10 12:00:00,4233.133333333333,9899320.0
2016-05-10 13:00:00,4278.116666666667,10182033.25
2016-05-10 14:00:00,6274.133333333333,31770041.966666665
2016-05-10 15:00:00,7027.7,39667827.6
2016-05-10 16:00:00,6086.933333333333,30714714.333333332
2016-05-10 17:00:00,5205.516666666666,21434138.95
2016-05-10 18:00:00,4301.233333333334,14139994.65
2016-05-10 19:00:00,3838.4333333333334,9797870.316666666
2016-05-10 20:00:00,3924.233333333333,13839963.733333332
2016-05-10 21:00:00,3703.483333333333,9069739.6
2016-05-10 22:00:00,3557.95,6219609.6
2016-05-10 23:00:00,3878.9333333333334,6751514.533333333
2016-05-11 00:00:00,3614.516666666667,6306203.866666666
2016-05-11 01:00:00,3438.7166666666667,5755489.733333333
2016-05-11 02:00:00,3215.8166666666666,5209039.466666667
2016-05-11 03:00:00,2596.483333333333,3973294.4
2016-05-11 04:00:00,2047.9666666666667,3158779.7333333334
2016-05-11 05:00:00,2041.9833333333333,3461413.2666666666
2016-05-11 06:00:00,1928.4833333333333,3445294.2666666666
2016-05-11 07:00:00,1632.1833333333334,3015071.433333333
2016-05-11 08:00:00,1547.7333333333333,3266834.433333333
2016-05-11 09:00:00,1643.1666666666667,6563530.916666667
2016-05-11 10:00:00,2352.5666666666666,10719351.8
2016-05-11 11:00:00,2483.95,18056219.316666666
2016-05-11 12:00:00,2588.233333333333,24779851.533333335
2016-05-11 13:00:00,2117.133333333333,8964258.816666666
2016-05-11 14:00:00,1940.05,6878336.55
2016-05-11 15:00:00,7657.5,18592644.283333335
2016-05-11 16:00:00,7561.383333333333,18034231.0
2016-05-11 17:00:00,4494.716666666666,15858343.866666667
2016-05-11 18:00:00,2567.1833333333334,13766459.2
2016-05-11 19:00:00,1824.05,10151962.666666666
2016-05-11 20:00:00,1637.7166666666667,7537493.283333333
2016-05-11 21:00:00,1417.25,6639934.716666667
2016-05-11 22:00:00,1811.95,5338400.6
2016-05-11 23:00:00,2070.1666666666665,6267994.233333333
2016-05-12 00:00:00,1998.7,5929145.066666666
2016-05-12 01:00:00,1799.1,5079312.933333334
2016-05-12 02:00:00,1588.0166666666667,4295979.6
2016-05-12 03:00:00,1477.6166666666666,3731242.2
2016-05-12 04:00:00,1397.95,3951577.533333333
2016-05-12 05:00:00,1300.35,3429163.8666666667
2016-05-12 06:00:00,1244.1333333333334,3283511.8666666667
2016-05-12 07:00:00,1207.5166666666667,2982803.2
2016-05-12 08:00:00,1175.25,2910809.466666667
2016-05-12 09:00:00,1215.45,3408260.8
2016-05-12 10:00:00,2634.35,8820655.466666667
2016-05-12 11:00:00,2863.0333333333333,10889553.066666666
2016-05-12 12:00:00,2154.0333333333333,9596818.666666666
2016-05-12 13:00:00,1633.35,8497466.4
2016-05-12 14:00:00,1333.55,7186918.533333333
2016-05-12 15:00:00,1397.4,6774794.2
2016-05-12 16:00:00,1644.5833333333333,6675682.933333334
2016-05-12 17:00:00,1860.5,6795903.683333334
2016-05-12 18:00:00,2115.1666666666665,5867263.633333334
2016-05-12 19:00:00,2012.6666666666667,5222549.15
2016-05-12 20:00:00,1947.9833333333333,4400066.983333333
2016-05-12 21:00:00,1943.7666666666667,4304502.4
2016-05-12 22:00:00,2030.8666666666666,6164961.866666666
2016-05-12 23:00:00,2085.4166666666665,6842555.0
2016-05-13 00:00:00,2162.4333333333334,7710474.666666667
2016-05-13 01:00:00,1932.9,6714150.266666667
2016-05-13 02:00:00,1769.9833333333333,5886642.933333334
2016-05-13 03:00:00,1715.2,6110182.133333334
2016-05-13 04:00:00,1663.35,6020957.6
2016-05-13 05:00:00,1685.4666666666667,6788693.866666666
2016-05-13 06:00:00,1618.35,6469038.133333334
2016-05-13 07:00:00,1572.7833333333333,5864116.666666667
2016-05-13 08:00:00,1522.9333333333334,5466434.8
2016-05-13 09:00:00,1475.7666666666667,5208738.4
2016-05-13 10:00:00,1363.7666666666667,4762330.8
2016-05-13 11:00:00,3296.9666666666667,23443588.133333333
2016-05-13 12:00:00,3823.1,29836785.866666667
2016-05-13 13:00:00,3427.483333333333,26108012.4
2016-05-13 14:00:00,2752.0666666666666,19702210.4
2016-05-13 15:00:00,2177.45,11703348.133333333
2016-05-13 16:00:00,1442.45,6135615.733333333
2016-05-13 17:00:00,1202.4,4140988.5
2016-05-13 18:00:00,1109.4166666666667,3163284.8
2016-05-13 19:00:00,1088.85,2649385.6
2016-05-13 20:00:00,1112.1333333333334,2481230.933333333
2016-05-13 21:00:00,986.9333333333333,2356277.8666666667
2016-05-13 22:00:00,860.95,2204547.2
2016-05-13 23:00:00,722.8,2121220.0
2016-05-14 00:00:00,708.8833333333333,2117387.7333333334
2016-05-14 01:00:00,1153.8,2515871.466666667
2016-05-14 02:00:00,1813.2,3192781.3333333335
2016-05-14 03:00:00,1807.2166666666667,3239756.6666666665
2016-05-14 04:00:00,1952.7666666666667,3889434.4
2016-05-14 05:00:00,1911.6,3847017.066666667
2016-05-14 06:00:00,1791.05,3606972.3333333335
2016-05-14 07:00:00,1750.4166666666667,3512692.2666666666
2016-05-14 08:00:00,1736.0666666666666,3478556.2666666666
2016-05-14 09:00:00,1701.9,3295889.6
2016-05-14 10:00:00,1616.1666666666667,3003364.2666666666
2016-05-14 11:00:00,1625.5166666666667,2876436.4
2016-05-14 12:00:00,1395.8833333333334,2518476.8
2016-05-14 13:00:00,1401.6333333333334,2691447.466666667
2016-05-14 14:00:00,1368.4333333333334,2479693.8666666667
2016-05-14 15:00:00,1349.35,2389820.8
2016-05-14 16:00:00,1327.4666666666667,2379486.933333333
2016-05-14 17:00:00,1313.8333333333333,2376056.533333333
2016-05-14 18:00:00,1366.5333333333333,2447395.2
2016-05-14 19:00:00,1355.1333333333334,2446099.7333333334
2016-05-14 20:00:00,1563.8666666666666,2663041.066666667
2016-05-14 21:00:00,1671.6833333333334,2747132.533333333
2016-05-14 22:00:00,1544.8833333333334,2557363.2
2016-05-14 23:00:00,1442.3833333333334,2830295.466666667
2016-05-15 00:00:00,1524.5333333333333,3710825.6
2016-05-15 01:00:00,1482.6666666666667,3654150.6666666665
2016-05-15 02:00:00,1437.65,3601643.7333333334
2016-05-15 03:00:00,1377.9833333333333,3544784.0
2016-05-15 04:00:00,1335.8333333333333,3498665.6
2016-05-15 05:00:00,1286.6833333333334,3417810.1333333333
2016-05-15 06:00:00,1230.4833333333333,3467886.2666666666
2016-05-15 07:00:00,930.4,3107034.2666666666
2016-05-15 08:00:00,740.5833333333334,2832577.3333333335
2016-05-15 09:00:00,756.5166666666667,2761761.466666667
2016-05-15 10:00:00,521.3166666666667,2505873.066666667
2016-05-15 11:00:00,413.6333333333333,2398506.6666666665
2016-05-15 12:00:00,480.4,2475699.2
2016-05-15 13:00:00,339.8666666666667,2183236.2666666666
2016-05-15 14:00:00,285.76666666666665,1891558.4
2016-05-15 15:00:00,217.48333333333332,1497642.6666666667
2016-05-15 16:00:00,317.68333333333334,1910371.3333333333
2016-05-15 17:00:00,192.56666666666666,1274356.2666666666
2016-05-15 18:00:00,160.53333333333333,1007058.1333333333
2016-05-15 19:00:00,125.63333333333334,973800.5333333333
2016-05-15 20:00:00,87.43333333333334,937486.4
2016-05-15 21:00:00,84.61666666666666,986441.0666666667
2016-05-15 22:00:00,85.88333333333334,1108253.3333333333
2016-05-15 23:00:00,45.766666666666666,911447.4666666667
2016-05-16 00:00:00,113.45,1734440.5333333334
2016-05-16 01:00:00,108.91666666666667,1707240.5333333334
2016-05-16 02:00:00,39.733333333333334,897220.2666666667
2016-05-16 03:00:00,39.46666666666667,890858.6666666666
2016-05-16 04:00:00,39.06666666666667,889220.2666666667
2016-05-16 05:00:00,35.15,763886.9333333333
2016-05-16 06:00:00,30.55,611576.0
2016-05-16 07:00:00,32.483333333333334,573277.3333333334
2016-05-16 08:00:00,38.7,579084.8
2016-05-16 09:00:00,111.66666666666667,656792.6
2016-05-16 10:00:00,141.81666666666666,1270807.0
2016-05-16 11:00:00,238.21666666666667,1403509.3
2016-05-16 12:00:00,296.9166666666667,1494572.1333333333
2016-05-16 13:00:00,293.3333333333333,1460294.8333333333
2016-05-16 14:00:00,289.71666666666664,1359527.3833333333
2016-05-16 15:00:00,286.23333333333335,1285666.9333333333
2016-05-16 16:00:00,287.55,1290292.9
2016-05-16 17:00:00,277.5833333333333,1275507.2
2016-05-16 18:00:00,242.66666666666666,1156330.6666666667
2016-05-16 19:00:00,193.83333333333334,1004949.3333333334
2016-05-16 20:00:00,190.88333333333333,991365.8666666667
2016-05-16 21:00:00,184.63333333333333,885405.3333333334
2016-05-16 22:00:00,170.83333333333334,781397.3333333334
2016-05-16 23:00:00,165.43333333333334,775867.7333333333
2016-05-17 00:00:00,163.0,773376.0
2016-05-17 01:00:00,162.23333333333332,772590.9333333333
2016-05-17 02:00:00,104.88333333333334,543470.9333333333
2016-05-17 03:00:00,31.516666666666666,245521.06666666668
2016-05-17 04:00:00,29.433333333333334,243387.73333333334
2016-05-17 05:00:00,23.683333333333334,183961.6
2016-05-17 06:00:00,17.233333333333334,68846.93333333333
2016-05-17 07:00:00,15.033333333333333,66594.13333333333
2016-05-17 08:00:00,14.0,65536.0
2016-05-17 09:00:00,14.0,65536.0
2016-05-17 10:00:00,14.0,65536.0
2016-05-17 11:00:00,14.0,65536.0
2016-05-17 12:00:00,14.0,65536.0
2016-05-17 13:00:00,14.0,65536.0
2016-05-17 14:00:00,14.0,65536.0
2016-05-17 15:00:00,14.0,65536.0
2016-05-17 16:00:00,13.983333333333333,65399.46666666667
2016-05-17 17:00:00,13.0,57344.0
2016-05-17 18:00:00,13.0,57344.0
2016-05-17 19:00:00,13.0,57344.0
2016-05-17 20:00:00,13.0,57344.0
2016-05-17 21:00:00,12.416666666666666,52565.333333333336
2016-05-17 22:00:00,12.0,49152.0
2016-05-17 23:00:00,12.0,49152.0
2016-05-18 00:00:00,3.0,12288.0
2016-05-18 01:00:00,0.0,0.0
2016-05-18 02:00:00,0.0,0.0
2016-05-18 03:00:00,0.0,0.0
2016-05-18 04:00:00,0.0,0.0
2016-05-18 05:00:00,0.0,0.0
2016-05-18 06:00:00,0.0,0.0
2016-05-18 07:00:00,0.0,0.0
2016-05-18 08:00:00,0.0,0.0
2016-05-18 09:00:00,0.0,0.0
2016-05-18 10:00:00,0.0,0.0
2016-05-18 11:00:00,0.0,0.0
2016-05-18 12:00:00,0.0,0.0
2016-05-18 13:00:00,0.016666666666666666,17.066666666666666
2016-05-18 14:00:00,0.0,0.0
2016-05-18 15:00:00,0.0,0.0
2016-05-18 16:00:00,368.5,2699994.4
2016-05-18 17:00:00,2257.2,13248748.35
2016-05-18 18:00:00,3351.1,14569559.183333334
2016-05-18 19:00:00,4711.383333333333,12785237.566666666
2016-05-18 20:00:00,4797.133333333333,12934221.916666666
2016-05-18 21:00:00,4798.9,13117457.35
2016-05-18 22:00:00,4646.45,12854985.65
2016-05-18 23:00:00,4444.966666666666,10298082.683333334
2016-05-19 00:00:00,4301.65,9162633.333333334
2016-05-19 01:00:00,4206.183333333333,8869775.333333334
2016-05-19 02:00:00,4325.883333333333,8896606.133333333
2016-05-19 03:00:00,4224.966666666666,8316806.0
2016-05-19 04:00:00,3963.35,7088663.066666666
2016-05-19 05:00:00,3765.133333333333,6185764.4
2016-05-19 06:00:00,3473.866666666667,5357321.333333333
2016-05-19 07:00:00,3523.633333333333,5534527.033333333
2016-05-19 08:00:00,3555.8,5800474.3
2016-05-19 09:00:00,3600.9166666666665,5823210.933333334
2016-05-19 10:00:00,3848.9333333333334,6322467.8
2016-05-19 11:00:00,3782.016666666667,6277626.766666667
2016-05-19 12:00:00,3824.7166666666667,6445256.9
2016-05-19 13:00:00,3970.3333333333335,7030667.2
2016-05-19 14:00:00,3929.766666666667,6710162.8
2016-05-19 15:00:00,3843.9666666666667,6763526.533333333
2016-05-19 16:00:00,3830.0833333333335,7119221.6
2016-05-19 17:00:00,3777.25,7394686.933333334
2016-05-19 18:00:00,3721.2833333333333,7522574.766666667
2016-05-19 19:00:00,3473.9,5898048.583333333
2016-05-19 20:00:00,3561.616666666667,5957699.4
2016-05-19 21:00:00,4617.65,9929207.566666666
2016-05-19 22:00:00,4153.45,8066216.95
2016-05-19 23:00:00,3690.05,6869460.733333333
2016-05-20 00:00:00,3462.516666666667,6197845.666666667
2016-05-20 01:00:00,3552.2166666666667,6665895.25
2016-05-20 02:00:00,3562.4333333333334,6278973.866666666
2016-05-20 03:00:00,3831.05,7949060.266666667
2016-05-20 04:00:00,3958.0333333333333,7589071.866666666
2016-05-20 05:00:00,3781.633333333333,7535712.266666667
2016-05-20 06:00:00,3620.766666666667,6560415.066666666
2016-05-20 07:00:00,3511.5666666666666,6318120.433333334
2016-05-20 08:00:00,3322.616666666667,5900801.433333334
2016-05-20 09:00:00,3270.85,5527453.866666666
2016-05-20 10:00:00,3321.883333333333,6120976.666666667
2016-05-20 11:00:00,3710.3166666666666,6515023.15
2016-05-20 12:00:00,2949.2166666666667,5902366.4
2016-05-20 13:00:00,3205.6666666666665,6734162.833333333
2016-05-20 14:00:00,3429.0333333333333,6897836.583333333
2016-05-20 15:00:00,3215.7166666666667,7793718.516666667
2016-05-20 16:00:00,3882.8,14660075.683333334
2016-05-20 17:00:00,3929.516666666667,12536809.333333334
2016-05-20 18:00:00,3568.6666666666665,9997920.266666668
2016-05-20 19:00:00,3359.483333333333,7287006.866666666
2016-05-20 20:00:00,3338.866666666667,7295536.733333333
2016-05-20 21:00:00,3489.0833333333335,7602552.866666666
2016-05-20 22:00:00,3176.9333333333334,6527728.516666667
2016-05-20 23:00:00,3160.483333333333,6374112.7
2016-05-21 00:00:00,3331.5333333333333,7159725.05
2016-05-21 01:00:00,3130.516666666667,5771247.666666667
2016-05-21 02:00:00,3364.383333333333,6496996.466666667
2016-05-21 03:00:00,3195.116666666667,5198534.0
2016-05-21 04:00:00,3185.95,5310542.0
2016-05-21 05:00:00,3052.4,5067695.866666666
2016-05-21 06:00:00,2861.5666666666666,4773120.4
2016-05-21 07:00:00,3098.116666666667,7490368.6
2016-05-21 08:00:00,3251.85,7896805.466666667
2016-05-21 09:00:00,3582.133333333333,9977493.6
2016-05-21 10:00:00,4485.366666666667,19785328.8
2016-05-21 11:00:00,4516.466666666666,20590045.866666667
2016-05-21 12:00:00,4639.333333333333,20766186.133333333
2016-05-21 13:00:00,4778.35,20628448.533333335
2016-05-21 14:00:00,5059.183333333333,20386361.016666666
2016-05-21 15:00:00,5019.65,18612839.733333334
2016-05-21 16:00:00,4660.95,14925258.933333334
2016-05-21 17:00:00,4545.433333333333,13965890.666666666
2016-05-21 18:00:00,4588.366666666667,12974221.866666667
2016-05-21 19:00:00,6205.683333333333,30523749.333333332
2016-05-21 20:00:00,5681.883333333333,27313534.4
2016-05-21 21:00:00,5257.8,23761528.533333335
2016-05-21 22:00:00,5197.3,23171286.4
2016-05-21 23:00:00,5186.233333333334,23077442.666666668
2016-05-22 00:00:00,5052.816666666667,21931297.066666666
2016-05-22 01:00:00,4987.533333333334,21359450.4
2016-05-22 02:00:00,4941.1,20415419.466666665
2016-05-22 03:00:00,4829.083333333333,19621334.933333334
2016-05-22 04:00:00,4742.533333333334,19087076.533333335
2016-05-22 05:00:00,4644.233333333334,18469953.866666667
2016-05-22 06:00:00,4529.05,17359368.8
2016-05-22 07:00:00,4290.333333333333,15294389.066666666
2016-05-22 08:00:00,4041.05,13119782.666666666
2016-05-22 09:00:00,3818.4333333333334,11272478.4
2016-05-22 10:00:00,3588.633333333333,9692910.133333333
2016-05-22 11:00:00,3429.8,8269586.8
2016-05-22 12:00:00,3315.7,7824826.666666667
2016-05-22 13:00:00,3298.85,8060125.333333333
2016-05-22 14:00:00,3221.65,7605838.133333334
2016-05-22 15:00:00,3230.8,7534246.8
2016-05-22 16:00:00,3203.4,7355304.966666667
2016-05-22 17:00:00,3068.383333333333,6732211.733333333
2016-05-22 18:00:00,2942.3166666666666,6156008.533333333
2016-05-22 19:00:00,2797.633333333333,5257458.133333334
2016-05-22 20:00:00,2803.65,5012422.933333334
2016-05-22 21:00:00,2784.383333333333,5198455.466666667
2016-05-22 22:00:00,2754.0333333333333,5210506.0
2016-05-22 23:00:00,2936.7833333333333,5756580.233333333
2016-05-23 00:00:00,2592.7833333333333,4540991.166666667
2016-05-23 01:00:00,2606.5833333333335,4413129.333333333
2016-05-23 02:00:00,3027.8333333333335,5603188.266666667
2016-05-23 03:00:00,2384.8,3502997.6
2016-05-23 04:00:00,2312.6833333333334,3343496.8
2016-05-23 05:00:00,2278.65,3250537.6
2016-05-23 06:00:00,2209.6833333333334,3096686.4
2016-05-23 07:00:00,2248.383333333333,3148792.533333333
2016-05-23 08:00:00,2529.1833333333334,3783164.8
2016-05-23 09:00:00,2915.8166666666666,4665113.6
2016-05-23 10:00:00,3107.3,6282777.6
2016-05-23 11:00:00,4293.116666666667,16721810.4
2016-05-23 12:00:00,4891.916666666667,22651268.0
2016-05-23 13:00:00,5093.7,23717254.133333333
2016-05-23 14:00:00,5399.916666666667,25164126.133333333
2016-05-23 15:00:00,5416.966666666666,23682286.0
2016-05-23 16:00:00,5244.3,23702285.066666666
2016-05-23 17:00:00,6896.15,26710186.333333332
2016-05-23 18:00:00,5469.883333333333,24900923.733333334
2016-05-23 19:00:00,4951.016666666666,23220622.4
2016-05-23 20:00:00,4892.35,23169881.6
2016-05-23 21:00:00,8792.733333333334,36905672.8
2016-05-23 22:00:00,8866.966666666667,36709269.733333334
2016-05-23 23:00:00,8204.1,34654963.733333334
2016-05-24 00:00:00,7624.55,33066166.4
2016-05-24 01:00:00,7055.816666666667,31382396.0
2016-05-24 02:00:00,6718.616666666667,30558509.466666665
2016-05-24 03:00:00,6589.016666666666,30108235.6
2016-05-24 04:00:00,6385.533333333334,29485290.133333333
2016-05-24 05:00:00,6038.45,28219677.6
2016-05-24 06:00:00,5666.483333333334,26683223.4
2016-05-24 07:00:00,5324.983333333334,25445183.333333332
2016-05-24 08:00:00,4976.116666666667,24112740.0
2016-05-24 09:00:00,4792.716666666666,22908674.933333334
2016-05-24 10:00:00,4823.2,21989848.333333332
2016-05-24 11:00:00,5831.866666666667,22756147.866666667
2016-05-24 12:00:00,5336.583333333333,20290189.733333334
2016-05-24 13:00:00,5121.766666666666,18390372.666666668
2016-05-24 14:00:00,4845.4,16842703.933333334
2016-05-24 15:00:00,4737.55,19743469.066666666
2016-05-24 16:00:00,4962.283333333334,23200817.333333332
2016-05-24 17:00:00,4833.683333333333,19579900.5
2016-05-24 18:00:00,4636.466666666666,16881459.733333334
2016-05-24 19:00:00,4416.75,15158964.666666666
2016-05-24 20:00:00,3936.883333333333,12376978.933333334
2016-05-24 21:00:00,5574.65,28954549.333333332
2016-05-24 22:00:00,5913.883333333333,30742204.666666668
2016-05-24 23:00:00,6276.516666666666,31442554.666666668
2016-05-25 00:00:00,6278.733333333334,31312564.0
2016-05-25 01:00:00,6160.85,30831753.6
2016-05-25 02:00:00,6088.683333333333,30602396.0
2016-05-25 03:00:00,5825.633333333333,29831705.333333332
2016-05-25 04:00:00,5594.45,29035829.333333332
2016-05-25 05:00:00,5548.4,28759726.666666668
2016-05-25 06:00:00,5493.866666666667,28361561.866666667
2016-05-25 07:00:00,5395.95,27587947.733333334
2016-05-25 08:00:00,5272.85,26649823.2
2016-05-25 09:00:00,5262.6,26027633.066666666
2016-05-25 10:00:00,5329.466666666666,25587426.4
2016-05-25 11:00:00,5562.2,26041028.4
2016-05-25 12:00:00,5726.866666666667,28085896.433333334
2016-05-25 13:00:00,7060.483333333334,28608214.9
2016-05-25 14:00:00,11840.7,40855325.8
2016-05-25 15:00:00,9096.85,34777436.93333333
2016-05-25 16:00:00,6844.933333333333,29191941.2
2016-05-25 17:00:00,7697.533333333334,30273292.466666665
2016-05-25 18:00:00,6783.15,28429612.783333335
2016-05-25 19:00:00,6589.633333333333,34780329.6
2016-05-25 20:00:00,7790.483333333334,62036872.0
2016-05-25 21:00:00,8355.333333333334,66193588.8
2016-05-25 22:00:00,8037.383333333333,61795853.6
2016-05-25 23:00:00,7898.816666666667,60178456.0
2016-05-26 00:00:00,7840.266666666666,57381664.666666664
2016-05-26 01:00:00,7849.933333333333,55235588.53333333
2016-05-26 02:00:00,7875.383333333333,54126527.733333334
2016-05-26 03:00:00,7060.45,46646205.6
2016-05-26 04:00:00,5991.1,35327906.0
2016-05-26 05:00:00,5138.8,24620280.533333335
2016-05-26 06:00:00,4702.833333333333,18771186.133333333
2016-05-26 07:00:00,4472.9,15570850.133333333
2016-05-26 08:00:00,4290.85,12395187.466666667
2016-05-26 09:00:00,4576.3,13295007.666666666
2016-05-26 10:00:00,4827.35,12723867.8
2016-05-26 11:00:00,5057.416666666667,22624056.266666666
2016-05-26 12:00:00,4594.15,9752087.3
2016-05-26 13:00:00,4522.533333333334,9319870.95
2016-05-26 14:00:00,8676.3,18939898.8
2016-05-26 15:00:00,9293.15,19343775.2
2016-05-26 16:00:00,9401.3,28412805.0
2016-05-26 17:00:00,8897.2,31330548.666666668
2016-05-26 18:00:00,8287.966666666667,27742535.466666665
2016-05-26 19:00:00,8459.283333333333,25140119.466666665
2016-05-26 20:00:00,7994.383333333333,23939413.866666667
2016-05-26 21:00:00,7143.716666666666,19528758.4
2016-05-26 22:00:00,7950.066666666667,42871178.13333333
2016-05-26 23:00:00,7927.266666666666,49445880.266666666
2016-05-27 00:00:00,7583.333333333333,48429318.4
2016-05-27 01:00:00,7650.833333333333,47416747.2
2016-05-27 02:00:00,7748.483333333334,46943759.333333336
2016-05-27 03:00:00,7442.083333333333,45619034.13333333
2016-05-27 04:00:00,7297.05,44888829.86666667
2016-05-27 05:00:00,7112.45,44520139.2
2016-05-27 06:00:00,6812.35,43867333.333333336
2016-05-27 07:00:00,6647.216666666666,43690685.86666667
2016-05-27 08:00:00,6452.366666666667,43870584.8
2016-05-27 09:00:00,6243.75,43051686.13333333
2016-05-27 10:00:00,6219.8,44439341.06666667
2016-05-27 11:00:00,6518.75,49690719.733333334
2016-05-27 12:00:00,6341.183333333333,48537212.666666664
2016-05-27 13:00:00,6348.633333333333,45525880.3
2016-05-27 14:00:00,6659.966666666666,45666677.8
2016-05-27 15:00:00,6437.95,42807759.86666667
2016-05-27 16:00:00,6066.183333333333,36223333.6
2016-05-27 17:00:00,8070.733333333334,56902379.46666667
2016-05-27 18:00:00,7766.716666666666,52041691.96666667
2016-05-27 19:00:00,7502.616666666667,47603526.13333333
2016-05-27 20:00:00,7395.516666666666,45299103.86666667
2016-05-27 21:00:00,8051.733333333334,48026939.733333334
2016-05-27 22:00:00,7955.266666666666,44898053.333333336
2016-05-27 23:00:00,7919.183333333333,43433312.266666666
2016-05-28 00:00:00,8040.666666666667,43690645.86666667
2016-05-28 01:00:00,7826.95,41788847.46666667
2016-05-28 02:00:00,7581.0,39866234.46666667
2016-05-28 03:00:00,7426.1,38743652.4
2016-05-28 04:00:00,7114.1,36354231.2
2016-05-28 05:00:00,6834.25,34866463.2
2016-05-28 06:00:00,6512.033333333334,33215063.733333334
2016-05-28 07:00:00,6254.483333333334,31433435.2
2016-05-28 08:00:00,8683.683333333332,29347096.166666668
2016-05-28 09:00:00,14963.95,29310989.966666665
2016-05-28 10:00:00,14873.85,27859930.633333333
2016-05-28 11:00:00,15065.9,26663089.366666667
2016-05-28 12:00:00,14615.616666666667,22651639.733333334
2016-05-28 13:00:00,14144.316666666668,19994912.766666666
2016-05-28 14:00:00,12981.3,16496170.3
2016-05-28 15:00:00,11711.633333333333,13144043.166666666
2016-05-28 16:00:00,9960.2,11724562.733333332
2016-05-28 17:00:00,7872.016666666666,10383779.8
2016-05-28 18:00:00,6193.133333333333,7835404.166666667
2016-05-28 19:00:00,5557.7,10176973.266666668
2016-05-28 20:00:00,4903.6,8656127.933333334
2016-05-28 21:00:00,4579.95,8568155.366666667
2016-05-28 22:00:00,4223.116666666667,8679505.7
2016-05-28 23:00:00,3927.883333333333,7701391.666666667
2016-05-29 00:00:00,4099.383333333333,9466126.566666666
2016-05-29 01:00:00,3721.55,8253509.866666666
2016-05-29 02:00:00,3746.9166666666665,8017128.0
2016-05-29 03:00:00,3693.6666666666665,7679616.533333333
2016-05-29 04:00:00,3568.9333333333334,6900781.866666666
2016-05-29 05:00:00,3500.0333333333333,6327051.733333333
2016-05-29 06:00:00,3444.116666666667,6090593.066666666
2016-05-29 07:00:00,3400.6666666666665,6049428.266666667
2016-05-29 08:00:00,3291.7,5850652.8
2016-05-29 09:00:00,3168.4166666666665,5503015.866666666
2016-05-29 10:00:00,3246.5,6098504.266666667
2016-05-29 11:00:00,3470.65,7314717.866666666
2016-05-29 12:00:00,3372.0833333333335,7035404.0
2016-05-29 13:00:00,3207.0666666666666,6512452.266666667
2016-05-29 14:00:00,2935.983333333333,5572898.133333334
2016-05-29 15:00:00,3475.983333333333,7216240.266666667
2016-05-29 16:00:00,3458.9166666666665,7022992.533333333
2016-05-29 17:00:00,3904.0666666666666,11607595.466666667
2016-05-29 18:00:00,3528.6666666666665,8211207.466666667
2016-05-29 19:00:00,7961.983333333334,16432251.466666667
2016-05-29 20:00:00,7249.583333333333,14710896.533333333
2016-05-29 21:00:00,3289.7166666666667,6507091.066666666
2016-05-29 22:00:00,3178.233333333333,6803247.8
2016-05-29 23:00:00,3958.5,7095097.0
2016-05-30 00:00:00,2850.95,5762609.483333333
2016-05-30 01:00:00,2697.5,5570918.133333334
2016-05-30 02:00:00,2523.5833333333335,5134029.066666666
2016-05-30 03:00:00,2469.266666666667,4630227.466666667
2016-05-30 04:00:00,2411.366666666667,4499360.266666667
2016-05-30 05:00:00,2309.8333333333335,4370202.933333334
2016-05-30 06:00:00,2284.15,4345603.8
2016-05-30 07:00:00,2229.383333333333,4283806.533333333
2016-05-30 08:00:00,2274.2833333333333,4301404.533333333
2016-05-30 09:00:00,2448.8,4516158.666666667
2016-05-30 10:00:00,2810.4166666666665,5738177.866666666
2016-05-30 11:00:00,2613.4333333333334,5485286.666666667
2016-05-30 12:00:00,2568.233333333333,5789153.916666667
2016-05-30 13:00:00,2605.85,7208975.55
2016-05-30 14:00:00,2716.05,7381402.766666667
2016-05-30 15:00:00,2456.9333333333334,7148205.283333333
2016-05-30 16:00:00,2498.95,8380683.05
2016-05-30 17:00:00,2340.7833333333333,7716044.2
2016-05-30 18:00:00,3028.2166666666667,9096213.733333332
2016-05-30 19:00:00,4739.766666666666,9117294.0
2016-05-30 20:00:00,4795.5,9640288.533333333
2016-05-30 21:00:00,4839.3,10842394.0
2016-05-30 22:00:00,4560.85,8475984.266666668
2016-05-30 23:00:00,4716.566666666667,8919960.666666666
2016-05-31 00:00:00,4483.1,7858975.533333333
2016-05-31 01:00:00,4317.983333333334,7198864.666666667
2016-05-31 02:00:00,4316.933333333333,7598104.533333333
2016-05-31 03:00:00,4299.366666666667,7293908.8
2016-05-31 04:00:00,4204.8,7257514.666666667
2016-05-31 05:00:00,4149.783333333334,6990450.933333334
2016-05-31 06:00:00,4449.416666666667,7587032.8
2016-05-31 07:00:00,4487.416666666667,7660540.266666667
2016-05-31 08:00:00,4493.733333333334,7964716.333333333
2016-05-31 09:00:00,4468.333333333333,7863533.866666666
2016-05-31 10:00:00,5831.083333333333,14046197.8
2016-05-31 11:00:00,7211.683333333333,15414386.466666667
2016-05-31 12:00:00,4280.766666666666,9025008.166666666
2016-05-31 13:00:00,4980.05,11679274.4
2016-05-31 14:00:00,5685.6,10736907.916666666
2016-05-31 15:00:00,5671.233333333334,11088487.266666668
2016-05-31 16:00:00,5636.35,11760325.066666666
2016-05-31 17:00:00,4517.4,8902181.066666666
2016-05-31 18:00:00,4913.55,8188932.533333333
2016-05-31 19:00:00,4858.733333333334,7976379.45
2016-05-31 20:00:00,5015.616666666667,8771205.083333334
2016-05-31 21:00:00,5393.466666666666,9631096.533333333
2016-05-31 22:00:00,5748.433333333333,11724971.066666666
2016-05-31 23:00:00,5615.05,13936824.666666666
2016-06-01 00:00:00,5562.833333333333,13715762.933333334
2016-06-01 01:00:00,5482.1,12714810.666666666
2016-06-01 02:00:00,5224.133333333333,11846474.933333334
2016-06-01 03:00:00,5110.183333333333,11658182.133333333
2016-06-01 04:00:00,4960.933333333333,10405346.933333334
2016-06-01 05:00:00,4676.716666666666,7550422.333333333
2016-06-01 06:00:00,4620.666666666667,7224930.0
2016-06-01 07:00:00,4658.066666666667,7633445.2
2016-06-01 08:00:00,4893.216666666666,9157345.333333334
2016-06-01 09:00:00,5537.0,10583395.333333334
2016-06-01 10:00:00,5846.516666666666,13366228.866666667
2016-06-01 11:00:00,6610.483333333334,18167656.1
2016-06-01 12:00:00,6436.533333333334,18305946.633333333
2016-06-01 13:00:00,6443.766666666666,17094640.1
2016-06-01 14:00:00,6370.9,15463204.333333334
2016-06-01 15:00:00,6889.916666666667,19274712.333333332
2016-06-01 16:00:00,8531.9,30535488.9
2016-06-01 17:00:00,8950.666666666666,19484018.133333333
2016-06-01 18:00:00,8696.966666666667,15538839.866666667
2016-06-01 19:00:00,8516.733333333334,14849458.4
2016-06-01 20:00:00,8292.133333333333,14932989.933333334
2016-06-01 21:00:00,8221.383333333333,13997641.133333333
2016-06-01 22:00:00,8408.6,15233142.816666666
2016-06-01 23:00:00,8100.666666666667,13972541.766666668
2016-06-02 00:00:00,7854.716666666666,13429438.666666666
2016-06-02 01:00:00,7704.55,13011418.0
2016-06-02 02:00:00,7542.316666666667,12606605.733333332
2016-06-02 03:00:00,7338.416666666667,11981288.8
2016-06-02 04:00:00,7210.433333333333,11960630.8
2016-06-02 05:00:00,7099.666666666667,11428273.333333334
2016-06-02 06:00:00,7004.85,11186671.866666667
2016-06-02 07:00:00,6654.533333333334,10694619.2
2016-06-02 08:00:00,6471.85,10372616.0
2016-06-02 09:00:00,6428.133333333333,10232090.4
2016-06-02 10:00:00,6384.0,10400326.533333333
2016-06-02 11:00:00,6473.483333333334,10973155.333333334
2016-06-02 12:00:00,6708.75,14445874.166666666
2016-06-02 13:00:00,6695.283333333334,15024267.266666668
2016-06-02 14:00:00,6687.416666666667,16834470.066666666
2016-06-02 15:00:00,7391.616666666667,18939211.4
2016-06-02 16:00:00,9071.333333333334,23064071.883333333
2016-06-02 17:00:00,7883.533333333334,20491132.066666666
2016-06-02 18:00:00,7796.216666666666,19919942.9
2016-06-02 19:00:00,9570.633333333333,20701416.483333334
2016-06-02 20:00:00,9558.166666666666,20539758.316666666
2016-06-02 21:00:00,9399.683333333332,19179764.616666667
2016-06-02 22:00:00,9805.133333333333,20468024.733333334
2016-06-02 23:00:00,10414.883333333333,23134351.6
2016-06-03 00:00:00,10442.3,25638213.666666668
2016-06-03 01:00:00,13402.016666666666,72094403.8
2016-06-03 02:00:00,21200.15,200323313.86666667
2016-06-03 03:00:00,21021.716666666667,198590576.33333334
2016-06-03 04:00:00,20784.233333333334,197451641.6
2016-06-03 05:00:00,20574.033333333333,196521698.6
2016-06-03 06:00:00,20448.9,195868986.4
2016-06-03 07:00:00,20513.616666666665,195398851.46666667
2016-06-03 08:00:00,21397.5,196463896.13333333
2016-06-03 09:00:00,20269.066666666666,190291965.28333333
2016-06-03 10:00:00,19932.833333333332,185029062.53333333
2016-06-03 11:00:00,20700.566666666666,203073416.13333333
2016-06-03 12:00:00,20072.433333333334,200128743.76666668
2016-06-03 13:00:00,19468.266666666666,193085302.96666667
2016-06-03 14:00:00,18903.283333333333,185001063.28333333
2016-06-03 15:00:00,18196.25,174847588.15
2016-06-03 16:00:00,17781.516666666666,166620106.48333332
2016-06-03 17:00:00,16693.683333333334,151178853.8
2016-06-03 18:00:00,15865.116666666667,137702078.56666666
2016-06-03 19:00:00,15005.966666666667,122061805.05
2016-06-03 20:00:00,13625.95,102086938.93333334
2016-06-03 21:00:00,12921.616666666667,94401645.25
2016-06-03 22:00:00,11869.766666666666,74939346.16666667
2016-06-03 23:00:00,11327.816666666668,65069993.46666667
2016-06-04 00:00:00,10882.033333333333,58413898.13333333
2016-06-04 01:00:00,13728.5,59915464.86666667
2016-06-04 02:00:00,13812.433333333332,51583798.3
2016-06-04 03:00:00,13457.866666666667,47913635.5
2016-06-04 04:00:00,11230.7,41174544.7
2016-06-04 05:00:00,10098.25,36546546.13333333
2016-06-04 06:00:00,9287.716666666667,32727364.533333335
2016-06-04 07:00:00,8778.283333333333,29780432.733333334
2016-06-04 08:00:00,8687.933333333332,28374729.833333332
2016-06-04 09:00:00,8533.5,28094710.433333334
2016-06-04 10:00:00,8339.516666666666,27746726.816666666
2016-06-04 11:00:00,8200.516666666666,26622385.733333334
2016-06-04 12:00:00,7985.016666666666,26779762.533333335
2016-06-04 13:00:00,7629.333333333333,24382191.766666666
2016-06-04 14:00:00,7225.983333333334,21198103.6
2016-06-04 15:00:00,6864.833333333333,17881066.733333334
2016-06-04 16:00:00,6539.016666666666,15897716.083333334
2016-06-04 17:00:00,6425.116666666667,15034104.8
2016-06-04 18:00:00,6327.816666666667,14708918.933333334
2016-06-04 19:00:00,6262.2,14577638.266666668
2016-06-04 20:00:00,6247.516666666666,14008102.9
2016-06-04 21:00:00,6200.766666666666,13369598.183333334
2016-06-04 22:00:00,6469.883333333333,16985842.116666667
2016-06-04 23:00:00,6534.966666666666,17069995.433333334
2016-06-05 00:00:00,11304.266666666666,27359808.633333333
2016-06-05 01:00:00,11226.883333333333,26983256.9
2016-06-05 02:00:00,11000.2,32058854.233333334
2016-06-05 03:00:00,7551.133333333333,15926520.3
2016-06-05 04:00:00,6456.7,12731627.166666666
2016-06-05 05:00:00,5673.316666666667,11003063.966666667
2016-06-05 06:00:00,5217.766666666666,9649605.0
2016-06-05 07:00:00,5069.216666666666,9486114.366666667
2016-06-05 08:00:00,5830.533333333334,25639390.5
2016-06-05 09:00:00,8459.933333333332,79536752.73333333
2016-06-05 10:00:00,12183.666666666666,88954047.2
2016-06-05 11:00:00,12544.583333333334,100551038.06666666
2016-06-05 12:00:00,10691.733333333334,97876742.4
2016-06-05 13:00:00,8639.7,83270381.6
2016-06-05 14:00:00,10851.716666666667,112107574.93333334
2016-06-05 15:00:00,8782.95,90944614.73333333
2016-06-05 16:00:00,8045.416666666667,84248020.0
2016-06-05 17:00:00,10938.016666666666,111041007.33333333
2016-06-05 18:00:00,18926.366666666665,174220061.6
2016-06-05 19:00:00,17982.416666666668,189684807.33333334
2016-06-05 20:00:00,10516.766666666666,116229499.33333333
2016-06-05 21:00:00,8315.1,93398087.06666666
2016-06-05 22:00:00,7414.8,86426316.66666667
2016-06-05 23:00:00,7260.133333333333,84544009.03333333
2016-06-06 00:00:00,6894.183333333333,75723062.46666667
2016-06-06 01:00:00,6316.566666666667,57687248.266666666
2016-06-06 02:00:00,5948.7,51056439.06666667
2016-06-06 03:00:00,5554.883333333333,45389893.0
2016-06-06 04:00:00,5132.05,38753478.8
2016-06-06 05:00:00,4955.066666666667,34226285.86666667
2016-06-06 06:00:00,4516.616666666667,28591741.066666666
2016-06-06 07:00:00,4364.833333333333,24964670.666666668
2016-06-06 08:00:00,4492.466666666666,22285880.933333334
2016-06-06 09:00:00,4005.116666666667,19527624.0
2016-06-06 10:00:00,3555.35,17346753.55
2016-06-06 11:00:00,9228.8,27945625.333333332
2016-06-06 12:00:00,12832.95,34253437.2
2016-06-06 13:00:00,12709.016666666666,32765742.233333334
2016-06-06 14:00:00,12795.4,31776922.3
2016-06-06 15:00:00,19023.983333333334,45322865.38333333
2016-06-06 16:00:00,16278.05,37762770.56666667
2016-06-06 17:00:00,13728.016666666666,33060510.0
2016-06-06 18:00:00,13227.616666666667,30198913.266666666
2016-06-06 19:00:00,12830.15,28881695.6
2016-06-06 20:00:00,12372.383333333333,27988375.5
2016-06-06 21:00:00,12338.116666666667,29750089.316666666
2016-06-06 22:00:00,12090.983333333334,27664778.933333334
2016-06-06 23:00:00,11877.333333333334,26634970.133333333
2016-06-07 00:00:00,11774.916666666666,26454126.466666665
2016-06-07 01:00:00,11826.9,30052961.5
2016-06-07 02:00:00,11805.283333333333,29946973.5
2016-06-07 03:00:00,11753.583333333334,35685933.13333333
2016-06-07 04:00:00,11443.1,35114944.43333333
2016-06-07 05:00:00,10683.816666666668,35163287.4
2016-06-07 06:00:00,8909.966666666667,22025728.5
2016-06-07 07:00:00,8903.25,20262561.983333334
2016-06-07 08:00:00,9279.183333333332,20633029.25
2016-06-07 09:00:00,9591.666666666666,20969532.15
2016-06-07 10:00:00,10037.783333333333,25623563.7
2016-06-07 11:00:00,9702.433333333332,23334034.533333335
2016-06-07 12:00:00,9543.683333333332,22032187.1
2016-06-07 13:00:00,9213.3,20960691.733333334
2016-06-07 14:00:00,9243.85,37140864.75
2016-06-07 15:00:00,9829.85,39449595.86666667
2016-06-07 16:00:00,17022.733333333334,53474972.6
2016-06-07 17:00:00,11736.666666666666,39256615.766666666
2016-06-07 18:00:00,9567.366666666667,28511542.4
2016-06-07 19:00:00,9108.166666666666,25512389.966666665
2016-06-07 20:00:00,9378.266666666666,27273952.4
2016-06-07 21:00:00,8587.133333333333,30004500.066666666
2016-06-07 22:00:00,7885.0,22571472.466666665
2016-06-07 23:00:00,7429.066666666667,18951282.533333335
2016-06-08 00:00:00,6967.716666666666,17547095.5
2016-06-08 01:00:00,6607.716666666666,26808063.966666665
2016-06-08 02:00:00,6045.65,26588650.466666665
2016-06-08 03:00:00,5169.5,16758784.433333334
2016-06-08 04:00:00,4629.9,13141137.7
2016-06-08 05:00:00,3914.5,10843270.4
2016-06-08 06:00:00,3329.9333333333334,19172743.7
2016-06-08 07:00:00,2999.2,16825049.7
2016-06-08 08:00:00,2834.9166666666665,14886422.1
2016-06-08 09:00:00,2935.7166666666667,24521733.366666667
2016-06-08 10:00:00,2919.6,28839987.333333332
2016-06-08 11:00:00,2653.6,10204425.666666666
2016-06-08 12:00:00,2705.483333333333,9016444.433333334
2016-06-08 13:00:00,2878.35,19685727.0
2016-06-08 14:00:00,2921.6833333333334,29372839.433333334
2016-06-08 15:00:00,2646.6833333333334,11636191.0
2016-06-08 16:00:00,2616.883333333333,8622845.55
2016-06-08 17:00:00,2967.5833333333335,9358039.533333333
2016-06-08 18:00:00,3560.116666666667,10096304.7
2016-06-08 19:00:00,3475.25,9638201.8
2016-06-08 20:00:00,3395.9333333333334,8653283.8
2016-06-08 21:00:00,3198.516666666667,7512925.466666667
2016-06-08 22:00:00,3206.766666666667,7532220.533333333
2016-06-08 23:00:00,3423.6,15053221.666666666
2016-06-09 00:00:00,3277.116666666667,19023456.633333333
2016-06-09 01:00:00,3356.733333333333,10252474.666666666
2016-06-09 02:00:00,3150.45,7144922.8
2016-06-09 03:00:00,2987.15,7031589.466666667
2016-06-09 04:00:00,2741.9,6722299.533333333
2016-06-09 05:00:00,2460.4166666666665,6454610.133333334
2016-06-09 06:00:00,2259.366666666667,6271681.2
2016-06-09 07:00:00,2053.25,6234122.4
2016-06-09 08:00:00,1949.5,6104701.3
2016-06-09 09:00:00,1957.3333333333333,6498010.05
2016-06-09 10:00:00,2560.4166666666665,8278979.266666667
2016-06-09 11:00:00,2763.616666666667,10049459.433333334
2016-06-09 12:00:00,3377.116666666667,9830562.4
2016-06-09 13:00:00,3599.5833333333335,10690374.566666666
2016-06-09 14:00:00,3940.55,13288681.0
2016-06-09 15:00:00,5010.016666666666,13491344.8
2016-06-09 16:00:00,7974.0,15721317.966666667
2016-06-09 17:00:00,10940.25,21797687.133333333
2016-06-09 18:00:00,12153.816666666668,24866570.733333334
2016-06-09 19:00:00,7674.85,15741375.8
2016-06-09 20:00:00,7646.016666666666,15007480.633333333
2016-06-09 21:00:00,7725.933333333333,15064469.7
2016-06-09 22:00:00,7053.4,13622657.6
2016-06-09 23:00:00,6742.15,12696978.666666666
2016-06-10 00:00:00,6600.9,11743152.266666668
2016-06-10 01:00:00,6582.916666666667,14148344.533333333
2016-06-10 02:00:00,6666.283333333334,28040654.4
2016-06-10 03:00:00,6489.933333333333,19752928.6
2016-06-10 04:00:00,6414.85,18782841.866666667
2016-06-10 05:00:00,6355.033333333334,17485558.133333333
2016-06-10 06:00:00,6195.2,12567729.866666667
2016-06-10 07:00:00,6580.966666666666,14143624.1
2016-06-10 08:00:00,6323.783333333334,11624257.25
2016-06-10 09:00:00,6259.683333333333,11136114.55
2016-06-10 10:00:00,6886.633333333333,37127637.9
2016-06-10 11:00:00,8065.083333333333,41708314.916666664
2016-06-10 12:00:00,7716.533333333334,39183419.916666664
2016-06-10 13:00:00,18845.116666666665,58600579.733333334
2016-06-10 14:00:00,18704.616666666665,55453341.833333336
2016-06-10 15:00:00,9309.866666666667,31640063.65
2016-06-10 16:00:00,9210.566666666668,36190872.233333334
2016-06-10 17:00:00,8928.266666666666,36196717.11666667
2016-06-10 18:00:00,8403.116666666667,39116451.93333333
2016-06-10 19:00:00,8695.95,43802736.233333334
2016-06-10 20:00:00,7893.65,29815716.133333333
2016-06-10 21:00:00,7845.333333333333,22813151.8
2016-06-10 22:00:00,7710.266666666666,21340283.466666665
2016-06-10 23:00:00,8407.783333333333,23719038.266666666
2016-06-11 00:00:00,8662.983333333334,24628179.4
2016-06-11 01:00:00,9275.433333333332,28833301.2
2016-06-11 02:00:00,11208.366666666667,31791714.8
2016-06-11 03:00:00,10536.716666666667,21555545.866666667
2016-06-11 04:00:00,10297.85,20412287.6
2016-06-11 05:00:00,10191.066666666668,20028681.866666667
2016-06-11 06:00:00,10044.483333333334,19341987.733333334
2016-06-11 07:00:00,9928.583333333334,19672505.066666666
2016-06-11 08:00:00,9811.383333333333,18870751.733333334
2016-06-11 09:00:00,10203.716666666667,27435400.533333335
2016-06-11 10:00:00,9559.633333333333,18274698.4
2016-06-11 11:00:00,9346.25,17186964.0
2016-06-11 12:00:00,9160.866666666667,16881796.0
2016-06-11 13:00:00,8969.583333333334,16199316.4
2016-06-11 14:00:00,9226.666666666666,16048305.333333334
2016-06-11 15:00:00,9099.5,16626025.0
2016-06-11 16:00:00,9071.85,19947911.933333334
2016-06-11 17:00:00,8930.55,17435965.066666666
2016-06-11 18:00:00,8887.416666666666,16961303.2
2016-06-11 19:00:00,8767.066666666668,17653781.6
2016-06-11 20:00:00,8485.05,16148130.4
2016-06-11 21:00:00,8412.083333333334,16458148.533333333
2016-06-11 22:00:00,8300.8,16825063.2
2016-06-11 23:00:00,8102.183333333333,16787110.8
2016-06-12 00:00:00,7901.8,13793759.733333332
2016-06-12 01:00:00,8107.183333333333,19547772.533333335
2016-06-12 02:00:00,8316.316666666668,29751938.4
2016-06-12 03:00:00,7985.5,22722793.866666667
2016-06-12 04:00:00,7865.216666666666,18956566.4
2016-06-12 05:00:00,7722.65,18892282.666666668
2016-06-12 06:00:00,7119.833333333333,11612988.8
2016-06-12 07:00:00,7112.183333333333,12628052.8
2016-06-12 08:00:00,6957.616666666667,10410246.4
2016-06-12 09:00:00,7034.433333333333,13428819.733333332
2016-06-12 10:00:00,7200.8,19827628.666666668
2016-06-12 11:00:00,8061.166666666667,26586417.333333332
2016-06-12 12:00:00,9145.683333333332,118471777.6
2016-06-12 13:00:00,7668.1,15707591.133333333
2016-06-12 14:00:00,7820.85,14957616.0
2016-06-12 15:00:00,7773.483333333334,17577860.8
2016-06-12 16:00:00,9849.816666666668,61677385.333333336
2016-06-12 17:00:00,9915.083333333334,113181264.63333334
2016-06-12 18:00:00,8045.5,36037949.43333333
2016-06-12 19:00:00,7700.183333333333,22143154.266666666
2016-06-12 20:00:00,7590.1,20714735.466666665
2016-06-12 21:00:00,7532.75,18733372.933333334
2016-06-12 22:00:00,7409.616666666667,15039307.733333332
2016-06-12 23:00:00,7898.6,21098031.2
2016-06-13 00:00:00,7616.166666666667,17531979.2
2016-06-13 01:00:00,7014.566666666667,11637867.733333332
2016-06-13 02:00:00,6647.116666666667,11315999.2
2016-06-13 03:00:00,6479.15,10992670.933333334
2016-06-13 04:00:00,6362.533333333334,10812878.933333334
2016-06-13 05:00:00,6297.733333333334,10659712.0
2016-06-13 06:00:00,17655.283333333333,13510598.4
2016-06-13 07:00:00,18648.883333333335,13726174.4
2016-06-13 08:00:00,20043.066666666666,41472262.4
2016-06-13 09:00:00,19215.85,24234197.833333332
2016-06-13 10:00:00,19181.066666666666,21065709.4
2016-06-13 11:00:00,18981.683333333334,20221001.533333335
2016-06-13 12:00:00,18889.633333333335,21481203.2
2016-06-13 13:00:00,19250.266666666666,22192786.8
2016-06-13 14:00:00,19090.233333333334,20598139.166666668
2016-06-13 15:00:00,19932.616666666665,23985158.716666665
2016-06-13 16:00:00,20075.416666666668,23013624.0
2016-06-13 17:00:00,20610.2,38174088.78333333
2016-06-13 18:00:00,19867.5,25273476.333333332
2016-06-13 19:00:00,19425.383333333335,19456543.5
2016-06-13 20:00:00,19288.116666666665,18164699.1
2016-06-13 21:00:00,19650.55,20455784.733333334
2016-06-13 22:00:00,19683.266666666666,20958314.883333333
2016-06-13 23:00:00,19713.283333333333,20353795.866666667
2016-06-14 00:00:00,19789.35,20500210.766666666
2016-06-14 01:00:00,19643.233333333334,19574136.266666666
2016-06-14 02:00:00,19624.066666666666,20131109.066666666
2016-06-14 03:00:00,19629.133333333335,19331393.333333332
2016-06-14 04:00:00,19912.966666666667,28064261.066666666
2016-06-14 05:00:00,19633.816666666666,20991973.0
2016-06-14 06:00:00,19399.516666666666,18458386.666666668
2016-06-14 07:00:00,19315.783333333333,18024598.933333334
2016-06-14 08:00:00,19328.866666666665,18322736.8
2016-06-14 09:00:00,19280.8,17533419.2
2016-06-14 10:00:00,19296.633333333335,17783603.066666666
2016-06-14 11:00:00,19333.0,18429983.133333333
2016-06-14 12:00:00,19294.666666666668,19284100.0
2016-06-14 13:00:00,19371.583333333332,21059064.8
2016-06-14 14:00:00,20555.733333333334,31048662.266666666
2016-06-14 15:00:00,35846.26666666667,59404594.86666667
2016-06-14 16:00:00,41992.23333333333,67591052.5
2016-06-14 17:00:00,40579.5,63912589.96666667
2016-06-14 18:00:00,40188.55,63301932.416666664
2016-06-14 19:00:00,39221.55,59535651.8
2016-06-14 20:00:00,38079.63333333333,57488379.083333336
2016-06-14 21:00:00,36087.25,54105770.0
2016-06-14 22:00:00,33669.01666666667,49643198.666666664
2016-06-14 23:00:00,30130.816666666666,41090976.666666664
2016-06-15 00:00:00,27145.0,35685358.7
2016-06-15 01:00:00,25118.05,32063177.633333333
2016-06-15 02:00:00,23319.633333333335,28325858.466666665
2016-06-15 03:00:00,22166.45,28015120.4
2016-06-15 04:00:00,21687.75,39135922.53333333
2016-06-15 05:00:00,20428.716666666667,30730764.0
2016-06-15 06:00:00,19419.15,20167050.466666665
2016-06-15 07:00:00,18880.966666666667,17182398.133333333
2016-06-15 08:00:00,18538.833333333332,13949431.933333334
2016-06-15 09:00:00,18649.4,13438292.033333333
2016-06-15 10:00:00,19291.183333333334,16587483.366666667
2016-06-15 11:00:00,20042.616666666665,16418676.4
2016-06-15 12:00:00,19883.4,16365187.2
2016-06-15 13:00:00,19544.7,16517507.65
2016-06-15 14:00:00,19547.533333333333,24482661.5
2016-06-15 15:00:00,19688.283333333333,58219511.583333336
2016-06-15 16:00:00,21711.133333333335,208577397.46666667
2016-06-15 17:00:00,20143.416666666668,131819411.53333333
2016-06-15 18:00:00,18815.683333333334,47937425.333333336
2016-06-15 19:00:00,18337.216666666667,23191004.666666668
2016-06-15 20:00:00,18258.116666666665,20442957.333333332
2016-06-15 21:00:00,18931.533333333333,17665058.333333332
2016-06-15 22:00:00,19223.3,18187277.333333332
2016-06-15 23:00:00,21054.9,22500455.466666665
2016-06-16 00:00:00,20063.016666666666,21312620.2
2016-06-16 01:00:00,19104.75,20113924.966666665
2016-06-16 02:00:00,18843.516666666666,19180762.933333334
2016-06-16 03:00:00,18466.266666666666,15966365.433333334
2016-06-16 04:00:00,18967.316666666666,37767675.46666667
2016-06-16 05:00:00,18156.483333333334,19512459.333333332
2016-06-16 06:00:00,17803.033333333333,15235266.666666666
2016-06-16 07:00:00,17588.716666666667,14265550.8
2016-06-16 08:00:00,17776.75,14838537.466666667
2016-06-16 09:00:00,17886.816666666666,15140052.366666667
2016-06-16 10:00:00,17845.483333333334,15214745.95
2016-06-16 11:00:00,18143.95,20762613.4
2016-06-16 12:00:00,17649.183333333334,19350733.7
2016-06-16 13:00:00,17087.55,18465761.0
2016-06-16 14:00:00,17455.783333333333,25031779.95
2016-06-16 15:00:00,17191.216666666667,23836813.966666665
2016-06-16 16:00:00,16459.4,18045216.566666666
2016-06-16 17:00:00,15593.816666666668,18297667.85
2016-06-16 18:00:00,15400.4,23938787.733333334
2016-06-16 19:00:00,14914.583333333334,22922327.8
2016-06-16 20:00:00,14620.0,23019295.083333332
2016-06-16 21:00:00,14264.65,20793370.0
2016-06-16 22:00:00,13827.1,17189181.066666666
2016-06-16 23:00:00,13716.15,17230386.266666666
2016-06-17 00:00:00,13653.866666666667,17424573.366666667
2016-06-17 01:00:00,13478.15,17242808.0
2016-06-17 02:00:00,13422.333333333334,21132262.666666668
2016-06-17 03:00:00,13407.666666666666,23539680.266666666
2016-06-17 04:00:00,12946.816666666668,15461564.016666668
2016-06-17 05:00:00,12789.483333333334,13845271.733333332
2016-06-17 06:00:00,12727.283333333333,13676707.733333332
2016-06-17 07:00:00,12882.9,18356064.133333333
2016-06-17 08:00:00,12839.833333333334,14522463.866666667
2016-06-17 09:00:00,14209.416666666666,19037363.733333334
2016-06-17 10:00:00,13635.9,25462607.166666668
2016-06-17 11:00:00,12776.783333333333,18336332.066666666
2016-06-17 12:00:00,12341.166666666666,13870414.0
2016-06-17 13:00:00,12182.116666666667,12432386.8
2016-06-17 14:00:00,12222.55,14484015.266666668
2016-06-17 15:00:00,12145.983333333334,12808106.0
2016-06-17 16:00:00,13061.8,14278417.933333334
2016-06-17 17:00:00,13162.65,20547076.8
2016-06-17 18:00:00,13079.133333333333,16823489.6
2016-06-17 19:00:00,13354.216666666667,17031079.533333335
2016-06-17 20:00:00,13254.416666666666,16579938.266666668
2016-06-17 21:00:00,12807.383333333333,17683095.466666665
2016-06-17 22:00:00,12667.5,21411236.4
2016-06-17 23:00:00,12489.766666666666,21514797.6
2016-06-18 00:00:00,12051.083333333334,17954799.066666666
2016-06-18 01:00:00,11742.15,16114239.866666667
2016-06-18 02:00:00,11518.833333333334,14996658.933333334
2016-06-18 03:00:00,11324.683333333332,14323515.6
2016-06-18 04:00:00,11218.733333333334,14184334.133333333
2016-06-18 05:00:00,11175.95,14224272.666666666
2016-06-18 06:00:00,11062.45,13737108.666666666
2016-06-18 07:00:00,10915.7,13046805.466666667
2016-06-18 08:00:00,11138.183333333332,15110355.466666667
2016-06-18 09:00:00,11503.1,17402147.333333332
2016-06-18 10:00:00,11228.3,14693597.066666666
2016-06-18 11:00:00,11012.3,12687356.4
2016-06-18 12:00:00,10921.566666666668,11972834.133333333
2016-06-18 13:00:00,11064.016666666666,12317382.666666666
2016-06-18 14:00:00,10998.05,11878806.266666668
2016-06-18 15:00:00,11160.566666666668,11775215.466666667
2016-06-18 16:00:00,10977.133333333333,12024953.2
2016-06-18 17:00:00,13423.833333333334,52044387.86666667
2016-06-18 18:00:00,14065.666666666666,60821897.333333336
2016-06-18 19:00:00,10991.35,14969354.266666668
2016-06-18 20:00:00,10655.283333333333,10362113.866666667
2016-06-18 21:00:00,10460.7,8978116.533333333
2016-06-18 22:00:00,10365.85,8502328.933333334
2016-06-18 23:00:00,10609.4,13133716.8
2016-06-19 00:00:00,10481.1,12447326.666666666
2016-06-19 01:00:00,10237.333333333334,10064776.8
2016-06-19 02:00:00,10117.633333333333,9053180.0
2016-06-19 03:00:00,10088.966666666667,8962977.933333334
2016-06-19 04:00:00,10018.383333333333,8578652.666666666
2016-06-19 05:00:00,9935.8,7454629.733333333
2016-06-19 06:00:00,9910.433333333332,7327070.933333334
2016-06-19 07:00:00,9880.15,7347169.066666666
2016-06-19 08:00:00,9894.066666666668,7830753.066666666
2016-06-19 09:00:00,10265.916666666666,14035393.066666666
2016-06-19 10:00:00,10397.983333333334,15805413.333333334
2016-06-19 11:00:00,10219.266666666666,13345516.8
2016-06-19 12:00:00,13800.1,69013006.8
2016-06-19 13:00:00,10276.966666666667,13922527.2
2016-06-19 14:00:00,11395.416666666666,45448902.666666664
2016-06-19 15:00:00,11941.266666666666,51355523.333333336
2016-06-19 16:00:00,11430.016666666666,27381768.666666668
2016-06-19 17:00:00,10742.083333333334,10930148.666666666
2016-06-19 18:00:00,10800.7,12036318.933333334
2016-06-19 19:00:00,11058.416666666666,31084541.733333334
2016-06-19 20:00:00,11109.45,21414242.133333333
2016-06-19 21:00:00,11130.6,18314027.466666665
2016-06-19 22:00:00,10814.75,12376372.933333334
2016-06-19 23:00:00,12808.316666666668,42891832.53333333
2016-06-20 00:00:00,10949.566666666668,9963779.866666667
2016-06-20 01:00:00,10831.216666666667,9311476.8
2016-06-20 02:00:00,10604.95,8469194.8
2016-06-20 03:00:00,10328.866666666667,7416528.8
2016-06-20 04:00:00,10217.316666666668,7140327.6
2016-06-20 05:00:00,10125.666666666666,6951717.866666666
2016-06-20 06:00:00,10080.133333333333,7138390.933333334
2016-06-20 07:00:00,10328.633333333333,11754337.6
2016-06-20 08:00:00,10729.8,17478084.4
2016-06-20 09:00:00,10710.416666666666,15212687.7
2016-06-20 10:00:00,10381.916666666666,12481234.933333334
2016-06-20 11:00:00,10113.983333333334,9334804.333333334
2016-06-20 12:00:00,10174.183333333332,9324882.666666666
2016-06-20 13:00:00,10285.7,9046773.933333334
2016-06-20 14:00:00,10162.916666666666,9039193.916666666
2016-06-20 15:00:00,9940.883333333333,8659090.333333334
2016-06-20 16:00:00,9842.7,8079532.933333334
2016-06-20 17:00:00,10675.4,9987843.85
2016-06-20 18:00:00,10180.9,10389878.883333333
2016-06-20 19:00:00,9603.016666666666,12659709.866666667
2016-06-20 20:00:00,9461.633333333333,14048486.933333334
2016-06-20 21:00:00,10485.6,42481170.8
2016-06-20 22:00:00,10009.033333333333,27882747.733333334
2016-06-20 23:00:00,9550.4,17097514.4
2016-06-21 00:00:00,9292.716666666667,14446648.0
2016-06-21 01:00:00,9010.85,10953566.666666666
2016-06-21 02:00:00,8891.033333333333,10377615.6
2016-06-21 03:00:00,8689.283333333333,9636298.8
2016-06-21 04:00:00,8580.866666666667,9212281.866666667
2016-06-21 05:00:00,8456.766666666666,9065521.6
2016-06-21 06:00:00,8404.833333333334,9137260.533333333
2016-06-21 07:00:00,8434.066666666668,11786886.533333333
2016-06-21 08:00:00,8147.45,8596099.733333332
2016-06-21 09:00:00,8119.5,8587206.5
2016-06-21 10:00:00,8940.033333333333,22496589.833333332
2016-06-21 11:00:00,10208.383333333333,32694516.333333332
2016-06-21 12:00:00,8176.8,9646962.766666668
2016-06-21 13:00:00,7837.05,9405399.1
2016-06-21 14:00:00,7460.1,9800935.733333332
2016-06-21 15:00:00,7375.383333333333,9355238.433333334
2016-06-21 16:00:00,7248.333333333333,8773972.266666668
2016-06-21 17:00:00,7395.033333333334,13501156.333333334
2016-06-21 18:00:00,7809.8,15371824.666666666
2016-06-21 19:00:00,7210.95,11007300.333333334
2016-06-21 20:00:00,7165.966666666666,13086700.933333334
2016-06-21 21:00:00,7427.8,19014456.266666666
2016-06-21 22:00:00,7095.666666666667,18952194.933333334
2016-06-21 23:00:00,6643.616666666667,16127314.35
2016-06-22 00:00:00,6423.266666666666,15950270.366666667
2016-06-22 01:00:00,6228.266666666666,16325157.833333334
2016-06-22 02:00:00,6100.55,16397661.6
2016-06-22 03:00:00,5898.116666666667,14965206.166666666
2016-06-22 04:00:00,5661.516666666666,14526271.616666667
2016-06-22 05:00:00,5311.316666666667,10327906.666666666
2016-06-22 06:00:00,5118.316666666667,9616150.666666666
2016-06-22 07:00:00,5389.4,13614850.533333333
2016-06-22 08:00:00,5164.683333333333,11330950.8
2016-06-22 09:00:00,5096.1,10824412.533333333
2016-06-22 10:00:00,4959.033333333334,11014750.666666666
2016-06-22 11:00:00,5076.1,10568525.333333334
2016-06-22 12:00:00,5088.2,10612340.0
2016-06-22 13:00:00,5501.616666666667,15095535.766666668
2016-06-22 14:00:00,4993.8,10933333.866666667
2016-06-22 15:00:00,5205.55,10436164.183333334
2016-06-22 16:00:00,4897.433333333333,12424511.75
2016-06-22 17:00:00,4819.816666666667,13755871.433333334
2016-06-22 18:00:00,4786.933333333333,14294187.5
2016-06-22 19:00:00,4877.483333333334,17001356.0
2016-06-22 20:00:00,5156.533333333334,21710779.533333335
2016-06-22 21:00:00,4784.066666666667,17386264.533333335
2016-06-22 22:00:00,7680.75,19959393.466666665
2016-06-22 23:00:00,14376.0,31616982.616666667
2016-06-23 00:00:00,14179.966666666667,30702629.3
2016-06-23 01:00:00,14090.15,30403821.3
2016-06-23 02:00:00,13818.9,29578676.633333333
2016-06-23 03:00:00,13513.316666666668,29189444.016666666
2016-06-23 04:00:00,12844.833333333334,28424344.4
2016-06-23 05:00:00,12483.566666666668,31084307.733333334
2016-06-23 06:00:00,11964.05,29427101.866666667
2016-06-23 07:00:00,11567.4,30396937.066666666
2016-06-23 08:00:00,10930.166666666666,28070216.566666666
2016-06-23 09:00:00,10119.033333333333,24416467.333333332
2016-06-23 10:00:00,9139.4,21190861.483333334
2016-06-23 11:00:00,8752.2,23563746.633333333
2016-06-23 12:00:00,8393.133333333333,21462375.033333335
2016-06-23 13:00:00,7779.216666666666,18759171.7
2016-06-23 14:00:00,10379.133333333333,42934959.78333333
2016-06-23 15:00:00,14349.2,49904958.43333333
2016-06-23 16:00:00,10149.566666666668,35888016.21666667
2016-06-23 17:00:00,7476.933333333333,27431152.066666666
2016-06-23 18:00:00,6430.183333333333,24590389.066666666
2016-06-23 19:00:00,5095.25,18240618.866666667
2016-06-23 20:00:00,5392.983333333334,21556275.866666667
2016-06-23 21:00:00,5192.683333333333,28909393.266666666
2016-06-23 22:00:00,4653.233333333334,19442362.466666665
2016-06-23 23:00:00,4419.966666666666,17853405.066666666
2016-06-24 00:00:00,4092.0333333333333,15120432.733333332
2016-06-24 01:00:00,4648.35,27144704.133333333
2016-06-24 02:00:00,3550.2833333333333,10875640.933333334
2016-06-24 03:00:00,3393.133333333333,10029645.2
2016-06-24 04:00:00,3287.0333333333333,9467948.666666666
2016-06-24 05:00:00,3268.3166666666666,9294744.0
2016-06-24 06:00:00,3236.4,9201628.8
2016-06-24 07:00:00,3185.4166666666665,8499879.066666666
2016-06-24 08:00:00,3445.55,10163235.2
2016-06-24 09:00:00,3348.9166666666665,9843867.15
2016-06-24 10:00:00,3342.6833333333334,10453281.883333333
2016-06-24 11:00:00,3810.05,13052934.133333333
2016-06-24 12:00:00,4238.133333333333,13465349.566666666
2016-06-24 13:00:00,3590.7166666666667,11259919.2
2016-06-24 14:00:00,3359.05,9608781.333333334
2016-06-24 15:00:00,3682.4,11085019.7
2016-06-24 16:00:00,3493.3,10120067.6
2016-06-24 17:00:00,4059.0333333333333,10987011.833333334
2016-06-24 18:00:00,3475.233333333333,10222015.533333333
2016-06-24 19:00:00,3484.1833333333334,9577012.466666667
2016-06-24 20:00:00,4204.766666666666,10164696.666666666
2016-06-24 21:00:00,3207.233333333333,8695725.066666666
2016-06-24 22:00:00,3119.9166666666665,8802329.266666668
2016-06-24 23:00:00,3209.1,10583276.066666666
2016-06-25 00:00:00,4112.666666666667,11492265.6
2016-06-25 01:00:00,6761.283333333334,14083504.0
2016-06-25 02:00:00,6176.583333333333,13309020.4
2016-06-25 03:00:00,5557.8,12491790.4
2016-06-25 04:00:00,4731.833333333333,10974605.333333334
2016-06-25 05:00:00,4258.333333333333,10496849.733333332
2016-06-25 06:00:00,3861.2,10081109.333333334
2016-06-25 07:00:00,3688.05,10338869.466666667
2016-06-25 08:00:00,3291.4333333333334,9561640.533333333
2016-06-25 09:00:00,3133.25,9376256.8
2016-06-25 10:00:00,3015.4,9181419.183333334
2016-06-25 11:00:00,2827.4666666666667,8555581.733333332
2016-06-25 12:00:00,2887.6666666666665,9128005.0
2016-06-25 13:00:00,2690.0333333333333,8087175.683333334
2016-06-25 14:00:00,2629.8,7772428.05
2016-06-25 15:00:00,2554.6666666666665,7411803.933333334
2016-06-25 16:00:00,2579.4666666666667,7966540.633333334
2016-06-25 17:00:00,2579.983333333333,8729917.183333334
2016-06-25 18:00:00,2543.7833333333333,8457341.4
2016-06-25 19:00:00,2637.0666666666666,11409187.383333333
2016-06-25 20:00:00,2683.366666666667,13094961.683333334
2016-06-25 21:00:00,2587.0666666666666,12465941.066666666
2016-06-25 22:00:00,2595.0333333333333,11966733.833333334
2016-06-25 23:00:00,2509.4166666666665,10376281.816666666
2016-06-26 00:00:00,2434.5833333333335,9425997.783333333
2016-06-26 01:00:00,3209.95,57802512.13333333
2016-06-26 02:00:00,2476.7166666666667,9325076.0
2016-06-26 03:00:00,2434.5,8506245.6
2016-06-26 04:00:00,2401.1,8485010.933333334
2016-06-26 05:00:00,2358.6666666666665,8256406.0
2016-06-26 06:00:00,2259.8333333333335,7615114.4
2016-06-26 07:00:00,2245.0333333333333,7224072.933333334
2016-06-26 08:00:00,2444.383333333333,8324571.866666666
2016-06-26 09:00:00,2396.233333333333,7415481.616666666
2016-06-26 10:00:00,2418.383333333333,7744281.5
2016-06-26 11:00:00,2528.8333333333335,11695513.766666668
2016-06-26 12:00:00,3097.7833333333333,49322554.93333333
2016-06-26 13:00:00,2700.0,13372590.6
2016-06-26 14:00:00,2478.3333333333335,10063260.933333334
2016-06-26 15:00:00,2585.8,9068063.733333332
2016-06-26 16:00:00,2843.366666666667,9973317.883333333
2016-06-26 17:00:00,2737.0666666666666,8823146.55
2016-06-26 18:00:00,2649.7833333333333,8343370.0
2016-06-26 19:00:00,2703.5333333333333,8905295.333333334
2016-06-26 20:00:00,2529.116666666667,7911092.4
2016-06-26 21:00:00,2873.3,40085052.916666664
2016-06-26 22:00:00,2345.1833333333334,7381878.933333334
2016-06-26 23:00:00,2315.9666666666667,7040443.2
2016-06-27 00:00:00,2687.1,10681224.1
2016-06-27 01:00:00,5275.033333333334,18643426.616666667
2016-06-27 02:00:00,8145.833333333333,24704645.583333332
2016-06-27 03:00:00,6911.966666666666,20947978.05
2016-06-27 04:00:00,5574.433333333333,17841228.0
2016-06-27 05:00:00,4780.633333333333,16241669.333333334
2016-06-27 06:00:00,4343.533333333334,15467677.2
2016-06-27 07:00:00,3989.9333333333334,14631939.066666666
2016-06-27 08:00:00,3775.85,14228185.6
2016-06-27 09:00:00,3424.266666666667,14133689.066666666
2016-06-27 10:00:00,3152.983333333333,14765003.333333334
2016-06-27 11:00:00,2972.5833333333335,13832428.0
2016-06-27 12:00:00,3074.05,14446687.05
2016-06-27 13:00:00,3374.266666666667,16474837.6
2016-06-27 14:00:00,3400.116666666667,16844478.083333332
2016-06-27 15:00:00,3970.016666666667,19386442.083333332
2016-06-27 16:00:00,3357.5666666666666,18375189.05
2016-06-27 17:00:00,3374.2,18879671.783333335
2016-06-27 18:00:00,3576.8,20146475.733333334
2016-06-27 19:00:00,3516.0666666666666,19830609.1
2016-06-27 20:00:00,3521.4166666666665,20231118.283333335
2016-06-27 21:00:00,3559.866666666667,20257654.2
2016-06-27 22:00:00,3557.866666666667,19766413.866666667
2016-06-27 23:00:00,3652.233333333333,19413334.933333334
2016-06-28 00:00:00,5955.75,23123061.883333333
2016-06-28 01:00:00,5874.166666666667,22963012.666666668
2016-06-28 02:00:00,6422.1,23041152.866666667
2016-06-28 03:00:00,6568.1,22901395.333333332
2016-06-28 04:00:00,6339.866666666667,23121856.55
2016-06-28 05:00:00,5912.016666666666,23082251.466666665
2016-06-28 06:00:00,5796.133333333333,22840458.933333334
2016-06-28 07:00:00,5689.25,21882170.533333335
2016-06-28 08:00:00,5528.783333333334,21404795.1
2016-06-28 09:00:00,5277.316666666667,20840955.366666667
2016-06-28 10:00:00,5211.616666666667,20534245.0
2016-06-28 11:00:00,5432.833333333333,21508915.4
2016-06-28 12:00:00,5992.383333333333,22800258.85
2016-06-28 13:00:00,5775.6,21733559.533333335
2016-06-28 14:00:00,5436.716666666666,19558428.583333332
2016-06-28 15:00:00,5157.9,18165024.1
2016-06-28 16:00:00,5189.65,20712285.533333335
2016-06-28 17:00:00,4698.783333333334,18012789.35
2016-06-28 18:00:00,5191.116666666667,31323979.533333335
2016-06-28 19:00:00,4927.55,30295484.266666666
2016-06-28 20:00:00,4552.283333333334,24185912.8
2016-06-28 21:00:00,4186.383333333333,18508994.266666666
2016-06-28 22:00:00,4179.066666666667,17133056.933333334
2016-06-28 23:00:00,4260.1,17529444.55
2016-06-29 00:00:00,3740.2166666666667,15383815.6
2016-06-29 01:00:00,3509.4333333333334,14378515.466666667
2016-06-29 02:00:00,3710.116666666667,14915597.4
2016-06-29 03:00:00,3595.1833333333334,14441430.95
2016-06-29 04:00:00,3447.3,13724969.6
2016-06-29 05:00:00,3384.25,13689653.6
2016-06-29 06:00:00,3432.1666666666665,13827648.4
2016-06-29 07:00:00,3617.45,14799977.733333332
2016-06-29 08:00:00,3679.6666666666665,15354533.283333333
2016-06-29 09:00:00,3601.3,16065651.183333334
2016-06-29 10:00:00,7238.4,19715639.8
2016-06-29 11:00:00,8252.55,20618517.316666666
2016-06-29 12:00:00,8276.733333333334,22804594.933333334
2016-06-29 13:00:00,8139.233333333334,22023601.533333335
2016-06-29 14:00:00,8162.533333333334,21717435.3
2016-06-29 15:00:00,8708.216666666667,21688328.3
2016-06-29 16:00:00,8346.966666666667,21286281.666666668
2016-06-29 17:00:00,8646.85,22515307.2
2016-06-29 18:00:00,8074.633333333333,22300507.066666666
2016-06-29 19:00:00,7002.45,20330265.133333333
2016-06-29 20:00:00,6517.7,19830100.4
2016-06-29 21:00:00,6605.966666666666,20042000.6
2016-06-29 22:00:00,6625.033333333334,19037339.466666665
2016-06-29 23:00:00,6373.783333333334,20946021.333333332
2016-06-30 00:00:00,6310.133333333333,22886838.733333334
2016-06-30 01:00:00,6279.85,25131320.933333334
2016-06-30 02:00:00,6716.866666666667,30078990.933333334
2016-06-30 03:00:00,6575.4,30332344.133333333
2016-06-30 04:00:00,6326.483333333334,27636037.6
2016-06-30 05:00:00,6052.066666666667,25036305.866666667
2016-06-30 06:00:00,5691.766666666666,22483612.933333334
2016-06-30 07:00:00,5402.716666666666,21623190.666666668
2016-06-30 08:00:00,5174.383333333333,21077403.333333332
2016-06-30 09:00:00,5140.133333333333,21426531.2
2016-06-30 10:00:00,6750.166666666667,23860609.4
2016-06-30 11:00:00,8232.9,25984503.866666667
2016-06-30 12:00:00,9084.1,27882507.4
2016-06-30 13:00:00,8279.233333333334,28588684.333333332
2016-06-30 14:00:00,8536.833333333334,34680871.733333334
2016-06-30 15:00:00,7433.4,31116130.533333335
2016-06-30 16:00:00,6980.4,29509477.133333333
2016-06-30 17:00:00,6532.833333333333,28072987.0
2016-06-30 18:00:00,6150.0,26246571.466666665
2016-06-30 19:00:00,5716.433333333333,24642412.9
2016-06-30 20:00:00,5614.733333333334,27826340.8
2016-06-30 21:00:00,5633.616666666667,31075205.466666665
2016-06-30 22:00:00,5919.166666666667,32416323.6
2016-06-30 23:00:00,5883.05,32015649.333333332
2016-07-01 00:00:00,5738.716666666666,33966750.666666664
2016-07-01 01:00:00,5345.466666666666,31763980.0
2016-07-01 02:00:00,5035.466666666666,29061638.133333333
2016-07-01 03:00:00,4990.183333333333,28198948.533333335
2016-07-01 04:00:00,4590.616666666667,26303532.266666666
2016-07-01 05:00:00,4379.75,25082709.2
2016-07-01 06:00:00,4217.866666666667,23917848.4
2016-07-01 07:00:00,4057.633333333333,22644169.6
2016-07-01 08:00:00,4262.033333333334,22278764.0
2016-07-01 09:00:00,4234.983333333334,24654516.133333333
2016-07-01 10:00:00,4278.15,26277926.033333335
2016-07-01 11:00:00,4149.95,25322895.466666665
2016-07-01 12:00:00,4104.5,24198253.083333332
2016-07-01 13:00:00,7169.033333333334,35349722.766666666
2016-07-01 14:00:00,5838.083333333333,30121848.85
2016-07-01 15:00:00,4337.9,24993401.466666665
2016-07-01 16:00:00,4396.7,24456559.133333333
2016-07-01 17:00:00,4247.266666666666,23952291.6
2016-07-01 18:00:00,4023.0666666666666,23143147.2
2016-07-01 19:00:00,3953.6833333333334,22767545.333333332
2016-07-01 20:00:00,3933.233333333333,22880433.333333332
2016-07-01 21:00:00,3922.2166666666667,22744039.733333334
2016-07-01 22:00:00,3984.016666666667,22675010.933333334
2016-07-01 23:00:00,4094.3,23187137.733333334
2016-07-02 00:00:00,4099.733333333334,23342297.866666667
2016-07-02 01:00:00,4366.15,24386466.4
2016-07-02 02:00:00,4216.25,23972538.8
2016-07-02 03:00:00,3982.0833333333335,24288705.066666666
2016-07-02 04:00:00,3685.616666666667,23568162.8
2016-07-02 05:00:00,3490.65,23102642.666666668
2016-07-02 06:00:00,3337.85,22233286.666666668
2016-07-02 07:00:00,3227.2833333333333,21554461.6
2016-07-02 08:00:00,3287.016666666667,23509118.133333333
2016-07-02 09:00:00,3264.7166666666667,24351892.366666667
2016-07-02 10:00:00,3145.1833333333334,23932518.083333332
2016-07-02 11:00:00,3006.1,23363920.9
2016-07-02 12:00:00,2952.05,22527752.966666665
2016-07-02 13:00:00,3015.6,22639714.7
2016-07-02 14:00:00,3132.9166666666665,22612221.833333332
2016-07-02 15:00:00,5869.383333333333,35040911.46666667
2016-07-02 16:00:00,4704.266666666666,29664132.066666666
2016-07-02 17:00:00,3268.266666666667,22636769.666666668
2016-07-02 18:00:00,3057.25,22255678.133333333
2016-07-02 19:00:00,3290.483333333333,22309468.6
2016-07-02 20:00:00,3051.6666666666665,22036464.866666667
2016-07-02 21:00:00,2959.6666666666665,21970569.466666665
2016-07-02 22:00:00,4704.35,27409012.533333335
2016-07-02 23:00:00,12910.316666666668,52238126.93333333
2016-07-03 00:00:00,12925.3,51843201.2
2016-07-03 01:00:00,12802.916666666666,51396429.333333336
2016-07-03 02:00:00,12679.516666666666,50860165.06666667
2016-07-03 03:00:00,12669.25,50807549.333333336
2016-07-03 04:00:00,12442.483333333334,49390947.733333334
2016-07-03 05:00:00,12365.383333333333,48890570.13333333
2016-07-03 06:00:00,12356.466666666667,48861729.06666667
2016-07-03 07:00:00,12340.116666666667,48827253.06666667
2016-07-03 08:00:00,12400.416666666666,49735619.733333334
2016-07-03 09:00:00,12504.1,50335873.266666666
2016-07-03 10:00:00,12544.633333333333,49968516.0
2016-07-03 11:00:00,12464.55,49837752.0
2016-07-03 12:00:00,12487.866666666667,50495629.86666667
2016-07-03 13:00:00,12641.133333333333,52102558.53333333
2016-07-03 14:00:00,12555.983333333334,51866062.8
2016-07-03 15:00:00,12324.083333333334,51240804.266666666
2016-07-03 16:00:00,11565.783333333333,48972698.53333333
2016-07-03 17:00:00,10640.066666666668,46068021.86666667
2016-07-03 18:00:00,9487.9,42556255.0
2016-07-03 19:00:00,9085.066666666668,41233040.4
2016-07-03 20:00:00,9001.116666666667,40856955.4
2016-07-03 21:00:00,8949.75,40587022.13333333
2016-07-03 22:00:00,8986.433333333332,40222806.733333334
2016-07-03 23:00:00,8831.3,39741877.333333336
2016-07-04 00:00:00,8751.666666666666,39278768.13333333
2016-07-04 01:00:00,8651.3,38860127.06666667
2016-07-04 02:00:00,10868.2,40642303.733333334
2016-07-04 03:00:00,8182.933333333333,36852052.53333333
2016-07-04 04:00:00,7964.75,36283346.0
2016-07-04 05:00:00,7893.033333333334,36049070.86666667
2016-07-04 06:00:00,7786.866666666667,35724906.53333333
2016-07-04 07:00:00,7687.133333333333,35431995.46666667
2016-07-04 08:00:00,7558.966666666666,34995042.0
2016-07-04 09:00:00,7575.233333333334,35473007.333333336
2016-07-04 10:00:00,7429.6,35140472.8
2016-07-04 11:00:00,7247.433333333333,34399983.666666664
2016-07-04 12:00:00,7883.466666666666,49159246.13333333
2016-07-04 13:00:00,8051.383333333333,55583842.93333333
2016-07-04 14:00:00,7593.816666666667,48509159.06666667
2016-07-04 15:00:00,7253.716666666666,43166930.93333333
2016-07-04 16:00:00,7056.833333333333,41136147.13333333
2016-07-04 17:00:00,7027.733333333334,42255423.86666667
2016-07-04 18:00:00,6943.716666666666,41055450.46666667
2016-07-04 19:00:00,6822.0,39729639.86666667
2016-07-04 20:00:00,6711.133333333333,38885857.733333334
2016-07-04 21:00:00,6631.1,38327212.8
2016-07-04 22:00:00,6500.65,37866192.333333336
2016-07-04 23:00:00,8463.116666666667,42085208.733333334
2016-07-05 00:00:00,10929.55,47233919.333333336
2016-07-05 01:00:00,10712.216666666667,45916217.666666664
2016-07-05 02:00:00,10525.466666666667,44762256.0
2016-07-05 03:00:00,10394.316666666668,44106000.13333333
2016-07-05 04:00:00,10190.116666666667,43121754.53333333
2016-07-05 05:00:00,9894.6,41734048.93333333
2016-07-05 06:00:00,9691.05,41044778.333333336
2016-07-05 07:00:00,9461.1,39951356.0
2016-07-05 08:00:00,9237.45,39072622.0
2016-07-05 09:00:00,9020.433333333332,38688845.06666667
2016-07-05 10:00:00,8750.966666666667,38141699.86666667
2016-07-05 11:00:00,8543.366666666667,37480686.666666664
2016-07-05 12:00:00,8707.533333333333,40249940.86666667
2016-07-05 13:00:00,8527.916666666666,41361781.93333333
2016-07-05 14:00:00,8442.65,40811819.63333333
2016-07-05 15:00:00,8268.9,40835454.46666667
2016-07-05 16:00:00,8049.733333333334,39818901.63333333
2016-07-05 17:00:00,7833.883333333333,38853391.25
2016-07-05 18:00:00,7406.5,38309652.833333336
2016-07-05 19:00:00,7407.866666666667,38436621.56666667
2016-07-05 20:00:00,7398.983333333334,36683624.13333333
2016-07-05 21:00:00,7687.233333333334,37076214.46666667
2016-07-05 22:00:00,6856.983333333334,37148842.11666667
2016-07-05 23:00:00,7051.883333333333,36973388.8
2016-07-06 00:00:00,7491.533333333334,36582718.0
2016-07-06 01:00:00,7095.45,36433214.766666666
2016-07-06 02:00:00,6784.283333333334,35773078.8
2016-07-06 03:00:00,6467.25,33348067.733333334
2016-07-06 04:00:00,6007.45,30030107.4
2016-07-06 05:00:00,5894.35,28490172.266666666
2016-07-06 06:00:00,5799.55,27616069.133333333
2016-07-06 07:00:00,5655.116666666667,27154490.4
2016-07-06 08:00:00,5575.883333333333,26856786.383333333
2016-07-06 09:00:00,5708.55,27919482.383333333
2016-07-06 10:00:00,6610.633333333333,31077452.266666666
2016-07-06 11:00:00,7418.35,30112028.433333334
2016-07-06 12:00:00,7416.066666666667,30348660.066666666
2016-07-06 13:00:00,7188.65,30472818.133333333
2016-07-06 14:00:00,7315.833333333333,34756828.93333333
2016-07-06 15:00:00,7065.05,34904206.6
2016-07-06 16:00:00,11270.7,45871826.15
2016-07-06 17:00:00,12236.833333333334,50334935.13333333
2016-07-06 18:00:00,12138.25,56906104.45
2016-07-06 19:00:00,11886.1,54456762.65
2016-07-06 20:00:00,11522.3,49467211.46666667
2016-07-06 21:00:00,12134.45,47928624.9
2016-07-06 22:00:00,11879.683333333332,50061209.81666667
2016-07-06 23:00:00,11593.916666666666,49679360.06666667
2016-07-07 00:00:00,11250.75,47879869.6
2016-07-07 01:00:00,10751.333333333334,45202221.53333333
2016-07-07 02:00:00,10430.766666666666,42516094.6
2016-07-07 03:00:00,10231.9,41337639.2
2016-07-07 04:00:00,10044.9,40700809.0
2016-07-07 05:00:00,9848.633333333333,39566749.733333334
2016-07-07 06:00:00,9619.283333333333,38237838.53333333
2016-07-07 07:00:00,9405.85,37016051.46666667
2016-07-07 08:00:00,9146.4,35985984.96666667
2016-07-07 09:00:00,9191.183333333332,36056490.13333333
2016-07-07 10:00:00,8521.733333333334,33338208.783333335
2016-07-07 11:00:00,8760.25,35032565.4
2016-07-07 12:00:00,9010.716666666667,38575211.63333333
2016-07-07 13:00:00,9119.05,39383909.3
2016-07-07 14:00:00,11065.65,39799098.166666664
2016-07-07 15:00:00,9517.0,36896546.95
2016-07-07 16:00:00,9488.866666666667,37334457.333333336
2016-07-07 17:00:00,11370.833333333334,41325694.46666667
2016-07-07 18:00:00,11859.6,42901486.53333333
2016-07-07 19:00:00,11498.716666666667,41463047.733333334
2016-07-07 20:00:00,11359.333333333334,41733258.65
2016-07-07 21:00:00,11352.05,43485645.9
2016-07-07 22:00:00,11227.65,42220011.166666664
2016-07-07 23:00:00,11070.816666666668,41051772.333333336
2016-07-08 00:00:00,11000.55,40471622.233333334
2016-07-08 01:00:00,10748.566666666668,39343070.13333333
2016-07-08 02:00:00,9084.333333333334,35514591.6
2016-07-08 03:00:00,7478.1,31872853.666666668
2016-07-08 04:00:00,6553.616666666667,29828035.133333333
2016-07-08 05:00:00,6118.95,28511528.466666665
2016-07-08 06:00:00,5978.333333333333,27814432.666666668
2016-07-08 07:00:00,5893.716666666666,27534807.8
2016-07-08 08:00:00,5755.483333333334,26549660.066666666
2016-07-08 09:00:00,5766.8,27141095.6
2016-07-08 10:00:00,5775.583333333333,29088577.933333334
2016-07-08 11:00:00,6022.216666666666,32447073.5
2016-07-08 12:00:00,5955.55,31890653.783333335
2016-07-08 13:00:00,5688.7,31212207.65
2016-07-08 14:00:00,5822.266666666666,30765176.05
2016-07-08 15:00:00,5854.633333333333,30494746.566666666
2016-07-08 16:00:00,6032.766666666666,32925308.866666667
2016-07-08 17:00:00,5997.816666666667,32274251.883333333
2016-07-08 18:00:00,5564.733333333334,31272359.466666665
2016-07-08 19:00:00,5382.45,30618555.733333334
2016-07-08 20:00:00,5150.95,30340812.066666666
2016-07-08 21:00:00,4910.566666666667,29200393.433333334
2016-07-08 22:00:00,5066.35,32391012.85
2016-07-08 23:00:00,5188.0,35290849.733333334
2016-07-09 00:00:00,5698.7,36639995.4
2016-07-09 01:00:00,5653.033333333334,35774519.46666667
2016-07-09 02:00:00,5114.133333333333,32537947.6
2016-07-09 03:00:00,4723.166666666667,29448437.933333334
2016-07-09 04:00:00,4437.766666666666,26858043.466666665
2016-07-09 05:00:00,4328.916666666667,26021136.333333332
2016-07-09 06:00:00,4173.866666666667,25030588.066666666
2016-07-09 07:00:00,4091.4,24013005.066666666
2016-07-09 08:00:00,4158.816666666667,24053994.4
2016-07-09 09:00:00,4011.7,23663362.066666666
2016-07-09 10:00:00,3952.8166666666666,24256796.633333333
2016-07-09 11:00:00,3889.25,23820840.133333333
2016-07-09 12:00:00,3975.0666666666666,23941240.133333333
2016-07-09 13:00:00,4188.433333333333,25273844.566666666
2016-07-09 14:00:00,4014.75,24288659.033333335
2016-07-09 15:00:00,6333.516666666666,25267897.466666665
2016-07-09 16:00:00,10538.866666666667,33488154.666666668
2016-07-09 17:00:00,13458.883333333333,39260516.733333334
2016-07-09 18:00:00,7190.933333333333,25828787.4
2016-07-09 19:00:00,6207.316666666667,23535360.266666666
2016-07-09 20:00:00,6158.083333333333,22979040.6
2016-07-09 21:00:00,6067.616666666667,22465911.6
2016-07-09 22:00:00,6013.266666666666,22189924.4
2016-07-09 23:00:00,5910.933333333333,22059831.866666667
2016-07-10 00:00:00,6043.583333333333,22524208.333333332
2016-07-10 01:00:00,6374.2,23410058.466666665
2016-07-10 02:00:00,6274.6,23103844.733333334
2016-07-10 03:00:00,6066.716666666666,22526919.6
2016-07-10 04:00:00,5463.166666666667,21895523.733333334
2016-07-10 05:00:00,4969.333333333333,21454816.2
2016-07-10 06:00:00,4858.233333333334,21314623.866666667
2016-07-10 07:00:00,4978.166666666667,22217576.0
2016-07-10 08:00:00,5114.35,23039471.8
2016-07-10 09:00:00,4995.5,22753752.333333332
2016-07-10 10:00:00,5472.816666666667,23887212.866666667
2016-07-10 11:00:00,5938.716666666666,25264042.2
2016-07-10 12:00:00,6080.066666666667,25073606.0
2016-07-10 13:00:00,5996.716666666666,27042011.933333334
2016-07-10 14:00:00,5930.0,27787467.733333334
2016-07-10 15:00:00,5872.583333333333,27716057.7
2016-07-10 16:00:00,5946.916666666667,29416564.416666668
2016-07-10 17:00:00,5792.766666666666,31640519.033333335
2016-07-10 18:00:00,5483.383333333333,30577029.033333335
2016-07-10 19:00:00,5185.333333333333,29985318.933333334
2016-07-10 20:00:00,5084.016666666666,29881436.4
2016-07-10 21:00:00,4729.9,29171713.533333335
2016-07-10 22:00:00,4890.666666666667,30858160.266666666
2016-07-10 23:00:00,4668.616666666667,29821540.6
2016-07-11 00:00:00,4492.9,29842143.016666666
2016-07-11 01:00:00,4451.8,31339544.666666668
2016-07-11 02:00:00,4143.7,29775576.733333334
2016-07-11 03:00:00,3628.6666666666665,25374964.8
2016-07-11 04:00:00,3376.0833333333335,23227158.0
2016-07-11 05:00:00,3226.0333333333333,22547427.933333334
2016-07-11 06:00:00,3087.15,21694517.533333335
2016-07-11 07:00:00,2988.55,20495908.2
2016-07-11 08:00:00,2913.9166666666665,20657639.666666668
2016-07-11 09:00:00,3119.75,24729100.466666665
2016-07-11 10:00:00,3505.366666666667,29826617.866666667
2016-07-11 11:00:00,3342.8,29247639.133333333
2016-07-11 12:00:00,5399.083333333333,30087700.733333334
2016-07-11 13:00:00,9195.466666666667,37246777.266666666
2016-07-11 14:00:00,13256.133333333333,47267892.6
2016-07-11 15:00:00,14613.1,49497956.266666666
2016-07-11 16:00:00,14191.9,47394133.8
2016-07-11 17:00:00,14304.3,47898246.733333334
2016-07-11 18:00:00,14180.4,46866521.733333334
2016-07-11 19:00:00,14047.316666666668,45878593.93333333
2016-07-11 20:00:00,14184.2,46791413.13333333
2016-07-11 21:00:00,14528.683333333332,48120569.266666666
2016-07-11 22:00:00,13581.566666666668,44208426.733333334
2016-07-11 23:00:00,12752.85,40426332.733333334
2016-07-12 00:00:00,11837.966666666667,37927932.666666664
2016-07-12 01:00:00,9784.333333333334,33594315.8
2016-07-12 02:00:00,8051.583333333333,29730348.266666666
2016-07-12 03:00:00,6986.116666666667,27123190.2
2016-07-12 04:00:00,5952.666666666667,26042757.4
2016-07-12 05:00:00,5404.016666666666,23790891.933333334
2016-07-12 06:00:00,4822.583333333333,22358454.266666666
2016-07-12 07:00:00,4376.2,20926062.733333334
2016-07-12 08:00:00,4055.883333333333,20140070.266666666
2016-07-12 09:00:00,3653.6666666666665,19352376.333333332
2016-07-12 10:00:00,3517.5333333333333,18916420.333333332
2016-07-12 11:00:00,3347.5833333333335,18527126.466666665
2016-07-12 12:00:00,3212.7166666666667,18200961.8
2016-07-12 13:00:00,3339.0833333333335,18989725.733333334
2016-07-12 14:00:00,4794.35,26379390.866666667
2016-07-12 15:00:00,9285.55,42649355.46666667
2016-07-12 16:00:00,7803.133333333333,40780284.86666667
2016-07-12 17:00:00,8080.883333333333,44366573.6
2016-07-12 18:00:00,7917.65,44058654.61666667
2016-07-12 19:00:00,7568.85,42976792.53333333
2016-07-12 20:00:00,7338.283333333334,41956951.53333333
2016-07-12 21:00:00,7143.85,43874800.53333333
2016-07-12 22:00:00,6990.316666666667,42945663.733333334
2016-07-12 23:00:00,7204.416666666667,41720876.0
2016-07-13 00:00:00,6513.4,38907557.733333334
2016-07-13 01:00:00,5704.283333333334,32016690.533333335
2016-07-13 02:00:00,5227.833333333333,29761788.0
2016-07-13 03:00:00,4674.533333333334,27962655.733333334
2016-07-13 04:00:00,4187.583333333333,26532511.066666666
2016-07-13 05:00:00,3957.516666666667,25899915.466666665
2016-07-13 06:00:00,3586.2,24559263.733333334
2016-07-13 07:00:00,3283.516666666667,23524705.333333332
2016-07-13 08:00:00,3048.383333333333,22955153.466666665
2016-07-13 09:00:00,3105.3166666666666,22705371.733333334
2016-07-13 10:00:00,3974.8,25780166.4
2016-07-13 11:00:00,4871.783333333334,28577766.133333333
2016-07-13 12:00:00,4796.2,28202477.866666667
2016-07-13 13:00:00,4319.15,28880538.05
2016-07-13 14:00:00,4287.55,31822908.466666665
2016-07-13 15:00:00,4278.516666666666,32235622.0
2016-07-13 16:00:00,4456.95,34496789.93333333
2016-07-13 17:00:00,6162.933333333333,73501373.43333334
2016-07-13 18:00:00,4714.8,54065275.86666667
2016-07-13 19:00:00,3467.1833333333334,26379424.933333334
2016-07-13 20:00:00,3419.1833333333334,26456540.266666666
2016-07-13 21:00:00,3516.5666666666666,25514571.733333334
2016-07-13 22:00:00,3494.766666666667,25247036.5
2016-07-13 23:00:00,3375.2166666666667,23696620.0
2016-07-14 00:00:00,3284.2833333333333,23174797.066666666
2016-07-14 01:00:00,3386.0666666666666,22110268.666666668
2016-07-14 02:00:00,3662.1,21724556.0
2016-07-14 03:00:00,3318.7,21095596.4
2016-07-14 04:00:00,3178.233333333333,20658968.533333335
2016-07-14 05:00:00,3120.35,20436159.6
2016-07-14 06:00:00,3057.4333333333334,20211462.133333333
2016-07-14 07:00:00,3045.5666666666666,20777620.716666665
2016-07-14 08:00:00,2941.6833333333334,19939845.2
2016-07-14 09:00:00,2925.3,19940926.133333333
2016-07-14 10:00:00,2879.366666666667,20434946.966666665
2016-07-14 11:00:00,2933.9,22590870.266666666
2016-07-14 12:00:00,3182.883333333333,25208358.133333333
2016-07-14 13:00:00,3599.983333333333,28813009.75
2016-07-14 14:00:00,4202.216666666666,39412900.53333333
2016-07-14 15:00:00,4104.45,34908724.06666667
2016-07-14 16:00:00,4201.516666666666,34457132.5
2016-07-14 17:00:00,4235.75,36379371.4
2016-07-14 18:00:00,4114.033333333334,36085003.4
2016-07-14 19:00:00,3793.133333333333,31855000.8
2016-07-14 20:00:00,3512.45,28238994.233333334
2016-07-14 21:00:00,3389.65,27577346.066666666
2016-07-14 22:00:00,3456.85,26787685.066666666
2016-07-14 23:00:00,4306.2,29135742.4
2016-07-15 00:00:00,4463.783333333334,29387573.0
2016-07-15 01:00:00,4365.966666666666,29476344.133333333
2016-07-15 02:00:00,4271.416666666667,29154434.0
2016-07-15 03:00:00,3942.866666666667,28321822.6
2016-07-15 04:00:00,3509.6833333333334,26292254.666666668
2016-07-15 05:00:00,2978.45,22538961.066666666
2016-07-15 06:00:00,2785.9666666666667,22152758.133333333
2016-07-15 07:00:00,2711.483333333333,21944956.0
2016-07-15 08:00:00,2665.8333333333335,21953448.55
2016-07-15 09:00:00,2691.15,22152204.133333333
2016-07-15 10:00:00,2642.883333333333,21728551.7
2016-07-15 11:00:00,2832.6666666666665,26059989.833333332
2016-07-15 12:00:00,2825.483333333333,24551997.266666666
2016-07-15 13:00:00,4558.083333333333,29587544.35
2016-07-15 14:00:00,4575.25,34156438.1
2016-07-15 15:00:00,3027.85,26590072.333333332
2016-07-15 16:00:00,2949.1,24424261.7
2016-07-15 17:00:00,2852.616666666667,23764323.3
2016-07-15 18:00:00,2825.7833333333333,23209534.55
2016-07-15 19:00:00,3043.266666666667,22845053.933333334
2016-07-15 20:00:00,3434.7166666666667,22246476.933333334
2016-07-15 21:00:00,3380.8333333333335,21950505.666666668
2016-07-15 22:00:00,3064.75,20982272.733333334
2016-07-15 23:00:00,2854.55,20745312.35
2016-07-16 00:00:00,2752.2,20600532.016666666
2016-07-16 01:00:00,2619.733333333333,20101144.4
2016-07-16 02:00:00,2487.266666666667,19294696.666666668
2016-07-16 03:00:00,2512.1,19512310.8
2016-07-16 04:00:00,2455.0833333333335,19267111.066666666
2016-07-16 05:00:00,2409.3,18940530.533333335
2016-07-16 06:00:00,2453.35,18916228.133333333
2016-07-16 07:00:00,2606.2833333333333,18904690.533333335
2016-07-16 08:00:00,2968.9333333333334,19733757.883333333
2016-07-16 09:00:00,2590.35,18593436.216666665
2016-07-16 10:00:00,2349.35,20296422.133333333
2016-07-16 11:00:00,2409.0666666666666,20961668.133333333
2016-07-16 12:00:00,2823.616666666667,20999918.666666668
2016-07-16 13:00:00,2755.0666666666666,20528450.266666666
2016-07-16 14:00:00,2785.2833333333333,20416746.666666668
2016-07-16 15:00:00,2835.6833333333334,20001955.066666666
2016-07-16 16:00:00,2712.383333333333,19924412.533333335
2016-07-16 17:00:00,2603.366666666667,19711818.133333333
2016-07-16 18:00:00,2717.266666666667,20636111.2
2016-07-16 19:00:00,2664.616666666667,20522440.566666666
2016-07-16 20:00:00,2617.1833333333334,20954375.333333332
2016-07-16 21:00:00,2526.616666666667,21374898.266666666
2016-07-16 22:00:00,3138.6666666666665,22590389.333333332
2016-07-16 23:00:00,2991.35,22600967.466666665
2016-07-17 00:00:00,2808.9,20354338.666666668
2016-07-17 01:00:00,2824.983333333333,19919700.133333333
2016-07-17 02:00:00,3131.0666666666666,20736841.866666667
2016-07-17 03:00:00,3787.6833333333334,21060905.4
2016-07-17 04:00:00,3645.5,20241591.6
2016-07-17 05:00:00,3420.0666666666666,19432600.0
2016-07-17 06:00:00,3293.05,19016314.4
2016-07-17 07:00:00,3287.6,18534707.733333334
2016-07-17 08:00:00,3246.0,18511482.666666668
2016-07-17 09:00:00,3040.116666666667,18386412.266666666
2016-07-17 10:00:00,2827.0666666666666,18691459.2
2016-07-17 11:00:00,2774.6,20951676.8
2016-07-17 12:00:00,2518.45,19881056.0
2016-07-17 13:00:00,2482.55,21132464.533333335
2016-07-17 14:00:00,2438.983333333333,21087863.066666666
2016-07-17 15:00:00,4145.233333333334,21519033.6
2016-07-17 16:00:00,4148.233333333334,21466009.733333334
2016-07-17 17:00:00,5287.25,23396736.8
2016-07-17 18:00:00,4320.516666666666,21227429.066666666
2016-07-17 19:00:00,4188.716666666666,21143493.6
2016-07-17 20:00:00,4093.4,20758446.833333332
2016-07-17 21:00:00,4100.2,20919217.333333332
2016-07-17 22:00:00,4451.766666666666,21335576.266666666
2016-07-17 23:00:00,4348.283333333334,21516986.933333334
2016-07-18 00:00:00,4331.683333333333,21685071.2
2016-07-18 01:00:00,4308.75,21018906.933333334
2016-07-18 02:00:00,4282.933333333333,20896766.133333333
2016-07-18 03:00:00,4280.066666666667,20873908.133333333
2016-07-18 04:00:00,4251.183333333333,20826289.066666666
2016-07-18 05:00:00,4189.216666666666,20738205.35
2016-07-18 06:00:00,4146.183333333333,20440459.7
2016-07-18 07:00:00,4218.1,20912633.9
2016-07-18 08:00:00,4222.45,21005319.7
2016-07-18 09:00:00,5841.466666666666,20868714.533333335
2016-07-18 10:00:00,7108.083333333333,22328401.833333332
2016-07-18 11:00:00,7601.983333333334,24527209.466666665
2016-07-18 12:00:00,7658.216666666666,24876258.833333332
2016-07-18 13:00:00,7999.616666666667,24525488.033333335
2016-07-18 14:00:00,8265.766666666666,23423151.966666665
2016-07-18 15:00:00,7797.116666666667,22596530.8
2016-07-18 16:00:00,7845.016666666666,24190685.333333332
2016-07-18 17:00:00,7386.683333333333,24342775.533333335
2016-07-18 18:00:00,6868.983333333334,23116316.566666666
2016-07-18 19:00:00,6633.016666666666,22890048.666666668
2016-07-18 20:00:00,6548.733333333334,22241021.266666666
2016-07-18 21:00:00,6596.716666666666,22360857.9
2016-07-18 22:00:00,6409.283333333334,21014745.2
2016-07-18 23:00:00,6160.083333333333,20149612.266666666
2016-07-19 00:00:00,5823.516666666666,19968976.0
2016-07-19 01:00:00,5287.75,19602667.2
2016-07-19 02:00:00,4949.466666666666,19546924.0
2016-07-19 03:00:00,4748.066666666667,19764318.4
2016-07-19 04:00:00,4599.766666666666,19579960.0
2016-07-19 05:00:00,4525.4,19479572.0
2016-07-19 06:00:00,4464.233333333334,19276809.6
2016-07-19 07:00:00,4376.55,18847726.4
2016-07-19 08:00:00,4249.933333333333,18646320.0
2016-07-19 09:00:00,4358.616666666667,19240088.533333335
2016-07-19 10:00:00,4358.466666666666,19489011.733333334
2016-07-19 11:00:00,5070.533333333334,25073922.933333334
2016-07-19 12:00:00,5266.016666666666,27654800.75
2016-07-19 13:00:00,5297.25,28101657.733333334
2016-07-19 14:00:00,9292.583333333334,44184292.266666666
2016-07-19 15:00:00,11652.0,50079296.2
2016-07-19 16:00:00,10091.583333333334,40416413.166666664
2016-07-19 17:00:00,8927.133333333333,34465282.68333333
2016-07-19 18:00:00,8212.883333333333,30670759.3
2016-07-19 19:00:00,9045.866666666667,28856198.666666668
2016-07-19 20:00:00,10392.133333333333,25590014.666666668
2016-07-19 21:00:00,9599.166666666666,23610126.066666666
2016-07-19 22:00:00,9375.383333333333,23472735.333333332
2016-07-19 23:00:00,9492.183333333332,23649685.9
2016-07-20 00:00:00,9419.6,23249027.533333335
2016-07-20 01:00:00,9300.316666666668,22718006.133333333
2016-07-20 02:00:00,9347.116666666667,22446797.6
2016-07-20 03:00:00,9268.2,22775388.533333335
2016-07-20 04:00:00,9212.566666666668,22805486.533333335
2016-07-20 05:00:00,9154.616666666667,22572769.6
2016-07-20 06:00:00,9060.333333333334,21704124.0
2016-07-20 07:00:00,9030.266666666666,21553233.066666666
2016-07-20 08:00:00,9076.15,21492503.0
2016-07-20 09:00:00,9071.8,21076071.133333333
2016-07-20 10:00:00,9191.866666666667,21105744.266666666
2016-07-20 11:00:00,9371.183333333332,21854721.0
2016-07-20 12:00:00,9971.833333333334,22745796.0
2016-07-20 13:00:00,9661.716666666667,22663273.6
2016-07-20 14:00:00,9797.6,25779849.466666665
2016-07-20 15:00:00,8629.383333333333,24948312.533333335
2016-07-20 16:00:00,8226.116666666667,24894599.566666666
2016-07-20 17:00:00,7533.116666666667,24255492.533333335
2016-07-20 18:00:00,7577.033333333334,25442444.1
2016-07-20 19:00:00,10928.316666666668,32253147.933333334
2016-07-20 20:00:00,9381.066666666668,29786788.133333333
2016-07-20 21:00:00,9184.383333333333,45912053.6
2016-07-20 22:00:00,8973.866666666667,44721777.733333334
2016-07-20 23:00:00,8561.716666666667,43455325.06666667
2016-07-21 00:00:00,8406.333333333334,43037627.733333334
2016-07-21 01:00:00,8183.083333333333,42159956.266666666
2016-07-21 02:00:00,8098.05,42013753.6
2016-07-21 03:00:00,7959.05,40790835.733333334
2016-07-21 04:00:00,7842.65,39771447.2
2016-07-21 05:00:00,7699.3,39406287.46666667
2016-07-21 06:00:00,7528.833333333333,39171432.53333333
2016-07-21 07:00:00,7361.666666666667,38097629.43333333
2016-07-21 08:00:00,7322.55,37202054.583333336
2016-07-21 09:00:00,7393.8,37501169.95
2016-07-21 10:00:00,7341.616666666667,37018040.43333333
2016-07-21 11:00:00,7417.083333333333,43379797.55
2016-07-21 12:00:00,7461.466666666666,43834649.71666667
2016-07-21 13:00:00,7353.7,40700790.63333333
2016-07-21 14:00:00,12464.1,48545866.2
2016-07-21 15:00:00,16881.833333333332,55303519.266666666
2016-07-21 16:00:00,18493.55,57177916.266666666
2016-07-21 17:00:00,19071.8,57230082.733333334
2016-07-21 18:00:00,18904.116666666665,56325814.06666667
2016-07-21 19:00:00,18927.016666666666,56343790.2
2016-07-21 20:00:00,18552.15,55693854.06666667
2016-07-21 21:00:00,18006.016666666666,55177852.7
2016-07-21 22:00:00,17005.983333333334,51809238.11666667
2016-07-21 23:00:00,17007.516666666666,53188442.46666667
2016-07-22 00:00:00,16203.633333333333,52644870.2
2016-07-22 01:00:00,13668.416666666666,47643877.266666666
2016-07-22 02:00:00,10748.316666666668,40879770.666666664
2016-07-22 03:00:00,9124.783333333333,36516918.93333333
2016-07-22 04:00:00,7941.65,33391398.666666668
2016-07-22 05:00:00,7111.183333333333,31593944.4
2016-07-22 06:00:00,6443.05,29451436.933333334
2016-07-22 07:00:00,5908.483333333334,27522538.666666668
2016-07-22 08:00:00,5628.316666666667,27214109.066666666
2016-07-22 09:00:00,5381.25,32050357.733333334
2016-07-22 10:00:00,5513.883333333333,48755883.6
2016-07-22 11:00:00,5327.3,47710555.666666664
2016-07-22 12:00:00,5182.816666666667,46115822.333333336
2016-07-22 13:00:00,5110.666666666667,46080215.53333333
2016-07-22 14:00:00,5288.166666666667,46998653.733333334
2016-07-22 15:00:00,5045.366666666667,45591629.8
2016-07-22 16:00:00,5670.0,52465614.6
2016-07-22 17:00:00,6465.75,56823879.96666667
2016-07-22 18:00:00,5688.25,51782855.15
2016-07-22 19:00:00,5558.466666666666,47523098.53333333
2016-07-22 20:00:00,5314.916666666667,44211398.53333333
2016-07-22 21:00:00,5090.9,36543562.666666664
2016-07-22 22:00:00,5103.966666666666,30152545.833333332
2016-07-22 23:00:00,4916.166666666667,26861859.366666667
2016-07-23 00:00:00,4866.183333333333,26331943.583333332
2016-07-23 01:00:00,4822.65,25828612.0
2016-07-23 02:00:00,4467.316666666667,24060556.8
2016-07-23 03:00:00,4313.666666666667,23137477.466666665
2016-07-23 04:00:00,4185.816666666667,22084796.8
2016-07-23 05:00:00,4043.483333333333,21093902.4
2016-07-23 06:00:00,3920.3,20234786.4
2016-07-23 07:00:00,3834.7833333333333,19547015.466666665
2016-07-23 08:00:00,3756.483333333333,19055042.933333334
2016-07-23 09:00:00,3687.5666666666666,18676439.2
2016-07-23 10:00:00,3636.6833333333334,18346957.066666666
2016-07-23 11:00:00,3601.35,18051354.0
2016-07-23 12:00:00,3815.7,20411557.766666666
2016-07-23 13:00:00,5092.4,30097888.433333334
2016-07-23 14:00:00,5420.6,28947971.266666666
2016-07-23 15:00:00,5593.75,26827942.4
2016-07-23 16:00:00,5077.816666666667,22040123.6
2016-07-23 17:00:00,4601.95,18435899.516666666
2016-07-23 18:00:00,4540.166666666667,19990323.7
2016-07-23 19:00:00,4384.783333333334,18335329.05
2016-07-23 20:00:00,4231.5,16318197.766666668
2016-07-23 21:00:00,4752.666666666667,15679414.166666666
2016-07-23 22:00:00,4518.033333333334,15701817.2
2016-07-23 23:00:00,4384.866666666667,14796594.8
2016-07-24 00:00:00,4282.333333333333,14414361.066666666
2016-07-24 01:00:00,4383.666666666667,14459054.133333333
2016-07-24 02:00:00,4089.7,13851349.866666667
2016-07-24 03:00:00,3874.65,13570658.133333333
2016-07-24 04:00:00,3596.7,13229345.066666666
2016-07-24 05:00:00,3447.7166666666667,13042130.133333333
2016-07-24 06:00:00,3329.5666666666666,12863194.933333334
2016-07-24 07:00:00,3163.4166666666665,12653765.066666666
2016-07-24 08:00:00,3027.3,12335866.4
2016-07-24 09:00:00,2925.15,12712662.666666666
2016-07-24 10:00:00,3361.266666666667,12955900.533333333
2016-07-24 11:00:00,6403.416666666667,25389724.266666666
2016-07-24 12:00:00,6384.65,25452653.466666665
2016-07-24 13:00:00,4191.5,16890532.533333335
2016-07-24 14:00:00,3173.3166666666666,12688635.733333332
2016-07-24 15:00:00,2921.5666666666666,11616918.933333334
2016-07-24 16:00:00,2930.3,11651964.916666666
2016-07-24 17:00:00,3790.8166666666666,12556000.783333333
2016-07-24 18:00:00,3224.4666666666667,12005497.333333334
2016-07-24 19:00:00,2825.8333333333335,11595380.133333333
2016-07-24 20:00:00,2718.75,10954125.066666666
2016-07-24 21:00:00,3311.733333333333,16402831.466666667
2016-07-24 22:00:00,3661.7166666666667,21134612.8
2016-07-24 23:00:00,3604.6,21049985.333333332
2016-07-25 00:00:00,4093.7,21266383.733333334
2016-07-25 01:00:00,4755.783333333334,21589759.866666667
2016-07-25 02:00:00,4913.066666666667,23072457.733333334
2016-07-25 03:00:00,4797.15,22699557.333333332
2016-07-25 04:00:00,4606.633333333333,21994236.0
2016-07-25 05:00:00,4424.366666666667,21291655.466666665
2016-07-25 06:00:00,4149.266666666666,20580340.266666666
2016-07-25 07:00:00,3852.3,19668854.133333333
2016-07-25 08:00:00,3642.016666666667,19030336.95
2016-07-25 09:00:00,3964.7833333333333,19848735.033333335
2016-07-25 10:00:00,5414.95,24610550.85
2016-07-25 11:00:00,5627.633333333333,24545494.483333334
2016-07-25 12:00:00,4957.533333333334,23402401.45
2016-07-25 13:00:00,5532.583333333333,24369041.966666665
2016-07-25 14:00:00,5696.383333333333,25517342.133333333
2016-07-25 15:00:00,7058.716666666666,29086941.5
2016-07-25 16:00:00,5841.416666666667,28677010.0
2016-07-25 17:00:00,5934.333333333333,27766283.833333332
2016-07-25 18:00:00,5701.766666666666,26898865.066666666
2016-07-25 19:00:00,6146.733333333334,27449802.3
2016-07-25 20:00:00,5559.116666666667,26109009.066666666
2016-07-25 21:00:00,4951.75,24769768.116666667
2016-07-25 22:00:00,4491.55,23432458.5
2016-07-25 23:00:00,4443.283333333334,23152227.066666666
2016-07-26 00:00:00,4187.85,22765742.0
2016-07-26 01:00:00,3980.2166666666667,22350099.066666666
2016-07-26 02:00:00,3723.55,21347142.4
2016-07-26 03:00:00,3541.4333333333334,20301198.666666668
2016-07-26 04:00:00,3469.2833333333333,19714954.933333334
2016-07-26 05:00:00,3539.1833333333334,20009678.666666668
2016-07-26 06:00:00,3446.233333333333,19075848.933333334
2016-07-26 07:00:00,3382.016666666667,18685634.933333334
2016-07-26 08:00:00,3254.7166666666667,17741210.666666668
2016-07-26 09:00:00,3872.4666666666667,20933448.733333334
2016-07-26 10:00:00,5615.116666666667,37129940.4
2016-07-26 11:00:00,5735.816666666667,49759722.93333333
2016-07-26 12:00:00,8072.05,55169516.733333334
2016-07-26 13:00:00,6235.616666666667,48046136.666666664
2016-07-26 14:00:00,5015.316666666667,31455705.966666665
2016-07-26 15:00:00,4589.3,28577673.2
2016-07-26 16:00:00,4457.85,27079989.4
2016-07-26 17:00:00,4388.433333333333,26193949.366666667
2016-07-26 18:00:00,4596.866666666667,27742074.75
2016-07-26 19:00:00,4863.3,32931712.933333334
2016-07-26 20:00:00,4567.233333333334,26368838.533333335
2016-07-26 21:00:00,4368.583333333333,23851101.066666666
2016-07-26 22:00:00,4327.916666666667,23870555.066666666
2016-07-26 23:00:00,4048.766666666667,22206982.266666666
2016-07-27 00:00:00,4706.583333333333,23224184.666666668
2016-07-27 01:00:00,5353.8,23222091.4
2016-07-27 02:00:00,5058.366666666667,22036023.066666666
2016-07-27 03:00:00,4899.25,21376976.216666665
2016-07-27 04:00:00,4638.933333333333,19745591.05
2016-07-27 05:00:00,4333.2,18162571.95
2016-07-27 06:00:00,4060.2,17251160.166666668
2016-07-27 07:00:00,3878.983333333333,16709591.2
2016-07-27 08:00:00,3849.6,17216028.4
2016-07-27 09:00:00,5683.233333333334,25974081.433333334
2016-07-27 10:00:00,7167.283333333334,34692252.233333334
2016-07-27 11:00:00,7068.5,33919460.96666667
2016-07-27 12:00:00,7428.533333333334,34301090.333333336
2016-07-27 13:00:00,7422.916666666667,32822355.9
2016-07-27 14:00:00,8360.816666666668,33969752.03333333
2016-07-27 15:00:00,8718.183333333332,34242894.85
2016-07-27 16:00:00,8971.516666666666,36979092.333333336
2016-07-27 17:00:00,9844.033333333333,42313943.266666666
2016-07-27 18:00:00,8798.483333333334,36470870.25
2016-07-27 19:00:00,7548.15,30547416.9
2016-07-27 20:00:00,6795.033333333334,27621437.1
2016-07-27 21:00:00,6160.7,27591640.566666666
2016-07-27 22:00:00,5973.733333333334,25526000.666666668
2016-07-27 23:00:00,5598.266666666666,23147436.333333332
2016-07-28 00:00:00,4896.133333333333,20756242.066666666
2016-07-28 01:00:00,4371.783333333334,19999160.233333334
2016-07-28 02:00:00,4342.0,22589525.866666667
2016-07-28 03:00:00,5618.483333333334,37144844.93333333
2016-07-28 04:00:00,5278.1,35329487.2
2016-07-28 05:00:00,5081.733333333334,34372525.0
2016-07-28 06:00:00,4979.916666666667,34439004.53333333
2016-07-28 07:00:00,4835.6,33435152.533333335
2016-07-28 08:00:00,4699.766666666666,32525209.066666666
2016-07-28 09:00:00,5330.883333333333,36675901.333333336
2016-07-28 10:00:00,7857.516666666666,48758560.93333333
2016-07-28 11:00:00,6888.316666666667,43388089.86666667
2016-07-28 12:00:00,6221.05,38895247.86666667
2016-07-28 13:00:00,5873.8,42810713.666666664
2016-07-28 14:00:00,5664.283333333334,46321600.6
2016-07-28 15:00:00,6149.15,44970220.4
2016-07-28 16:00:00,6347.883333333333,48885708.333333336
2016-07-28 17:00:00,5325.416666666667,32329844.0
2016-07-28 18:00:00,4653.233333333334,26589792.666666668
2016-07-28 19:00:00,4269.0,25847887.466666665
2016-07-28 20:00:00,3709.766666666667,20650715.466666665
2016-07-28 21:00:00,3406.766666666667,20084579.933333334
2016-07-28 22:00:00,3126.3,18091626.233333334
2016-07-28 23:00:00,2986.9333333333334,17733805.833333332
2016-07-29 00:00:00,3011.5666666666666,17153470.9
2016-07-29 01:00:00,2875.8333333333335,16740281.266666668
2016-07-29 02:00:00,2658.15,15150327.2
2016-07-29 03:00:00,2501.4,13873819.733333332
2016-07-29 04:00:00,2421.3166666666666,13246345.133333333
2016-07-29 05:00:00,2392.1833333333334,12817161.2
2016-07-29 06:00:00,2293.2,12119221.866666667
2016-07-29 07:00:00,2294.116666666667,12189902.4
2016-07-29 08:00:00,2280.616666666667,12297556.8
2016-07-29 09:00:00,2827.4166666666665,14815596.8
2016-07-29 10:00:00,2835.05,15752235.833333334
2016-07-29 11:00:00,2835.35,14925025.416666666
2016-07-29 12:00:00,3712.8333333333335,18232298.983333334
2016-07-29 13:00:00,4809.483333333334,22830312.55
2016-07-29 14:00:00,3587.483333333333,22526382.733333334
2016-07-29 15:00:00,3205.983333333333,16821366.633333333
2016-07-29 16:00:00,2900.266666666667,13650569.616666667
2016-07-29 17:00:00,2499.633333333333,12637924.466666667
2016-07-29 18:00:00,2364.25,13184475.95
2016-07-29 19:00:00,2267.25,13890328.8
2016-07-29 20:00:00,2145.0833333333335,10964615.733333332
2016-07-29 21:00:00,2269.15,11713031.2
2016-07-29 22:00:00,2143.45,13014985.866666667
2016-07-29 23:00:00,2135.2,10853884.266666668
2016-07-30 00:00:00,2080.2833333333333,10671562.4
2016-07-30 01:00:00,1985.8666666666666,9416591.45
2016-07-30 02:00:00,1931.9,8615376.683333334
2016-07-30 03:00:00,1774.8333333333333,8301130.716666667
2016-07-30 04:00:00,1695.3,8184584.133333334
2016-07-30 05:00:00,1616.65,7781699.333333333
2016-07-30 06:00:00,1595.9166666666667,7772580.533333333
2016-07-30 07:00:00,1596.9166666666667,7744487.8
2016-07-30 08:00:00,1599.25,7727332.0
2016-07-30 09:00:00,1574.5666666666666,7608701.066666666
2016-07-30 10:00:00,1584.3833333333334,7695093.416666667
2016-07-30 11:00:00,1740.95,10751607.316666666
2016-07-30 12:00:00,2011.7,10677290.933333334
2016-07-30 13:00:00,1765.7,9194046.4
2016-07-30 14:00:00,1689.7166666666667,10422545.733333332
2016-07-30 15:00:00,1601.75,8108031.166666667
2016-07-30 16:00:00,1749.3666666666666,8361457.383333334
2016-07-30 17:00:00,1930.35,8929900.0
2016-07-30 18:00:00,2541.25,10198936.0
2016-07-30 19:00:00,2366.1,9678929.5
2016-07-30 20:00:00,2178.0666666666666,8834380.3
2016-07-30 21:00:00,2441.0,9184307.066666666
2016-07-30 22:00:00,2051.7833333333333,8680769.5
2016-07-30 23:00:00,1984.05,8363193.333333333
2016-07-31 00:00:00,1898.2833333333333,8040836.683333334
2016-07-31 01:00:00,2088.116666666667,8432386.05
2016-07-31 02:00:00,1913.8333333333333,8088087.466666667
2016-07-31 03:00:00,2073.4,8367930.016666667
2016-07-31 04:00:00,2128.116666666667,8353639.733333333
2016-07-31 05:00:00,1882.6,7450168.266666667
2016-07-31 06:00:00,1781.7,7108089.333333333
2016-07-31 07:00:00,1671.55,6808644.466666667
2016-07-31 08:00:00,1621.1,6604954.4
2016-07-31 09:00:00,1750.5333333333333,6545140.666666667
2016-07-31 10:00:00,1711.7666666666667,6498414.416666667
2016-07-31 11:00:00,1663.9666666666667,6463431.233333333
2016-07-31 12:00:00,1811.8333333333333,6853062.4
2016-07-31 13:00:00,1864.7166666666667,7135991.333333333
2016-07-31 14:00:00,2334.0,8001475.183333334
2016-07-31 15:00:00,3862.0833333333335,11099118.516666668
2016-07-31 16:00:00,4579.65,14262759.916666666
2016-07-31 17:00:00,3227.1,9684792.866666667
2016-07-31 18:00:00,2904.233333333333,14554519.516666668
2016-07-31 19:00:00,2455.85,8457053.85
2016-07-31 20:00:00,2186.0666666666666,8238161.233333333
2016-07-31 21:00:00,2007.0,7585282.716666667
2016-07-31 22:00:00,1960.1666666666667,7916082.283333333
2016-07-31 23:00:00,1847.4833333333333,7549024.266666667
2016-08-01 00:00:00,2582.366666666667,10486675.916666666
2016-08-01 01:00:00,1902.2,8381191.433333334
2016-08-01 02:00:00,1798.5,8190090.75
2016-08-01 03:00:00,1765.35,8159840.483333333
2016-08-01 04:00:00,1667.5666666666666,7904262.816666666
2016-08-01 05:00:00,1553.6833333333334,7573353.783333333
2016-08-01 06:00:00,1459.3,7175053.2
2016-08-01 07:00:00,1442.3333333333333,7126757.966666667
2016-08-01 08:00:00,1383.7666666666667,6084515.6
2016-08-01 09:00:00,1482.4166666666667,7493103.1
2016-08-01 10:00:00,1592.2666666666667,12123980.8
2016-08-01 11:00:00,1649.3333333333333,10367645.0
2016-08-01 12:00:00,1764.9166666666667,10750052.966666667
2016-08-01 13:00:00,2545.75,11239632.55
2016-08-01 14:00:00,2060.05,15669541.033333333
2016-08-01 15:00:00,4783.316666666667,37895353.46666667
2016-08-01 16:00:00,10335.766666666666,91922059.36666666
2016-08-01 17:00:00,9067.183333333332,79320040.53333333
2016-08-01 18:00:00,7315.25,65156291.0
2016-08-01 19:00:00,6051.716666666666,52546246.9
2016-08-01 20:00:00,5719.033333333334,46660151.0
2016-08-01 21:00:00,5316.916666666667,42349348.13333333
2016-08-01 22:00:00,4660.2,38047631.2
2016-08-01 23:00:00,5220.1,38462705.85
2016-08-02 00:00:00,4544.583333333333,34643666.13333333
2016-08-02 01:00:00,3603.2166666666667,29917164.45
2016-08-02 02:00:00,3371.8,27410981.8
2016-08-02 03:00:00,3794.616666666667,28800384.2
2016-08-02 04:00:00,2463.2833333333333,20714543.433333334
2016-08-02 05:00:00,2270.9666666666667,18381434.133333333
2016-08-02 06:00:00,2068.8,16473185.133333333
2016-08-02 07:00:00,1866.55,14725467.916666666
2016-08-02 08:00:00,1783.2,13440109.6
2016-08-02 09:00:00,1739.5666666666666,13167461.7
2016-08-02 10:00:00,1907.5833333333333,13581346.933333334
2016-08-02 11:00:00,1976.05,14230246.333333334
2016-08-02 12:00:00,1970.6833333333334,13952920.533333333
2016-08-02 13:00:00,2297.0666666666666,16152454.6
2016-08-02 14:00:00,2341.1,14964380.6
2016-08-02 15:00:00,2179.9,14187761.066666666
2016-08-02 16:00:00,2555.8333333333335,17218342.2
2016-08-02 17:00:00,3507.3333333333335,25024365.666666668
2016-08-02 18:00:00,2739.3333333333335,21266795.6
2016-08-02 19:00:00,2204.1,17241294.933333334
2016-08-02 20:00:00,1711.8,12629834.666666666
2016-08-02 21:00:00,1984.3833333333334,13052630.666666666
2016-08-02 22:00:00,2181.75,13262371.733333332
2016-08-02 23:00:00,1890.2166666666667,12040720.533333333
2016-08-03 00:00:00,1681.2166666666667,11346527.766666668
2016-08-03 01:00:00,1575.3833333333334,11378188.533333333
2016-08-03 02:00:00,1491.1,10948362.4
2016-08-03 03:00:00,1417.6666666666667,10260025.333333334
2016-08-03 04:00:00,1091.4,8027405.333333333
2016-08-03 05:00:00,1051.5166666666667,7829813.066666666
2016-08-03 06:00:00,1019.1,7590547.733333333
2016-08-03 07:00:00,948.7833333333333,7356252.0
2016-08-03 08:00:00,942.05,7339981.066666666
2016-08-03 09:00:00,964.85,7332294.133333334
2016-08-03 10:00:00,1489.7333333333333,8189404.183333334
2016-08-03 11:00:00,1458.5833333333333,9987037.066666666
2016-08-03 12:00:00,2097.25,18013751.533333335
2016-08-03 13:00:00,2858.2,18967575.733333334
2016-08-03 14:00:00,2865.35,29595571.966666665
2016-08-03 15:00:00,2580.95,27505431.7
2016-08-03 16:00:00,3066.45,23395603.733333334
2016-08-03 17:00:00,2023.25,18836732.666666668
2016-08-03 18:00:00,2057.85,22914876.266666666
2016-08-03 19:00:00,1866.9,15456736.5
2016-08-03 20:00:00,1883.2166666666667,15327821.6
2016-08-03 21:00:00,2063.5833333333335,16847372.266666666
2016-08-03 22:00:00,1947.9833333333333,19450667.733333334
2016-08-03 23:00:00,1762.8833333333334,14073448.6
2016-08-04 00:00:00,1744.5666666666666,14732497.466666667
2016-08-04 01:00:00,3625.35,21275795.866666667
2016-08-04 02:00:00,3146.1833333333334,18991084.466666665
2016-08-04 03:00:00,2940.9,18239419.1
2016-08-04 04:00:00,2808.7166666666667,17253083.066666666
2016-08-04 05:00:00,2600.1,16325127.6
2016-08-04 06:00:00,2480.016666666667,15612876.283333333
2016-08-04 07:00:00,2260.35,14550130.566666666
2016-08-04 08:00:00,2088.5,13427143.733333332
2016-08-04 09:00:00,2466.483333333333,14819791.2
2016-08-04 10:00:00,2631.2,20723704.933333334
2016-08-04 11:00:00,2796.5666666666666,25622873.466666665
2016-08-04 12:00:00,3025.2833333333333,32276481.866666667
2016-08-04 13:00:00,2694.866666666667,28446804.266666666
2016-08-04 14:00:00,2370.366666666667,18034721.966666665
2016-08-04 15:00:00,2186.483333333333,16969975.066666666
2016-08-04 16:00:00,2645.7166666666667,19548881.866666667
2016-08-04 17:00:00,2400.1833333333334,19333962.233333334
2016-08-04 18:00:00,2018.9,16601177.066666666
2016-08-04 19:00:00,1890.9833333333333,16580485.0
2016-08-04 20:00:00,1794.8666666666666,16020741.866666667
2016-08-04 21:00:00,1712.7,15013613.6
2016-08-04 22:00:00,2024.1166666666666,15114863.2
2016-08-04 23:00:00,2281.9,15542398.666666666
2016-08-05 00:00:00,2211.4166666666665,14751869.466666667
2016-08-05 01:00:00,2148.1666666666665,14605496.8
2016-08-05 02:00:00,2057.45,14204253.866666667
2016-08-05 03:00:00,1922.5166666666667,13621954.0
2016-08-05 04:00:00,1833.7,13338901.733333332
2016-08-05 05:00:00,1769.0333333333333,13115752.266666668
2016-08-05 06:00:00,1652.95,12584512.066666666
2016-08-05 07:00:00,1366.5,10728637.733333332
2016-08-05 08:00:00,1321.2833333333333,10119078.266666668
2016-08-05 09:00:00,1550.8833333333334,20201266.933333334
2016-08-05 10:00:00,1382.6,11192652.4
2016-08-05 11:00:00,1795.8666666666666,16950214.533333335
2016-08-05 12:00:00,3426.7833333333333,22093008.266666666
2016-08-05 13:00:00,2754.55,21259584.666666668
2016-08-05 14:00:00,2694.733333333333,21659267.466666665
2016-08-05 15:00:00,2812.3333333333335,21446087.6
2016-08-05 16:00:00,4768.716666666666,27393172.8
2016-08-05 17:00:00,5141.116666666667,29440389.066666666
2016-08-05 18:00:00,4415.666666666667,26232629.733333334
2016-08-05 19:00:00,4096.25,25076375.466666665
2016-08-05 20:00:00,3819.2166666666667,23409264.0
2016-08-05 21:00:00,3599.5,21818879.2
2016-08-05 22:00:00,3397.0666666666666,20747497.866666667
2016-08-05 23:00:00,3227.516666666667,19834396.933333334
2016-08-06 00:00:00,3567.4666666666667,20816124.8
2016-08-06 01:00:00,4119.45,22218436.266666666
2016-08-06 02:00:00,4010.866666666667,21912907.733333334
2016-08-06 03:00:00,3816.6833333333334,20934121.066666666
2016-08-06 04:00:00,3624.7833333333333,20391185.733333334
2016-08-06 05:00:00,3594.5333333333333,20304820.533333335
2016-08-06 06:00:00,3570.05,20193147.466666665
2016-08-06 07:00:00,3453.733333333333,19850967.733333334
2016-08-06 08:00:00,2848.866666666667,18027212.4
2016-08-06 09:00:00,3288.6,19086862.666666668
2016-08-06 10:00:00,3420.116666666667,18751264.533333335
2016-08-06 11:00:00,3369.733333333333,18226665.066666666
2016-08-06 12:00:00,3222.516666666667,17796620.533333335
2016-08-06 13:00:00,3184.983333333333,17090477.333333332
2016-08-06 14:00:00,3186.4,16983558.8
2016-08-06 15:00:00,3097.233333333333,16725364.266666668
2016-08-06 16:00:00,2608.5,15486378.133333333
2016-08-06 17:00:00,2671.9166666666665,14097369.066666666
2016-08-06 18:00:00,2639.016666666667,13782985.466666667
2016-08-06 19:00:00,2533.25,13457644.266666668
2016-08-06 20:00:00,2483.1,13225650.133333333
2016-08-06 21:00:00,2471.366666666667,12922663.6
2016-08-06 22:00:00,2427.95,12602329.066666666
2016-08-06 23:00:00,2394.266666666667,12339508.266666668
2016-08-07 00:00:00,3033.6666666666665,13036542.933333334
2016-08-07 01:00:00,2953.6666666666665,12694260.266666668
2016-08-07 02:00:00,2982.8166666666666,12666748.266666668
2016-08-07 03:00:00,2872.8166666666666,12543931.733333332
2016-08-07 04:00:00,3187.733333333333,14512599.466666667
2016-08-07 05:00:00,3155.3,14219241.866666667
2016-08-07 06:00:00,3062.65,13830203.2
2016-08-07 07:00:00,2998.95,13065110.933333334
2016-08-07 08:00:00,3081.0833333333335,13109909.866666667
2016-08-07 09:00:00,2909.85,13067254.4
2016-08-07 10:00:00,3041.0833333333335,14367344.266666668
2016-08-07 11:00:00,3754.1833333333334,14790179.733333332
2016-08-07 12:00:00,2943.9666666666667,13689840.8
2016-08-07 13:00:00,2939.15,13307192.533333333
2016-08-07 14:00:00,2780.8,12593030.4
2016-08-07 15:00:00,2774.0,12260791.733333332
2016-08-07 16:00:00,2387.883333333333,9640461.333333334
2016-08-07 17:00:00,2519.616666666667,9604645.333333334
2016-08-07 18:00:00,2585.8166666666666,9870562.4
2016-08-07 19:00:00,2117.883333333333,8763425.066666666
2016-08-07 20:00:00,1950.4666666666667,8418691.733333332
2016-08-07 21:00:00,1914.0,8353138.666666667
2016-08-07 22:00:00,1878.5333333333333,8027016.0
2016-08-07 23:00:00,2104.3,9826784.0
2016-08-08 00:00:00,2656.133333333333,12904099.733333332
2016-08-08 01:00:00,2558.5833333333335,11886884.8
2016-08-08 02:00:00,2415.633333333333,10853028.266666668
2016-08-08 03:00:00,2273.9,9981976.533333333
2016-08-08 04:00:00,2254.2,9921484.266666668
2016-08-08 05:00:00,2242.4666666666667,9878392.666666666
2016-08-08 06:00:00,2223.866666666667,9785445.6
2016-08-08 07:00:00,2079.983333333333,9180053.066666666
2016-08-08 08:00:00,1673.4333333333334,7187970.666666667
2016-08-08 09:00:00,2307.65,15018232.133333333
2016-08-08 10:00:00,5039.683333333333,37261591.2
2016-08-08 11:00:00,4855.066666666667,34432792.0
2016-08-08 12:00:00,7742.066666666667,56113229.06666667
2016-08-08 13:00:00,9554.816666666668,36661641.2
2016-08-08 14:00:00,9282.383333333333,31376267.666666668
2016-08-08 15:00:00,13518.85,39255919.833333336
2016-08-08 16:00:00,8590.316666666668,28985932.0
2016-08-08 17:00:00,7504.7,25634875.866666667
2016-08-08 18:00:00,6982.783333333334,23035399.466666665
2016-08-08 19:00:00,7152.65,22453342.783333335
2016-08-08 20:00:00,5825.15,19695424.133333333
2016-08-08 21:00:00,5250.95,18576523.666666668
2016-08-08 22:00:00,4748.416666666667,17543048.533333335
2016-08-08 23:00:00,4251.066666666667,16776566.933333334
2016-08-09 00:00:00,3703.2166666666667,15864135.866666667
2016-08-09 01:00:00,3384.8,14650574.533333333
2016-08-09 02:00:00,2853.516666666667,12944726.666666666
2016-08-09 03:00:00,2124.0666666666666,10969469.866666667
2016-08-09 04:00:00,1855.2333333333333,10389300.8
2016-08-09 05:00:00,1830.05,10517155.066666666
2016-08-09 06:00:00,2163.9666666666667,11889062.8
2016-08-09 07:00:00,2143.7166666666667,11902010.133333333
2016-08-09 08:00:00,2132.4166666666665,12172162.666666666
2016-08-09 09:00:00,2100.5833333333335,11919431.466666667
2016-08-09 10:00:00,2478.8166666666666,13263743.5
2016-08-09 11:00:00,2792.25,15167202.133333333
2016-08-09 12:00:00,3311.05,16901284.4
2016-08-09 13:00:00,3781.8333333333335,30633221.733333334
2016-08-09 14:00:00,4234.383333333333,19064936.933333334
2016-08-09 15:00:00,8230.2,26238823.666666668
2016-08-09 16:00:00,4396.6,20351612.033333335
2016-08-09 17:00:00,3673.8333333333335,17798415.866666667
2016-08-09 18:00:00,4668.883333333333,18151440.033333335
2016-08-09 19:00:00,3407.4666666666667,16805715.333333332
2016-08-09 20:00:00,3190.0333333333333,15739000.666666666
2016-08-09 21:00:00,3279.7166666666667,15575713.466666667
2016-08-09 22:00:00,3239.3166666666666,15808372.333333334
2016-08-09 23:00:00,3273.866666666667,16296822.266666668
2016-08-10 00:00:00,3103.733333333333,15630526.0
2016-08-10 01:00:00,2796.45,14955991.2
2016-08-10 02:00:00,2706.133333333333,14438502.0
2016-08-10 03:00:00,2612.3166666666666,14227728.0
2016-08-10 04:00:00,2630.4166666666665,14520886.533333333
2016-08-10 05:00:00,2632.266666666667,14098456.533333333
2016-08-10 06:00:00,2590.35,13711760.266666668
2016-08-10 07:00:00,2334.4166666666665,12813704.8
2016-08-10 08:00:00,1993.3,11748134.4
2016-08-10 09:00:00,1998.9833333333333,12274997.2
2016-08-10 10:00:00,2855.4,34472742.8
2016-08-10 11:00:00,7000.333333333333,76590012.23333333
2016-08-10 12:00:00,7048.666666666667,76220533.0
2016-08-10 13:00:00,4720.75,61766807.733333334
2016-08-10 14:00:00,4210.9,45554630.86666667
2016-08-10 15:00:00,3937.383333333333,31753173.1
2016-08-10 16:00:00,3856.7,23435286.816666666
2016-08-10 17:00:00,3218.6666666666665,19518652.433333334
2016-08-10 18:00:00,2962.9,17828288.266666666
2016-08-10 19:00:00,3124.7166666666667,18814188.2
2016-08-10 20:00:00,3071.5333333333333,18697062.733333334
2016-08-10 21:00:00,2986.4333333333334,18357479.083333332
2016-08-10 22:00:00,2744.383333333333,16800191.033333335
2016-08-10 23:00:00,2789.516666666667,16160848.45
2016-08-11 00:00:00,2618.7833333333333,16111554.75
2016-08-11 01:00:00,2313.5666666666666,13683690.85
2016-08-11 02:00:00,2206.366666666667,12492713.266666668
2016-08-11 03:00:00,2190.8,12259103.8
2016-08-11 04:00:00,2144.266666666667,12047479.933333334
2016-08-11 05:00:00,2135.8166666666666,11739809.533333333
2016-08-11 06:00:00,2116.7833333333333,11502942.45
2016-08-11 07:00:00,2010.2833333333333,10941460.066666666
2016-08-11 08:00:00,1994.3333333333333,10849431.5
2016-08-11 09:00:00,2708.15,13433321.866666667
2016-08-11 10:00:00,3187.766666666667,14899276.683333334
2016-08-11 11:00:00,3522.983333333333,17394739.066666666
2016-08-11 12:00:00,4654.15,20557073.466666665
2016-08-11 13:00:00,4877.75,20765652.8
2016-08-11 14:00:00,4885.466666666666,20815536.266666666
2016-08-11 15:00:00,4531.716666666666,18967467.2
2016-08-11 16:00:00,4134.833333333333,16336617.733333332
2016-08-11 17:00:00,3933.3333333333335,15429029.533333333
2016-08-11 18:00:00,3577.65,14567240.266666668
2016-08-11 19:00:00,3567.133333333333,14508626.666666666
2016-08-11 20:00:00,3566.516666666667,14511373.733333332
2016-08-11 21:00:00,3535.7,14398549.066666666
2016-08-11 22:00:00,3790.733333333333,15194095.6
2016-08-11 23:00:00,3997.0833333333335,15486396.266666668
2016-08-12 00:00:00,3529.2833333333333,14431858.133333333
2016-08-12 01:00:00,3110.0833333333335,13463595.866666667
2016-08-12 02:00:00,2779.6833333333334,13558037.866666667
2016-08-12 03:00:00,2553.516666666667,12894344.8
2016-08-12 04:00:00,2374.9,11725371.066666666
2016-08-12 05:00:00,2317.6833333333334,11444724.266666668
2016-08-12 06:00:00,2232.016666666667,11162702.666666666
2016-08-12 07:00:00,2184.8166666666666,10967901.866666667
2016-08-12 08:00:00,1956.6833333333334,10061393.45
2016-08-12 09:00:00,1813.3666666666666,9546550.733333332
2016-08-12 10:00:00,1995.2166666666667,10050123.733333332
2016-08-12 11:00:00,2177.366666666667,10906970.133333333
2016-08-12 12:00:00,2350.85,11804164.7
2016-08-12 13:00:00,2759.75,13229822.583333334
2016-08-12 14:00:00,2964.983333333333,13860486.533333333
2016-08-12 15:00:00,3003.733333333333,12435081.866666667
2016-08-12 16:00:00,4242.583333333333,13309300.8
2016-08-12 17:00:00,4074.65,12265246.1
2016-08-12 18:00:00,3792.9333333333334,11357990.4
2016-08-12 19:00:00,3600.7,11436685.866666667
2016-08-12 20:00:00,3494.516666666667,11199883.6
2016-08-12 21:00:00,3382.6666666666665,10840206.133333333
2016-08-12 22:00:00,3547.25,11124229.2
2016-08-12 23:00:00,3461.0833333333335,10768325.333333334
2016-08-13 00:00:00,3554.733333333333,11144597.333333334
2016-08-13 01:00:00,3461.8333333333335,11209101.866666667
2016-08-13 02:00:00,3190.1,10612165.733333332
2016-08-13 03:00:00,2995.0,10008520.666666666
2016-08-13 04:00:00,2866.366666666667,9704324.933333334
2016-08-13 05:00:00,2776.85,9470278.666666666
2016-08-13 06:00:00,2607.9,9009317.6
2016-08-13 07:00:00,2238.0,7791449.066666666
2016-08-13 08:00:00,2642.633333333333,8105621.866666666
2016-08-13 09:00:00,2445.3,7885005.066666666
2016-08-13 10:00:00,2258.9666666666667,7853013.15
2016-08-13 11:00:00,3108.0833333333335,9571940.083333334
2016-08-13 12:00:00,3276.0,9925505.666666666
2016-08-13 13:00:00,3183.2833333333333,10593493.6
2016-08-13 14:00:00,3141.866666666667,10594045.6
2016-08-13 15:00:00,3089.9666666666667,10379233.9
2016-08-13 16:00:00,2968.983333333333,9993125.6
2016-08-13 17:00:00,2888.8,9826605.066666666
2016-08-13 18:00:00,2755.733333333333,9214168.0
2016-08-13 19:00:00,2618.116666666667,8905641.866666667
2016-08-13 20:00:00,2437.0833333333335,8474368.0
2016-08-13 21:00:00,2385.5,8508987.333333334
2016-08-13 22:00:00,2700.366666666667,8705968.0
2016-08-13 23:00:00,2061.2,8266973.6
2016-08-14 00:00:00,1879.55,7981158.0
2016-08-14 01:00:00,2134.2,8559199.333333334
2016-08-14 02:00:00,2010.0833333333333,8244326.4
2016-08-14 03:00:00,1923.9,8064336.533333333
2016-08-14 04:00:00,1901.8666666666666,8049166.933333334
2016-08-14 05:00:00,1883.3,7973230.933333334
2016-08-14 06:00:00,1676.0,7102149.066666666
2016-08-14 07:00:00,1322.5,6001825.333333333
2016-08-14 08:00:00,1378.9166666666667,6038176.533333333
2016-08-14 09:00:00,1857.2,6496880.8
2016-08-14 10:00:00,1746.9833333333333,7552469.6
2016-08-14 11:00:00,2080.65,7783532.533333333
2016-08-14 12:00:00,4135.883333333333,15603394.666666666
2016-08-14 13:00:00,3569.616666666667,12370234.133333333
2016-08-14 14:00:00,3540.5333333333333,12158660.0
2016-08-14 15:00:00,3630.7166666666667,12384440.533333333
2016-08-14 16:00:00,4454.866666666667,13341271.066666666
2016-08-14 17:00:00,3427.0833333333335,12956325.866666667
2016-08-14 18:00:00,3357.866666666667,12456003.066666666
2016-08-14 19:00:00,3309.8166666666666,11478733.6
2016-08-14 20:00:00,3228.6,10672009.333333334
2016-08-14 21:00:00,3102.883333333333,10248363.2
2016-08-14 22:00:00,3138.2,12360622.4
2016-08-14 23:00:00,2924.0333333333333,10716111.733333332
2016-08-15 00:00:00,2595.0,8754318.133333333
2016-08-15 01:00:00,2387.9166666666665,8137734.0
2016-08-15 02:00:00,2427.0833333333335,8041832.0
2016-08-15 03:00:00,2186.4666666666667,7494913.6
2016-08-15 04:00:00,1912.2166666666667,6898467.733333333
2016-08-15 05:00:00,1898.1,6856756.8
2016-08-15 06:00:00,1875.0666666666666,6747367.2
2016-08-15 07:00:00,1664.6166666666666,5143034.933333334
2016-08-15 08:00:00,1652.8,5098538.933333334
2016-08-15 09:00:00,3535.3333333333335,43944282.13333333
2016-08-15 10:00:00,4860.25,78382830.93333334
2016-08-15 11:00:00,4588.633333333333,76995404.13333334
2016-08-15 12:00:00,4260.15,70327604.26666667
2016-08-15 13:00:00,3869.5666666666666,54086388.4
2016-08-15 14:00:00,3025.4,35489653.233333334
2016-08-15 15:00:00,2646.4166666666665,23762167.016666666
2016-08-15 16:00:00,2375.35,17065380.166666668
2016-08-15 17:00:00,3462.1666666666665,15194445.0
2016-08-15 18:00:00,2871.5833333333335,16009818.266666668
2016-08-15 19:00:00,2556.2833333333333,12790129.333333334
2016-08-15 20:00:00,2280.5833333333335,10550780.8
2016-08-15 21:00:00,2402.766666666667,11682005.333333334
2016-08-15 22:00:00,2350.6,13205094.133333333
2016-08-15 23:00:00,2131.4333333333334,9677585.333333334
2016-08-16 00:00:00,2076.85,9080317.066666666
2016-08-16 01:00:00,2083.866666666667,9980974.933333334
2016-08-16 02:00:00,2047.6833333333334,9760246.133333333
2016-08-16 03:00:00,2103.016666666667,10307876.266666668
2016-08-16 04:00:00,2016.9166666666667,9297523.733333332
2016-08-16 05:00:00,1998.1333333333334,8849780.533333333
2016-08-16 06:00:00,1954.1666666666667,7953597.2
2016-08-16 07:00:00,1915.0166666666667,7537966.533333333
2016-08-16 08:00:00,1934.4166666666667,7513564.266666667
2016-08-16 09:00:00,2085.766666666667,10162191.733333332
2016-08-16 10:00:00,3509.3,56219826.4
2016-08-16 11:00:00,3511.35,57387661.333333336
2016-08-16 12:00:00,4114.833333333333,55962758.0
2016-08-16 13:00:00,3531.366666666667,46008089.43333333
2016-08-16 14:00:00,2635.45,28096530.066666666
2016-08-16 15:00:00,2244.9666666666667,18110532.0
2016-08-16 16:00:00,2514.883333333333,15750903.7
2016-08-16 17:00:00,2624.9333333333334,14665943.866666667
2016-08-16 18:00:00,2545.483333333333,13494212.133333333
2016-08-16 19:00:00,2828.05,14153533.9
2016-08-16 20:00:00,2992.133333333333,14815473.2
2016-08-16 21:00:00,2471.1666666666665,14201229.583333334
2016-08-16 22:00:00,3528.233333333333,14950662.266666668
2016-08-16 23:00:00,2997.5666666666666,14452443.466666667
2016-08-17 00:00:00,2534.9,15388448.166666666
2016-08-17 01:00:00,2634.9333333333334,17125285.333333332
2016-08-17 02:00:00,2782.0833333333335,17840850.133333333
2016-08-17 03:00:00,2735.8,18071584.0
2016-08-17 04:00:00,2659.733333333333,16635138.0
2016-08-17 05:00:00,2540.1833333333334,14985082.266666668
2016-08-17 06:00:00,2439.4166666666665,14213633.733333332
2016-08-17 07:00:00,2347.9666666666667,13521730.133333333
2016-08-17 08:00:00,2358.7,13428132.8
2016-08-17 09:00:00,2915.766666666667,13419201.966666667
2016-08-17 10:00:00,4172.283333333334,14556464.8
2016-08-17 11:00:00,2879.1,12948027.466666667
2016-08-17 12:00:00,2242.616666666667,11793469.583333334
2016-08-17 13:00:00,2332.766666666667,14550717.083333334
2016-08-17 14:00:00,2884.5333333333333,15983552.083333334
2016-08-17 15:00:00,2848.8166666666666,14270153.2
2016-08-17 16:00:00,2306.4666666666667,12436325.333333334
2016-08-17 17:00:00,2309.25,12796890.833333334
2016-08-17 18:00:00,3194.25,13921864.1
2016-08-17 19:00:00,2772.516666666667,13717187.6
2016-08-17 20:00:00,2295.4333333333334,13216769.666666666
2016-08-17 21:00:00,2440.2833333333333,13353041.966666667
2016-08-17 22:00:00,2138.0333333333333,11866825.3
2016-08-17 23:00:00,2764.75,12788200.85
2016-08-18 00:00:00,2934.0,13280113.8
2016-08-18 01:00:00,2803.866666666667,12459778.75
2016-08-18 02:00:00,2722.35,12075568.8
2016-08-18 03:00:00,2666.9666666666667,11760085.866666667
2016-08-18 04:00:00,2621.3166666666666,11922733.733333332
2016-08-18 05:00:00,2836.9166666666665,11822883.566666666
2016-08-18 06:00:00,2655.0833333333335,11261031.633333333
2016-08-18 07:00:00,2520.866666666667,10638670.0
2016-08-18 08:00:00,2094.2833333333333,9468317.266666668
2016-08-18 09:00:00,3114.1666666666665,10587750.916666666
2016-08-18 10:00:00,3651.233333333333,14081909.766666668
2016-08-18 11:00:00,2644.5666666666666,13454209.0
2016-08-18 12:00:00,3140.9666666666667,14344238.266666668
2016-08-18 13:00:00,2848.733333333333,14435362.533333333
2016-08-18 14:00:00,3111.4,15024765.466666667
2016-08-18 15:00:00,3142.2833333333333,14935154.933333334
2016-08-18 16:00:00,2806.733333333333,16355267.266666668
2016-08-18 17:00:00,2494.5833333333335,14066477.0
2016-08-18 18:00:00,2723.0833333333335,14718167.333333334
2016-08-18 19:00:00,3704.866666666667,15264523.666666666
2016-08-18 20:00:00,3267.0333333333333,15401204.333333334
2016-08-18 21:00:00,3120.3,15611051.066666666
2016-08-18 22:00:00,3101.15,14443981.6
2016-08-18 23:00:00,2925.3166666666666,13890136.266666668
2016-08-19 00:00:00,3858.5,13242254.666666666
2016-08-19 01:00:00,3695.116666666667,12232628.8
2016-08-19 02:00:00,3461.6,11342086.666666666
2016-08-19 03:00:00,3109.0833333333335,10913534.266666668
2016-08-19 04:00:00,2679.366666666667,10201036.8
2016-08-19 05:00:00,2236.3,9626615.466666667
2016-08-19 06:00:00,1920.0333333333333,9138476.75
2016-08-19 07:00:00,1757.1666666666667,8911358.4
2016-08-19 08:00:00,1855.0,8879236.266666668
2016-08-19 09:00:00,2458.7166666666667,10894157.6
2016-08-19 10:00:00,2409.8,11712619.433333334
2016-08-19 11:00:00,2537.85,13175036.0
2016-08-19 12:00:00,3196.3166666666666,28683618.666666668
2016-08-19 13:00:00,3794.5,25212779.816666666
2016-08-19 14:00:00,3764.2833333333333,19165945.533333335
2016-08-19 15:00:00,3823.383333333333,39763939.6
2016-08-19 16:00:00,3109.233333333333,21615987.2
2016-08-19 17:00:00,3530.1666666666665,14541942.0
2016-08-19 18:00:00,2956.1833333333334,15215490.0
2016-08-19 19:00:00,3003.0,16447594.266666668
2016-08-19 20:00:00,3842.4333333333334,17422364.583333332
2016-08-19 21:00:00,2945.8166666666666,15308498.8
2016-08-19 22:00:00,2721.483333333333,13300807.233333332
2016-08-19 23:00:00,2533.2166666666667,13419838.7
2016-08-20 00:00:00,2323.016666666667,12437870.316666666
2016-08-20 01:00:00,2048.366666666667,11237171.4
2016-08-20 02:00:00,1948.2166666666667,10722816.0
2016-08-20 03:00:00,1776.7166666666667,9685416.266666668
2016-08-20 04:00:00,1690.0333333333333,9044111.466666667
2016-08-20 05:00:00,1631.45,8819433.066666666
2016-08-20 06:00:00,1735.55,8770782.683333334
2016-08-20 07:00:00,1945.15,9613164.466666667
2016-08-20 08:00:00,1891.1833333333334,9351613.533333333
2016-08-20 09:00:00,3241.3333333333335,12054497.4
2016-08-20 10:00:00,3256.6,11798405.8
2016-08-20 11:00:00,2185.8,10372251.166666666
2016-08-20 12:00:00,1962.3833333333334,9620287.5
2016-08-20 13:00:00,2212.8166666666666,9688177.033333333
2016-08-20 14:00:00,2686.633333333333,10535447.416666666
2016-08-20 15:00:00,2851.1833333333334,11243182.216666667
2016-08-20 16:00:00,3546.866666666667,13500625.333333334
2016-08-20 17:00:00,3319.9166666666665,14125593.066666666
2016-08-20 18:00:00,2310.133333333333,11866683.6
2016-08-20 19:00:00,1964.1333333333334,10314049.466666667
2016-08-20 20:00:00,1809.4333333333334,9471180.533333333
2016-08-20 21:00:00,1731.5833333333333,9406865.733333332
2016-08-20 22:00:00,1592.1166666666666,8834507.333333334
2016-08-20 23:00:00,1446.4833333333333,7252061.2
2016-08-21 00:00:00,1351.0166666666667,6417841.6
2016-08-21 01:00:00,1245.65,5596115.2
2016-08-21 02:00:00,1184.5166666666667,5262056.533333333
2016-08-21 03:00:00,1192.0333333333333,5018436.266666667
2016-08-21 04:00:00,1118.2333333333333,4760782.933333334
2016-08-21 05:00:00,1026.6166666666666,4589272.533333333
2016-08-21 06:00:00,952.3833333333333,4396497.066666666
2016-08-21 07:00:00,945.2666666666667,4380257.066666666
2016-08-21 08:00:00,926.1833333333333,4350660.266666667
2016-08-21 09:00:00,1210.6166666666666,4956641.066666666
2016-08-21 10:00:00,1178.9333333333334,5140176.8
2016-08-21 11:00:00,1218.8333333333333,5168682.4
2016-08-21 12:00:00,2786.9166666666665,6692226.8
2016-08-21 13:00:00,1811.45,6033976.0
2016-08-21 14:00:00,1960.9333333333334,8910093.333333334
2016-08-21 15:00:00,3001.6666666666665,10066983.466666667
2016-08-21 16:00:00,3211.4333333333334,9796262.4
2016-08-21 17:00:00,2287.8166666666666,7046085.6
2016-08-21 18:00:00,2320.8,8609579.733333332
2016-08-21 19:00:00,2610.25,14606073.866666667
2016-08-21 20:00:00,2611.5,14810545.6
2016-08-21 21:00:00,2640.5,14454095.866666667
2016-08-21 22:00:00,2003.7,12426362.666666666
2016-08-21 23:00:00,1873.6833333333334,12328581.6
2016-08-22 00:00:00,1958.9333333333334,12545752.266666668
2016-08-22 01:00:00,1840.6333333333334,10157984.266666668
2016-08-22 02:00:00,1696.0,8545260.8
2016-08-22 03:00:00,1635.0833333333333,8168992.266666667
2016-08-22 04:00:00,1626.5166666666667,8104122.933333334
2016-08-22 05:00:00,1613.0666666666666,8042489.066666666
2016-08-22 06:00:00,1606.9333333333334,7867697.066666666
2016-08-22 07:00:00,1687.8166666666666,8552139.466666667
2016-08-22 08:00:00,1828.25,9328742.133333333
2016-08-22 09:00:00,3641.7,44444967.6
2016-08-22 10:00:00,4934.416666666667,49292194.0
2016-08-22 11:00:00,5084.916666666667,39008151.2
2016-08-22 12:00:00,5221.083333333333,30922231.366666667
2016-08-22 13:00:00,4770.85,23337874.933333334
2016-08-22 14:00:00,5053.298245614035,20634834.94736842
2016-08-22 15:00:00,5531.35,19510811.75
2016-08-22 16:00:00,6513.716666666666,23942780.883333333
2016-08-22 17:00:00,6221.883333333333,27200187.616666667
2016-08-22 18:00:00,7783.266666666666,70052894.73333333
2016-08-22 19:00:00,7639.8,69451869.45
2016-08-22 20:00:00,7188.066666666667,58792302.333333336
2016-08-22 21:00:00,6423.766666666666,37937460.266666666
2016-08-22 22:00:00,6547.616666666667,27104930.233333334
2016-08-22 23:00:00,4645.3,20016071.333333332
2016-08-23 00:00:00,4325.15,15984064.9
2016-08-23 01:00:00,4383.4,16200592.533333333
2016-08-23 02:00:00,3918.5666666666666,14645340.533333333
2016-08-23 03:00:00,3683.8166666666666,13388228.266666668
2016-08-23 04:00:00,3554.3333333333335,12997112.8
2016-08-23 05:00:00,3409.2833333333333,12311078.666666666
2016-08-23 06:00:00,3354.4166666666665,12117758.4
2016-08-23 07:00:00,3154.2166666666667,11521171.466666667
2016-08-23 08:00:00,2639.633333333333,10176830.4
2016-08-23 09:00:00,3759.016666666667,11508966.666666666
2016-08-23 10:00:00,3805.3166666666666,33561714.666666664
2016-08-23 11:00:00,5712.35,67021906.31666667
2016-08-23 12:00:00,5462.35,65428721.333333336
2016-08-23 13:00:00,4929.316666666667,62629568.8
2016-08-23 14:00:00,4952.0,67685636.26666667
2016-08-23 15:00:00,8589.233333333334,56439157.86666667
2016-08-23 16:00:00,12800.75,53018519.46666667
2016-08-23 17:00:00,12519.933333333332,45661429.46666667
2016-08-23 18:00:00,12429.65,33935290.666666664
2016-08-23 19:00:00,12014.816666666668,26993890.133333333
2016-08-23 20:00:00,11941.833333333334,26176540.4
2016-08-23 21:00:00,12269.883333333333,25006636.0
2016-08-23 22:00:00,11690.333333333334,20242448.8
2016-08-23 23:00:00,11564.066666666668,17903783.2
2016-08-24 00:00:00,11492.783333333333,17146135.466666665
2016-08-24 01:00:00,11456.1,15560913.733333332
2016-08-24 02:00:00,11960.683333333332,16644965.966666667
2016-08-24 03:00:00,12118.7,16787554.0
2016-08-24 04:00:00,11866.933333333332,15109640.933333334
2016-08-24 05:00:00,11886.916666666666,14797992.266666668
2016-08-24 06:00:00,12215.716666666667,15694698.666666666
2016-08-24 07:00:00,12477.783333333333,15414859.733333332
2016-08-24 08:00:00,11939.55,13311788.233333332
2016-08-24 09:00:00,11663.05,14854882.333333334
2016-08-24 10:00:00,12137.333333333334,19529804.95
2016-08-24 11:00:00,11807.55,28570961.233333334
2016-08-24 12:00:00,13137.516666666666,57284458.2
2016-08-24 13:00:00,12250.183333333332,51844979.06666667
2016-08-24 14:00:00,11750.916666666666,45552865.2
2016-08-24 15:00:00,12741.033333333333,40486940.766666666
2016-08-24 16:00:00,11311.75,31310066.766666666
2016-08-24 17:00:00,10337.266666666666,27004574.8
2016-08-24 18:00:00,10105.816666666668,27179223.6
2016-08-24 19:00:00,10454.5,29833094.0
2016-08-24 20:00:00,10057.983333333334,27019042.5
2016-08-24 21:00:00,9801.683333333332,23648521.066666666
2016-08-24 22:00:00,9782.966666666667,25235397.266666666
2016-08-24 23:00:00,9936.8,28566887.066666666
2016-08-25 00:00:00,10059.433333333332,26998657.466666665
2016-08-25 01:00:00,10234.266666666666,28946489.933333334
2016-08-25 02:00:00,10323.266666666666,32184661.866666667
2016-08-25 03:00:00,10382.7,35173832.8
2016-08-25 04:00:00,10179.833333333334,32594959.2
2016-08-25 05:00:00,9897.616666666667,27750911.333333332
2016-08-25 06:00:00,9278.816666666668,17517983.466666665
2016-08-25 07:00:00,8748.533333333333,14089280.8
2016-08-25 08:00:00,7997.983333333334,12460629.866666667
2016-08-25 09:00:00,7477.2,11460729.566666666
2016-08-25 10:00:00,8674.766666666666,14687620.933333334
2016-08-25 11:00:00,8954.883333333333,23772622.933333334
2016-08-25 12:00:00,7680.316666666667,11899474.5
2016-08-25 13:00:00,7147.25,12422522.8
2016-08-25 14:00:00,7668.833333333333,35384168.8
2016-08-25 15:00:00,8781.566666666668,70737622.26666667
2016-08-25 16:00:00,8223.583333333334,66362933.06666667
2016-08-25 17:00:00,7694.733333333334,56947059.1
2016-08-25 18:00:00,6926.483333333334,39382351.63333333
2016-08-25 19:00:00,7205.883333333333,39295146.4
2016-08-25 20:00:00,7104.433333333333,38983929.666666664
2016-08-25 21:00:00,7864.516666666666,41862248.266666666
2016-08-25 22:00:00,7829.5,44086060.93333333
2016-08-25 23:00:00,7895.433333333333,45782977.333333336
2016-08-26 00:00:00,8022.2,48001469.46666667
2016-08-26 01:00:00,8040.25,52323765.86666667
2016-08-26 02:00:00,8131.966666666666,59124566.4
2016-08-26 03:00:00,8116.133333333333,60750793.06666667
2016-08-26 04:00:00,8038.883333333333,65310941.333333336
2016-08-26 05:00:00,7689.6,63246493.333333336
2016-08-26 06:00:00,7327.85,59417171.46666667
2016-08-26 07:00:00,6917.583333333333,55114664.53333333
2016-08-26 08:00:00,6673.433333333333,51454548.0
2016-08-26 09:00:00,6359.383333333333,46938652.0
2016-08-26 10:00:00,7182.533333333334,45771874.666666664
2016-08-26 11:00:00,5941.983333333334,40307497.733333334
2016-08-26 12:00:00,6084.216666666666,37455092.4
2016-08-26 13:00:00,6149.233333333334,35000766.266666666
2016-08-26 14:00:00,5996.55,31807323.2
2016-08-26 15:00:00,5457.25,27223214.333333332
2016-08-26 16:00:00,6497.883333333333,23934977.1
2016-08-26 17:00:00,6669.783333333334,22824337.966666665
2016-08-26 18:00:00,8465.233333333334,27027630.866666667
2016-08-26 19:00:00,6690.4,23648615.733333334
2016-08-26 20:00:00,4242.833333333333,18882405.266666666
2016-08-26 21:00:00,3464.35,18101444.0
2016-08-26 22:00:00,4627.333333333333,19095787.983333334
2016-08-26 23:00:00,5319.666666666667,19079768.783333335
2016-08-27 00:00:00,3955.483333333333,18682923.6
2016-08-27 01:00:00,3674.35,18306014.766666666
2016-08-27 02:00:00,4256.366666666667,19756356.533333335
2016-08-27 03:00:00,3898.6833333333334,18089537.4
2016-08-27 04:00:00,3754.5666666666666,17660210.666666668
2016-08-27 05:00:00,3697.55,18116154.133333333
2016-08-27 06:00:00,3649.6833333333334,17979158.666666668
2016-08-27 07:00:00,3562.8333333333335,17504981.2
2016-08-27 08:00:00,3402.4166666666665,14972412.533333333
2016-08-27 09:00:00,3291.0333333333333,14084258.933333334
2016-08-27 10:00:00,3210.15,13641872.583333334
2016-08-27 11:00:00,4036.65,14386409.866666667
2016-08-27 12:00:00,2784.266666666667,12820514.933333334
2016-08-27 13:00:00,2551.8,12296217.233333332
2016-08-27 14:00:00,2938.3,12361010.4
2016-08-27 15:00:00,2797.4333333333334,14652310.8
2016-08-27 16:00:00,2856.6,18952342.266666666
2016-08-27 17:00:00,2893.483333333333,18564806.4
2016-08-27 18:00:00,2350.0833333333335,14884881.333333334
2016-08-27 19:00:00,2242.45,11393482.933333334
2016-08-27 20:00:00,2413.4166666666665,11990585.066666666
2016-08-27 21:00:00,2937.2166666666667,13190619.933333334
2016-08-27 22:00:00,2983.133333333333,11865125.783333333
2016-08-27 23:00:00,2940.9333333333334,12050091.6
2016-08-28 00:00:00,3160.8333333333335,13112527.6
2016-08-28 01:00:00,2712.65,11060288.0
2016-08-28 02:00:00,2466.25,8512211.2
2016-08-28 03:00:00,2238.9,8088879.333333333
2016-08-28 04:00:00,1808.3166666666666,6226786.8
2016-08-28 05:00:00,1779.1,6345679.066666666
2016-08-28 06:00:00,1755.9166666666667,6341687.466666667
2016-08-28 07:00:00,1348.1166666666666,5534642.4
2016-08-28 08:00:00,1188.0833333333333,5314757.066666666
2016-08-28 09:00:00,1168.2833333333333,4710737.2
2016-08-28 10:00:00,1256.0,4719544.533333333
2016-08-28 11:00:00,2002.9166666666667,6166273.6
2016-08-28 12:00:00,3298.983333333333,9191271.2
2016-08-28 13:00:00,3557.7833333333333,9485195.0
2016-08-28 14:00:00,3387.733333333333,7939333.4
2016-08-28 15:00:00,4767.566666666667,8990058.933333334
2016-08-28 16:00:00,4990.283333333334,8868060.266666668
2016-08-28 17:00:00,5154.366666666667,9342089.066666666
2016-08-28 18:00:00,3558.6833333333334,6526429.966666667
2016-08-28 19:00:00,3069.3166666666666,8182514.266666667
2016-08-28 20:00:00,3078.0666666666666,10518735.133333333
2016-08-28 21:00:00,3031.516666666667,11105666.133333333
2016-08-28 22:00:00,2999.9166666666665,9756261.6
2016-08-28 23:00:00,2960.133333333333,8217931.2
2016-08-29 00:00:00,2853.4333333333334,6965865.333333333
2016-08-29 01:00:00,2956.733333333333,8477063.5
2016-08-29 02:00:00,2835.3166666666666,10204450.133333333
2016-08-29 03:00:00,1863.0833333333333,8545669.066666666
2016-08-29 04:00:00,1509.4333333333334,5361882.666666667
2016-08-29 05:00:00,1356.3333333333333,4212180.8
2016-08-29 06:00:00,1246.7666666666667,3738445.3333333335
2016-08-29 07:00:00,2513.233333333333,4053690.1333333333
2016-08-29 08:00:00,2914.9333333333334,4273404.266666667
2016-08-29 09:00:00,3274.0833333333335,6233178.666666667
2016-08-29 10:00:00,3606.75,9795963.533333333
2016-08-29 11:00:00,5360.883333333333,12680789.2
2016-08-29 12:00:00,7392.55,15748261.916666666
2016-08-29 13:00:00,5567.483333333334,15449478.35
2016-08-29 14:00:00,5953.616666666667,15128147.7
2016-08-29 15:00:00,6522.9,15442623.483333332
2016-08-29 16:00:00,5888.483333333334,16134454.4
2016-08-29 17:00:00,6344.1,24131930.6
2016-08-29 18:00:00,6120.266666666666,25732308.033333335
2016-08-29 19:00:00,6262.233333333334,33240889.8
2016-08-29 20:00:00,6359.766666666666,36298522.833333336
2016-08-29 21:00:00,6400.833333333333,38552589.2
2016-08-29 22:00:00,6524.8,43029003.733333334
2016-08-29 23:00:00,6562.516666666666,46537633.46666667
2016-08-30 00:00:00,6764.633333333333,51405400.63333333
2016-08-30 01:00:00,6938.183333333333,56351916.53333333
2016-08-30 02:00:00,7109.3,60183019.46666667
2016-08-30 03:00:00,7126.9,61280722.266666666
2016-08-30 04:00:00,6788.35,59473014.6
2016-08-30 05:00:00,6603.6,57255546.93333333
2016-08-30 06:00:00,6346.333333333333,52769576.666666664
2016-08-30 07:00:00,6043.483333333334,47546162.13333333
2016-08-30 08:00:00,5736.433333333333,41871803.733333334
2016-08-30 09:00:00,5455.283333333334,36886681.3
2016-08-30 10:00:00,7297.266666666666,35190097.333333336
2016-08-30 11:00:00,6432.016666666666,30754894.733333334
2016-08-30 12:00:00,5165.616666666667,30448381.366666667
2016-08-30 13:00:00,5129.85,32395991.683333334
2016-08-30 14:00:00,12369.916666666666,47879778.8
2016-08-30 15:00:00,25308.383333333335,74849018.76666667
2016-08-30 16:00:00,26053.166666666668,72649643.83333333
2016-08-30 17:00:00,26106.316666666666,73003080.06666666
2016-08-30 18:00:00,26233.466666666667,75438776.8
2016-08-30 19:00:00,26214.383333333335,75061450.8
2016-08-30 20:00:00,26067.2,75286158.66666667
2016-08-30 21:00:00,26292.116666666665,76005146.0
2016-08-30 22:00:00,26310.733333333334,76982507.4
2016-08-30 23:00:00,26817.35,79017404.2
2016-08-31 00:00:00,26757.0,79796343.8
2016-08-31 01:00:00,25957.933333333334,77651894.73333333
2016-08-31 02:00:00,24802.183333333334,73598591.0
2016-08-31 03:00:00,24268.933333333334,71968547.83333333
2016-08-31 04:00:00,23972.516666666666,70274220.0
2016-08-31 05:00:00,23311.15,64606312.666666664
2016-08-31 06:00:00,22872.066666666666,60965754.93333333
2016-08-31 07:00:00,22319.966666666667,56488608.53333333
2016-08-31 08:00:00,24987.033333333333,56583884.233333334
2016-08-31 09:00:00,25352.85,56945465.2
2016-08-31 10:00:00,24725.583333333332,55710140.05
2016-08-31 11:00:00,23786.65,55057656.483333334
2016-08-31 12:00:00,23052.6,55856736.68333333
2016-08-31 13:00:00,22935.316666666666,59126364.03333333
2016-08-31 14:00:00,22181.266666666666,57724693.46666667
2016-08-31 15:00:00,21420.433333333334,53810087.333333336
2016-08-31 16:00:00,21625.016666666666,65389256.833333336
2016-08-31 17:00:00,22691.6,66169051.05
2016-08-31 18:00:00,22342.75,83417609.8
2016-08-31 19:00:00,22775.133333333335,102753506.36666666
2016-08-31 20:00:00,22788.066666666666,72078412.96666667
2016-08-31 21:00:00,21695.616666666665,64654623.93333333
2016-08-31 22:00:00,21883.866666666665,62199636.8
2016-08-31 23:00:00,23346.316666666666,63507238.15
2016-09-01 00:00:00,21146.2,62588057.93333333
2016-09-01 01:00:00,21025.983333333334,64722516.266666666
2016-09-01 02:00:00,21074.7,67127661.66666667
2016-09-01 03:00:00,21114.666666666668,69750000.8
2016-09-01 04:00:00,20987.466666666667,70031530.13333334
2016-09-01 05:00:00,20850.05,68830645.06666666
2016-09-01 06:00:00,20721.216666666667,66849502.4
2016-09-01 07:00:00,20602.4,65324179.46666667
2016-09-01 08:00:00,21757.516666666666,65300722.93333333
2016-09-01 09:00:00,21691.6,64296710.6
2016-09-01 10:00:00,20463.133333333335,60690314.93333333
2016-09-01 11:00:00,20194.266666666666,57745726.833333336
2016-09-01 12:00:00,21783.333333333332,56500084.266666666
2016-09-01 13:00:00,20343.516666666666,51388466.56666667
2016-09-01 14:00:00,20202.3,57119673.166666664
2016-09-01 15:00:00,19964.683333333334,52753210.416666664
2016-09-01 16:00:00,22040.483333333334,51790918.61666667
2016-09-01 17:00:00,20093.216666666667,49302379.35
2016-09-01 18:00:00,19875.216666666667,54770538.166666664
2016-09-01 19:00:00,25757.016666666666,345001641.26666665
2016-09-01 20:00:00,19283.566666666666,58553827.46666667
2016-09-01 21:00:00,20010.45,51513931.13333333
2016-09-01 22:00:00,18887.333333333332,46738966.53333333
2016-09-01 23:00:00,18709.1,44119286.53333333
2016-09-02 00:00:00,18682.766666666666,42845223.733333334
2016-09-02 01:00:00,18585.833333333332,41471530.666666664
2016-09-02 02:00:00,18381.966666666667,39876904.53333333
2016-09-02 03:00:00,18252.65,39045473.06666667
2016-09-02 04:00:00,18156.75,38828634.53333333
2016-09-02 05:00:00,18080.4,37848539.2
2016-09-02 06:00:00,17951.016666666666,37531321.333333336
2016-09-02 07:00:00,17882.716666666667,37421590.93333333
2016-09-02 08:00:00,17927.45,37827314.666666664
2016-09-02 09:00:00,17768.5,38056351.46666667
2016-09-02 10:00:00,18037.4,38995170.56666667
2016-09-02 11:00:00,18789.583333333332,43303229.733333334
2016-09-02 12:00:00,19013.133333333335,44345294.666666664
2016-09-02 13:00:00,18641.983333333334,40802682.4
2016-09-02 14:00:00,18683.383333333335,41420049.6
2016-09-02 15:00:00,18962.333333333332,43470810.81666667
2016-09-02 16:00:00,19442.433333333334,63832118.93333333
2016-09-02 17:00:00,18935.783333333333,44242681.333333336
2016-09-02 18:00:00,18688.25,43365924.266666666
2016-09-02 19:00:00,18448.333333333332,42223702.4
2016-09-02 20:00:00,19078.6,43574274.6
2016-09-02 21:00:00,18009.916666666668,40276437.53333333
2016-09-02 22:00:00,17406.616666666665,38103653.06666667
2016-09-02 23:00:00,17503.933333333334,38046061.46666667
2016-09-03 00:00:00,17498.916666666668,38098358.4
2016-09-03 01:00:00,17338.683333333334,37227837.86666667
2016-09-03 02:00:00,17245.466666666667,36360833.86666667
2016-09-03 03:00:00,17115.65,35824438.266666666
2016-09-03 04:00:00,16992.683333333334,35425492.93333333
2016-09-03 05:00:00,16659.833333333332,34648276.53333333
2016-09-03 06:00:00,16455.866666666665,33969645.46666667
2016-09-03 07:00:00,16215.066666666668,33346041.066666666
2016-09-03 08:00:00,15984.233333333334,32982408.133333333
2016-09-03 09:00:00,15861.783333333333,33133765.866666667
2016-09-03 10:00:00,15719.966666666667,33632979.06666667
2016-09-03 11:00:00,15559.733333333334,33387250.966666665
2016-09-03 12:00:00,15432.983333333334,33115921.6
2016-09-03 13:00:00,15252.966666666667,32500754.866666667
2016-09-03 14:00:00,14956.55,31578015.733333334
2016-09-03 15:00:00,14740.833333333334,31096710.133333333
2016-09-03 16:00:00,14666.983333333334,31355470.266666666
2016-09-03 17:00:00,14525.883333333333,30907755.533333335
2016-09-03 18:00:00,14587.8,30629716.933333334
2016-09-03 19:00:00,14293.55,30143007.566666666
2016-09-03 20:00:00,14439.333333333334,29841753.566666666
2016-09-03 21:00:00,14415.316666666668,29884743.733333334
2016-09-03 22:00:00,14013.116666666667,29211928.666666668
2016-09-03 23:00:00,13646.916666666666,27608113.2
2016-09-04 00:00:00,13291.4,26979843.333333332
2016-09-04 01:00:00,13349.433333333332,27582931.066666666
2016-09-04 02:00:00,13268.983333333334,28133862.016666666
2016-09-04 03:00:00,13076.433333333332,27911975.183333334
2016-09-04 04:00:00,13051.233333333334,27250776.666666668
2016-09-04 05:00:00,13225.533333333333,26976786.966666665
2016-09-04 06:00:00,12954.2,26312640.6
2016-09-04 07:00:00,12534.683333333332,25057736.183333334
2016-09-04 08:00:00,12221.983333333334,24233520.266666666
2016-09-04 09:00:00,11817.166666666666,23541746.666666668
2016-09-04 10:00:00,11933.85,23859270.933333334
2016-09-04 11:00:00,11869.933333333332,23487766.4
2016-09-04 12:00:00,13455.866666666667,24606036.166666668
2016-09-04 13:00:00,10916.95,21909159.4
2016-09-04 14:00:00,14078.95,25920570.833333332
2016-09-04 15:00:00,10691.65,21999464.166666668
2016-09-04 16:00:00,12957.316666666668,23290138.2
2016-09-04 17:00:00,11090.916666666666,22326638.4
2016-09-04 18:00:00,10234.116666666667,22349698.4
2016-09-04 19:00:00,11798.916666666666,24378196.533333335
2016-09-04 20:00:00,12097.366666666667,24384691.466666665
2016-09-04 21:00:00,10665.3,22622471.733333334
2016-09-04 22:00:00,10223.666666666666,21924585.066666666
2016-09-04 23:00:00,10120.466666666667,21425526.933333334
2016-09-05 00:00:00,9948.583333333334,21030388.533333335
2016-09-05 01:00:00,9906.666666666666,20875123.733333334
2016-09-05 02:00:00,9446.766666666666,20222328.533333335
2016-09-05 03:00:00,9325.45,20571342.133333333
2016-09-05 04:00:00,8990.15,20201498.133333333
2016-09-05 05:00:00,8850.9,19811642.933333334
2016-09-05 06:00:00,8483.7,18703987.733333334
2016-09-05 07:00:00,8312.866666666667,18039767.733333334
2016-09-05 08:00:00,8131.233333333334,17565465.333333332
2016-09-05 09:00:00,8006.766666666666,17623027.2
2016-09-05 10:00:00,7890.15,20081771.466666665
2016-09-05 11:00:00,8059.7,32704114.133333333
2016-09-05 12:00:00,7589.033333333334,16295826.666666666
2016-09-05 13:00:00,7781.283333333334,17015758.8
2016-09-05 14:00:00,10460.666666666666,30043356.533333335
2016-09-05 15:00:00,7452.4,15415589.066666666
2016-09-05 16:00:00,7389.383333333333,15312140.8
2016-09-05 17:00:00,7350.366666666667,15127536.0
2016-09-05 18:00:00,8041.266666666666,17355916.2
2016-09-05 19:00:00,11164.533333333333,21088695.566666666
2016-09-05 20:00:00,8857.95,18521030.966666665
2016-09-05 21:00:00,8559.016666666666,17961047.466666665
2016-09-05 22:00:00,8465.8,17899228.4
2016-09-05 23:00:00,8478.316666666668,18442356.8
2016-09-06 00:00:00,8264.1,17734323.2
2016-09-06 01:00:00,8009.433333333333,17134809.066666666
2016-09-06 02:00:00,7872.633333333333,16854051.733333334
2016-09-06 03:00:00,7790.966666666666,16690587.2
2016-09-06 04:00:00,7765.716666666666,17839881.733333334
2016-09-06 05:00:00,7832.633333333333,18815417.066666666
2016-09-06 06:00:00,7680.933333333333,18383019.866666667
2016-09-06 07:00:00,7469.583333333333,17763216.133333333
2016-09-06 08:00:00,7250.433333333333,16886060.133333333
2016-09-06 09:00:00,7399.016666666666,16764884.266666668
2016-09-06 10:00:00,7619.033333333334,17318830.133333333
2016-09-06 11:00:00,7700.9,20855799.866666667
2016-09-06 12:00:00,7179.616666666667,16465644.083333334
2016-09-06 13:00:00,9596.75,25987915.4
2016-09-06 14:00:00,10980.1,32928046.133333333
2016-09-06 15:00:00,9549.833333333334,30568681.75
2016-09-06 16:00:00,8718.216666666667,28295836.716666665
2016-09-06 17:00:00,8173.516666666666,28681658.233333334
2016-09-06 18:00:00,7912.85,26211882.483333334
2016-09-06 19:00:00,7749.2,25281084.0
2016-09-06 20:00:00,8201.983333333334,31378925.6
2016-09-06 21:00:00,7734.616666666667,30377983.333333332
2016-09-06 22:00:00,7291.6,25790882.066666666
2016-09-06 23:00:00,7200.416666666667,24329560.666666668
2016-09-07 00:00:00,7119.266666666666,23731304.633333333
2016-09-07 01:00:00,6963.383333333333,23257801.566666666
2016-09-07 02:00:00,6174.3,18864303.733333334
2016-09-07 03:00:00,5667.65,15607745.333333334
2016-09-07 04:00:00,5516.5,14373714.05
2016-09-07 05:00:00,5395.333333333333,13618898.666666666
2016-09-07 06:00:00,5301.35,13236572.8
2016-09-07 07:00:00,5098.3,13292153.333333334
2016-09-07 08:00:00,5008.9,13661747.466666667
2016-09-07 09:00:00,6190.633333333333,13362841.6
2016-09-07 10:00:00,5742.75,13961373.733333332
2016-09-07 11:00:00,5236.783333333334,15371264.533333333
2016-09-07 12:00:00,5301.583333333333,17125268.8
2016-09-07 13:00:00,5091.85,17571745.066666666
2016-09-07 14:00:00,5229.8,18343315.433333334
2016-09-07 15:00:00,6345.55,32106416.266666666
2016-09-07 16:00:00,4856.183333333333,21062179.066666666
2016-09-07 17:00:00,4735.7,21918635.2
2016-09-07 18:00:00,4536.316666666667,20748518.083333332
2016-09-07 19:00:00,4829.933333333333,23771545.866666667
2016-09-07 20:00:00,4977.666666666667,24338338.8
2016-09-07 21:00:00,4759.316666666667,23148143.733333334
2016-09-07 22:00:00,4444.5,20931218.4
2016-09-07 23:00:00,4391.483333333334,20316200.533333335
2016-09-08 00:00:00,5296.65,23699134.133333333
2016-09-08 01:00:00,5231.883333333333,23064351.033333335
2016-09-08 02:00:00,5005.383333333333,21753197.083333332
2016-09-08 03:00:00,4851.5,20999258.4
2016-09-08 04:00:00,4685.5,19574757.333333332
2016-09-08 05:00:00,4454.283333333334,18123745.866666667
2016-09-08 06:00:00,4193.7,17364853.333333332
2016-09-08 07:00:00,3835.366666666667,15149987.2
2016-09-08 08:00:00,3420.6,13758343.2
2016-09-08 09:00:00,4046.25,12892460.766666668
2016-09-08 10:00:00,5105.466666666666,13960775.183333334
2016-09-08 11:00:00,3603.3166666666666,12735454.15
2016-09-08 12:00:00,3985.1666666666665,16986029.066666666
2016-09-08 13:00:00,3856.766666666667,14130437.6
2016-09-08 14:00:00,3363.9166666666665,11146314.933333334
2016-09-08 15:00:00,3697.15,12831532.066666666
2016-09-08 16:00:00,4818.466666666666,18271595.416666668
2016-09-08 17:00:00,4212.616666666667,15451606.033333333
2016-09-08 18:00:00,5197.516666666666,14337016.683333334
2016-09-08 19:00:00,5578.1,13150243.0
2016-09-08 20:00:00,5469.483333333334,12349924.4
2016-09-08 21:00:00,5370.083333333333,11768594.0
2016-09-08 22:00:00,5520.133333333333,11775315.6
2016-09-08 23:00:00,5906.466666666666,11953290.316666666
2016-09-09 00:00:00,5652.383333333333,11121076.616666667
2016-09-09 01:00:00,5164.533333333334,10391700.0
2016-09-09 02:00:00,5041.266666666666,10304491.466666667
2016-09-09 03:00:00,4973.333333333333,10117909.6
2016-09-09 04:00:00,4756.0,9007474.533333333
2016-09-09 05:00:00,4588.866666666667,8707428.666666666
2016-09-09 06:00:00,4484.433333333333,8233323.733333333
2016-09-09 07:00:00,4386.666666666667,7739591.733333333
2016-09-09 08:00:00,4336.116666666667,7903739.733333333
2016-09-09 09:00:00,4499.5,8757193.6
2016-09-09 10:00:00,6349.833333333333,25797897.6
2016-09-09 11:00:00,14427.85,113181338.86666666
2016-09-09 12:00:00,8753.983333333334,57671230.4
2016-09-09 13:00:00,11696.8,41399935.86666667
2016-09-09 14:00:00,15891.283333333333,34824118.666666664
2016-09-09 15:00:00,15770.55,33838247.93333333
2016-09-09 16:00:00,16016.316666666668,32712381.983333334
2016-09-09 17:00:00,16765.0,32935785.2
2016-09-09 18:00:00,16624.0,30692964.8
2016-09-09 19:00:00,16205.35,28402887.466666665
2016-09-09 20:00:00,15789.433333333332,26080964.533333335
2016-09-09 21:00:00,15501.866666666667,24020516.633333333
2016-09-09 22:00:00,15019.866666666667,21554701.783333335
2016-09-09 23:00:00,14558.333333333334,18580177.6
2016-09-10 00:00:00,14461.533333333333,18204240.8
2016-09-10 01:00:00,14378.766666666666,17179797.733333334
2016-09-10 02:00:00,14258.766666666666,16003988.533333333
2016-09-10 03:00:00,14143.866666666667,15064772.266666668
2016-09-10 04:00:00,14054.783333333333,14006440.266666668
2016-09-10 05:00:00,13830.866666666667,13292082.4
2016-09-10 06:00:00,13570.75,13414180.666666666
2016-09-10 07:00:00,13630.1,13616147.466666667
2016-09-10 08:00:00,13467.566666666668,12808599.466666667
2016-09-10 09:00:00,13074.15,11619772.633333333
2016-09-10 10:00:00,12869.366666666667,10585240.933333334
2016-09-10 11:00:00,12735.9,10106432.533333333
2016-09-10 12:00:00,12766.883333333333,10015929.4
2016-09-10 13:00:00,12981.25,10917572.666666666
2016-09-10 14:00:00,13335.833333333334,13421771.733333332
2016-09-10 15:00:00,13861.9,20494390.4
2016-09-10 16:00:00,14399.833333333334,31592557.466666665
2016-09-10 17:00:00,14731.483333333334,40950634.13333333
2016-09-10 18:00:00,15199.8,39316772.53333333
2016-09-10 19:00:00,16009.533333333333,34933770.0
2016-09-10 20:00:00,16259.233333333334,32412111.733333334
2016-09-10 21:00:00,16062.05,29209614.0
2016-09-10 22:00:00,15801.1,25527931.733333334
2016-09-10 23:00:00,15865.383333333333,23753939.466666665
2016-09-11 00:00:00,15520.85,22935748.533333335
2016-09-11 01:00:00,15202.466666666667,22130466.4
2016-09-11 02:00:00,15064.55,21643294.4
2016-09-11 03:00:00,14914.233333333334,21363911.466666665
2016-09-11 04:00:00,14868.116666666667,21816894.4
2016-09-11 05:00:00,14763.8,20492475.2
2016-09-11 06:00:00,14525.65,19505225.866666667
2016-09-11 07:00:00,14284.75,17669849.6
2016-09-11 08:00:00,14074.383333333333,16051036.0
2016-09-11 09:00:00,13965.15,15163129.6
2016-09-11 10:00:00,13940.783333333333,14363423.866666667
2016-09-11 11:00:00,14124.266666666666,13719935.733333332
2016-09-11 12:00:00,14074.283333333333,13259962.933333334
2016-09-11 13:00:00,13888.35,12798401.6
2016-09-11 14:00:00,13678.95,12114325.066666666
2016-09-11 15:00:00,13594.733333333334,11690417.466666667
2016-09-11 16:00:00,13362.183333333332,13133200.266666668
2016-09-11 17:00:00,13129.05,13450100.8
2016-09-11 18:00:00,12954.35,13161782.4
2016-09-11 19:00:00,12726.483333333334,12548870.8
2016-09-11 20:00:00,12638.116666666667,12194767.983333332
2016-09-11 21:00:00,12582.933333333332,12092828.533333333
2016-09-11 22:00:00,13004.5,14423058.4
2016-09-11 23:00:00,14353.0,16879366.266666666
2016-09-12 00:00:00,14271.133333333333,16289354.933333334
2016-09-12 01:00:00,14060.266666666666,16031956.533333333
2016-09-12 02:00:00,14242.733333333334,15830794.133333333
2016-09-12 03:00:00,13816.366666666667,14547676.4
2016-09-12 04:00:00,13484.766666666666,13324012.0
2016-09-12 05:00:00,13071.816666666668,12572070.666666666
2016-09-12 06:00:00,12676.683333333332,12393486.4
2016-09-12 07:00:00,12284.966666666667,12380840.8
2016-09-12 08:00:00,12008.483333333334,11844052.266666668
2016-09-12 09:00:00,11757.333333333334,11523580.266666668
2016-09-12 10:00:00,11578.766666666666,12095267.466666667
2016-09-12 11:00:00,11523.0,12414080.8
2016-09-12 12:00:00,11492.8,12673669.6
2016-09-12 13:00:00,11316.25,13365140.266666668
2016-09-12 14:00:00,11517.633333333333,19013649.6
2016-09-12 15:00:00,12705.016666666666,26677272.8
2016-09-12 16:00:00,12948.2,29535587.9
2016-09-12 17:00:00,12550.633333333333,33137779.166666668
2016-09-12 18:00:00,12664.7,41324555.2
2016-09-12 19:00:00,12789.133333333333,46718517.03333333
2016-09-12 20:00:00,12693.05,47728826.666666664
2016-09-12 21:00:00,13839.366666666667,59828214.93333333
2016-09-12 22:00:00,13364.816666666668,54411413.2
2016-09-12 23:00:00,12643.266666666666,47056788.93333333
2016-09-13 00:00:00,11761.416666666666,37273805.733333334
2016-09-13 01:00:00,11374.7,32909953.866666667
2016-09-13 02:00:00,10995.766666666666,28793308.8
2016-09-13 03:00:00,10713.016666666666,25065975.2
2016-09-13 04:00:00,10458.75,21858986.133333333
2016-09-13 05:00:00,10231.1,19403189.066666666
2016-09-13 06:00:00,10014.883333333333,17842880.533333335
2016-09-13 07:00:00,9965.6,16327335.733333332
2016-09-13 08:00:00,9770.55,14825960.8
2016-09-13 09:00:00,9810.483333333334,14874308.933333334
2016-09-13 10:00:00,9972.35,14835111.033333333
2016-09-13 11:00:00,10503.25,15369391.766666668
2016-09-13 12:00:00,10432.833333333334,15176685.333333334
2016-09-13 13:00:00,11049.416666666666,17329286.9
2016-09-13 14:00:00,11298.466666666667,17833852.533333335
2016-09-13 15:00:00,11419.75,18649149.3
2016-09-13 16:00:00,11554.5,19182285.3
2016-09-13 17:00:00,13193.633333333333,19745228.5
2016-09-13 18:00:00,10748.616666666667,18790309.9
2016-09-13 19:00:00,10276.766666666666,17975321.866666667
2016-09-13 20:00:00,10273.516666666666,17511142.933333334
2016-09-13 21:00:00,10127.1,17485861.166666668
2016-09-13 22:00:00,9917.716666666667,16654779.433333334
2016-09-13 23:00:00,9735.233333333334,15267623.4
2016-09-14 00:00:00,9564.033333333333,14519128.566666666
2016-09-14 01:00:00,9537.05,14037863.466666667
2016-09-14 02:00:00,9605.183333333332,14088041.333333334
2016-09-14 03:00:00,9507.516666666666,13214740.0
2016-09-14 04:00:00,8828.7,11000591.466666667
2016-09-14 05:00:00,8536.466666666667,10516274.4
2016-09-14 06:00:00,8424.0,9670211.2
2016-09-14 07:00:00,8360.55,9246509.066666666
2016-09-14 08:00:00,8361.533333333333,9075699.733333332
2016-09-14 09:00:00,8277.3,8962452.266666668
2016-09-14 10:00:00,8689.65,11580561.066666666
2016-09-14 11:00:00,10692.066666666668,13587772.266666668
2016-09-14 12:00:00,9382.483333333334,12165482.933333334
2016-09-14 13:00:00,8865.183333333332,12369868.266666668
2016-09-14 14:00:00,8935.216666666667,15403300.533333333
2016-09-14 15:00:00,9306.766666666666,16505042.4
2016-09-14 16:00:00,9329.033333333333,19780740.6
2016-09-14 17:00:00,9091.066666666668,19377132.0
2016-09-14 18:00:00,9115.1,19239567.783333335
2016-09-14 19:00:00,9217.016666666666,20425186.616666667
2016-09-14 20:00:00,9313.433333333332,24086560.066666666
2016-09-14 21:00:00,9424.183333333332,26771666.933333334
2016-09-14 22:00:00,9536.883333333333,28178100.333333332
2016-09-14 23:00:00,9868.383333333333,32151134.133333333
2016-09-15 00:00:00,10003.616666666667,35972532.666666664
2016-09-15 01:00:00,10137.133333333333,40953216.666666664
2016-09-15 02:00:00,9926.783333333333,35694074.666666664
2016-09-15 03:00:00,9808.016666666666,35031902.666666664
2016-09-15 04:00:00,9634.4,34319052.53333333
2016-09-15 05:00:00,9555.1,33500480.533333335
2016-09-15 06:00:00,9211.716666666667,31343851.2
2016-09-15 07:00:00,8841.95,29879359.2
2016-09-15 08:00:00,8777.2,29570326.8
2016-09-15 09:00:00,8788.483333333334,29278122.4
2016-09-15 10:00:00,8958.766666666666,30000060.8
2016-09-15 11:00:00,9939.983333333334,32613560.133333333
2016-09-15 12:00:00,10492.7,33286282.266666666
2016-09-15 13:00:00,9822.766666666666,32778426.666666668
2016-09-15 14:00:00,9408.416666666666,31425215.6
2016-09-15 15:00:00,9586.45,33722773.86666667
2016-09-15 16:00:00,9391.683333333332,33047367.766666666
2016-09-15 17:00:00,9518.2,36398857.666666664
2016-09-15 18:00:00,9973.8,48674278.36666667
2016-09-15 19:00:00,10345.85,58715554.4
2016-09-15 20:00:00,10518.266666666666,58964924.8
2016-09-15 21:00:00,10981.716666666667,60484174.666666664
2016-09-15 22:00:00,10993.016666666666,60490359.733333334
2016-09-15 23:00:00,10934.15,59220529.333333336
2016-09-16 00:00:00,10870.3,57538691.733333334
2016-09-16 01:00:00,10573.0,53460626.2
2016-09-16 02:00:00,10204.866666666667,50158506.666666664
2016-09-16 03:00:00,9894.783333333333,46566955.733333334
2016-09-16 04:00:00,9552.45,40835028.0
2016-09-16 05:00:00,8881.333333333334,35826472.266666666
2016-09-16 06:00:00,8412.366666666667,31434627.466666665
2016-09-16 07:00:00,8167.45,27308071.733333334
2016-09-16 08:00:00,7947.516666666666,23708185.6
2016-09-16 09:00:00,7897.8,22043043.933333334
2016-09-16 10:00:00,8387.016666666666,22486022.133333333
2016-09-16 11:00:00,8394.25,20652635.533333335
2016-09-16 12:00:00,8445.983333333334,21563286.733333334
2016-09-16 13:00:00,8391.166666666666,21362577.166666668
2016-09-16 14:00:00,8284.9,20705737.3
2016-09-16 15:00:00,8248.316666666668,20298668.633333333
2016-09-16 16:00:00,8226.466666666667,19482350.133333333
2016-09-16 17:00:00,8129.2,18643029.283333335
2016-09-16 18:00:00,8022.9,17596600.55
2016-09-16 19:00:00,7962.616666666667,16864066.666666668
2016-09-16 20:00:00,7865.233333333334,15056252.8
2016-09-16 21:00:00,7784.9,13882924.8
2016-09-16 22:00:00,7714.3,13182513.066666666
2016-09-16 23:00:00,7649.316666666667,12741341.333333334
2016-09-17 00:00:00,7648.283333333334,12264117.333333334
2016-09-17 01:00:00,7639.833333333333,12275674.666666666
2016-09-17 02:00:00,7572.55,11626438.133333333
2016-09-17 03:00:00,6929.683333333333,9046896.266666668
2016-09-17 04:00:00,6841.183333333333,8757039.466666667
2016-09-17 05:00:00,6796.6,8631682.666666666
2016-09-17 06:00:00,6845.983333333334,8436127.466666667
2016-09-17 07:00:00,6823.25,8313880.0
2016-09-17 08:00:00,6798.783333333334,8135806.133333334
2016-09-17 09:00:00,7336.983333333334,9221402.533333333
2016-09-17 10:00:00,8123.616666666667,11351833.733333332
2016-09-17 11:00:00,7182.0,10106767.066666666
2016-09-17 12:00:00,7072.283333333334,9882495.733333332
2016-09-17 13:00:00,7031.9,9725185.866666667
2016-09-17 14:00:00,7069.833333333333,9965877.6
2016-09-17 15:00:00,7070.583333333333,10028081.183333334
2016-09-17 16:00:00,7092.5,10049936.033333333
2016-09-17 17:00:00,7323.8,10385561.3
2016-09-17 18:00:00,6966.733333333334,9014750.133333333
2016-09-17 19:00:00,6517.166666666667,7375814.933333334
2016-09-17 20:00:00,6534.766666666666,7596794.0
2016-09-17 21:00:00,6744.266666666666,8339294.283333333
2016-09-17 22:00:00,6441.466666666666,7439604.266666667
2016-09-17 23:00:00,6373.033333333334,7211652.8
2016-09-18 00:00:00,6361.316666666667,7196870.4
2016-09-18 01:00:00,6338.95,7159904.0
2016-09-18 02:00:00,6312.0,7141075.2
2016-09-18 03:00:00,6271.8,7084861.866666666
2016-09-18 04:00:00,6253.933333333333,7054824.533333333
2016-09-18 05:00:00,6219.666666666667,7040334.933333334
2016-09-18 06:00:00,6169.883333333333,6985465.6
2016-09-18 07:00:00,6142.116666666667,7220285.966666667
2016-09-18 08:00:00,6032.616666666667,7685284.966666667
2016-09-18 09:00:00,5993.566666666667,6990054.8
2016-09-18 10:00:00,6660.45,6755487.066666666
2016-09-18 11:00:00,7648.216666666666,6760673.116666666
2016-09-18 12:00:00,7408.25,8060972.566666666
2016-09-18 13:00:00,7405.416666666667,8250451.95
2016-09-18 14:00:00,5932.866666666667,7048317.733333333
2016-09-18 15:00:00,5855.666666666667,6640877.066666666
2016-09-18 16:00:00,5831.333333333333,6581838.933333334
2016-09-18 17:00:00,5824.083333333333,6594771.733333333
2016-09-18 18:00:00,6000.283333333334,8038555.2
2016-09-18 19:00:00,6036.216666666666,12720055.466666667
2016-09-18 20:00:00,6253.233333333334,14678382.933333334
2016-09-18 21:00:00,7036.833333333333,13223896.633333333
2016-09-18 22:00:00,6469.233333333334,12913878.616666667
2016-09-18 23:00:00,6059.533333333334,12542506.2
2016-09-19 00:00:00,6260.966666666666,12029855.4
2016-09-19 01:00:00,6352.116666666667,12320544.616666667
2016-09-19 02:00:00,6291.85,11987509.866666667
2016-09-19 03:00:00,6603.216666666666,11522966.733333332
2016-09-19 04:00:00,6325.916666666667,10825147.033333333
2016-09-19 05:00:00,6030.2,10470771.25
2016-09-19 06:00:00,5970.366666666667,10323565.866666667
2016-09-19 07:00:00,5897.1,11005522.666666666
2016-09-19 08:00:00,5359.416666666667,10232755.2
2016-09-19 09:00:00,5775.733333333334,13658011.733333332
2016-09-19 10:00:00,5866.366666666667,14181797.533333333
2016-09-19 11:00:00,5916.833333333333,18890074.933333334
2016-09-19 12:00:00,6421.65,22163181.333333332
2016-09-19 13:00:00,6927.566666666667,26719595.866666667
2016-09-19 14:00:00,7376.116666666667,39278658.233333334
2016-09-19 15:00:00,7075.35,33404377.733333334
2016-09-19 16:00:00,9049.033333333333,33823738.7
2016-09-19 17:00:00,7664.4,30234146.333333332
2016-09-19 18:00:00,7111.333333333333,27732118.7
2016-09-19 19:00:00,7114.15,26589699.6
2016-09-19 20:00:00,6726.183333333333,25020871.333333332
2016-09-19 21:00:00,6473.083333333333,23848002.866666667
2016-09-19 22:00:00,6465.216666666666,23058453.266666666
2016-09-19 23:00:00,6263.05,21898121.8
2016-09-20 00:00:00,6147.116666666667,20839415.6
2016-09-20 01:00:00,5990.633333333333,19189854.633333333
2016-09-20 02:00:00,5837.583333333333,17576438.933333334
2016-09-20 03:00:00,5745.3,16357926.933333334
2016-09-20 04:00:00,5896.866666666667,16369785.333333334
2016-09-20 05:00:00,6602.216666666666,18163750.833333332
2016-09-20 06:00:00,6761.6,18116362.4
2016-09-20 07:00:00,6710.7,17828970.266666666
2016-09-20 08:00:00,6606.933333333333,17390816.533333335
2016-09-20 09:00:00,6432.883333333333,17183574.633333333
2016-09-20 10:00:00,6282.433333333333,16902390.166666668
2016-09-20 11:00:00,5946.216666666666,15851217.133333333
2016-09-20 12:00:00,5701.483333333334,17682177.216666665
2016-09-20 13:00:00,5709.833333333333,15605835.733333332
2016-09-20 14:00:00,5518.166666666667,15697812.533333333
2016-09-20 15:00:00,5473.083333333333,16933698.383333333
2016-09-20 16:00:00,5889.233333333334,22014339.25
2016-09-20 17:00:00,6105.266666666666,22961585.966666665
2016-09-20 18:00:00,6090.766666666666,21273240.2
2016-09-20 19:00:00,5997.366666666667,19289130.866666667
2016-09-20 20:00:00,5817.466666666666,16852395.766666666
2016-09-20 21:00:00,5795.85,19861647.733333334
2016-09-20 22:00:00,13910.533333333333,101572673.63333334
2016-09-20 23:00:00,13109.033333333333,93323609.46666667
2016-09-21 00:00:00,11213.133333333333,73163121.43333334
2016-09-21 01:00:00,9547.983333333334,55584985.63333333
2016-09-21 02:00:00,8035.166666666667,40707058.8
2016-09-21 03:00:00,7143.916666666667,31466465.75
2016-09-21 04:00:00,6512.5,24561175.166666668
2016-09-21 05:00:00,6001.166666666667,19952196.533333335
2016-09-21 06:00:00,5574.9,16686530.583333334
2016-09-21 07:00:00,4860.266666666666,14623513.533333333
2016-09-21 08:00:00,4616.3,12306548.466666667
2016-09-21 09:00:00,4491.75,13655398.333333334
2016-09-21 10:00:00,4424.816666666667,12646140.0
2016-09-21 11:00:00,4491.683333333333,11945292.4
2016-09-21 12:00:00,4436.683333333333,11248610.633333333
2016-09-21 13:00:00,4564.25,12283183.616666667
2016-09-21 14:00:00,5742.0,17158722.4
2016-09-21 15:00:00,9544.683333333332,25687861.333333332
2016-09-21 16:00:00,12783.016666666666,31377990.983333334
2016-09-21 17:00:00,13549.883333333333,31874002.383333333
2016-09-21 18:00:00,13280.916666666666,30673121.2
2016-09-21 19:00:00,12811.166666666666,34287632.8
2016-09-21 20:00:00,12226.85,30404136.933333334
2016-09-21 21:00:00,11232.616666666667,26684066.133333333
2016-09-21 22:00:00,10718.783333333333,26019870.066666666
2016-09-21 23:00:00,10211.583333333334,24012615.866666667
2016-09-22 00:00:00,9003.35,21399299.533333335
2016-09-22 01:00:00,7592.15,18240813.466666665
2016-09-22 02:00:00,5818.45,14201267.133333333
2016-09-22 03:00:00,4203.05,10554920.8
2016-09-22 04:00:00,3572.233333333333,9033273.2
2016-09-22 05:00:00,3337.1833333333334,8430900.8
2016-09-22 06:00:00,3193.45,8158832.316666666
2016-09-22 07:00:00,3173.6833333333334,7759712.383333334
2016-09-22 08:00:00,3110.883333333333,7933561.033333333
2016-09-22 09:00:00,3093.25,8202361.533333333
2016-09-22 10:00:00,3227.65,10060330.683333334
2016-09-22 11:00:00,3789.7166666666667,9836683.9
2016-09-22 12:00:00,3679.733333333333,10440358.1
2016-09-22 13:00:00,3462.2833333333333,9143836.166666666
2016-09-22 14:00:00,3358.4666666666667,8509606.433333334
2016-09-22 15:00:00,8445.716666666667,137685100.66666666
2016-09-22 16:00:00,4280.416666666667,30831172.733333334
2016-09-22 17:00:00,3531.016666666667,8337067.3
2016-09-22 18:00:00,4542.516666666666,7948155.4
2016-09-22 19:00:00,3989.366666666667,6910595.466666667
2016-09-22 20:00:00,2958.0666666666666,6378130.4
2016-09-22 21:00:00,3461.633333333333,23303634.633333333
2016-09-22 22:00:00,2739.266666666667,6584459.5
2016-09-22 23:00:00,2699.95,7571070.9
2016-09-23 00:00:00,2615.7166666666667,6854813.6
2016-09-23 01:00:00,2907.35,9778429.866666667
2016-09-23 02:00:00,3041.366666666667,10560749.283333333
2016-09-23 03:00:00,2421.616666666667,5300263.333333333
2016-09-23 04:00:00,2309.383333333333,4297777.733333333
2016-09-23 05:00:00,2276.6,3940217.066666667
2016-09-23 06:00:00,2259.2833333333333,3779259.25
2016-09-23 07:00:00,2436.516666666667,5433578.133333334
2016-09-23 08:00:00,3229.983333333333,24692047.0
2016-09-23 09:00:00,2370.766666666667,5399928.8
2016-09-23 10:00:00,2375.7,6320468.75
2016-09-23 11:00:00,2362.266666666667,7157992.533333333
2016-09-23 12:00:00,2381.233333333333,7744717.983333333
2016-09-23 13:00:00,2372.383333333333,5529530.266666667
2016-09-23 14:00:00,2733.5666666666666,4939801.833333333
2016-09-23 15:00:00,2666.6666666666665,5329028.866666666
2016-09-23 16:00:00,3213.5,10584281.933333334
2016-09-23 17:00:00,2754.6666666666665,8467377.933333334
2016-09-23 18:00:00,2562.9,8528269.6
2016-09-23 19:00:00,2408.366666666667,6924424.033333333
2016-09-23 20:00:00,2368.2,6973863.333333333
2016-09-23 21:00:00,2260.8,6115551.3
2016-09-23 22:00:00,2244.766666666667,5435372.0
2016-09-23 23:00:00,2141.8166666666666,4544691.533333333
2016-09-24 00:00:00,2064.8166666666666,3829214.7333333334
2016-09-24 01:00:00,2010.0666666666666,3517749.1333333333
2016-09-24 02:00:00,3376.7833333333333,2881972.8
2016-09-24 03:00:00,2220.25,2716231.283333333
2016-09-24 04:00:00,1779.1833333333334,2561866.9166666665
2016-09-24 05:00:00,1731.0,2492502.4
2016-09-24 06:00:00,1746.3833333333334,2569630.933333333
2016-09-24 07:00:00,2286.5333333333333,3917018.6666666665
2016-09-24 08:00:00,2295.2833333333333,4123094.6666666665
2016-09-24 09:00:00,2482.95,4306977.8
2016-09-24 10:00:00,2437.2833333333333,4439233.333333333
2016-09-24 11:00:00,2514.1,5949528.8
2016-09-24 12:00:00,3890.55,46303292.13333333
2016-09-24 13:00:00,4115.483333333334,45798884.516666666
2016-09-24 14:00:00,4513.416666666667,46021015.93333333
2016-09-24 15:00:00,3492.866666666667,45686492.766666666
2016-09-24 16:00:00,3321.45,45247674.81666667
2016-09-24 17:00:00,3481.133333333333,45057823.15
2016-09-24 18:00:00,3706.25,44337013.6
2016-09-24 19:00:00,3984.6,43361695.53333333
2016-09-24 20:00:00,4269.15,42587744.733333334
2016-09-24 21:00:00,4359.55,41681883.13333333
2016-09-24 22:00:00,4242.55,40338124.13333333
2016-09-24 23:00:00,3939.2166666666667,38108862.46666667
2016-09-25 00:00:00,3650.883333333333,36427900.733333334
2016-09-25 01:00:00,3515.2833333333333,34350357.2
2016-09-25 02:00:00,3355.9666666666667,32651652.666666668
2016-09-25 03:00:00,3122.266666666667,30897211.466666665
2016-09-25 04:00:00,2944.0,28896083.666666668
2016-09-25 05:00:00,2810.9666666666667,27385035.0
2016-09-25 06:00:00,2700.1666666666665,25779072.466666665
2016-09-25 07:00:00,2722.45,24227367.0
2016-09-25 08:00:00,3083.7166666666667,24042972.066666666
2016-09-25 09:00:00,2978.8166666666666,22561349.2
2016-09-25 10:00:00,2781.5833333333335,21345866.533333335
2016-09-25 11:00:00,3146.8166666666666,20336160.616666667
2016-09-25 12:00:00,3022.0666666666666,19013160.916666668
2016-09-25 13:00:00,2899.65,18284459.866666667
2016-09-25 14:00:00,2743.983333333333,17458721.6
2016-09-25 15:00:00,2364.3,15867591.533333333
2016-09-25 16:00:00,2174.733333333333,14200649.133333333
2016-09-25 17:00:00,2048.866666666667,13401169.533333333
2016-09-25 18:00:00,1922.1333333333334,12633074.4
2016-09-25 19:00:00,1741.4833333333333,11538717.066666666
2016-09-25 20:00:00,1652.1833333333334,10425586.933333334
2016-09-25 21:00:00,1656.7,9846556.0
2016-09-25 22:00:00,1701.4166666666667,10070905.2
2016-09-25 23:00:00,2314.0333333333333,14978622.4
2016-09-26 00:00:00,1916.0166666666667,11658052.533333333
2016-09-26 01:00:00,1443.4166666666667,8197207.733333333
2016-09-26 02:00:00,1317.4666666666667,7670041.533333333
2016-09-26 03:00:00,1110.6166666666666,6186563.533333333
2016-09-26 04:00:00,1067.7166666666667,5769838.066666666
2016-09-26 05:00:00,1014.1666666666666,5351824.733333333
2016-09-26 06:00:00,984.55,5033338.933333334
2016-09-26 07:00:00,960.55,4755126.466666667
2016-09-26 08:00:00,951.4833333333333,4628375.866666666
2016-09-26 09:00:00,1141.5166666666667,4785497.266666667
2016-09-26 10:00:00,1166.9166666666667,4906543.833333333
2016-09-26 11:00:00,2018.0833333333333,7236514.716666667
2016-09-26 12:00:00,2482.883333333333,8017692.15
2016-09-26 13:00:00,3061.016666666667,6785510.233333333
2016-09-26 14:00:00,3287.6,7811338.8
2016-09-26 15:00:00,3569.75,8210560.55
2016-09-26 16:00:00,3793.866666666667,9180361.183333334
2016-09-26 17:00:00,4585.8,26043846.2
2016-09-26 18:00:00,4386.25,19918838.633333333
2016-09-26 19:00:00,4296.316666666667,15526651.666666666
2016-09-26 20:00:00,4038.3333333333335,12620100.983333332
2016-09-26 21:00:00,9779.25,111339451.2
2016-09-26 22:00:00,9204.483333333334,68003254.11666666
2016-09-26 23:00:00,7102.7,29883697.183333334
2016-09-27 00:00:00,6343.25,35055725.36666667
2016-09-27 01:00:00,4600.2,14574576.066666666
2016-09-27 02:00:00,3138.6,9146848.6
2016-09-27 03:00:00,2149.4333333333334,5682527.133333334
2016-09-27 04:00:00,1855.5,4555816.533333333
2016-09-27 05:00:00,1667.05,3956075.2666666666
2016-09-27 06:00:00,1616.05,3743705.066666667
2016-09-27 07:00:00,1579.5,3858460.7333333334
2016-09-27 08:00:00,1496.3333333333333,3780565.5
2016-09-27 09:00:00,1475.2666666666667,3983038.6666666665
2016-09-27 10:00:00,2192.516666666667,5076886.5
2016-09-27 11:00:00,2853.5833333333335,12913634.966666667
2016-09-27 12:00:00,3038.733333333333,14785674.133333333
2016-09-27 13:00:00,3003.1833333333334,13035120.666666666
2016-09-27 14:00:00,2900.383333333333,10596384.933333334
2016-09-27 15:00:00,2774.6666666666665,8274385.016666667
2016-09-27 16:00:00,2666.25,7895866.0
2016-09-27 17:00:00,2909.383333333333,19139245.05
2016-09-27 18:00:00,2536.6833333333334,13128907.4
2016-09-27 19:00:00,2380.5,11630599.216666667
2016-09-27 20:00:00,2037.6,7618310.683333334
2016-09-27 21:00:00,1779.6166666666666,5559402.7
2016-09-27 22:00:00,1718.35,5989068.866666666
2016-09-27 23:00:00,1778.8333333333333,7846666.883333334
2016-09-28 00:00:00,2393.4,12158540.733333332
2016-09-28 01:00:00,1990.2166666666667,11196383.733333332
2016-09-28 02:00:00,2118.383333333333,9771020.8
2016-09-28 03:00:00,1896.45,7180822.666666667
2016-09-28 04:00:00,1600.8666666666666,5281771.4
2016-09-28 05:00:00,1423.5333333333333,4240541.533333333
2016-09-28 06:00:00,1389.0666666666666,3640902.6666666665
2016-09-28 07:00:00,1346.6333333333334,3374576.6666666665
2016-09-28 08:00:00,1307.25,3226034.2666666666
2016-09-28 09:00:00,1468.5333333333333,5537472.933333334
2016-09-28 10:00:00,1509.35,5491520.333333333
2016-09-28 11:00:00,2263.883333333333,9783672.133333333
2016-09-28 12:00:00,2559.5833333333335,10783343.466666667
2016-09-28 13:00:00,2778.05,12030006.666666666
2016-09-28 14:00:00,2705.8166666666666,12203568.6
2016-09-28 15:00:00,2704.9333333333334,14074074.183333334
2016-09-28 16:00:00,2604.5,12824488.483333332
2016-09-28 17:00:00,2499.6833333333334,11607133.866666667
2016-09-28 18:00:00,2449.1,10867369.2
2016-09-28 19:00:00,2328.4666666666667,7620237.133333334
2016-09-28 20:00:00,2191.2,6574934.8
2016-09-28 21:00:00,2085.65,6006879.333333333
2016-09-28 22:00:00,1963.0166666666667,5341364.666666667
2016-09-28 23:00:00,1974.0833333333333,7666977.466666667
2016-09-29 00:00:00,1949.9333333333334,7441700.466666667
2016-09-29 01:00:00,1869.1833333333334,4990348.6
2016-09-29 02:00:00,1789.1666666666667,4579071.133333334
2016-09-29 03:00:00,1739.1833333333334,4163323.2666666666
2016-09-29 04:00:00,1702.8333333333333,3915706.6666666665
2016-09-29 05:00:00,1556.5833333333333,3752874.2666666666
2016-09-29 06:00:00,1522.4333333333334,3526098.35
2016-09-29 07:00:00,1533.3333333333333,3861457.8
2016-09-29 08:00:00,1531.0333333333333,3684463.3333333335
2016-09-29 09:00:00,1697.5666666666666,4279649.666666667
2016-09-29 10:00:00,2269.133333333333,7947418.166666667
2016-09-29 11:00:00,1644.6,5749011.6
2016-09-29 12:00:00,1579.9833333333333,4131424.6666666665
2016-09-29 13:00:00,1908.7333333333333,6966754.466666667
2016-09-29 14:00:00,3204.233333333333,26838694.5
2016-09-29 15:00:00,6991.733333333334,36142608.43333333
2016-09-29 16:00:00,6635.116666666667,30643051.066666666
2016-09-29 17:00:00,6489.916666666667,27855228.8
2016-09-29 18:00:00,6424.833333333333,26936836.0
2016-09-29 19:00:00,6176.616666666667,27050960.15
2016-09-29 20:00:00,6053.05,27662019.95
2016-09-29 21:00:00,6098.566666666667,28809200.866666667
2016-09-29 22:00:00,6172.483333333334,30046198.333333332
2016-09-29 23:00:00,6343.333333333333,32066343.6
2016-09-30 00:00:00,6268.3,35123037.65
2016-09-30 01:00:00,6309.633333333333,37188526.3
2016-09-30 02:00:00,6415.466666666666,40071840.6
2016-09-30 03:00:00,6476.3,42667929.2
2016-09-30 04:00:00,6415.466666666666,45559957.38333333
2016-09-30 05:00:00,6522.416666666667,48341804.666666664
2016-09-30 06:00:00,6598.55,49635796.666666664
2016-09-30 07:00:00,6665.716666666666,50851891.733333334
2016-09-30 08:00:00,6902.333333333333,53589875.46666667
2016-09-30 09:00:00,7121.883333333333,56610130.93333333
2016-09-30 10:00:00,7456.183333333333,56829927.61666667
2016-09-30 11:00:00,7874.416666666667,57095435.266666666
2016-09-30 12:00:00,8095.066666666667,57079408.93333333
2016-09-30 13:00:00,8648.35,64161465.46666667
2016-09-30 14:00:00,8364.083333333334,63551270.21666667
2016-09-30 15:00:00,8272.783333333333,62340472.93333333
2016-09-30 16:00:00,8229.533333333333,62539351.2
2016-09-30 17:00:00,8246.55,63495485.266666666
2016-09-30 18:00:00,8412.383333333333,63570550.53333333
2016-09-30 19:00:00,8250.633333333333,62654551.46666667
2016-09-30 20:00:00,7940.383333333333,59910198.4
2016-09-30 21:00:00,7851.883333333333,57491425.46666667
2016-09-30 22:00:00,9258.933333333332,59089214.46666667
2016-09-30 23:00:00,8751.666666666666,56443210.13333333
2016-10-01 00:00:00,7101.166666666667,50901455.733333334
2016-10-01 01:00:00,6910.816666666667,48474565.733333334
2016-10-01 02:00:00,6773.866666666667,47058268.266666666
2016-10-01 03:00:00,6612.333333333333,45354077.36666667
2016-10-01 04:00:00,6381.5,42617886.4
2016-10-01 05:00:00,6211.233333333334,40772666.93333333
2016-10-01 06:00:00,6056.7,38947275.46666667
2016-10-01 07:00:00,5881.083333333333,36567029.733333334
2016-10-01 08:00:00,5723.166666666667,35016937.06666667
2016-10-01 09:00:00,5946.116666666667,36042858.4
2016-10-01 10:00:00,5874.266666666666,34820065.333333336
2016-10-01 11:00:00,5748.616666666667,34400089.733333334
2016-10-01 12:00:00,5629.533333333334,34225291.55
2016-10-01 13:00:00,5492.283333333334,33352822.666666668
2016-10-01 14:00:00,5498.833333333333,31425593.4
2016-10-01 15:00:00,5715.583333333333,30826550.4
2016-10-01 16:00:00,6723.483333333334,31892438.4
2016-10-01 17:00:00,6639.633333333333,29429909.333333332
2016-10-01 18:00:00,6705.066666666667,31111715.666666668
2016-10-01 19:00:00,6033.433333333333,27906515.466666665
2016-10-01 20:00:00,5813.416666666667,23558326.433333334
2016-10-01 21:00:00,6413.683333333333,37733538.4
2016-10-01 22:00:00,5831.483333333334,21798971.183333334
2016-10-01 23:00:00,5667.65,21948124.5
2016-10-02 00:00:00,5647.85,25708684.933333334
2016-10-02 01:00:00,5304.05,18943177.466666665
2016-10-02 02:00:00,5161.316666666667,17514417.733333334
2016-10-02 03:00:00,5940.833333333333,21722729.0
2016-10-02 04:00:00,5838.366666666667,20798016.4
2016-10-02 05:00:00,5696.133333333333,19869090.333333332
2016-10-02 06:00:00,5590.083333333333,19061116.066666666
2016-10-02 07:00:00,5108.516666666666,16730854.333333334
2016-10-02 08:00:00,4964.066666666667,15988556.866666667
2016-10-02 09:00:00,4948.9,15901177.8
2016-10-02 10:00:00,5076.816666666667,20389793.066666666
2016-10-02 11:00:00,5377.6,24598715.666666668
2016-10-02 12:00:00,5903.083333333333,31008333.133333333
2016-10-02 13:00:00,6174.333333333333,31204282.2
2016-10-02 14:00:00,6074.033333333334,34644009.93333333
2016-10-02 15:00:00,5499.3,26686365.4
2016-10-02 16:00:00,5680.55,24002341.066666666
2016-10-02 17:00:00,6713.633333333333,29085172.6
2016-10-02 18:00:00,6313.416666666667,20175506.6
2016-10-02 19:00:00,6209.533333333334,18959072.6
2016-10-02 20:00:00,6199.883333333333,24896076.366666667
2016-10-02 21:00:00,5689.266666666666,22348520.933333334
2016-10-02 22:00:00,6302.0,36536840.53333333
2016-10-02 23:00:00,5756.083333333333,25395490.533333335
2016-10-03 00:00:00,5574.15,22774195.066666666
2016-10-03 01:00:00,5758.266666666666,22478430.933333334
2016-10-03 02:00:00,5862.216666666666,20913331.0
2016-10-03 03:00:00,5739.65,19303730.0
2016-10-03 04:00:00,5788.266666666666,17916218.133333333
2016-10-03 05:00:00,5567.3,16324130.533333333
2016-10-03 06:00:00,5407.583333333333,15043482.266666668
2016-10-03 07:00:00,5475.366666666667,14107775.2
2016-10-03 08:00:00,6043.933333333333,15559941.866666667
2016-10-03 09:00:00,6533.833333333333,19084000.133333333
2016-10-03 10:00:00,7051.183333333333,18357112.566666666
2016-10-03 11:00:00,7454.416666666667,26061648.333333332
2016-10-03 12:00:00,6627.333333333333,21546840.2
2016-10-03 13:00:00,6503.666666666667,18067194.8
2016-10-03 14:00:00,6699.633333333333,16777984.866666667
2016-10-03 15:00:00,6731.533333333334,17617361.733333334
2016-10-03 16:00:00,7014.283333333334,23237387.6
2016-10-03 17:00:00,7036.833333333333,24306028.583333332
2016-10-03 18:00:00,7306.183333333333,31883511.466666665
2016-10-03 19:00:00,7306.766666666666,29844371.6
2016-10-03 20:00:00,6838.183333333333,27450300.466666665
2016-10-03 21:00:00,6884.233333333334,26809171.0
2016-10-03 22:00:00,8432.333333333334,28961719.733333334
2016-10-03 23:00:00,8292.983333333334,27853195.2
2016-10-04 00:00:00,8301.466666666667,30266571.066666666
2016-10-04 01:00:00,8406.466666666667,34510652.13333333
2016-10-04 02:00:00,8084.65,28937626.866666667
2016-10-04 03:00:00,7930.133333333333,27543434.4
2016-10-04 04:00:00,7942.3,26598615.066666666
2016-10-04 05:00:00,7696.816666666667,25526982.0
2016-10-04 06:00:00,6997.95,23581822.666666668
2016-10-04 07:00:00,6519.633333333333,22138632.8
2016-10-04 08:00:00,6272.5,21222299.6
2016-10-04 09:00:00,6214.95,21504373.333333332
2016-10-04 10:00:00,6376.75,21397283.966666665
2016-10-04 11:00:00,6624.083333333333,21926309.133333333
2016-10-04 12:00:00,7281.816666666667,23798651.066666666
2016-10-04 13:00:00,7628.616666666667,24710058.166666668
2016-10-04 14:00:00,7370.8,24323704.533333335
2016-10-04 15:00:00,12881.833333333334,69048442.73333333
2016-10-04 16:00:00,7299.65,26451607.4
2016-10-04 17:00:00,6400.116666666667,20923017.6
2016-10-04 18:00:00,6222.566666666667,19836755.25
2016-10-04 19:00:00,6117.566666666667,20249734.45
2016-10-04 20:00:00,6139.666666666667,20258610.466666665
2016-10-04 21:00:00,6239.466666666666,17376457.533333335
2016-10-04 22:00:00,6131.15,16315755.466666667
2016-10-04 23:00:00,6038.35,15484437.8
2016-10-05 00:00:00,5939.183333333333,14817750.933333334
2016-10-05 01:00:00,6312.9,16115871.466666667
2016-10-05 02:00:00,6224.9,18556057.866666667
2016-10-05 03:00:00,5921.15,17701283.2
2016-10-05 04:00:00,5776.65,16643229.066666666
2016-10-05 05:00:00,5645.466666666666,15791022.266666668
2016-10-05 06:00:00,5609.266666666666,15520841.733333332
2016-10-05 07:00:00,5673.383333333333,15650356.866666667
2016-10-05 08:00:00,5864.15,16249127.9
2016-10-05 09:00:00,5714.75,16291467.033333333
2016-10-05 10:00:00,5902.95,16168164.933333334
2016-10-05 11:00:00,5892.5,16279096.2
2016-10-05 12:00:00,5989.683333333333,18242264.133333333
2016-10-05 13:00:00,5643.4,17653737.3
2016-10-05 14:00:00,5486.866666666667,16321817.3
2016-10-05 15:00:00,5291.083333333333,15084929.333333334
2016-10-05 16:00:00,5178.05,14402540.8
2016-10-05 17:00:00,5074.316666666667,12707180.733333332
2016-10-05 18:00:00,4893.75,11620555.233333332
2016-10-05 19:00:00,4956.666666666667,11083786.8
2016-10-05 20:00:00,4804.166666666667,10507342.066666666
2016-10-05 21:00:00,4705.166666666667,10146914.4
2016-10-05 22:00:00,4467.6,9241634.4
2016-10-05 23:00:00,4297.65,9061692.25
2016-10-06 00:00:00,4272.6,8514582.433333334
2016-10-06 01:00:00,4140.016666666666,8461918.733333332
2016-10-06 02:00:00,3985.2,9377039.8
2016-10-06 03:00:00,3839.883333333333,8179215.266666667
2016-10-06 04:00:00,3750.233333333333,7835203.4
2016-10-06 05:00:00,3607.15,7180294.866666666
2016-10-06 06:00:00,3415.6833333333334,6660375.266666667
2016-10-06 07:00:00,3339.116666666667,6511362.866666666
2016-10-06 08:00:00,3266.983333333333,6332985.4
2016-10-06 09:00:00,3301.55,7002528.3
2016-10-06 10:00:00,3955.5666666666666,9782830.333333334
2016-10-06 11:00:00,4735.483333333334,9104042.666666666
2016-10-06 12:00:00,4284.083333333333,8866228.066666666
2016-10-06 13:00:00,4171.766666666666,8577891.666666666
2016-10-06 14:00:00,4289.416666666667,10337840.6
2016-10-06 15:00:00,4751.428571428572,10363499.61904762
2016-10-06 16:00:00,3973.616666666667,10112800.4
2016-10-06 17:00:00,3539.95,10541975.066666666
2016-10-06 18:00:00,3827.4,9705057.866666667
2016-10-06 19:00:00,3420.1666666666665,8844987.8
2016-10-06 20:00:00,3168.866666666667,8135182.4
2016-10-06 21:00:00,3232.1525423728813,8510754.237288136
2016-10-06 22:00:00,3941.016666666667,8717142.4
2016-10-06 23:00:00,4149.8,8643716.1
2016-10-07 00:00:00,3466.733333333333,7842309.466666667
2016-10-07 01:00:00,3176.05,7361728.866666666
2016-10-07 02:00:00,2782.016666666667,6387934.666666667
2016-10-07 03:00:00,2604.2833333333333,5912552.6
2016-10-07 04:00:00,2538.766666666667,5701867.133333334
2016-10-07 05:00:00,2451.2166666666667,5287212.466666667
2016-10-07 06:00:00,2295.5,4561335.533333333
2016-10-07 07:00:00,2248.326923076923,4454272.692307692
2016-10-07 08:00:00,2606.764705882353,4624397.647058823
2016-10-07 09:00:00,2448.470588235294,4631718.117647059
2016-10-07 10:00:00,2260.5333333333333,4807030.533333333
2016-10-07 11:00:00,3325.2,6191096.666666667
2016-10-07 12:00:00,3400.983333333333,6338007.9
2016-10-07 13:00:00,3580.05,6130162.6
2016-10-07 14:00:00,3561.6666666666665,6107897.6
2016-10-07 15:00:00,3576.5142857142855,6230630.057142857
2016-10-07 16:00:00,3516.6363636363635,6448705.818181818
2016-10-07 17:00:00,,
2016-10-07 18:00:00,,
2016-10-07 19:00:00,3592.38,6745107.92
2016-10-07 20:00:00,3480.766666666667,6463156.866666666
2016-10-07 21:00:00,3491.65,6031921.133333334
2016-10-07 22:00:00,3593.1666666666665,6684893.466666667
2016-10-07 23:00:00,3171.3,5717427.2
2016-10-08 00:00:00,3138.8333333333335,5847386.133333334
2016-10-08 01:00:00,2951.616666666667,5583138.133333334
2016-10-08 02:00:00,2751.883333333333,5020372.266666667
2016-10-08 03:00:00,2466.1666666666665,4230845.333333333
2016-10-08 04:00:00,2383.8166666666666,3929938.1333333333
2016-10-08 05:00:00,2341.25,3708329.6
2016-10-08 06:00:00,2308.7833333333333,3554507.7333333334
2016-10-08 07:00:00,2261.016666666667,3241054.8
2016-10-08 08:00:00,9853.033333333333,41348348.8
2016-10-08 09:00:00,5397.183333333333,20171910.266666666
2016-10-08 10:00:00,4081.3333333333335,5744711.666666667
2016-10-08 11:00:00,2898.983333333333,3913581.2
2016-10-08 12:00:00,2224.85,3465091.466666667
2016-10-08 13:00:00,2298.266666666667,3977797.2666666666
2016-10-08 14:00:00,2421.5,6221092.466666667
2016-10-08 15:00:00,2952.983333333333,14095791.933333334
2016-10-08 16:00:00,2630.0,11177691.866666667
2016-10-08 17:00:00,4212.133333333333,61143417.93333333
2016-10-08 18:00:00,3554.0666666666666,42306197.733333334
2016-10-08 19:00:00,3988.016666666667,31225204.733333334
2016-10-08 20:00:00,3848.2,24413288.133333333
2016-10-08 21:00:00,5672.3,22608479.866666667
2016-10-08 22:00:00,4619.066666666667,17272846.1
2016-10-08 23:00:00,4926.9,14079559.866666667
2016-10-09 00:00:00,5022.116666666667,11862566.733333332
2016-10-09 01:00:00,3167.4166666666665,9641078.266666668
2016-10-09 02:00:00,2279.45,7799783.283333333
2016-10-09 03:00:00,2097.5,6973211.3
2016-10-09 04:00:00,2058.4666666666667,6021603.866666666
2016-10-09 05:00:00,1971.9333333333334,4669018.133333334
2016-10-09 06:00:00,1942.7333333333333,4020982.533333333
2016-10-09 07:00:00,1924.3,3669122.1333333333
2016-10-09 08:00:00,1906.95,3324369.1333333333
2016-10-09 09:00:00,2640.6,3577949.8
2016-10-09 10:00:00,3791.4666666666667,3806653.533333333
2016-10-09 11:00:00,6808.383333333333,5221593.9
2016-10-09 12:00:00,7536.916666666667,8508781.066666666
2016-10-09 13:00:00,4931.083333333333,10215863.733333332
2016-10-09 14:00:00,2236.366666666667,3504107.0
2016-10-09 15:00:00,1985.3666666666666,3132731.7666666666
2016-10-09 16:00:00,3803.15,4421207.466666667
2016-10-09 17:00:00,7051.433333333333,5699695.066666666
2016-10-09 18:00:00,3033.1,5174336.233333333
2016-10-09 19:00:00,2450.6833333333334,4696024.0
2016-10-09 20:00:00,1841.15,3054092.0
2016-10-09 21:00:00,1721.6166666666666,2618887.3333333335
2016-10-09 22:00:00,1689.65,2560679.066666667
2016-10-09 23:00:00,1678.0166666666667,3645758.2666666666
2016-10-10 00:00:00,1715.9,8290379.533333333
2016-10-10 01:00:00,1665.0666666666666,8090924.266666667
2016-10-10 02:00:00,1644.0333333333333,7989167.733333333
2016-10-10 03:00:00,1716.45,8117866.4
2016-10-10 04:00:00,1745.7,8188495.466666667
2016-10-10 05:00:00,1733.75,8120573.866666666
2016-10-10 06:00:00,1723.0833333333333,7970872.8
2016-10-10 07:00:00,1709.3666666666666,7912837.866666666
2016-10-10 08:00:00,1581.45,7739310.666666667
2016-10-10 09:00:00,1572.5333333333333,7674690.266666667
2016-10-10 10:00:00,2015.1,8816947.133333333
2016-10-10 11:00:00,2760.8166666666666,26547613.133333333
2016-10-10 12:00:00,5337.883333333333,80781753.33333333
2016-10-10 13:00:00,3892.85,49071055.46666667
2016-10-10 14:00:00,3346.366666666667,37014464.4
2016-10-10 15:00:00,3201.133333333333,35275528.2
2016-10-10 16:00:00,3263.733333333333,35653786.4
2016-10-10 17:00:00,3547.9166666666665,36442358.766666666
2016-10-10 18:00:00,3470.3333333333335,36232550.13333333
2016-10-10 19:00:00,3798.15,37339543.4
2016-10-10 20:00:00,3716.233333333333,35121863.46666667
2016-10-10 21:00:00,3502.8333333333335,33445709.733333334
2016-10-10 22:00:00,3597.766666666667,32000348.0
2016-10-10 23:00:00,3435.3,30409878.666666668
2016-10-11 00:00:00,3181.1833333333334,28617013.533333335
2016-10-11 01:00:00,3066.3333333333335,27063669.466666665
2016-10-11 02:00:00,2971.116666666667,25689346.133333333
2016-10-11 03:00:00,2890.4666666666667,24162472.533333335
2016-10-11 04:00:00,2810.9,22530560.0
2016-10-11 05:00:00,2733.35,20916086.8
2016-10-11 06:00:00,2464.5833333333335,18618903.2
2016-10-11 07:00:00,2105.0333333333333,15941743.466666667
2016-10-11 08:00:00,2039.4666666666667,14684290.533333333
2016-10-11 09:00:00,2457.6666666666665,17818908.6
2016-10-11 10:00:00,2935.65,17650794.733333334
2016-10-11 11:00:00,3639.766666666667,17632636.0
2016-10-11 12:00:00,3651.3333333333335,17984304.983333334
2016-10-11 13:00:00,3675.2,16422201.733333332
2016-10-11 14:00:00,3661.6833333333334,17562872.816666666
2016-10-11 15:00:00,3725.6666666666665,20546853.883333333
2016-10-11 16:00:00,3589.7833333333333,19398511.3
2016-10-11 17:00:00,3631.65,18933731.983333334
2016-10-11 18:00:00,3795.0333333333333,17799272.433333334
2016-10-11 19:00:00,4051.266666666667,16564904.066666666
2016-10-11 20:00:00,3643.2833333333333,14262161.516666668
2016-10-11 21:00:00,3297.116666666667,13937513.566666666
2016-10-11 22:00:00,2916.5333333333333,13732065.816666666
2016-10-11 23:00:00,2745.35,12538281.683333334
2016-10-12 00:00:00,2659.05,11376361.2
2016-10-12 01:00:00,2605.866666666667,10761344.05
2016-10-12 02:00:00,2460.883333333333,9493637.15
2016-10-12 03:00:00,2377.85,9010787.216666667
2016-10-12 04:00:00,2195.733333333333,8520480.65
2016-10-12 05:00:00,2285.9,8461534.916666666
2016-10-12 06:00:00,2258.8166666666666,8227205.066666666
2016-10-12 07:00:00,2034.0333333333333,7432955.733333333
2016-10-12 08:00:00,1872.1666666666667,6845959.6
2016-10-12 09:00:00,1884.7166666666667,7630988.966666667
2016-10-12 10:00:00,1954.05,8188414.833333333
2016-10-12 11:00:00,4483.95,10088840.416666666
2016-10-12 12:00:00,9694.516666666666,13449341.1
2016-10-12 13:00:00,8818.65,15799706.616666667
2016-10-12 14:00:00,7389.15,19512057.15
2016-10-12 15:00:00,6276.316666666667,17173958.65
2016-10-12 16:00:00,4700.65,15228679.7
2016-10-12 17:00:00,3511.4666666666667,12389759.333333334
2016-10-12 18:00:00,3265.5,12337418.666666666
2016-10-12 19:00:00,2879.5,10720947.466666667
2016-10-12 20:00:00,2924.266666666667,12777872.266666668
2016-10-12 21:00:00,4823.283333333334,32346631.733333334
2016-10-12 22:00:00,12972.233333333334,114448692.26666667
2016-10-12 23:00:00,11071.416666666666,95661573.73333333
2016-10-13 00:00:00,9238.683333333332,76525784.43333334
2016-10-13 01:00:00,7741.683333333333,62084936.016666666
2016-10-13 02:00:00,6374.8,48699672.18333333
2016-10-13 03:00:00,5084.4,36358584.2
2016-10-13 04:00:00,4123.366666666667,27517080.066666666
2016-10-13 05:00:00,3458.133333333333,20938341.133333333
2016-10-13 06:00:00,2933.6666666666665,15824219.0
2016-10-13 07:00:00,2618.0333333333333,12607683.8
2016-10-13 08:00:00,2417.4333333333334,10588000.333333334
2016-10-13 09:00:00,2485.9166666666665,9661720.266666668
2016-10-13 10:00:00,2796.9,11392335.666666666
2016-10-13 11:00:00,3076.733333333333,13570390.416666666
2016-10-13 12:00:00,2944.5,12850494.616666667
2016-10-13 13:00:00,2810.55,12103568.05
2016-10-13 14:00:00,2739.516666666667,11785922.766666668
2016-10-13 15:00:00,3238.616666666667,15475154.25
2016-10-13 16:00:00,3145.616666666667,13834632.433333334
2016-10-13 17:00:00,2805.116666666667,12520574.4
2016-10-13 18:00:00,2907.3,11787326.533333333
2016-10-13 19:00:00,2813.7166666666667,11594929.066666666
2016-10-13 20:00:00,2802.9166666666665,11590895.466666667
2016-10-13 21:00:00,2856.3,11780608.766666668
2016-10-13 22:00:00,2445.266666666667,9829389.683333334
2016-10-13 23:00:00,2179.5,9872021.066666666
2016-10-14 00:00:00,1995.9333333333334,11035443.466666667
2016-10-14 01:00:00,1849.4666666666667,10526937.066666666
2016-10-14 02:00:00,2014.6666666666667,10954252.433333334
2016-10-14 03:00:00,3192.1,18963017.883333333
2016-10-14 04:00:00,3204.8333333333335,16861715.266666666
2016-10-14 05:00:00,3447.2,16162329.316666666
2016-10-14 06:00:00,3185.133333333333,13869528.266666668
2016-10-14 07:00:00,2652.2,11309378.933333334
2016-10-14 08:00:00,2293.3333333333335,9516249.333333334
2016-10-14 09:00:00,2871.2,23838725.15
2016-10-14 10:00:00,3153.6666666666665,29661938.983333334
2016-10-14 11:00:00,2622.0333333333333,11280002.333333334
2016-10-14 12:00:00,2077.0666666666666,8583900.266666668
2016-10-14 13:00:00,2665.8,10962036.616666667
2016-10-14 14:00:00,2758.45,10246983.783333333
2016-10-14 15:00:00,4154.566666666667,11771226.066666666
2016-10-14 16:00:00,4220.333333333333,11554446.933333334
2016-10-14 17:00:00,4009.0666666666666,11519961.1
2016-10-14 18:00:00,4557.816666666667,11691320.266666668
2016-10-14 19:00:00,7977.733333333334,15711613.466666667
2016-10-14 20:00:00,7921.35,15382225.2
2016-10-14 21:00:00,7663.2,14090323.466666667
2016-10-14 22:00:00,7282.966666666666,13197128.666666666
2016-10-14 23:00:00,6453.7,11374580.8
2016-10-15 00:00:00,6171.9,10731170.933333334
2016-10-15 01:00:00,5902.566666666667,10130684.266666668
2016-10-15 02:00:00,5670.4,9602089.866666667
2016-10-15 03:00:00,5493.966666666666,9277369.733333332
2016-10-15 04:00:00,5418.616666666667,9225873.6
2016-10-15 05:00:00,5315.716666666666,9170564.666666666
2016-10-15 06:00:00,5260.766666666666,9187318.933333334
2016-10-15 07:00:00,5239.083333333333,9070872.0
2016-10-15 08:00:00,5154.983333333334,8725197.333333334
2016-10-15 09:00:00,5133.633333333333,8424303.866666667
2016-10-15 10:00:00,7436.483333333334,9583008.866666667
2016-10-15 11:00:00,9844.416666666666,10836127.666666666
2016-10-15 12:00:00,7385.516666666666,9422351.066666666
2016-10-15 13:00:00,6529.333333333333,8492801.333333334
2016-10-15 14:00:00,7164.583333333333,8324903.066666666
2016-10-15 15:00:00,11670.95,22857659.6
2016-10-15 16:00:00,17079.4,42296762.46666667
2016-10-15 17:00:00,18867.016666666666,19412672.733333334
2016-10-15 18:00:00,18687.65,14818601.733333332
2016-10-15 19:00:00,10517.183333333332,22982226.066666666
2016-10-15 20:00:00,7498.966666666666,26351685.533333335
2016-10-15 21:00:00,6454.866666666667,25805087.666666668
2016-10-15 22:00:00,5903.35,25518017.866666667
2016-10-15 23:00:00,5574.983333333334,25320034.066666666
2016-10-16 00:00:00,5398.25,25218165.466666665
2016-10-16 01:00:00,5330.316666666667,21429798.533333335
2016-10-16 02:00:00,5234.733333333334,17366573.933333334
2016-10-16 03:00:00,5166.466666666666,15140538.266666668
2016-10-16 04:00:00,5101.066666666667,12133072.066666666
2016-10-16 05:00:00,5023.55,8347278.666666667
2016-10-16 06:00:00,4999.066666666667,7512167.866666666
2016-10-16 07:00:00,4976.466666666666,7490998.533333333
2016-10-16 08:00:00,5014.433333333333,7850853.2
2016-10-16 09:00:00,4882.45,7419291.733333333
2016-10-16 10:00:00,4821.033333333334,6230618.466666667
2016-10-16 11:00:00,4786.466666666666,5401967.733333333
2016-10-16 12:00:00,4830.716666666666,5799108.8
2016-10-16 13:00:00,4805.733333333334,5790409.766666667
2016-10-16 14:00:00,4743.8,5450275.75
2016-10-16 15:00:00,4762.533333333334,5854989.933333334
2016-10-16 16:00:00,4759.033333333334,5822652.916666667
2016-10-16 17:00:00,4748.916666666667,5992219.866666666
2016-10-16 18:00:00,4981.916666666667,6138609.083333333
2016-10-16 19:00:00,5293.833333333333,7263865.6
2016-10-16 20:00:00,5357.433333333333,7630153.716666667
2016-10-16 21:00:00,5267.066666666667,7415169.416666667
2016-10-16 22:00:00,5236.516666666666,8151801.6
2016-10-16 23:00:00,5194.85,7875718.533333333
2016-10-17 00:00:00,5170.866666666667,8186205.966666667
2016-10-17 01:00:00,5164.016666666666,7608482.3
2016-10-17 02:00:00,5016.05,7031021.616666666
2016-10-17 03:00:00,4985.1,6884566.933333334
2016-10-17 04:00:00,4976.216666666666,7086675.733333333
2016-10-17 05:00:00,4983.65,7832863.466666667
2016-10-17 06:00:00,4952.816666666667,7657422.933333334
2016-10-17 07:00:00,4934.866666666667,7574705.6
2016-10-17 08:00:00,4981.966666666666,7642770.266666667
2016-10-17 09:00:00,5364.583333333333,39246176.53333333
2016-10-17 10:00:00,6271.85,58027307.416666664
2016-10-17 11:00:00,8521.4,96701490.06666666
2016-10-17 12:00:00,8097.666666666667,57155017.95
2016-10-17 13:00:00,22256.4,61240798.333333336
2016-10-17 14:00:00,21665.6,58843241.733333334
2016-10-17 15:00:00,29494.716666666667,90964718.86666666
2016-10-17 16:00:00,21926.933333333334,52928855.96666667
2016-10-17 17:00:00,23817.683333333334,50901845.733333334
2016-10-17 18:00:00,23614.366666666665,48660911.36666667
2016-10-17 19:00:00,23539.15,43522385.75
2016-10-17 20:00:00,28180.433333333334,57760422.266666666
2016-10-17 21:00:00,24669.566666666666,40991417.46666667
2016-10-17 22:00:00,23664.666666666668,26497060.4
2016-10-17 23:00:00,23536.483333333334,24333644.933333334
2016-10-18 00:00:00,22516.033333333333,21247819.866666667
2016-10-18 01:00:00,21844.2,18691026.533333335
2016-10-18 02:00:00,21260.55,15555461.466666667
2016-10-18 03:00:00,20968.233333333334,14239128.666666666
2016-10-18 04:00:00,20849.483333333334,13543403.2
2016-10-18 05:00:00,20713.166666666668,13199338.666666666
2016-10-18 06:00:00,20652.666666666668,12980067.066666666
2016-10-18 07:00:00,20915.533333333333,18344018.666666668
2016-10-18 08:00:00,20997.233333333334,20848038.4
2016-10-18 09:00:00,23164.466666666667,23156065.866666667
2016-10-18 10:00:00,24273.283333333333,23889429.6
2016-10-18 11:00:00,24500.666666666668,24912252.8
2016-10-18 12:00:00,27585.933333333334,30554315.466666665
2016-10-18 13:00:00,28089.95,46700534.8
2016-10-18 14:00:00,28542.45,60047264.13333333
2016-10-18 15:00:00,26672.016666666666,30255145.2
2016-10-18 16:00:00,27858.716666666667,29870440.933333334
2016-10-18 17:00:00,25010.383333333335,24259424.666666668
2016-10-18 18:00:00,24343.116666666665,22926810.35
2016-10-18 19:00:00,25339.766666666666,27914852.266666666
2016-10-18 20:00:00,22625.316666666666,22224995.333333332
2016-10-18 21:00:00,21501.8,19218055.933333334
2016-10-18 22:00:00,19807.316666666666,15821487.05
2016-10-18 23:00:00,18733.533333333333,14922609.066666666
2016-10-19 00:00:00,17995.633333333335,14568775.066666666
2016-10-19 01:00:00,16755.8,13723569.6
2016-10-19 02:00:00,16195.866666666667,13124667.733333332
2016-10-19 03:00:00,15830.383333333333,12846292.4
2016-10-19 04:00:00,15689.116666666667,12763253.333333334
2016-10-19 05:00:00,15432.666666666666,12073851.733333332
2016-10-19 06:00:00,15197.55,11709528.666666666
2016-10-19 07:00:00,15044.4,11314779.2
2016-10-19 08:00:00,14991.533333333333,11268693.033333333
2016-10-19 09:00:00,15014.483333333334,11359878.4
2016-10-19 10:00:00,15580.966666666667,12266839.2
2016-10-19 11:00:00,16091.9,13401656.266666668
2016-10-19 12:00:00,16211.65,13637570.3
2016-10-19 13:00:00,16701.983333333334,13587992.1
2016-10-19 14:00:00,16361.133333333333,14328006.333333334
2016-10-19 15:00:00,16281.6,16055787.7
2016-10-19 16:00:00,17035.8,17971785.55
2016-10-19 17:00:00,16956.9,18063000.05
2016-10-19 18:00:00,16783.966666666667,19496306.533333335
2016-10-19 19:00:00,16178.3,16964343.466666665
2016-10-19 20:00:00,15696.716666666667,15461045.733333332
2016-10-19 21:00:00,15458.233333333334,14347290.266666668
2016-10-19 22:00:00,15230.2,14322261.2
2016-10-19 23:00:00,15174.583333333334,14572523.6
2016-10-20 00:00:00,15105.783333333333,13599571.6
2016-10-20 01:00:00,14820.316666666668,12059562.8
2016-10-20 02:00:00,14436.083333333334,10910812.133333333
2016-10-20 03:00:00,14236.5,10375888.633333333
2016-10-20 04:00:00,14116.166666666666,9610264.866666667
2016-10-20 05:00:00,14060.083333333334,9416851.133333333
2016-10-20 06:00:00,13980.916666666666,9233218.066666666
2016-10-20 07:00:00,13908.85,8502127.133333333
2016-10-20 08:00:00,13835.833333333334,8205423.4
2016-10-20 09:00:00,14312.783333333333,11789266.783333333
2016-10-20 10:00:00,15015.383333333333,13263168.666666666
2016-10-20 11:00:00,15155.783333333333,15220306.9
2016-10-20 12:00:00,15127.633333333333,16979781.133333333
2016-10-20 13:00:00,14803.133333333333,14370270.2
2016-10-20 14:00:00,14555.083333333334,12077203.716666667
2016-10-20 15:00:00,14558.566666666668,12121954.133333333
2016-10-20 16:00:00,14518.666666666666,12169138.266666668
2016-10-20 17:00:00,14261.3,11409457.2
2016-10-20 18:00:00,13965.933333333332,13002702.8
2016-10-20 19:00:00,14256.2,18901736.3
2016-10-20 20:00:00,13491.566666666668,16456783.866666667
2016-10-20 21:00:00,13187.85,14779819.733333332
2016-10-20 22:00:00,12893.266666666666,14273621.666666666
2016-10-20 23:00:00,15023.15,14811622.333333334
2016-10-21 00:00:00,13724.183333333332,13398315.6
2016-10-21 01:00:00,12756.866666666667,12054411.066666666
2016-10-21 02:00:00,12091.15,11335523.4
2016-10-21 03:00:00,11356.783333333333,9339791.466666667
2016-10-21 04:00:00,10094.116666666667,6959248.133333334
2016-10-21 05:00:00,9514.183333333332,6463733.266666667
2016-10-21 06:00:00,9167.966666666667,5868650.466666667
2016-10-21 07:00:00,8769.983333333334,5511313.333333333
2016-10-21 08:00:00,8503.9,5295696.466666667
2016-10-21 09:00:00,8319.033333333333,5372196.133333334
2016-10-21 10:00:00,10076.7,37606695.6
2016-10-21 11:00:00,8735.616666666667,13145298.133333333
2016-10-21 12:00:00,8482.866666666667,11965574.666666666
2016-10-21 13:00:00,8264.083333333334,10765559.933333334
2016-10-21 14:00:00,8220.85,11254772.2
2016-10-21 15:00:00,8138.05,12247446.133333333
2016-10-21 16:00:00,8336.45,15843373.2
2016-10-21 17:00:00,9358.716666666667,28513355.733333334
2016-10-21 18:00:00,7174.9,8771918.933333334
2016-10-21 19:00:00,6541.733333333334,5696710.666666667
2016-10-21 20:00:00,6344.266666666666,5131495.333333333
2016-10-21 21:00:00,6206.283333333334,4634717.733333333
2016-10-21 22:00:00,5967.283333333334,3745748.533333333
2016-10-21 23:00:00,5841.3,3346665.6
2016-10-22 00:00:00,5716.416666666667,3296740.2666666666
2016-10-22 01:00:00,5579.266666666666,3241341.8666666667
2016-10-22 02:00:00,5460.1,3205091.2
2016-10-22 03:00:00,5344.983333333334,3126322.1333333333
2016-10-22 04:00:00,5268.666666666667,3035799.466666667
2016-10-22 05:00:00,5154.8,2991852.8
2016-10-22 06:00:00,5039.633333333333,2954203.7333333334
2016-10-22 07:00:00,4933.866666666667,2890749.8666666667
2016-10-22 08:00:00,4790.633333333333,2845250.1333333333
2016-10-22 09:00:00,4676.3,2774185.6
2016-10-22 10:00:00,4579.6,2704428.8
2016-10-22 11:00:00,4447.133333333333,2642306.1333333333
2016-10-22 12:00:00,4410.966666666666,2628823.466666667
2016-10-22 13:00:00,4263.283333333334,2562178.1333333333
2016-10-22 14:00:00,4184.933333333333,2515534.933333333
2016-10-22 15:00:00,4111.3,2467782.4
2016-10-22 16:00:00,4025.4666666666667,2406103.466666667
2016-10-22 17:00:00,3956.383333333333,2366660.533333333
2016-10-22 18:00:00,3878.883333333333,2298136.533333333
2016-10-22 19:00:00,3750.3,2208041.6
2016-10-22 20:00:00,3635.3166666666666,2167397.8666666667
2016-10-22 21:00:00,3571.8166666666666,2091820.2666666666
2016-10-22 22:00:00,3438.05,2001052.8
2016-10-22 23:00:00,3285.5333333333333,1916965.3333333333
2016-10-23 00:00:00,3208.55,1876841.6
2016-10-23 01:00:00,3163.5333333333333,1809789.6
2016-10-23 02:00:00,3091.1,1660814.9333333333
2016-10-23 03:00:00,3010.3333333333335,1257653.3333333333
2016-10-23 04:00:00,2923.0,1215328.0
2016-10-23 05:00:00,2889.233333333333,1205941.3333333333
2016-10-23 06:00:00,2824.15,1153416.0
2016-10-23 07:00:00,2775.6666666666665,1127594.6666666667
2016-10-23 08:00:00,2651.0666666666666,1063082.6666666667
2016-10-23 09:00:00,2605.4,1037209.6
2016-10-23 10:00:00,2561.0,1005056.0
2016-10-23 11:00:00,2557.266666666667,1004100.2666666667
2016-10-23 12:00:00,2513.5333333333333,992904.5333333333
2016-10-23 13:00:00,2437.8,943564.8
2016-10-23 14:00:00,2348.733333333333,890811.7333333333
2016-10-23 15:00:00,2288.2,875315.2
2016-10-23 16:00:00,2236.2,862003.2
2016-10-23 17:00:00,2190.5333333333333,829576.5333333333
2016-10-23 18:00:00,2163.0,820224.0
2016-10-23 19:00:00,2153.4,811827.2
2016-10-23 20:00:00,2092.4,779878.4
2016-10-23 21:00:00,2086.0,778240.0
2016-10-23 22:00:00,2086.0,778240.0
2016-10-23 23:00:00,2073.2,774963.2
2016-10-24 00:00:00,2047.0833333333333,768290.1333333333
2016-10-24 01:00:00,2010.0,758784.0
2016-10-24 02:00:00,1994.2666666666667,754756.2666666667
2016-10-24 03:00:00,1944.6666666666667,742058.6666666666
2016-10-24 04:00:00,1907.0666666666666,732433.0666666667
2016-10-24 05:00:00,1880.1333333333334,725538.1333333333
2016-10-24 06:00:00,1858.5333333333333,720008.5333333333
2016-10-24 07:00:00,1827.8833333333334,712174.9333333333
2016-10-24 08:00:00,1814.0,708608.0
2016-10-24 09:00:00,1919.0666666666666,2979263.2
2016-10-24 10:00:00,7769.716666666666,15273180.516666668
2016-10-24 11:00:00,11890.2,35352375.233333334
2016-10-24 12:00:00,10026.383333333333,15829937.266666668
2016-10-24 13:00:00,10089.933333333332,15972487.666666666
2016-10-24 14:00:00,11830.533333333333,35527620.766666666
2016-10-24 15:00:00,9972.966666666667,24517334.183333334
2016-10-24 16:00:00,7098.433333333333,15017593.1
2016-10-24 17:00:00,5125.566666666667,10572130.766666668
2016-10-24 18:00:00,4250.816666666667,8986744.5
2016-10-24 19:00:00,3663.85,8778801.366666667
2016-10-24 20:00:00,3241.25,8193787.433333334
2016-10-24 21:00:00,3315.7833333333333,8616636.666666666
2016-10-24 22:00:00,4435.866666666667,20094219.2
2016-10-24 23:00:00,3747.8,12740209.7
2016-10-25 00:00:00,6088.716666666666,42288417.13333333
2016-10-25 01:00:00,4873.6,26685195.6
2016-10-25 02:00:00,3590.3333333333335,13405177.5
2016-10-25 03:00:00,3334.45,10643485.866666667
2016-10-25 04:00:00,3150.983333333333,8559226.133333333
2016-10-25 05:00:00,2930.9,7500884.533333333
2016-10-25 06:00:00,2673.0333333333333,6718646.133333334
2016-10-25 07:00:00,2918.3166666666666,15600298.333333334
2016-10-25 08:00:00,2426.366666666667,11922231.2
2016-10-25 09:00:00,2186.3,7249444.233333333
2016-10-25 10:00:00,2231.133333333333,5844139.283333333
2016-10-25 11:00:00,2347.116666666667,6773211.933333334
2016-10-25 12:00:00,2676.866666666667,7962701.15
2016-10-25 13:00:00,3554.133333333333,12638194.966666667
2016-10-25 14:00:00,3872.133333333333,11417151.8
2016-10-25 15:00:00,3628.6,10329445.166666666
2016-10-25 16:00:00,3019.2,8233901.066666666
2016-10-25 17:00:00,2668.616666666667,9332718.933333334
2016-10-25 18:00:00,2633.4,12706888.8
2016-10-25 19:00:00,2424.266666666667,10819011.466666667
2016-10-25 20:00:00,2389.266666666667,9962946.133333333
2016-10-25 21:00:00,2368.7833333333333,7443746.933333334
2016-10-25 22:00:00,3163.3333333333335,11614180.0
2016-10-25 23:00:00,2453.65,5885986.533333333
2016-10-26 00:00:00,2616.2166666666667,6836872.666666667
2016-10-26 01:00:00,2652.7,7148237.466666667
2016-10-26 02:00:00,2587.733333333333,7065409.466666667
2016-10-26 03:00:00,2618.75,6619334.0
2016-10-26 04:00:00,2580.5333333333333,6602943.066666666
2016-10-26 05:00:00,2469.8333333333335,6295973.6
2016-10-26 06:00:00,2421.6,6960477.333333333
2016-10-26 07:00:00,2422.95,7599716.4
2016-10-26 08:00:00,2450.5833333333335,8386937.2
2016-10-26 09:00:00,2519.616666666667,9025034.533333333
2016-10-26 10:00:00,3952.0,27495502.8
2016-10-26 11:00:00,2031.5,8588839.066666666
2016-10-26 12:00:00,1915.9833333333333,7948744.3
2016-10-26 13:00:00,2800.3333333333335,21197153.716666665
2016-10-26 14:00:00,4786.883333333333,42436631.733333334
2016-10-26 15:00:00,3012.85,19720046.133333333
2016-10-26 16:00:00,2970.75,14564614.383333333
2016-10-26 17:00:00,3015.8333333333335,13876000.3
2016-10-26 18:00:00,3265.0666666666666,14685649.066666666
2016-10-26 19:00:00,3452.116666666667,15380859.733333332
2016-10-26 20:00:00,4956.666666666667,38502338.333333336
2016-10-26 21:00:00,5648.733333333334,57037768.266666666
2016-10-26 22:00:00,2642.4,20256942.466666665
2016-10-26 23:00:00,2202.55,16775976.583333334
2016-10-27 00:00:00,2088.5333333333333,14323235.016666668
2016-10-27 01:00:00,2397.5833333333335,14913915.733333332
2016-10-27 02:00:00,2397.05,13489390.4
2016-10-27 03:00:00,1863.1666666666667,8115864.133333334
2016-10-27 04:00:00,1508.5833333333333,5621443.866666666
2016-10-27 05:00:00,1339.4166666666667,4504168.8
2016-10-27 06:00:00,1261.5333333333333,3762027.2
2016-10-27 07:00:00,1205.6666666666667,3225834.4
2016-10-27 08:00:00,1195.7,3444498.4
2016-10-27 09:00:00,1974.1166666666666,6961718.4
2016-10-27 10:00:00,3527.2166666666667,14801775.2
2016-10-27 11:00:00,3127.8,15927456.5
2016-10-27 12:00:00,2720.0666666666666,16164561.333333334
2016-10-27 13:00:00,2513.7,17864184.666666668
2016-10-27 14:00:00,5242.483333333334,42302562.666666664
2016-10-27 15:00:00,3146.983333333333,28524478.0
2016-10-27 16:00:00,3409.2833333333333,34010744.8
2016-10-27 17:00:00,3416.0666666666666,35839047.2
2016-10-27 18:00:00,3421.55,37820634.93333333
2016-10-27 19:00:00,3817.383333333333,40806947.333333336
2016-10-27 20:00:00,3987.5,45300820.53333333
2016-10-27 21:00:00,3966.6833333333334,47590379.733333334
2016-10-27 22:00:00,4878.066666666667,66863250.266666666
2016-10-27 23:00:00,5684.433333333333,72943031.73333333
2016-10-28 00:00:00,4538.666666666667,53858537.6
2016-10-28 01:00:00,3661.1,40384146.0
2016-10-28 02:00:00,3437.1,36402317.6
2016-10-28 03:00:00,3174.55,31705841.866666667
2016-10-28 04:00:00,2905.983333333333,26776945.066666666
2016-10-28 05:00:00,2513.116666666667,22049616.266666666
2016-10-28 06:00:00,2018.15,16930160.8
2016-10-28 07:00:00,1857.7666666666667,14205951.466666667
2016-10-28 08:00:00,1686.8,13197488.0
2016-10-28 09:00:00,2499.2,26327047.066666666
2016-10-28 10:00:00,2000.7666666666667,14627764.8
2016-10-28 11:00:00,1947.2333333333333,12649047.233333332
2016-10-28 12:00:00,2160.266666666667,13426714.133333333
2016-10-28 13:00:00,2720.5333333333333,17160088.266666666
2016-10-28 14:00:00,2783.233333333333,16209585.0
2016-10-28 15:00:00,4435.016666666666,32860828.966666665
2016-10-28 16:00:00,6510.55,55399612.8
2016-10-28 17:00:00,5310.816666666667,39448184.95
2016-10-28 18:00:00,4710.3,29951408.266666666
2016-10-28 19:00:00,4128.466666666666,26084338.066666666
2016-10-28 20:00:00,3688.65,24446613.533333335
2016-10-28 21:00:00,3485.55,23570702.533333335
2016-10-28 22:00:00,3367.4666666666667,23180199.2
2016-10-28 23:00:00,3158.983333333333,22913642.666666668
2016-10-29 00:00:00,2786.733333333333,22455501.833333332
2016-10-29 01:00:00,2555.1666666666665,22693328.0
2016-10-29 02:00:00,2658.483333333333,24229676.266666666
2016-10-29 03:00:00,2630.733333333333,24751693.866666667
2016-10-29 04:00:00,2442.866666666667,24049010.4
2016-10-29 05:00:00,2324.233333333333,23365290.133333333
2016-10-29 06:00:00,2256.9333333333334,22765330.666666668
2016-10-29 07:00:00,2205.4333333333334,22407171.466666665
2016-10-29 08:00:00,2171.483333333333,21890448.8
2016-10-29 09:00:00,2097.15,20799020.266666666
2016-10-29 10:00:00,1925.05,19175372.533333335
2016-10-29 11:00:00,1525.8833333333334,16007079.733333332
2016-10-29 12:00:00,1644.75,15284799.466666667
2016-10-29 13:00:00,1839.9833333333333,17786943.466666665
2016-10-29 14:00:00,1670.4333333333334,12329604.533333333
2016-10-29 15:00:00,1370.6833333333334,11200766.766666668
2016-10-29 16:00:00,1865.1666666666667,10765789.416666666
2016-10-29 17:00:00,3626.116666666667,10956202.7
2016-10-29 18:00:00,3575.5666666666666,10473449.333333334
2016-10-29 19:00:00,3595.5666666666666,10734774.666666666
2016-10-29 20:00:00,3522.8,10777352.8
2016-10-29 21:00:00,4092.733333333333,10354344.4
2016-10-29 22:00:00,4100.75,9229443.933333334
2016-10-29 23:00:00,3153.133333333333,8301948.333333333
2016-10-30 00:00:00,3123.9,8841275.333333334
2016-10-30 01:00:00,2954.9666666666667,8169962.733333333
2016-10-30 02:00:00,2801.6833333333334,7137514.333333333
2016-10-30 03:00:00,2731.25,6460994.2
2016-10-30 04:00:00,2666.366666666667,6000258.066666666
2016-10-30 05:00:00,2521.8333333333335,5520265.6
2016-10-30 06:00:00,2386.3166666666666,4883491.0
2016-10-30 07:00:00,2327.733333333333,4882365.0
2016-10-30 08:00:00,2296.366666666667,4875019.133333334
2016-10-30 09:00:00,2613.7,7319776.333333333
2016-10-30 10:00:00,6055.133333333333,10249263.2
2016-10-30 11:00:00,4986.966666666666,8072584.666666667
2016-10-30 12:00:00,2308.1,6652597.266666667
2016-10-30 13:00:00,2066.133333333333,6471184.2
2016-10-30 14:00:00,1871.7666666666667,6703531.333333333
2016-10-30 15:00:00,1749.8166666666666,6249918.6
2016-10-30 16:00:00,1725.0,6422591.133333334
2016-10-30 17:00:00,1833.5833333333333,6719478.666666667
2016-10-30 18:00:00,1795.3833333333334,6696681.733333333
2016-10-30 19:00:00,1869.4333333333334,9327165.066666666
2016-10-30 20:00:00,1294.0,4407149.133333334
2016-10-30 21:00:00,1204.7333333333333,3013581.2
2016-10-30 22:00:00,1316.3333333333333,3180031.8666666667
2016-10-30 23:00:00,1260.4333333333334,3072747.6
2016-10-31 00:00:00,1259.55,2942441.6
2016-10-31 01:00:00,1429.5833333333333,2969223.3333333335
2016-10-31 02:00:00,1431.7,3054844.2
2016-10-31 03:00:00,1415.2166666666667,2944443.2
2016-10-31 04:00:00,1373.6666666666667,2850616.0
2016-10-31 05:00:00,1357.7833333333333,2762152.0
2016-10-31 06:00:00,1314.0833333333333,2764133.8666666667
2016-10-31 07:00:00,1296.7333333333333,3895242.1333333333
2016-10-31 08:00:00,1293.0666666666666,5548314.4
2016-10-31 09:00:00,1257.9333333333334,4972023.466666667
2016-10-31 10:00:00,1249.7166666666667,4641409.066666666
2016-10-31 11:00:00,1354.1833333333334,5880062.133333334
2016-10-31 12:00:00,1614.5333333333333,7384701.466666667
2016-10-31 13:00:00,1513.1166666666666,4816005.7
2016-10-31 14:00:00,1897.2833333333333,5398785.45
2016-10-31 15:00:00,2297.55,8298396.566666666
2016-10-31 16:00:00,2495.0333333333333,8626650.733333332
2016-10-31 17:00:00,6843.733333333334,61231826.166666664
2016-10-31 18:00:00,4239.75,30445709.066666666
2016-10-31 19:00:00,2410.55,10431433.066666666
2016-10-31 20:00:00,2590.95,16067567.6
2016-10-31 21:00:00,2677.7833333333333,19165158.133333333
2016-10-31 22:00:00,2774.516666666667,20647909.866666667
2016-10-31 23:00:00,3378.483333333333,22227769.6
2016-11-01 00:00:00,3601.6666666666665,24379379.283333335
2016-11-01 01:00:00,3402.5,26901504.533333335
2016-11-01 02:00:00,3352.4,26950247.2
2016-11-01 03:00:00,3261.2166666666667,25891417.066666666
2016-11-01 04:00:00,3086.616666666667,23419151.733333334
2016-11-01 05:00:00,2831.233333333333,20880661.666666668
2016-11-01 06:00:00,2306.1833333333334,17414663.733333334
2016-11-01 07:00:00,2257.483333333333,16800299.466666665
2016-11-01 08:00:00,2225.383333333333,16548924.683333334
2016-11-01 09:00:00,2331.5,16551849.466666667
2016-11-01 10:00:00,2559.1666666666665,19113526.5
2016-11-01 11:00:00,2473.95,18356714.166666668
2016-11-01 12:00:00,2556.3166666666666,19340007.133333333
2016-11-01 13:00:00,2642.616666666667,22645552.8
2016-11-01 14:00:00,2648.05,22834475.85
2016-11-01 15:00:00,5383.116666666667,53719362.68333333
2016-11-01 16:00:00,4905.066666666667,50360974.516666666
2016-11-01 17:00:00,4405.55,41140153.7
2016-11-01 18:00:00,3752.866666666667,28842780.033333335
2016-11-01 19:00:00,3002.0333333333333,18859004.283333335
2016-11-01 20:00:00,2934.6,20482873.0
2016-11-01 21:00:00,3063.9333333333334,21872665.566666666
2016-11-01 22:00:00,3401.233333333333,16940750.033333335
2016-11-01 23:00:00,3870.9,19807813.366666667
2016-11-02 00:00:00,3095.8,16529752.533333333
2016-11-02 01:00:00,2898.45,14869348.566666666
2016-11-02 02:00:00,2561.45,13087972.133333333
2016-11-02 03:00:00,2410.116666666667,12407555.466666667
2016-11-02 04:00:00,2356.8333333333335,12586345.066666666
2016-11-02 05:00:00,2286.5,11522398.266666668
2016-11-02 06:00:00,1910.6833333333334,9000044.0
2016-11-02 07:00:00,1749.25,7777731.466666667
2016-11-02 08:00:00,1702.75,7360586.666666667
2016-11-02 09:00:00,1667.05,6905643.7
2016-11-02 10:00:00,2164.733333333333,10353539.466666667
2016-11-02 11:00:00,2477.633333333333,12331059.833333334
2016-11-02 12:00:00,2476.85,13568745.733333332
2016-11-02 13:00:00,2752.4,13111666.033333333
2016-11-02 14:00:00,3741.25,33294241.533333335
2016-11-02 15:00:00,4055.983333333333,33505335.266666666
2016-11-02 16:00:00,4321.1,34555997.333333336
2016-11-02 17:00:00,4151.116666666667,25977553.4
2016-11-02 18:00:00,4491.6,21298227.5
2016-11-02 19:00:00,3461.4166666666665,16434631.666666666
2016-11-02 20:00:00,2946.6,13192228.466666667
2016-11-02 21:00:00,2616.133333333333,11590184.733333332
2016-11-02 22:00:00,3206.383333333333,13686859.933333334
2016-11-02 23:00:00,3032.483333333333,14041979.033333333
2016-11-03 00:00:00,2687.9166666666665,12370547.733333332
2016-11-03 01:00:00,2474.8166666666666,10841927.066666666
2016-11-03 02:00:00,2647.233333333333,10807313.583333334
2016-11-03 03:00:00,2669.616666666667,10735567.933333334
2016-11-03 04:00:00,2246.4666666666667,9656720.983333332
2016-11-03 05:00:00,2150.633333333333,9126737.866666667
2016-11-03 06:00:00,2108.6,8877009.066666666
2016-11-03 07:00:00,2058.733333333333,8769079.066666666
2016-11-03 08:00:00,1490.5833333333333,4929740.8
2016-11-03 09:00:00,1618.9833333333333,5958483.633333334
2016-11-03 10:00:00,1814.3,8162875.4
2016-11-03 11:00:00,2095.8333333333335,7548809.033333333
2016-11-03 12:00:00,2295.7833333333333,6580896.266666667
2016-11-03 13:00:00,2103.15,6844774.7
2016-11-03 14:00:00,1905.3833333333334,7098931.216666667
2016-11-03 15:00:00,1912.2666666666667,7515086.95
2016-11-03 16:00:00,1830.1833333333334,7439323.0
2016-11-03 17:00:00,1779.5666666666666,7229658.7
2016-11-03 18:00:00,1696.25,6174865.533333333
2016-11-03 19:00:00,1588.7,5456032.583333333
2016-11-03 20:00:00,1574.0166666666667,6429758.216666667
2016-11-03 21:00:00,1633.0166666666667,7699729.066666666
2016-11-03 22:00:00,1909.2333333333333,9501031.066666666
2016-11-03 23:00:00,2113.383333333333,9461920.533333333
2016-11-04 00:00:00,3992.4166666666665,8906994.0
2016-11-04 01:00:00,3660.516666666667,7736992.8
2016-11-04 02:00:00,3406.766666666667,6631339.733333333
2016-11-04 03:00:00,3080.766666666667,5666663.466666667
2016-11-04 04:00:00,2808.25,5302978.4
2016-11-04 05:00:00,2534.0833333333335,4831385.333333333
2016-11-04 06:00:00,2233.0833333333335,4493351.733333333
2016-11-04 07:00:00,2025.5833333333333,4599990.666666667
2016-11-04 08:00:00,1932.9833333333333,4813724.533333333
2016-11-04 09:00:00,1919.4833333333333,5735827.733333333
2016-11-04 10:00:00,1701.3333333333333,5061194.0
2016-11-04 11:00:00,2070.4333333333334,10844599.266666668
2016-11-04 12:00:00,1614.0166666666667,7952524.933333334
2016-11-04 13:00:00,2433.15,8900043.05
2016-11-04 14:00:00,2628.05,9127510.85
2016-11-04 15:00:00,2577.3,8373508.933333334
2016-11-04 16:00:00,2600.0333333333333,8468638.866666667
2016-11-04 17:00:00,2503.5833333333335,7403342.05
2016-11-04 18:00:00,2904.1833333333334,8109864.133333334
2016-11-04 19:00:00,2759.15,8057382.783333333
2016-11-04 20:00:00,3564.5,12511683.833333334
2016-11-04 21:00:00,2998.05,9402914.933333334
2016-11-04 22:00:00,2622.4,7901348.666666667
2016-11-04 23:00:00,2537.0833333333335,7404854.533333333
2016-11-05 00:00:00,2521.733333333333,7246302.083333333
2016-11-05 01:00:00,2593.9666666666667,7339932.25
2016-11-05 02:00:00,2614.1833333333334,7777515.866666666
2016-11-05 03:00:00,2582.5,7475742.4
2016-11-05 04:00:00,2501.0333333333333,7152298.133333334
2016-11-05 05:00:00,2317.6833333333334,6920354.666666667
2016-11-05 06:00:00,2477.9333333333334,7648594.466666667
2016-11-05 07:00:00,2345.5333333333333,6970078.666666667
2016-11-05 08:00:00,2623.4666666666667,7951479.733333333
2016-11-05 09:00:00,2552.883333333333,8020222.4
2016-11-05 10:00:00,2510.5,9324106.8
2016-11-05 11:00:00,2753.3166666666666,11751829.433333334
2016-11-05 12:00:00,2928.95,12189162.133333333
2016-11-05 13:00:00,2770.266666666667,10016396.0
2016-11-05 14:00:00,2913.8333333333335,10258363.2
2016-11-05 15:00:00,7959.833333333333,92886128.93333334
2016-11-05 16:00:00,6423.133333333333,71746497.18333334
2016-11-05 17:00:00,4216.7,39117215.483333334
2016-11-05 18:00:00,3358.1666666666665,27952422.633333333
2016-11-05 19:00:00,2319.383333333333,14149076.8
2016-11-05 20:00:00,2174.7833333333333,11817447.333333334
2016-11-05 21:00:00,2194.0833333333335,11092443.466666667
2016-11-05 22:00:00,2323.116666666667,11329362.666666666
2016-11-05 23:00:00,2139.116666666667,10384330.0
2016-11-06 00:00:00,1873.0166666666667,8655222.4
2016-11-06 01:00:00,1989.4,9781196.4
2016-11-06 02:00:00,1980.6333333333334,10240334.0
2016-11-06 03:00:00,1875.65,7857346.4
2016-11-06 04:00:00,1771.2166666666667,5805673.333333333
2016-11-06 05:00:00,1700.1,5276658.533333333
2016-11-06 06:00:00,1689.9166666666667,5643314.266666667
2016-11-06 07:00:00,1601.1333333333334,5636718.15
2016-11-06 08:00:00,1559.7,4891617.183333334
2016-11-06 09:00:00,1518.4166666666667,5091191.866666666
2016-11-06 10:00:00,1644.0,6360954.0
2016-11-06 11:00:00,1596.25,5671855.633333334
2016-11-06 12:00:00,1627.3166666666666,7250979.733333333
2016-11-06 13:00:00,1623.7166666666667,6539756.666666667
2016-11-06 14:00:00,1687.8833333333334,9238138.533333333
2016-11-06 15:00:00,2352.366666666667,9391847.6
2016-11-06 16:00:00,4169.566666666667,10733181.533333333
2016-11-06 17:00:00,3265.5666666666666,11074127.2
2016-11-06 18:00:00,2288.0333333333333,9971134.0
2016-11-06 19:00:00,1831.5166666666667,9593929.733333332
2016-11-06 20:00:00,1770.8,9899513.8
2016-11-06 21:00:00,1739.5333333333333,9700954.533333333
2016-11-06 22:00:00,1784.4666666666667,10495266.133333333
2016-11-06 23:00:00,1869.7833333333333,10897096.933333334
2016-11-07 00:00:00,1944.4166666666667,11193057.333333334
2016-11-07 01:00:00,1976.0,9314583.466666667
2016-11-07 02:00:00,1909.8166666666666,8429086.0
2016-11-07 03:00:00,1892.4666666666667,8733151.866666667
2016-11-07 04:00:00,1854.3166666666666,8645575.333333334
2016-11-07 05:00:00,1792.8666666666666,8003023.6
2016-11-07 06:00:00,1724.6,6802732.133333334
2016-11-07 07:00:00,1662.4166666666667,5801500.533333333
2016-11-07 08:00:00,1683.7833333333333,6877451.6
2016-11-07 09:00:00,1793.6666666666667,8807715.733333332
2016-11-07 10:00:00,3029.05,7237908.8
2016-11-07 11:00:00,14395.416666666666,30484532.266666666
2016-11-07 12:00:00,54310.38333333333,113416377.2
2016-11-07 13:00:00,32872.53333333333,68995132.0
2016-11-07 14:00:00,28705.2,60360806.266666666
2016-11-07 15:00:00,27805.85,60917935.666666664
2016-11-07 16:00:00,23778.05,53532944.53333333
2016-11-07 17:00:00,17402.8,42585811.6
2016-11-07 18:00:00,9291.0,26538901.4
2016-11-07 19:00:00,4677.95,24253692.4
2016-11-07 20:00:00,3489.983333333333,20411240.8
2016-11-07 21:00:00,3591.016666666667,18605685.2
2016-11-07 22:00:00,3531.233333333333,16953384.8
2016-11-07 23:00:00,3293.0833333333335,16857882.8
2016-11-08 00:00:00,3371.5666666666666,16516724.266666668
2016-11-08 01:00:00,3207.75,15393609.866666667
2016-11-08 02:00:00,3134.7,15107747.466666667
2016-11-08 03:00:00,3112.4333333333334,15414934.266666668
2016-11-08 04:00:00,2991.35,13792411.866666667
2016-11-08 05:00:00,2881.45,12571518.4
2016-11-08 06:00:00,2735.6833333333334,11697680.8
2016-11-08 07:00:00,2516.9333333333334,11218341.066666666
2016-11-08 08:00:00,2770.5833333333335,15447579.333333334
2016-11-08 09:00:00,2860.983333333333,19263234.733333334
2016-11-08 10:00:00,4717.8,35556496.53333333
2016-11-08 11:00:00,5598.316666666667,77331191.6
2016-11-08 12:00:00,3528.6833333333334,35859260.666666664
2016-11-08 13:00:00,3588.95,32736204.966666665
2016-11-08 14:00:00,3204.2,25520960.533333335
2016-11-08 15:00:00,5668.833333333333,64274066.06666667
2016-11-08 16:00:00,4035.016666666667,38116613.46666667
2016-11-08 17:00:00,4175.116666666667,31273958.8
2016-11-08 18:00:00,4377.7,29773772.3
2016-11-08 19:00:00,4018.05,26807196.533333335
2016-11-08 20:00:00,3836.4166666666665,24839838.933333334
2016-11-08 21:00:00,2874.133333333333,17121783.2
2016-11-08 22:00:00,2394.116666666667,13835735.333333334
2016-11-08 23:00:00,2181.5833333333335,12532232.266666668
2016-11-09 00:00:00,2271.7,28233603.333333332
2016-11-09 01:00:00,2678.8166666666666,78638474.8
2016-11-09 02:00:00,2596.866666666667,78114363.33333333
2016-11-09 03:00:00,2505.5,77737336.66666667
2016-11-09 04:00:00,2471.05,77963727.46666667
2016-11-09 05:00:00,2446.15,78340661.86666666
2016-11-09 06:00:00,2552.483333333333,72497066.0
2016-11-09 07:00:00,2612.4666666666667,66773804.666666664
2016-11-09 08:00:00,2273.0333333333333,45835111.06666667
2016-11-09 09:00:00,2509.25,27291556.5
2016-11-09 10:00:00,2300.266666666667,15989474.85
2016-11-09 11:00:00,2106.5833333333335,11943458.216666667
2016-11-09 12:00:00,2872.9333333333334,38337933.3
2016-11-09 13:00:00,2270.3166666666666,22544781.883333333
2016-11-09 14:00:00,1916.9166666666667,13557658.5
2016-11-09 15:00:00,1911.4166666666667,10036544.733333332
2016-11-09 16:00:00,2089.8166666666666,9610715.466666667
2016-11-09 17:00:00,2297.5,9963301.3
2016-11-09 18:00:00,2298.4166666666665,9666185.333333334
2016-11-09 19:00:00,2361.116666666667,11235880.266666668
2016-11-09 20:00:00,2381.4333333333334,12615504.133333333
2016-11-09 21:00:00,2395.1666666666665,15389200.9
2016-11-09 22:00:00,2639.9166666666665,25816752.833333332
2016-11-09 23:00:00,2925.633333333333,32601977.6
2016-11-10 00:00:00,3152.7,36280949.06666667
2016-11-10 01:00:00,3274.233333333333,35564417.6
2016-11-10 02:00:00,3174.016666666667,34018567.86666667
2016-11-10 03:00:00,3138.8,35319691.733333334
2016-11-10 04:00:00,2996.55,35323133.733333334
2016-11-10 05:00:00,3004.35,36411857.333333336
2016-11-10 06:00:00,2969.25,36380334.266666666
2016-11-10 07:00:00,2940.016666666667,36222939.06666667
2016-11-10 08:00:00,2853.4,35429150.53333333
2016-11-10 09:00:00,2859.05,38790658.8
2016-11-10 10:00:00,3639.266666666667,41565502.46666667
2016-11-10 11:00:00,9823.033333333333,50453873.88333333
2016-11-10 12:00:00,19638.95,68716736.8
2016-11-10 13:00:00,7442.05,44917344.516666666
2016-11-10 14:00:00,6296.3,42303736.11666667
2016-11-10 15:00:00,7012.133333333333,51683142.733333334
2016-11-10 16:00:00,6506.4,46099618.4
2016-11-10 17:00:00,10472.933333333332,42753764.86666667
2016-11-10 18:00:00,9103.783333333333,36618025.6
2016-11-10 19:00:00,7442.433333333333,30647588.8
2016-11-10 20:00:00,6818.866666666667,28959034.766666666
2016-11-10 21:00:00,9186.166666666666,30146707.0
2016-11-10 22:00:00,8968.05,30226552.0
2016-11-10 23:00:00,8249.7,28838564.4
2016-11-11 00:00:00,7708.383333333333,27720942.333333332
2016-11-11 01:00:00,7179.183333333333,25836118.533333335
2016-11-11 02:00:00,6628.266666666666,24788272.6
2016-11-11 03:00:00,6270.316666666667,24237052.333333332
2016-11-11 04:00:00,6019.883333333333,23590655.066666666
2016-11-11 05:00:00,5889.383333333333,22626627.0
2016-11-11 06:00:00,5673.733333333334,20971708.133333333
2016-11-11 07:00:00,5353.633333333333,19754994.5
2016-11-11 08:00:00,5077.5,19259463.55
2016-11-11 09:00:00,6098.216666666666,19611489.2
2016-11-11 10:00:00,6130.516666666666,18266546.333333332
2016-11-11 11:00:00,5378.466666666666,17852746.066666666
2016-11-11 12:00:00,5008.4,19260637.8
2016-11-11 13:00:00,4875.016666666666,18675013.833333332
2016-11-11 14:00:00,4997.966666666666,18406237.433333334
2016-11-11 15:00:00,5094.916666666667,20255130.616666667
2016-11-11 16:00:00,4561.083333333333,18395815.05
2016-11-11 17:00:00,5920.666666666667,18844500.533333335
2016-11-11 18:00:00,10080.316666666668,21620508.4
2016-11-11 19:00:00,9357.066666666668,20018611.0
2016-11-11 20:00:00,8118.583333333333,16892492.733333334
2016-11-11 21:00:00,8199.383333333333,15024034.1
2016-11-11 22:00:00,7522.166666666667,14166358.266666668
2016-11-11 23:00:00,7198.933333333333,11730279.4
2016-11-12 00:00:00,6538.133333333333,10067474.266666668
2016-11-12 01:00:00,5913.05,9123184.4
2016-11-12 02:00:00,5413.533333333334,8273982.4
2016-11-12 03:00:00,4769.666666666667,7209950.933333334
2016-11-12 04:00:00,4056.2166666666667,6079470.066666666
2016-11-12 05:00:00,3369.8166666666666,4865254.0
2016-11-12 06:00:00,3007.5,4312788.866666666
2016-11-12 07:00:00,2731.2833333333333,3696354.6
2016-11-12 08:00:00,2520.4333333333334,3477216.8666666667
2016-11-12 09:00:00,4086.2833333333333,4924797.866666666
2016-11-12 10:00:00,4269.516666666666,8650366.6
2016-11-12 11:00:00,3970.9666666666667,9509131.2
2016-11-12 12:00:00,3072.8333333333335,5788268.4
2016-11-12 13:00:00,3712.766666666667,20697243.8
2016-11-12 14:00:00,2927.7833333333333,10086777.133333333
2016-11-12 15:00:00,2436.95,4774419.066666666
2016-11-12 16:00:00,2350.383333333333,3713683.6666666665
2016-11-12 17:00:00,2212.116666666667,3296128.6
2016-11-12 18:00:00,2115.7,3145955.7333333334
2016-11-12 19:00:00,3313.5833333333335,3716211.3666666667
2016-11-12 20:00:00,9841.883333333333,7126296.833333333
2016-11-12 21:00:00,10009.366666666667,7106738.9
2016-11-12 22:00:00,9416.233333333334,6847305.133333334
2016-11-12 23:00:00,8768.566666666668,6651788.133333334
2016-11-13 00:00:00,8415.55,9661599.066666666
2016-11-13 01:00:00,7922.616666666667,11693606.066666666
2016-11-13 02:00:00,7418.2,8347305.6
2016-11-13 03:00:00,6862.966666666666,6116127.2
2016-11-13 04:00:00,6426.5,5256078.933333334
2016-11-13 05:00:00,6114.45,4879422.8
2016-11-13 06:00:00,5835.3,4624503.133333334
2016-11-13 07:00:00,5579.2,4482556.266666667
2016-11-13 08:00:00,5411.7,4409427.2
2016-11-13 09:00:00,5147.666666666667,4252314.4
2016-11-13 10:00:00,4879.516666666666,4123578.2
2016-11-13 11:00:00,4877.866666666667,4327953.133333334
2016-11-13 12:00:00,4643.916666666667,9581936.533333333
2016-11-13 13:00:00,4210.116666666667,7683951.266666667
2016-11-13 14:00:00,3950.1833333333334,5915136.8
2016-11-13 15:00:00,3703.1,4529941.066666666
2016-11-13 16:00:00,4236.85,4352466.266666667
2016-11-13 17:00:00,4744.566666666667,4979286.2
2016-11-13 18:00:00,4399.183333333333,5128970.666666667
2016-11-13 19:00:00,4348.483333333334,5778245.266666667
2016-11-13 20:00:00,3835.4333333333334,3774222.2666666666
2016-11-13 21:00:00,3851.4333333333334,3969153.0
2016-11-13 22:00:00,3899.6,4141333.8
2016-11-13 23:00:00,3635.516666666667,4062838.2666666666
2016-11-14 00:00:00,3382.2833333333333,3462468.1333333333
2016-11-14 01:00:00,3213.55,3253437.4
2016-11-14 02:00:00,3077.983333333333,3177025.533333333
2016-11-14 03:00:00,2942.4666666666667,3099209.8
2016-11-14 04:00:00,2795.4666666666667,2993630.3333333335
2016-11-14 05:00:00,2508.6666666666665,2714188.6
2016-11-14 06:00:00,2061.2833333333333,2282426.8666666667
2016-11-14 07:00:00,1825.1166666666666,2069224.6666666667
2016-11-14 08:00:00,1715.7666666666667,1925398.7333333334
2016-11-14 09:00:00,2672.5666666666666,4072791.4
2016-11-14 10:00:00,5454.533333333334,10441163.4
2016-11-14 11:00:00,6442.6,14366507.633333333
2016-11-14 12:00:00,6556.816666666667,10661106.333333334
2016-11-14 13:00:00,3222.9,4426175.066666666
2016-11-14 14:00:00,5105.4,4673183.266666667
2016-11-14 15:00:00,6688.9,6311114.066666666
2016-11-14 16:00:00,7751.7,5913127.0
2016-11-14 17:00:00,5646.916666666667,4798131.133333334
2016-11-14 18:00:00,4643.633333333333,4268884.066666666
2016-11-14 19:00:00,4201.8,3974136.466666667
2016-11-14 20:00:00,4141.866666666667,4293199.533333333
2016-11-14 21:00:00,4159.833333333333,4060872.2666666666
2016-11-14 22:00:00,3983.7,3755121.8666666667
2016-11-14 23:00:00,3998.05,4464443.7
2016-11-15 00:00:00,3864.55,4908921.733333333
2016-11-15 01:00:00,3021.35,3136499.533333333
2016-11-15 02:00:00,2788.65,2833788.6
2016-11-15 03:00:00,2677.866666666667,2632676.2666666666
2016-11-15 04:00:00,2592.9666666666667,2484728.933333333
2016-11-15 05:00:00,2541.4333333333334,2418680.466666667
2016-11-15 06:00:00,2495.7833333333333,2336613.533333333
2016-11-15 07:00:00,2457.8333333333335,2248958.8666666667
2016-11-15 08:00:00,2426.483333333333,2217945.2666666666
2016-11-15 09:00:00,2465.366666666667,2637502.2333333334
2016-11-15 10:00:00,3405.0,4948395.033333333
2016-11-15 11:00:00,4054.266666666667,5729466.2
2016-11-15 12:00:00,5158.116666666667,8045236.433333334
2016-11-15 13:00:00,7464.383333333333,18004423.566666666
2016-11-15 14:00:00,7595.95,24215543.583333332
2016-11-15 15:00:00,7635.1,27850230.766666666
2016-11-15 16:00:00,3549.5333333333333,13614086.233333332
2016-11-15 17:00:00,2462.366666666667,5933442.266666667
2016-11-15 18:00:00,2617.266666666667,13688597.15
2016-11-15 19:00:00,2361.7,9778453.2
2016-11-15 20:00:00,2439.7833333333333,12197776.266666668
2016-11-15 21:00:00,2856.35,21533498.2
2016-11-15 22:00:00,2495.4333333333334,15136394.95
2016-11-15 23:00:00,2329.65,19806333.3
2016-11-16 00:00:00,2971.8333333333335,39425624.43333333
2016-11-16 01:00:00,2383.5333333333333,31604313.3
2016-11-16 02:00:00,2358.3,32550394.233333334
2016-11-16 03:00:00,2394.233333333333,34144549.4
2016-11-16 04:00:00,2370.5833333333335,32087276.533333335
2016-11-16 05:00:00,2306.35,23381635.8
2016-11-16 06:00:00,2282.6666666666665,20215284.8
2016-11-16 07:00:00,2270.25,19883251.466666665
2016-11-16 08:00:00,2288.15,20120515.266666666
2016-11-16 09:00:00,4201.533333333334,26103209.6
2016-11-16 10:00:00,12311.316666666668,50978171.86666667
2016-11-16 11:00:00,13071.6,64771660.2
2016-11-16 12:00:00,12786.233333333334,62711685.96666667
2016-11-16 13:00:00,6586.083333333333,50296258.8
2016-11-16 14:00:00,5226.033333333334,51846630.63333333
2016-11-16 15:00:00,6138.666666666667,59037113.05
2016-11-16 16:00:00,4799.35,41271258.983333334
2016-11-16 17:00:00,5010.35,45994689.13333333
2016-11-16 18:00:00,5493.0,40266686.0
2016-11-16 19:00:00,5384.9,35888213.6
2016-11-16 20:00:00,5226.616666666667,35265065.53333333
2016-11-16 21:00:00,4746.666666666667,30006994.666666668
2016-11-16 22:00:00,5232.766666666666,35755901.6
2016-11-16 23:00:00,5234.133333333333,38101200.266666666
2016-11-17 00:00:00,4359.866666666667,32207935.133333333
2016-11-17 01:00:00,3781.6666666666665,25324154.933333334
2016-11-17 02:00:00,3372.4166666666665,19777499.933333334
2016-11-17 03:00:00,2996.15,14870846.866666667
2016-11-17 04:00:00,2660.4166666666665,11996288.533333333
2016-11-17 05:00:00,2452.5666666666666,11510868.933333334
2016-11-17 06:00:00,2320.7,10656328.4
2016-11-17 07:00:00,2146.4666666666667,9336897.533333333
2016-11-17 08:00:00,2047.2666666666667,8966626.4
2016-11-17 09:00:00,2503.133333333333,11093406.866666667
2016-11-17 10:00:00,3349.4333333333334,13888766.666666666
2016-11-17 11:00:00,5376.95,34423068.733333334
2016-11-17 12:00:00,4116.85,31382844.0
2016-11-17 13:00:00,13648.066666666668,44660432.333333336
2016-11-17 14:00:00,13824.066666666668,33883937.4
2016-11-17 15:00:00,14280.833333333334,77498824.66666667
2016-11-17 16:00:00,8829.0,70604943.93333334
2016-11-17 17:00:00,4324.25,53142818.266666666
2016-11-17 18:00:00,3520.366666666667,23146876.766666666
2016-11-17 19:00:00,3323.5833333333335,20931651.666666668
2016-11-17 20:00:00,3224.266666666667,22706171.8
2016-11-17 21:00:00,5269.866666666667,24363859.2
2016-11-17 22:00:00,6935.183333333333,27793041.566666666
2016-11-17 23:00:00,7407.833333333333,28844352.416666668
2016-11-18 00:00:00,5298.633333333333,28026373.7
2016-11-18 01:00:00,4583.466666666666,28361007.466666665
2016-11-18 02:00:00,3394.4166666666665,28350167.0
2016-11-18 03:00:00,3098.8166666666666,27233957.4
2016-11-18 04:00:00,2784.4,24687510.0
2016-11-18 05:00:00,2534.05,22357449.933333334
2016-11-18 06:00:00,2449.9166666666665,20608878.933333334
2016-11-18 07:00:00,2425.9666666666667,21161305.866666667
2016-11-18 08:00:00,3746.516666666667,25040342.0
2016-11-18 09:00:00,6025.616666666667,40943772.93333333
2016-11-18 10:00:00,5180.583333333333,40933620.2
2016-11-18 11:00:00,4347.333333333333,33771014.8
2016-11-18 12:00:00,4293.933333333333,24476839.533333335
2016-11-18 13:00:00,4291.966666666666,24138731.0
2016-11-18 14:00:00,11014.266666666666,66516865.2
2016-11-18 15:00:00,11912.616666666667,100520441.4
2016-11-18 16:00:00,5418.5,48984312.06666667
2016-11-18 17:00:00,7446.55,27440782.8
2016-11-18 18:00:00,5994.616666666667,19903970.15
2016-11-18 19:00:00,4930.45,15669287.783333333
2016-11-18 20:00:00,3767.383333333333,14689718.366666667
2016-11-18 21:00:00,3304.116666666667,13276419.533333333
2016-11-18 22:00:00,3085.3,12281572.8
2016-11-18 23:00:00,2944.4666666666667,11508692.6
2016-11-19 00:00:00,2584.866666666667,11032248.133333333
2016-11-19 01:00:00,2370.85,10742570.133333333
2016-11-19 02:00:00,2221.616666666667,10261899.333333334
2016-11-19 03:00:00,2097.1,9729082.4
2016-11-19 04:00:00,2000.1833333333334,8898995.066666666
2016-11-19 05:00:00,1900.7,8385623.466666667
2016-11-19 06:00:00,1918.2,9979132.0
2016-11-19 07:00:00,1964.45,10659990.8
2016-11-19 08:00:00,1922.5166666666667,10505766.8
2016-11-19 09:00:00,3882.95,11612021.666666666
2016-11-19 10:00:00,12568.116666666667,15327616.8
2016-11-19 11:00:00,17200.683333333334,16340368.266666668
2016-11-19 12:00:00,16431.966666666667,14050650.1
2016-11-19 13:00:00,15351.583333333334,12129749.333333334
2016-11-19 14:00:00,14481.116666666667,11871999.8
2016-11-19 15:00:00,13945.166666666666,12910039.8
2016-11-19 16:00:00,13426.85,13108830.6
2016-11-19 17:00:00,12613.033333333333,11479978.866666667
2016-11-19 18:00:00,12054.283333333333,11294071.733333332
2016-11-19 19:00:00,11426.083333333334,11744998.2
2016-11-19 20:00:00,12185.516666666666,12785778.666666666
2016-11-19 21:00:00,11217.766666666666,13666139.933333334
2016-11-19 22:00:00,9975.866666666667,13567825.2
2016-11-19 23:00:00,9202.583333333334,13119009.583333334
2016-11-20 00:00:00,8481.266666666666,13059013.266666668
2016-11-20 01:00:00,8156.7,14037017.9
2016-11-20 02:00:00,8278.433333333332,16603850.883333333
2016-11-20 03:00:00,7298.283333333334,13908370.1
2016-11-20 04:00:00,6361.683333333333,11862492.066666666
2016-11-20 05:00:00,5768.5,11443709.4
2016-11-20 06:00:00,5375.783333333334,10928196.2
2016-11-20 07:00:00,5031.966666666666,10539780.466666667
2016-11-20 08:00:00,4785.383333333333,9918238.066666666
2016-11-20 09:00:00,5362.983333333334,8890199.733333332
2016-11-20 10:00:00,5417.133333333333,8146250.2
2016-11-20 11:00:00,5117.916666666667,7876183.2
2016-11-20 12:00:00,4844.716666666666,9726515.4
2016-11-20 13:00:00,4284.033333333334,9346975.266666668
2016-11-20 14:00:00,4021.95,8461324.266666668
2016-11-20 15:00:00,3581.1833333333334,8445181.466666667
2016-11-20 16:00:00,3012.2166666666667,6856168.6
2016-11-20 17:00:00,3084.9666666666667,7143267.733333333
2016-11-20 18:00:00,4193.083333333333,8888843.733333332
2016-11-20 19:00:00,4542.183333333333,9784581.6
2016-11-20 20:00:00,4581.35,12200397.333333334
2016-11-20 21:00:00,4318.016666666666,9018947.266666668
2016-11-20 22:00:00,4177.75,8576051.0
2016-11-20 23:00:00,4094.9,8357329.8
2016-11-21 00:00:00,4020.5,7997933.266666667
2016-11-21 01:00:00,3932.8,8246864.0
2016-11-21 02:00:00,3904.6833333333334,8716680.666666666
2016-11-21 03:00:00,3873.1666666666665,9151683.866666667
2016-11-21 04:00:00,3812.7833333333333,9009215.0
2016-11-21 05:00:00,3731.1,8608344.366666667
2016-11-21 06:00:00,3641.9166666666665,8076663.966666667
2016-11-21 07:00:00,3580.8333333333335,7861414.733333333
2016-11-21 08:00:00,3526.6666666666665,7920199.933333334
2016-11-21 09:00:00,3664.5,11001527.133333333
2016-11-21 10:00:00,3737.15,12696792.733333332
2016-11-21 11:00:00,3715.0333333333333,12924788.8
2016-11-21 12:00:00,4056.2,63619993.65
2016-11-21 13:00:00,3945.633333333333,70896214.56666666
2016-11-21 14:00:00,3629.0,42832361.4
2016-11-21 15:00:00,3481.85,23440960.466666665
2016-11-21 16:00:00,13624.533333333333,35653222.733333334
2016-11-21 17:00:00,17321.166666666668,35116193.7
2016-11-21 18:00:00,17184.133333333335,34536598.4
2016-11-21 19:00:00,11998.6,23801306.0
2016-11-21 20:00:00,3575.4666666666667,7458142.2
2016-11-21 21:00:00,3258.2166666666667,10393650.533333333
2016-11-21 22:00:00,4122.85,27940294.733333334
2016-11-21 23:00:00,3786.5666666666666,26681935.333333332
2016-11-22 00:00:00,3095.75,10861577.133333333
2016-11-22 01:00:00,2794.3166666666666,4841059.866666666
2016-11-22 02:00:00,2658.516666666667,3990362.6666666665
2016-11-22 03:00:00,2548.4,3657759.3333333335
2016-11-22 04:00:00,2471.8333333333335,3458638.1333333333
2016-11-22 05:00:00,2408.5833333333335,3382250.2333333334
2016-11-22 06:00:00,2324.2833333333333,3276128.6333333333
2016-11-22 07:00:00,2261.6666666666665,3270956.6666666665
2016-11-22 08:00:00,2213.6,3334576.1
2016-11-22 09:00:00,2166.95,3260344.3
2016-11-22 10:00:00,2891.25,4723244.016666667
2016-11-22 11:00:00,3214.233333333333,5623913.933333334
2016-11-22 12:00:00,2347.233333333333,6206405.416666667
2016-11-22 13:00:00,2326.766666666667,11299896.783333333
2016-11-22 14:00:00,2331.65,14639894.533333333
2016-11-22 15:00:00,2650.133333333333,10209252.216666667
2016-11-22 16:00:00,3274.4166666666665,6757037.866666666
2016-11-22 17:00:00,3290.2166666666667,10683177.366666667
2016-11-22 18:00:00,3928.95,23159061.033333335
2016-11-22 19:00:00,5610.983333333334,36068143.95
2016-11-22 20:00:00,5317.783333333334,44583214.016666666
2016-11-22 21:00:00,5066.016666666666,49551583.983333334
2016-11-22 22:00:00,6118.433333333333,53044296.2
2016-11-22 23:00:00,9187.333333333334,56266616.666666664
2016-11-23 00:00:00,6569.95,52812761.733333334
2016-11-23 01:00:00,4673.516666666666,49264985.4
2016-11-23 02:00:00,4177.466666666666,50775133.733333334
2016-11-23 03:00:00,3980.3166666666666,53911582.06666667
2016-11-23 04:00:00,3486.266666666667,46251373.666666664
2016-11-23 05:00:00,3094.8333333333335,39055049.8
2016-11-23 06:00:00,3068.6666666666665,41027295.46666667
2016-11-23 07:00:00,3064.0833333333335,42783486.0
2016-11-23 08:00:00,3572.35,40055006.06666667
2016-11-23 09:00:00,5728.5,31281788.0
2016-11-23 10:00:00,3764.733333333333,17343608.8
2016-11-23 11:00:00,2588.766666666667,8336638.316666666
2016-11-23 12:00:00,1937.5333333333333,6903165.133333334
2016-11-23 13:00:00,4627.683333333333,8471265.333333334
2016-11-23 14:00:00,3878.7,16134149.8
2016-11-23 15:00:00,2397.45,15200731.2
2016-11-23 16:00:00,2198.7,12546460.4
2016-11-23 17:00:00,1945.8166666666666,8802425.216666667
2016-11-23 18:00:00,1869.0333333333333,7574684.7
2016-11-23 19:00:00,1821.5166666666667,7278043.0
2016-11-23 20:00:00,1740.4,7082313.233333333
2016-11-23 21:00:00,1853.4,7138053.583333333
2016-11-23 22:00:00,2440.5666666666666,8383541.533333333
2016-11-23 23:00:00,2005.2833333333333,7413190.933333334
2016-11-24 00:00:00,1779.5833333333333,6274475.733333333
2016-11-24 01:00:00,1774.2,5912344.8
2016-11-24 02:00:00,1701.6333333333334,5532869.066666666
2016-11-24 03:00:00,1643.0666666666666,4813922.933333334
2016-11-24 04:00:00,1414.0666666666666,4209650.666666667
2016-11-24 05:00:00,1212.1333333333334,3379963.7333333334
2016-11-24 06:00:00,1132.5166666666667,3013052.533333333
2016-11-24 07:00:00,1126.0833333333333,2926853.3333333335
2016-11-24 08:00:00,1121.4833333333333,3004120.033333333
2016-11-24 09:00:00,1185.4666666666667,3540800.533333333
2016-11-24 10:00:00,1157.4333333333334,3300846.4
2016-11-24 11:00:00,1267.5833333333333,3427143.3
2016-11-24 12:00:00,1206.8166666666666,4001612.8
2016-11-24 13:00:00,1173.3833333333334,3063763.7333333334
2016-11-24 14:00:00,1158.5333333333333,2775981.8
2016-11-24 15:00:00,1209.4,2799843.6
2016-11-24 16:00:00,2435.7833333333333,4016897.066666667
2016-11-24 17:00:00,3620.3333333333335,5273189.333333333
2016-11-24 18:00:00,3153.0666666666666,4940329.366666666
2016-11-24 19:00:00,2838.9166666666665,5096818.733333333
2016-11-24 20:00:00,2397.2833333333333,4490327.4
2016-11-24 21:00:00,2085.8166666666666,3845816.466666667
2016-11-24 22:00:00,2183.9166666666665,4417508.033333333
2016-11-24 23:00:00,2889.5,4576715.133333334
2016-11-25 00:00:00,10308.033333333333,7950925.116666666
2016-11-25 01:00:00,10900.733333333334,8779485.95
2016-11-25 02:00:00,9561.966666666667,8450769.833333334
2016-11-25 03:00:00,8562.6,8152405.6
2016-11-25 04:00:00,8354.433333333332,8123607.4
2016-11-25 05:00:00,6863.383333333333,6059220.733333333
2016-11-25 06:00:00,5552.2,5160351.066666666
2016-11-25 07:00:00,4646.916666666667,4491417.666666667
2016-11-25 08:00:00,4167.183333333333,4129784.8666666667
2016-11-25 09:00:00,3832.2833333333333,3563175.2
2016-11-25 10:00:00,3654.25,3024728.8666666667
2016-11-25 11:00:00,3446.0333333333333,3002034.4
2016-11-25 12:00:00,3225.9666666666667,2761090.466666667
2016-11-25 13:00:00,3149.1666666666665,4753462.6
2016-11-25 14:00:00,2857.9166666666665,2921226.3
2016-11-25 15:00:00,2683.883333333333,2366862.0
2016-11-25 16:00:00,2554.0,2540161.1333333333
2016-11-25 17:00:00,2357.883333333333,2502125.533333333
2016-11-25 18:00:00,2086.7833333333333,2490592.4
2016-11-25 19:00:00,1848.9666666666667,2596186.1333333333
2016-11-25 20:00:00,1650.1666666666667,2192029.6
2016-11-25 21:00:00,1593.3166666666666,2762476.8666666667
2016-11-25 22:00:00,4721.4,3919723.0
2016-11-25 23:00:00,8066.183333333333,5453579.266666667
2016-11-26 00:00:00,8780.833333333334,5594332.533333333
2016-11-26 01:00:00,8069.466666666666,5587824.6
2016-11-26 02:00:00,7248.6,5176876.0
2016-11-26 03:00:00,6953.766666666666,5028142.733333333
2016-11-26 04:00:00,6797.3,4921597.2
2016-11-26 05:00:00,6604.35,4781411.0
2016-11-26 06:00:00,6407.3,4676025.533333333
2016-11-26 07:00:00,6204.633333333333,4564614.066666666
2016-11-26 08:00:00,5804.266666666666,4176316.3333333335
2016-11-26 09:00:00,5467.2,4633629.1
2016-11-26 10:00:00,6884.166666666667,21527095.666666668
2016-11-26 11:00:00,6182.6,15845760.533333333
2016-11-26 12:00:00,5164.683333333333,7168148.4
2016-11-26 13:00:00,4922.1,6534905.066666666
2016-11-26 14:00:00,4675.916666666667,5840891.466666667
2016-11-26 15:00:00,4290.383333333333,4813939.8
2016-11-26 16:00:00,9889.866666666667,122648185.26666667
2016-11-26 17:00:00,10320.933333333332,137321877.4
2016-11-26 18:00:00,9318.366666666667,123479894.2
2016-11-26 19:00:00,7656.733333333334,92988763.06666666
2016-11-26 20:00:00,4940.25,43438994.86666667
2016-11-26 21:00:00,3436.6833333333334,15007582.466666667
2016-11-26 22:00:00,6505.683333333333,7895769.533333333
2016-11-26 23:00:00,7499.266666666666,6322427.333333333
2016-11-27 00:00:00,6463.816666666667,5400133.733333333
2016-11-27 01:00:00,5255.033333333334,4633679.666666667
2016-11-27 02:00:00,5085.55,4395125.0
2016-11-27 03:00:00,4958.6,4145011.466666667
2016-11-27 04:00:00,4569.866666666667,3902888.2666666666
2016-11-27 05:00:00,4104.5,3668388.4
2016-11-27 06:00:00,3648.65,3430330.2
2016-11-27 07:00:00,3365.4333333333334,3267833.8666666667
2016-11-27 08:00:00,3274.6666666666665,3621756.2
2016-11-27 09:00:00,3192.766666666667,3662175.066666667
2016-11-27 10:00:00,4207.333333333333,23177675.466666665
2016-11-27 11:00:00,5697.266666666666,52046754.333333336
2016-11-27 12:00:00,5725.4,51080669.266666666
2016-11-27 13:00:00,5290.183333333333,44494799.0
2016-11-27 14:00:00,4343.2,30588513.0
2016-11-27 15:00:00,3182.5,13744515.466666667
2016-11-27 16:00:00,2549.383333333333,7029884.466666667
2016-11-27 17:00:00,2276.616666666667,5340266.8
2016-11-27 18:00:00,2117.7166666666667,4837613.2
2016-11-27 19:00:00,2152.633333333333,5445567.333333333
2016-11-27 20:00:00,2057.8166666666666,5207129.866666666
2016-11-27 21:00:00,1948.6833333333334,4994644.4
2016-11-27 22:00:00,1921.4,4933621.8
2016-11-27 23:00:00,1767.75,4631481.666666667
2016-11-28 00:00:00,1655.5333333333333,4340062.133333334
2016-11-28 01:00:00,1553.9666666666667,4006380.2
2016-11-28 02:00:00,1763.3333333333333,4470876.6
2016-11-28 03:00:00,1518.3,3746645.8333333335
2016-11-28 04:00:00,1467.95,3998820.4
2016-11-28 05:00:00,1861.75,5241011.533333333
2016-11-28 06:00:00,1465.95,4332327.8
2016-11-28 07:00:00,1246.1666666666667,2827394.7333333334
2016-11-28 08:00:00,1169.9166666666667,2542015.6
2016-11-28 09:00:00,1286.9666666666667,6731079.566666666
2016-11-28 10:00:00,1957.5333333333333,15688379.4
2016-11-28 11:00:00,2966.5833333333335,23779898.3
2016-11-28 12:00:00,3682.766666666667,32765828.933333334
2016-11-28 13:00:00,4085.7,47925952.96666667
2016-11-28 14:00:00,4865.15,67086745.46666667
2016-11-28 15:00:00,5761.85,82728173.86666666
2016-11-28 16:00:00,6396.316666666667,82548528.78333333
2016-11-28 17:00:00,5750.066666666667,75360449.26666667
2016-11-28 18:00:00,5265.733333333334,70444661.63333334
2016-11-28 19:00:00,5083.366666666667,69927943.43333334
2016-11-28 20:00:00,5020.716666666666,72963534.68333334
2016-11-28 21:00:00,5133.716666666666,75017937.6
2016-11-28 22:00:00,5181.2,70076769.43333334
2016-11-28 23:00:00,7439.433333333333,68986032.33333333
2016-11-29 00:00:00,7682.616666666667,66112525.96666667
2016-11-29 01:00:00,6450.683333333333,54261406.4
2016-11-29 02:00:00,5833.483333333334,42409266.06666667
2016-11-29 03:00:00,5695.083333333333,39847503.11666667
2016-11-29 04:00:00,6729.516666666666,44461658.233333334
2016-11-29 05:00:00,6038.616666666667,38083010.96666667
2016-11-29 06:00:00,5332.7,24292644.833333332
2016-11-29 07:00:00,4626.483333333334,12591598.7
2016-11-29 08:00:00,4433.766666666666,8578843.616666667
2016-11-29 09:00:00,4390.466666666666,5943488.133333334
2016-11-29 10:00:00,6157.683333333333,49440430.333333336
2016-11-29 11:00:00,7053.1,71351191.61666666
2016-11-29 12:00:00,6580.183333333333,62628254.8
2016-11-29 13:00:00,6393.9,62005689.583333336
2016-11-29 14:00:00,5796.25,51101050.916666664
2016-11-29 15:00:00,5223.1,30789848.15
2016-11-29 16:00:00,6088.533333333334,50908172.983333334
2016-11-29 17:00:00,5993.016666666666,43467547.36666667
2016-11-29 18:00:00,6140.916666666667,44870015.56666667
2016-11-29 19:00:00,6307.183333333333,55303182.266666666
2016-11-29 20:00:00,6567.683333333333,54876292.733333334
2016-11-29 21:00:00,20808.083333333332,68948532.53333333
2016-11-29 22:00:00,26517.183333333334,64330853.13333333
2016-11-29 23:00:00,27018.55,63808892.0
2016-11-30 00:00:00,20526.966666666667,47589262.666666664
2016-11-30 01:00:00,14686.85,35702938.666666664
2016-11-30 02:00:00,13891.383333333333,34968610.13333333
2016-11-30 03:00:00,13737.766666666666,35699222.53333333
2016-11-30 04:00:00,13560.216666666667,33547036.8
2016-11-30 05:00:00,13513.683333333332,32884356.266666666
2016-11-30 06:00:00,13462.216666666667,32562404.233333334
2016-11-30 07:00:00,13359.15,31353271.266666666
2016-11-30 08:00:00,13243.616666666667,30188258.533333335
2016-11-30 09:00:00,13020.75,30875407.15
2016-11-30 10:00:00,12894.383333333333,28409759.2
2016-11-30 11:00:00,12766.916666666666,24403020.266666666
2016-11-30 12:00:00,12613.866666666667,22481179.933333334
2016-11-30 13:00:00,12640.35,17131051.4
2016-11-30 14:00:00,12878.5,18199813.933333334
2016-11-30 15:00:00,12772.45,15108059.066666666
2016-11-30 16:00:00,12638.883333333333,14158817.066666666
2016-11-30 17:00:00,13830.933333333332,16836083.433333334
2016-11-30 18:00:00,13943.783333333333,14349424.983333332
2016-11-30 19:00:00,13554.983333333334,11787520.2
2016-11-30 20:00:00,13306.033333333333,11411275.666666666
2016-11-30 21:00:00,13088.116666666667,11260773.0
2016-11-30 22:00:00,13264.25,12520315.366666667
2016-11-30 23:00:00,13438.216666666667,13311040.816666666
2016-12-01 00:00:00,13201.8,11850490.4
2016-12-01 01:00:00,13071.7,11640739.133333333
2016-12-01 02:00:00,12535.883333333333,10640383.133333333
2016-12-01 03:00:00,11956.716666666667,9994403.033333333
2016-12-01 04:00:00,11559.566666666668,9649232.533333333
2016-12-01 05:00:00,11241.416666666666,9273182.733333332
2016-12-01 06:00:00,11019.466666666667,9156748.066666666
2016-12-01 07:00:00,10833.766666666666,9929363.333333334
2016-12-01 08:00:00,10569.0,9764020.35
2016-12-01 09:00:00,10546.5,10050633.933333334
2016-12-01 10:00:00,10975.35,12127791.066666666
2016-12-01 11:00:00,11763.5,14033869.966666667
2016-12-01 12:00:00,11757.3,13918413.883333333
2016-12-01 13:00:00,11485.366666666667,13343984.266666668
2016-12-01 14:00:00,11245.55,13262435.933333334
2016-12-01 15:00:00,11432.066666666668,18239761.483333334
2016-12-01 16:00:00,11161.816666666668,16349499.266666668
2016-12-01 17:00:00,10995.333333333334,15766166.933333334
2016-12-01 18:00:00,10515.05,14044250.933333334
2016-12-01 19:00:00,10108.75,12320493.533333333
2016-12-01 20:00:00,9788.05,11662155.933333334
2016-12-01 21:00:00,9642.466666666667,13168160.733333332
2016-12-01 22:00:00,9524.25,15160366.733333332
2016-12-01 23:00:00,9137.433333333332,12818831.6
2016-12-02 00:00:00,9389.316666666668,12275402.6
2016-12-02 01:00:00,9139.15,10929113.733333332
2016-12-02 02:00:00,8858.5,9813856.0
2016-12-02 03:00:00,8546.3,9252722.666666666
2016-12-02 04:00:00,8339.783333333333,9067234.333333334
2016-12-02 05:00:00,8168.583333333333,8944582.4
2016-12-02 06:00:00,7972.55,8802961.8
2016-12-02 07:00:00,7574.783333333334,8328592.733333333
2016-12-02 08:00:00,7340.783333333334,8156431.733333333
2016-12-02 09:00:00,8022.216666666666,16396390.966666667
2016-12-02 10:00:00,8649.333333333334,26111985.566666666
2016-12-02 11:00:00,8243.333333333334,33041358.0
2016-12-02 12:00:00,7755.0,23504149.2
2016-12-02 13:00:00,7285.183333333333,19056754.533333335
2016-12-02 14:00:00,7145.666666666667,17962364.6
2016-12-02 15:00:00,8705.783333333333,23834149.8
2016-12-02 16:00:00,9395.866666666667,23180673.7
2016-12-02 17:00:00,9013.316666666668,21448064.6
2016-12-02 18:00:00,8488.466666666667,14616733.233333332
2016-12-02 19:00:00,8066.866666666667,9539800.95
2016-12-02 20:00:00,8238.583333333334,10242951.866666667
2016-12-02 21:00:00,8795.583333333334,10282043.466666667
2016-12-02 22:00:00,8271.933333333332,10501431.766666668
2016-12-02 23:00:00,10310.9,13577518.9
2016-12-03 00:00:00,22996.383333333335,40657087.96666667
2016-12-03 01:00:00,12490.033333333333,19462096.333333332
2016-12-03 02:00:00,11553.5,17963609.066666666
2016-12-03 03:00:00,11130.15,17329255.066666666
2016-12-03 04:00:00,10602.316666666668,16452755.2
2016-12-03 05:00:00,9512.95,14375795.533333333
2016-12-03 06:00:00,8199.383333333333,11826089.0
2016-12-03 07:00:00,6601.583333333333,8611784.533333333
2016-12-03 08:00:00,6082.85,6952694.6
2016-12-03 09:00:00,7768.183333333333,7049691.866666666
2016-12-03 10:00:00,5045.583333333333,5479468.066666666
2016-12-03 11:00:00,4892.216666666666,5265974.933333334
2016-12-03 12:00:00,4805.883333333333,5247628.0
2016-12-03 13:00:00,6411.1,6096292.866666666
2016-12-03 14:00:00,6509.933333333333,22176745.866666667
2016-12-03 15:00:00,5914.45,38122861.06666667
2016-12-03 16:00:00,5660.633333333333,37699921.13333333
2016-12-03 17:00:00,7471.116666666667,36015390.06666667
2016-12-03 18:00:00,6378.666666666667,33267908.8
2016-12-03 19:00:00,4126.183333333333,20419650.666666668
2016-12-03 20:00:00,3596.15,14321159.0
2016-12-03 21:00:00,3460.95,12692345.066666666
2016-12-03 22:00:00,3243.3,12006560.066666666
2016-12-03 23:00:00,3068.0,11866604.466666667
2016-12-04 00:00:00,2869.15,11794774.866666667
2016-12-04 01:00:00,2678.9333333333334,11710553.133333333
2016-12-04 02:00:00,2502.2833333333333,8797854.6
2016-12-04 03:00:00,3107.383333333333,14821225.2
2016-12-04 04:00:00,2882.0833333333335,10416250.233333332
2016-12-04 05:00:00,2931.7,10822719.466666667
2016-12-04 06:00:00,2861.0833333333335,11466806.533333333
2016-12-04 07:00:00,2640.9666666666667,10424400.733333332
2016-12-04 08:00:00,2467.8333333333335,9273443.866666667
2016-12-04 09:00:00,2291.5666666666666,8013348.2
2016-12-04 10:00:00,2104.1833333333334,6661652.2
2016-12-04 11:00:00,1923.2833333333333,5644740.2
2016-12-04 12:00:00,1770.3666666666666,5082104.466666667
2016-12-04 13:00:00,1631.1333333333334,4075940.4
2016-12-04 14:00:00,1514.4,3566667.5
2016-12-04 15:00:00,1381.4333333333334,3701598.85
2016-12-04 16:00:00,1261.5666666666666,3299883.8666666667
2016-12-04 17:00:00,1131.5166666666667,3008001.3333333335
2016-12-04 18:00:00,1098.5666666666666,2843767.066666667
2016-12-04 19:00:00,1248.8166666666666,4534332.333333333
2016-12-04 20:00:00,1093.75,3844764.7333333334
2016-12-04 21:00:00,1003.5666666666667,3619807.2666666666
2016-12-04 22:00:00,4875.733333333334,26492277.6
2016-12-04 23:00:00,10119.583333333334,46983768.86666667
2016-12-05 00:00:00,9900.466666666667,46741591.733333334
2016-12-05 01:00:00,7426.816666666667,39218398.06666667
2016-12-05 02:00:00,5804.033333333334,32957564.0
2016-12-05 03:00:00,4892.066666666667,27821972.733333334
2016-12-05 04:00:00,3696.233333333333,20692054.8
2016-12-05 05:00:00,2828.25,15506782.6
2016-12-05 06:00:00,2143.233333333333,11512625.066666666
2016-12-05 07:00:00,1756.0,9235809.0
2016-12-05 08:00:00,1351.0,7061922.133333334
2016-12-05 09:00:00,1188.1666666666667,6413141.6
2016-12-05 10:00:00,2413.45,9009316.483333332
2016-12-05 11:00:00,2803.8,10677756.633333333
2016-12-05 12:00:00,3323.0333333333333,9265967.8
2016-12-05 13:00:00,6274.233333333334,14783585.866666667
2016-12-05 14:00:00,6367.733333333334,14956057.533333333
2016-12-05 15:00:00,6661.6,14556717.4
2016-12-05 16:00:00,6102.783333333334,19444561.6
2016-12-05 17:00:00,6138.65,22362055.2
2016-12-05 18:00:00,5225.966666666666,19348286.566666666
2016-12-05 19:00:00,4622.933333333333,17167042.383333333
2016-12-05 20:00:00,3629.5333333333333,14725469.6
2016-12-05 21:00:00,2932.2833333333333,12215193.766666668
2016-12-05 22:00:00,2051.5333333333333,8568024.966666667
2016-12-05 23:00:00,1718.95,6671809.066666666
2016-12-06 00:00:00,1478.4666666666667,5451187.2
2016-12-06 01:00:00,1514.25,4447726.533333333
2016-12-06 02:00:00,1541.2333333333333,3695622.6666666665
2016-12-06 03:00:00,1495.95,3441681.066666667
2016-12-06 04:00:00,1458.25,3071958.4
2016-12-06 05:00:00,1365.8166666666666,2630256.6666666665
2016-12-06 06:00:00,1350.6333333333334,2484557.8666666667
2016-12-06 07:00:00,1324.9,2449524.3
2016-12-06 08:00:00,1335.85,2573556.2666666666
2016-12-06 09:00:00,2566.1833333333334,4243064.533333333
2016-12-06 10:00:00,2315.0666666666666,5947880.583333333
2016-12-06 11:00:00,2769.2166666666667,22393382.133333333
2016-12-06 12:00:00,3123.116666666667,34542067.56666667
2016-12-06 13:00:00,2582.4666666666667,30779602.133333333
2016-12-06 14:00:00,3165.9666666666667,25575444.7
2016-12-06 15:00:00,2897.25,21886963.866666667
2016-12-06 16:00:00,11187.35,37318331.0
2016-12-06 17:00:00,8519.983333333334,30597831.733333334
2016-12-06 18:00:00,2164.5666666666666,18332495.4
2016-12-06 19:00:00,2634.233333333333,17717188.0
2016-12-06 20:00:00,5606.533333333334,17745822.466666665
2016-12-06 21:00:00,8720.933333333332,18496288.666666668
2016-12-06 22:00:00,8475.816666666668,16848694.2
2016-12-06 23:00:00,8323.366666666667,16496031.8
2016-12-07 00:00:00,8231.2,15986949.533333333
2016-12-07 01:00:00,8100.283333333334,13383168.4
2016-12-07 02:00:00,8049.133333333333,12282673.533333333
2016-12-07 03:00:00,7964.033333333334,11903873.733333332
2016-12-07 04:00:00,7788.55,11644334.133333333
2016-12-07 05:00:00,7504.383333333333,11301237.533333333
2016-12-07 06:00:00,7275.333333333333,10905326.933333334
2016-12-07 07:00:00,7131.566666666667,10295998.533333333
2016-12-07 08:00:00,7133.3,10648880.533333333
2016-12-07 09:00:00,7476.316666666667,14098689.266666668
2016-12-07 10:00:00,8873.316666666668,17067971.766666666
2016-12-07 11:00:00,8857.75,23526145.466666665
2016-12-07 12:00:00,9600.283333333333,40961497.483333334
2016-12-07 13:00:00,9328.266666666666,41853736.21666667
2016-12-07 14:00:00,8746.6,35321930.0
2016-12-07 15:00:00,8866.216666666667,33748036.733333334
2016-12-07 16:00:00,9311.15,32025566.933333334
2016-12-07 17:00:00,8955.9,28241525.133333333
2016-12-07 18:00:00,8404.583333333334,26613785.533333335
2016-12-07 19:00:00,8072.05,26606994.0
2016-12-07 20:00:00,7658.483333333334,24990189.933333334
2016-12-07 21:00:00,7547.216666666666,31145643.4
2016-12-07 22:00:00,7700.25,32344262.666666668
2016-12-07 23:00:00,7025.433333333333,28409966.9
2016-12-08 00:00:00,6431.433333333333,23678723.45
2016-12-08 01:00:00,6513.583333333333,20903436.883333333
2016-12-08 02:00:00,6494.583333333333,20806498.516666666
2016-12-08 03:00:00,6291.983333333334,20227159.666666668
2016-12-08 04:00:00,6014.216666666666,18948981.866666667
2016-12-08 05:00:00,5668.283333333334,17495561.666666668
2016-12-08 06:00:00,5511.8,17117956.333333332
2016-12-08 07:00:00,5157.133333333333,15855815.133333333
2016-12-08 08:00:00,4960.833333333333,14779064.6
2016-12-08 09:00:00,5286.4,16652289.2
2016-12-08 10:00:00,4977.45,16807195.0
2016-12-08 11:00:00,4783.883333333333,17386133.6
2016-12-08 12:00:00,4529.933333333333,16714866.933333334
2016-12-08 13:00:00,5043.466666666666,19007312.933333334
2016-12-08 14:00:00,5514.25,23150458.6
2016-12-08 15:00:00,5041.033333333334,21378492.933333334
2016-12-08 16:00:00,5565.45,23407829.333333332
2016-12-08 17:00:00,5538.783333333334,23447462.8
2016-12-08 18:00:00,5567.4,23545405.0
2016-12-08 19:00:00,4839.15,19417509.866666667
2016-12-08 20:00:00,4448.116666666667,16679787.333333334
2016-12-08 21:00:00,4246.833333333333,15733108.133333333
2016-12-08 22:00:00,4034.1833333333334,15070159.066666666
2016-12-08 23:00:00,4018.5,19937960.066666666
2016-12-09 00:00:00,3958.3333333333335,23267816.2
2016-12-09 01:00:00,4142.133333333333,24496925.466666665
2016-12-09 02:00:00,4067.9166666666665,24915450.666666668
2016-12-09 03:00:00,4074.5833333333335,27671677.066666666
2016-12-09 04:00:00,4157.016666666666,31012426.466666665
2016-12-09 05:00:00,4078.1,32079142.2
2016-12-09 06:00:00,3991.0,31652136.8
2016-12-09 07:00:00,3997.25,32158314.0
2016-12-09 08:00:00,3988.2166666666667,32019444.6
2016-12-09 09:00:00,4000.116666666667,28793373.266666666
2016-12-09 10:00:00,5172.65,39758060.15
2016-12-09 11:00:00,5806.016666666666,36623337.733333334
2016-12-09 12:00:00,9310.716666666667,56839131.166666664
2016-12-09 13:00:00,8695.533333333333,46324206.53333333
2016-12-09 14:00:00,6671.266666666666,27661824.983333334
2016-12-09 15:00:00,6494.35,29854916.333333332
2016-12-09 16:00:00,9675.333333333334,99695194.43333334
2016-12-09 17:00:00,7206.766666666666,45866982.233333334
2016-12-09 18:00:00,6561.016666666666,31606859.2
2016-12-09 19:00:00,8147.066666666667,30148199.933333334
2016-12-09 20:00:00,11683.933333333332,30234393.2
2016-12-09 21:00:00,14727.1,29680669.266666666
2016-12-09 22:00:00,14230.883333333333,28153022.283333335
2016-12-09 23:00:00,13622.85,27856051.8
2016-12-10 00:00:00,12686.05,26630711.933333334
2016-12-10 01:00:00,11302.15,24476223.933333334
2016-12-10 02:00:00,10234.483333333334,20361770.533333335
2016-12-10 03:00:00,9731.916666666666,19528663.466666665
2016-12-10 04:00:00,9306.333333333334,19487763.8
2016-12-10 05:00:00,8901.216666666667,20066843.133333333
2016-12-10 06:00:00,8428.65,18827856.933333334
2016-12-10 07:00:00,7645.35,17365607.4
2016-12-10 08:00:00,6775.2,16583014.0
2016-12-10 09:00:00,6160.433333333333,15462051.0
2016-12-10 10:00:00,6041.266666666666,14576679.066666666
2016-12-10 11:00:00,5617.683333333333,13031023.933333334
2016-12-10 12:00:00,5723.4,11459739.533333333
2016-12-10 13:00:00,7807.633333333333,74247035.66666667
2016-12-10 14:00:00,7614.316666666667,68171888.4
2016-12-10 15:00:00,5051.8,13608944.866666667
2016-12-10 16:00:00,4410.466666666666,7993786.9
2016-12-10 17:00:00,4241.733333333334,7839949.2
2016-12-10 18:00:00,4146.1,7981680.866666666
2016-12-10 19:00:00,3980.866666666667,6662191.2
2016-12-10 20:00:00,3847.0666666666666,6350856.433333334
2016-12-10 21:00:00,3703.5333333333333,6272436.6
2016-12-10 22:00:00,4250.333333333333,7431473.283333333
2016-12-10 23:00:00,4992.45,9280146.7
2016-12-11 00:00:00,4785.716666666666,8840917.4
2016-12-11 01:00:00,4614.466666666666,10113572.933333334
2016-12-11 02:00:00,4345.333333333333,10162219.533333333
2016-12-11 03:00:00,3992.1,8849777.6
2016-12-11 04:00:00,3720.9,7708816.066666666
2016-12-11 05:00:00,3564.15,7059313.6
2016-12-11 06:00:00,3412.15,6481730.533333333
2016-12-11 07:00:00,3374.0666666666666,7431358.2
2016-12-11 08:00:00,3364.9,8294635.4
2016-12-11 09:00:00,3219.516666666667,7832182.2
2016-12-11 10:00:00,3804.383333333333,17387809.933333334
2016-12-11 11:00:00,4004.483333333333,30683302.866666667
2016-12-11 12:00:00,3489.616666666667,12052799.333333334
2016-12-11 13:00:00,4007.233333333333,8245398.2
2016-12-11 14:00:00,3688.1666666666665,7352891.6
2016-12-11 15:00:00,4654.883333333333,7689011.333333333
2016-12-11 16:00:00,3017.233333333333,6864618.4
2016-12-11 17:00:00,3278.866666666667,7453069.866666666
2016-12-11 18:00:00,3969.5,7436811.733333333
2016-12-11 19:00:00,5906.5,7679528.666666667
2016-12-11 20:00:00,2495.483333333333,5504921.2
2016-12-11 21:00:00,2382.4,4991254.333333333
2016-12-11 22:00:00,2550.3333333333335,5155017.733333333
2016-12-11 23:00:00,3036.3333333333335,5281544.666666667
2016-12-12 00:00:00,5815.916666666667,6507291.8
2016-12-12 01:00:00,4367.15,6344453.266666667
2016-12-12 02:00:00,2274.9166666666665,5284063.2
2016-12-12 03:00:00,2162.4166666666665,5040642.8
2016-12-12 04:00:00,2100.5666666666666,4915019.733333333
2016-12-12 05:00:00,1968.35,4507538.2
2016-12-12 06:00:00,1886.3833333333334,4178901.466666667
2016-12-12 07:00:00,1818.2,3964222.2666666666
2016-12-12 08:00:00,1798.0333333333333,3798068.0
2016-12-12 09:00:00,1741.9,3741974.8666666667
2016-12-12 10:00:00,1722.6333333333334,3921847.783333333
2016-12-12 11:00:00,1748.7333333333333,4295143.2
2016-12-12 12:00:00,2217.483333333333,4725996.2
2016-12-12 13:00:00,4071.5333333333333,9049300.533333333
2016-12-12 14:00:00,3180.1666666666665,6296781.133333334
2016-12-12 15:00:00,7660.716666666666,13173309.066666666
2016-12-12 16:00:00,9724.95,26962730.966666665
2016-12-12 17:00:00,5943.716666666666,23475488.2
2016-12-12 18:00:00,1972.4166666666667,7053513.133333334
2016-12-12 19:00:00,1718.1333333333334,4651958.866666666
2016-12-12 20:00:00,1679.4666666666667,4322556.533333333
2016-12-12 21:00:00,1683.4166666666667,4360071.0
2016-12-12 22:00:00,2280.883333333333,5988364.8
2016-12-12 23:00:00,3511.2166666666667,8144118.4
2016-12-13 00:00:00,3111.366666666667,7101837.333333333
2016-12-13 01:00:00,1951.35,5715552.866666666
2016-12-13 02:00:00,1605.7166666666667,4903198.8
2016-12-13 03:00:00,1564.1666666666667,4496841.066666666
2016-12-13 04:00:00,1546.1333333333334,4412910.666666667
2016-12-13 05:00:00,1526.75,4347660.333333333
2016-12-13 06:00:00,1515.8666666666666,4260192.466666667
2016-12-13 07:00:00,1506.7,4194098.1333333333
2016-12-13 08:00:00,1498.85,4161614.8666666667
2016-12-13 09:00:00,2459.5833333333335,7986325.333333333
2016-12-13 10:00:00,2186.9333333333334,7127402.8
2016-12-13 11:00:00,1783.0666666666666,5933383.333333333
2016-12-13 12:00:00,2334.1,11071351.4
2016-12-13 13:00:00,2122.4,11122149.933333334
2016-12-13 14:00:00,2521.9333333333334,12126767.8
2016-12-13 15:00:00,2077.15,13570041.4
2016-12-13 16:00:00,2813.3166666666666,14628615.0
2016-12-13 17:00:00,5309.4,18216239.4
2016-12-13 18:00:00,5639.233333333334,20119869.933333334
2016-12-13 19:00:00,4717.6,16922011.5
2016-12-13 20:00:00,4389.9,14934459.8
2016-12-13 21:00:00,4136.966666666666,14141366.066666666
2016-12-13 22:00:00,4880.533333333334,15510467.866666667
2016-12-13 23:00:00,5543.866666666667,21296166.466666665
2016-12-14 00:00:00,5544.1,17149296.0
2016-12-14 01:00:00,5424.15,16097475.266666668
2016-12-14 02:00:00,5660.266666666666,15670501.0
2016-12-14 03:00:00,5481.05,15070853.4
2016-12-14 04:00:00,5246.316666666667,13972931.133333333
2016-12-14 05:00:00,5036.05,12894355.466666667
2016-12-14 06:00:00,4634.95,12553128.666666666
2016-12-14 07:00:00,4471.366666666667,12343435.266666668
2016-12-14 08:00:00,4346.266666666666,11586302.4
2016-12-14 09:00:00,4351.333333333333,11129555.866666667
2016-12-14 10:00:00,4752.2,15471938.4
2016-12-14 11:00:00,4989.45,17399668.133333333
2016-12-14 12:00:00,4688.666666666667,14160767.333333334
2016-12-14 13:00:00,5299.483333333334,14287175.0
2016-12-14 14:00:00,8574.65,19579253.183333334
2016-12-14 15:00:00,8006.533333333334,17599075.45
2016-12-14 16:00:00,7630.516666666666,18555763.466666665
2016-12-14 17:00:00,7039.383333333333,16411743.366666667
2016-12-14 18:00:00,6997.75,17830364.133333333
2016-12-14 19:00:00,6871.45,17697775.933333334
2016-12-14 20:00:00,6847.6,17920352.533333335
2016-12-14 21:00:00,6638.983333333334,16628576.333333334
2016-12-14 22:00:00,6540.133333333333,15646816.066666666
2016-12-14 23:00:00,6228.0,14145615.933333334
2016-12-15 00:00:00,6125.683333333333,14044928.2
2016-12-15 01:00:00,5991.95,13385526.666666666
2016-12-15 02:00:00,5830.2,12602484.933333334
2016-12-15 03:00:00,6060.266666666666,13091289.333333334
2016-12-15 04:00:00,6042.683333333333,12819751.333333334
2016-12-15 05:00:00,6006.0,11989041.666666666
2016-12-15 06:00:00,5747.183333333333,10690177.466666667
2016-12-15 07:00:00,5661.8,10399494.333333334
2016-12-15 08:00:00,5853.85,11292557.4
2016-12-15 09:00:00,5942.416666666667,12034164.733333332
2016-12-15 10:00:00,6688.716666666666,11723210.333333334
2016-12-15 11:00:00,6560.016666666666,15335093.4
2016-12-15 12:00:00,6502.616666666667,17614409.533333335
2016-12-15 13:00:00,6462.683333333333,20666693.9
2016-12-15 14:00:00,6186.733333333334,17432950.8
2016-12-15 15:00:00,6163.683333333333,15319939.966666667
2016-12-15 16:00:00,6057.25,14336387.333333334
2016-12-15 17:00:00,5764.166666666667,12771501.633333333
2016-12-15 18:00:00,5520.416666666667,15444794.533333333
2016-12-15 19:00:00,4907.633333333333,10486596.416666666
2016-12-15 20:00:00,5198.083333333333,9514642.8
2016-12-15 21:00:00,6167.683333333333,10571398.533333333
2016-12-15 22:00:00,6284.933333333333,12058833.933333334
2016-12-15 23:00:00,6127.633333333333,36614555.06666667
2016-12-16 00:00:00,6283.033333333334,87430197.2
2016-12-16 01:00:00,6055.35,87077965.13333334
2016-12-16 02:00:00,5833.383333333333,86654880.8
2016-12-16 03:00:00,5615.65,86160844.13333334
2016-12-16 04:00:00,5321.516666666666,84246519.46666667
2016-12-16 05:00:00,4978.4,81503584.0
2016-12-16 06:00:00,4740.433333333333,67635606.66666667
2016-12-16 07:00:00,4500.366666666667,52717557.266666666
2016-12-16 08:00:00,4178.066666666667,29963285.866666667
2016-12-16 09:00:00,4022.366666666667,19096090.666666668
2016-12-16 10:00:00,3769.4333333333334,10771507.866666667
2016-12-16 11:00:00,3582.8333333333335,6524762.566666666
2016-12-16 12:00:00,3504.133333333333,6853489.2
2016-12-16 13:00:00,3567.883333333333,7334084.633333334
2016-12-16 14:00:00,3733.4,8711808.466666667
2016-12-16 15:00:00,3658.6,8975374.733333332
2016-12-16 16:00:00,5558.9,11399651.266666668
2016-12-16 17:00:00,7222.583333333333,13079426.0
2016-12-16 18:00:00,7134.283333333334,13455473.883333333
2016-12-16 19:00:00,7015.55,12219253.466666667
2016-12-16 20:00:00,7016.3,15455485.25
2016-12-16 21:00:00,7287.916666666667,23019693.6
2016-12-16 22:00:00,7032.783333333334,20859307.066666666
2016-12-16 23:00:00,6827.616666666667,19218953.6
2016-12-17 00:00:00,6686.7,17732812.666666668
2016-12-17 01:00:00,6552.416666666667,16169630.8
2016-12-17 02:00:00,6471.3,15090378.066666666
2016-12-17 03:00:00,6383.116666666667,13814625.933333334
2016-12-17 04:00:00,6320.966666666666,12492250.333333334
2016-12-17 05:00:00,6269.25,12247579.533333333
2016-12-17 06:00:00,6152.416666666667,11265957.666666666
2016-12-17 07:00:00,6031.1,10892965.266666668
2016-12-17 08:00:00,6568.116666666667,10561717.666666666
2016-12-17 09:00:00,8520.766666666666,10750222.0
2016-12-17 10:00:00,7524.866666666667,9566082.733333332
2016-12-17 11:00:00,7180.05,11365618.4
2016-12-17 12:00:00,5835.316666666667,9273562.4
2016-12-17 13:00:00,5685.866666666667,9279517.666666666
2016-12-17 14:00:00,6203.716666666666,15297751.833333334
2016-12-17 15:00:00,6429.116666666667,8608066.533333333
2016-12-17 16:00:00,6920.25,8353869.4
2016-12-17 17:00:00,6847.683333333333,8235017.683333334
2016-12-17 18:00:00,6606.133333333333,7843440.266666667
2016-12-17 19:00:00,6471.666666666667,7384759.0
2016-12-17 20:00:00,6394.4,7159746.866666666
2016-12-17 21:00:00,6375.45,7323815.666666667
2016-12-17 22:00:00,6150.766666666666,6942395.0
2016-12-17 23:00:00,6307.8,11998367.866666667
2016-12-18 00:00:00,6029.833333333333,9082224.266666668
2016-12-18 01:00:00,5717.033333333334,7907478.2
2016-12-18 02:00:00,5195.566666666667,6625025.0
2016-12-18 03:00:00,4867.516666666666,5950637.2
2016-12-18 04:00:00,4752.383333333333,6561019.8
2016-12-18 05:00:00,4561.233333333334,6852879.866666666
2016-12-18 06:00:00,4415.3,6528231.533333333
2016-12-18 07:00:00,4484.1,6151014.066666666
2016-12-18 08:00:00,4383.216666666666,5951220.066666666
2016-12-18 09:00:00,4257.733333333334,5474227.333333333
2016-12-18 10:00:00,4443.066666666667,8183877.0
2016-12-18 11:00:00,4616.316666666667,5877655.0
2016-12-18 12:00:00,7977.083333333333,6877450.933333334
2016-12-18 13:00:00,8290.216666666667,6873063.666666667
2016-12-18 14:00:00,7369.633333333333,6556059.8
2016-12-18 15:00:00,6641.55,6268696.533333333
2016-12-18 16:00:00,7448.433333333333,13801758.2
2016-12-18 17:00:00,8558.066666666668,38417768.6
2016-12-18 18:00:00,8828.3,56190666.6
2016-12-18 19:00:00,8890.783333333333,62692925.733333334
2016-12-18 20:00:00,8481.166666666666,55562162.0
2016-12-18 21:00:00,7045.166666666667,36731517.8
2016-12-18 22:00:00,6780.416666666667,98757778.53333333
2016-12-18 23:00:00,6315.3,88910721.6
2016-12-19 00:00:00,5491.8,36669842.733333334
2016-12-19 01:00:00,5163.433333333333,19675193.2
2016-12-19 02:00:00,4902.416666666667,9857693.6
2016-12-19 03:00:00,4805.933333333333,8441226.466666667
2016-12-19 04:00:00,4738.333333333333,8105613.4
2016-12-19 05:00:00,4613.25,7574163.666666667
2016-12-19 06:00:00,4483.266666666666,7022588.733333333
2016-12-19 07:00:00,4357.633333333333,6749074.6
2016-12-19 08:00:00,4314.016666666666,8157094.266666667
2016-12-19 09:00:00,4767.566666666667,16432263.933333334
2016-12-19 10:00:00,4602.316666666667,15044082.133333333
2016-12-19 11:00:00,4807.816666666667,17607681.933333334
2016-12-19 12:00:00,4498.616666666667,14298446.533333333
2016-12-19 13:00:00,4400.616666666667,12187068.133333333
2016-12-19 14:00:00,4691.166666666667,11737612.8
2016-12-19 15:00:00,4174.6,10390502.933333334
2016-12-19 16:00:00,5204.166666666667,35251805.13333333
2016-12-19 17:00:00,4384.55,13599516.8
2016-12-19 18:00:00,4299.466666666666,12456548.133333333
2016-12-19 19:00:00,5055.916666666667,24641352.5
2016-12-19 20:00:00,4489.383333333333,11995330.266666668
2016-12-19 21:00:00,4247.533333333334,11230227.733333332
2016-12-19 22:00:00,4087.766666666667,10300349.0
2016-12-19 23:00:00,4010.55,9793228.066666666
2016-12-20 00:00:00,3979.6833333333334,9906971.133333333
2016-12-20 01:00:00,3608.0,8754789.2
2016-12-20 02:00:00,3225.616666666667,7364470.8
2016-12-20 03:00:00,3114.8333333333335,6950882.8
2016-12-20 04:00:00,3063.5,6699459.0
2016-12-20 05:00:00,3028.5333333333333,6478298.866666666
2016-12-20 06:00:00,2951.45,5831207.266666667
2016-12-20 07:00:00,2947.383333333333,5804168.533333333
2016-12-20 08:00:00,2827.1666666666665,5481885.2
2016-12-20 09:00:00,2804.016666666667,5518821.733333333
2016-12-20 10:00:00,3469.133333333333,6581120.133333334
2016-12-20 11:00:00,3436.6833333333334,6610304.9
2016-12-20 12:00:00,3492.0833333333335,7208032.366666666
2016-12-20 13:00:00,3547.866666666667,8690860.6
2016-12-20 14:00:00,3518.633333333333,9109526.983333332
2016-12-20 15:00:00,3434.616666666667,10452190.766666668
2016-12-20 16:00:00,3502.5666666666666,11455108.766666668
2016-12-20 17:00:00,3939.6,13231725.533333333
2016-12-20 18:00:00,3930.4166666666665,12135312.466666667
2016-12-20 19:00:00,3918.8333333333335,10198395.733333332
2016-12-20 20:00:00,3646.4,11324154.933333334
2016-12-20 21:00:00,3206.7166666666667,9717833.066666666
2016-12-20 22:00:00,3174.883333333333,9724431.533333333
2016-12-20 23:00:00,3137.8,9537424.566666666
2016-12-21 00:00:00,3224.9666666666667,10747968.533333333
2016-12-21 01:00:00,2931.016666666667,9174741.6
2016-12-21 02:00:00,2929.0833333333335,9350984.433333334
2016-12-21 03:00:00,3564.8166666666666,11376529.6
2016-12-21 04:00:00,3338.366666666667,10729168.333333334
2016-12-21 05:00:00,2487.35,8403665.666666666
2016-12-21 06:00:00,2288.3166666666666,7726950.166666667
2016-12-21 07:00:00,2825.883333333333,9372260.35
2016-12-21 08:00:00,2782.7,10158024.983333332
2016-12-21 09:00:00,2577.2166666666667,11223041.6
2016-12-21 10:00:00,2250.55,7901479.2
2016-12-21 11:00:00,2654.766666666667,7684800.433333334
2016-12-21 12:00:00,3321.983333333333,12577610.266666668
2016-12-21 13:00:00,2868.516666666667,10035356.666666666
2016-12-21 14:00:00,4663.583333333333,22689646.166666668
2016-12-21 15:00:00,13342.833333333334,116013507.05
2016-12-21 16:00:00,12542.333333333334,109971209.93333334
2016-12-21 17:00:00,12606.016666666666,110138628.6
2016-12-21 18:00:00,12513.016666666666,109617222.36666666
2016-12-21 19:00:00,12408.05,109218677.78333333
2016-12-21 20:00:00,13234.95,110924274.26666667
2016-12-21 21:00:00,12626.283333333333,107416204.2
2016-12-21 22:00:00,12577.416666666666,107091667.66666667
2016-12-21 23:00:00,12408.766666666666,105893577.0
2016-12-22 00:00:00,12114.283333333333,103730782.2
2016-12-22 01:00:00,11883.316666666668,101854690.4
2016-12-22 02:00:00,11619.383333333333,99841863.66666667
2016-12-22 03:00:00,11350.933333333332,97439052.86666666
2016-12-22 04:00:00,11082.833333333334,95072150.33333333
2016-12-22 05:00:00,10822.133333333333,92919381.66666667
2016-12-22 06:00:00,10559.633333333333,90466566.4
2016-12-22 07:00:00,10218.733333333334,87083310.66666667
2016-12-22 08:00:00,9896.9,83341270.0
2016-12-22 09:00:00,9557.633333333333,80584542.93333334
2016-12-22 10:00:00,9123.55,77022022.33333333
2016-12-22 11:00:00,8866.7,73518217.46666667
2016-12-22 12:00:00,8542.9,70099895.5
2016-12-22 13:00:00,8271.466666666667,66787432.81666667
2016-12-22 14:00:00,7919.2,62970770.233333334
2016-12-22 15:00:00,11006.35,143054483.16666666
2016-12-22 16:00:00,17324.633333333335,93891394.2
2016-12-22 17:00:00,10923.1,66113040.733333334
2016-12-22 18:00:00,8560.683333333332,55336138.3
2016-12-22 19:00:00,7549.95,51493484.93333333
2016-12-22 20:00:00,7188.133333333333,49142439.1
2016-12-22 21:00:00,7223.7,50248496.666666664
2016-12-22 22:00:00,59181.6,164782123.8
2016-12-22 23:00:00,51005.9,141661073.53333333
2016-12-23 00:00:00,45429.86666666667,123221518.33333333
2016-12-23 01:00:00,44263.066666666666,117916252.73333333
2016-12-23 02:00:00,40022.53333333333,107496427.8
2016-12-23 03:00:00,31358.583333333332,88076576.6
2016-12-23 04:00:00,22716.416666666668,68748776.26666667
2016-12-23 05:00:00,15952.716666666667,53003883.06666667
2016-12-23 06:00:00,9719.25,39113123.2
2016-12-23 07:00:00,6327.916666666667,30935556.6
2016-12-23 08:00:00,4672.75,26840018.466666665
2016-12-23 09:00:00,4796.7,26784629.933333334
2016-12-23 10:00:00,4406.783333333334,24592285.933333334
2016-12-23 11:00:00,4203.266666666666,23294704.133333333
2016-12-23 12:00:00,4497.483333333334,23640407.866666667
2016-12-23 13:00:00,4353.266666666666,25573046.533333335
2016-12-23 14:00:00,4095.1833333333334,24344234.933333334
2016-12-23 15:00:00,3931.233333333333,23728920.8
2016-12-23 16:00:00,4007.1666666666665,22844410.266666666
2016-12-23 17:00:00,3894.2166666666667,22202918.833333332
2016-12-23 18:00:00,3640.516666666667,21093656.766666666
2016-12-23 19:00:00,3635.1,20821630.7
2016-12-23 20:00:00,4172.033333333334,21656839.633333333
2016-12-23 21:00:00,3711.516666666667,19113818.016666666
2016-12-23 22:00:00,5538.616666666667,22017268.283333335
2016-12-23 23:00:00,4099.433333333333,20297645.166666668
2016-12-24 00:00:00,3281.4666666666667,18801747.966666665
2016-12-24 01:00:00,3036.883333333333,17557643.6
2016-12-24 02:00:00,2782.616666666667,14644515.533333333
2016-12-24 03:00:00,2626.516666666667,13941766.866666667
2016-12-24 04:00:00,2490.233333333333,12863039.4
2016-12-24 05:00:00,2382.3333333333335,12119924.466666667
2016-12-24 06:00:00,2267.55,11298542.733333332
2016-12-24 07:00:00,2154.616666666667,10612104.666666666
2016-12-24 08:00:00,3401.483333333333,10986413.8
2016-12-24 09:00:00,4009.0666666666666,12027707.066666666
2016-12-24 10:00:00,8160.216666666666,16013520.466666667
2016-12-24 11:00:00,8110.6,15725849.933333334
2016-12-24 12:00:00,8158.916666666667,15752734.983333332
2016-12-24 13:00:00,7893.783333333334,16352932.583333334
2016-12-24 14:00:00,7482.733333333334,15389527.116666667
2016-12-24 15:00:00,7248.866666666667,14921682.733333332
2016-12-24 16:00:00,6657.1,14106460.533333333
2016-12-24 17:00:00,6517.716666666666,12716260.533333333
2016-12-24 18:00:00,5958.866666666667,11958113.266666668
2016-12-24 19:00:00,5246.6,11019351.8
2016-12-24 20:00:00,5103.216666666666,10638043.866666667
2016-12-24 21:00:00,4953.833333333333,10113178.266666668
2016-12-24 22:00:00,4788.15,11601259.733333332
2016-12-24 23:00:00,4929.333333333333,11849921.266666668
2016-12-25 00:00:00,5636.533333333334,12334522.933333334
2016-12-25 01:00:00,5434.966666666666,11568560.733333332
2016-12-25 02:00:00,5406.933333333333,11427794.666666666
2016-12-25 03:00:00,5403.85,11488234.133333333
2016-12-25 04:00:00,5397.1,11517554.2
2016-12-25 05:00:00,5390.333333333333,11497497.333333334
2016-12-25 06:00:00,5344.833333333333,11232020.066666666
2016-12-25 07:00:00,5259.116666666667,10822138.933333334
2016-12-25 08:00:00,5252.35,10702449.866666667
2016-12-25 09:00:00,4936.816666666667,10148274.066666666
2016-12-25 10:00:00,4347.85,9299324.933333334
2016-12-25 11:00:00,3884.2,8399675.666666666
2016-12-25 12:00:00,3613.1833333333334,7807886.933333334
2016-12-25 13:00:00,3180.8166666666666,7171307.933333334
2016-12-25 14:00:00,2877.7833333333333,6730592.866666666
2016-12-25 15:00:00,2760.133333333333,6524118.066666666
2016-12-25 16:00:00,3335.4,7174609.133333334
2016-12-25 17:00:00,2573.3166666666666,6212156.333333333
2016-12-25 18:00:00,2129.2833333333333,5639418.8
2016-12-25 19:00:00,1970.2,5349979.266666667
2016-12-25 20:00:00,3312.4166666666665,7318924.8
2016-12-25 21:00:00,3018.633333333333,6966988.533333333
2016-12-25 22:00:00,3783.55,8797862.066666666
2016-12-25 23:00:00,2633.2166666666667,6457841.4
2016-12-26 00:00:00,2106.2166666666667,5744235.466666667
2016-12-26 01:00:00,1619.0666666666666,4416255.866666666
2016-12-26 02:00:00,1495.2333333333333,4168037.6666666665
2016-12-26 03:00:00,1432.5166666666667,3973440.8666666667
2016-12-26 04:00:00,1401.15,3811353.0
2016-12-26 05:00:00,1191.8166666666666,3246538.3333333335
2016-12-26 06:00:00,1122.1,3126116.533333333
2016-12-26 07:00:00,1330.1666666666667,3199830.0
2016-12-26 08:00:00,2051.0,4624688.466666667
2016-12-26 09:00:00,1606.6166666666666,3944028.9
2016-12-26 10:00:00,1086.75,3117420.2666666666
2016-12-26 11:00:00,1130.8,3477152.4
2016-12-26 12:00:00,1208.0333333333333,6724423.666666667
2016-12-26 13:00:00,1175.6833333333334,7142503.533333333
2016-12-26 14:00:00,1449.9,6148995.3
2016-12-26 15:00:00,1535.3,5440036.333333333
2016-12-26 16:00:00,3117.483333333333,16538337.4
2016-12-26 17:00:00,2369.2833333333333,8535811.333333334
2016-12-26 18:00:00,1977.9166666666667,7005953.366666666
2016-12-26 19:00:00,2217.9666666666667,7219701.266666667
2016-12-26 20:00:00,2270.8166666666666,6752389.866666666
2016-12-26 21:00:00,2048.8333333333335,5761039.0
2016-12-26 22:00:00,1731.4166666666667,5115282.966666667
2016-12-26 23:00:00,1604.8166666666666,5035536.066666666
2016-12-27 00:00:00,1590.3,6022347.0
2016-12-27 01:00:00,1486.75,5486613.2
2016-12-27 02:00:00,1438.1333333333334,5150934.6
2016-12-27 03:00:00,1418.2,5445308.533333333
2016-12-27 04:00:00,1428.5333333333333,5764135.733333333
2016-12-27 05:00:00,1343.2333333333333,5359730.4
2016-12-27 06:00:00,1276.1833333333334,4971081.533333333
2016-12-27 07:00:00,1360.4333333333334,6402695.266666667
2016-12-27 08:00:00,1349.5166666666667,6789062.666666667
2016-12-27 09:00:00,1827.7666666666667,7747229.266666667
2016-12-27 10:00:00,4605.15,11953555.8
2016-12-27 11:00:00,12382.1,21374724.466666665
2016-12-27 12:00:00,10190.8,21231177.533333335
2016-12-27 13:00:00,6865.716666666666,17507132.066666666
2016-12-27 14:00:00,4890.783333333334,13800667.266666668
2016-12-27 15:00:00,3925.1,10716230.733333332
2016-12-27 16:00:00,3270.866666666667,8777999.2
2016-12-27 17:00:00,3058.1833333333334,8522060.4
2016-12-27 18:00:00,2896.483333333333,8832346.866666667
2016-12-27 19:00:00,2544.266666666667,6825603.466666667
2016-12-27 20:00:00,2080.0333333333333,7073190.2
2016-12-27 21:00:00,3532.4166666666665,12361401.066666666
2016-12-27 22:00:00,3606.7833333333333,12803042.733333332
2016-12-27 23:00:00,4056.15,12929650.866666667
2016-12-28 00:00:00,4116.4,12049855.733333332
2016-12-28 01:00:00,3162.75,8697363.933333334
2016-12-28 02:00:00,2285.2166666666667,5558718.133333334
2016-12-28 03:00:00,2070.366666666667,5033855.733333333
2016-12-28 04:00:00,1770.7,4388514.666666667
2016-12-28 05:00:00,1637.9166666666667,4165112.0
2016-12-28 06:00:00,1582.1333333333334,4086707.7333333334
2016-12-28 07:00:00,1769.6833333333334,5289071.466666667
2016-12-28 08:00:00,1995.2166666666667,7593178.933333334
2016-12-28 09:00:00,1866.45,7014521.6
2016-12-28 10:00:00,1864.2833333333333,7959051.733333333
2016-12-28 11:00:00,1802.2833333333333,7648704.266666667
2016-12-28 12:00:00,1859.15,9094148.366666667
2016-12-28 13:00:00,1796.1333333333334,8685843.133333333
2016-12-28 14:00:00,1703.9333333333334,8869073.633333333
2016-12-28 15:00:00,1534.5833333333333,8655443.6
2016-12-28 16:00:00,1340.2166666666667,7075461.6
2016-12-28 17:00:00,1628.0333333333333,7441063.333333333
2016-12-28 18:00:00,1437.5666666666666,6613886.133333334
2016-12-28 19:00:00,901.4333333333333,6164640.0
2016-12-28 20:00:00,1442.9333333333334,20352855.6
2016-12-28 21:00:00,1785.1833333333334,22252584.0
2016-12-28 22:00:00,1203.6833333333334,11741915.066666666
2016-12-28 23:00:00,1205.0833333333333,6740182.8
2016-12-29 00:00:00,1066.3666666666666,5033925.066666666
2016-12-29 01:00:00,953.3,4083388.933333333
2016-12-29 02:00:00,884.35,3873811.6
2016-12-29 03:00:00,872.1666666666666,3823976.6666666665
2016-12-29 04:00:00,869.6,3866670.4
2016-12-29 05:00:00,864.2333333333333,3802289.3333333335
2016-12-29 06:00:00,842.4833333333333,3413905.066666667
2016-12-29 07:00:00,808.5166666666667,3004750.6666666665
2016-12-29 08:00:00,801.5666666666667,3049578.7666666666
2016-12-29 09:00:00,1990.1833333333334,30668280.533333335
2016-12-29 10:00:00,1755.4833333333333,24066558.0
2016-12-29 11:00:00,1827.9833333333333,11151084.733333332
2016-12-29 12:00:00,1994.5833333333333,9707442.2
2016-12-29 13:00:00,2610.483333333333,10861652.066666666
2016-12-29 14:00:00,3809.4166666666665,17223277.1
2016-12-29 15:00:00,7475.183333333333,36497001.4
2016-12-29 16:00:00,3328.516666666667,22924970.466666665
2016-12-29 17:00:00,2574.9166666666665,16737280.466666667
2016-12-29 18:00:00,2248.266666666667,17181558.333333332
2016-12-29 19:00:00,2156.05,15956428.2
2016-12-29 20:00:00,2110.55,15431011.333333334
2016-12-29 21:00:00,1936.0,15812698.933333334
2016-12-29 22:00:00,1940.0333333333333,15666719.2
2016-12-29 23:00:00,2142.4,15965684.666666666
2016-12-30 00:00:00,3114.1666666666665,32401133.6
2016-12-30 01:00:00,6139.3,80613095.93333334
2016-12-30 02:00:00,4152.116666666667,32638612.533333335
2016-12-30 03:00:00,2606.6666666666665,22233262.466666665
2016-12-30 04:00:00,2218.266666666667,19736322.266666666
2016-12-30 05:00:00,2138.2,19247873.4
2016-12-30 06:00:00,2110.6666666666665,18907060.866666667
2016-12-30 07:00:00,2070.2166666666667,18570506.0
2016-12-30 08:00:00,1900.2333333333333,14130722.033333333
2016-12-30 09:00:00,1868.4833333333333,10497731.466666667
2016-12-30 10:00:00,1709.9333333333334,8978264.166666666
2016-12-30 11:00:00,1598.4666666666667,8204064.3
2016-12-30 12:00:00,2197.3333333333335,9464622.2
2016-12-30 13:00:00,2350.2833333333333,10330869.733333332
2016-12-30 14:00:00,2348.1833333333334,11306416.333333334
2016-12-30 15:00:00,2062.016666666667,9062421.15
2016-12-30 16:00:00,1667.5666666666666,9293186.4
2016-12-30 17:00:00,1515.7166666666667,9155910.4
2016-12-30 18:00:00,1384.15,8808013.066666666
2016-12-30 19:00:00,1362.5666666666666,10166653.383333333
2016-12-30 20:00:00,1437.0833333333333,11165240.933333334
2016-12-30 21:00:00,1480.0833333333333,11965019.866666667
2016-12-30 22:00:00,1383.8333333333333,10512507.466666667
2016-12-30 23:00:00,1344.2166666666667,10948122.266666668
2016-12-31 00:00:00,1275.0833333333333,9237999.733333332
2016-12-31 01:00:00,1304.8666666666666,8968891.066666666
2016-12-31 02:00:00,1362.6833333333334,9867862.933333334
2016-12-31 03:00:00,1313.0833333333333,9535367.733333332
2016-12-31 04:00:00,1205.8,8894743.6
2016-12-31 05:00:00,1135.8833333333334,8377626.266666667
2016-12-31 06:00:00,1095.8,8131784.4
2016-12-31 07:00:00,1091.5,7995613.933333334
2016-12-31 08:00:00,1076.9333333333334,7992329.4
2016-12-31 09:00:00,1408.3333333333333,10389717.566666666
2016-12-31 10:00:00,1999.1166666666666,10948057.466666667
2016-12-31 11:00:00,3324.983333333333,42731560.266666666
2016-12-31 12:00:00,2933.9333333333334,36068646.13333333
2016-12-31 13:00:00,2084.8,13771073.566666666
2016-12-31 14:00:00,1933.2166666666667,9918308.266666668
2016-12-31 15:00:00,1919.9833333333333,9066154.4
2016-12-31 16:00:00,1944.9166666666667,8206609.066666666
2016-12-31 17:00:00,2581.1666666666665,28413667.733333334
2016-12-31 18:00:00,1872.5833333333333,12494756.4
2016-12-31 19:00:00,1524.1833333333334,7796815.466666667
2016-12-31 20:00:00,1350.6166666666666,6434220.066666666
2016-12-31 21:00:00,1222.45,6481655.866666666
2016-12-31 22:00:00,2023.55,33935253.86666667
2016-12-31 23:00:00,1161.4333333333334,10057410.533333333


==> graphs/acquisition_illustration/data/usage_results_2017.csv <==
time,cores_requested,memory_requested
2017-01-01 00:00:00,1.6666666666666667,24266.666666666668
2017-01-01 01:00:00,12.533333333333333,19735.466666666667
2017-01-01 02:00:00,17.1,18468.0
2017-01-01 03:00:00,7.3,49072.8
2017-01-01 04:00:00,5.433333333333334,90840.8
2017-01-01 05:00:00,0.95,5371.2
2017-01-01 06:00:00,3.0166666666666666,16031.466666666667
2017-01-01 07:00:00,7.333333333333333,58115.73333333333
2017-01-01 08:00:00,132.5,355835.3333333333
2017-01-01 09:00:00,445.35,3215413.8
2017-01-01 10:00:00,249.66666666666666,3405957.3333333335
2017-01-01 11:00:00,25871.066666666666,56244906.666666664
2017-01-01 12:00:00,65231.98333333333,139591712.98333332
2017-01-01 13:00:00,65534.6,148680618.7
2017-01-01 14:00:00,62521.01666666667,131977158.4
2017-01-01 15:00:00,10512.566666666668,24291056.8
2017-01-01 16:00:00,399.76666666666665,3166328.0
2017-01-01 17:00:00,364.3666666666667,2844348.2666666666
2017-01-01 18:00:00,316.23333333333335,2769064.8333333335
2017-01-01 19:00:00,257.35,2617793.6
2017-01-01 20:00:00,721.0,15988554.133333333
2017-01-01 21:00:00,700.2166666666667,15739231.466666667
2017-01-01 22:00:00,356.7,4165656.4
2017-01-01 23:00:00,293.01666666666665,2061284.0
2017-01-02 00:00:00,253.41666666666666,1884835.7333333334
2017-01-02 01:00:00,213.85,1435856.0
2017-01-02 02:00:00,182.33333333333334,1290448.0
2017-01-02 03:00:00,151.86666666666667,1190010.6666666667
2017-01-02 04:00:00,122.66666666666667,1098038.4
2017-01-02 05:00:00,103.71666666666667,1055709.8666666667
2017-01-02 06:00:00,90.83333333333333,1005722.6666666666
2017-01-02 07:00:00,85.0,973973.8666666667
2017-01-02 08:00:00,85.26666666666667,969776.0
2017-01-02 09:00:00,324.8333333333333,1585523.6666666667
2017-01-02 10:00:00,679.2166666666667,3416800.1333333333
2017-01-02 11:00:00,1024.2,5186752.666666667
2017-01-02 12:00:00,1887.1333333333334,8448686.133333333
2017-01-02 13:00:00,1810.6,8268026.4
2017-01-02 14:00:00,1880.6,8970183.533333333
2017-01-02 15:00:00,1847.3666666666666,8745298.866666667
2017-01-02 16:00:00,1789.45,9275624.333333334
2017-01-02 17:00:00,2205.133333333333,9172492.733333332
2017-01-02 18:00:00,2259.5833333333335,9545033.25
2017-01-02 19:00:00,2468.95,14908774.933333334
2017-01-02 20:00:00,3119.116666666667,32925423.0
2017-01-02 21:00:00,11621.6,242096869.66666666
2017-01-02 22:00:00,2880.7166666666667,32893401.333333332
2017-01-02 23:00:00,1807.2,9271517.566666666
2017-01-03 00:00:00,1928.05,12553401.516666668
2017-01-03 01:00:00,2185.5333333333333,17135289.866666667
2017-01-03 02:00:00,2028.8333333333333,14554070.133333333
2017-01-03 03:00:00,1903.15,12638691.866666667
2017-01-03 04:00:00,1780.15,10623976.533333333
2017-01-03 05:00:00,1715.7333333333333,9572064.0
2017-01-03 06:00:00,1621.5666666666666,8786741.333333334
2017-01-03 07:00:00,1281.9666666666667,6777188.266666667
2017-01-03 08:00:00,1025.0,5125475.733333333
2017-01-03 09:00:00,964.6166666666667,5067280.0
2017-01-03 10:00:00,1558.65,11497366.666666666
2017-01-03 11:00:00,1443.9833333333333,10519593.866666667
2017-01-03 12:00:00,2465.25,10556841.516666668
2017-01-03 13:00:00,1668.2,9306860.6
2017-01-03 14:00:00,1814.9333333333334,10694049.733333332
2017-01-03 15:00:00,1274.25,7447688.466666667
2017-01-03 16:00:00,1944.15,19352382.766666666
2017-01-03 17:00:00,3082.1833333333334,37795198.36666667
2017-01-03 18:00:00,920.8166666666667,9708712.266666668
2017-01-03 19:00:00,745.1166666666667,7222792.266666667
2017-01-03 20:00:00,691.9166666666666,6286419.466666667
2017-01-03 21:00:00,642.9833333333333,5755069.333333333
2017-01-03 22:00:00,605.15,5474036.533333333
2017-01-03 23:00:00,596.0833333333334,5368982.533333333
2017-01-04 00:00:00,585.6333333333333,5348866.133333334
2017-01-04 01:00:00,552.85,5081848.8
2017-01-04 02:00:00,785.3,5518739.2
2017-01-04 03:00:00,2058.633333333333,7969775.2
2017-01-04 04:00:00,1614.9666666666667,6748170.266666667
2017-01-04 05:00:00,996.6666666666666,5413796.866666666
2017-01-04 06:00:00,571.7833333333333,4445013.4
2017-01-04 07:00:00,417.3333333333333,4022438.2666666666
2017-01-04 08:00:00,4533.35,14848305.6
2017-01-04 09:00:00,23774.4,52106078.666666664
2017-01-04 10:00:00,26274.983333333334,56942106.56666667
2017-01-04 11:00:00,25603.333333333332,58023178.1
2017-01-04 12:00:00,17012.983333333334,38948992.766666666
2017-01-04 13:00:00,11041.816666666668,27593583.666666668
2017-01-04 14:00:00,6501.55,18264365.733333334
2017-01-04 15:00:00,2714.25,9404709.6
2017-01-04 16:00:00,1539.1666666666667,7278718.866666666
2017-01-04 17:00:00,718.5833333333334,4977355.066666666
2017-01-04 18:00:00,472.1,3910041.8666666667
2017-01-04 19:00:00,342.4166666666667,3424193.3333333335
2017-01-04 20:00:00,734.7833333333333,12534182.666666666
2017-01-04 21:00:00,389.31666666666666,5220753.816666666
2017-01-04 22:00:00,427.6166666666667,6418765.4
2017-01-04 23:00:00,1323.6333333333334,5316866.75
2017-01-05 00:00:00,2537.9333333333334,6256472.116666666
2017-01-05 01:00:00,1643.6,6501132.333333333
2017-01-05 02:00:00,2132.8,6570371.133333334
2017-01-05 03:00:00,1861.4333333333334,5165663.0
2017-01-05 04:00:00,1532.55,4570243.2
2017-01-05 05:00:00,1496.0333333333333,4441215.466666667
2017-01-05 06:00:00,1259.4833333333333,3889236.2666666666
2017-01-05 07:00:00,1166.8,3826594.1333333333
2017-01-05 08:00:00,8210.216666666667,181876678.93333334
2017-01-05 09:00:00,1532.5166666666667,15439633.866666667
2017-01-05 10:00:00,1176.4666666666667,3511780.4
2017-01-05 11:00:00,1133.8333333333333,3407703.066666667
2017-01-05 12:00:00,1282.6166666666666,3637605.8666666667
2017-01-05 13:00:00,1441.6,3771472.1333333333
2017-01-05 14:00:00,2227.866666666667,18947159.0
2017-01-05 15:00:00,2211.55,6828866.466666667
2017-01-05 16:00:00,5161.216666666666,11466146.133333333
2017-01-05 17:00:00,3595.25,8515958.4
2017-01-05 18:00:00,3151.5666666666666,7059759.0
2017-01-05 19:00:00,2630.5833333333335,5437905.066666666
2017-01-05 20:00:00,2464.266666666667,6836346.0
2017-01-05 21:00:00,2049.0,4933503.4
2017-01-05 22:00:00,1936.7333333333333,4517030.866666666
2017-01-05 23:00:00,1922.4833333333333,6579900.4
2017-01-06 00:00:00,1774.9166666666667,5983258.466666667
2017-01-06 01:00:00,1631.8166666666666,5940213.866666666
2017-01-06 02:00:00,1304.2333333333333,4214381.966666667
2017-01-06 03:00:00,1040.5166666666667,2921377.066666667
2017-01-06 04:00:00,911.9833333333333,2418774.4
2017-01-06 05:00:00,811.9833333333333,2016530.1333333333
2017-01-06 06:00:00,758.5333333333333,1815986.1333333333
2017-01-06 07:00:00,722.2,1587839.9666666666
2017-01-06 08:00:00,713.6166666666667,1558394.6666666667
2017-01-06 09:00:00,853.9166666666666,1924382.5333333334
2017-01-06 10:00:00,1833.6666666666667,19635540.266666666
2017-01-06 11:00:00,1768.85,20170299.583333332
2017-01-06 12:00:00,693.0166666666667,3539600.15
2017-01-06 13:00:00,850.5666666666667,5823062.533333333
2017-01-06 14:00:00,1100.1,9683525.066666666
2017-01-06 15:00:00,1158.0666666666666,5734262.0
2017-01-06 16:00:00,3129.5666666666666,49450494.4
2017-01-06 17:00:00,2581.266666666667,38676210.666666664
2017-01-06 18:00:00,1274.5166666666667,10699549.333333334
2017-01-06 19:00:00,958.7333333333333,5293432.266666667
2017-01-06 20:00:00,826.0333333333333,4396032.0
2017-01-06 21:00:00,725.4833333333333,3770711.2
2017-01-06 22:00:00,874.6166666666667,3461841.066666667
2017-01-06 23:00:00,607.9666666666667,3144619.7333333334
2017-01-07 00:00:00,878.4666666666667,2930374.4
2017-01-07 01:00:00,411.9166666666667,2266531.2
2017-01-07 02:00:00,645.7333333333333,1930248.5333333334
2017-01-07 03:00:00,843.65,1273583.2
2017-01-07 04:00:00,684.8,658542.9333333333
2017-01-07 05:00:00,214.0,255456.0
2017-01-07 06:00:00,193.71666666666667,247527.46666666667
2017-01-07 07:00:00,154.0,231456.0
2017-01-07 08:00:00,154.0,231456.0
2017-01-07 09:00:00,148.26666666666668,185589.33333333334
2017-01-07 10:00:00,146.0,167456.0
2017-01-07 11:00:00,146.0,167456.0
2017-01-07 12:00:00,146.0,167456.0
2017-01-07 13:00:00,146.0,167456.0
2017-01-07 14:00:00,146.0,167456.0
2017-01-07 15:00:00,146.0,167456.0
2017-01-07 16:00:00,146.0,167456.0
2017-01-07 17:00:00,146.0,167456.0
2017-01-07 18:00:00,146.0,167456.0
2017-01-07 19:00:00,146.0,167456.0
2017-01-07 20:00:00,122.8,143699.2
2017-01-07 21:00:00,122.0,142880.0
2017-01-07 22:00:00,122.0,142880.0
2017-01-07 23:00:00,122.0,142880.0
2017-01-08 00:00:00,119.2,140012.8
2017-01-08 01:00:00,98.0,118304.0
2017-01-08 02:00:00,98.0,118304.0
2017-01-08 03:00:00,98.0,118304.0
2017-01-08 04:00:00,88.4,108473.6
2017-01-08 05:00:00,57.6,76934.4
2017-01-08 06:00:00,18.0,36384.0
2017-01-08 07:00:00,2.0,20000.0
2017-01-08 08:00:00,2.0,20000.0
2017-01-08 09:00:00,2.0,20000.0
2017-01-08 10:00:00,2.0,20000.0
2017-01-08 11:00:00,2.0,20000.0
2017-01-08 12:00:00,2.0,20000.0
2017-01-08 13:00:00,2.0,20000.0
2017-01-08 14:00:00,2.0,20000.0
2017-01-08 15:00:00,2.0,20000.0
2017-01-08 16:00:00,2.0,20000.0
2017-01-08 17:00:00,2.0,20000.0
2017-01-08 18:00:00,2.0,20000.0
2017-01-08 19:00:00,2.0,20000.0
2017-01-08 20:00:00,0.6666666666666666,6666.666666666667
2017-01-08 21:00:00,0.0,0.0
2017-01-08 22:00:00,0.0,0.0
2017-01-08 23:00:00,0.0,0.0
2017-01-09 00:00:00,0.0,0.0
2017-01-09 01:00:00,0.0,0.0
2017-01-09 02:00:00,0.0,0.0
2017-01-09 03:00:00,0.0,0.0
2017-01-09 04:00:00,0.0,0.0
2017-01-09 05:00:00,0.0,0.0
2017-01-09 06:00:00,0.0,0.0
2017-01-09 07:00:00,0.0,0.0
2017-01-09 08:00:00,0.0,0.0
2017-01-09 09:00:00,0.0,0.0
2017-01-09 10:00:00,0.0,0.0
2017-01-09 11:00:00,0.0,0.0
2017-01-09 12:00:00,0.0,0.0
2017-01-09 13:00:00,0.0,0.0
2017-01-09 14:00:00,0.0,0.0
2017-01-09 15:00:00,0.0,0.0
2017-01-09 16:00:00,0.0,0.0
2017-01-09 17:00:00,0.0,0.0
2017-01-09 18:00:00,0.0,0.0
2017-01-09 19:00:00,0.0,0.0
2017-01-09 20:00:00,0.0,0.0
2017-01-09 21:00:00,0.0,0.0
2017-01-09 22:00:00,0.0,0.0
2017-01-09 23:00:00,0.0,0.0
2017-01-10 00:00:00,0.0,0.0
2017-01-10 01:00:00,0.0,0.0
2017-01-10 02:00:00,0.0,0.0
2017-01-10 03:00:00,0.0,0.0
2017-01-10 04:00:00,0.0,0.0
2017-01-10 05:00:00,0.0,0.0
2017-01-10 06:00:00,0.0,0.0
2017-01-10 07:00:00,0.0,0.0
2017-01-10 08:00:00,0.0,0.0
2017-01-10 09:00:00,0.0,0.0
2017-01-10 10:00:00,0.0,0.0
2017-01-10 11:00:00,0.0,0.0
2017-01-10 12:00:00,0.0,0.0
2017-01-10 13:00:00,0.0,0.0
2017-01-10 14:00:00,0.0,0.0
2017-01-10 15:00:00,0.0,0.0
2017-01-10 16:00:00,0.0,0.0
2017-01-10 17:00:00,0.0,0.0
2017-01-10 18:00:00,0.0,0.0
2017-01-10 19:00:00,66.66666666666667,68266.66666666667
2017-01-10 20:00:00,0.05,51.2
2017-01-10 21:00:00,5.55,24985.066666666666
2017-01-10 22:00:00,1796.6166666666666,3694894.1333333333
2017-01-10 23:00:00,23462.233333333334,48423046.4
2017-01-11 00:00:00,19750.683333333334,43646070.266666666
2017-01-11 01:00:00,18434.433333333334,41751692.8
2017-01-11 02:00:00,17710.783333333333,45287913.6
2017-01-11 03:00:00,16174.45,70572448.0
2017-01-11 04:00:00,9587.383333333333,24550690.266666666
2017-01-11 05:00:00,5647.85,16117543.066666666
2017-01-11 06:00:00,3853.9333333333334,12218382.0
2017-01-11 07:00:00,3179.15,10734318.666666666
2017-01-11 08:00:00,2402.8166666666666,8914498.933333334
2017-01-11 09:00:00,1675.9166666666667,7724543.0
2017-01-11 10:00:00,1671.1166666666666,10248296.0
2017-01-11 11:00:00,1605.0166666666667,10156988.066666666
2017-01-11 12:00:00,1700.9166666666667,11082442.0
2017-01-11 13:00:00,1832.4,10901154.666666666
2017-01-11 14:00:00,2104.883333333333,11551333.65
2017-01-11 15:00:00,2158.983333333333,12876189.466666667
2017-01-11 16:00:00,1935.3166666666666,12993902.0
2017-01-11 17:00:00,1923.5833333333333,12540971.633333333
2017-01-11 18:00:00,2017.7833333333333,12223771.066666666
2017-01-11 19:00:00,1946.4166666666667,11639783.666666666
2017-01-11 20:00:00,1686.5833333333333,10410774.8
2017-01-11 21:00:00,1860.2,12156165.066666666
2017-01-11 22:00:00,1976.0333333333333,11207228.266666668
2017-01-11 23:00:00,1894.45,10859919.466666667
2017-01-12 00:00:00,2059.9333333333334,12849767.333333334
2017-01-12 01:00:00,1932.5833333333333,11782104.666666666
2017-01-12 02:00:00,1718.3333333333333,9801735.2
2017-01-12 03:00:00,1589.3,8772518.616666667
2017-01-12 04:00:00,1550.3833333333334,8493655.05
2017-01-12 05:00:00,1763.55,16518244.4
2017-01-12 06:00:00,1987.6,24830345.066666666
2017-01-12 07:00:00,1783.9833333333333,18601461.466666665
2017-01-12 08:00:00,1587.8333333333333,12834891.866666667
2017-01-12 09:00:00,1580.8333333333333,13795541.2
2017-01-12 10:00:00,1702.25,15656966.933333334
2017-01-12 11:00:00,2139.75,20283418.0
2017-01-12 12:00:00,3770.866666666667,46406202.93333333
2017-01-12 13:00:00,2686.5,29404951.333333332
2017-01-12 14:00:00,1606.65,16189048.983333332
2017-01-12 15:00:00,1782.3333333333333,34549160.06666667
2017-01-12 16:00:00,1785.3,21168951.483333334
2017-01-12 17:00:00,1496.0666666666666,19762445.466666665
2017-01-12 18:00:00,1499.35,19313058.75
2017-01-12 19:00:00,5857.133333333333,36287766.06666667
2017-01-12 20:00:00,4734.85,31861875.616666667
2017-01-12 21:00:00,4516.933333333333,29846727.5
2017-01-12 22:00:00,3928.866666666667,26722904.566666666
2017-01-12 23:00:00,2614.2833333333333,24172331.533333335
2017-01-13 00:00:00,1994.6833333333334,21958313.983333334
2017-01-13 01:00:00,1920.5166666666667,18928102.85
2017-01-13 02:00:00,1735.5666666666666,16765068.166666666
2017-01-13 03:00:00,1602.8833333333334,14447972.266666668
2017-01-13 04:00:00,1520.2333333333333,9338396.8
2017-01-13 05:00:00,1435.55,6739267.75
2017-01-13 06:00:00,1386.5333333333333,6494760.8
2017-01-13 07:00:00,1364.1666666666667,6296454.8
2017-01-13 08:00:00,1271.8666666666666,6541012.433333334
2017-01-13 09:00:00,1345.65,7462612.766666667
2017-01-13 10:00:00,1729.75,7890227.55
2017-01-13 11:00:00,2017.45,10227116.533333333
2017-01-13 12:00:00,2330.95,18881679.533333335
2017-01-13 13:00:00,2135.9666666666667,13936358.933333334
2017-01-13 14:00:00,2297.0,11994983.766666668
2017-01-13 15:00:00,2505.4666666666667,12713254.916666666
2017-01-13 16:00:00,2282.1,12166377.066666666
2017-01-13 17:00:00,2010.5833333333333,12005358.183333334
2017-01-13 18:00:00,1767.0833333333333,9374225.433333334
2017-01-13 19:00:00,1780.75,10941684.783333333
2017-01-13 20:00:00,1627.9333333333334,9669220.133333333
2017-01-13 21:00:00,1752.4666666666667,9705513.033333333
2017-01-13 22:00:00,1493.75,9429831.983333332
2017-01-13 23:00:00,1618.6166666666666,9857065.1
2017-01-14 00:00:00,1572.1333333333334,10032895.266666668
2017-01-14 01:00:00,1819.5,11575059.416666666
2017-01-14 02:00:00,1488.2,9002139.466666667
2017-01-14 03:00:00,1291.1333333333334,7476360.0
2017-01-14 04:00:00,1248.9333333333334,6792484.133333334
2017-01-14 05:00:00,1205.35,5698356.133333334
2017-01-14 06:00:00,1186.2,5234363.866666666
2017-01-14 07:00:00,1189.5333333333333,5485573.066666666
2017-01-14 08:00:00,1748.8333333333333,14166360.533333333
2017-01-14 09:00:00,3519.35,35607730.8
2017-01-14 10:00:00,2292.45,17402953.466666665
2017-01-14 11:00:00,1989.7333333333333,12665001.933333334
2017-01-14 12:00:00,2067.7166666666667,16008791.6
2017-01-14 13:00:00,4904.583333333333,20495404.733333334
2017-01-14 14:00:00,2140.15,12052586.933333334
2017-01-14 15:00:00,5302.65,188029220.73333332
2017-01-14 16:00:00,4383.366666666667,161882736.46666667
2017-01-14 17:00:00,2441.016666666667,23987136.6
2017-01-14 18:00:00,3243.3,15162641.866666667
2017-01-14 19:00:00,3045.5333333333333,13964427.933333334
2017-01-14 20:00:00,3004.9666666666667,13817532.133333333
2017-01-14 21:00:00,2993.3,13714162.0
2017-01-14 22:00:00,3034.8166666666666,13847433.966666667
2017-01-14 23:00:00,3101.3333333333335,14150616.933333334
2017-01-15 00:00:00,3341.7166666666667,16736450.8
2017-01-15 01:00:00,3257.766666666667,15985190.133333333
2017-01-15 02:00:00,3064.6666666666665,14258378.133333333
2017-01-15 03:00:00,2925.85,13347146.4
2017-01-15 04:00:00,2831.9166666666665,12883116.933333334
2017-01-15 05:00:00,2760.016666666667,12594479.066666666
2017-01-15 06:00:00,2737.366666666667,12499820.533333333
2017-01-15 07:00:00,2723.366666666667,12450352.266666668
2017-01-15 08:00:00,2699.75,12373963.2
2017-01-15 09:00:00,2681.25,12308735.733333332
2017-01-15 10:00:00,2678.1,12384277.866666667
2017-01-15 11:00:00,2655.4666666666667,12418582.133333333
2017-01-15 12:00:00,2659.25,13463334.0
2017-01-15 13:00:00,2665.616666666667,13658764.666666666
2017-01-15 14:00:00,2964.9166666666665,14100927.066666666
2017-01-15 15:00:00,3415.3333333333335,16347728.8
2017-01-15 16:00:00,3723.0333333333333,27048720.75
2017-01-15 17:00:00,4227.766666666666,38718161.28333333
2017-01-15 18:00:00,4126.283333333334,37951428.93333333
2017-01-15 19:00:00,3982.4,36657885.733333334
2017-01-15 20:00:00,3879.9333333333334,34734557.6
2017-01-15 21:00:00,3731.516666666667,32852971.533333335
2017-01-15 22:00:00,3536.633333333333,30898381.366666667
2017-01-15 23:00:00,3205.0,25919296.533333335
2017-01-16 00:00:00,2958.3333333333335,22366240.0
2017-01-16 01:00:00,2706.9666666666667,19239800.0
2017-01-16 02:00:00,2599.35,18078342.533333335
2017-01-16 03:00:00,2504.65,17155771.333333332
2017-01-16 04:00:00,2388.016666666667,16340167.066666666
2017-01-16 05:00:00,2285.516666666667,15650690.133333333
2017-01-16 06:00:00,2220.65,15185944.533333333
2017-01-16 07:00:00,2156.6666666666665,14535108.533333333
2017-01-16 08:00:00,2069.6666666666665,13326279.866666667
2017-01-16 09:00:00,1964.1166666666666,12394709.2
2017-01-16 10:00:00,1894.95,12006884.133333333
2017-01-16 11:00:00,2131.0833333333335,13186024.266666668
2017-01-16 12:00:00,1926.6166666666666,10894247.25
2017-01-16 13:00:00,1887.7,10232405.6
2017-01-16 14:00:00,2025.55,10645115.866666667
2017-01-16 15:00:00,2063.516666666667,13096916.733333332
2017-01-16 16:00:00,2025.1833333333334,13025133.6
2017-01-16 17:00:00,2157.7833333333333,14203402.033333333
2017-01-16 18:00:00,2148.9166666666665,14537781.0
2017-01-16 19:00:00,2515.2166666666667,13012118.0
2017-01-16 20:00:00,2249.4666666666667,11020297.333333334
2017-01-16 21:00:00,1747.1166666666666,9621860.433333334
2017-01-16 22:00:00,2315.1833333333334,12734556.933333334
2017-01-16 23:00:00,2281.0833333333335,13128920.866666667
2017-01-17 00:00:00,2210.45,13863981.35
2017-01-17 01:00:00,1850.95,12890359.166666666
2017-01-17 02:00:00,1536.75,11661814.933333334
2017-01-17 03:00:00,1483.3666666666666,11064939.283333333
2017-01-17 04:00:00,1447.8333333333333,10626000.4
2017-01-17 05:00:00,1433.7833333333333,10078412.8
2017-01-17 06:00:00,1440.5666666666666,9468402.0
2017-01-17 07:00:00,1446.5333333333333,8915041.133333333
2017-01-17 08:00:00,1449.55,8792314.133333333
2017-01-17 09:00:00,1541.3666666666666,8533238.6
2017-01-17 10:00:00,1930.4666666666667,10895114.466666667
2017-01-17 11:00:00,1547.6666666666667,9532337.9
2017-01-17 12:00:00,2079.866666666667,14279875.733333332
2017-01-17 13:00:00,2238.9333333333334,15186051.933333334
2017-01-17 14:00:00,4092.7,42990406.733333334
2017-01-17 15:00:00,5080.9,63560697.3
2017-01-17 16:00:00,3319.2833333333333,35570653.6
2017-01-17 17:00:00,1767.8166666666666,11293234.266666668
2017-01-17 18:00:00,1743.35,9682245.466666667
2017-01-17 19:00:00,1582.4333333333334,9186624.266666668
2017-01-17 20:00:00,1598.3666666666666,8751514.266666668
2017-01-17 21:00:00,2157.233333333333,12304087.333333334
2017-01-17 22:00:00,3058.85,19161399.266666666
2017-01-17 23:00:00,2262.4,14243766.0
2017-01-18 00:00:00,1913.2333333333333,9511831.466666667
2017-01-18 01:00:00,1516.5666666666666,8378230.816666666
2017-01-18 02:00:00,1652.5833333333333,8607988.066666666
2017-01-18 03:00:00,1473.2166666666667,8072847.566666666
2017-01-18 04:00:00,1491.1333333333334,9250219.35
2017-01-18 05:00:00,2234.75,21498902.0
2017-01-18 06:00:00,1524.9,10724977.933333334
2017-01-18 07:00:00,1349.9,7727623.6
2017-01-18 08:00:00,1309.35,7256484.533333333
2017-01-18 09:00:00,1434.9833333333333,8026717.866666666
2017-01-18 10:00:00,1497.0166666666667,11921432.066666666
2017-01-18 11:00:00,2294.0,18617341.933333334
2017-01-18 12:00:00,2122.05,14074155.533333333
2017-01-18 13:00:00,2055.1,13232415.133333333
2017-01-18 14:00:00,2799.366666666667,16729247.166666666
2017-01-18 15:00:00,2317.016666666667,9237245.233333332
2017-01-18 16:00:00,2119.95,8849171.933333334
2017-01-18 17:00:00,1890.45,11099926.8
2017-01-18 18:00:00,1775.7,11171449.666666666
2017-01-18 19:00:00,2047.65,11946564.05
2017-01-18 20:00:00,3297.0666666666666,34613743.6
2017-01-18 21:00:00,2436.0833333333335,14765220.083333334
2017-01-18 22:00:00,2188.633333333333,12991772.016666668
2017-01-18 23:00:00,2261.0,12761450.233333332
2017-01-19 00:00:00,2014.9,11863574.05
2017-01-19 01:00:00,1956.8166666666666,11357899.0
2017-01-19 02:00:00,1703.8333333333333,10484019.133333333
2017-01-19 03:00:00,1724.7166666666667,10399302.666666666
2017-01-19 04:00:00,1708.25,10310797.866666667
2017-01-19 05:00:00,1638.5666666666666,8084419.333333333
2017-01-19 06:00:00,1550.3,7589128.266666667
2017-01-19 07:00:00,1464.3166666666666,7137773.466666667
2017-01-19 08:00:00,1488.55,7217278.666666667
2017-01-19 09:00:00,1891.8666666666666,21291888.333333332
2017-01-19 10:00:00,1447.9333333333334,9674367.616666667
2017-01-19 11:00:00,1435.0666666666666,9230712.4
2017-01-19 12:00:00,1436.6666666666667,9500766.15
2017-01-19 13:00:00,1406.1833333333334,8239005.083333333
2017-01-19 14:00:00,1414.6833333333334,8747165.9
2017-01-19 15:00:00,2632.9666666666667,15700254.5
2017-01-19 16:00:00,2692.8166666666666,16188416.3
2017-01-19 17:00:00,2063.65,12922950.55
2017-01-19 18:00:00,1934.5666666666666,11998763.833333334
2017-01-19 19:00:00,2037.7333333333333,11887518.033333333
2017-01-19 20:00:00,2704.9666666666667,13263441.766666668
2017-01-19 21:00:00,2904.85,13652387.333333334
2017-01-19 22:00:00,2883.5833333333335,14018246.066666666
2017-01-19 23:00:00,2583.0833333333335,14738604.116666667
2017-01-20 00:00:00,2294.1666666666665,13236444.833333334
2017-01-20 01:00:00,3002.7,20622095.566666666
2017-01-20 02:00:00,2467.866666666667,16950456.4
2017-01-20 03:00:00,2365.15,13930752.15
2017-01-20 04:00:00,2170.983333333333,12533250.466666667
2017-01-20 05:00:00,2171.633333333333,13430859.883333333
2017-01-20 06:00:00,1630.7166666666667,8270575.466666667
2017-01-20 07:00:00,1635.8333333333333,8550285.5
2017-01-20 08:00:00,1763.25,9400275.3
2017-01-20 09:00:00,1932.7166666666667,10957274.666666666
2017-01-20 10:00:00,2049.9,11226645.15
2017-01-20 11:00:00,2073.0333333333333,11639021.466666667
2017-01-20 12:00:00,2221.0666666666666,13114961.866666667
2017-01-20 13:00:00,2311.483333333333,13703515.8
2017-01-20 14:00:00,3167.5,16356029.85
2017-01-20 15:00:00,3687.35,30966065.483333334
2017-01-20 16:00:00,5558.533333333334,35301284.3
2017-01-20 17:00:00,4072.6,24012679.383333333
2017-01-20 18:00:00,3226.3,19573192.933333334
2017-01-20 19:00:00,3544.35,21839750.85
2017-01-20 20:00:00,3223.6833333333334,20632954.133333333
2017-01-20 21:00:00,3021.4,17580770.733333334
2017-01-20 22:00:00,2809.366666666667,15475302.666666666
2017-01-20 23:00:00,3691.733333333333,16041569.4
2017-01-21 00:00:00,4544.3,13263158.533333333
2017-01-21 01:00:00,4495.0,12758731.933333334
2017-01-21 02:00:00,4466.5,12743482.4
2017-01-21 03:00:00,4074.883333333333,11591076.266666668
2017-01-21 04:00:00,3867.1833333333334,11004730.533333333
2017-01-21 05:00:00,3724.6833333333334,10727397.466666667
2017-01-21 06:00:00,3301.2,10141100.8
2017-01-21 07:00:00,2838.483333333333,9680187.533333333
2017-01-21 08:00:00,2406.5,8959310.533333333
2017-01-21 09:00:00,2175.6833333333334,10315620.533333333
2017-01-21 10:00:00,2853.65,23435596.733333334
2017-01-21 11:00:00,2418.35,14667748.266666668
2017-01-21 12:00:00,2937.1,17448399.666666668
2017-01-21 13:00:00,2734.05,16132781.066666666
2017-01-21 14:00:00,2431.0666666666666,14317438.4
2017-01-21 15:00:00,2202.0666666666666,13193764.4
2017-01-21 16:00:00,2445.7833333333333,16356323.566666666
2017-01-21 17:00:00,2636.45,17669237.866666667
2017-01-21 18:00:00,2298.5333333333333,14988477.6
2017-01-21 19:00:00,2142.4,14472312.3
2017-01-21 20:00:00,2056.05,14027254.9
2017-01-21 21:00:00,1936.6,13540602.866666667
2017-01-21 22:00:00,1933.2666666666667,16479145.933333334
2017-01-21 23:00:00,2344.3166666666666,20620590.033333335
2017-01-22 00:00:00,2434.9666666666667,20397718.533333335
2017-01-22 01:00:00,2289.5666666666666,18065660.8
2017-01-22 02:00:00,2186.116666666667,16908709.066666666
2017-01-22 03:00:00,2151.133333333333,16602324.533333333
2017-01-22 04:00:00,2130.15,16385274.666666666
2017-01-22 05:00:00,2111.9666666666667,15881445.466666667
2017-01-22 06:00:00,2067.3,15673964.266666668
2017-01-22 07:00:00,1612.8833333333334,11794197.066666666
2017-01-22 08:00:00,1531.5666666666666,11085320.533333333
2017-01-22 09:00:00,1518.0833333333333,11289960.8
2017-01-22 10:00:00,1616.5166666666667,12746762.266666668
2017-01-22 11:00:00,1861.25,14587825.933333334
2017-01-22 12:00:00,2074.2833333333333,16741730.733333332
2017-01-22 13:00:00,2308.35,18414566.266666666
2017-01-22 14:00:00,2468.233333333333,19135811.3
2017-01-22 15:00:00,2835.3333333333335,21779476.266666666
2017-01-22 16:00:00,3850.7833333333333,28581063.933333334
2017-01-22 17:00:00,4243.7,30298642.266666666
2017-01-22 18:00:00,3958.5666666666666,28448224.533333335
2017-01-22 19:00:00,3733.133333333333,26787601.533333335
2017-01-22 20:00:00,3551.15,24956238.05
2017-01-22 21:00:00,3464.5,25602797.133333333
2017-01-22 22:00:00,3394.766666666667,25260502.983333334
2017-01-22 23:00:00,3425.016666666667,25407968.4
2017-01-23 00:00:00,3423.633333333333,26529155.866666667
2017-01-23 01:00:00,3307.1833333333334,25550497.733333334
2017-01-23 02:00:00,3165.233333333333,24345178.933333334
2017-01-23 03:00:00,3631.8333333333335,25121359.233333334
2017-01-23 04:00:00,2975.266666666667,20674767.633333333
2017-01-23 05:00:00,2770.616666666667,18512778.233333334
2017-01-23 06:00:00,2510.0333333333333,17380483.166666668
2017-01-23 07:00:00,2247.016666666667,16414706.333333334
2017-01-23 08:00:00,2207.983333333333,16450408.8
2017-01-23 09:00:00,2235.0833333333335,16065723.733333332
2017-01-23 10:00:00,2447.2166666666667,18672504.133333333
2017-01-23 11:00:00,2258.4,17058338.466666665
2017-01-23 12:00:00,2192.5833333333335,15512725.8
2017-01-23 13:00:00,2373.25,15735877.066666666
2017-01-23 14:00:00,2662.133333333333,19072311.15
2017-01-23 15:00:00,3318.2833333333333,59753386.766666666
2017-01-23 16:00:00,5026.816666666667,82526694.4
2017-01-23 17:00:00,3215.6,78946374.93333334
2017-01-23 18:00:00,3497.4666666666667,83466093.56666666
2017-01-23 19:00:00,3527.4166666666665,87921947.43333334
2017-01-23 20:00:00,3743.133333333333,88955481.46666667
2017-01-23 21:00:00,3936.0833333333335,89093191.15
2017-01-23 22:00:00,4143.75,90545799.53333333
2017-01-23 23:00:00,4075.25,90916997.0
2017-01-24 00:00:00,4021.05,89581180.43333334
2017-01-24 01:00:00,4463.333333333333,92555758.53333333
2017-01-24 02:00:00,4346.466666666666,93216959.0
2017-01-24 03:00:00,3907.266666666667,90734207.03333333
2017-01-24 04:00:00,3737.7166666666667,89280830.8
2017-01-24 05:00:00,3149.4,83587714.43333334
2017-01-24 06:00:00,2901.4666666666667,78651595.7
2017-01-24 07:00:00,2756.383333333333,75016872.46666667
2017-01-24 08:00:00,2645.5,72206903.16666667
2017-01-24 09:00:00,2565.383333333333,69895190.36666666
2017-01-24 10:00:00,6077.05,87600508.66666667
2017-01-24 11:00:00,8014.966666666666,96759369.96666667
2017-01-24 12:00:00,8543.75,97448315.13333334
2017-01-24 13:00:00,6908.35,87140089.13333334
2017-01-24 14:00:00,6253.066666666667,82468387.3
2017-01-24 15:00:00,5705.95,79037835.63333334
2017-01-24 16:00:00,4987.25,74013750.33333333
2017-01-24 17:00:00,4356.216666666666,69559339.7
2017-01-24 18:00:00,3827.866666666667,65520781.53333333
2017-01-24 19:00:00,3568.233333333333,63073930.36666667
2017-01-24 20:00:00,3378.1666666666665,60029228.766666666
2017-01-24 21:00:00,3036.4666666666667,55170379.56666667
2017-01-24 22:00:00,2946.4166666666665,53844316.46666667
2017-01-24 23:00:00,3622.2166666666667,53798811.56666667
2017-01-25 00:00:00,2995.266666666667,54064407.233333334
2017-01-25 01:00:00,3054.883333333333,50400139.266666666
2017-01-25 02:00:00,2758.15,46411137.266666666
2017-01-25 03:00:00,2616.05,44990121.06666667
2017-01-25 04:00:00,2542.733333333333,43674617.7
2017-01-25 05:00:00,2883.383333333333,44924195.06666667
2017-01-25 06:00:00,2787.5666666666666,43033211.166666664
2017-01-25 07:00:00,2703.366666666667,39324196.2
2017-01-25 08:00:00,2606.9666666666667,37905140.13333333
2017-01-25 09:00:00,2486.5833333333335,36577139.96666667
2017-01-25 10:00:00,2572.2833333333333,35922277.93333333
2017-01-25 11:00:00,10150.816666666668,49707474.6
2017-01-25 12:00:00,7569.833333333333,43310607.766666666
2017-01-25 13:00:00,2062.766666666667,30236345.2
2017-01-25 14:00:00,2253.7166666666667,32340006.716666665
2017-01-25 15:00:00,2243.3166666666666,31644779.4
2017-01-25 16:00:00,2569.0333333333333,33903282.016666666
2017-01-25 17:00:00,1945.55,29343181.0
2017-01-25 18:00:00,1852.6833333333334,28532535.0
2017-01-25 19:00:00,1731.45,26305590.333333332
2017-01-25 20:00:00,2547.85,26747533.266666666
2017-01-25 21:00:00,2823.4666666666667,25448091.566666666
2017-01-25 22:00:00,2955.9333333333334,26717190.366666667
2017-01-25 23:00:00,3093.733333333333,28363304.983333334
2017-01-26 00:00:00,2814.983333333333,26727901.85
2017-01-26 01:00:00,2798.0333333333333,27503535.333333332
2017-01-26 02:00:00,3278.1666666666665,28113146.016666666
2017-01-26 03:00:00,3757.733333333333,28314157.45
2017-01-26 04:00:00,3563.116666666667,26700368.7
2017-01-26 05:00:00,2989.483333333333,27764620.666666668
2017-01-26 06:00:00,2474.4333333333334,26351431.233333334
2017-01-26 07:00:00,2189.9,25142530.633333333
2017-01-26 08:00:00,2177.733333333333,25066800.966666665
2017-01-26 09:00:00,2094.2,23450433.133333333
2017-01-26 10:00:00,2057.266666666667,21327535.1
2017-01-26 11:00:00,3385.016666666667,20192060.1
2017-01-26 12:00:00,3778.5833333333335,20307157.233333334
2017-01-26 13:00:00,3652.2833333333333,19722337.633333333
2017-01-26 14:00:00,3683.5666666666666,18971103.7
2017-01-26 15:00:00,3830.75,19921983.283333335
2017-01-26 16:00:00,4235.116666666667,20195419.4
2017-01-26 17:00:00,4509.15,20683651.666666668
2017-01-26 18:00:00,4322.216666666666,20949251.1
2017-01-26 19:00:00,4369.5,20493814.916666668
2017-01-26 20:00:00,4115.5,19802893.133333333
2017-01-26 21:00:00,3818.116666666667,19063452.566666666
2017-01-26 22:00:00,5185.066666666667,31205147.766666666
2017-01-26 23:00:00,5551.75,26691866.366666667
2017-01-27 00:00:00,5169.433333333333,21738674.6
2017-01-27 01:00:00,5035.833333333333,21030151.316666666
2017-01-27 02:00:00,4825.816666666667,20630757.4
2017-01-27 03:00:00,4517.933333333333,19549711.966666665
2017-01-27 04:00:00,4146.1,17723133.95
2017-01-27 05:00:00,3832.5333333333333,16697203.5
2017-01-27 06:00:00,3756.1,16683538.5
2017-01-27 07:00:00,3934.9,18058192.85
2017-01-27 08:00:00,5062.516666666666,22138766.933333334
2017-01-27 09:00:00,6029.25,30452578.866666667
2017-01-27 10:00:00,5993.483333333334,25973864.933333334
2017-01-27 11:00:00,5539.75,20935526.666666668
2017-01-27 12:00:00,5171.133333333333,19132751.133333333
2017-01-27 13:00:00,5535.116666666667,21006639.966666665
2017-01-27 14:00:00,5066.25,19277303.266666666
2017-01-27 15:00:00,5696.266666666666,25574174.3
2017-01-27 16:00:00,5442.7,25862128.433333334
2017-01-27 17:00:00,6508.033333333334,23623109.516666666
2017-01-27 18:00:00,6051.85,22266511.266666666
2017-01-27 19:00:00,5838.866666666667,21257992.833333332
2017-01-27 20:00:00,5683.966666666666,19786892.066666666
2017-01-27 21:00:00,6764.233333333334,41053827.86666667
2017-01-27 22:00:00,8305.283333333333,36389681.36666667
2017-01-27 23:00:00,7625.533333333334,33919411.43333333
2017-01-28 00:00:00,6840.416666666667,32374761.85
2017-01-28 01:00:00,5963.6,30515335.45
2017-01-28 02:00:00,5413.1,30246147.1
2017-01-28 03:00:00,4682.016666666666,29198596.0
2017-01-28 04:00:00,3994.616666666667,27578247.666666668
2017-01-28 05:00:00,3058.116666666667,25743444.9
2017-01-28 06:00:00,2491.866666666667,24456475.6
2017-01-28 07:00:00,2212.8,23632986.233333334
2017-01-28 08:00:00,2010.2833333333333,23111639.6
2017-01-28 09:00:00,1892.7333333333333,22809757.166666668
2017-01-28 10:00:00,1777.9333333333334,21799173.483333334
2017-01-28 11:00:00,3315.9666666666667,24427969.55
2017-01-28 12:00:00,4909.516666666666,25786319.066666666
2017-01-28 13:00:00,4361.733333333334,25245379.166666668
2017-01-28 14:00:00,4020.9666666666667,25306970.733333334
2017-01-28 15:00:00,3830.4166666666665,23274205.0
2017-01-28 16:00:00,3804.8,23303413.866666667
2017-01-28 17:00:00,3743.25,22981946.833333332
2017-01-28 18:00:00,3701.5833333333335,22575458.533333335
2017-01-28 19:00:00,3409.266666666667,22053524.366666667
2017-01-28 20:00:00,3292.05,22992851.466666665
2017-01-28 21:00:00,4090.7166666666667,24375043.0
2017-01-28 22:00:00,7518.0,30948594.866666667
2017-01-28 23:00:00,7518.633333333333,30779216.9
2017-01-29 00:00:00,6860.866666666667,28025601.433333334
2017-01-29 01:00:00,6624.3,25290711.2
2017-01-29 02:00:00,6563.566666666667,23773726.8
2017-01-29 03:00:00,5730.4,20223746.4
2017-01-29 04:00:00,5555.6,19834633.2
2017-01-29 05:00:00,5450.9,19589128.533333335
2017-01-29 06:00:00,5288.633333333333,19349247.066666666
2017-01-29 07:00:00,5253.416666666667,19350797.866666667
2017-01-29 08:00:00,5536.883333333333,20773537.466666665
2017-01-29 09:00:00,5776.15,22206317.066666666
2017-01-29 10:00:00,5351.516666666666,19232429.466666665
2017-01-29 11:00:00,6274.8,23076941.733333334
2017-01-29 12:00:00,6324.833333333333,23277552.833333332
2017-01-29 13:00:00,5979.516666666666,22345010.566666666
2017-01-29 14:00:00,6082.933333333333,25114561.1
2017-01-29 15:00:00,5614.966666666666,22684297.333333332
2017-01-29 16:00:00,3591.0,16665152.266666668
2017-01-29 17:00:00,2133.7,11710161.733333332
2017-01-29 18:00:00,2902.65,10444222.9
2017-01-29 19:00:00,2465.8166666666666,10713183.433333334
2017-01-29 20:00:00,1991.6,8281914.516666667
2017-01-29 21:00:00,1423.5833333333333,6142951.066666666
2017-01-29 22:00:00,1231.4833333333333,6206524.266666667
2017-01-29 23:00:00,1448.8833333333334,10110212.333333334
2017-01-30 00:00:00,1558.3166666666666,8942640.4
2017-01-30 01:00:00,1658.8166666666666,8466775.333333334
2017-01-30 02:00:00,1824.8666666666666,8766954.0
2017-01-30 03:00:00,1485.7333333333333,6635000.8
2017-01-30 04:00:00,1048.6166666666666,4723841.2
2017-01-30 05:00:00,926.85,4155701.8666666667
2017-01-30 06:00:00,793.15,3640874.1333333333
2017-01-30 07:00:00,813.7,3633346.6666666665
2017-01-30 08:00:00,850.8166666666667,3722106.1333333333
2017-01-30 09:00:00,954.5,4459047.4
2017-01-30 10:00:00,1718.3166666666666,8444022.866666667
2017-01-30 11:00:00,2697.5,9791208.133333333
2017-01-30 12:00:00,2876.9166666666665,9626572.0
2017-01-30 13:00:00,3221.05,16112461.733333332
2017-01-30 14:00:00,3486.1833333333334,16998649.733333334
2017-01-30 15:00:00,4121.383333333333,21003599.733333334
2017-01-30 16:00:00,4049.7,20501907.533333335
2017-01-30 17:00:00,4397.116666666667,18863029.0
2017-01-30 18:00:00,3642.866666666667,15214948.2
2017-01-30 19:00:00,3314.866666666667,14848387.0
2017-01-30 20:00:00,3244.15,14986225.066666666
2017-01-30 21:00:00,3629.35,16247175.666666666
2017-01-30 22:00:00,3807.9333333333334,16724166.733333332
2017-01-30 23:00:00,5084.233333333334,17710256.8
2017-01-31 00:00:00,5785.4,17507494.266666666
2017-01-31 01:00:00,4737.3,15988317.333333334
2017-01-31 02:00:00,4676.05,15658910.933333334
2017-01-31 03:00:00,3832.35,14207322.666666666
2017-01-31 04:00:00,2556.05,12044859.466666667
2017-01-31 05:00:00,1960.2333333333333,8342505.0
2017-01-31 06:00:00,1842.5166666666667,7928878.4
2017-01-31 07:00:00,1742.5166666666667,7577580.933333334
2017-01-31 08:00:00,1831.7333333333333,7418108.8
2017-01-31 09:00:00,1825.85,7707231.333333333
2017-01-31 10:00:00,1892.9,7898671.4
2017-01-31 11:00:00,1709.6333333333334,7786887.533333333
2017-01-31 12:00:00,1842.2833333333333,8414839.6
2017-01-31 13:00:00,1686.1,7827698.666666667
2017-01-31 14:00:00,2218.55,11551713.433333334
2017-01-31 15:00:00,2660.9166666666665,15490933.133333333
2017-01-31 16:00:00,2251.35,14405146.466666667
2017-01-31 17:00:00,2615.2166666666667,16943561.466666665
2017-01-31 18:00:00,7109.55,24611650.933333334
2017-01-31 19:00:00,2387.016666666667,14702448.8
2017-01-31 20:00:00,2351.383333333333,14306663.466666667
2017-01-31 21:00:00,3193.2,15008624.933333334
2017-01-31 22:00:00,4754.216666666666,16517126.8
2017-01-31 23:00:00,6600.233333333334,21379599.733333334
2017-02-01 00:00:00,5994.916666666667,20389522.266666666
2017-02-01 01:00:00,4809.383333333333,18779221.066666666
2017-02-01 02:00:00,4137.633333333333,17690849.733333334
2017-02-01 03:00:00,3779.633333333333,17065516.933333334
2017-02-01 04:00:00,3523.266666666667,16686136.666666666
2017-02-01 05:00:00,3435.25,16552708.933333334
2017-02-01 06:00:00,3423.35,16503187.4
2017-02-01 07:00:00,3569.233333333333,17452237.133333333
2017-02-01 08:00:00,3869.0833333333335,19669048.266666666
2017-02-01 09:00:00,4452.05,20465324.733333334
2017-02-01 10:00:00,5092.416666666667,21281554.333333332
2017-02-01 11:00:00,5134.85,20578863.366666667
2017-02-01 12:00:00,5194.283333333334,20456085.266666666
2017-02-01 13:00:00,4631.7,19090599.8
2017-02-01 14:00:00,4245.65,18382594.2
2017-02-01 15:00:00,6037.116666666667,28918501.6
2017-02-01 16:00:00,7955.733333333334,31085740.8
2017-02-01 17:00:00,8853.316666666668,29023738.4
2017-02-01 18:00:00,7980.75,25097324.6
2017-02-01 19:00:00,6605.55,21514190.533333335
2017-02-01 20:00:00,6131.383333333333,19916927.3
2017-02-01 21:00:00,6836.9,21356872.633333333
2017-02-01 22:00:00,7140.433333333333,20247694.883333333
2017-02-01 23:00:00,7136.466666666666,20709012.266666666
2017-02-02 00:00:00,6492.566666666667,18887866.6
2017-02-02 01:00:00,5970.5,20162685.6
2017-02-02 02:00:00,6087.016666666666,22637724.533333335
2017-02-02 03:00:00,5707.366666666667,21907151.733333334
2017-02-02 04:00:00,5632.55,21612594.933333334
2017-02-02 05:00:00,5602.45,21445536.8
2017-02-02 06:00:00,5516.533333333334,20698156.266666666
2017-02-02 07:00:00,5544.433333333333,21073617.066666666
2017-02-02 08:00:00,4624.116666666667,18006663.266666666
2017-02-02 09:00:00,4467.6,16764073.066666666
2017-02-02 10:00:00,4804.733333333334,16919352.866666667
2017-02-02 11:00:00,4798.116666666667,15870803.0
2017-02-02 12:00:00,3444.6833333333334,12512601.766666668
2017-02-02 13:00:00,3220.35,11641284.866666667
2017-02-02 14:00:00,9966.333333333334,25016013.6
2017-02-02 15:00:00,10009.983333333334,25554184.0
2017-02-02 16:00:00,8392.933333333332,22075473.733333334
2017-02-02 17:00:00,7943.816666666667,20646865.866666667
2017-02-02 18:00:00,8121.166666666667,22825243.733333334
2017-02-02 19:00:00,7959.0,23085418.933333334
2017-02-02 20:00:00,7671.3,22567544.933333334
2017-02-02 21:00:00,8030.033333333334,23440676.933333334
2017-02-02 22:00:00,8319.033333333333,25226851.2
2017-02-02 23:00:00,8776.666666666666,31604503.2
2017-02-03 00:00:00,8661.666666666666,31219355.466666665
2017-02-03 01:00:00,8590.233333333334,30757007.466666665
2017-02-03 02:00:00,8480.066666666668,30260756.266666666
2017-02-03 03:00:00,8354.55,29272297.733333334
2017-02-03 04:00:00,7579.866666666667,26882703.066666666
2017-02-03 05:00:00,5576.416666666667,22045471.466666665
2017-02-03 06:00:00,3379.7833333333333,17713950.933333334
2017-02-03 07:00:00,2559.266666666667,18228566.133333333
2017-02-03 08:00:00,2715.2833333333333,19190198.666666668
2017-02-03 09:00:00,2663.733333333333,18531884.533333335
2017-02-03 10:00:00,2924.4166666666665,18999401.333333332
2017-02-03 11:00:00,2934.4166666666665,18382901.733333334
2017-02-03 12:00:00,2681.983333333333,17106825.733333334
2017-02-03 13:00:00,2704.0333333333333,20636761.6
2017-02-03 14:00:00,2696.7,21058021.6
2017-02-03 15:00:00,2630.733333333333,20431455.066666666
2017-02-03 16:00:00,2649.5,19259458.733333334
2017-02-03 17:00:00,3030.45,18990162.166666668
2017-02-03 18:00:00,2706.4,16553046.166666666
2017-02-03 19:00:00,2699.35,16901627.333333332
2017-02-03 20:00:00,2721.4,17568548.733333334
2017-02-03 21:00:00,2694.483333333333,17855692.1
2017-02-03 22:00:00,2375.7833333333333,16431108.433333334
2017-02-03 23:00:00,2194.3,15613219.383333333
2017-02-04 00:00:00,6431.666666666667,23767997.816666666
2017-02-04 01:00:00,10748.55,32108846.1
2017-02-04 02:00:00,4976.666666666667,20074843.333333332
2017-02-04 03:00:00,3042.15,15792408.0
2017-02-04 04:00:00,1946.8833333333334,13115594.533333333
2017-02-04 05:00:00,1685.5166666666667,11960814.666666666
2017-02-04 06:00:00,1603.1166666666666,10994619.466666667
2017-02-04 07:00:00,1892.85,12794697.866666667
2017-02-04 08:00:00,1964.8333333333333,13028934.666666666
2017-02-04 09:00:00,1916.35,12530383.2
2017-02-04 10:00:00,1936.7166666666667,12545721.866666667
2017-02-04 11:00:00,1978.8666666666666,12798944.933333334
2017-02-04 12:00:00,2117.4333333333334,12558192.666666666
2017-02-04 13:00:00,2283.15,12537666.933333334
2017-02-04 14:00:00,2685.3,13105428.266666668
2017-02-04 15:00:00,2571.5666666666666,12720769.2
2017-02-04 16:00:00,3425.266666666667,17581756.266666666
2017-02-04 17:00:00,3637.9666666666667,21740724.266666666
2017-02-04 18:00:00,3575.4,21261951.466666665
2017-02-04 19:00:00,3390.383333333333,20021658.6
2017-02-04 20:00:00,2748.883333333333,16301204.2
2017-02-04 21:00:00,2417.7166666666667,13519942.0
2017-02-04 22:00:00,2328.9333333333334,12305512.666666666
2017-02-04 23:00:00,2299.4666666666667,11966475.466666667
2017-02-05 00:00:00,2250.883333333333,11950244.933333334
2017-02-05 01:00:00,2309.5,12512767.466666667
2017-02-05 02:00:00,1935.0333333333333,10706558.133333333
2017-02-05 03:00:00,1516.6833333333334,7753663.733333333
2017-02-05 04:00:00,1367.7,6772488.4
2017-02-05 05:00:00,1279.75,6166452.0
2017-02-05 06:00:00,1227.2833333333333,5824439.2
2017-02-05 07:00:00,1202.8333333333333,5581039.2
2017-02-05 08:00:00,1186.6833333333334,5422485.6
2017-02-05 09:00:00,1184.2833333333333,5387503.733333333
2017-02-05 10:00:00,1256.2833333333333,5919256.4
2017-02-05 11:00:00,1189.5,6122412.666666667
2017-02-05 12:00:00,1097.1833333333334,4854063.466666667
2017-02-05 13:00:00,1160.5166666666667,5741356.483333333
2017-02-05 14:00:00,1148.4,4760467.566666666
2017-02-05 15:00:00,1879.6333333333334,8368007.183333334
2017-02-05 16:00:00,2859.0833333333335,11617752.25
2017-02-05 17:00:00,3183.1,15063429.066666666
2017-02-05 18:00:00,2933.5,11112279.533333333
2017-02-05 19:00:00,2819.2833333333333,10428657.8
2017-02-05 20:00:00,2876.616666666667,11218804.9
2017-02-05 21:00:00,2845.116666666667,10996080.0
2017-02-05 22:00:00,2782.133333333333,10242472.8
2017-02-05 23:00:00,2715.8,10024913.333333334
2017-02-06 00:00:00,2551.4166666666665,9580836.533333333
2017-02-06 01:00:00,2490.883333333333,9317960.133333333
2017-02-06 02:00:00,1758.8166666666666,7782540.0
2017-02-06 03:00:00,1206.95,4623681.066666666
2017-02-06 04:00:00,990.4333333333333,3380780.8
2017-02-06 05:00:00,936.8333333333334,3145387.7333333334
2017-02-06 06:00:00,925.1666666666666,3101149.8666666667
2017-02-06 07:00:00,928.0833333333334,3117841.066666667
2017-02-06 08:00:00,929.9833333333333,3119878.4
2017-02-06 09:00:00,943.4666666666667,3233478.2666666666
2017-02-06 10:00:00,3541.3166666666666,26391446.033333335
2017-02-06 11:00:00,4539.966666666666,31299997.916666668
2017-02-06 12:00:00,4133.55,21285620.75
2017-02-06 13:00:00,3157.133333333333,17352779.8
2017-02-06 14:00:00,3276.8333333333335,20073452.866666667
2017-02-06 15:00:00,14162.366666666667,41980002.56666667
2017-02-06 16:00:00,24802.966666666667,64240344.6
2017-02-06 17:00:00,25436.283333333333,65868764.0
2017-02-06 18:00:00,22888.95,60240361.7
2017-02-06 19:00:00,11590.75,36668502.766666666
2017-02-06 20:00:00,5714.716666666666,24093582.733333334
2017-02-06 21:00:00,3997.75,22379039.933333334
2017-02-06 22:00:00,2895.383333333333,18662260.933333334
2017-02-06 23:00:00,2029.8,14546853.066666666
2017-02-07 00:00:00,1570.55,11394648.266666668
2017-02-07 01:00:00,1614.4333333333334,11740249.8
2017-02-07 02:00:00,1892.1666666666667,13739242.4
2017-02-07 03:00:00,1795.3833333333334,13169956.866666667
2017-02-07 04:00:00,1599.0,11611113.666666666
2017-02-07 05:00:00,1563.1,9204214.933333334
2017-02-07 06:00:00,1532.6833333333334,8493471.2
2017-02-07 07:00:00,1514.7333333333333,8376097.333333333
2017-02-07 08:00:00,1524.1833333333334,8194065.466666667
2017-02-07 09:00:00,1568.9,8542385.966666667
2017-02-07 10:00:00,4632.6,25787874.6
2017-02-07 11:00:00,5754.35,32494927.566666666
2017-02-07 12:00:00,3208.0833333333335,17194595.233333334
2017-02-07 13:00:00,2960.0,14904074.8
2017-02-07 14:00:00,3176.9333333333334,17002874.516666666
2017-02-07 15:00:00,3414.366666666667,20796902.8
2017-02-07 16:00:00,3904.8166666666666,22029104.4
2017-02-07 17:00:00,4053.383333333333,20801610.733333334
2017-02-07 18:00:00,3305.8,13895185.466666667
2017-02-07 19:00:00,2893.266666666667,12199440.866666667
2017-02-07 20:00:00,2464.6833333333334,12353505.1
2017-02-07 21:00:00,2363.4333333333334,12165720.666666666
2017-02-07 22:00:00,2299.2833333333333,11069170.6
2017-02-07 23:00:00,2749.8333333333335,13382972.933333334
2017-02-08 00:00:00,3006.05,14745835.266666668
2017-02-08 01:00:00,3946.6,16734567.6
2017-02-08 02:00:00,3880.65,19583630.466666665
2017-02-08 03:00:00,3694.5833333333335,22862103.5
2017-02-08 04:00:00,3277.883333333333,18429685.6
2017-02-08 05:00:00,2770.366666666667,16198052.8
2017-02-08 06:00:00,2570.0,15723901.6
2017-02-08 07:00:00,2652.95,16059734.533333333
2017-02-08 08:00:00,2772.016666666667,16352446.0
2017-02-08 09:00:00,2965.0333333333333,17156804.466666665
2017-02-08 10:00:00,3609.3333333333335,19331535.333333332
2017-02-08 11:00:00,3641.766666666667,18678660.866666667
2017-02-08 12:00:00,3469.866666666667,17390752.933333334
2017-02-08 13:00:00,3864.5833333333335,15358308.466666667
2017-02-08 14:00:00,5588.033333333334,19417089.066666666
2017-02-08 15:00:00,4961.1,29657490.433333334
2017-02-08 16:00:00,6497.133333333333,28065015.45
2017-02-08 17:00:00,9602.8,34968873.1
2017-02-08 18:00:00,5428.466666666666,24779655.65
2017-02-08 19:00:00,7644.816666666667,36946264.05
2017-02-08 20:00:00,7163.516666666666,35931077.483333334
2017-02-08 21:00:00,6584.783333333334,31734987.733333334
2017-02-08 22:00:00,6221.433333333333,31060672.533333335
2017-02-08 23:00:00,6526.1,29734078.133333333
2017-02-09 00:00:00,6349.416666666667,28936682.666666668
2017-02-09 01:00:00,6049.75,28031572.8
2017-02-09 02:00:00,5873.8,27513673.333333332
2017-02-09 03:00:00,5726.733333333334,26841739.866666667
2017-02-09 04:00:00,5496.366666666667,25978530.266666666
2017-02-09 05:00:00,5292.783333333334,25226636.266666666
2017-02-09 06:00:00,5172.666666666667,24635055.466666665
2017-02-09 07:00:00,5439.333333333333,24302607.0
2017-02-09 08:00:00,4978.666666666667,21988707.433333334
2017-02-09 09:00:00,4667.883333333333,20348690.066666666
2017-02-09 10:00:00,4816.416666666667,21906579.833333332
2017-02-09 11:00:00,4820.833333333333,22427832.166666668
2017-02-09 12:00:00,5116.7,22945469.6
2017-02-09 13:00:00,5206.566666666667,24994066.533333335
2017-02-09 14:00:00,5840.733333333334,27485844.833333332
2017-02-09 15:00:00,5266.833333333333,27612174.8
2017-02-09 16:00:00,5372.116666666667,28008844.933333334
2017-02-09 17:00:00,5273.833333333333,27442696.233333334
2017-02-09 18:00:00,6348.766666666666,27339048.266666666
2017-02-09 19:00:00,5543.016666666666,28084635.366666667
2017-02-09 20:00:00,6004.683333333333,28161111.3
2017-02-09 21:00:00,5245.116666666667,42474032.7
2017-02-09 22:00:00,6355.25,95699586.8
2017-02-09 23:00:00,7593.066666666667,96388132.06666666
2017-02-10 00:00:00,9544.5,98576392.66666667
2017-02-10 01:00:00,10387.366666666667,99663388.8
2017-02-10 02:00:00,8346.433333333332,91897260.0
2017-02-10 03:00:00,7195.416666666667,84289760.4
2017-02-10 04:00:00,5937.2,76592581.0
2017-02-10 05:00:00,4646.883333333333,53772990.53333333
2017-02-10 06:00:00,3574.6666666666665,24349092.066666666
2017-02-10 07:00:00,3301.6833333333334,19953451.4
2017-02-10 08:00:00,3385.616666666667,18704767.733333334
2017-02-10 09:00:00,3819.4,20735907.85
2017-02-10 10:00:00,3780.0666666666666,20562189.516666666
2017-02-10 11:00:00,3765.116666666667,21156675.333333332
2017-02-10 12:00:00,5303.816666666667,25699068.933333334
2017-02-10 13:00:00,6403.316666666667,27730847.6
2017-02-10 14:00:00,6101.516666666666,34264385.266666666
2017-02-10 15:00:00,5825.633333333333,33165855.8
2017-02-10 16:00:00,5980.25,33863173.25
2017-02-10 17:00:00,7675.383333333333,35823111.13333333
2017-02-10 18:00:00,14118.033333333333,41264422.016666666
2017-02-10 19:00:00,10496.366666666667,35686844.516666666
2017-02-10 20:00:00,8171.266666666666,29013538.333333332
2017-02-10 21:00:00,6205.983333333334,23214159.8
2017-02-10 22:00:00,5206.566666666667,22404893.3
2017-02-10 23:00:00,5347.566666666667,24217474.15
2017-02-11 00:00:00,5371.4,24103221.4
2017-02-11 01:00:00,5211.366666666667,23979144.466666665
2017-02-11 02:00:00,5115.616666666667,24291902.6
2017-02-11 03:00:00,4997.85,23969297.6
2017-02-11 04:00:00,5039.45,24138613.2
2017-02-11 05:00:00,4983.133333333333,23764822.35
2017-02-11 06:00:00,5025.983333333334,25775113.983333334
2017-02-11 07:00:00,4863.316666666667,25193272.4
2017-02-11 08:00:00,7994.833333333333,26880278.933333334
2017-02-11 09:00:00,9674.083333333334,28208214.266666666
2017-02-11 10:00:00,6339.166666666667,27791148.866666667
2017-02-11 11:00:00,5621.566666666667,25974904.8
2017-02-11 12:00:00,7033.0,29043102.483333334
2017-02-11 13:00:00,7827.033333333334,30366358.1
2017-02-11 14:00:00,7064.783333333334,33775603.13333333
2017-02-11 15:00:00,7065.966666666666,39445425.766666666
2017-02-11 16:00:00,5837.566666666667,32462324.466666665
2017-02-11 17:00:00,5039.2,29897305.5
2017-02-11 18:00:00,4493.633333333333,27622701.966666665
2017-02-11 19:00:00,4446.733333333334,29482493.916666668
2017-02-11 20:00:00,4592.683333333333,32327699.666666668
2017-02-11 21:00:00,4379.933333333333,28001047.6
2017-02-11 22:00:00,4220.15,25448989.466666665
2017-02-11 23:00:00,4160.633333333333,24495496.266666666
2017-02-12 00:00:00,4533.583333333333,26815532.666666668
2017-02-12 01:00:00,4885.416666666667,28679991.2
2017-02-12 02:00:00,4939.083333333333,28861269.2
2017-02-12 03:00:00,4755.666666666667,27870887.466666665
2017-02-12 04:00:00,4532.7,26922510.466666665
2017-02-12 05:00:00,4397.45,25949288.666666668
2017-02-12 06:00:00,4316.383333333333,25379082.666666668
2017-02-12 07:00:00,4137.983333333334,24372767.066666666
2017-02-12 08:00:00,3840.8,22844337.733333334
2017-02-12 09:00:00,3722.95,21847856.7
2017-02-12 10:00:00,3541.9666666666667,19948240.266666666
2017-02-12 11:00:00,3215.85,16883920.966666665
2017-02-12 12:00:00,3103.55,16541923.866666667
2017-02-12 13:00:00,3359.2,18013730.8
2017-02-12 14:00:00,3130.233333333333,15714212.4
2017-02-12 15:00:00,3089.75,15420607.233333332
2017-02-12 16:00:00,3311.6666666666665,16607195.066666666
2017-02-12 17:00:00,3160.7833333333333,15327095.866666667
2017-02-12 18:00:00,3232.4166666666665,15026358.933333334
2017-02-12 19:00:00,3334.55,15850241.6
2017-02-12 20:00:00,3381.15,16975715.466666665
2017-02-12 21:00:00,3277.9333333333334,15946388.733333332
2017-02-12 22:00:00,2942.633333333333,13834377.916666666
2017-02-12 23:00:00,2838.766666666667,13943253.683333334
2017-02-13 00:00:00,2656.616666666667,12149975.1
2017-02-13 01:00:00,2489.65,11373465.933333334
2017-02-13 02:00:00,2463.1666666666665,11373482.0
2017-02-13 03:00:00,2628.633333333333,12927983.2
2017-02-13 04:00:00,2577.2166666666667,12561878.933333334
2017-02-13 05:00:00,2342.9,10754999.733333332
2017-02-13 06:00:00,2279.4666666666667,10302711.2
2017-02-13 07:00:00,2286.75,10311707.466666667
2017-02-13 08:00:00,2401.3333333333335,11146966.8
2017-02-13 09:00:00,2707.616666666667,13272558.166666666
2017-02-13 10:00:00,3074.3333333333335,13670719.133333333
2017-02-13 11:00:00,3233.266666666667,14102080.566666666
2017-02-13 12:00:00,3539.116666666667,15065337.5
2017-02-13 13:00:00,6122.066666666667,18179397.4
2017-02-13 14:00:00,6802.233333333334,21708532.266666666
2017-02-13 15:00:00,6663.933333333333,22873212.366666667
2017-02-13 16:00:00,5804.466666666666,20053092.366666667
2017-02-13 17:00:00,10591.633333333333,30355487.516666666
2017-02-13 18:00:00,5773.266666666666,54554474.95
2017-02-13 19:00:00,5763.4,71489393.68333334
2017-02-13 20:00:00,5774.533333333334,72487562.46666667
2017-02-13 21:00:00,5136.033333333334,71603976.23333333
2017-02-13 22:00:00,4856.916666666667,72636151.6
2017-02-13 23:00:00,4744.166666666667,70936186.66666667
2017-02-14 00:00:00,5086.05,71391869.8
2017-02-14 01:00:00,4908.183333333333,70083471.73333333
2017-02-14 02:00:00,4741.933333333333,68779955.06666666
2017-02-14 03:00:00,4589.916666666667,66759053.733333334
2017-02-14 04:00:00,4403.5,64818061.4
2017-02-14 05:00:00,4224.5,63918957.733333334
2017-02-14 06:00:00,4960.666666666667,64075499.06666667
2017-02-14 07:00:00,3821.3,56046961.733333334
2017-02-14 08:00:00,3578.266666666667,43212168.13333333
2017-02-14 09:00:00,3428.5333333333333,33191208.8
2017-02-14 10:00:00,3279.5333333333333,27534880.933333334
2017-02-14 11:00:00,3231.516666666667,24979891.733333334
2017-02-14 12:00:00,3120.233333333333,24031998.6
2017-02-14 13:00:00,3309.1666666666665,19869373.35
2017-02-14 14:00:00,3841.516666666667,27310397.466666665
2017-02-14 15:00:00,3645.0833333333335,25651737.2
2017-02-14 16:00:00,3526.733333333333,24216024.266666666
2017-02-14 17:00:00,3628.2,24397816.666666668
2017-02-14 18:00:00,3514.2166666666667,21285134.133333333
2017-02-14 19:00:00,3331.2,12257845.4
2017-02-14 20:00:00,3217.95,10751471.066666666
2017-02-14 21:00:00,3267.383333333333,10277010.066666666
2017-02-14 22:00:00,3178.5666666666666,10806835.0
2017-02-14 23:00:00,3193.516666666667,10060981.45
2017-02-15 00:00:00,2599.8166666666666,8251398.116666666
2017-02-15 01:00:00,2420.6,7490824.8
2017-02-15 02:00:00,2368.1833333333334,7197621.866666666
2017-02-15 03:00:00,2368.25,7144676.4
2017-02-15 04:00:00,2746.016666666667,8803205.583333334
2017-02-15 05:00:00,2860.116666666667,9011916.266666668
2017-02-15 06:00:00,2837.633333333333,9146070.866666667
2017-02-15 07:00:00,3197.15,12221752.2
2017-02-15 08:00:00,3122.8333333333335,11826926.366666667
2017-02-15 09:00:00,3336.6666666666665,13206016.666666666
2017-02-15 10:00:00,2900.4333333333334,11104258.266666668
2017-02-15 11:00:00,2577.7,8334809.333333333
2017-02-15 12:00:00,3036.1833333333334,8161780.7
2017-02-15 13:00:00,5238.433333333333,13828225.4
2017-02-15 14:00:00,4885.133333333333,14392240.883333333
2017-02-15 15:00:00,4982.166666666667,16479282.666666666
2017-02-15 16:00:00,5509.333333333333,20513013.516666666
2017-02-15 17:00:00,6924.166666666667,21727154.55
2017-02-15 18:00:00,17073.333333333332,46097313.06666667
2017-02-15 19:00:00,6893.633333333333,28949329.733333334
2017-02-15 20:00:00,7429.666666666667,29810107.666666668
2017-02-15 21:00:00,6885.133333333333,27950023.333333332
2017-02-15 22:00:00,6700.183333333333,27038707.183333334
2017-02-15 23:00:00,6482.45,24864757.833333332
2017-02-16 00:00:00,6207.333333333333,21120260.7
2017-02-16 01:00:00,6259.416666666667,20225027.066666666
2017-02-16 02:00:00,6059.583333333333,18862986.466666665
2017-02-16 03:00:00,5551.25,16042890.8
2017-02-16 04:00:00,5251.233333333334,14990781.733333332
2017-02-16 05:00:00,4915.366666666667,13813918.4
2017-02-16 06:00:00,4786.716666666666,13458090.533333333
2017-02-16 07:00:00,4628.633333333333,12968977.2
2017-02-16 08:00:00,4635.616666666667,13179549.066666666
2017-02-16 09:00:00,4765.766666666666,17337849.933333334
2017-02-16 10:00:00,5052.616666666667,25330988.433333334
2017-02-16 11:00:00,5105.266666666666,27645883.8
2017-02-16 12:00:00,5749.816666666667,31339066.933333334
2017-02-16 13:00:00,5845.083333333333,32045733.766666666
2017-02-16 14:00:00,8026.85,35659285.266666666
2017-02-16 15:00:00,9577.633333333333,36847662.766666666
2017-02-16 16:00:00,8258.7,33357446.466666665
2017-02-16 17:00:00,7656.083333333333,28984054.266666666
2017-02-16 18:00:00,8182.216666666666,27569106.333333332
2017-02-16 19:00:00,7679.516666666666,26986493.866666667
2017-02-16 20:00:00,7328.983333333334,26626342.8
2017-02-16 21:00:00,7367.566666666667,26672568.933333334
2017-02-16 22:00:00,10510.9,33150431.066666666
2017-02-16 23:00:00,8107.316666666667,35091259.266666666
2017-02-17 00:00:00,6783.566666666667,32040152.166666668
2017-02-17 01:00:00,7145.066666666667,32831352.166666668
2017-02-17 02:00:00,6267.45,30030430.266666666
2017-02-17 03:00:00,5801.9,28880460.0
2017-02-17 04:00:00,5549.833333333333,28028428.266666666
2017-02-17 05:00:00,6214.283333333334,29970316.933333334
2017-02-17 06:00:00,5847.833333333333,29201594.8
2017-02-17 07:00:00,5654.333333333333,28538476.933333334
2017-02-17 08:00:00,5506.75,27924636.666666668
2017-02-17 09:00:00,5531.333333333333,27898179.033333335
2017-02-17 10:00:00,6481.35,30915386.5
2017-02-17 11:00:00,6404.166666666667,31127683.4
2017-02-17 12:00:00,7008.483333333334,30502224.633333333
2017-02-17 13:00:00,10672.916666666666,39210483.45
2017-02-17 14:00:00,35647.96666666667,87404137.38333334
2017-02-17 15:00:00,41270.13333333333,93836047.21666667
2017-02-17 16:00:00,37148.833333333336,89281310.45
2017-02-17 17:00:00,17009.8,61147298.8
2017-02-17 18:00:00,6838.75,30563781.466666665
2017-02-17 19:00:00,6129.633333333333,20538889.7
2017-02-17 20:00:00,5888.35,19974199.916666668
2017-02-17 21:00:00,5857.1,21008728.733333334
2017-02-17 22:00:00,5856.5,20931388.933333334
2017-02-17 23:00:00,5967.7,21964829.066666666
2017-02-18 00:00:00,5840.733333333334,19627406.266666666
2017-02-18 01:00:00,5811.883333333333,19277272.666666668
2017-02-18 02:00:00,5666.733333333334,18045651.2
2017-02-18 03:00:00,5581.45,17789280.666666668
2017-02-18 04:00:00,5592.433333333333,18043080.933333334
2017-02-18 05:00:00,5539.65,17510511.733333334
2017-02-18 06:00:00,5403.833333333333,16525284.266666668
2017-02-18 07:00:00,5652.583333333333,17367266.0
2017-02-18 08:00:00,5610.283333333334,16624172.133333333
2017-02-18 09:00:00,12466.166666666666,24141747.333333332
2017-02-18 10:00:00,12910.5,24584511.183333334
2017-02-18 11:00:00,6696.233333333334,19423158.933333334
2017-02-18 12:00:00,5196.75,15947443.266666668
2017-02-18 13:00:00,5106.65,15236403.466666667
2017-02-18 14:00:00,4992.95,14807184.066666666
2017-02-18 15:00:00,5018.766666666666,15252193.283333333
2017-02-18 16:00:00,5297.466666666666,39540926.5
2017-02-18 17:00:00,5318.533333333334,46521145.86666667
2017-02-18 18:00:00,5228.4,45092997.5
2017-02-18 19:00:00,5383.466666666666,44788734.63333333
2017-02-18 20:00:00,6113.2,47739846.9
2017-02-18 21:00:00,6426.85,50594321.733333334
2017-02-18 22:00:00,6410.816666666667,48810447.833333336
2017-02-18 23:00:00,6305.6,48226224.666666664
2017-02-19 00:00:00,6078.716666666666,47348914.53333333
2017-02-19 01:00:00,6147.116666666667,47779796.95
2017-02-19 02:00:00,5898.0,47050191.28333333
2017-02-19 03:00:00,5708.416666666667,45757065.68333333
2017-02-19 04:00:00,5635.316666666667,45462907.86666667
2017-02-19 05:00:00,5573.383333333333,45494573.2
2017-02-19 06:00:00,5548.283333333334,45202557.46666667
2017-02-19 07:00:00,5497.55,44649951.733333334
2017-02-19 08:00:00,4922.416666666667,42183156.8
2017-02-19 09:00:00,4804.4,41064106.8
2017-02-19 10:00:00,5154.883333333333,41035919.2
2017-02-19 11:00:00,6822.283333333334,42328054.13333333
2017-02-19 12:00:00,6755.883333333333,41986489.333333336
2017-02-19 13:00:00,6859.283333333334,46726054.13333333
2017-02-19 14:00:00,6934.866666666667,53216802.4
2017-02-19 15:00:00,5880.95,50712023.06666667
2017-02-19 16:00:00,5187.583333333333,50283080.8
2017-02-19 17:00:00,5291.0,49151787.06666667
2017-02-19 18:00:00,4714.35,47463356.266666666
2017-02-19 19:00:00,6968.666666666667,49086323.6
2017-02-19 20:00:00,5250.566666666667,47042859.06666667
2017-02-19 21:00:00,5203.483333333334,47197626.93333333
2017-02-19 22:00:00,4713.3,46248498.666666664
2017-02-19 23:00:00,4194.45,45098322.4
2017-02-20 00:00:00,3976.55,43358728.13333333
2017-02-20 01:00:00,4048.8333333333335,43228726.93333333
2017-02-20 02:00:00,3928.733333333333,43076633.06666667
2017-02-20 03:00:00,3891.55,43777601.06666667
2017-02-20 04:00:00,3761.3333333333335,43238812.4
2017-02-20 05:00:00,3658.7833333333333,42752469.46666667
2017-02-20 06:00:00,3599.0666666666666,42164694.0
2017-02-20 07:00:00,4139.25,43549673.666666664
2017-02-20 08:00:00,4164.8,42783982.68333333
2017-02-20 09:00:00,5671.0,45856130.666666664
2017-02-20 10:00:00,5943.133333333333,49959598.233333334
2017-02-20 11:00:00,7072.25,66442080.36666667
2017-02-20 12:00:00,7006.616666666667,67622920.56666666
2017-02-20 13:00:00,5232.05,61871937.333333336
2017-02-20 14:00:00,4635.916666666667,58874982.2
2017-02-20 15:00:00,5422.65,60475894.03333333
2017-02-20 16:00:00,8443.533333333333,66797769.8
2017-02-20 17:00:00,7655.916666666667,60156732.2
2017-02-20 18:00:00,7909.3,59830992.5
2017-02-20 19:00:00,7779.533333333334,58196971.46666667
2017-02-20 20:00:00,6930.933333333333,54567276.13333333
2017-02-20 21:00:00,6301.616666666667,52649813.96666667
2017-02-20 22:00:00,5773.533333333334,49564279.68333333
2017-02-20 23:00:00,5324.35,47132073.05
2017-02-21 00:00:00,5014.966666666666,44837689.766666666
2017-02-21 01:00:00,4646.683333333333,42903850.35
2017-02-21 02:00:00,4055.016666666667,39329029.6
2017-02-21 03:00:00,3894.4333333333334,36999682.93333333
2017-02-21 04:00:00,3789.7833333333333,35745211.8
2017-02-21 05:00:00,3674.9666666666667,34444543.53333333
2017-02-21 06:00:00,3576.1833333333334,33533189.6
2017-02-21 07:00:00,3553.616666666667,41871934.93333333
2017-02-21 08:00:00,3268.1666666666665,45776027.06666667
2017-02-21 09:00:00,3840.1833333333334,44810223.733333334
2017-02-21 10:00:00,5411.383333333333,45185310.46666667
2017-02-21 11:00:00,5165.283333333334,43777654.666666664
2017-02-21 12:00:00,5124.016666666666,44831957.46666667
2017-02-21 13:00:00,6716.533333333334,65166533.2
2017-02-21 14:00:00,7525.383333333333,74883525.56666666
2017-02-21 15:00:00,5954.716666666666,53973717.46666667
2017-02-21 16:00:00,5345.95,41453865.4
2017-02-21 17:00:00,5292.916666666667,42454254.4
2017-02-21 18:00:00,5175.283333333334,40231876.03333333
2017-02-21 19:00:00,4930.216666666666,37968855.75
2017-02-21 20:00:00,4851.6,37223854.666666664
2017-02-21 21:00:00,4825.8,37964475.666666664
2017-02-21 22:00:00,4809.683333333333,41464251.233333334
2017-02-21 23:00:00,5085.716666666666,42398666.1
2017-02-22 00:00:00,5158.566666666667,41522141.46666667
2017-02-22 01:00:00,4620.133333333333,39309116.13333333
2017-02-22 02:00:00,4438.966666666666,37451762.93333333
2017-02-22 03:00:00,4321.916666666667,35508114.333333336
2017-02-22 04:00:00,4229.283333333334,34922264.6
2017-02-22 05:00:00,4047.25,32590148.866666667
2017-02-22 06:00:00,3886.2166666666667,31368411.866666667
2017-02-22 07:00:00,3723.9166666666665,29926362.4
2017-02-22 08:00:00,4404.083333333333,30839268.1
2017-02-22 09:00:00,4074.25,30675995.866666667
2017-02-22 10:00:00,3798.2166666666667,30469713.566666666
2017-02-22 11:00:00,3873.7166666666667,29617622.616666667
2017-02-22 12:00:00,4834.983333333334,43284263.88333333
2017-02-22 13:00:00,4598.116666666667,38227786.6
2017-02-22 14:00:00,3657.05,23595454.933333334
2017-02-22 15:00:00,5712.283333333334,24486355.066666666
2017-02-22 16:00:00,8983.433333333332,30888207.633333333
2017-02-22 17:00:00,9017.383333333333,32694194.666666668
2017-02-22 18:00:00,8776.383333333333,31505432.066666666
2017-02-22 19:00:00,8167.716666666666,30495538.266666666
2017-02-22 20:00:00,6200.166666666667,29686584.8
2017-02-22 21:00:00,4948.7,33510309.933333334
2017-02-22 22:00:00,4453.383333333333,32852538.2
2017-02-22 23:00:00,4105.133333333333,31182984.266666666
2017-02-23 00:00:00,3893.1833333333334,31135762.466666665
2017-02-23 01:00:00,4181.816666666667,32913038.333333332
2017-02-23 02:00:00,4477.85,35279899.46666667
2017-02-23 03:00:00,4453.416666666667,35493720.8
2017-02-23 04:00:00,4279.016666666666,34571669.4
2017-02-23 05:00:00,3815.366666666667,32016878.733333334
2017-02-23 06:00:00,3328.766666666667,28868077.666666668
2017-02-23 07:00:00,3103.0,19327608.933333334
2017-02-23 08:00:00,2984.8166666666666,17901983.266666666
2017-02-23 09:00:00,2835.9333333333334,17583837.4
2017-02-23 10:00:00,2904.8166666666666,18107839.6
2017-02-23 11:00:00,3699.133333333333,20979094.066666666
2017-02-23 12:00:00,3741.0333333333333,20016479.466666665
2017-02-23 13:00:00,3378.4,17340574.633333333
2017-02-23 14:00:00,3560.4666666666667,18343388.6
2017-02-23 15:00:00,3609.5666666666666,14432199.433333334
2017-02-23 16:00:00,3883.266666666667,21485913.066666666
2017-02-23 17:00:00,3981.6666666666665,24703613.9
2017-02-23 18:00:00,3736.15,16697734.533333333
2017-02-23 19:00:00,3682.7,18734578.266666666
2017-02-23 20:00:00,3684.7166666666667,25621114.4
2017-02-23 21:00:00,3447.483333333333,16292894.8
2017-02-23 22:00:00,3902.4,19142154.366666667
2017-02-23 23:00:00,3653.35,16143580.8
2017-02-24 00:00:00,3270.15,12293415.133333333
2017-02-24 01:00:00,3686.616666666667,19506047.2
2017-02-24 02:00:00,3173.5333333333333,14560148.333333334
2017-02-24 03:00:00,2986.6666666666665,12340919.933333334
2017-02-24 04:00:00,2890.766666666667,11759155.066666666
2017-02-24 05:00:00,2734.6666666666665,10459939.066666666
2017-02-24 06:00:00,2666.1833333333334,9716845.4
2017-02-24 07:00:00,2550.7833333333333,8716782.933333334
2017-02-24 08:00:00,2548.983333333333,9354046.8
2017-02-24 09:00:00,3240.483333333333,11006672.933333334
2017-02-24 10:00:00,10287.816666666668,25561299.0
2017-02-24 11:00:00,10809.483333333334,26467730.933333334
2017-02-24 12:00:00,10597.833333333334,25617827.4
2017-02-24 13:00:00,10728.9,36005538.266666666
2017-02-24 14:00:00,11639.916666666666,48526665.46666667
2017-02-24 15:00:00,9384.75,27394995.533333335
2017-02-24 16:00:00,7349.966666666666,24348528.533333335
2017-02-24 17:00:00,20212.383333333335,49698360.03333333
2017-02-24 18:00:00,25682.016666666666,59976258.266666666
2017-02-24 19:00:00,25353.733333333334,58305366.5
2017-02-24 20:00:00,24985.116666666665,56482220.0
2017-02-24 21:00:00,23002.25,51404090.0
2017-02-24 22:00:00,18559.416666666668,41551337.6
2017-02-24 23:00:00,13341.6,30576638.4
2017-02-25 00:00:00,9308.25,22137620.866666667
2017-02-25 01:00:00,6403.8,15982542.933333334
2017-02-25 02:00:00,4906.95,12782784.533333333
2017-02-25 03:00:00,4129.383333333333,10774064.866666667
2017-02-25 04:00:00,3846.0,9442707.333333334
2017-02-25 05:00:00,4126.916666666667,10338990.866666667
2017-02-25 06:00:00,3640.4666666666667,8348594.6
2017-02-25 07:00:00,3409.6,7315808.466666667
2017-02-25 08:00:00,3318.1,6961923.266666667
2017-02-25 09:00:00,4894.0,9346098.466666667
2017-02-25 10:00:00,6999.2,12402122.7
2017-02-25 11:00:00,7879.0,15429601.966666667
2017-02-25 12:00:00,8369.866666666667,16777206.066666666
2017-02-25 13:00:00,8343.366666666667,20580437.6
2017-02-25 14:00:00,8103.6,47194083.733333334
2017-02-25 15:00:00,6995.25,15223486.333333334
2017-02-25 16:00:00,6429.733333333334,14156102.333333334
2017-02-25 17:00:00,5956.566666666667,16808729.766666666
2017-02-25 18:00:00,6116.866666666667,16478791.95
2017-02-25 19:00:00,5789.116666666667,13426742.666666666
2017-02-25 20:00:00,5958.6,14371219.533333333
2017-02-25 21:00:00,6179.133333333333,15705207.866666667
2017-02-25 22:00:00,6576.466666666666,19883667.333333332
2017-02-25 23:00:00,6051.616666666667,16410775.733333332
2017-02-26 00:00:00,5578.883333333333,14777852.066666666
2017-02-26 01:00:00,5243.45,13371288.0
2017-02-26 02:00:00,4982.833333333333,12073654.733333332
2017-02-26 03:00:00,4827.966666666666,12307846.333333334
2017-02-26 04:00:00,4674.1,11315573.466666667
2017-02-26 05:00:00,4619.516666666666,11605974.733333332
2017-02-26 06:00:00,4554.233333333334,10788956.0
2017-02-26 07:00:00,4520.5,10456192.933333334
2017-02-26 08:00:00,4912.516666666666,16215000.133333333
2017-02-26 09:00:00,4857.416666666667,11308223.4
2017-02-26 10:00:00,4886.65,11398494.233333332
2017-02-26 11:00:00,4431.866666666667,10471300.966666667
2017-02-26 12:00:00,5217.316666666667,22744664.633333333
2017-02-26 13:00:00,4437.533333333334,10467340.133333333
2017-02-26 14:00:00,4406.066666666667,10574785.4
2017-02-26 15:00:00,4406.0,10370239.333333334
2017-02-26 16:00:00,4773.866666666667,11917522.766666668
2017-02-26 17:00:00,7628.916666666667,60980961.6
2017-02-26 18:00:00,6043.2,38973333.56666667
2017-02-26 19:00:00,4123.733333333334,10735915.266666668
2017-02-26 20:00:00,4277.366666666667,10728296.866666667
2017-02-26 21:00:00,4401.516666666666,12330832.566666666
2017-02-26 22:00:00,4310.066666666667,11479919.15
2017-02-26 23:00:00,4307.55,12074901.45
2017-02-27 00:00:00,4301.3,12790385.816666666
2017-02-27 01:00:00,4091.0,11373061.283333333
2017-02-27 02:00:00,3960.65,10847444.866666667
2017-02-27 03:00:00,3812.1,10569115.266666668
2017-02-27 04:00:00,3711.7166666666667,10525597.133333333
2017-02-27 05:00:00,3621.516666666667,10962199.533333333
2017-02-27 06:00:00,3532.3166666666666,10877136.933333334
2017-02-27 07:00:00,3481.133333333333,9905704.333333334
2017-02-27 08:00:00,3453.1833333333334,9788260.266666668
2017-02-27 09:00:00,4414.283333333334,11146687.0
2017-02-27 10:00:00,8490.05,43266593.333333336
2017-02-27 11:00:00,8820.266666666666,48870988.13333333
2017-02-27 12:00:00,6853.566666666667,18737012.0
2017-02-27 13:00:00,6499.433333333333,15182730.633333333
2017-02-27 14:00:00,6477.366666666667,15217262.2
2017-02-27 15:00:00,6368.433333333333,14271228.066666666
2017-02-27 16:00:00,6402.933333333333,18708727.466666665
2017-02-27 17:00:00,5899.783333333334,17984958.466666665
2017-02-27 18:00:00,5925.416666666667,18174088.066666666
2017-02-27 19:00:00,5907.516666666666,36548568.666666664
2017-02-27 20:00:00,5838.15,23949605.533333335
2017-02-27 21:00:00,5698.2,20354854.6
2017-02-27 22:00:00,5816.55,18890407.133333333
2017-02-27 23:00:00,5718.783333333334,15989612.783333333
2017-02-28 00:00:00,5797.766666666666,38677768.65
2017-02-28 01:00:00,5812.35,39562438.766666666
2017-02-28 02:00:00,5490.333333333333,16108692.866666667
2017-02-28 03:00:00,5422.116666666667,15449547.666666666
2017-02-28 04:00:00,5209.966666666666,14650167.133333333
2017-02-28 05:00:00,5018.2,13859691.066666666
2017-02-28 06:00:00,4828.95,13231153.8
2017-02-28 07:00:00,4706.55,12700737.333333334
2017-02-28 08:00:00,4670.5,12996927.733333332
2017-02-28 09:00:00,6450.066666666667,17316555.666666668
2017-02-28 10:00:00,7717.9,19999062.566666666
2017-02-28 11:00:00,8736.533333333333,19637373.916666668
2017-02-28 12:00:00,12446.0,28056534.783333335
2017-02-28 13:00:00,41681.0,93810420.13333334
2017-02-28 14:00:00,14802.583333333334,35909510.28333333
2017-02-28 15:00:00,8681.233333333334,26039920.733333334
2017-02-28 16:00:00,8364.083333333334,30052508.533333335
2017-02-28 17:00:00,8062.283333333334,30747537.133333333
2017-02-28 18:00:00,8014.05,32927332.733333334
2017-02-28 19:00:00,7786.816666666667,29033258.733333334
2017-02-28 20:00:00,7568.133333333333,26911402.533333335
2017-02-28 21:00:00,7409.15,25393955.666666668
2017-02-28 22:00:00,7216.733333333334,22144950.8
2017-02-28 23:00:00,7139.216666666666,20520858.933333334
2017-03-01 00:00:00,6873.466666666666,19821529.6
2017-03-01 01:00:00,6524.033333333334,19202858.233333334
2017-03-01 02:00:00,6149.083333333333,17961818.233333334
2017-03-01 03:00:00,5899.366666666667,17127665.866666667
2017-03-01 04:00:00,5712.25,16700722.733333332
2017-03-01 05:00:00,5525.75,16249754.733333332
2017-03-01 06:00:00,5347.25,15817975.2
2017-03-01 07:00:00,5170.716666666666,15384321.866666667
2017-03-01 08:00:00,5076.7,16603837.616666667
2017-03-01 09:00:00,5028.316666666667,19089294.166666668
2017-03-01 10:00:00,5021.45,32227683.066666666
2017-03-01 11:00:00,4792.2,34230300.266666666
2017-03-01 12:00:00,4707.116666666667,23617314.1
2017-03-01 13:00:00,4674.8,25118182.466666665
2017-03-01 14:00:00,4408.466666666666,21687236.0
2017-03-01 15:00:00,4408.683333333333,22542158.0
2017-03-01 16:00:00,4773.916666666667,29658622.8
2017-03-01 17:00:00,4505.75,20120668.8
2017-03-01 18:00:00,4268.966666666666,16521046.666666666
2017-03-01 19:00:00,4442.083333333333,20971676.0
2017-03-01 20:00:00,4602.766666666666,21448605.6
2017-03-01 21:00:00,3855.9166666666665,17173889.333333332
2017-03-01 22:00:00,3982.15,21464617.266666666
2017-03-01 23:00:00,3770.633333333333,15811493.0
2017-03-02 00:00:00,3525.6,13902824.466666667
2017-03-02 01:00:00,3652.1833333333334,14845250.533333333
2017-03-02 02:00:00,3741.8333333333335,16557213.8
2017-03-02 03:00:00,3527.883333333333,15444291.6
2017-03-02 04:00:00,3209.9166666666665,12938944.466666667
2017-03-02 05:00:00,2988.1,11939326.933333334
2017-03-02 06:00:00,2777.6666666666665,11679536.666666666
2017-03-02 07:00:00,2542.3333333333335,9926279.0
2017-03-02 08:00:00,2804.2,11294258.866666667
2017-03-02 09:00:00,3688.7833333333333,17975435.266666666
2017-03-02 10:00:00,3379.7166666666667,14136547.4
2017-03-02 11:00:00,3947.766666666667,19530591.266666666
2017-03-02 12:00:00,3729.1666666666665,17051797.866666667
2017-03-02 13:00:00,3860.5,23332411.466666665
2017-03-02 14:00:00,3796.95,22475189.133333333
2017-03-02 15:00:00,3921.9666666666667,22374449.1
2017-03-02 16:00:00,5012.133333333333,44589231.43333333
2017-03-02 17:00:00,3676.95,19751501.866666667
2017-03-02 18:00:00,3512.65,18235024.666666668
2017-03-02 19:00:00,3853.6666666666665,22923153.516666666
2017-03-02 20:00:00,3805.233333333333,21721488.266666666
2017-03-02 21:00:00,4447.616666666667,22515008.8
2017-03-02 22:00:00,3675.35,20950262.433333334
2017-03-02 23:00:00,3415.6,18993109.966666665
2017-03-03 00:00:00,3073.2833333333333,16242153.85
2017-03-03 01:00:00,2860.7833333333333,16097566.766666668
2017-03-03 02:00:00,2776.016666666667,15260565.733333332
2017-03-03 03:00:00,2684.25,13801716.8
2017-03-03 04:00:00,2611.85,12722174.333333334
2017-03-03 05:00:00,2603.95,12612596.733333332
2017-03-03 06:00:00,2531.4666666666667,11440944.533333333
2017-03-03 07:00:00,2443.233333333333,10082653.066666666
2017-03-03 08:00:00,2398.4,9523196.533333333
2017-03-03 09:00:00,2386.5,9390330.633333333
2017-03-03 10:00:00,2509.85,9821916.916666666
2017-03-03 11:00:00,2524.133333333333,10225100.0
2017-03-03 12:00:00,2702.6833333333334,12005247.4
2017-03-03 13:00:00,2789.516666666667,13467395.133333333
2017-03-03 14:00:00,2867.8333333333335,15151197.333333334
2017-03-03 15:00:00,2962.1833333333334,14654651.4
2017-03-03 16:00:00,3060.0666666666666,15704594.733333332
2017-03-03 17:00:00,3168.733333333333,16230909.1
2017-03-03 18:00:00,12109.65,117938770.4
2017-03-03 19:00:00,26079.05,265878276.8
2017-03-03 20:00:00,21324.45,207760690.7
2017-03-03 21:00:00,17179.916666666668,161836006.16666666
2017-03-03 22:00:00,14305.033333333333,129219484.66666667
2017-03-03 23:00:00,11738.666666666666,103566779.46666667
2017-03-04 00:00:00,9553.35,81415806.2
2017-03-04 01:00:00,8296.5,66692605.13333333
2017-03-04 02:00:00,6879.933333333333,52857988.666666664
2017-03-04 03:00:00,5841.0,43789191.2
2017-03-04 04:00:00,5429.2,39695058.86666667
2017-03-04 05:00:00,4926.8,35379268.733333334
2017-03-04 06:00:00,4380.05,30294895.733333334
2017-03-04 07:00:00,4080.5833333333335,27514376.4
2017-03-04 08:00:00,3784.866666666667,24961221.133333333
2017-03-04 09:00:00,3494.483333333333,22509968.066666666
2017-03-04 10:00:00,3272.766666666667,20589576.666666668
2017-03-04 11:00:00,3205.85,20407254.933333334
2017-03-04 12:00:00,3135.8166666666666,19315158.0
2017-03-04 13:00:00,3953.2833333333333,18981793.6
2017-03-04 14:00:00,4242.483333333334,21398130.6
2017-03-04 15:00:00,4204.2,21834001.333333332
2017-03-04 16:00:00,3911.6666666666665,21424898.266666666
2017-03-04 17:00:00,3591.7833333333333,18607452.0
2017-03-04 18:00:00,3497.9,17454026.666666668
2017-03-04 19:00:00,3282.35,15456429.6
2017-03-04 20:00:00,3221.6,14545270.033333333
2017-03-04 21:00:00,3633.05,14971730.466666667
2017-03-04 22:00:00,3259.983333333333,14548932.333333334
2017-03-04 23:00:00,2750.883333333333,15839219.2
2017-03-05 00:00:00,2548.116666666667,11959769.266666668
2017-03-05 01:00:00,2416.116666666667,11148539.733333332
2017-03-05 02:00:00,2293.8166666666666,10756289.8
2017-03-05 03:00:00,2208.25,10567611.2
2017-03-05 04:00:00,2140.4666666666667,10271562.8
2017-03-05 05:00:00,2059.9166666666665,9693742.2
2017-03-05 06:00:00,1962.6666666666667,9101010.733333332
2017-03-05 07:00:00,1885.6166666666666,8887520.0
2017-03-05 08:00:00,1833.4,8732308.0
2017-03-05 09:00:00,1772.6166666666666,8305466.133333334
2017-03-05 10:00:00,1740.95,8225469.8
2017-03-05 11:00:00,1856.2,8606573.666666666
2017-03-05 12:00:00,1988.3833333333334,12326586.733333332
2017-03-05 13:00:00,2483.6666666666665,19186623.133333333
2017-03-05 14:00:00,1809.95,8463254.133333333
2017-03-05 15:00:00,2219.3166666666666,15659817.6
2017-03-05 16:00:00,2496.0833333333335,24842946.466666665
2017-03-05 17:00:00,2110.4333333333334,19536004.733333334
2017-03-05 18:00:00,1660.4166666666667,7169726.25
2017-03-05 19:00:00,1879.0166666666667,7833653.866666666
2017-03-05 20:00:00,1926.0166666666667,8077071.2
2017-03-05 21:00:00,1890.4833333333333,10075579.733333332
2017-03-05 22:00:00,1922.8833333333334,9839627.466666667
2017-03-05 23:00:00,1966.9,11252475.2
2017-03-06 00:00:00,2086.633333333333,13166973.066666666
2017-03-06 01:00:00,1954.2,11693160.0
2017-03-06 02:00:00,1836.8833333333334,10516069.6
2017-03-06 03:00:00,1750.6333333333334,9503498.933333334
2017-03-06 04:00:00,1691.4333333333334,8697773.6
2017-03-06 05:00:00,1640.8833333333334,8096353.066666666
2017-03-06 06:00:00,1585.3,7755750.4
2017-03-06 07:00:00,1565.3333333333333,7575062.666666667
2017-03-06 08:00:00,2114.383333333333,16542593.066666666
2017-03-06 09:00:00,1649.3833333333334,7523130.666666667
2017-03-06 10:00:00,3018.75,11183145.333333334
2017-03-06 11:00:00,2030.5,10254380.066666666
2017-03-06 12:00:00,2600.133333333333,15754912.166666666
2017-03-06 13:00:00,2642.7166666666667,13809851.533333333
2017-03-06 14:00:00,4477.2,20190090.4
2017-03-06 15:00:00,6612.483333333334,26815569.333333332
2017-03-06 16:00:00,7174.1,33590931.56666667
2017-03-06 17:00:00,6791.316666666667,32934424.283333335
2017-03-06 18:00:00,3236.4166666666665,24689936.816666666
2017-03-06 19:00:00,2726.616666666667,23207354.6
2017-03-06 20:00:00,6790.383333333333,61090261.733333334
2017-03-06 21:00:00,5822.333333333333,55961425.4
2017-03-06 22:00:00,5113.666666666667,46521994.93333333
2017-03-06 23:00:00,4116.516666666666,38894312.333333336
2017-03-07 00:00:00,3719.25,33767631.93333333
2017-03-07 01:00:00,2940.6,27200127.8
2017-03-07 02:00:00,2527.55,23323850.466666665
2017-03-07 03:00:00,2274.616666666667,21002720.3
2017-03-07 04:00:00,2055.8,18612093.333333332
2017-03-07 05:00:00,1862.6833333333334,16472712.2
2017-03-07 06:00:00,1713.6,14571809.2
2017-03-07 07:00:00,1606.85,13292682.8
2017-03-07 08:00:00,1646.9,11713835.6
2017-03-07 09:00:00,1715.1,10549602.4
2017-03-07 10:00:00,3397.233333333333,19799885.5
2017-03-07 11:00:00,7912.183333333333,28715631.616666667
2017-03-07 12:00:00,10132.533333333333,39709859.733333334
2017-03-07 13:00:00,7668.3,32921466.466666665
2017-03-07 14:00:00,6919.266666666666,31359350.733333334
2017-03-07 15:00:00,6269.216666666666,27696420.283333335
2017-03-07 16:00:00,7501.9,55890637.85
2017-03-07 17:00:00,6134.35,39989799.3
2017-03-07 18:00:00,21470.85,106916963.03333333
2017-03-07 19:00:00,15673.266666666666,75049124.6
2017-03-07 20:00:00,7358.816666666667,30126362.85
2017-03-07 21:00:00,4817.766666666666,21569234.116666667
2017-03-07 22:00:00,3539.1666666666665,15611777.666666666
2017-03-07 23:00:00,3416.8166666666666,15050509.633333333
2017-03-08 00:00:00,3159.4166666666665,13626529.766666668
2017-03-08 01:00:00,2830.016666666667,12005217.283333333
2017-03-08 02:00:00,2641.9,11143684.616666667
2017-03-08 03:00:00,2489.65,10138749.733333332
2017-03-08 04:00:00,2406.766666666667,9809682.8
2017-03-08 05:00:00,2379.7833333333333,9539718.666666666
2017-03-08 06:00:00,2274.6833333333334,9002334.933333334
2017-03-08 07:00:00,2159.616666666667,8520228.066666666
2017-03-08 08:00:00,2050.016666666667,7968174.4
2017-03-08 09:00:00,3633.6,10115551.35
2017-03-08 10:00:00,9860.316666666668,18977148.4
2017-03-08 11:00:00,10196.116666666667,25025102.166666668
2017-03-08 12:00:00,9655.0,28708922.233333334
2017-03-08 13:00:00,10633.0,37485236.15
2017-03-08 14:00:00,10228.4,49360045.46666667
2017-03-08 15:00:00,10238.083333333334,50605364.46666667
2017-03-08 16:00:00,10046.283333333333,53440754.2
2017-03-08 17:00:00,9319.383333333333,42384313.71666667
2017-03-08 18:00:00,8589.65,35780770.45
2017-03-08 19:00:00,8134.1,33764943.4
2017-03-08 20:00:00,7742.633333333333,32742517.033333335
2017-03-08 21:00:00,7565.116666666667,30844687.6
2017-03-08 22:00:00,7315.283333333334,29694669.933333334
2017-03-08 23:00:00,7210.366666666667,28822941.233333334
2017-03-09 00:00:00,7110.216666666666,30031879.033333335
2017-03-09 01:00:00,7272.616666666667,34260568.333333336
2017-03-09 02:00:00,7304.216666666666,35591563.666666664
2017-03-09 03:00:00,7125.116666666667,37680086.6
2017-03-09 04:00:00,6977.616666666667,38543503.6
2017-03-09 05:00:00,6507.0,31947859.666666668
2017-03-09 06:00:00,6085.016666666666,25260980.266666666
2017-03-09 07:00:00,5859.1,23179354.666666668
2017-03-09 08:00:00,5757.616666666667,23102558.266666666
2017-03-09 09:00:00,5838.616666666667,24226225.8
2017-03-09 10:00:00,6477.5,29647269.933333334
2017-03-09 11:00:00,5730.616666666667,21931648.3
2017-03-09 12:00:00,5648.483333333334,21621622.9
2017-03-09 13:00:00,5906.333333333333,23208917.166666668
2017-03-09 14:00:00,6192.65,25217533.533333335
2017-03-09 15:00:00,6691.85,32998061.05
2017-03-09 16:00:00,6808.416666666667,29481012.4
2017-03-09 17:00:00,6470.1,24829592.916666668
2017-03-09 18:00:00,6334.816666666667,24406613.266666666
2017-03-09 19:00:00,5871.666666666667,26547288.8
2017-03-09 20:00:00,5112.383333333333,23576353.333333332
2017-03-09 21:00:00,4774.0,24079264.333333332
2017-03-09 22:00:00,4528.616666666667,23311663.266666666
2017-03-09 23:00:00,4249.983333333334,20428671.533333335
2017-03-10 00:00:00,3929.133333333333,18189413.333333332
2017-03-10 01:00:00,4926.566666666667,35840651.733333334
2017-03-10 02:00:00,4495.833333333333,30755543.733333334
2017-03-10 03:00:00,3528.4166666666665,15899954.4
2017-03-10 04:00:00,3379.483333333333,14482922.133333333
2017-03-10 05:00:00,3275.2166666666667,14003388.866666667
2017-03-10 06:00:00,3180.7833333333333,13492973.4
2017-03-10 07:00:00,4236.8,15643703.9
2017-03-10 08:00:00,4612.95,16767235.933333334
2017-03-10 09:00:00,3466.5333333333333,15012156.333333334
2017-03-10 10:00:00,3717.366666666667,18004719.033333335
2017-03-10 11:00:00,5488.483333333334,46645929.8
2017-03-10 12:00:00,5365.183333333333,24166232.716666665
2017-03-10 13:00:00,5370.9,19746535.633333333
2017-03-10 14:00:00,5374.35,21415761.766666666
2017-03-10 15:00:00,4746.95,19029351.85
2017-03-10 16:00:00,3631.9166666666665,16670030.0
2017-03-10 17:00:00,3472.35,16424352.8
2017-03-10 18:00:00,3595.5666666666666,22774138.883333333
2017-03-10 19:00:00,3614.95,19012165.033333335
2017-03-10 20:00:00,3788.766666666667,18661344.0
2017-03-10 21:00:00,3478.883333333333,15605883.2
2017-03-10 22:00:00,3314.2833333333333,14719809.066666666
2017-03-10 23:00:00,3710.1833333333334,16255250.816666666
2017-03-11 00:00:00,3797.0833333333335,16484819.2
2017-03-11 01:00:00,3570.8166666666666,15414978.8
2017-03-11 02:00:00,3310.633333333333,13981500.266666668
2017-03-11 03:00:00,3192.0833333333335,13231998.0
2017-03-11 04:00:00,3136.8,12905319.733333332
2017-03-11 05:00:00,3058.633333333333,12161875.2
2017-03-11 06:00:00,2972.7,11437699.333333334
2017-03-11 07:00:00,3204.4666666666667,11809315.2
2017-03-11 08:00:00,3212.9,11867583.066666666
2017-03-11 09:00:00,3250.116666666667,11999298.933333334
2017-03-11 10:00:00,3228.633333333333,12113927.2
2017-03-11 11:00:00,3235.3333333333335,11859848.0
2017-03-11 12:00:00,3872.9166666666665,17769664.2
2017-03-11 13:00:00,3937.0333333333333,15307019.2
2017-03-11 14:00:00,3775.1833333333334,13345986.933333334
2017-03-11 15:00:00,3619.6,12083963.2
2017-03-11 16:00:00,3462.0333333333333,11530719.333333334
2017-03-11 17:00:00,3383.0833333333335,11301361.766666668
2017-03-11 18:00:00,3251.133333333333,11173901.733333332
2017-03-11 19:00:00,3412.1666666666665,13758316.533333333
2017-03-11 20:00:00,3326.7833333333333,11755357.4
2017-03-11 21:00:00,3408.1,11968766.133333333
2017-03-11 22:00:00,3452.266666666667,12075177.866666667
2017-03-11 23:00:00,3371.95,11823828.4
2017-03-12 00:00:00,3191.9166666666665,11307853.533333333
2017-03-12 01:00:00,3095.1,11105464.533333333
2017-03-12 02:00:00,3034.9333333333334,10968660.266666668
2017-03-12 03:00:00,2974.0,10907784.0
2017-03-12 04:00:00,2905.35,10545047.466666667
2017-03-12 05:00:00,2807.5666666666666,10209421.866666667
2017-03-12 06:00:00,2689.733333333333,9972440.533333333
2017-03-12 07:00:00,2593.383333333333,9783529.866666667
2017-03-12 08:00:00,2433.1833333333334,9372468.533333333
2017-03-12 09:00:00,2360.633333333333,9284582.666666666
2017-03-12 10:00:00,2288.95,9121464.0
2017-03-12 11:00:00,2222.0833333333335,9080953.866666667
2017-03-12 12:00:00,3722.4333333333334,35165543.8
2017-03-12 13:00:00,3190.1833333333334,27551044.4
2017-03-12 14:00:00,2150.7166666666667,10675494.866666667
2017-03-12 15:00:00,1991.2166666666667,9046492.8
2017-03-12 16:00:00,2158.35,8900524.0
2017-03-12 17:00:00,2563.75,10895116.533333333
2017-03-12 18:00:00,2449.15,9345934.666666666
2017-03-12 19:00:00,2555.6833333333334,9172241.066666666
2017-03-12 20:00:00,2397.766666666667,8961282.133333333
2017-03-12 21:00:00,2471.25,9812689.066666666
2017-03-12 22:00:00,2386.8,9647488.8
2017-03-12 23:00:00,2285.65,9320995.733333332
2017-03-13 00:00:00,2215.9666666666667,9187772.0
2017-03-13 01:00:00,3969.4333333333334,39228487.46666667
2017-03-13 02:00:00,3388.366666666667,31109632.266666666
2017-03-13 03:00:00,2032.9166666666667,10241973.066666666
2017-03-13 04:00:00,1837.05,7630911.466666667
2017-03-13 05:00:00,1788.6666666666667,7541820.266666667
2017-03-13 06:00:00,1739.35,7387623.733333333
2017-03-13 07:00:00,1718.4166666666667,7292365.6
2017-03-13 08:00:00,1704.2666666666667,7259507.466666667
2017-03-13 09:00:00,1779.3,7538689.066666666
2017-03-13 10:00:00,1826.8666666666666,8113390.4
2017-03-13 11:00:00,1998.7166666666667,11947729.333333334
2017-03-13 12:00:00,4232.7,46167799.25
2017-03-13 13:00:00,3274.9,31532305.5
2017-03-13 14:00:00,2374.116666666667,14497564.166666666
2017-03-13 15:00:00,2481.1666666666665,11936027.933333334
2017-03-13 16:00:00,3547.1666666666665,15659676.1
2017-03-13 17:00:00,5425.65,36006281.766666666
2017-03-13 18:00:00,4952.016666666666,29692611.666666668
2017-03-13 19:00:00,4091.6833333333334,16341496.7
2017-03-13 20:00:00,2220.509090909091,12279708.181818182
2017-03-13 21:00:00,2041.25,9973689.4
2017-03-13 22:00:00,1963.9166666666667,9953189.0
2017-03-13 23:00:00,1964.0,9633858.466666667
2017-03-14 00:00:00,2175.9333333333334,9887096.633333333
2017-03-14 01:00:00,3007.4166666666665,23689800.566666666
2017-03-14 02:00:00,3949.7166666666667,39341434.4
2017-03-14 03:00:00,3003.8166666666666,24516474.666666668
2017-03-14 04:00:00,2361.8,10755264.7
2017-03-14 05:00:00,2398.4666666666667,10328644.266666668
2017-03-14 06:00:00,2344.6,10140852.266666668
2017-03-14 07:00:00,2338.616666666667,10049290.933333334
2017-03-14 08:00:00,2381.4333333333334,10150025.2
2017-03-14 09:00:00,2368.233333333333,10195794.666666666
2017-03-14 10:00:00,3579.9666666666667,13902255.866666667
2017-03-14 11:00:00,4885.683333333333,21472413.116666667
2017-03-14 12:00:00,5208.85,29762190.2
2017-03-14 13:00:00,5622.466666666666,43042745.13333333
2017-03-14 14:00:00,4120.566666666667,25311181.266666666
2017-03-14 15:00:00,13979.516666666666,155189115.36666667
2017-03-14 16:00:00,7714.216666666666,19103550.183333334
2017-03-14 17:00:00,6506.95,12641368.2
2017-03-14 18:00:00,6858.283333333334,14296398.883333333
2017-03-14 19:00:00,6738.916666666667,14742504.0
2017-03-14 20:00:00,5776.05,14150351.2
2017-03-14 21:00:00,5104.666666666667,15505142.166666666
2017-03-14 22:00:00,4893.816666666667,14778478.166666666
2017-03-14 23:00:00,4777.816666666667,15902196.3
2017-03-15 00:00:00,4657.533333333334,15645442.133333333
2017-03-15 01:00:00,4427.1,13351880.533333333
2017-03-15 02:00:00,4327.35,11855223.466666667
2017-03-15 03:00:00,4303.6,11654524.8
2017-03-15 04:00:00,4156.183333333333,11154266.666666666
2017-03-15 05:00:00,3958.35,11672740.133333333
2017-03-15 06:00:00,3733.9666666666667,9799663.65
2017-03-15 07:00:00,3416.65,8264950.133333334
2017-03-15 08:00:00,3350.35,8145026.4
2017-03-15 09:00:00,4292.75,8611807.466666667
2017-03-15 10:00:00,5703.6,17305730.2
2017-03-15 11:00:00,7172.216666666666,43449708.0
2017-03-15 12:00:00,6494.883333333333,30881695.4
2017-03-15 13:00:00,7588.566666666667,67009045.733333334
2017-03-15 14:00:00,9289.9,111793246.13333334
2017-03-15 15:00:00,6195.616666666667,31197789.733333334
2017-03-15 16:00:00,5613.366666666667,22316574.4
2017-03-15 17:00:00,5145.55,15923441.333333334
2017-03-15 18:00:00,5379.2,21822409.866666667
2017-03-15 19:00:00,4945.133333333333,16738186.8
2017-03-15 20:00:00,4766.35,14278898.133333333
2017-03-15 21:00:00,4699.5,13026313.066666666
2017-03-15 22:00:00,4742.666666666667,13281295.1
2017-03-15 23:00:00,4306.066666666667,11854630.6
2017-03-16 00:00:00,4377.2,11307413.95
2017-03-16 01:00:00,4374.95,11104296.433333334
2017-03-16 02:00:00,4342.85,11164988.833333334
2017-03-16 03:00:00,4303.166666666667,11017916.8
2017-03-16 04:00:00,4456.05,11533757.866666667
2017-03-16 05:00:00,4599.5,12473980.4
2017-03-16 06:00:00,4544.55,11470206.266666668
2017-03-16 07:00:00,5016.883333333333,15198521.066666666
2017-03-16 08:00:00,5901.433333333333,18130549.866666667
2017-03-16 09:00:00,5495.15,21368591.766666666
2017-03-16 10:00:00,5532.116666666667,30251582.266666666
2017-03-16 11:00:00,4725.383333333333,21403138.283333335
2017-03-16 12:00:00,3548.116666666667,14467129.65
2017-03-16 13:00:00,3276.8166666666666,12061691.133333333
2017-03-16 14:00:00,3177.5666666666666,11415923.566666666
2017-03-16 15:00:00,3107.766666666667,11196139.266666668
2017-03-16 16:00:00,3717.383333333333,20674655.9
2017-03-16 17:00:00,5369.2,26815986.666666668
2017-03-16 18:00:00,5392.416666666667,33258710.4
2017-03-16 19:00:00,5028.416666666667,34996992.05
2017-03-16 20:00:00,4833.166666666667,29731681.066666666
2017-03-16 21:00:00,4709.416666666667,20450357.616666667
2017-03-16 22:00:00,4438.4,19395858.133333333
2017-03-16 23:00:00,4203.65,20050819.6
2017-03-17 00:00:00,4115.216666666666,20043516.133333333
2017-03-17 01:00:00,4026.35,19948978.8
2017-03-17 02:00:00,3890.1666666666665,19626782.066666666
2017-03-17 03:00:00,3748.85,18277484.333333332
2017-03-17 04:00:00,3612.9666666666667,17812987.1
2017-03-17 05:00:00,3506.233333333333,17778962.25
2017-03-17 06:00:00,3425.9666666666667,17716931.133333333
2017-03-17 07:00:00,3235.6,15977258.833333334
2017-03-17 08:00:00,2372.6,8969606.733333332
2017-03-17 09:00:00,2313.6,7596370.016666667
2017-03-17 10:00:00,3494.3166666666666,11106985.666666666
2017-03-17 11:00:00,5159.866666666667,19263630.366666667
2017-03-17 12:00:00,6119.05,30005563.416666668
2017-03-17 13:00:00,5671.583333333333,27485626.9
2017-03-17 14:00:00,5274.233333333334,22122185.383333333
2017-03-17 15:00:00,6478.116666666667,25927552.666666668
2017-03-17 16:00:00,6630.466666666666,26796954.25
2017-03-17 17:00:00,6600.316666666667,26714774.6
2017-03-17 18:00:00,6276.916666666667,23200732.583333332
2017-03-17 19:00:00,5788.366666666667,18221328.6
2017-03-17 20:00:00,6044.316666666667,22061997.4
2017-03-17 21:00:00,6190.983333333334,23578810.933333334
2017-03-17 22:00:00,6219.616666666667,22478143.95
2017-03-17 23:00:00,5590.1,16230491.333333334
2017-03-18 00:00:00,5908.683333333333,17101731.133333333
2017-03-18 01:00:00,5314.066666666667,12821110.933333334
2017-03-18 02:00:00,5028.433333333333,10964728.533333333
2017-03-18 03:00:00,4977.25,10545899.866666667
2017-03-18 04:00:00,4919.9,10381448.0
2017-03-18 05:00:00,4892.0,10125049.6
2017-03-18 06:00:00,4807.816666666667,9924374.266666668
2017-03-18 07:00:00,4619.2,9603147.066666666
2017-03-18 08:00:00,4602.85,10997751.8
2017-03-18 09:00:00,5281.3,16518706.9
2017-03-18 10:00:00,4777.566666666667,12994600.766666668
2017-03-18 11:00:00,4224.966666666666,9881653.6
2017-03-18 12:00:00,4176.183333333333,9415394.8
2017-03-18 13:00:00,3960.866666666667,9354471.7
2017-03-18 14:00:00,3740.9666666666667,10103764.466666667
2017-03-18 15:00:00,3723.9333333333334,10379248.133333333
2017-03-18 16:00:00,3794.35,11396778.466666667
2017-03-18 17:00:00,3606.5,10846095.2
2017-03-18 18:00:00,3477.4666666666667,11104776.333333334
2017-03-18 19:00:00,3389.116666666667,11590815.95
2017-03-18 20:00:00,3298.616666666667,11112354.466666667
2017-03-18 21:00:00,3215.7,11255786.4
2017-03-18 22:00:00,3095.3,11497592.583333334
2017-03-18 23:00:00,3168.116666666667,10652862.7
2017-03-19 00:00:00,3522.766666666667,12595691.4
2017-03-19 01:00:00,3582.133333333333,11956653.866666667
2017-03-19 02:00:00,3296.3333333333335,10249091.4
2017-03-19 03:00:00,3033.25,9378916.533333333
2017-03-19 04:00:00,2941.8333333333335,9104116.533333333
2017-03-19 05:00:00,2866.9666666666667,8935425.533333333
2017-03-19 06:00:00,2745.016666666667,8515829.2
2017-03-19 07:00:00,2529.6666666666665,8054988.333333333
2017-03-19 08:00:00,2420.4,7880033.333333333
2017-03-19 09:00:00,2369.8166666666666,7664028.533333333
2017-03-19 10:00:00,2331.5666666666666,7519100.4
2017-03-19 11:00:00,2290.3333333333335,7470761.833333333
2017-03-19 12:00:00,2386.016666666667,10244302.183333334
2017-03-19 13:00:00,2582.4666666666667,11492701.366666667
2017-03-19 14:00:00,3219.65,18983753.733333334
2017-03-19 15:00:00,2853.15,16013491.2
2017-03-19 16:00:00,2775.0,15002696.733333332
2017-03-19 17:00:00,2490.383333333333,12197172.433333334
2017-03-19 18:00:00,2681.8,13046491.433333334
2017-03-19 19:00:00,2422.3333333333335,11084790.866666667
2017-03-19 20:00:00,2267.4666666666667,10679532.766666668
2017-03-19 21:00:00,2668.0833333333335,11597929.4
2017-03-19 22:00:00,3546.116666666667,13333134.133333333
2017-03-19 23:00:00,2365.4,11083576.4
2017-03-20 00:00:00,2346.1833333333334,11158859.466666667
2017-03-20 01:00:00,2264.483333333333,9366329.466666667
2017-03-20 02:00:00,2157.75,8491273.4
2017-03-20 03:00:00,2039.35,8011108.466666667
2017-03-20 04:00:00,1911.0666666666666,7486404.466666667
2017-03-20 05:00:00,1820.6166666666666,7170141.4
2017-03-20 06:00:00,1779.75,7052003.2
2017-03-20 07:00:00,1756.2,7029846.8
2017-03-20 08:00:00,1691.4333333333334,6712643.233333333
2017-03-20 09:00:00,1769.3166666666666,7337415.766666667
2017-03-20 10:00:00,1964.4,7582746.4
2017-03-20 11:00:00,1962.05,7631325.2
2017-03-20 12:00:00,2205.95,7731903.983333333
2017-03-20 13:00:00,2280.65,7972109.75
2017-03-20 14:00:00,2229.5,8250691.466666667
2017-03-20 15:00:00,2261.0833333333335,8938142.466666667
2017-03-20 16:00:00,2222.983333333333,8567754.4
2017-03-20 17:00:00,2286.733333333333,10475784.333333334
2017-03-20 18:00:00,2361.8333333333335,11339084.933333334
2017-03-20 19:00:00,2277.9666666666667,9873402.133333333
2017-03-20 20:00:00,1781.0666666666666,7194904.733333333
2017-03-20 21:00:00,1803.6166666666666,7455490.666666667
2017-03-20 22:00:00,1989.75,8407194.733333332
2017-03-20 23:00:00,1769.2666666666667,6864055.2
2017-03-21 00:00:00,1755.05,6506348.6
2017-03-21 01:00:00,1792.25,6174908.666666667
2017-03-21 02:00:00,1753.3166666666666,5820228.0
2017-03-21 03:00:00,1737.5,5594700.0
2017-03-21 04:00:00,1688.4,5465090.933333334
2017-03-21 05:00:00,1639.8,5240404.533333333
2017-03-21 06:00:00,1595.15,5074745.4
2017-03-21 07:00:00,1561.8333333333333,4773542.333333333
2017-03-21 08:00:00,1547.9666666666667,4705301.6
2017-03-21 09:00:00,1683.3166666666666,6001129.066666666
2017-03-21 10:00:00,1964.6833333333334,10275862.933333334
2017-03-21 11:00:00,2101.05,10244442.666666666
2017-03-21 12:00:00,2451.883333333333,12807971.6
2017-03-21 13:00:00,2239.95,11782748.2
2017-03-21 14:00:00,2010.3666666666666,9716955.733333332
2017-03-21 15:00:00,2849.3166666666666,19393476.133333333
2017-03-21 16:00:00,2749.383333333333,12537805.5
2017-03-21 17:00:00,2709.0833333333335,11442473.866666667
2017-03-21 18:00:00,3094.4166666666665,18971258.5
2017-03-21 19:00:00,2510.7166666666667,8698312.166666666
2017-03-21 20:00:00,2609.1666666666665,8021614.083333333
2017-03-21 21:00:00,2548.25,8134643.15
2017-03-21 22:00:00,2493.116666666667,8360484.266666667
2017-03-21 23:00:00,2462.3166666666666,9130874.466666667
2017-03-22 00:00:00,2395.25,8403114.133333333
2017-03-22 01:00:00,2321.2166666666667,7763937.866666666
2017-03-22 02:00:00,2233.1833333333334,7209623.466666667
2017-03-22 03:00:00,2192.9,6815123.733333333
2017-03-22 04:00:00,2208.7833333333333,7518800.0
2017-03-22 05:00:00,2130.016666666667,6678806.4
2017-03-22 06:00:00,2117.2,6376680.533333333
2017-03-22 07:00:00,2096.2166666666667,6272444.933333334
2017-03-22 08:00:00,2071.766666666667,6249462.933333334
2017-03-22 09:00:00,2219.016666666667,7427493.2
2017-03-22 10:00:00,2664.9333333333334,10532192.766666668
2017-03-22 11:00:00,2784.733333333333,12797781.8
2017-03-22 12:00:00,6235.333333333333,48522633.53333333
2017-03-22 13:00:00,2629.95,11690426.133333333
2017-03-22 14:00:00,2882.75,12058582.233333332
2017-03-22 15:00:00,5925.366666666667,44616542.86666667
2017-03-22 16:00:00,2603.1833333333334,12058945.316666666
2017-03-22 17:00:00,2557.5833333333335,16814825.983333334
2017-03-22 18:00:00,2501.7833333333333,18549603.816666666
2017-03-22 19:00:00,2423.6833333333334,12240042.466666667
2017-03-22 20:00:00,2385.25,8790466.183333334
2017-03-22 21:00:00,2374.9166666666665,8206090.016666667
2017-03-22 22:00:00,2411.5,8231937.833333333
2017-03-22 23:00:00,2441.2166666666667,7902085.233333333
2017-03-23 00:00:00,2287.7,7253582.1
2017-03-23 01:00:00,2179.45,6751091.65
2017-03-23 02:00:00,2090.7833333333333,6350096.55
2017-03-23 03:00:00,2147.9,6438795.0
2017-03-23 04:00:00,2128.133333333333,6385510.983333333
2017-03-23 05:00:00,2005.0666666666666,6106969.25
2017-03-23 06:00:00,1893.8166666666666,6006434.733333333
2017-03-23 07:00:00,1866.4166666666667,5863546.6
2017-03-23 08:00:00,1869.1333333333334,5923762.4
2017-03-23 09:00:00,1682.4833333333333,5301238.2
2017-03-23 10:00:00,1913.1833333333334,6016542.8
2017-03-23 11:00:00,2869.8,12995355.516666668
2017-03-23 12:00:00,5048.383333333333,19315018.866666667
2017-03-23 13:00:00,1801.0666666666666,6355704.1
2017-03-23 14:00:00,1863.1166666666666,7018920.9
2017-03-23 15:00:00,2834.9166666666665,21971285.066666666
2017-03-23 16:00:00,3161.15,24949251.333333332
2017-03-23 17:00:00,2196.133333333333,9878839.866666667
2017-03-23 18:00:00,1999.5666666666666,6994454.266666667
2017-03-23 19:00:00,2409.233333333333,9129032.266666668
2017-03-23 20:00:00,2365.866666666667,9504416.966666667
2017-03-23 21:00:00,1949.5,8296242.333333333
2017-03-23 22:00:00,1378.5666666666666,5157457.733333333
2017-03-23 23:00:00,1142.2166666666667,3894254.0
2017-03-24 00:00:00,1070.5333333333333,3694227.2333333334
2017-03-24 01:00:00,1060.5666666666666,3675582.1166666667
2017-03-24 02:00:00,1038.35,3580034.0
2017-03-24 03:00:00,1029.9833333333333,3532852.7333333334
2017-03-24 04:00:00,1059.1833333333334,3545383.316666667
2017-03-24 05:00:00,963.45,3234605.1166666667
2017-03-24 06:00:00,913.2666666666667,3757574.0
2017-03-24 07:00:00,981.7166666666667,4100745.8666666667
2017-03-24 08:00:00,1292.1166666666666,6749412.0
2017-03-24 09:00:00,1523.05,7359466.216666667
2017-03-24 10:00:00,1916.9,8451365.25
2017-03-24 11:00:00,2222.6833333333334,9149385.866666667
2017-03-24 12:00:00,3983.0,10486459.716666667
2017-03-24 13:00:00,4038.6666666666665,9695018.033333333
2017-03-24 14:00:00,4574.4,10873712.916666666
2017-03-24 15:00:00,4582.733333333334,11372424.866666667
2017-03-24 16:00:00,4904.733333333334,17184452.566666666
2017-03-24 17:00:00,4830.383333333333,20365945.35
2017-03-24 18:00:00,4624.933333333333,19044077.866666667
2017-03-24 19:00:00,4385.9,17513309.983333334
2017-03-24 20:00:00,4221.516666666666,16226660.55
2017-03-24 21:00:00,3923.6666666666665,14662694.133333333
2017-03-24 22:00:00,4428.333333333333,16583012.016666668
2017-03-24 23:00:00,4315.466666666666,15933416.133333333
2017-03-25 00:00:00,3995.0833333333335,14984195.866666667
2017-03-25 01:00:00,3932.25,14466837.866666667
2017-03-25 02:00:00,3920.5333333333333,14114166.4
2017-03-25 03:00:00,3926.3,13508076.8
2017-03-25 04:00:00,3880.8,13116509.866666667
2017-03-25 05:00:00,3625.85,8238189.733333333
2017-03-25 06:00:00,3462.766666666667,5213100.266666667
2017-03-25 07:00:00,3430.616666666667,5135489.6
2017-03-25 08:00:00,3596.0666666666666,6184756.266666667
2017-03-25 09:00:00,3889.95,7717667.2
2017-03-25 10:00:00,3815.8166666666666,7762274.666666667
2017-03-25 11:00:00,3733.616666666667,7704627.466666667
2017-03-25 12:00:00,3689.9166666666665,7331485.333333333
2017-03-25 13:00:00,3645.483333333333,7262506.666666667
2017-03-25 14:00:00,3690.0,7527469.133333334
2017-03-25 15:00:00,4087.9666666666667,8994380.866666667
2017-03-25 16:00:00,3952.116666666667,9249204.633333333
2017-03-25 17:00:00,3815.8166666666666,9361712.533333333
2017-03-25 18:00:00,3902.5333333333333,10215486.733333332
2017-03-25 19:00:00,3902.65,10275612.533333333
2017-03-25 20:00:00,3874.1666666666665,9136833.466666667
2017-03-25 21:00:00,4529.4,15906606.733333332
2017-03-25 22:00:00,3718.2833333333333,13723143.866666667
2017-03-25 23:00:00,3399.9333333333334,12349607.9
2017-03-26 00:00:00,3531.808510638298,12335628.553191489
2017-03-26 01:00:00,3564.9666666666667,12349601.033333333
2017-03-26 02:00:00,3525.3166666666666,12294408.816666666
2017-03-26 03:00:00,3489.3,12148746.983333332
2017-03-26 04:00:00,3511.4666666666667,12305310.933333334
2017-03-26 05:00:00,3653.7166666666667,13667555.466666667
2017-03-26 06:00:00,3328.116666666667,12877406.0
2017-03-26 07:00:00,3416.483333333333,13236062.666666666
2017-03-26 08:00:00,2940.75,4409263.833333333
2017-03-26 09:00:00,2964.0,4186217.2666666666
2017-03-26 10:00:00,3435.2166666666667,6497233.05
2017-03-26 11:00:00,3424.55,7469854.75
2017-03-26 12:00:00,3364.233333333333,6898986.666666667
2017-03-26 13:00:00,3383.0,6889265.65
2017-03-26 14:00:00,3355.95,6726311.15
2017-03-26 15:00:00,3368.883333333333,8023322.183333334
2017-03-26 16:00:00,1783.8333333333333,11989276.666666666
2017-03-26 17:00:00,1648.1166666666666,11754847.2
2017-03-26 18:00:00,1683.4166666666667,12156716.0
2017-03-26 19:00:00,1998.9166666666667,14724721.333333334
2017-03-26 20:00:00,1659.8666666666666,12393246.266666668
2017-03-26 21:00:00,1513.25,11342295.466666667
2017-03-26 22:00:00,1839.3333333333333,11939717.866666667
2017-03-26 23:00:00,2094.65,12210369.666666666
2017-03-27 00:00:00,1709.0,11932277.6
2017-03-27 01:00:00,1724.8833333333334,11511310.133333333
2017-03-27 02:00:00,1611.35,11245911.733333332
2017-03-27 03:00:00,1569.0333333333333,11189896.533333333
2017-03-27 04:00:00,1542.9,11131650.933333334
2017-03-27 05:00:00,1484.3166666666666,11049879.466666667
2017-03-27 06:00:00,1303.9333333333334,7560677.6
2017-03-27 07:00:00,1130.3666666666666,3605237.8666666667
2017-03-27 08:00:00,1121.1666666666667,3598418.933333333
2017-03-27 09:00:00,1337.3833333333334,4472236.533333333
2017-03-27 10:00:00,1594.2166666666667,6093102.133333334
2017-03-27 11:00:00,2701.35,8333613.333333333
2017-03-27 12:00:00,2316.983333333333,6613691.733333333
2017-03-27 13:00:00,2348.116666666667,6479818.666666667
2017-03-27 14:00:00,3270.633333333333,9631976.05
2017-03-27 15:00:00,3014.0833333333335,15314430.683333334
2017-03-27 16:00:00,17125.116666666665,159537058.6
2017-03-27 17:00:00,6378.05,48108175.75
2017-03-27 18:00:00,3256.116666666667,19442732.416666668
2017-03-27 19:00:00,2924.4666666666667,14537338.6
2017-03-27 20:00:00,2597.766666666667,10174248.733333332
2017-03-27 21:00:00,2748.4333333333334,11697509.25
2017-03-27 22:00:00,2540.9666666666667,11576227.483333332
2017-03-27 23:00:00,3833.366666666667,13341746.35
2017-03-28 00:00:00,3002.0,11360127.533333333
2017-03-28 01:00:00,2574.1833333333334,10092640.233333332
2017-03-28 02:00:00,2169.616666666667,8621825.2
2017-03-28 03:00:00,1939.2333333333333,7739533.733333333
2017-03-28 04:00:00,1838.5333333333333,7126256.266666667
2017-03-28 05:00:00,1831.1,6772314.933333334
2017-03-28 06:00:00,1834.75,6726177.066666666
2017-03-28 07:00:00,1691.4,6357979.733333333
2017-03-28 08:00:00,1917.15,7013654.133333334
2017-03-28 09:00:00,5584.883333333333,45477534.93333333
2017-03-28 10:00:00,19421.983333333334,189216383.26666668
2017-03-28 11:00:00,4132.0,21937805.6
2017-03-28 12:00:00,3345.133333333333,23860054.066666666
2017-03-28 13:00:00,4060.45,26620052.7
2017-03-28 14:00:00,3284.3,17967225.133333333
2017-03-28 15:00:00,2748.4166666666665,15193698.766666668
2017-03-28 16:00:00,2827.133333333333,16866663.266666666
2017-03-28 17:00:00,2329.95,16044496.8
2017-03-28 18:00:00,2390.2166666666667,15520866.333333334
2017-03-28 19:00:00,2595.8,17692209.366666667
2017-03-28 20:00:00,2316.016666666667,10128794.433333334
2017-03-28 21:00:00,1873.7166666666667,6076441.9
2017-03-28 22:00:00,1786.85,4564540.95
2017-03-28 23:00:00,1786.8666666666666,4251508.966666667
2017-03-29 00:00:00,1701.4333333333334,3741584.1
2017-03-29 01:00:00,1665.8,3540344.933333333
2017-03-29 02:00:00,1472.0166666666667,3273203.533333333
2017-03-29 03:00:00,1429.2,3186089.1
2017-03-29 04:00:00,1399.3166666666666,3158698.8666666667
2017-03-29 05:00:00,1358.0,3195903.5166666666
2017-03-29 06:00:00,1312.1864406779662,3228019.7966101696
2017-03-29 07:00:00,1289.7916666666667,3161848.0416666665
2017-03-29 08:00:00,1829.2,6984360.966666667
2017-03-29 09:00:00,2267.9166666666665,15135620.183333334
2017-03-29 10:00:00,2596.733333333333,16728011.9
2017-03-29 11:00:00,2585.366666666667,10840691.9
2017-03-29 12:00:00,3935.9666666666667,12231427.933333334
2017-03-29 13:00:00,4138.45,11790157.533333333
2017-03-29 14:00:00,4138.5,11338605.0
2017-03-29 15:00:00,4293.433333333333,13028737.166666666
2017-03-29 16:00:00,4206.8,12712478.466666667
2017-03-29 17:00:00,4264.533333333334,14240938.2
2017-03-29 18:00:00,4304.283333333334,15714741.266666668
2017-03-29 19:00:00,4282.033333333334,14569093.8
2017-03-29 20:00:00,4216.733333333334,14373800.933333334
2017-03-29 21:00:00,3732.266666666667,10361695.333333334
2017-03-29 22:00:00,3458.2833333333333,10070128.333333334
2017-03-29 23:00:00,3552.95,10094736.0
2017-03-30 00:00:00,3610.1833333333334,10551296.8
2017-03-30 01:00:00,3473.15,10046975.733333332
2017-03-30 02:00:00,3418.9,9062419.466666667
2017-03-30 03:00:00,3358.8333333333335,8452519.466666667
2017-03-30 04:00:00,3319.0333333333333,7730796.266666667
2017-03-30 05:00:00,3250.483333333333,7263822.4
2017-03-30 06:00:00,3193.4166666666665,7002251.4
2017-03-30 07:00:00,3161.233333333333,6141831.866666666
2017-03-30 08:00:00,3241.9,6763375.733333333
2017-03-30 09:00:00,3311.55,6883300.2
2017-03-30 10:00:00,3527.133333333333,7647532.066666666
2017-03-30 11:00:00,3680.95,9017181.866666667
2017-03-30 12:00:00,3806.5333333333333,10229568.6
2017-03-30 13:00:00,3925.4166666666665,14887806.666666666
2017-03-30 14:00:00,3764.766666666667,13566115.966666667
2017-03-30 15:00:00,3610.483333333333,12644653.866666667
2017-03-30 16:00:00,4110.5,14218406.8
2017-03-30 17:00:00,4081.1833333333334,34824908.93333333
2017-03-30 18:00:00,5170.016666666666,47676208.266666666
2017-03-30 19:00:00,3753.6,32052094.4
2017-03-30 20:00:00,3863.0,26581565.8
2017-03-30 21:00:00,3652.85,17741478.833333332
2017-03-30 22:00:00,3921.383333333333,13894375.6
2017-03-30 23:00:00,4358.083333333333,11560852.133333333
2017-03-31 00:00:00,4090.5333333333333,10133159.333333334
2017-03-31 01:00:00,4033.866666666667,9480320.8
2017-03-31 02:00:00,4156.933333333333,9422123.466666667
2017-03-31 03:00:00,3934.0333333333333,8719321.466666667
2017-03-31 04:00:00,4299.266666666666,9385685.6
2017-03-31 05:00:00,4673.366666666667,10092606.8
2017-03-31 06:00:00,4034.9666666666667,8627531.866666667
2017-03-31 07:00:00,3706.0833333333335,7710444.266666667
2017-03-31 08:00:00,3481.0666666666666,6862069.066666666
2017-03-31 09:00:00,4158.3,15425464.866666667
2017-03-31 10:00:00,3213.9,5552876.266666667
2017-03-31 11:00:00,3327.8,6073453.866666666
2017-03-31 12:00:00,3398.9666666666667,6671036.166666667
2017-03-31 13:00:00,3471.0,8015975.4
2017-03-31 14:00:00,3942.7,7518952.3
2017-03-31 15:00:00,4290.9,8140409.816666666
2017-03-31 16:00:00,4764.666666666667,25146131.566666666
2017-03-31 17:00:00,5655.3,38032726.666666664
2017-03-31 18:00:00,4931.666666666667,25730579.2
2017-03-31 19:00:00,3944.6666666666665,10403358.933333334
2017-03-31 20:00:00,4092.7,8856297.3
2017-03-31 21:00:00,3819.7833333333333,8113389.866666666
2017-03-31 22:00:00,3837.95,8825663.6
2017-03-31 23:00:00,3670.75,8060116.533333333
2017-04-01 00:00:00,3614.5833333333335,7987118.8
2017-04-01 01:00:00,4899.083333333333,9067520.8
2017-04-01 02:00:00,3423.1833333333334,7222841.066666666
2017-04-01 03:00:00,3203.05,6709800.266666667
2017-04-01 04:00:00,3587.3333333333335,7603510.783333333
2017-04-01 05:00:00,4094.8333333333335,8880880.933333334
2017-04-01 06:00:00,3096.9,6710301.283333333
2017-04-01 07:00:00,2629.95,5795272.283333333
2017-04-01 08:00:00,2473.0666666666666,5563496.0
2017-04-01 09:00:00,2371.383333333333,5420554.666666667
2017-04-01 10:00:00,2410.85,5540203.966666667
2017-04-01 11:00:00,2697.4166666666665,7059388.966666667
2017-04-01 12:00:00,3365.6666666666665,10443784.8
2017-04-01 13:00:00,3399.8,11089844.933333334
2017-04-01 14:00:00,3729.5833333333335,11989675.266666668
2017-04-01 15:00:00,3823.5666666666666,12489272.333333334
2017-04-01 16:00:00,3578.6833333333334,11719804.533333333
2017-04-01 17:00:00,3617.7833333333333,14728769.866666667
2017-04-01 18:00:00,4484.4,17030676.9
2017-04-01 19:00:00,4782.566666666667,43095697.86666667
2017-04-01 20:00:00,2875.3,10544551.066666666
2017-04-01 21:00:00,2673.6,8525318.4
2017-04-01 22:00:00,2571.45,8502769.566666666
2017-04-01 23:00:00,2468.9,8144703.716666667
2017-04-02 00:00:00,2769.5,8670088.933333334
2017-04-02 01:00:00,3183.6,9050832.333333334
2017-04-02 02:00:00,4339.5,10598261.583333334
2017-04-02 03:00:00,4101.016666666666,9965931.4
2017-04-02 04:00:00,4267.483333333334,10138657.5
2017-04-02 05:00:00,3983.016666666667,9392062.733333332
2017-04-02 06:00:00,3638.8,8461380.133333333
2017-04-02 07:00:00,3591.5666666666666,8203833.6
2017-04-02 08:00:00,3565.1,8206825.6
2017-04-02 09:00:00,3534.9,8111977.066666666
2017-04-02 10:00:00,3585.5333333333333,8322941.6
2017-04-02 11:00:00,3548.5,8190345.266666667
2017-04-02 12:00:00,4318.683333333333,24752915.2
2017-04-02 13:00:00,4181.95,23054973.6
2017-04-02 14:00:00,3634.2,15456806.666666666
2017-04-02 15:00:00,3596.9166666666665,14468921.666666666
2017-04-02 16:00:00,3702.2166666666667,16969832.933333334
2017-04-02 17:00:00,4072.7,26149389.733333334
2017-04-02 18:00:00,3921.1833333333334,28955317.333333332
2017-04-02 19:00:00,4379.85,32669525.066666666
2017-04-02 20:00:00,3715.366666666667,26441051.466666665
2017-04-02 21:00:00,3762.0,24971270.933333334
2017-04-02 22:00:00,4076.233333333333,25769608.8
2017-04-02 23:00:00,4001.2833333333333,25872029.066666666
2017-04-03 00:00:00,4792.783333333334,42463138.0
2017-04-03 01:00:00,5263.216666666666,52763285.06666667
2017-04-03 02:00:00,3925.9666666666667,30895424.533333335
2017-04-03 03:00:00,3454.4,24566700.266666666
2017-04-03 04:00:00,3034.05,18539428.8
2017-04-03 05:00:00,2983.2833333333333,14483032.8
2017-04-03 06:00:00,3185.4666666666667,15369893.333333334
2017-04-03 07:00:00,3181.9666666666667,15492714.666666666
2017-04-03 08:00:00,3229.5,15412656.666666666
2017-04-03 09:00:00,3030.4,16397542.8
2017-04-03 10:00:00,2939.4166666666665,18578184.7
2017-04-03 11:00:00,2826.116666666667,22907207.55
2017-04-03 12:00:00,2939.0,23036748.6
2017-04-03 13:00:00,3135.483333333333,21438108.0
2017-04-03 14:00:00,3972.4666666666667,19985199.6
2017-04-03 15:00:00,4781.65,47333317.06666667
2017-04-03 16:00:00,4970.816666666667,47099713.6
2017-04-03 17:00:00,4581.816666666667,34133347.46666667
2017-04-03 18:00:00,5758.816666666667,62810441.733333334
2017-04-03 19:00:00,3654.3166666666666,25060086.8
2017-04-03 20:00:00,4224.533333333334,26977479.933333334
2017-04-03 21:00:00,5242.9,28873856.066666666
2017-04-03 22:00:00,5990.916666666667,30135105.516666666
2017-04-03 23:00:00,6083.65,29654370.266666666
2017-04-04 00:00:00,5926.866666666667,29199587.883333333
2017-04-04 01:00:00,7562.383333333333,33224750.933333334
2017-04-04 02:00:00,7048.216666666666,29711629.466666665
2017-04-04 03:00:00,6543.283333333334,26078054.666666668
2017-04-04 04:00:00,6445.4,24919711.733333334
2017-04-04 05:00:00,6409.066666666667,24478334.666666668
2017-04-04 06:00:00,6346.166666666667,24050702.666666668
2017-04-04 07:00:00,6189.416666666667,23262740.4
2017-04-04 08:00:00,6157.433333333333,19377479.866666667
2017-04-04 09:00:00,6158.666666666667,17414080.4
2017-04-04 10:00:00,6080.3,17382651.533333335
2017-04-04 11:00:00,5795.183333333333,20732989.933333334
2017-04-04 12:00:00,5246.666666666667,19739673.766666666
2017-04-04 13:00:00,4819.283333333334,19785844.416666668
2017-04-04 14:00:00,9667.483333333334,29883148.783333335
2017-04-04 15:00:00,14070.383333333333,38267789.5
2017-04-04 16:00:00,5567.116666666667,20888926.283333335
2017-04-04 17:00:00,6090.166666666667,21286311.066666666
2017-04-04 18:00:00,5460.616666666667,19390002.25
2017-04-04 19:00:00,5320.15,18849461.6
2017-04-04 20:00:00,5612.616666666667,18219997.333333332
2017-04-04 21:00:00,5210.783333333334,17645741.066666666
2017-04-04 22:00:00,4980.4,17313824.166666668
2017-04-04 23:00:00,4922.066666666667,16800326.7
2017-04-05 00:00:00,4789.0,16288719.633333333
2017-04-05 01:00:00,4713.816666666667,16058025.0
2017-04-05 02:00:00,4624.266666666666,15833675.966666667
2017-04-05 03:00:00,4655.633333333333,16798054.766666666
2017-04-05 04:00:00,4617.333333333333,18349440.8
2017-04-05 05:00:00,4526.133333333333,16844785.066666666
2017-04-05 06:00:00,4386.25,15460784.0
2017-04-05 07:00:00,4189.783333333334,15038362.4
2017-04-05 08:00:00,4026.05,14737215.866666667
2017-04-05 09:00:00,4251.55,15968465.866666667
2017-04-05 10:00:00,4531.533333333334,16978080.266666666
2017-04-05 11:00:00,4750.566666666667,16607843.866666667
2017-04-05 12:00:00,5095.283333333334,31341010.266666666
2017-04-05 13:00:00,7816.55,44083652.083333336
2017-04-05 14:00:00,6452.3,27249090.833333332
2017-04-05 15:00:00,7135.45,50446295.2
2017-04-05 16:00:00,6183.483333333334,34673547.43333333
2017-04-05 17:00:00,5685.35,23782590.883333333
2017-04-05 18:00:00,5436.366666666667,21825895.383333333
2017-04-05 19:00:00,5636.283333333334,23948965.766666666
2017-04-05 20:00:00,5718.466666666666,23542977.266666666
2017-04-05 21:00:00,6276.283333333334,22247055.133333333
2017-04-05 22:00:00,6565.166666666667,23231628.833333332
2017-04-05 23:00:00,5841.5,25056174.383333333
2017-04-06 00:00:00,5862.666666666667,25008141.333333332
2017-04-06 01:00:00,5437.783333333334,23813324.533333335
2017-04-06 02:00:00,5871.0,26877939.433333334
2017-04-06 03:00:00,5824.733333333334,26638369.733333334
2017-04-06 04:00:00,5854.0,27149709.266666666
2017-04-06 05:00:00,5563.433333333333,25571020.5
2017-04-06 06:00:00,5386.483333333334,24905581.8
2017-04-06 07:00:00,5993.509803921569,25024047.37254902
2017-04-06 08:00:00,5221.75,23349127.285714287
2017-04-06 09:00:00,5429.183333333333,22689668.133333333
2017-04-06 10:00:00,4885.25,20977373.933333334
2017-04-06 11:00:00,4312.566666666667,19407056.0
2017-04-06 12:00:00,4183.916666666667,21199507.066666666
2017-04-06 13:00:00,5243.733333333334,25876382.133333333
2017-04-06 14:00:00,4750.0,24036362.0
2017-04-06 15:00:00,5679.766666666666,46272356.11666667
2017-04-06 16:00:00,10116.433333333332,107679618.55
2017-04-06 17:00:00,7908.5,74210031.25
2017-04-06 18:00:00,4382.733333333334,33136697.2
2017-04-06 19:00:00,3976.133333333333,20549305.866666667
2017-04-06 20:00:00,3994.7833333333333,19333508.566666666
2017-04-06 21:00:00,4439.016666666666,20244626.466666665
2017-04-06 22:00:00,4129.266666666666,15482030.0
2017-04-06 23:00:00,4029.8,13398977.066666666
2017-04-07 00:00:00,3904.9166666666665,8671746.35
2017-04-07 01:00:00,3889.7166666666667,7365191.216666667
2017-04-07 02:00:00,3874.5333333333333,7027430.683333334
2017-04-07 03:00:00,3867.5,7009774.95
2017-04-07 04:00:00,3881.25,8435841.466666667
2017-04-07 05:00:00,3816.633333333333,8283360.933333334
2017-04-07 06:00:00,4215.133333333333,10595977.6
2017-04-07 07:00:00,5555.7,18760118.333333332
2017-04-07 08:00:00,4600.7,12508639.133333333
2017-04-07 09:00:00,4116.15,7732779.35
2017-04-07 10:00:00,3773.65,6975085.583333333
2017-04-07 11:00:00,4098.116666666667,7160137.166666667
2017-04-07 12:00:00,6149.8,20997745.516666666
2017-04-07 13:00:00,5848.966666666666,19067455.616666667
2017-04-07 14:00:00,4204.45,8542781.45
2017-04-07 15:00:00,6117.816666666667,19721161.65
2017-04-07 16:00:00,6926.016666666666,23085092.766666666
2017-04-07 17:00:00,4696.866666666667,12137723.133333333
2017-04-07 18:00:00,5032.25,14727258.016666668
2017-04-07 19:00:00,6410.222222222223,22812768.28888889
2017-04-07 20:00:00,9370.333333333334,17957399.333333332
2017-04-07 21:00:00,9132.466666666667,17696198.933333334
2017-04-07 22:00:00,8097.0,16339577.6
2017-04-07 23:00:00,7960.783333333334,16780776.4
2017-04-08 00:00:00,7871.183333333333,16177545.466666667
2017-04-08 01:00:00,7723.233333333334,16409842.133333333
2017-04-08 02:00:00,7489.5,14274942.666666666
2017-04-08 03:00:00,6546.533333333334,12388019.2
2017-04-08 04:00:00,5829.15,11274366.4
2017-04-08 05:00:00,5624.016666666666,10924348.8
2017-04-08 06:00:00,5532.25,10684245.6
2017-04-08 07:00:00,5449.75,10550052.266666668
2017-04-08 08:00:00,5403.6,10731984.0
2017-04-08 09:00:00,6471.783333333334,11199750.133333333
2017-04-08 10:00:00,5545.0,10946168.8
2017-04-08 11:00:00,5270.633333333333,10312338.933333334
2017-04-08 12:00:00,5217.1,10187378.4
2017-04-08 13:00:00,5089.483333333334,9888842.133333333
2017-04-08 14:00:00,5083.366666666667,9793046.266666668
2017-04-08 15:00:00,5039.683333333333,9711301.333333334
2017-04-08 16:00:00,6065.416666666667,10255634.0
2017-04-08 17:00:00,4918.3,9625521.866666667
2017-04-08 18:00:00,4802.516666666666,9606335.066666666
2017-04-08 19:00:00,4881.566666666667,13620106.0
2017-04-08 20:00:00,4377.783333333334,9300987.6
2017-04-08 21:00:00,12211.45,23078837.866666667
2017-04-08 22:00:00,4070.0666666666666,7311144.133333334
2017-04-08 23:00:00,4282.8,8171560.4
2017-04-09 00:00:00,4643.633333333333,8237087.333333333
2017-04-09 01:00:00,4562.4,7615244.666666667
2017-04-09 02:00:00,4403.933333333333,7287280.933333334
2017-04-09 03:00:00,4210.516666666666,6681429.2
2017-04-09 04:00:00,3899.0,6315901.733333333
2017-04-09 05:00:00,3320.366666666667,5631580.133333334
2017-04-09 06:00:00,2781.3333333333335,4814974.266666667
2017-04-09 07:00:00,2553.65,4482872.933333334
2017-04-09 08:00:00,2396.4666666666667,4393822.266666667
2017-04-09 09:00:00,2331.85,4514618.0
2017-04-09 10:00:00,2325.5,4659002.0
2017-04-09 11:00:00,2268.0666666666666,4570755.6
2017-04-09 12:00:00,2186.7833333333333,4434255.333333333
2017-04-09 13:00:00,2175.5333333333333,4419088.116666666
2017-04-09 14:00:00,2272.233333333333,4925347.066666666
2017-04-09 15:00:00,2518.85,5881785.033333333
2017-04-09 16:00:00,2380.4333333333334,5421355.333333333
2017-04-09 17:00:00,2303.3,5545841.483333333
2017-04-09 18:00:00,2204.633333333333,5214344.933333334
2017-04-09 19:00:00,2372.2166666666667,5310994.266666667
2017-04-09 20:00:00,3261.8166666666666,6076534.266666667
2017-04-09 21:00:00,9572.516666666666,20576149.7
2017-04-09 22:00:00,8105.016666666666,16227442.866666667
2017-04-09 23:00:00,7114.85,16774390.366666667
2017-04-10 00:00:00,7054.783333333334,16548748.8
2017-04-10 01:00:00,5740.483333333334,8518743.533333333
2017-04-10 02:00:00,5710.433333333333,7899871.066666666
2017-04-10 03:00:00,5647.333333333333,7705866.0
2017-04-10 04:00:00,4813.35,6772198.266666667
2017-04-10 05:00:00,4113.1,6266537.466666667
2017-04-10 06:00:00,5937.15,17952179.6
2017-04-10 07:00:00,4921.95,12032611.466666667
2017-04-10 08:00:00,4059.383333333333,7089764.933333334
2017-04-10 09:00:00,4611.166666666667,11906685.866666667
2017-04-10 10:00:00,5194.783333333334,21821059.2
2017-04-10 11:00:00,5526.75,21307429.066666666
2017-04-10 12:00:00,7005.833333333333,26748531.866666667
2017-04-10 13:00:00,7244.083333333333,27626566.0
2017-04-10 14:00:00,8242.35,27813535.183333334
2017-04-10 15:00:00,10899.066666666668,32267757.2
2017-04-10 16:00:00,7765.9,26411720.8
2017-04-10 17:00:00,5544.216666666666,21475268.733333334
2017-04-10 18:00:00,5020.983333333334,20245639.533333335
2017-04-10 19:00:00,4789.9,19803054.116666667
2017-04-10 20:00:00,4887.216666666666,20466798.4
2017-04-10 21:00:00,4935.5,20358625.2
2017-04-10 22:00:00,4928.216666666666,20636148.766666666
2017-04-10 23:00:00,4604.633333333333,20007664.25
2017-04-11 00:00:00,5322.966666666666,24149514.533333335
2017-04-11 01:00:00,5731.340909090909,26965783.65909091
2017-04-11 02:00:00,5527.383333333333,25920652.666666668
2017-04-11 03:00:00,4818.45,22679328.45
2017-04-11 04:00:00,4237.383333333333,19848305.933333334
2017-04-11 05:00:00,3801.8,14849848.483333332
2017-04-11 06:00:00,3393.0833333333335,12839498.533333333
2017-04-11 07:00:00,3186.116666666667,12580261.733333332
2017-04-11 08:00:00,3260.633333333333,11981152.666666666
2017-04-11 09:00:00,3451.1,9981808.666666666
2017-04-11 10:00:00,3708.6833333333334,10648028.0
2017-04-11 11:00:00,3043.633333333333,16330344.866666667
2017-04-11 12:00:00,4106.5,15873679.933333334
2017-04-11 13:00:00,3938.85,13562534.116666667
2017-04-11 14:00:00,5510.716666666666,16591173.2
2017-04-11 15:00:00,3688.0666666666666,13135836.666666666
2017-04-11 16:00:00,4387.033333333334,14953349.833333334
2017-04-11 17:00:00,3979.2833333333333,14091690.766666668
2017-04-11 18:00:00,3267.5833333333335,12982730.85
2017-04-11 19:00:00,3511.5333333333333,12566122.683333334
2017-04-11 20:00:00,3531.05,12119226.3
2017-04-11 21:00:00,5377.65,63751521.95
2017-04-11 22:00:00,4107.666666666667,25366928.85
2017-04-11 23:00:00,3540.35,9875783.6
2017-04-12 00:00:00,3466.7833333333333,8766858.8
2017-04-12 01:00:00,3210.983333333333,7942972.466666667
2017-04-12 02:00:00,3615.3166666666666,10814339.233333332
2017-04-12 03:00:00,3898.5,12654997.133333333
2017-04-12 04:00:00,3877.5666666666666,12600313.6
2017-04-12 05:00:00,3925.2166666666667,13094484.866666667
2017-04-12 06:00:00,3832.25,12635472.466666667
2017-04-12 07:00:00,3770.733333333333,11649889.0
2017-04-12 08:00:00,3627.983333333333,10465126.866666667
2017-04-12 09:00:00,3587.866666666667,9117553.2
2017-04-12 10:00:00,3739.4,9695247.333333334
2017-04-12 11:00:00,4285.9,8730895.766666668
2017-04-12 12:00:00,5919.833333333333,17041563.383333333
2017-04-12 13:00:00,5214.866666666667,19344481.2
2017-04-12 14:00:00,5979.066666666667,10391538.083333334
2017-04-12 15:00:00,4769.016666666666,8323622.283333333
2017-04-12 16:00:00,4978.6,8338775.1
2017-04-12 17:00:00,5193.3,16684807.55
2017-04-12 18:00:00,5184.283333333334,19028602.9
2017-04-12 19:00:00,4759.883333333333,13581079.283333333
2017-04-12 20:00:00,4342.6,9874705.933333334
2017-04-12 21:00:00,4296.266666666666,8627185.916666666
2017-04-12 22:00:00,4299.333333333333,8442659.15
2017-04-12 23:00:00,4546.083333333333,8451980.966666667
2017-04-13 00:00:00,4509.783333333334,9374174.466666667
2017-04-13 01:00:00,4887.25,10176343.533333333
2017-04-13 02:00:00,4497.7,9283937.816666666
2017-04-13 03:00:00,4336.616666666667,8866847.0
2017-04-13 04:00:00,4243.566666666667,8589189.0
2017-04-13 05:00:00,4452.516666666666,10004744.35
2017-04-13 06:00:00,6585.216666666666,23053249.116666667
2017-04-13 07:00:00,7026.433333333333,24760880.3
2017-04-13 08:00:00,6679.666666666667,22302896.6
2017-04-13 09:00:00,6392.783333333334,15472000.75
2017-04-13 10:00:00,4825.216666666666,10153519.733333332
2017-04-13 11:00:00,5530.3,14410543.883333333
2017-04-13 12:00:00,5303.833333333333,13086981.55
2017-04-13 13:00:00,4618.016666666666,10348145.333333334
2017-04-13 14:00:00,4726.85,11756466.083333334
2017-04-13 15:00:00,4699.433333333333,13629872.683333334
2017-04-13 16:00:00,4779.833333333333,14046718.3
2017-04-13 17:00:00,5137.766666666666,14436489.3
2017-04-13 18:00:00,6379.616666666667,15870720.333333334
2017-04-13 19:00:00,7328.033333333334,21459136.866666667
2017-04-13 20:00:00,7328.066666666667,20983170.533333335
2017-04-13 21:00:00,7490.583333333333,21154187.35
2017-04-13 22:00:00,7173.9,19918828.8
2017-04-13 23:00:00,6967.683333333333,20431452.133333333
2017-04-14 00:00:00,7301.583333333333,24658766.466666665
2017-04-14 01:00:00,6684.233333333334,19585595.2
2017-04-14 02:00:00,6732.733333333334,18635852.4
2017-04-14 03:00:00,6829.233333333334,18220086.066666666
2017-04-14 04:00:00,6410.466666666666,16488282.4
2017-04-14 05:00:00,5972.95,14450102.0
2017-04-14 06:00:00,5765.083333333333,13295442.666666666
2017-04-14 07:00:00,5508.416666666667,12311574.0
2017-04-14 08:00:00,5102.25,10178152.0
2017-04-14 09:00:00,5078.583333333333,9398801.4
2017-04-14 10:00:00,6916.983333333334,12724327.4
2017-04-14 11:00:00,4391.983333333334,7882698.2
2017-04-14 12:00:00,4352.216666666666,8916174.666666666
2017-04-14 13:00:00,4417.216666666666,9463932.6
2017-04-14 14:00:00,4662.933333333333,10677803.383333333
2017-04-14 15:00:00,5762.6,12815564.666666666
2017-04-14 16:00:00,9129.516666666666,20558976.4
2017-04-14 17:00:00,6601.683333333333,16669232.266666668
2017-04-14 18:00:00,5373.633333333333,14158878.866666667
2017-04-14 19:00:00,5272.066666666667,15110298.333333334
2017-04-14 20:00:00,6289.433333333333,21968010.216666665
2017-04-14 21:00:00,6758.383333333333,24126855.716666665
2017-04-14 22:00:00,6000.116666666667,18791680.733333334
2017-04-14 23:00:00,5444.783333333334,14369623.066666666
2017-04-15 00:00:00,5332.233333333334,12973457.95
2017-04-15 01:00:00,5647.116666666667,14035638.733333332
2017-04-15 02:00:00,5196.7,12198069.2
2017-04-15 03:00:00,4939.716666666666,11075096.933333334
2017-04-15 04:00:00,4785.766666666666,10759861.466666667
2017-04-15 05:00:00,4600.783333333334,10261918.933333334
2017-04-15 06:00:00,4553.8,10022250.266666668
2017-04-15 07:00:00,4511.883333333333,9859776.266666668
2017-04-15 08:00:00,4505.583333333333,10128459.066666666
2017-04-15 09:00:00,4437.15,10165197.466666667
2017-04-15 10:00:00,4390.383333333333,9927551.866666667
2017-04-15 11:00:00,4491.35,10300726.266666668
2017-04-15 12:00:00,4472.566666666667,13192581.2
2017-04-15 13:00:00,4565.566666666667,14455952.4
2017-04-15 14:00:00,4620.566666666667,15428709.2
2017-04-15 15:00:00,4370.916666666667,14232070.8
2017-04-15 16:00:00,4096.183333333333,13536546.0
2017-04-15 17:00:00,4240.3,21787450.0
2017-04-15 18:00:00,4649.7,31159196.4
2017-04-15 19:00:00,4067.0666666666666,21630358.266666666
2017-04-15 20:00:00,4063.45,18051939.866666667
2017-04-15 21:00:00,4058.733333333333,17008029.2
2017-04-15 22:00:00,5565.116666666667,55388365.733333334
2017-04-15 23:00:00,4907.733333333334,38232722.0
2017-04-16 00:00:00,4092.883333333333,22307914.0
2017-04-16 01:00:00,4086.116666666667,19178400.933333334
2017-04-16 02:00:00,4001.6666666666665,16622249.466666667
2017-04-16 03:00:00,3971.4333333333334,15571958.266666668
2017-04-16 04:00:00,3870.05,14728523.6
2017-04-16 05:00:00,3824.5,14057650.0
2017-04-16 06:00:00,3712.75,13436064.933333334
2017-04-16 07:00:00,3617.5666666666666,13109472.933333334
2017-04-16 08:00:00,3558.5666666666666,12648262.266666668
2017-04-16 09:00:00,3474.7166666666667,11890208.933333334
2017-04-16 10:00:00,3414.266666666667,11444894.8
2017-04-16 11:00:00,3352.6666666666665,11090737.466666667
2017-04-16 12:00:00,3293.15,11593043.6
2017-04-16 13:00:00,3421.4666666666667,17198723.6
2017-04-16 14:00:00,3266.116666666667,13634932.666666666
2017-04-16 15:00:00,3163.45,11158042.0
2017-04-16 16:00:00,3324.6,11257995.6
2017-04-16 17:00:00,3809.1,13648604.1
2017-04-16 18:00:00,3652.516666666667,12439729.366666667
2017-04-16 19:00:00,6308.0,60311400.266666666
2017-04-16 20:00:00,4020.2166666666667,13135988.4
2017-04-16 21:00:00,4027.7833333333333,12967371.066666666
2017-04-16 22:00:00,4132.533333333334,14699607.6
2017-04-16 23:00:00,4207.933333333333,15988808.133333333
2017-04-17 00:00:00,4339.833333333333,16455090.8
2017-04-17 01:00:00,4373.266666666666,16666444.666666666
2017-04-17 02:00:00,4453.483333333334,16946149.733333334
2017-04-17 03:00:00,4357.466666666666,16512782.533333333
2017-04-17 04:00:00,4150.966666666666,15426208.133333333
2017-04-17 05:00:00,3986.016666666667,14152365.733333332
2017-04-17 06:00:00,3730.383333333333,12478524.666666666
2017-04-17 07:00:00,3593.016666666667,11737951.333333334
2017-04-17 08:00:00,3441.65,10538727.866666667
2017-04-17 09:00:00,3397.5,10318218.266666668
2017-04-17 10:00:00,5334.066666666667,23393880.133333333
2017-04-17 11:00:00,4231.383333333333,22196501.6
2017-04-17 12:00:00,4366.366666666667,27312307.066666666
2017-04-17 13:00:00,4905.983333333334,51197527.6
2017-04-17 14:00:00,5904.716666666666,32125261.466666665
2017-04-17 15:00:00,4276.416666666667,18442007.6
2017-04-17 16:00:00,5322.833333333333,18862078.533333335
2017-04-17 17:00:00,5477.683333333333,22312192.933333334
2017-04-17 18:00:00,5033.65,16576647.333333334
2017-04-17 19:00:00,4855.433333333333,15406808.133333333
2017-04-17 20:00:00,4773.483333333334,15672310.533333333
2017-04-17 21:00:00,8234.233333333334,86529918.0
2017-04-17 22:00:00,5498.5,40753775.46666667
2017-04-17 23:00:00,5081.583333333333,26060069.933333334
2017-04-18 00:00:00,4218.75,15761600.133333333
2017-04-18 01:00:00,3841.35,14381612.466666667
2017-04-18 02:00:00,3614.4,13253016.066666666
2017-04-18 03:00:00,3412.5333333333333,12552066.533333333
2017-04-18 04:00:00,3284.3,11782015.333333334
2017-04-18 05:00:00,3136.55,10873073.466666667
2017-04-18 06:00:00,2957.25,10145650.733333332
2017-04-18 07:00:00,2902.2166666666667,9873613.466666667
2017-04-18 08:00:00,3161.233333333333,18863004.466666665
2017-04-18 09:00:00,3817.4333333333334,8890806.733333332
2017-04-18 10:00:00,2486.8333333333335,7042930.4
2017-04-18 11:00:00,3462.233333333333,7129038.8
2017-04-18 12:00:00,4389.35,7433036.266666667
2017-04-18 13:00:00,4096.683333333333,8656189.133333333
2017-04-18 14:00:00,4601.416666666667,20834964.0
2017-04-18 15:00:00,5812.883333333333,23954019.183333334
2017-04-18 16:00:00,4362.683333333333,18512460.8
2017-04-18 17:00:00,4349.966666666666,14200427.066666666
2017-04-18 18:00:00,6259.583333333333,23754065.466666665
2017-04-18 19:00:00,7430.0,26185891.6
2017-04-18 20:00:00,7405.533333333334,25748002.666666668
2017-04-18 21:00:00,7396.366666666667,24358344.666666668
2017-04-18 22:00:00,8834.033333333333,24470338.133333333
2017-04-18 23:00:00,12437.333333333334,46974297.333333336
2017-04-19 00:00:00,11854.083333333334,53296158.266666666
2017-04-19 01:00:00,9898.25,29292719.2
2017-04-19 02:00:00,9468.8,22541363.066666666
2017-04-19 03:00:00,9185.883333333333,21110165.2
2017-04-19 04:00:00,8859.816666666668,19811550.266666666
2017-04-19 05:00:00,8414.866666666667,18092855.866666667
2017-04-19 06:00:00,7749.283333333334,16090652.666666666
2017-04-19 07:00:00,6836.533333333334,13530903.866666667
2017-04-19 08:00:00,5632.933333333333,12233531.066666666
2017-04-19 09:00:00,6390.0,10782825.333333334
2017-04-19 10:00:00,4948.283333333334,9374623.2
2017-04-19 11:00:00,4892.65,8393120.533333333
2017-04-19 12:00:00,5156.5,9651366.8
2017-04-19 13:00:00,5032.566666666667,13108838.466666667
2017-04-19 14:00:00,5176.983333333334,14379913.0
2017-04-19 15:00:00,5362.0,17199814.066666666
2017-04-19 16:00:00,6071.283333333334,21765999.15
2017-04-19 17:00:00,5795.483333333334,15609736.85
2017-04-19 18:00:00,5539.716666666666,13709254.133333333
2017-04-19 19:00:00,5494.25,13202942.266666668
2017-04-19 20:00:00,5548.466666666666,13290215.866666667
2017-04-19 21:00:00,5528.333333333333,12612917.733333332
2017-04-19 22:00:00,5539.916666666667,12273762.533333333
2017-04-19 23:00:00,5738.25,12880642.533333333
2017-04-20 00:00:00,5846.466666666666,13029182.666666666
2017-04-20 01:00:00,5440.716666666666,11487761.066666666
2017-04-20 02:00:00,5404.433333333333,11095172.933333334
2017-04-20 03:00:00,5373.85,10847216.533333333
2017-04-20 04:00:00,5377.866666666667,10802104.533333333
2017-04-20 05:00:00,5008.933333333333,9268005.333333334
2017-04-20 06:00:00,4814.416666666667,8637986.4
2017-04-20 07:00:00,4610.266666666666,8278695.333333333
2017-04-20 08:00:00,4503.033333333334,8159128.133333334
2017-04-20 09:00:00,4522.15,8588277.733333332
2017-04-20 10:00:00,4692.916666666667,9184497.6
2017-04-20 11:00:00,4474.25,9667287.95
2017-04-20 12:00:00,4616.266666666666,12044378.4
2017-04-20 13:00:00,4628.766666666666,13364429.133333333
2017-04-20 14:00:00,4616.283333333334,12942440.266666668
2017-04-20 15:00:00,4592.0,14885790.8
2017-04-20 16:00:00,5685.783333333334,23618733.666666668
2017-04-20 17:00:00,6144.333333333333,26803379.066666666
2017-04-20 18:00:00,4858.566666666667,21943196.866666667
2017-04-20 19:00:00,5071.083333333333,24001012.7
2017-04-20 20:00:00,4721.466666666666,20913240.4
2017-04-20 21:00:00,4665.866666666667,20013625.616666667
2017-04-20 22:00:00,4506.583333333333,16993323.266666666
2017-04-20 23:00:00,4361.833333333333,14387149.066666666
2017-04-21 00:00:00,4169.416666666667,12102565.466666667
2017-04-21 01:00:00,3714.5,10573230.8
2017-04-21 02:00:00,3572.1,9977619.066666666
2017-04-21 03:00:00,3399.266666666667,9264736.8
2017-04-21 04:00:00,3330.9,8726374.933333334
2017-04-21 05:00:00,3328.55,8662787.066666666
2017-04-21 06:00:00,3309.25,8486845.466666667
2017-04-21 07:00:00,3304.8166666666666,9180368.4
2017-04-21 08:00:00,3511.0333333333333,9454008.933333334
2017-04-21 09:00:00,3580.516666666667,12880504.666666666
2017-04-21 10:00:00,3853.0,14374072.666666666
2017-04-21 11:00:00,3881.6,14295858.666666666
2017-04-21 12:00:00,3811.1666666666665,13771551.933333334
2017-04-21 13:00:00,4311.683333333333,15112722.633333333
2017-04-21 14:00:00,4704.416666666667,19026587.6
2017-04-21 15:00:00,4158.75,15034407.133333333
2017-04-21 16:00:00,4779.483333333334,15233978.533333333
2017-04-21 17:00:00,4303.35,14565710.5
2017-04-21 18:00:00,3829.4666666666667,13379951.333333334
2017-04-21 19:00:00,3632.6833333333334,12698031.333333334
2017-04-21 20:00:00,3685.4666666666667,12506171.733333332
2017-04-21 21:00:00,3222.7,10633197.066666666
2017-04-21 22:00:00,2996.983333333333,10129551.266666668
2017-04-21 23:00:00,3099.55,10711599.6
2017-04-22 00:00:00,3326.5833333333335,11642894.866666667
2017-04-22 01:00:00,3451.0333333333333,11847270.266666668
2017-04-22 02:00:00,3529.266666666667,11973409.666666666
2017-04-22 03:00:00,3585.0666666666666,11609952.933333334
2017-04-22 04:00:00,4524.866666666667,21467801.266666666
2017-04-22 05:00:00,3482.85,11367813.2
2017-04-22 06:00:00,3159.4,10021703.6
2017-04-22 07:00:00,2653.1833333333334,8612044.0
2017-04-22 08:00:00,2521.55,8329510.0
2017-04-22 09:00:00,2506.9,8150966.266666667
2017-04-22 10:00:00,2382.7,8091290.266666667
2017-04-22 11:00:00,2289.15,8161225.2
2017-04-22 12:00:00,2246.9666666666667,8666780.666666666
2017-04-22 13:00:00,4739.483333333334,11122878.0
2017-04-22 14:00:00,5095.233333333334,11347226.266666668
2017-04-22 15:00:00,5430.4,12116917.2
2017-04-22 16:00:00,5678.366666666667,12850726.533333333
2017-04-22 17:00:00,5134.683333333333,11354561.466666667
2017-04-22 18:00:00,5037.566666666667,11157812.133333333
2017-04-22 19:00:00,5040.2,11178622.8
2017-04-22 20:00:00,5343.966666666666,12222867.2
2017-04-22 21:00:00,4862.716666666666,14209217.0
2017-04-22 22:00:00,4273.166666666667,12100840.266666668
2017-04-22 23:00:00,8293.716666666667,18488623.833333332
2017-04-23 00:00:00,9214.05,16168338.666666666
2017-04-23 01:00:00,8986.25,15361551.4
2017-04-23 02:00:00,9367.933333333332,17665007.183333334
2017-04-23 03:00:00,8978.933333333332,15789579.166666666
2017-04-23 04:00:00,8598.85,13818785.2
2017-04-23 05:00:00,8373.783333333333,13300954.8
2017-04-23 06:00:00,8187.483333333334,13067868.4
2017-04-23 07:00:00,8000.266666666666,12650392.4
2017-04-23 08:00:00,7836.083333333333,12459972.133333333
2017-04-23 09:00:00,7609.383333333333,12227666.0
2017-04-23 10:00:00,7607.8,12299396.666666666
2017-04-23 11:00:00,7390.0,11961912.133333333
2017-04-23 12:00:00,7126.15,12330054.833333334
2017-04-23 13:00:00,6827.266666666666,12231115.6
2017-04-23 14:00:00,7581.116666666667,14424430.4
2017-04-23 15:00:00,6956.516666666666,12990239.266666668
2017-04-23 16:00:00,6228.766666666666,11407766.633333333
2017-04-23 17:00:00,5866.35,10867522.533333333
2017-04-23 18:00:00,5983.283333333334,11073827.4
2017-04-23 19:00:00,6125.266666666666,11271332.666666666
2017-04-23 20:00:00,5862.416666666667,10684144.666666666
2017-04-23 21:00:00,5580.35,10352293.466666667
2017-04-23 22:00:00,5074.616666666667,10048842.266666668
2017-04-23 23:00:00,5173.516666666666,10984840.0
2017-04-24 00:00:00,4544.316666666667,10050967.066666666
2017-04-24 01:00:00,4165.633333333333,10037289.866666667
2017-04-24 02:00:00,3623.1,8919109.466666667
2017-04-24 03:00:00,3390.05,8299655.466666667
2017-04-24 04:00:00,3288.85,8176547.066666666
2017-04-24 05:00:00,3202.05,8068285.2
2017-04-24 06:00:00,3077.7,7898142.266666667
2017-04-24 07:00:00,2983.0666666666666,7758308.133333334
2017-04-24 08:00:00,2948.9666666666667,7774214.533333333
2017-04-24 09:00:00,2912.15,7755742.0
2017-04-24 10:00:00,3877.05,9983778.2
2017-04-24 11:00:00,4945.0,18263172.666666668
2017-04-24 12:00:00,5719.333333333333,37382803.86666667
2017-04-24 13:00:00,7436.15,39036496.86666667
2017-04-24 14:00:00,6807.15,26421734.4
2017-04-24 15:00:00,5822.9,20798444.4
2017-04-24 16:00:00,6103.733333333334,18900161.466666665
2017-04-24 17:00:00,6789.0,24563519.933333334
2017-04-24 18:00:00,6362.483333333334,17936874.6
2017-04-24 19:00:00,6970.1,18557571.333333332
2017-04-24 20:00:00,6415.316666666667,19353438.8
2017-04-24 21:00:00,6200.283333333334,15850627.266666668
2017-04-24 22:00:00,6069.916666666667,15434959.666666666
2017-04-24 23:00:00,6133.25,15618896.0
2017-04-25 00:00:00,6197.833333333333,15488086.466666667
2017-04-25 01:00:00,6025.166666666667,14715673.866666667
2017-04-25 02:00:00,5948.966666666666,14503155.266666668
2017-04-25 03:00:00,5935.233333333334,14500618.533333333
2017-04-25 04:00:00,5931.483333333334,14521019.066666666
2017-04-25 05:00:00,5905.633333333333,14459404.666666666
2017-04-25 06:00:00,5839.883333333333,14174398.65
2017-04-25 07:00:00,5747.55,13740408.516666668
2017-04-25 08:00:00,5674.533333333334,13726248.333333334
2017-04-25 09:00:00,5745.9,13637695.333333334
2017-04-25 10:00:00,5614.066666666667,13604173.266666668
2017-04-25 11:00:00,7828.133333333333,18342746.0
2017-04-25 12:00:00,71916.71666666666,149391349.73333332
2017-04-25 13:00:00,82198.91666666667,170145113.78333333
2017-04-25 14:00:00,77446.61666666667,163276602.31666666
2017-04-25 15:00:00,54380.21666666667,114292481.4
2017-04-25 16:00:00,38601.28333333333,80132596.85
2017-04-25 17:00:00,36575.86666666667,75141129.96666667
2017-04-25 18:00:00,25706.75,51242119.46666667
2017-04-25 19:00:00,13842.066666666668,29121487.6
2017-04-25 20:00:00,7102.066666666667,15056166.533333333
2017-04-25 21:00:00,6476.1,13824774.933333334
2017-04-25 22:00:00,7868.933333333333,14556377.333333334
2017-04-25 23:00:00,6275.883333333333,12616343.733333332
2017-04-26 00:00:00,6201.083333333333,12348458.0
2017-04-26 01:00:00,6174.65,12154461.333333334
2017-04-26 02:00:00,6157.666666666667,11982829.066666666
2017-04-26 03:00:00,6120.733333333334,11837459.666666666
2017-04-26 04:00:00,5991.716666666666,11550102.266666668
2017-04-26 05:00:00,5735.366666666667,11176122.666666666
2017-04-26 06:00:00,5494.2,10531409.2
2017-04-26 07:00:00,5121.133333333333,9506978.666666666
2017-04-26 08:00:00,4773.0,8500258.533333333
2017-04-26 09:00:00,4794.45,8612883.866666667
2017-04-26 10:00:00,5152.25,23705102.866666667
2017-04-26 11:00:00,4737.466666666666,29284678.8
2017-04-26 12:00:00,5791.95,36015653.4
2017-04-26 13:00:00,6824.516666666666,45986230.68333333
2017-04-26 14:00:00,6710.85,86094239.78333333
2017-04-26 15:00:00,6748.033333333334,89467307.96666667
2017-04-26 16:00:00,5727.6,36243214.483333334
2017-04-26 17:00:00,5616.15,25509803.966666665
2017-04-26 18:00:00,5928.05,18030372.45
2017-04-26 19:00:00,5636.65,11589551.716666667
2017-04-26 20:00:00,5684.55,11802118.633333333
2017-04-26 21:00:00,5748.4,12167567.166666666
2017-04-26 22:00:00,5887.766666666666,12600644.533333333
2017-04-26 23:00:00,5714.666666666667,12894779.816666666
2017-04-27 00:00:00,5569.15,12397316.6
2017-04-27 01:00:00,5371.016666666666,11731982.8
2017-04-27 02:00:00,5216.35,11095773.333333334
2017-04-27 03:00:00,5017.983333333334,10432474.8
2017-04-27 04:00:00,4779.416666666667,9963190.666666666
2017-04-27 05:00:00,4466.983333333334,9192793.333333334
2017-04-27 06:00:00,4193.116666666667,9613301.733333332
2017-04-27 07:00:00,4356.783333333334,10685367.333333334
2017-04-27 08:00:00,4256.183333333333,10285302.933333334
2017-04-27 09:00:00,4332.55,10288723.066666666
2017-04-27 10:00:00,4547.983333333334,10421350.0
2017-04-27 11:00:00,4397.083333333333,10986156.8
2017-04-27 12:00:00,4288.166666666667,10297456.933333334
2017-04-27 13:00:00,4351.016666666666,12328777.55
2017-04-27 14:00:00,4460.816666666667,18055550.316666666
2017-04-27 15:00:00,4182.816666666667,15101228.6
2017-04-27 16:00:00,4042.483333333333,14638371.683333334
2017-04-27 17:00:00,4303.966666666666,24975787.533333335
2017-04-27 18:00:00,4207.833333333333,25375573.966666665
2017-04-27 19:00:00,4531.616666666667,25177868.316666666
2017-04-27 20:00:00,4324.55,21102630.266666666
2017-04-27 21:00:00,3852.883333333333,16031134.266666668
2017-04-27 22:00:00,3439.5833333333335,12144955.066666666
2017-04-27 23:00:00,3209.75,10370329.466666667
2017-04-28 00:00:00,3276.5333333333333,8824898.0
2017-04-28 01:00:00,3031.6666666666665,8076016.4
2017-04-28 02:00:00,2813.2,7405472.666666667
2017-04-28 03:00:00,2643.15,6789262.8
2017-04-28 04:00:00,2521.05,6864012.133333334
2017-04-28 05:00:00,2507.383333333333,7280780.133333334
2017-04-28 06:00:00,2440.233333333333,6790478.8
2017-04-28 07:00:00,2419.9333333333334,6208253.2
2017-04-28 08:00:00,2409.2833333333333,6109336.666666667
2017-04-28 09:00:00,2775.133333333333,6585909.2
2017-04-28 10:00:00,4043.5666666666666,7528453.066666666
2017-04-28 11:00:00,3952.7833333333333,7364722.533333333
2017-04-28 12:00:00,3922.016666666667,7525190.533333333
2017-04-28 13:00:00,3836.8,9705478.266666668
2017-04-28 14:00:00,3956.4666666666667,13957130.0
2017-04-28 15:00:00,4083.6,15935090.0
2017-04-28 16:00:00,3973.233333333333,13978395.866666667
2017-04-28 17:00:00,5594.316666666667,19772645.666666668
2017-04-28 18:00:00,5401.9,19181532.333333332
2017-04-28 19:00:00,5083.516666666666,13040524.666666666
2017-04-28 20:00:00,5057.966666666666,13004299.933333334
2017-04-28 21:00:00,5075.15,13129215.933333334
2017-04-28 22:00:00,4893.016666666666,13094278.933333334
2017-04-28 23:00:00,4684.966666666666,13028111.4
2017-04-29 00:00:00,4660.216666666666,13015987.6
2017-04-29 01:00:00,4689.25,13223896.4
2017-04-29 02:00:00,4744.266666666666,13427881.466666667
2017-04-29 03:00:00,4831.55,20569204.0
2017-04-29 04:00:00,4780.55,18329259.6
2017-04-29 05:00:00,4739.566666666667,13251016.133333333
2017-04-29 06:00:00,4681.55,13003867.066666666
2017-04-29 07:00:00,4461.433333333333,12301659.9
2017-04-29 08:00:00,4398.75,11956356.55
2017-04-29 09:00:00,4381.233333333334,11814374.55
2017-04-29 10:00:00,4400.966666666666,11886628.166666666
2017-04-29 11:00:00,4401.033333333334,11861957.3
2017-04-29 12:00:00,4688.483333333334,12772540.8
2017-04-29 13:00:00,4612.066666666667,12485618.133333333
2017-04-29 14:00:00,4483.066666666667,12435443.5
2017-04-29 15:00:00,4449.266666666666,12173943.883333333
2017-04-29 16:00:00,4532.75,12022982.733333332
2017-04-29 17:00:00,4557.133333333333,11825679.4
2017-04-29 18:00:00,4510.1,11807614.133333333
2017-04-29 19:00:00,4490.166666666667,11725264.0
2017-04-29 20:00:00,4323.75,11056872.533333333
2017-04-29 21:00:00,3908.6,9226341.866666667
2017-04-29 22:00:00,3574.0,7902431.2
2017-04-29 23:00:00,3357.5833333333335,7233192.333333333
2017-04-30 00:00:00,3217.1833333333334,7214082.666666667
2017-04-30 01:00:00,3190.9,6120493.266666667
2017-04-30 02:00:00,3056.9,5646925.866666666
2017-04-30 03:00:00,2893.733333333333,4967770.666666667
2017-04-30 04:00:00,2830.9666666666667,4748285.866666666
2017-04-30 05:00:00,2781.3333333333335,4562065.066666666
2017-04-30 06:00:00,2692.05,4273156.8
2017-04-30 07:00:00,2639.1833333333334,4295205.333333333
2017-04-30 08:00:00,2628.4333333333334,4006187.7333333334
2017-04-30 09:00:00,2596.55,3892936.8
2017-04-30 10:00:00,2501.983333333333,3484360.4
2017-04-30 11:00:00,2555.116666666667,3591401.933333333
2017-04-30 12:00:00,2664.5333333333333,3817084.8666666667
2017-04-30 13:00:00,2664.3333333333335,4110177.6333333333
2017-04-30 14:00:00,2617.8,4070279.85
2017-04-30 15:00:00,2608.233333333333,3924127.8666666667
2017-04-30 16:00:00,2604.733333333333,3821492.7333333334
2017-04-30 17:00:00,5092.266666666666,54172192.266666666
2017-04-30 18:00:00,6944.783333333334,91280720.56666666
2017-04-30 19:00:00,2669.5833333333335,6178966.583333333
2017-04-30 20:00:00,2542.2833333333333,4024524.3
2017-04-30 21:00:00,2490.4666666666667,4160412.533333333
2017-04-30 22:00:00,2475.7166666666667,4246725.866666666
2017-04-30 23:00:00,2585.4666666666667,4205754.833333333
2017-05-01 00:00:00,2475.616666666667,4258145.066666666
2017-05-01 01:00:00,2443.5833333333335,3594258.6666666665
2017-05-01 02:00:00,2429.633333333333,3501169.8666666667
2017-05-01 03:00:00,2410.85,3415711.7333333334
2017-05-01 04:00:00,2385.4166666666665,3322914.6666666665
2017-05-01 05:00:00,2357.4333333333334,3179830.933333333
2017-05-01 06:00:00,2330.0333333333333,2989013.066666667
2017-05-01 07:00:00,2316.9666666666667,2853602.1333333333
2017-05-01 08:00:00,2313.5,2811298.0
2017-05-01 09:00:00,5936.8,70911391.73333333
2017-05-01 10:00:00,2630.733333333333,3693499.466666667
2017-05-01 11:00:00,2557.016666666667,4683609.2
2017-05-01 12:00:00,2606.8166666666666,5099331.6
2017-05-01 13:00:00,2716.3333333333335,4811207.6
2017-05-01 14:00:00,2974.1666666666665,5221148.666666667
2017-05-01 15:00:00,2901.3,5417251.2
2017-05-01 16:00:00,3069.883333333333,9773611.333333334
2017-05-01 17:00:00,4360.866666666667,15530868.0
2017-05-01 18:00:00,2931.2,10591096.4
2017-05-01 19:00:00,2877.733333333333,6920098.8
2017-05-01 20:00:00,2792.6,6137565.866666666
2017-05-01 21:00:00,2671.45,5162275.266666667
2017-05-01 22:00:00,2518.733333333333,4236013.066666666
2017-05-01 23:00:00,2423.1666666666665,3722175.7333333334
2017-05-02 00:00:00,2446.25,5255687.933333334
2017-05-02 01:00:00,2318.7,4542159.733333333
2017-05-02 02:00:00,2301.4166666666665,3514016.8
2017-05-02 03:00:00,2412.4333333333334,3726707.6
2017-05-02 04:00:00,2375.5333333333333,3617240.6666666665
2017-05-02 05:00:00,2340.35,3383164.8
2017-05-02 06:00:00,2321.866666666667,3229369.6
2017-05-02 07:00:00,2276.116666666667,2973113.066666667
2017-05-02 08:00:00,2228.0666666666666,2825490.6666666665
2017-05-02 09:00:00,2820.133333333333,6417888.666666667
2017-05-02 10:00:00,3473.366666666667,15334544.25
2017-05-02 11:00:00,3786.0,26022732.133333333
2017-05-02 12:00:00,5322.3,23145463.6
2017-05-02 13:00:00,5136.416666666667,17460484.0
2017-05-02 14:00:00,7868.25,57984486.666666664
2017-05-02 15:00:00,6052.85,20759835.033333335
2017-05-02 16:00:00,6835.35,23034711.333333332
2017-05-02 17:00:00,5205.7,21778976.6
2017-05-02 18:00:00,4664.383333333333,18760546.2
2017-05-02 19:00:00,4361.8,16169959.2
2017-05-02 20:00:00,4254.55,15103700.4
2017-05-02 21:00:00,4223.0,14369814.133333333
2017-05-02 22:00:00,4103.8,13158462.933333334
2017-05-02 23:00:00,4078.5333333333333,13478551.8
2017-05-03 00:00:00,4196.283333333334,15172131.6
2017-05-03 01:00:00,4191.783333333334,15463282.916666666
2017-05-03 02:00:00,4113.133333333333,15232273.866666667
2017-05-03 03:00:00,4094.4,15084049.6
2017-05-03 04:00:00,4037.2166666666667,14717518.8
2017-05-03 05:00:00,3973.2,14224288.133333333
2017-05-03 06:00:00,3950.766666666667,13879366.933333334
2017-05-03 07:00:00,3943.55,13482526.133333333
2017-05-03 08:00:00,3963.5,13300747.1
2017-05-03 09:00:00,4367.716666666666,14641414.333333334
2017-05-03 10:00:00,4760.333333333333,17612454.4
2017-05-03 11:00:00,5278.016666666666,24451630.266666666
2017-05-03 12:00:00,5441.85,24541123.233333334
2017-05-03 13:00:00,5279.95,22742914.766666666
2017-05-03 14:00:00,5326.2,21688939.733333334
2017-05-03 15:00:00,6133.95,41825500.53333333
2017-05-03 16:00:00,7859.9,81332996.53333333
2017-05-03 17:00:00,7834.266666666666,78056006.0
2017-05-03 18:00:00,7065.883333333333,70500598.6
2017-05-03 19:00:00,6712.55,61192516.06666667
2017-05-03 20:00:00,6218.933333333333,50012158.93333333
2017-05-03 21:00:00,5859.566666666667,43880659.2
2017-05-03 22:00:00,5462.016666666666,37421544.0
2017-05-03 23:00:00,5193.0,32263902.1
2017-05-04 00:00:00,5077.016666666666,27155461.0
2017-05-04 01:00:00,4975.183333333333,24007455.8
2017-05-04 02:00:00,4805.133333333333,21541671.2
2017-05-04 03:00:00,4500.1,19427594.666666668
2017-05-04 04:00:00,4436.0,17977156.266666666
2017-05-04 05:00:00,4347.816666666667,17315410.4
2017-05-04 06:00:00,4335.35,17069161.733333334
2017-05-04 07:00:00,4298.2,16745035.466666667
2017-05-04 08:00:00,4338.116666666667,18260097.6
2017-05-04 09:00:00,4132.933333333333,16022953.933333334
2017-05-04 10:00:00,4270.35,17540338.533333335
2017-05-04 11:00:00,4259.433333333333,16870947.533333335
2017-05-04 12:00:00,4226.9,16605692.766666668
2017-05-04 13:00:00,12342.066666666668,24761269.833333332
2017-05-04 14:00:00,12975.1,25507538.266666666
2017-05-04 15:00:00,13084.45,24731949.766666666
2017-05-04 16:00:00,13202.1,24343204.066666666
2017-05-04 17:00:00,13283.516666666666,29017674.866666667
2017-05-04 18:00:00,13280.633333333333,41102719.96666667
2017-05-04 19:00:00,12867.366666666667,49665038.833333336
2017-05-04 20:00:00,12263.066666666668,45569219.1
2017-05-04 21:00:00,12111.383333333333,49393130.0
2017-05-04 22:00:00,11618.083333333334,44281318.93333333
2017-05-04 23:00:00,10983.183333333332,39377185.06666667
2017-05-05 00:00:00,10309.183333333332,36515310.666666664
2017-05-05 01:00:00,9573.883333333333,34711359.06666667
2017-05-05 02:00:00,8861.883333333333,31038137.133333333
2017-05-05 03:00:00,8175.733333333334,31465241.2
2017-05-05 04:00:00,7545.816666666667,31202696.8
2017-05-05 05:00:00,7269.533333333334,37414161.6
2017-05-05 06:00:00,6726.566666666667,35872301.6
2017-05-05 07:00:00,5905.716666666666,32300680.4
2017-05-05 08:00:00,5226.85,28038508.266666666
2017-05-05 09:00:00,4761.333333333333,24277519.8
2017-05-05 10:00:00,4303.65,21021858.933333334
2017-05-05 11:00:00,4047.516666666667,18889842.266666666
2017-05-05 12:00:00,3928.4666666666667,16989094.933333334
2017-05-05 13:00:00,3656.4333333333334,17411249.066666666
2017-05-05 14:00:00,4009.25,20259843.866666667
2017-05-05 15:00:00,9606.383333333333,133887273.53333333
2017-05-05 16:00:00,26073.433333333334,463737940.9
2017-05-05 17:00:00,13818.15,219399420.26666668
2017-05-05 18:00:00,8830.566666666668,119573185.0
2017-05-05 19:00:00,4360.05,30093625.433333334
2017-05-05 20:00:00,3452.5,12129244.7
2017-05-05 21:00:00,3458.1833333333334,11787238.6
2017-05-05 22:00:00,3456.1,11754776.15
2017-05-05 23:00:00,3399.25,11224074.733333332
2017-05-06 00:00:00,3464.983333333333,11392821.533333333
2017-05-06 01:00:00,3376.65,11310993.766666668
2017-05-06 02:00:00,3299.7166666666667,11760904.683333334
2017-05-06 03:00:00,3283.516666666667,11389439.833333334
2017-05-06 04:00:00,3339.983333333333,12178937.833333334
2017-05-06 05:00:00,3371.133333333333,12271089.033333333
2017-05-06 06:00:00,3196.35,10587042.116666667
2017-05-06 07:00:00,3074.0,9979643.35
2017-05-06 08:00:00,3115.4,11875668.8
2017-05-06 09:00:00,3109.9166666666665,13380769.6
2017-05-06 10:00:00,3210.8,15598829.6
2017-05-06 11:00:00,3293.9,15219491.6
2017-05-06 12:00:00,3168.2833333333333,12918191.333333334
2017-05-06 13:00:00,3112.516666666667,11646291.333333334
2017-05-06 14:00:00,3665.4166666666665,22750276.533333335
2017-05-06 15:00:00,3718.0833333333335,32234457.866666667
2017-05-06 16:00:00,3720.85,32508014.4
2017-05-06 17:00:00,3752.6,32557138.666666668
2017-05-06 18:00:00,3717.8333333333335,32142182.4
2017-05-06 19:00:00,3597.0333333333333,29739204.266666666
2017-05-06 20:00:00,3546.6,25757324.2
2017-05-06 21:00:00,3668.1833333333334,21720362.933333334
2017-05-06 22:00:00,3200.5666666666666,17561538.133333333
2017-05-06 23:00:00,3044.35,15095891.933333334
2017-05-07 00:00:00,2995.116666666667,13475779.8
2017-05-07 01:00:00,2922.766666666667,11995314.133333333
2017-05-07 02:00:00,2848.616666666667,10457576.0
2017-05-07 03:00:00,2809.05,10017115.733333332
2017-05-07 04:00:00,2770.4166666666665,9794113.066666666
2017-05-07 05:00:00,2756.133333333333,9500861.866666667
2017-05-07 06:00:00,2748.35,9417798.4
2017-05-07 07:00:00,2740.9166666666665,9414641.066666666
2017-05-07 08:00:00,2735.05,9548413.866666667
2017-05-07 09:00:00,2800.266666666667,9900115.283333333
2017-05-07 10:00:00,5022.5,197845925.8
2017-05-07 11:00:00,5922.1,279736892.26666665
2017-05-07 12:00:00,4171.65,140099116.91666666
2017-05-07 13:00:00,2705.3166666666666,25532507.2
2017-05-07 14:00:00,2636.133333333333,10499288.666666666
2017-05-07 15:00:00,2839.8,10486466.0
2017-05-07 16:00:00,2918.4666666666667,10887320.533333333
2017-05-07 17:00:00,3235.616666666667,11558347.333333334
2017-05-07 18:00:00,3449.266666666667,11962625.6
2017-05-07 19:00:00,3155.25,11234962.0
2017-05-07 20:00:00,3050.233333333333,12515980.783333333
2017-05-07 21:00:00,3042.7,12157503.55
2017-05-07 22:00:00,3080.4666666666667,12900997.1
2017-05-07 23:00:00,3016.7166666666667,11090290.583333334
2017-05-08 00:00:00,3032.4333333333334,11066990.933333334
2017-05-08 01:00:00,2980.616666666667,11357127.466666667
2017-05-08 02:00:00,2928.8,10670626.666666666
2017-05-08 03:00:00,2854.483333333333,10444693.333333334
2017-05-08 04:00:00,2804.5,10326425.6
2017-05-08 05:00:00,2778.6,10101199.466666667
2017-05-08 06:00:00,2774.2166666666667,10128880.0
2017-05-08 07:00:00,2832.6833333333334,10495480.0
2017-05-08 08:00:00,2951.45,12712672.266666668
2017-05-08 09:00:00,2868.4166666666665,11709295.0
2017-05-08 10:00:00,3696.116666666667,24093526.666666668
2017-05-08 11:00:00,7030.75,75995069.6
2017-05-08 12:00:00,6620.833333333333,72140433.2
2017-05-08 13:00:00,6101.666666666667,64150752.266666666
2017-05-08 14:00:00,4844.233333333334,54395194.9
2017-05-08 15:00:00,3596.55,40490948.53333333
2017-05-08 16:00:00,3625.8166666666666,31997703.666666668
2017-05-08 17:00:00,3277.866666666667,25866478.866666667
2017-05-08 18:00:00,3737.9333333333334,22233581.166666668
2017-05-08 19:00:00,3109.483333333333,17226275.866666667
2017-05-08 20:00:00,2616.9666666666667,12569222.866666667
2017-05-08 21:00:00,2630.733333333333,11906856.066666666
2017-05-08 22:00:00,4302.816666666667,14634142.133333333
2017-05-08 23:00:00,3963.5666666666666,12094185.933333334
2017-05-09 00:00:00,3243.383333333333,9079269.666666666
2017-05-09 01:00:00,2878.7,7632443.533333333
2017-05-09 02:00:00,2643.0333333333333,6787960.8
2017-05-09 03:00:00,2606.35,6349122.6
2017-05-09 04:00:00,2548.45,6111645.8
2017-05-09 05:00:00,2442.8333333333335,5755452.766666667
2017-05-09 06:00:00,2403.75,5650088.7
2017-05-09 07:00:00,2227.616666666667,5156342.133333334
2017-05-09 08:00:00,2249.4166666666665,5421508.133333334
2017-05-09 09:00:00,2333.05,7070637.466666667
2017-05-09 10:00:00,2998.4666666666667,12988068.9
2017-05-09 11:00:00,3685.633333333333,79426159.4
2017-05-09 12:00:00,3565.2,77656959.56666666
2017-05-09 13:00:00,2932.8166666666666,48547002.15
2017-05-09 14:00:00,2749.9,33917526.833333336
2017-05-09 15:00:00,3764.2,37256059.13333333
2017-05-09 16:00:00,5076.583333333333,29508858.066666666
2017-05-09 17:00:00,4762.733333333334,18544513.466666665
2017-05-09 18:00:00,4515.9,15417574.433333334
2017-05-09 19:00:00,3897.516666666667,15281110.533333333
2017-05-09 20:00:00,3674.4666666666667,18505121.466666665
2017-05-09 21:00:00,3404.3333333333335,17602514.533333335
2017-05-09 22:00:00,3208.116666666667,15424970.0
2017-05-09 23:00:00,3198.266666666667,14563693.733333332
2017-05-10 00:00:00,3063.35,13439846.733333332
2017-05-10 01:00:00,3024.733333333333,12653246.666666666
2017-05-10 02:00:00,2890.7,11567773.066666666
2017-05-10 03:00:00,2582.5,9936263.2
2017-05-10 04:00:00,2386.483333333333,9070441.8
2017-05-10 05:00:00,2213.366666666667,8391057.066666666
2017-05-10 06:00:00,2055.9,7802131.733333333
2017-05-10 07:00:00,1862.2833333333333,6905297.233333333
2017-05-10 08:00:00,1697.5,6279548.166666667
2017-05-10 09:00:00,2414.7,6153311.866666666
2017-05-10 10:00:00,4201.05,20932008.0
2017-05-10 11:00:00,2561.6666666666665,8472646.15
2017-05-10 12:00:00,2763.3166666666666,12105529.966666667
2017-05-10 13:00:00,2140.0333333333333,10118329.633333333
2017-05-10 14:00:00,3480.4166666666665,94139486.16666667
2017-05-10 15:00:00,2541.6666666666665,79118069.13333334
2017-05-10 16:00:00,2107.233333333333,40028115.4
2017-05-10 17:00:00,2571.0833333333335,22998390.0
2017-05-10 18:00:00,3123.7,19725496.233333334
2017-05-10 19:00:00,3837.5,52445114.1
2017-05-10 20:00:00,5489.083333333333,80889825.53333333
2017-05-10 21:00:00,5123.166666666667,85759225.93333334
2017-05-10 22:00:00,4117.438596491228,68202348.24561404
2017-05-10 23:00:00,3472.1666666666665,55194349.37037037
2017-05-11 00:00:00,3210.3333333333335,45685716.233333334
2017-05-11 01:00:00,3366.65,50980393.766666666
2017-05-11 02:00:00,3060.7166666666667,49481068.4
2017-05-11 03:00:00,2656.3166666666666,40361050.53333333
2017-05-11 04:00:00,2286.65,31364725.2
2017-05-11 05:00:00,2001.3833333333334,23397350.466666665
2017-05-11 06:00:00,1708.95,15636749.733333332
2017-05-11 07:00:00,1672.0,12896949.033333333
2017-05-11 08:00:00,1569.7166666666667,8015056.866666666
2017-05-11 09:00:00,2251.1666666666665,7453953.533333333
2017-05-11 10:00:00,1636.5833333333333,5655399.6
2017-05-11 11:00:00,1598.3333333333333,5703445.333333333
2017-05-11 12:00:00,1621.15,5488569.266666667
2017-05-11 13:00:00,2418.3166666666666,6552667.266666667
2017-05-11 14:00:00,4279.783333333334,11217705.483333332
2017-05-11 15:00:00,4670.216666666666,13338457.85
2017-05-11 16:00:00,4876.75,12792013.3
2017-05-11 17:00:00,5121.266666666666,37065189.8
2017-05-11 18:00:00,4093.983333333333,52768700.56666667
2017-05-11 19:00:00,2068.4,16258706.633333333
2017-05-11 20:00:00,2114.1833333333334,13722801.333333334
2017-05-11 21:00:00,2112.483333333333,16413373.0
2017-05-11 22:00:00,2344.483333333333,23401992.316666666
2017-05-11 23:00:00,2206.2,20491503.266666666
2017-05-12 00:00:00,2191.6833333333334,18628445.466666665
2017-05-12 01:00:00,2113.0666666666666,16574093.4
2017-05-12 02:00:00,1994.0,13576266.233333332
2017-05-12 03:00:00,1801.8,11183235.066666666
2017-05-12 04:00:00,1649.9833333333333,10155947.466666667
2017-05-12 05:00:00,1598.0,9628199.733333332
2017-05-12 06:00:00,1487.4166666666667,8333963.466666667
2017-05-12 07:00:00,1489.6333333333334,8596057.733333332
2017-05-12 08:00:00,1560.9833333333333,9418928.9
2017-05-12 09:00:00,1617.7,11428474.666666666
2017-05-12 10:00:00,1816.5166666666667,13693382.133333333
2017-05-12 11:00:00,2503.016666666667,18188416.6
2017-05-12 12:00:00,3832.15,23563290.533333335
2017-05-12 13:00:00,2092.6833333333334,19671753.533333335
2017-05-12 14:00:00,1843.7833333333333,18814104.266666666
2017-05-12 15:00:00,1645.65,18406541.666666668
2017-05-12 16:00:00,1988.8,20003241.6
2017-05-12 17:00:00,3788.633333333333,23504094.2
2017-05-12 18:00:00,3376.633333333333,23427799.766666666
2017-05-12 19:00:00,3359.266666666667,19860406.4
2017-05-12 20:00:00,3755.8,18232504.0
2017-05-12 21:00:00,4388.366666666667,21661118.533333335
2017-05-12 22:00:00,3804.8333333333335,21461589.4
2017-05-12 23:00:00,3605.4666666666667,21020157.466666665
2017-05-13 00:00:00,3100.133333333333,18503697.733333334
2017-05-13 01:00:00,2970.45,18582338.8
2017-05-13 02:00:00,3387.8,20375871.616666667
2017-05-13 03:00:00,3186.5333333333333,18949619.4
2017-05-13 04:00:00,2608.15,15582307.416666666
2017-05-13 05:00:00,2524.383333333333,14283343.866666667
2017-05-13 06:00:00,2455.0,13545489.333333334
2017-05-13 07:00:00,2311.6666666666665,11781923.2
2017-05-13 08:00:00,2163.4666666666667,10375521.733333332
2017-05-13 09:00:00,2008.4166666666667,8663438.4
2017-05-13 10:00:00,3122.1666666666665,9379238.0
2017-05-13 11:00:00,2758.6833333333334,9475030.333333334
2017-05-13 12:00:00,7614.95,21064197.466666665
2017-05-13 13:00:00,7810.55,24091869.666666668
2017-05-13 14:00:00,6115.0,22507026.666666668
2017-05-13 15:00:00,5915.683333333333,24163290.666666668
2017-05-13 16:00:00,4289.416666666667,20811719.0
2017-05-13 17:00:00,2775.983333333333,16278489.466666667
2017-05-13 18:00:00,2107.0833333333335,12924984.6
2017-05-13 19:00:00,1942.75,11191761.733333332
2017-05-13 20:00:00,1919.9166666666667,9366364.266666668
2017-05-13 21:00:00,1873.25,7642831.2
2017-05-13 22:00:00,2018.45,6457877.933333334
2017-05-13 23:00:00,4718.883333333333,9469626.466666667
2017-05-14 00:00:00,4053.9,7981404.466666667
2017-05-14 01:00:00,6830.116666666667,9963213.0
2017-05-14 02:00:00,3359.116666666667,5855363.666666667
2017-05-14 03:00:00,2748.75,4825359.866666666
2017-05-14 04:00:00,2662.5333333333333,4462628.933333334
2017-05-14 05:00:00,2597.266666666667,4361729.4
2017-05-14 06:00:00,2495.9,4212406.6
2017-05-14 07:00:00,2455.233333333333,4134545.466666667
2017-05-14 08:00:00,2445.383333333333,4112533.2
2017-05-14 09:00:00,2426.65,4077392.1333333333
2017-05-14 10:00:00,2576.883333333333,4139399.7666666666
2017-05-14 11:00:00,4391.533333333334,7398462.95
2017-05-14 12:00:00,7878.716666666666,16733781.4
2017-05-14 13:00:00,3083.4,5243084.866666666
2017-05-14 14:00:00,2313.4666666666667,4086076.933333333
2017-05-14 15:00:00,2675.6666666666665,4628266.066666666
2017-05-14 16:00:00,2866.383333333333,4854078.4
2017-05-14 17:00:00,2581.9,4297169.733333333
2017-05-14 18:00:00,2369.8333333333335,3952818.533333333
2017-05-14 19:00:00,2604.8,8585444.0
2017-05-14 20:00:00,2452.1,4509775.6
2017-05-14 21:00:00,2292.366666666667,4041930.2
2017-05-14 22:00:00,1927.2666666666667,4102453.066666667
2017-05-14 23:00:00,1869.3666666666666,3716354.533333333
2017-05-15 00:00:00,1760.3,3271054.7333333334
2017-05-15 01:00:00,2127.25,3695654.2
2017-05-15 02:00:00,2220.7166666666667,4021611.8
2017-05-15 03:00:00,2000.15,3481264.2
2017-05-15 04:00:00,1893.4,3318599.466666667
2017-05-15 05:00:00,1815.0833333333333,3144311.066666667
2017-05-15 06:00:00,1773.0333333333333,3139558.466666667
2017-05-15 07:00:00,1729.1833333333334,3095190.6
2017-05-15 08:00:00,1752.9333333333334,3262455.1333333333
2017-05-15 09:00:00,2913.1,4713618.733333333
2017-05-15 10:00:00,5435.283333333334,8470309.866666667
2017-05-15 11:00:00,6178.683333333333,12766947.066666666
2017-05-15 12:00:00,6449.75,13406534.933333334
2017-05-15 13:00:00,6309.716666666666,12815010.866666667
2017-05-15 14:00:00,7515.616666666667,14704690.466666667
2017-05-15 15:00:00,6060.133333333333,12988691.466666667
2017-05-15 16:00:00,6565.566666666667,12822093.6
2017-05-15 17:00:00,7848.75,11323473.533333333
2017-05-15 18:00:00,9218.516666666666,125878880.03333333
2017-05-15 19:00:00,6680.05,140024960.8
2017-05-15 20:00:00,6359.216666666666,131139026.26666667
2017-05-15 21:00:00,5555.75,110804817.31666666
2017-05-15 22:00:00,4558.166666666667,73888898.46666667
2017-05-15 23:00:00,4203.8,72056409.93333334
2017-05-16 00:00:00,4129.816666666667,54358136.766666666
2017-05-16 01:00:00,3919.8333333333335,28954941.733333334
2017-05-16 02:00:00,3894.3,6177805.766666667
2017-05-16 03:00:00,3711.9,5904671.733333333
2017-05-16 04:00:00,3605.4666666666667,5620456.4
2017-05-16 05:00:00,3428.5333333333333,5373750.4
2017-05-16 06:00:00,3162.4666666666667,5051367.866666666
2017-05-16 07:00:00,3173.2,4950196.933333334
2017-05-16 08:00:00,3121.383333333333,4775231.333333333
2017-05-16 09:00:00,3307.4166666666665,5177058.266666667
2017-05-16 10:00:00,9270.75,19747532.883333333
2017-05-16 11:00:00,15271.4,33191810.5
2017-05-16 12:00:00,15369.733333333334,35500058.266666666
2017-05-16 13:00:00,14229.25,33414202.233333334
2017-05-16 14:00:00,7495.566666666667,19236661.45
2017-05-16 15:00:00,3679.9666666666667,10989162.016666668
2017-05-16 16:00:00,3616.2833333333333,10910672.883333333
2017-05-16 17:00:00,3667.516666666667,13945544.633333333
2017-05-16 18:00:00,3570.65,11943449.333333334
2017-05-16 19:00:00,3540.1833333333334,11316526.266666668
2017-05-16 20:00:00,3418.2,10392175.2
2017-05-16 21:00:00,3307.116666666667,9963409.566666666
2017-05-16 22:00:00,3327.016666666667,9984235.733333332
2017-05-16 23:00:00,4141.45,11135179.4
2017-05-17 00:00:00,4655.583333333333,11436235.066666666
2017-05-17 01:00:00,4654.716666666666,11029037.266666668
2017-05-17 02:00:00,4515.35,11547548.166666666
2017-05-17 03:00:00,3915.25,9588831.733333332
2017-05-17 04:00:00,3588.016666666667,7854688.333333333
2017-05-17 05:00:00,3542.3,7714668.8
2017-05-17 06:00:00,3338.4,7130297.866666666
2017-05-17 07:00:00,3050.116666666667,6744836.066666666
2017-05-17 08:00:00,2942.9666666666667,5998571.666666667
2017-05-17 09:00:00,6558.666666666667,73977793.46666667
2017-05-17 10:00:00,3467.1833333333334,20412059.15
2017-05-17 11:00:00,5524.7,18869226.133333333
2017-05-17 12:00:00,5565.133333333333,14559249.466666667
2017-05-17 13:00:00,6683.516666666666,29745038.6
2017-05-17 14:00:00,5098.4,14253591.733333332
2017-05-17 15:00:00,3702.866666666667,10118625.4
2017-05-17 16:00:00,3316.133333333333,11670652.6
2017-05-17 17:00:00,2430.85,9293373.233333332
2017-05-17 18:00:00,2442.116666666667,7966987.0
2017-05-17 19:00:00,2402.4166666666665,6321494.166666667
2017-05-17 20:00:00,5189.683333333333,8467780.166666666
2017-05-17 21:00:00,8837.2,13138357.666666666
2017-05-17 22:00:00,6361.1,8736475.133333333
2017-05-17 23:00:00,5208.683333333333,6617600.0
2017-05-18 00:00:00,4014.6833333333334,5972274.866666666
2017-05-18 01:00:00,2436.016666666667,4281314.933333334
2017-05-18 02:00:00,1963.05,3591950.6666666665
2017-05-18 03:00:00,1902.0166666666667,3870202.0
2017-05-18 04:00:00,2150.7166666666667,6995784.533333333
2017-05-18 05:00:00,1973.3666666666666,5331697.733333333
2017-05-18 06:00:00,1708.9833333333333,3748243.0
2017-05-18 07:00:00,1689.4666666666667,3700877.6
2017-05-18 08:00:00,1727.6333333333334,3761091.7333333334
2017-05-18 09:00:00,1853.4333333333334,4207216.133333334
2017-05-18 10:00:00,2891.4166666666665,23010891.666666668
2017-05-18 11:00:00,12106.833333333334,166580480.46666667
2017-05-18 12:00:00,9031.416666666666,145333594.55
2017-05-18 13:00:00,8290.033333333333,123986998.33333333
2017-05-18 14:00:00,6598.966666666666,92041730.5
2017-05-18 15:00:00,6075.35,76151956.58333333
2017-05-18 16:00:00,5337.333333333333,71065196.13333334
2017-05-18 17:00:00,4716.466666666666,50530513.06666667
2017-05-18 18:00:00,4303.933333333333,41057066.86666667
2017-05-18 19:00:00,3743.4166666666665,34390823.5
2017-05-18 20:00:00,4798.916666666667,30441507.0
2017-05-18 21:00:00,8862.05,34321228.0
2017-05-18 22:00:00,9730.416666666666,46659968.833333336
2017-05-18 23:00:00,8374.35,26949918.133333333
2017-05-19 00:00:00,8061.783333333334,23039246.8
2017-05-19 01:00:00,7810.316666666667,19432430.033333335
2017-05-19 02:00:00,7157.533333333334,17497156.0
2017-05-19 03:00:00,6387.116666666667,15890647.666666666
2017-05-19 04:00:00,6110.0,14498180.266666668
2017-05-19 05:00:00,5955.633333333333,13391163.866666667
2017-05-19 06:00:00,5757.083333333333,13300832.4
2017-05-19 07:00:00,5619.1,13387947.866666667
2017-05-19 08:00:00,5239.25,11281904.266666668
2017-05-19 09:00:00,5376.866666666667,11966482.433333334
2017-05-19 10:00:00,8521.033333333333,41543705.333333336
2017-05-19 11:00:00,8503.67857142857,43514141.696428575
2017-05-19 12:00:00,8061.537037037037,42790436.722222224
2017-05-19 13:00:00,8853.95,44078452.2
2017-05-19 14:00:00,4751.316666666667,23167949.466666665
2017-05-19 15:00:00,6119.25,20694062.216666665
2017-05-19 16:00:00,3283.2,13417325.383333333
2017-05-19 17:00:00,2717.344827586207,9826448.965517242
2017-05-19 18:00:00,2126.4666666666667,8284726.0
2017-05-19 19:00:00,1799.7666666666667,7153351.933333334
2017-05-19 20:00:00,1698.2166666666667,6548135.833333333
2017-05-19 21:00:00,1718.0833333333333,11511266.933333334
2017-05-19 22:00:00,1550.7166666666667,8901076.2
2017-05-19 23:00:00,1354.6,7964210.333333333
2017-05-20 00:00:00,1259.6,6965402.133333334
2017-05-20 01:00:00,1148.35,6114629.733333333
2017-05-20 02:00:00,997.3,4482021.2
2017-05-20 03:00:00,869.7166666666667,4058874.6666666665
2017-05-20 04:00:00,786.7333333333333,3590792.0
2017-05-20 05:00:00,755.5333333333333,3509201.6
2017-05-20 06:00:00,720.7666666666667,3019499.6
2017-05-20 07:00:00,663.75,2406890.6666666665
2017-05-20 08:00:00,600.0,1793973.3333333333
2017-05-20 09:00:00,953.3666666666667,2318992.933333333
2017-05-20 10:00:00,8398.116666666667,58543914.93333333
2017-05-20 11:00:00,10140.2,12988218.133333333
2017-05-20 12:00:00,6236.55,8742332.4
2017-05-20 13:00:00,5678.616666666667,7867425.583333333
2017-05-20 14:00:00,3676.2,5660966.2
2017-05-20 15:00:00,1195.95,3328663.933333333
2017-05-20 16:00:00,811.7833333333333,2620269.466666667
2017-05-20 17:00:00,738.9333333333333,3298927.8666666667
2017-05-20 18:00:00,690.8166666666667,2582958.5
2017-05-20 19:00:00,771.8,4084701.8666666667
2017-05-20 20:00:00,755.8166666666667,3884572.2666666666
2017-05-20 21:00:00,703.9,3066738.0
2017-05-20 22:00:00,603.5833333333334,2174503.6333333333
2017-05-20 23:00:00,521.7666666666667,1775814.4
2017-05-21 00:00:00,489.21666666666664,1620573.0666666667
2017-05-21 01:00:00,1072.4833333333333,1796999.2333333334
2017-05-21 02:00:00,973.0333333333333,1661805.8666666667
2017-05-21 03:00:00,618.1,1425566.9333333333
2017-05-21 04:00:00,614.95,1427537.8666666667
2017-05-21 05:00:00,598.0,1332217.6
2017-05-21 06:00:00,575.9833333333333,1258314.6666666667
2017-05-21 07:00:00,516.1166666666667,1061913.3333333333
2017-05-21 08:00:00,469.0833333333333,1008569.8666666667
2017-05-21 09:00:00,658.1666666666666,20687354.8
2017-05-21 10:00:00,10632.9,411168305.46666664
2017-05-21 11:00:00,1141.2166666666667,20567617.866666667
2017-05-21 12:00:00,666.15,3794861.466666667
2017-05-21 13:00:00,695.5833333333334,3564903.8666666667
2017-05-21 14:00:00,876.9,2713763.066666667
2017-05-21 15:00:00,1028.4833333333333,2370843.4
2017-05-21 16:00:00,834.5,1836133.9666666666
2017-05-21 17:00:00,933.25,2632693.2666666666
2017-05-21 18:00:00,4532.833333333333,42159596.93333333
2017-05-21 19:00:00,5317.7,50750735.86666667
2017-05-21 20:00:00,5473.537037037037,51084506.96296296
2017-05-21 21:00:00,4826.423728813559,45118916.83050848
2017-05-21 22:00:00,5568.116666666667,52020458.8
2017-05-21 23:00:00,4949.216666666666,44556612.53333333
2017-05-22 00:00:00,2866.7166666666667,25191988.133333333
2017-05-22 01:00:00,667.9166666666666,3760746.533333333
2017-05-22 02:00:00,403.8666666666667,1011118.9333333333
2017-05-22 03:00:00,393.46666666666664,873145.3333333334
2017-05-22 04:00:00,443.21666666666664,1023638.1333333333
2017-05-22 05:00:00,377.1,912821.8666666667
2017-05-22 06:00:00,338.15,827802.6666666666
2017-05-22 07:00:00,312.18333333333334,763127.7333333333
2017-05-22 08:00:00,308.9,991146.6666666666
2017-05-22 09:00:00,3117.5,215351419.2
2017-05-22 10:00:00,1623.45,74712336.4
2017-05-22 11:00:00,888.6666666666666,4375169.6
2017-05-22 12:00:00,1126.3,2648693.933333333
2017-05-22 13:00:00,673.6666666666666,1683551.6666666667
2017-05-22 14:00:00,760.4833333333333,1667749.0666666667
2017-05-22 15:00:00,519.8833333333333,1786053.6
2017-05-22 16:00:00,390.85,398564.0
2017-05-22 17:00:00,2.35,4812.8
2017-05-22 18:00:00,0.0,0.0
2017-05-22 19:00:00,0.0,0.0
2017-05-22 20:00:00,0.0,0.0
2017-05-22 21:00:00,0.0,0.0
2017-05-22 22:00:00,0.0,0.0
2017-05-22 23:00:00,0.0,0.0
2017-05-23 00:00:00,0.0,0.0
2017-05-23 01:00:00,0.0,0.0
2017-05-23 02:00:00,0.0,0.0
2017-05-23 03:00:00,0.0,0.0
2017-05-23 04:00:00,0.0,0.0
2017-05-23 05:00:00,0.0,0.0
2017-05-23 06:00:00,0.0,0.0
2017-05-23 07:00:00,0.0,0.0
2017-05-23 08:00:00,0.0,0.0
2017-05-23 09:00:00,0.0,0.0
2017-05-23 10:00:00,0.0,0.0
2017-05-23 11:00:00,0.0,0.0
2017-05-23 12:00:00,0.0,0.0
2017-05-23 13:00:00,0.0,0.0
2017-05-23 14:00:00,0.0,0.0
2017-05-23 15:00:00,0.0,0.0
2017-05-23 16:00:00,0.0,0.0
2017-05-23 17:00:00,0.0,0.0
2017-05-23 18:00:00,0.0,0.0
2017-05-23 19:00:00,0.0,0.0
2017-05-23 20:00:00,0.0,0.0
2017-05-23 21:00:00,0.0,0.0
2017-05-23 22:00:00,0.0,0.0
2017-05-23 23:00:00,0.0,0.0
2017-05-24 00:00:00,0.0,0.0
2017-05-24 01:00:00,0.0,0.0
2017-05-24 02:00:00,0.0,0.0
2017-05-24 03:00:00,0.0,0.0
2017-05-24 04:00:00,0.0,0.0
2017-05-24 05:00:00,0.0,0.0
2017-05-24 06:00:00,0.0,0.0
2017-05-24 07:00:00,0.0,0.0
2017-05-24 08:00:00,0.0,0.0
2017-05-24 09:00:00,0.0,0.0
2017-05-24 10:00:00,0.0,0.0
2017-05-24 11:00:00,0.0,0.0
2017-05-24 12:00:00,3.3666666666666667,3549.866666666667
2017-05-24 13:00:00,0.0,0.0
2017-05-24 14:00:00,0.0,0.0
2017-05-24 15:00:00,0.03333333333333333,136.53333333333333
2017-05-24 16:00:00,0.0,0.0
2017-05-24 17:00:00,20975.883333333335,21561513.866666667
2017-05-24 18:00:00,27733.433333333334,262188823.46666667
2017-05-24 19:00:00,25693.816666666666,83700647.73333333
2017-05-24 20:00:00,24690.533333333333,31732646.4
2017-05-24 21:00:00,24346.833333333332,27483071.733333334
2017-05-24 22:00:00,23436.283333333333,24582616.4
2017-05-24 23:00:00,22719.383333333335,29270170.133333333
2017-05-25 00:00:00,21464.5,28075944.8
2017-05-25 01:00:00,20643.166666666668,28032384.533333335
2017-05-25 02:00:00,19446.283333333333,26944471.466666665
2017-05-25 03:00:00,17701.45,24433604.266666666
2017-05-25 04:00:00,15862.166666666666,21993860.266666666
2017-05-25 05:00:00,14603.533333333333,20598562.133333333
2017-05-25 06:00:00,13592.216666666667,19375570.666666668
2017-05-25 07:00:00,12411.066666666668,17299688.533333335
2017-05-25 08:00:00,11521.666666666666,16274933.6
2017-05-25 09:00:00,10989.516666666666,16371680.466666667
2017-05-25 10:00:00,10065.683333333332,16353558.0
2017-05-25 11:00:00,14344.216666666667,36262740.13333333
2017-05-25 12:00:00,11533.583333333334,27506127.333333332
2017-05-25 13:00:00,11230.633333333333,24775756.133333333
2017-05-25 14:00:00,11844.1,25447878.8
2017-05-25 15:00:00,8984.416666666666,19838939.333333332
2017-05-25 16:00:00,9248.283333333333,19222352.8
2017-05-25 17:00:00,10813.966666666667,20164022.666666668
2017-05-25 18:00:00,10606.95,18844688.866666667
2017-05-25 19:00:00,10194.233333333334,16983226.666666668
2017-05-25 20:00:00,9724.333333333334,15880980.6
2017-05-25 21:00:00,9397.916666666666,16834726.733333334
2017-05-25 22:00:00,8702.266666666666,13837199.866666667
2017-05-25 23:00:00,9236.65,16867922.733333334
2017-05-26 00:00:00,10045.483333333334,16807693.6
2017-05-26 01:00:00,12169.6,390163419.8
2017-05-26 02:00:00,13045.166666666666,505366439.8666667
2017-05-26 03:00:00,8535.483333333334,162405915.06666666
2017-05-26 04:00:00,6527.166666666667,18275485.866666667
2017-05-26 05:00:00,6053.066666666667,9802256.733333332
2017-05-26 06:00:00,5694.433333333333,8938313.333333334
2017-05-26 07:00:00,6570.316666666667,11011653.066666666
2017-05-26 08:00:00,6080.216666666666,10215162.266666668
2017-05-26 09:00:00,5078.433333333333,13728498.066666666
2017-05-26 10:00:00,6920.7,34801273.06666667
2017-05-26 11:00:00,5573.583333333333,21785626.466666665
2017-05-26 12:00:00,4309.066666666667,12060386.0
2017-05-26 13:00:00,5273.116666666667,23815078.466666665
2017-05-26 14:00:00,3482.2833333333333,6275743.866666666
2017-05-26 15:00:00,3430.383333333333,4928527.466666667
2017-05-26 16:00:00,3577.15,6437987.933333334
2017-05-26 17:00:00,4717.7,19948969.733333334
2017-05-26 18:00:00,5410.166666666667,9778316.066666666
2017-05-26 19:00:00,5239.65,7582334.0
2017-05-26 20:00:00,5167.4,7920724.833333333
2017-05-26 21:00:00,5155.966666666666,9161525.533333333
2017-05-26 22:00:00,5033.233333333334,8150391.4
2017-05-26 23:00:00,4892.866666666667,7349048.533333333
2017-05-27 00:00:00,4958.833333333333,7365849.8
2017-05-27 01:00:00,4928.966666666666,7271696.866666666
2017-05-27 02:00:00,4821.1,7111457.6
2017-05-27 03:00:00,4560.0,6818709.666666667
2017-05-27 04:00:00,4311.783333333334,6604117.933333334
2017-05-27 05:00:00,3885.866666666667,6251668.533333333
2017-05-27 06:00:00,3587.3166666666666,6032367.3
2017-05-27 07:00:00,3383.6833333333334,6130577.533333333
2017-05-27 08:00:00,3434.4,8261735.433333334
2017-05-27 09:00:00,3058.0333333333333,6312141.866666666
2017-05-27 10:00:00,2914.5333333333333,6427428.766666667
2017-05-27 11:00:00,3393.1833333333334,7705824.75
2017-05-27 12:00:00,4843.75,10606057.2
2017-05-27 13:00:00,2758.6666666666665,6171589.8
2017-05-27 14:00:00,2278.6,5185179.2
2017-05-27 15:00:00,2179.3166666666666,5540285.133333334
2017-05-27 16:00:00,2188.15,5451675.466666667
2017-05-27 17:00:00,2185.65,4920108.0
2017-05-27 18:00:00,3485.55,6301073.0
2017-05-27 19:00:00,3514.1833333333334,6035811.2
2017-05-27 20:00:00,3475.9,6185318.533333333
2017-05-27 21:00:00,3516.2,6709995.533333333
2017-05-27 22:00:00,3597.95,6970845.533333333
2017-05-27 23:00:00,3693.25,6571186.733333333
2017-05-28 00:00:00,3633.383333333333,6278417.266666667
2017-05-28 01:00:00,3571.366666666667,6202404.333333333
2017-05-28 02:00:00,3574.45,6259644.666666667
2017-05-28 03:00:00,3601.3333333333335,6256515.0
2017-05-28 04:00:00,3570.883333333333,6367135.066666666
2017-05-28 05:00:00,3554.15,6832342.066666666
2017-05-28 06:00:00,3498.2166666666667,6630729.533333333
2017-05-28 07:00:00,3449.4666666666667,6512976.8
2017-05-28 08:00:00,3265.2166666666667,5762342.2
2017-05-28 09:00:00,3291.0333333333333,5072038.2
2017-05-28 10:00:00,2939.4166666666665,5092617.083333333
2017-05-28 11:00:00,4362.783333333334,8444672.55
2017-05-28 12:00:00,4331.983333333334,10263219.6
2017-05-28 13:00:00,2984.5333333333333,6002004.533333333
2017-05-28 14:00:00,2891.6833333333334,6089810.7
2017-05-28 15:00:00,2938.4166666666665,6581301.333333333
2017-05-28 16:00:00,3321.6,7131295.833333333
2017-05-28 17:00:00,2919.2166666666667,7341180.016666667
2017-05-28 18:00:00,2962.2,7225841.983333333
2017-05-28 19:00:00,3058.983333333333,7430609.983333333
2017-05-28 20:00:00,3917.45,8712387.116666667
2017-05-28 21:00:00,4230.35,8399562.933333334
2017-05-28 22:00:00,5218.966666666666,12393463.416666666
2017-05-28 23:00:00,5244.066666666667,16635500.5
2017-05-29 00:00:00,5428.033333333334,15514919.133333333
2017-05-29 01:00:00,4161.783333333334,12773449.466666667
2017-05-29 02:00:00,3788.8166666666666,9047354.2
2017-05-29 03:00:00,3519.1,6150949.8
2017-05-29 04:00:00,3449.2,6007930.0
2017-05-29 05:00:00,3374.7,5791058.066666666
2017-05-29 06:00:00,3265.85,5649089.466666667
2017-05-29 07:00:00,3166.016666666667,5493516.066666666
2017-05-29 08:00:00,4434.216666666666,8417578.0
2017-05-29 09:00:00,4579.833333333333,8729421.8
2017-05-29 10:00:00,3002.766666666667,13267289.183333334
2017-05-29 11:00:00,2947.9333333333334,22362690.733333334
2017-05-29 12:00:00,3001.633333333333,23973310.066666666
2017-05-29 13:00:00,3181.25,26460278.133333333
2017-05-29 14:00:00,7531.366666666667,35120988.666666664
2017-05-29 15:00:00,4757.666666666667,29207745.733333334
2017-05-29 16:00:00,3067.0333333333333,26639496.3
2017-05-29 17:00:00,2974.4666666666667,29065249.933333334
2017-05-29 18:00:00,2617.366666666667,29069854.433333334
2017-05-29 19:00:00,2346.5,26918774.7
2017-05-29 20:00:00,2181.8166666666666,24894409.266666666
2017-05-29 21:00:00,2030.6166666666666,22509295.4
2017-05-29 22:00:00,1959.7666666666667,21954547.733333334
2017-05-29 23:00:00,1944.1666666666667,21923212.25
2017-05-30 00:00:00,1891.7166666666667,21379536.116666667
2017-05-30 01:00:00,5092.566666666667,27599765.0
2017-05-30 02:00:00,1779.75,20564238.133333333
2017-05-30 03:00:00,1825.1666666666667,21138528.616666667
2017-05-30 04:00:00,1953.4,21733275.533333335
2017-05-30 05:00:00,1758.3833333333334,21073061.066666666
2017-05-30 06:00:00,1609.15,18591554.6
2017-05-30 07:00:00,1536.5333333333333,13099340.933333334
2017-05-30 08:00:00,2000.4833333333333,12578078.466666667
2017-05-30 09:00:00,1755.1333333333334,13237523.466666667
2017-05-30 10:00:00,2203.4166666666665,15262013.266666668
2017-05-30 11:00:00,2671.5333333333333,18854873.466666665
2017-05-30 12:00:00,3754.7,18455591.8
2017-05-30 13:00:00,2684.6,16938131.5
2017-05-30 14:00:00,4571.25,20312323.466666665
2017-05-30 15:00:00,4245.6,19159575.933333334
2017-05-30 16:00:00,7902.65,29921976.733333334
2017-05-30 17:00:00,6748.016666666666,27990317.866666667
2017-05-30 18:00:00,7242.783333333334,27556867.066666666
2017-05-30 19:00:00,5545.533333333334,20815571.666666668
2017-05-30 20:00:00,7518.166666666667,25946136.333333332
2017-05-30 21:00:00,3262.55,15632583.466666667
2017-05-30 22:00:00,3215.1833333333334,13812622.933333334
2017-05-30 23:00:00,3712.6,14709561.066666666
2017-05-31 00:00:00,3682.3166666666666,12875013.2
2017-05-31 01:00:00,3436.7166666666667,10300660.0
2017-05-31 02:00:00,3101.4,7785802.933333334
2017-05-31 03:00:00,2875.883333333333,6862458.066666666
2017-05-31 04:00:00,2475.8,5451861.533333333
2017-05-31 05:00:00,2226.15,4650111.733333333
2017-05-31 06:00:00,2103.1,4235959.133333334
2017-05-31 07:00:00,4202.966666666666,12572347.066666666
2017-05-31 08:00:00,8655.55,25756398.066666666
2017-05-31 09:00:00,2269.15,5202420.8
2017-05-31 10:00:00,2713.7166666666667,10981970.133333333
2017-05-31 11:00:00,4687.75,48877088.516666666
2017-05-31 12:00:00,2919.15,13323449.383333333
2017-05-31 13:00:00,3139.983333333333,15194157.866666667
2017-05-31 14:00:00,7310.733333333334,52300064.166666664
2017-05-31 15:00:00,8052.2,36583118.06666667
2017-05-31 16:00:00,4607.75,17419696.533333335
2017-05-31 17:00:00,6727.466666666666,19310462.8
2017-05-31 18:00:00,4648.066666666667,12954186.65
2017-05-31 19:00:00,4609.133333333333,12604703.95
2017-05-31 20:00:00,4260.816666666667,11299406.733333332
2017-05-31 21:00:00,6964.383333333333,241322334.2
2017-05-31 22:00:00,10882.866666666667,575239279.0333333
2017-05-31 23:00:00,9667.25,363956201.2
2017-06-01 00:00:00,3690.366666666667,62609515.4
2017-06-01 01:00:00,2926.616666666667,11162893.466666667
2017-06-01 02:00:00,2791.65,7481243.133333334
2017-06-01 03:00:00,2798.116666666667,7351796.0
2017-06-01 04:00:00,2772.6833333333334,7183945.466666667
2017-06-01 05:00:00,2710.0666666666666,7029086.866666666
2017-06-01 06:00:00,2602.0666666666666,6840326.333333333
2017-06-01 07:00:00,4013.4,9635266.066666666
2017-06-01 08:00:00,2688.55,6921776.4
2017-06-01 09:00:00,3583.633333333333,8165190.933333334
2017-06-01 10:00:00,4089.133333333333,11571945.033333333
2017-06-01 11:00:00,4783.716666666666,13163891.133333333
2017-06-01 12:00:00,3828.4,10662447.133333333
2017-06-01 13:00:00,9246.55,22803202.316666666
2017-06-01 14:00:00,8915.983333333334,21827395.4
2017-06-01 15:00:00,4076.383333333333,11388616.916666666
2017-06-01 16:00:00,6892.233333333334,52463370.36666667
2017-06-01 17:00:00,18074.35,212319373.46666667
2017-06-01 18:00:00,10391.1,104440643.18333334
2017-06-01 19:00:00,5535.75,33812497.6
2017-06-01 20:00:00,3928.2833333333333,11970394.333333334
2017-06-01 21:00:00,4327.333333333333,10262382.533333333
2017-06-01 22:00:00,4393.2,11510061.8
2017-06-01 23:00:00,3996.4166666666665,9254857.333333334
2017-06-02 00:00:00,3749.2166666666667,8595672.466666667
2017-06-02 01:00:00,5971.6,10407661.8
2017-06-02 02:00:00,8568.466666666667,12997479.6
2017-06-02 03:00:00,7697.466666666666,12068472.333333334
2017-06-02 04:00:00,6607.0,10616076.933333334
2017-06-02 05:00:00,6470.866666666667,10445325.2
2017-06-02 06:00:00,6394.15,10285624.533333333
2017-06-02 07:00:00,6607.283333333334,10645797.933333334
2017-06-02 08:00:00,8005.183333333333,17123563.0
2017-06-02 09:00:00,9374.4,23307046.066666666
2017-06-02 10:00:00,10158.416666666666,28145680.366666667
2017-06-02 11:00:00,7237.6,29018292.8
2017-06-02 12:00:00,7100.583333333333,21090593.8
2017-06-02 13:00:00,7169.483333333334,19328648.133333333
2017-06-02 14:00:00,7226.45,18974766.966666665
2017-06-02 15:00:00,7512.45,18097857.533333335
2017-06-02 16:00:00,8669.3,17225234.066666666
2017-06-02 17:00:00,8914.25,21563864.85
2017-06-02 18:00:00,8569.783333333333,29897051.1
2017-06-02 19:00:00,9768.05,39587608.8
2017-06-02 20:00:00,11614.166666666666,31598251.8
2017-06-02 21:00:00,10704.416666666666,16678632.066666666
2017-06-02 22:00:00,10571.3,13914693.6
2017-06-02 23:00:00,10338.383333333333,13248738.733333332
2017-06-03 00:00:00,10154.183333333332,12677784.333333334
2017-06-03 01:00:00,9212.65,12057063.266666668
2017-06-03 02:00:00,8219.766666666666,10749090.8
2017-06-03 03:00:00,7578.7,9195043.133333333
2017-06-03 04:00:00,7009.166666666667,8598255.466666667
2017-06-03 05:00:00,6244.483333333334,8978316.866666667
2017-06-03 06:00:00,5450.05,8914264.333333334
2017-06-03 07:00:00,5047.966666666666,9546163.466666667
2017-06-03 08:00:00,4891.716666666666,8902566.866666667
2017-06-03 09:00:00,5943.5,10876921.383333333
2017-06-03 10:00:00,7118.0,13822193.733333332
2017-06-03 11:00:00,4385.516666666666,13738833.666666666
2017-06-03 12:00:00,4584.216666666666,32713145.8
2017-06-03 13:00:00,4328.85,22973695.2
2017-06-03 14:00:00,4874.75,36896982.8
2017-06-03 15:00:00,5037.066666666667,41439106.13333333
2017-06-03 16:00:00,4278.666666666667,32328096.466666665
2017-06-03 17:00:00,4264.683333333333,30729383.933333334
2017-06-03 18:00:00,3764.75,31045743.133333333
2017-06-03 19:00:00,3478.133333333333,19043810.633333333
2017-06-03 20:00:00,3830.1666666666665,11036721.633333333
2017-06-03 21:00:00,4723.75,31847847.2
2017-06-03 22:00:00,3616.266666666667,18379618.2
2017-06-03 23:00:00,3230.0833333333335,9719185.666666666
2017-06-04 00:00:00,3304.9166666666665,8117952.333333333
2017-06-04 01:00:00,3681.3166666666666,9318840.466666667
2017-06-04 02:00:00,3707.65,8152294.2
2017-06-04 03:00:00,3661.5333333333333,8229472.2
2017-06-04 04:00:00,3242.233333333333,7935057.4
2017-06-04 05:00:00,3197.9166666666665,7835732.733333333
2017-06-04 06:00:00,3167.7,7698486.8
2017-06-04 07:00:00,3081.4,7446009.333333333
2017-06-04 08:00:00,6238.6,13944607.933333334
2017-06-04 09:00:00,4227.166666666667,9674997.133333333
2017-06-04 10:00:00,3526.9333333333334,8154156.333333333
2017-06-04 11:00:00,3494.866666666667,7989069.6
2017-06-04 12:00:00,3557.1666666666665,8209786.333333333
2017-06-04 13:00:00,3571.3166666666666,8601297.066666666
2017-06-04 14:00:00,3615.116666666667,7972979.666666667
2017-06-04 15:00:00,3196.8166666666666,6650811.6
2017-06-04 16:00:00,4945.55,10601770.266666668
2017-06-04 17:00:00,3045.633333333333,6759373.4
2017-06-04 18:00:00,2788.0333333333333,6342304.733333333
2017-06-04 19:00:00,4105.633333333333,9992321.7
2017-06-04 20:00:00,3386.633333333333,10280215.8
2017-06-04 21:00:00,2660.116666666667,10012630.2
2017-06-04 22:00:00,2552.9166666666665,8710364.8
2017-06-04 23:00:00,2466.6833333333334,8148303.266666667
2017-06-05 00:00:00,2796.05,7031064.866666666
2017-06-05 01:00:00,2517.7833333333333,6273097.0
2017-06-05 02:00:00,2402.5,5952681.733333333
2017-06-05 03:00:00,2312.9666666666667,5552394.133333334
2017-06-05 04:00:00,2250.4333333333334,5071773.133333334
2017-06-05 05:00:00,2190.366666666667,4841572.733333333
2017-06-05 06:00:00,2036.5333333333333,4036557.8
2017-06-05 07:00:00,6041.15,12295963.6
2017-06-05 08:00:00,2167.233333333333,5177640.283333333
2017-06-05 09:00:00,2023.7166666666667,10504793.5
2017-06-05 10:00:00,2156.4,21549453.516666666
2017-06-05 11:00:00,7515.966666666666,35584454.166666664
2017-06-05 12:00:00,3565.2833333333333,26923516.05
2017-06-05 13:00:00,3816.0,28335665.133333333
2017-06-05 14:00:00,6042.666666666667,35816722.88333333
2017-06-05 15:00:00,6028.983333333334,31368092.05
2017-06-05 16:00:00,4025.1666666666665,27235661.133333333
2017-06-05 17:00:00,6959.133333333333,292790053.31666666
2017-06-05 18:00:00,11066.25,618102329.6333333
2017-06-05 19:00:00,12348.916666666666,585934270.6833333
2017-06-05 20:00:00,10225.333333333334,314824071.68333334
2017-06-05 21:00:00,4452.05,43522749.516666666
2017-06-05 22:00:00,4070.85,21773504.25
2017-06-05 23:00:00,3918.7833333333333,21740298.15
2017-06-06 00:00:00,3880.6,20069039.75
2017-06-06 01:00:00,3905.6666666666665,23568726.516666666
2017-06-06 02:00:00,3960.55,20615339.0
2017-06-06 03:00:00,4076.3,22456795.633333333
2017-06-06 04:00:00,4455.8,18410453.883333333
2017-06-06 05:00:00,3932.3,10179391.866666667
2017-06-06 06:00:00,3641.85,8246939.633333334
2017-06-06 07:00:00,3694.616666666667,8357364.9
2017-06-06 08:00:00,4677.55,8637446.466666667
2017-06-06 09:00:00,7610.866666666667,13114983.133333333
2017-06-06 10:00:00,9534.533333333333,14816291.933333334
2017-06-06 11:00:00,9297.933333333332,18018635.533333335
2017-06-06 12:00:00,7866.766666666666,16304815.866666667
2017-06-06 13:00:00,7269.583333333333,13871763.8
2017-06-06 14:00:00,10608.316666666668,47263476.53333333
2017-06-06 15:00:00,8328.883333333333,20423364.266666666
2017-06-06 16:00:00,11748.166666666666,31603345.2
2017-06-06 17:00:00,14134.266666666666,39164040.21666667
2017-06-06 18:00:00,7440.316666666667,30380838.533333335
2017-06-06 19:00:00,6368.75,30228322.6
2017-06-06 20:00:00,5393.3,26209523.283333335
2017-06-06 21:00:00,4816.833333333333,43890713.31666667
2017-06-06 22:00:00,4577.0,31327290.533333335
2017-06-06 23:00:00,3781.116666666667,19267244.0
2017-06-07 00:00:00,3738.7166666666667,24102611.266666666
2017-06-07 01:00:00,3935.0833333333335,42354944.4
2017-06-07 02:00:00,3794.2833333333333,38101691.666666664
2017-06-07 03:00:00,3423.5333333333333,20423373.266666666
2017-06-07 04:00:00,3241.483333333333,14476039.133333333
2017-06-07 05:00:00,3228.65,17437696.733333334
2017-06-07 06:00:00,3238.8,22100775.133333333
2017-06-07 07:00:00,3503.016666666667,20793572.4
2017-06-07 08:00:00,4177.4,11069780.866666667
2017-06-07 09:00:00,4059.4666666666667,6775012.866666666
2017-06-07 10:00:00,6315.883333333333,61214617.2
2017-06-07 11:00:00,7417.933333333333,54049935.2
2017-06-07 12:00:00,6087.8,55406826.4
2017-06-07 13:00:00,9043.4,93721226.43333334
2017-06-07 14:00:00,7827.983333333334,146029478.25
2017-06-07 15:00:00,8362.566666666668,94190931.46666667
2017-06-07 16:00:00,4392.0,19863656.65
2017-06-07 17:00:00,4156.55,10643353.85
2017-06-07 18:00:00,4133.05,10757462.166666666
2017-06-07 19:00:00,4710.2,19585437.2
2017-06-07 20:00:00,6559.583333333333,166279922.01666668
2017-06-07 21:00:00,6946.716666666666,156456944.0
2017-06-07 22:00:00,6324.533333333334,129596254.93333334
2017-06-07 23:00:00,5227.85,65035925.266666666
2017-06-08 00:00:00,4649.233333333334,29431949.15
2017-06-08 01:00:00,4320.533333333334,13633635.916666666
2017-06-08 02:00:00,4161.75,11768387.6
2017-06-08 03:00:00,4077.4666666666667,11388251.666666666
2017-06-08 04:00:00,3900.3,10862631.866666667
2017-06-08 05:00:00,3759.55,10468582.066666666
2017-06-08 06:00:00,3731.6833333333334,10237514.4
2017-06-08 07:00:00,3703.5666666666666,10397943.2
2017-06-08 08:00:00,3692.116666666667,10310641.0
2017-06-08 09:00:00,3717.75,10049384.2
2017-06-08 10:00:00,3883.9666666666667,10284480.4
2017-06-08 11:00:00,4259.933333333333,10664493.266666668
2017-06-08 12:00:00,4803.516666666666,11590712.0
2017-06-08 13:00:00,3647.8,9702277.733333332
2017-06-08 14:00:00,6786.833333333333,15664893.133333333
2017-06-08 15:00:00,5292.366666666667,12768834.066666666
2017-06-08 16:00:00,3435.0833333333335,9196604.133333333
2017-06-08 17:00:00,3513.1666666666665,18429655.666666668
2017-06-08 18:00:00,3894.4,26385676.533333335
2017-06-08 19:00:00,4476.066666666667,18267022.6
2017-06-08 20:00:00,8161.783333333334,16845772.0
2017-06-08 21:00:00,8838.9,15464840.0
2017-06-08 22:00:00,9100.3,15709073.566666666
2017-06-08 23:00:00,10365.933333333332,19737208.6
2017-06-09 00:00:00,8624.216666666667,16738246.133333333
2017-06-09 01:00:00,7433.383333333333,13456842.866666667
2017-06-09 02:00:00,7141.9,12460121.066666666
2017-06-09 03:00:00,6751.483333333334,11668514.933333334
2017-06-09 04:00:00,6430.7,11009307.733333332
2017-06-09 05:00:00,6217.183333333333,10726417.133333333
2017-06-09 06:00:00,5988.65,10554131.733333332
2017-06-09 07:00:00,5708.016666666666,10052166.866666667
2017-06-09 08:00:00,5432.65,9748209.066666666
2017-06-09 09:00:00,5552.216666666666,9695508.4
2017-06-09 10:00:00,8688.85,58147251.13333333
2017-06-09 11:00:00,7552.283333333334,29942501.733333334
2017-06-09 12:00:00,7697.783333333334,18276919.583333332
2017-06-09 13:00:00,5274.633333333333,12825544.716666667
2017-06-09 14:00:00,5217.2,12097678.266666668
2017-06-09 15:00:00,4073.5333333333333,10613294.466666667
2017-06-09 16:00:00,3947.516666666667,9871851.2
2017-06-09 17:00:00,5934.666666666667,13610959.133333333
2017-06-09 18:00:00,5212.916666666667,11308789.466666667
2017-06-09 19:00:00,3985.3333333333335,8439684.866666667
2017-06-09 20:00:00,3143.5666666666666,7373750.266666667
2017-06-09 21:00:00,6577.683333333333,14114713.8
2017-06-09 22:00:00,3302.0333333333333,7481229.6
2017-06-09 23:00:00,3207.8333333333335,6999662.533333333
2017-06-10 00:00:00,4264.716666666666,8839926.233333332
2017-06-10 01:00:00,4643.566666666667,10310749.2
2017-06-10 02:00:00,4560.6,10075913.933333334
2017-06-10 03:00:00,4445.9,9620516.333333334
2017-06-10 04:00:00,4360.916666666667,9083857.133333333
2017-06-10 05:00:00,4299.066666666667,9127644.966666667
2017-06-10 06:00:00,4485.6,9509833.666666666
2017-06-10 07:00:00,4901.8,10590357.333333334
2017-06-10 08:00:00,4026.1,8268542.333333333
2017-06-10 09:00:00,4283.516666666666,8671517.833333334
2017-06-10 10:00:00,6494.533333333334,13321070.666666666
2017-06-10 11:00:00,3600.1833333333334,7206241.9
2017-06-10 12:00:00,5296.683333333333,11487242.983333332
2017-06-10 13:00:00,3565.766666666667,6985141.383333334
2017-06-10 14:00:00,3438.6,6928014.883333334
2017-06-10 15:00:00,3202.1,7046050.733333333
2017-06-10 16:00:00,3027.7,6110722.4
2017-06-10 17:00:00,4038.516666666667,8566906.333333334
2017-06-10 18:00:00,4745.466666666666,9388705.733333332
2017-06-10 19:00:00,6216.616666666667,12294663.333333334
2017-06-10 20:00:00,2713.8333333333335,5077302.933333334
2017-06-10 21:00:00,2606.7,4836900.333333333
2017-06-10 22:00:00,2632.4166666666665,5213620.266666667
2017-06-10 23:00:00,2605.2833333333333,5529360.25
2017-06-11 00:00:00,2598.1666666666665,5548114.0
2017-06-11 01:00:00,3038.5666666666666,6534159.733333333
2017-06-11 02:00:00,5241.433333333333,10525466.333333334
2017-06-11 03:00:00,2429.2166666666667,4729433.866666666
2017-06-11 04:00:00,2391.2166666666667,4615519.466666667
2017-06-11 05:00:00,2590.866666666667,5014112.866666666
2017-06-11 06:00:00,3267.8,6258346.6
2017-06-11 07:00:00,2309.0,4542614.4
2017-06-11 08:00:00,3390.0833333333335,6405765.133333334
2017-06-11 09:00:00,3410.35,6630823.666666667
2017-06-11 10:00:00,3456.5833333333335,6660040.866666666
2017-06-11 11:00:00,5367.983333333334,7330279.0
2017-06-11 12:00:00,6565.95,7680511.6
2017-06-11 13:00:00,6487.9,7731954.4
2017-06-11 14:00:00,7099.733333333334,9318806.2
2017-06-11 15:00:00,6466.0,8169828.533333333
2017-06-11 16:00:00,4676.916666666667,6890044.0
2017-06-11 17:00:00,8437.783333333333,14491725.733333332
2017-06-11 18:00:00,8877.483333333334,16959062.866666667
2017-06-11 19:00:00,9876.25,17836042.266666666
2017-06-11 20:00:00,7291.566666666667,9988699.2
2017-06-11 21:00:00,7144.183333333333,13767942.2
2017-06-11 22:00:00,6238.55,8770748.866666667
2017-06-11 23:00:00,6491.133333333333,8711855.466666667
2017-06-12 00:00:00,6055.916666666667,8330654.266666667
2017-06-12 01:00:00,6388.083333333333,8307154.0
2017-06-12 02:00:00,4458.383333333333,6578663.8
2017-06-12 03:00:00,4048.5833333333335,6033080.533333333
2017-06-12 04:00:00,4017.4,6136109.466666667
2017-06-12 05:00:00,4433.55,7305921.333333333
2017-06-12 06:00:00,4195.15,6796268.6
2017-06-12 07:00:00,7286.433333333333,14431633.8
2017-06-12 08:00:00,4597.216666666666,7885039.066666666
2017-06-12 09:00:00,4030.233333333333,7766061.866666666
2017-06-12 10:00:00,6923.3,13934267.7
2017-06-12 11:00:00,5562.766666666666,8383330.4
2017-06-12 12:00:00,5014.366666666667,8485484.933333334
2017-06-12 13:00:00,4535.983333333334,9880477.183333334
2017-06-12 14:00:00,4394.3,11197733.283333333
2017-06-12 15:00:00,4568.75,13817932.0
2017-06-12 16:00:00,6163.45,26980798.1
2017-06-12 17:00:00,6588.383333333333,28084545.866666667
2017-06-12 18:00:00,6327.066666666667,25800808.733333334
2017-06-12 19:00:00,6252.533333333334,25185280.733333334
2017-06-12 20:00:00,7893.033333333334,25603726.4
2017-06-12 21:00:00,6362.4,22414911.266666666
2017-06-12 22:00:00,5916.35,21497158.6
2017-06-12 23:00:00,5728.15,19949014.0
2017-06-13 00:00:00,5455.166666666667,17334004.566666666
2017-06-13 01:00:00,5134.2,14413383.566666666
2017-06-13 02:00:00,4758.35,12498366.8
2017-06-13 03:00:00,9886.133333333333,68201665.93333334
2017-06-13 04:00:00,4111.4,11463172.333333334
2017-06-13 05:00:00,3820.95,9881805.466666667
2017-06-13 06:00:00,3727.95,10268318.533333333
2017-06-13 07:00:00,4138.4,14265756.466666667
2017-06-13 08:00:00,4066.866666666667,14504073.2
2017-06-13 09:00:00,3366.3166666666666,10814814.466666667
2017-06-13 10:00:00,4156.35,12613007.066666666
2017-06-13 11:00:00,5844.6,18850577.933333334
2017-06-13 12:00:00,3096.05,12629475.933333334
2017-06-13 13:00:00,3670.7166666666667,14633754.433333334
2017-06-13 14:00:00,4453.2,10782911.85
2017-06-13 15:00:00,5530.866666666667,13009492.9
2017-06-13 16:00:00,7494.75,18567328.45
2017-06-13 17:00:00,10998.95,23029789.616666667
2017-06-13 18:00:00,9631.15,18460371.316666666
2017-06-13 19:00:00,8319.933333333332,14973277.0
2017-06-13 20:00:00,7146.883333333333,12178079.533333333
2017-06-13 21:00:00,6899.033333333334,11384234.666666666
2017-06-13 22:00:00,7105.9,11776525.183333334
2017-06-13 23:00:00,7709.85,12352964.1
2017-06-14 00:00:00,8279.166666666666,12568945.266666668
2017-06-14 01:00:00,8150.216666666666,12305166.533333333
2017-06-14 02:00:00,7967.8,11540004.733333332
2017-06-14 03:00:00,7797.7,11203575.533333333
2017-06-14 04:00:00,7613.316666666667,10788467.8
2017-06-14 05:00:00,8265.683333333332,11926845.866666667
2017-06-14 06:00:00,7572.6,10226466.733333332
2017-06-14 07:00:00,7186.95,9506519.533333333
2017-06-14 08:00:00,7132.7,9771394.35
2017-06-14 09:00:00,7024.1,9655549.466666667
2017-06-14 10:00:00,7657.683333333333,13405557.516666668
2017-06-14 11:00:00,6675.05,9659938.866666667
2017-06-14 12:00:00,6585.483333333334,9679985.333333334
2017-06-14 13:00:00,6498.7,9711476.833333334
2017-06-14 14:00:00,6516.05,9854069.166666666
2017-06-14 15:00:00,6758.283333333334,10374313.416666666
2017-06-14 16:00:00,6525.216666666666,10312784.65
2017-06-14 17:00:00,6643.716666666666,14798835.233333332
2017-06-14 18:00:00,7478.85,40734343.3
2017-06-14 19:00:00,7871.783333333334,45637531.28333333
2017-06-14 20:00:00,6695.2,28759545.016666666
2017-06-14 21:00:00,6620.233333333334,23156956.266666666
2017-06-14 22:00:00,7193.483333333334,18291764.6
2017-06-14 23:00:00,6887.416666666667,13566132.666666666
2017-06-15 00:00:00,6653.283333333334,11585534.266666668
2017-06-15 01:00:00,6466.733333333334,11196103.666666666
2017-06-15 02:00:00,6246.0,10999558.866666667
2017-06-15 03:00:00,6049.333333333333,10470943.666666666
2017-06-15 04:00:00,5962.033333333334,9937177.733333332
2017-06-15 05:00:00,5723.166666666667,8429152.666666666
2017-06-15 06:00:00,5615.883333333333,8125157.333333333
2017-06-15 07:00:00,5549.75,8481423.0
2017-06-15 08:00:00,5556.55,8930613.2
2017-06-15 09:00:00,7746.65,11693072.866666667
2017-06-15 10:00:00,8327.55,13057502.933333334
2017-06-15 11:00:00,8557.366666666667,13964984.1
2017-06-15 12:00:00,8343.983333333334,14763380.733333332
2017-06-15 13:00:00,8132.366666666667,14528499.2
2017-06-15 14:00:00,7842.983333333334,16191557.066666666
2017-06-15 15:00:00,8306.933333333332,15590675.466666667
2017-06-15 16:00:00,8090.283333333334,14956655.916666666
2017-06-15 17:00:00,7277.183333333333,12229380.883333333
2017-06-15 18:00:00,7269.616666666667,11883190.283333333
2017-06-15 19:00:00,12408.183333333332,22653658.666666668
2017-06-15 20:00:00,13367.033333333333,19521386.7
2017-06-15 21:00:00,10669.666666666666,14136189.283333333
2017-06-15 22:00:00,10575.983333333334,15201173.133333333
2017-06-15 23:00:00,10419.166666666666,16963234.2
2017-06-16 00:00:00,9664.966666666667,12912454.4
2017-06-16 01:00:00,8805.9,11939445.133333333
2017-06-16 02:00:00,8635.983333333334,11797637.4
2017-06-16 03:00:00,8496.516666666666,12191043.8
2017-06-16 04:00:00,8125.233333333334,11944132.0
2017-06-16 05:00:00,7278.316666666667,11441111.066666666
2017-06-16 06:00:00,6442.133333333333,10060755.066666666
2017-06-16 07:00:00,6196.4,9686048.866666667
2017-06-16 08:00:00,6114.916666666667,9518139.833333334
2017-06-16 09:00:00,6038.25,9598315.3
2017-06-16 10:00:00,6144.6,10529867.083333334
2017-06-16 11:00:00,6807.25,15624335.666666666
2017-06-16 12:00:00,6373.416666666667,12408390.4
2017-06-16 13:00:00,5747.016666666666,10445259.933333334
2017-06-16 14:00:00,5636.55,10058690.716666667
2017-06-16 15:00:00,12571.983333333334,25204369.266666666
2017-06-16 16:00:00,6498.116666666667,17588019.45
2017-06-16 17:00:00,5796.883333333333,13656788.8
2017-06-16 18:00:00,5443.216666666666,10119314.533333333
2017-06-16 19:00:00,5176.8,9174444.0
2017-06-16 20:00:00,5157.016666666666,8950482.266666668
2017-06-16 21:00:00,5127.166666666667,8607112.266666668
2017-06-16 22:00:00,4953.65,8231644.466666667
2017-06-16 23:00:00,4674.083333333333,7845575.733333333
2017-06-17 00:00:00,4574.416666666667,7590004.866666666
2017-06-17 01:00:00,4469.8,7451120.133333334
2017-06-17 02:00:00,4442.016666666666,7772707.466666667
2017-06-17 03:00:00,4315.033333333334,7148537.2
2017-06-17 04:00:00,4261.916666666667,6936286.266666667
2017-06-17 05:00:00,4178.9,6802360.533333333
2017-06-17 06:00:00,4048.4166666666665,6615440.2
2017-06-17 07:00:00,3858.616666666667,6371214.4
2017-06-17 08:00:00,3775.25,6226229.866666666
2017-06-17 09:00:00,3787.75,6258895.666666667
2017-06-17 10:00:00,3598.0666666666666,6511606.733333333
2017-06-17 11:00:00,3448.233333333333,7049240.066666666
2017-06-17 12:00:00,3353.0333333333333,8709270.8
2017-06-17 13:00:00,3281.4,7652097.75
2017-06-17 14:00:00,3858.733333333333,12255199.866666667
2017-06-17 15:00:00,4907.15,19706576.3
2017-06-17 16:00:00,4306.4,16077340.416666666
2017-06-17 17:00:00,3433.8333333333335,11044266.866666667
2017-06-17 18:00:00,12564.516666666666,25023602.733333334
2017-06-17 19:00:00,3619.7833333333333,12035038.5
2017-06-17 20:00:00,3336.9,9989119.416666666
2017-06-17 21:00:00,3170.8333333333335,8619310.9
2017-06-17 22:00:00,3038.2166666666667,7315991.916666667
2017-06-17 23:00:00,2880.1833333333334,6573104.133333334
2017-06-18 00:00:00,2795.0666666666666,5229638.4
2017-06-18 01:00:00,2884.516666666667,6288467.466666667
2017-06-18 02:00:00,2852.9666666666667,6195884.683333334
2017-06-18 03:00:00,2818.3,6115255.933333334
2017-06-18 04:00:00,2729.6666666666665,5274861.133333334
2017-06-18 05:00:00,2734.7,5681552.933333334
2017-06-18 06:00:00,2666.7833333333333,5529945.866666666
2017-06-18 07:00:00,2575.95,5451718.166666667
2017-06-18 08:00:00,2428.3,4936130.0
2017-06-18 09:00:00,2439.7,5236691.466666667
2017-06-18 10:00:00,3206.1,7156990.333333333
2017-06-18 11:00:00,2441.9666666666667,5587468.866666666
2017-06-18 12:00:00,2419.5,5554951.0
2017-06-18 13:00:00,2293.5333333333333,4715155.0
2017-06-18 14:00:00,2316.266666666667,5428969.0
2017-06-18 15:00:00,2928.55,7196304.866666666
2017-06-18 16:00:00,3540.733333333333,28852621.666666668
2017-06-18 17:00:00,7071.033333333334,136372102.75
2017-06-18 18:00:00,7066.366666666667,136581178.96666667
2017-06-18 19:00:00,5777.016666666666,98959301.53333333
2017-06-18 20:00:00,5138.25,79529534.2
2017-06-18 21:00:00,4708.166666666667,63476620.6
2017-06-18 22:00:00,4317.366666666667,53374082.333333336
2017-06-18 23:00:00,4169.366666666667,48058511.2
2017-06-19 00:00:00,4365.466666666666,42548127.6
2017-06-19 01:00:00,3496.1,33089184.4
2017-06-19 02:00:00,3128.8333333333335,26147793.333333332
2017-06-19 03:00:00,2856.616666666667,21014233.466666665
2017-06-19 04:00:00,2554.5333333333333,14473677.8
2017-06-19 05:00:00,2461.05,12728485.933333334
2017-06-19 06:00:00,2364.2,11922188.8
2017-06-19 07:00:00,2261.116666666667,10665971.133333333
2017-06-19 08:00:00,2587.016666666667,9767739.733333332
2017-06-19 09:00:00,4473.183333333333,11869703.4
2017-06-19 10:00:00,6863.166666666667,54893024.8
2017-06-19 11:00:00,8291.233333333334,81198377.0
2017-06-19 12:00:00,7187.0,67284536.33333333
2017-06-19 13:00:00,5446.25,54832886.733333334
2017-06-19 14:00:00,10561.65,44631382.2
2017-06-19 15:00:00,65732.98333333334,154109585.66666666
2017-06-19 16:00:00,69361.23333333334,165689361.78333333
2017-06-19 17:00:00,69770.23333333334,157337364.36666667
2017-06-19 18:00:00,37338.48333333333,83898630.5
2017-06-19 19:00:00,15936.983333333334,39378039.4
2017-06-19 20:00:00,13550.566666666668,33014461.416666668
2017-06-19 21:00:00,10348.266666666666,26920527.25
2017-06-19 22:00:00,6562.533333333334,17961693.333333332
2017-06-19 23:00:00,4755.066666666667,14475926.466666667
2017-06-20 00:00:00,4043.25,13717957.133333333
2017-06-20 01:00:00,3740.366666666667,11698406.15
2017-06-20 02:00:00,3664.5666666666666,11179279.066666666
2017-06-20 03:00:00,3632.483333333333,10967369.2
2017-06-20 04:00:00,3628.0833333333335,14187804.133333333
2017-06-20 05:00:00,3525.4,11314052.133333333
2017-06-20 06:00:00,3988.633333333333,26157485.866666667
2017-06-20 07:00:00,3341.0,8275885.8
2017-06-20 08:00:00,3425.5833333333335,9461968.166666666
2017-06-20 09:00:00,3451.883333333333,9143965.266666668
2017-06-20 10:00:00,4077.0833333333335,11321208.666666666
2017-06-20 11:00:00,3579.766666666667,10201895.0
2017-06-20 12:00:00,3842.45,11190165.4
2017-06-20 13:00:00,4539.183333333333,14341440.933333334
2017-06-20 14:00:00,5873.983333333334,17467220.083333332
2017-06-20 15:00:00,6485.516666666666,22156097.333333332
2017-06-20 16:00:00,6300.766666666666,25036545.666666668
2017-06-20 17:00:00,7137.433333333333,26834214.733333334
2017-06-20 18:00:00,6690.633333333333,20807051.2
2017-06-20 19:00:00,6083.1,18765618.983333334
2017-06-20 20:00:00,6226.55,19894718.866666667
2017-06-20 21:00:00,10455.1,62584524.13333333
2017-06-20 22:00:00,5558.683333333333,13611413.866666667
2017-06-20 23:00:00,5451.05,12045187.466666667
2017-06-21 00:00:00,5472.85,11797172.4
2017-06-21 01:00:00,5388.25,12019028.533333333
2017-06-21 02:00:00,5340.216666666666,11820207.2
2017-06-21 03:00:00,5333.266666666666,12080775.266666668
2017-06-21 04:00:00,5345.9,11715384.866666667
2017-06-21 05:00:00,5309.633333333333,11151708.8
2017-06-21 06:00:00,5257.383333333333,10705822.266666668
2017-06-21 07:00:00,5293.433333333333,10921162.666666666
2017-06-21 08:00:00,5308.083333333333,11168302.133333333
2017-06-21 09:00:00,5576.433333333333,11472180.133333333
2017-06-21 10:00:00,6553.216666666666,13891838.533333333
2017-06-21 11:00:00,5895.316666666667,13455453.6
2017-06-21 12:00:00,11386.9,66062771.6
2017-06-21 13:00:00,6547.016666666666,13567902.866666667
2017-06-21 14:00:00,6557.55,12802872.866666667
2017-06-21 15:00:00,10205.366666666667,30041739.733333334
2017-06-21 16:00:00,12230.333333333334,72417039.73333333
2017-06-21 17:00:00,18716.916666666668,88829394.4
2017-06-21 18:00:00,11556.4,29657294.0
2017-06-21 19:00:00,11339.366666666667,20816685.566666666
2017-06-21 20:00:00,11343.75,20066554.6
2017-06-21 21:00:00,11876.916666666666,19704393.533333335
2017-06-21 22:00:00,11037.233333333334,19456463.666666668
2017-06-21 23:00:00,10968.033333333333,19386326.066666666
2017-06-22 00:00:00,10921.2,19223303.533333335
2017-06-22 01:00:00,10824.166666666666,18960550.466666665
2017-06-22 02:00:00,10786.733333333334,18880103.4
2017-06-22 03:00:00,10693.933333333332,18692999.2
2017-06-22 04:00:00,10640.666666666666,18594045.466666665
2017-06-22 05:00:00,10905.666666666666,18504153.6
2017-06-22 06:00:00,10686.016666666666,19008376.933333334
2017-06-22 07:00:00,10127.666666666666,18538023.933333334
2017-06-22 08:00:00,9963.166666666666,18262175.1
2017-06-22 09:00:00,10146.116666666667,18784300.4
2017-06-22 10:00:00,10574.933333333332,18292191.333333332
2017-06-22 11:00:00,10098.066666666668,19784174.733333334
2017-06-22 12:00:00,10814.816666666668,23106919.2
2017-06-22 13:00:00,10218.133333333333,20292282.133333333
2017-06-22 14:00:00,11464.0,28902909.55
2017-06-22 15:00:00,14248.55,30580714.1
2017-06-22 16:00:00,12101.55,23380665.8
2017-06-22 17:00:00,26859.483333333334,53851046.766666666
2017-06-22 18:00:00,26754.15,55112503.63333333
2017-06-22 19:00:00,24474.05,45231976.766666666
2017-06-22 20:00:00,16699.55,32313740.883333333
2017-06-22 21:00:00,13870.666666666666,26226263.866666667
2017-06-22 22:00:00,11760.316666666668,21289499.266666666
2017-06-22 23:00:00,11195.65,20672384.683333334
2017-06-23 00:00:00,12251.566666666668,22388850.016666666
2017-06-23 01:00:00,10986.316666666668,21070208.133333333
2017-06-23 02:00:00,10725.733333333334,20421286.733333334
2017-06-23 03:00:00,10500.166666666666,20913885.333333332
2017-06-23 04:00:00,10368.45,23728403.333333332
2017-06-23 05:00:00,9987.916666666666,17907894.2
2017-06-23 06:00:00,9786.383333333333,16958329.533333335
2017-06-23 07:00:00,10701.916666666666,23027686.8
2017-06-23 08:00:00,11461.333333333334,27539408.966666665
2017-06-23 09:00:00,11169.333333333334,22787687.8
2017-06-23 10:00:00,9857.183333333332,19189277.333333332
2017-06-23 11:00:00,9601.466666666667,27725529.333333332
2017-06-23 12:00:00,10911.666666666666,20929729.333333332
2017-06-23 13:00:00,9014.716666666667,19463392.466666665
2017-06-23 14:00:00,16201.266666666666,42347252.13333333
2017-06-23 15:00:00,8812.3,32936853.266666666
2017-06-23 16:00:00,12248.6,39898321.65
2017-06-23 17:00:00,10255.266666666666,35338616.35
2017-06-23 18:00:00,8997.733333333334,31893720.65
2017-06-23 19:00:00,8556.3,28596237.933333334
2017-06-23 20:00:00,8548.466666666667,27259660.066666666
2017-06-23 21:00:00,9132.916666666666,26581552.2
2017-06-23 22:00:00,8195.75,25593732.466666665
2017-06-23 23:00:00,7951.083333333333,24049231.466666665
2017-06-24 00:00:00,7912.85,22779277.133333333
2017-06-24 01:00:00,7822.233333333334,21623290.333333332
2017-06-24 02:00:00,7767.95,21111691.866666667
2017-06-24 03:00:00,7729.883333333333,20353303.0
2017-06-24 04:00:00,7674.816666666667,20007847.933333334
2017-06-24 05:00:00,7613.1,19462076.4
2017-06-24 06:00:00,7517.3,18328467.533333335
2017-06-24 07:00:00,7476.816666666667,18394802.6
2017-06-24 08:00:00,7424.833333333333,18094676.133333333
2017-06-24 09:00:00,7458.183333333333,17086535.533333335
2017-06-24 10:00:00,8553.65,17134572.4
2017-06-24 11:00:00,7642.333333333333,16053308.933333334
2017-06-24 12:00:00,7315.033333333334,15450033.466666667
2017-06-24 13:00:00,7509.683333333333,15199455.066666666
2017-06-24 14:00:00,15021.2,25089488.333333332
2017-06-24 15:00:00,7245.333333333333,14268733.8
2017-06-24 16:00:00,7126.533333333334,13960948.116666667
2017-06-24 17:00:00,7108.683333333333,14620463.666666666
2017-06-24 18:00:00,7061.166666666667,14236981.1
2017-06-24 19:00:00,7081.633333333333,13994890.15
2017-06-24 20:00:00,7067.083333333333,13551430.75
2017-06-24 21:00:00,7308.466666666666,13131570.0
2017-06-24 22:00:00,7095.316666666667,12782957.266666668
2017-06-24 23:00:00,7808.3,14356626.4
2017-06-25 00:00:00,7038.966666666666,14015560.066666666
2017-06-25 01:00:00,6910.733333333334,13583289.933333334
2017-06-25 02:00:00,6836.633333333333,13348205.066666666
2017-06-25 03:00:00,6753.1,12786534.266666668
2017-06-25 04:00:00,6721.65,13263768.466666667
2017-06-25 05:00:00,6643.733333333334,13083998.533333333
2017-06-25 06:00:00,6530.85,12658230.266666668
2017-06-25 07:00:00,6367.966666666666,11725232.8
2017-06-25 08:00:00,6288.016666666666,12206218.066666666
2017-06-25 09:00:00,6355.733333333334,12165468.533333333
2017-06-25 10:00:00,6081.75,11760513.4
2017-06-25 11:00:00,6290.15,17571300.866666667
2017-06-25 12:00:00,6901.166666666667,24344658.866666667
2017-06-25 13:00:00,6355.916666666667,25555324.066666666
2017-06-25 14:00:00,5653.966666666666,10380925.533333333
2017-06-25 15:00:00,5292.083333333333,9926115.066666666
2017-06-25 16:00:00,5828.183333333333,10433455.666666666
2017-06-25 17:00:00,5418.716666666666,10186447.933333334
2017-06-25 18:00:00,5277.516666666666,10610136.666666666
2017-06-25 19:00:00,11815.566666666668,20077260.466666665
2017-06-25 20:00:00,4718.75,8973823.133333333
2017-06-25 21:00:00,5172.283333333334,9392834.666666666
2017-06-25 22:00:00,4978.516666666666,9111847.933333334
2017-06-25 23:00:00,4732.733333333334,8394836.333333334
2017-06-26 00:00:00,5059.3,8585584.066666666
2017-06-26 01:00:00,4022.5,8610070.8
2017-06-26 02:00:00,3902.4166666666665,8165799.533333333
2017-06-26 03:00:00,4081.5666666666666,8096941.333333333
2017-06-26 04:00:00,4199.15,7333085.733333333
2017-06-26 05:00:00,3720.3333333333335,7827604.0
2017-06-26 06:00:00,3666.5833333333335,7744548.666666667
2017-06-26 07:00:00,4089.6833333333334,7772696.733333333
2017-06-26 08:00:00,3789.95,7259640.533333333
2017-06-26 09:00:00,4253.616666666667,11495378.2
2017-06-26 10:00:00,11049.45,22155796.733333334
2017-06-26 11:00:00,3646.35,10062678.633333333
2017-06-26 12:00:00,4033.8166666666666,8073217.683333334
2017-06-26 13:00:00,4197.1,11137957.266666668
2017-06-26 14:00:00,4043.4333333333334,11453025.016666668
2017-06-26 15:00:00,4403.25,19060556.583333332
2017-06-26 16:00:00,5630.833333333333,12688034.683333334
2017-06-26 17:00:00,11628.933333333332,25434325.983333334
2017-06-26 18:00:00,7483.466666666666,15084433.283333333
2017-06-26 19:00:00,13223.733333333334,36601984.56666667
2017-06-26 20:00:00,11923.033333333333,20053229.8
2017-06-26 21:00:00,11410.433333333332,19174789.2
2017-06-26 22:00:00,10660.133333333333,17731869.5
2017-06-26 23:00:00,9928.183333333332,14655679.6
2017-06-27 00:00:00,15953.033333333333,25106929.866666667
2017-06-27 01:00:00,9060.116666666667,14301976.333333334
2017-06-27 02:00:00,8620.533333333333,13506804.533333333
2017-06-27 03:00:00,8198.616666666667,12368264.533333333
2017-06-27 04:00:00,7854.233333333334,10965672.266666668
2017-06-27 05:00:00,7652.233333333334,10420022.133333333
2017-06-27 06:00:00,7414.033333333334,10148415.333333334
2017-06-27 07:00:00,7148.2,9789069.066666666
2017-06-27 08:00:00,6866.5,9510476.533333333
2017-06-27 09:00:00,6692.116666666667,9194314.933333334
2017-06-27 10:00:00,6644.566666666667,9467536.1
2017-06-27 11:00:00,11384.75,16652021.466666667
2017-06-27 12:00:00,8086.3,12165037.733333332
2017-06-27 13:00:00,6979.516666666666,13196465.266666668
2017-06-27 14:00:00,7770.15,16714984.3
2017-06-27 15:00:00,5855.133333333333,14414544.933333334
2017-06-27 16:00:00,5483.283333333334,13547365.266666668
2017-06-27 17:00:00,6100.9,15182651.433333334
2017-06-27 18:00:00,5113.05,12287269.6
2017-06-27 19:00:00,11275.933333333332,22657207.333333332
2017-06-27 20:00:00,4966.683333333333,11789418.266666668
2017-06-27 21:00:00,4730.1,12290552.1
2017-06-27 22:00:00,4541.25,11892752.733333332
2017-06-27 23:00:00,4376.4,10552708.0
2017-06-28 00:00:00,10824.933333333332,20335020.0
2017-06-28 01:00:00,4068.3,10275774.266666668
2017-06-28 02:00:00,3767.4333333333334,9719261.2
2017-06-28 03:00:00,3578.15,9366539.866666667
2017-06-28 04:00:00,3273.6,8871858.0
2017-06-28 05:00:00,3033.7166666666667,8495752.666666666
2017-06-28 06:00:00,3304.7833333333333,11697038.8
2017-06-28 07:00:00,2808.483333333333,7897264.4
2017-06-28 08:00:00,2638.733333333333,7491766.266666667
2017-06-28 09:00:00,2751.95,17983477.466666665
2017-06-28 10:00:00,4116.283333333334,13793347.75
2017-06-28 11:00:00,8796.216666666667,16733328.166666666
2017-06-28 12:00:00,2461.9166666666665,8678521.466666667
2017-06-28 13:00:00,2280.8333333333335,14417798.783333333
2017-06-28 14:00:00,2526.5666666666666,16712180.133333333
2017-06-28 15:00:00,1760.5,8928888.7
2017-06-28 16:00:00,3972.116666666667,15798588.316666666
2017-06-28 17:00:00,2714.85,9902435.433333334
2017-06-28 18:00:00,2690.866666666667,12061435.916666666
2017-06-28 19:00:00,2165.7,10186533.6
2017-06-28 20:00:00,8276.566666666668,18914413.933333334
2017-06-28 21:00:00,1701.65,8924810.2
2017-06-28 22:00:00,1528.1833333333334,7772276.266666667
2017-06-28 23:00:00,1435.9333333333334,7364773.066666666
2017-06-29 00:00:00,1303.1166666666666,5926679.066666666
2017-06-29 01:00:00,8004.916666666667,15298468.666666666
2017-06-29 02:00:00,1838.05,5740552.4
2017-06-29 03:00:00,1659.2833333333333,5429543.066666666
2017-06-29 04:00:00,1284.0166666666667,4924971.6
2017-06-29 05:00:00,2128.55,5776897.733333333
2017-06-29 06:00:00,2092.5666666666666,5691944.933333334
2017-06-29 07:00:00,1781.5833333333333,5147707.866666666
2017-06-29 08:00:00,1485.3,9311008.133333333
2017-06-29 09:00:00,1337.1833333333334,9344664.133333333
2017-06-29 10:00:00,1344.0333333333333,9551105.2
2017-06-29 11:00:00,7813.216666666666,19772145.966666665
2017-06-29 12:00:00,1498.5333333333333,11531513.95
2017-06-29 13:00:00,1532.3333333333333,11444248.7
2017-06-29 14:00:00,2450.366666666667,16425600.25
2017-06-29 15:00:00,1793.4,11394055.866666667
2017-06-29 16:00:00,3088.9,13510339.35
2017-06-29 17:00:00,1583.7333333333333,10331796.75
2017-06-29 18:00:00,1392.0833333333333,9825714.8
2017-06-29 19:00:00,1443.45,10700366.066666666
2017-06-29 20:00:00,1378.4333333333334,10818312.866666667
2017-06-29 21:00:00,1965.2833333333333,11043502.6
2017-06-29 22:00:00,1478.2666666666667,10096527.333333334
2017-06-29 23:00:00,1867.6333333333334,10117540.066666666
2017-06-30 00:00:00,7291.116666666667,18539751.266666666
2017-06-30 01:00:00,1721.8666666666666,10009700.666666666
2017-06-30 02:00:00,1231.85,9184567.4
2017-06-30 03:00:00,1213.9333333333334,9151582.8
2017-06-30 04:00:00,1156.85,9044091.066666666
2017-06-30 05:00:00,1144.0166666666667,9009490.0
2017-06-30 06:00:00,1127.4,9060899.6
2017-06-30 07:00:00,1099.25,9065293.733333332
2017-06-30 08:00:00,1835.7666666666667,9447058.8
2017-06-30 09:00:00,1090.2333333333333,8801425.466666667
2017-06-30 10:00:00,6780.283333333334,17596595.2
2017-06-30 11:00:00,2189.55,11672195.066666666
2017-06-30 12:00:00,1182.9333333333334,10225709.0
2017-06-30 13:00:00,1200.2333333333333,11107574.833333334
2017-06-30 14:00:00,1470.9333333333334,12344685.816666666
2017-06-30 15:00:00,1312.55,12973542.9
2017-06-30 16:00:00,1602.0166666666667,14395917.133333333
2017-06-30 17:00:00,2008.2,12658732.533333333
2017-06-30 18:00:00,1960.5166666666667,11781265.133333333
2017-06-30 19:00:00,8223.216666666667,20693507.0
2017-06-30 20:00:00,1881.7833333333333,10952013.2
2017-06-30 21:00:00,1869.5833333333333,11737703.333333334
2017-06-30 22:00:00,1805.5833333333333,11688978.0
2017-06-30 23:00:00,1876.5666666666666,12546040.4
2017-07-01 00:00:00,2035.9833333333333,12592149.2
2017-07-01 01:00:00,1936.6666666666667,12484220.0
2017-07-01 02:00:00,1850.05,12015629.2
2017-07-01 03:00:00,1572.15,10835418.666666666
2017-07-01 04:00:00,1478.2,9983051.6
2017-07-01 05:00:00,1466.1,9866597.2
2017-07-01 06:00:00,1439.3833333333334,9749834.533333333
2017-07-01 07:00:00,1437.9666666666667,9736955.4
2017-07-01 08:00:00,1356.6333333333334,9818068.233333332
2017-07-01 09:00:00,1398.15,10008406.8
2017-07-01 10:00:00,8089.2,19690423.9
2017-07-01 11:00:00,1646.6833333333334,9187360.9
2017-07-01 12:00:00,1554.2166666666667,8818395.6
2017-07-01 13:00:00,1569.4833333333333,9355051.066666666
2017-07-01 14:00:00,1622.1166666666666,10945216.933333334
2017-07-01 15:00:00,1933.2333333333333,10738025.466666667
2017-07-01 16:00:00,1531.2833333333333,10034564.0
2017-07-01 17:00:00,1378.9166666666667,9760308.133333333
2017-07-01 18:00:00,2174.266666666667,10582127.733333332
2017-07-01 19:00:00,2769.1833333333334,10769840.4
2017-07-01 20:00:00,2542.2833333333333,10072738.0
2017-07-01 21:00:00,2431.1,9671035.033333333
2017-07-01 22:00:00,2381.9666666666667,9717320.333333334
2017-07-01 23:00:00,8877.9,19412966.8
2017-07-02 00:00:00,2363.5333333333333,9578432.533333333
2017-07-02 01:00:00,2332.6,9348224.533333333
2017-07-02 02:00:00,2242.8333333333335,8364669.2
2017-07-02 03:00:00,2254.6666666666665,8127565.866666666
2017-07-02 04:00:00,2266.483333333333,8129129.333333333
2017-07-02 05:00:00,2255.9,8072032.0
2017-07-02 06:00:00,2237.5,7829429.333333333
2017-07-02 07:00:00,2233.516666666667,7732219.733333333
2017-07-02 08:00:00,2268.0666666666666,7877402.666666667
2017-07-02 09:00:00,2318.116666666667,8190835.0
2017-07-02 10:00:00,2376.7833333333333,8683230.8
2017-07-02 11:00:00,2331.1833333333334,8719222.266666668
2017-07-02 12:00:00,2754.55,8564256.4
2017-07-02 13:00:00,9583.4,18990991.4
2017-07-02 14:00:00,2395.2,8099542.066666666
2017-07-02 15:00:00,2238.7166666666667,7650945.066666666
2017-07-02 16:00:00,2177.133333333333,7361730.4
2017-07-02 17:00:00,2325.45,7027829.333333333
2017-07-02 18:00:00,2146.0333333333333,6605745.866666666
2017-07-02 19:00:00,2535.5333333333333,6834539.466666667
2017-07-02 20:00:00,2548.0666666666666,6644242.666666667
2017-07-02 21:00:00,4899.55,244723324.8
2017-07-02 22:00:00,5343.983333333334,316964534.1333333
2017-07-02 23:00:00,5593.883333333333,313428557.8
2017-07-03 00:00:00,12240.716666666667,317559074.1333333
2017-07-03 01:00:00,5375.533333333334,279443514.93333334
2017-07-03 02:00:00,4551.066666666667,199925564.2
2017-07-03 03:00:00,3658.8166666666666,102699687.8
2017-07-03 04:00:00,3229.733333333333,53145224.46666667
2017-07-03 05:00:00,2956.9166666666665,30540305.066666666
2017-07-03 06:00:00,2808.7166666666667,19805431.466666665
2017-07-03 07:00:00,2658.2833333333333,13729954.133333333
2017-07-03 08:00:00,2590.766666666667,10198122.666666666
2017-07-03 09:00:00,2588.0833333333335,8161871.466666667
2017-07-03 10:00:00,5217.383333333333,58717780.266666666
2017-07-03 11:00:00,3329.633333333333,17072972.8
2017-07-03 12:00:00,9239.566666666668,21883097.666666668
2017-07-03 13:00:00,5900.933333333333,329338634.06666666
2017-07-03 14:00:00,10053.15,594537668.6666666
2017-07-03 15:00:00,8404.183333333332,576285632.0666667
2017-07-03 16:00:00,7765.1,523058199.2
2017-07-03 17:00:00,7190.233333333334,471662724.6666667
2017-07-03 18:00:00,5897.883333333333,347111929.8
2017-07-03 19:00:00,5314.316666666667,200942195.6
2017-07-03 20:00:00,9827.916666666666,97444540.86666666
2017-07-03 21:00:00,3311.4333333333334,46123070.266666666
2017-07-03 22:00:00,3161.9,29315014.2
2017-07-03 23:00:00,2967.35,19501259.866666667
2017-07-04 00:00:00,2825.3,18238148.533333335
2017-07-04 01:00:00,2813.7833333333333,22024389.733333334
2017-07-04 02:00:00,2617.85,18643299.0
2017-07-04 03:00:00,2466.1666666666665,15563675.8
2017-07-04 04:00:00,2372.733333333333,13694528.466666667
2017-07-04 05:00:00,2318.116666666667,12602374.333333334
2017-07-04 06:00:00,2284.133333333333,11635180.266666668
2017-07-04 07:00:00,2243.05,10804106.4
2017-07-04 08:00:00,2117.2833333333333,9783370.4
2017-07-04 09:00:00,9719.8,20451636.933333334
2017-07-04 10:00:00,5234.916666666667,11443296.0
2017-07-04 11:00:00,5219.4,11140709.266666668
2017-07-04 12:00:00,5437.95,11250016.6
2017-07-04 13:00:00,5654.566666666667,10768132.6
2017-07-04 14:00:00,8069.033333333334,14422211.266666668
2017-07-04 15:00:00,12244.65,23132806.2
2017-07-04 16:00:00,7119.216666666666,13417609.8
2017-07-04 17:00:00,5743.35,10892162.533333333
2017-07-04 18:00:00,5356.066666666667,9387549.933333334
2017-07-04 19:00:00,5305.016666666666,8357764.666666667
2017-07-04 20:00:00,4667.966666666666,7380441.6
2017-07-04 21:00:00,4560.7,7048666.666666667
2017-07-04 22:00:00,5926.55,10115308.666666666
2017-07-04 23:00:00,21600.016666666666,39777285.166666664
2017-07-05 00:00:00,8966.416666666666,16635780.933333334
2017-07-05 01:00:00,6694.133333333333,12589382.866666667
2017-07-05 02:00:00,5154.916666666667,10194462.266666668
2017-07-05 03:00:00,3239.616666666667,6610660.6
2017-07-05 04:00:00,2310.4166666666665,4830159.666666667
2017-07-05 05:00:00,2011.1833333333334,4247329.733333333
2017-07-05 06:00:00,1774.6,3913128.466666667
2017-07-05 07:00:00,1682.0,3761947.7333333334
2017-07-05 08:00:00,1621.8833333333334,3846424.4
2017-07-05 09:00:00,7871.266666666666,17040798.566666666
2017-07-05 10:00:00,6751.283333333334,15809435.55
2017-07-05 11:00:00,3978.9166666666665,10532705.333333334
2017-07-05 12:00:00,3533.2166666666667,9927464.533333333
2017-07-05 13:00:00,3112.9333333333334,8187548.8
2017-07-05 14:00:00,2336.6,6687803.9
2017-07-05 15:00:00,2387.0333333333333,7559983.6
2017-07-05 16:00:00,2652.633333333333,9399677.433333334
2017-07-05 17:00:00,2400.8166666666666,7429445.6
2017-07-05 18:00:00,2419.0,13674177.6
2017-07-05 19:00:00,2289.7166666666667,14657923.733333332
2017-07-05 20:00:00,1973.4166666666667,5916676.266666667
2017-07-05 21:00:00,2056.0666666666666,5181385.633333334
2017-07-05 22:00:00,1979.3333333333333,4911398.533333333
2017-07-05 23:00:00,1943.95,4920698.8
2017-07-06 00:00:00,4350.383333333333,8243978.8
2017-07-06 01:00:00,1780.8833333333334,4209064.266666667
2017-07-06 02:00:00,1737.0333333333333,4071511.6666666665
2017-07-06 03:00:00,1669.9666666666667,3749252.7333333334
2017-07-06 04:00:00,1628.7333333333333,3581608.8
2017-07-06 05:00:00,1581.2166666666667,3495801.8666666667
2017-07-06 06:00:00,1557.4833333333333,3463631.2
2017-07-06 07:00:00,1524.7,3083876.533333333
2017-07-06 08:00:00,1502.1833333333334,2845022.6666666665
2017-07-06 09:00:00,1761.2666666666667,4071166.2
2017-07-06 10:00:00,2488.9666666666667,17845866.966666665
2017-07-06 11:00:00,2095.95,8174997.4
2017-07-06 12:00:00,2362.5833333333335,9318235.466666667
2017-07-06 13:00:00,2391.266666666667,8605708.933333334
2017-07-06 14:00:00,5005.016666666666,13489845.2
2017-07-06 15:00:00,4761.5,11526231.8
2017-07-06 16:00:00,4291.683333333333,8910622.566666666
2017-07-06 17:00:00,5236.35,11071412.933333334
2017-07-06 18:00:00,5615.85,9844421.266666668
2017-07-06 19:00:00,5692.133333333333,9740690.333333334
2017-07-06 20:00:00,4300.633333333333,7660873.3
2017-07-06 21:00:00,3723.45,7536112.0
2017-07-06 22:00:00,3379.0666666666666,6482028.666666667
2017-07-06 23:00:00,3004.0333333333333,6038292.733333333
2017-07-07 00:00:00,2677.2833333333333,5874407.066666666
2017-07-07 01:00:00,2598.9333333333334,7834985.35
2017-07-07 02:00:00,2604.133333333333,8574947.5
2017-07-07 03:00:00,2312.016666666667,7692814.933333334
2017-07-07 04:00:00,1798.6166666666666,5022490.383333334
2017-07-07 05:00:00,1436.85,3165291.6
2017-07-07 06:00:00,1249.25,2544692.6666666665
2017-07-07 07:00:00,1145.7166666666667,2127724.466666667
2017-07-07 08:00:00,1181.5333333333333,2822270.4
2017-07-07 09:00:00,1180.2833333333333,4498580.0
2017-07-07 10:00:00,1279.1333333333334,3564511.466666667
2017-07-07 11:00:00,1438.0166666666667,10714320.933333334
2017-07-07 12:00:00,2674.1,12400053.833333334
2017-07-07 13:00:00,8085.533333333334,30326713.466666665
2017-07-07 14:00:00,15003.5,46332178.81666667
2017-07-07 15:00:00,11952.4,26068816.566666666
2017-07-07 16:00:00,9705.166666666666,18828423.666666668
2017-07-07 17:00:00,9026.933333333332,24232403.9
2017-07-07 18:00:00,8696.316666666668,34043223.53333333
2017-07-07 19:00:00,7931.416666666667,25251216.1
2017-07-07 20:00:00,7635.8,23521999.25
2017-07-07 21:00:00,7302.083333333333,22932197.633333333
2017-07-07 22:00:00,6896.066666666667,22658060.066666666
2017-07-07 23:00:00,6363.0,19812153.333333332
2017-07-08 00:00:00,6959.95,18295771.933333334
2017-07-08 01:00:00,5814.216666666666,15070001.866666667
2017-07-08 02:00:00,5402.183333333333,13310610.333333334
2017-07-08 03:00:00,5011.433333333333,11840515.4
2017-07-08 04:00:00,4725.416666666667,9756008.8
2017-07-08 05:00:00,4509.266666666666,8584620.6
2017-07-08 06:00:00,4365.8,8163343.8
2017-07-08 07:00:00,4219.6,7071874.133333334
2017-07-08 08:00:00,4042.483333333333,6383652.866666666
2017-07-08 09:00:00,3919.266666666667,9239381.466666667
2017-07-08 10:00:00,3573.366666666667,4970051.466666667
2017-07-08 11:00:00,3404.0833333333335,4721681.066666666
2017-07-08 12:00:00,3412.9166666666665,7193844.733333333
2017-07-08 13:00:00,3338.9166666666665,7917130.816666666
2017-07-08 14:00:00,3070.1666666666665,8343283.916666667
2017-07-08 15:00:00,3878.9166666666665,25602162.933333334
2017-07-08 16:00:00,5781.833333333333,27637851.466666665
2017-07-08 17:00:00,8605.683333333332,51758598.06666667
2017-07-08 18:00:00,6386.716666666666,32092936.733333334
2017-07-08 19:00:00,6439.9,42850092.666666664
2017-07-08 20:00:00,6113.05,26800986.533333335
2017-07-08 21:00:00,5146.516666666666,24865365.733333334
2017-07-08 22:00:00,4483.7,22651223.4
2017-07-08 23:00:00,4394.733333333334,19683136.133333333
2017-07-09 00:00:00,4185.9,15667948.866666667
2017-07-09 01:00:00,4012.2166666666667,11088885.4
2017-07-09 02:00:00,3896.0333333333333,8643307.533333333
2017-07-09 03:00:00,4344.183333333333,7601601.8
2017-07-09 04:00:00,4026.5,6272151.733333333
2017-07-09 05:00:00,3347.2833333333333,5015740.9
2017-07-09 06:00:00,3076.6833333333334,4486110.333333333
2017-07-09 07:00:00,2689.8,4129299.4
2017-07-09 08:00:00,2245.1,3410561.6666666665
2017-07-09 09:00:00,1999.9833333333333,3218230.6666666665
2017-07-09 10:00:00,4570.233333333334,6990387.333333333
2017-07-09 11:00:00,9704.3,15455286.6
2017-07-09 12:00:00,12632.816666666668,23470290.133333333
2017-07-09 13:00:00,12899.266666666666,32070893.533333335
2017-07-09 14:00:00,12648.766666666666,38000224.56666667
2017-07-09 15:00:00,12695.733333333334,45544933.78333333
2017-07-09 16:00:00,12391.816666666668,46163807.583333336
2017-07-09 17:00:00,11587.116666666667,34897942.86666667
2017-07-09 18:00:00,10913.533333333333,23334218.6
2017-07-09 19:00:00,10317.7,18008728.333333332
2017-07-09 20:00:00,9669.65,15837291.333333334
2017-07-09 21:00:00,8557.916666666666,13737310.133333333
2017-07-09 22:00:00,7348.633333333333,12373747.066666666
2017-07-09 23:00:00,7892.166666666667,15637824.733333332
2017-07-10 00:00:00,6698.15,13471723.8
2017-07-10 01:00:00,6574.75,13317563.2
2017-07-10 02:00:00,7323.3,13844152.866666667
2017-07-10 03:00:00,6522.3,12850793.2
2017-07-10 04:00:00,6324.433333333333,12608443.733333332
2017-07-10 05:00:00,6316.05,12734658.4
2017-07-10 06:00:00,6246.516666666666,12669872.866666667
2017-07-10 07:00:00,6114.433333333333,12547273.133333333
2017-07-10 08:00:00,5943.433333333333,12133802.133333333
2017-07-10 09:00:00,5719.55,12087327.466666667
2017-07-10 10:00:00,5440.316666666667,12186023.1
2017-07-10 11:00:00,67532.92727272728,147323002.52727273
2017-07-10 12:00:00,,
2017-07-10 13:00:00,,
2017-07-10 14:00:00,34517.313725490196,84704824.0
2017-07-10 15:00:00,19441.633333333335,54048205.65
2017-07-10 16:00:00,10990.8,38448177.28333333
2017-07-10 17:00:00,5294.166666666667,24678448.966666665
2017-07-10 18:00:00,3534.9333333333334,21200273.583333332
2017-07-10 19:00:00,3180.016666666667,20516156.35
2017-07-10 20:00:00,3007.2833333333333,19840767.083333332
2017-07-10 21:00:00,3121.9166666666665,31057976.65
2017-07-10 22:00:00,2842.7,20806587.583333332
2017-07-10 23:00:00,2997.8,19936921.666666668
2017-07-11 00:00:00,3247.9,21675318.533333335
2017-07-11 01:00:00,3084.4166666666665,20362596.566666666
2017-07-11 02:00:00,2153.2166666666667,16431300.766666668
2017-07-11 03:00:00,1748.5333333333333,14482661.866666667
2017-07-11 04:00:00,1589.8166666666666,13660465.033333333
2017-07-11 05:00:00,1455.3,13158836.266666668
2017-07-11 06:00:00,1436.05,13176737.6
2017-07-11 07:00:00,1369.8666666666666,12963982.533333333
2017-07-11 08:00:00,1353.4166666666667,12546344.6
2017-07-11 09:00:00,1339.8,12000661.866666667
2017-07-11 10:00:00,1798.7,14221373.333333334
2017-07-11 11:00:00,1856.7166666666667,19289050.1
2017-07-11 12:00:00,2822.55,23330748.266666666
2017-07-11 13:00:00,2109.016666666667,16536863.066666666
2017-07-11 14:00:00,1850.5833333333333,14131466.133333333
2017-07-11 15:00:00,2685.483333333333,18382990.0
2017-07-11 16:00:00,2234.483333333333,23976779.766666666
2017-07-11 17:00:00,1735.6833333333334,12454249.733333332
2017-07-11 18:00:00,1910.3666666666666,11653448.733333332
2017-07-11 19:00:00,1760.4666666666667,10750559.666666666
2017-07-11 20:00:00,2930.5833333333335,13131022.3
2017-07-11 21:00:00,1969.3,15925953.233333332
2017-07-11 22:00:00,1593.5,11639223.6
2017-07-11 23:00:00,3087.616666666667,14246930.7
2017-07-12 00:00:00,1719.6833333333334,12335668.0
2017-07-12 01:00:00,1425.8166666666666,10828761.533333333
2017-07-12 02:00:00,1341.65,11019886.866666667
2017-07-12 03:00:00,1267.45,9766751.0
2017-07-12 04:00:00,1236.45,9157314.8
2017-07-12 05:00:00,1178.1833333333334,8912411.833333334
2017-07-12 06:00:00,1145.9666666666667,8644817.366666667
2017-07-12 07:00:00,1119.1666666666667,8271867.9
2017-07-12 08:00:00,1209.4833333333333,8956978.966666667
2017-07-12 09:00:00,1132.3833333333334,8275771.066666666
2017-07-12 10:00:00,3083.733333333333,14400166.466666667
2017-07-12 11:00:00,5991.566666666667,24766735.533333335
2017-07-12 12:00:00,22839.066666666666,58354237.583333336
2017-07-12 13:00:00,22750.75,63697137.266666666
2017-07-12 14:00:00,25805.016666666666,75445061.93333334
2017-07-12 15:00:00,9947.933333333332,36106867.53333333
2017-07-12 16:00:00,2420.6,15796493.8
2017-07-12 17:00:00,17046.9,169207288.06666666
2017-07-12 18:00:00,24335.733333333334,247367278.16666666
2017-07-12 19:00:00,19921.316666666666,208039453.8
2017-07-12 20:00:00,14724.383333333333,150276516.86666667
2017-07-12 21:00:00,12824.366666666667,115791068.4
2017-07-12 22:00:00,8720.483333333334,86243828.8
2017-07-12 23:00:00,7135.45,68836151.73333333
2017-07-13 00:00:00,7171.716666666666,57557763.333333336
2017-07-13 01:00:00,5017.233333333334,47330397.53333333
2017-07-13 02:00:00,4240.566666666667,40888116.46666667
2017-07-13 03:00:00,3668.616666666667,35101516.93333333
2017-07-13 04:00:00,3203.2833333333333,30304527.333333332
2017-07-13 05:00:00,2889.2,27112920.266666666
2017-07-13 06:00:00,2570.883333333333,23551687.4
2017-07-13 07:00:00,2290.9,20442145.466666665
2017-07-13 08:00:00,2194.9166666666665,22561651.733333334
2017-07-13 09:00:00,3659.1833333333334,19789541.533333335
2017-07-13 10:00:00,4347.383333333333,22181569.8
2017-07-13 11:00:00,3843.5666666666666,24249090.666666668
2017-07-13 12:00:00,4950.75,32386798.833333332
2017-07-13 13:00:00,3597.516666666667,22742075.1
2017-07-13 14:00:00,3891.016666666667,20256713.666666668
2017-07-13 15:00:00,5623.433333333333,42652737.93333333
2017-07-13 16:00:00,5235.583333333333,27037321.6
2017-07-13 17:00:00,4692.033333333334,25994318.066666666
2017-07-13 18:00:00,5417.5,24718507.533333335
2017-07-13 19:00:00,2890.366666666667,17117633.6
2017-07-13 20:00:00,2495.25,15375167.133333333
2017-07-13 21:00:00,2351.0833333333335,12122632.066666666
2017-07-13 22:00:00,4451.266666666666,14715643.6
2017-07-13 23:00:00,3206.3333333333335,12554356.0
2017-07-14 00:00:00,2214.25,11215981.133333333
2017-07-14 01:00:00,2216.25,10890809.666666666
2017-07-14 02:00:00,2669.616666666667,18613773.466666665
2017-07-14 03:00:00,2581.366666666667,19748039.933333334
2017-07-14 04:00:00,2772.75,28963861.0
2017-07-14 05:00:00,2019.05,8895793.933333334
2017-07-14 06:00:00,2054.983333333333,9921443.6
2017-07-14 07:00:00,2013.7166666666667,9464648.866666667
2017-07-14 08:00:00,2134.65,9982407.733333332
2017-07-14 09:00:00,2819.366666666667,10544776.133333333
2017-07-14 10:00:00,2265.7166666666667,10220220.266666668
2017-07-14 11:00:00,4092.0666666666666,14289857.266666668
2017-07-14 12:00:00,4980.633333333333,24009134.4
2017-07-14 13:00:00,5675.8,22466095.866666667
2017-07-14 14:00:00,5607.866666666667,20688841.866666667
2017-07-14 15:00:00,9260.35,34090920.13333333
2017-07-14 16:00:00,17386.7,93432807.36666666
2017-07-14 17:00:00,11033.5,62442584.7
2017-07-14 18:00:00,5703.366666666667,22049591.3
2017-07-14 19:00:00,5447.033333333334,19357398.05
2017-07-14 20:00:00,5843.616666666667,18919627.75
2017-07-14 21:00:00,13865.65,66085797.733333334
2017-07-14 22:00:00,9264.716666666667,47425997.63333333
2017-07-14 23:00:00,8301.383333333333,33681761.05
2017-07-15 00:00:00,6968.65,28359511.1
2017-07-15 01:00:00,6799.45,26128657.483333334
2017-07-15 02:00:00,6620.0,21820888.983333334
2017-07-15 03:00:00,6526.433333333333,20132505.0
2017-07-15 04:00:00,5123.616666666667,16182202.933333334
2017-07-15 05:00:00,3104.866666666667,12209844.333333334
2017-07-15 06:00:00,2995.9166666666665,11482126.466666667
2017-07-15 07:00:00,2763.2166666666667,11468542.466666667
2017-07-15 08:00:00,2583.0666666666666,11119358.8
2017-07-15 09:00:00,2340.0666666666666,10851697.6
2017-07-15 10:00:00,2565.5666666666666,10679629.733333332
2017-07-15 11:00:00,1910.95,9017748.933333334
2017-07-15 12:00:00,1962.5333333333333,8658279.933333334
2017-07-15 13:00:00,2077.9333333333334,8923789.166666666
2017-07-15 14:00:00,2054.233333333333,9569091.866666667
2017-07-15 15:00:00,1875.7166666666667,9380880.266666668
2017-07-15 16:00:00,2225.9166666666665,9669802.0
2017-07-15 17:00:00,1869.8166666666666,8049306.4
2017-07-15 18:00:00,1915.8166666666666,8703577.866666667
2017-07-15 19:00:00,2285.4166666666665,9082100.8
2017-07-15 20:00:00,1748.6833333333334,8535121.933333334
2017-07-15 21:00:00,1636.25,7949780.6
2017-07-15 22:00:00,1591.3166666666666,7508194.4
2017-07-15 23:00:00,2033.1333333333334,7901042.4
2017-07-16 00:00:00,4942.333333333333,11523960.066666666
2017-07-16 01:00:00,4953.183333333333,11536576.8
2017-07-16 02:00:00,3301.233333333333,9639384.733333332
2017-07-16 03:00:00,1846.9833333333333,7698095.466666667
2017-07-16 04:00:00,1879.8,8350897.0
2017-07-16 05:00:00,1869.2666666666667,8301552.266666667
2017-07-16 06:00:00,1854.3666666666666,8048102.066666666
2017-07-16 07:00:00,1858.4166666666667,8558670.733333332
2017-07-16 08:00:00,1762.7166666666667,8030896.0
2017-07-16 09:00:00,1710.9,8327378.7
2017-07-16 10:00:00,1661.5166666666667,7923646.716666667
2017-07-16 11:00:00,1675.5666666666666,8408613.4
2017-07-16 12:00:00,1656.3833333333334,7584004.133333334
2017-07-16 13:00:00,1703.65,8470561.916666666
2017-07-16 14:00:00,1703.35,8832731.733333332
2017-07-16 15:00:00,3169.25,11694730.4
2017-07-16 16:00:00,3489.0666666666666,10939526.133333333
2017-07-16 17:00:00,3289.366666666667,9943231.866666667
2017-07-16 18:00:00,3215.7833333333333,8735170.0
2017-07-16 19:00:00,3270.5666666666666,8513366.533333333
2017-07-16 20:00:00,3184.233333333333,8182603.266666667
2017-07-16 21:00:00,3446.3166666666666,7752627.666666667
2017-07-16 22:00:00,4210.6,9118090.466666667
2017-07-16 23:00:00,4372.55,8819637.666666666
2017-07-17 00:00:00,4175.9,8493513.266666668
2017-07-17 01:00:00,4150.05,8525584.333333334
2017-07-17 02:00:00,4123.783333333334,8787989.266666668
2017-07-17 03:00:00,4099.583333333333,8738668.733333332
2017-07-17 04:00:00,4075.3166666666666,8683479.8
2017-07-17 05:00:00,4004.3,7846776.666666667
2017-07-17 06:00:00,3960.5,7231434.4
2017-07-17 07:00:00,3915.2166666666667,7325093.666666667
2017-07-17 08:00:00,4226.183333333333,8779696.066666666
2017-07-17 09:00:00,4261.483333333334,9777141.766666668
2017-07-17 10:00:00,4617.733333333334,10894526.866666667
2017-07-17 11:00:00,4708.85,10798462.6
2017-07-17 12:00:00,5009.7,12656005.966666667
2017-07-17 13:00:00,5842.6,21727878.366666667
2017-07-17 14:00:00,5895.683333333333,36583519.5
2017-07-17 15:00:00,5044.3,14587658.85
2017-07-17 16:00:00,5811.683333333333,14585184.283333333
2017-07-17 17:00:00,5091.466666666666,13215714.766666668
2017-07-17 18:00:00,4725.483333333334,12796773.933333334
2017-07-17 19:00:00,4560.166666666667,12153604.266666668
2017-07-17 20:00:00,4397.383333333333,10494194.366666667
2017-07-17 21:00:00,4315.55,9609102.133333333
2017-07-17 22:00:00,4287.116666666667,9387943.733333332
2017-07-17 23:00:00,4211.283333333334,9176001.333333334
2017-07-18 00:00:00,4172.133333333333,9019713.333333334
2017-07-18 01:00:00,4038.1666666666665,8725270.133333333
2017-07-18 02:00:00,3781.0333333333333,8301818.933333334
2017-07-18 03:00:00,3395.8,7816920.8
2017-07-18 04:00:00,3141.2166666666667,7449424.266666667
2017-07-18 05:00:00,2933.4,7035331.466666667
2017-07-18 06:00:00,2680.5333333333333,6353099.466666667
2017-07-18 07:00:00,2487.2,6005492.533333333
2017-07-18 08:00:00,2290.2,5713848.8
2017-07-18 09:00:00,2212.9666666666667,5573502.133333334
2017-07-18 10:00:00,2396.35,6109347.583333333
2017-07-18 11:00:00,19017.833333333332,43310797.95
2017-07-18 12:00:00,18500.466666666667,43885774.3
2017-07-18 13:00:00,18476.216666666667,44802257.3
2017-07-18 14:00:00,10987.383333333333,27982619.8
2017-07-18 15:00:00,5511.75,14527782.166666666
2017-07-18 16:00:00,5392.966666666666,13309512.533333333
2017-07-18 17:00:00,5305.4,12360953.216666667
2017-07-18 18:00:00,4899.9,12041697.083333334
2017-07-18 19:00:00,4693.783333333334,13230641.133333333
2017-07-18 20:00:00,3789.383333333333,13170126.133333333
2017-07-18 21:00:00,3060.6833333333334,13473517.2
2017-07-18 22:00:00,4423.35,10430836.333333334
2017-07-18 23:00:00,2727.6666666666665,12366635.466666667
2017-07-19 00:00:00,2546.7,9489067.466666667
2017-07-19 01:00:00,2530.516666666667,8873932.8
2017-07-19 02:00:00,2465.8166666666666,8445646.2
2017-07-19 03:00:00,2380.6833333333334,7861678.0
2017-07-19 04:00:00,2346.5666666666666,8193349.8
2017-07-19 05:00:00,2307.5,7633506.8
2017-07-19 06:00:00,2350.8,7485303.7
2017-07-19 07:00:00,2341.4333333333334,7041299.133333334
2017-07-19 08:00:00,2370.55,7713291.666666667
2017-07-19 09:00:00,2781.2833333333333,9470619.0
2017-07-19 10:00:00,2889.016666666667,13107484.933333334
2017-07-19 11:00:00,2760.766666666667,10954069.983333332
2017-07-19 12:00:00,3797.5,9586845.8
2017-07-19 13:00:00,2940.866666666667,10609794.533333333
2017-07-19 14:00:00,2662.7833333333333,13142221.683333334
2017-07-19 15:00:00,2878.0,13591173.883333333
2017-07-19 16:00:00,2895.766666666667,12877165.8
2017-07-19 17:00:00,3739.5333333333333,15277047.1
2017-07-19 18:00:00,4770.9,17703765.866666667
2017-07-19 19:00:00,4751.716666666666,16582665.433333334
2017-07-19 20:00:00,4585.35,14609579.183333334
2017-07-19 21:00:00,4449.833333333333,13804582.233333332
2017-07-19 22:00:00,4388.016666666666,12958730.866666667
2017-07-19 23:00:00,4384.783333333334,12192618.0
2017-07-20 00:00:00,4229.983333333334,10810010.066666666
2017-07-20 01:00:00,3794.7833333333333,10459002.333333334
2017-07-20 02:00:00,3501.5,10408023.233333332
2017-07-20 03:00:00,3357.8,11018500.95
2017-07-20 04:00:00,3267.383333333333,9981873.466666667
2017-07-20 05:00:00,3122.1833333333334,9965344.666666666
2017-07-20 06:00:00,2880.9,8980352.6
2017-07-20 07:00:00,2752.616666666667,10024042.733333332
2017-07-20 08:00:00,2595.983333333333,10475354.133333333
2017-07-20 09:00:00,3256.2166666666667,11313942.533333333
2017-07-20 10:00:00,2499.5,7715828.966666667
2017-07-20 11:00:00,4608.116666666667,30815596.216666665
2017-07-20 12:00:00,20904.933333333334,916643569.2666667
2017-07-20 13:00:00,2351.633333333333,12309176.683333334
2017-07-20 14:00:00,2140.4333333333334,10112908.45
2017-07-20 15:00:00,3285.2166666666667,13518985.533333333
2017-07-20 16:00:00,4077.9166666666665,19883758.566666666
2017-07-20 17:00:00,4005.9,18993773.2
2017-07-20 18:00:00,2123.95,9139917.066666666
2017-07-20 19:00:00,2113.0333333333333,9438220.333333334
2017-07-20 20:00:00,1736.2833333333333,7632636.5
2017-07-20 21:00:00,2078.4166666666665,9153126.266666668
2017-07-20 22:00:00,2166.6833333333334,10360184.833333334
2017-07-20 23:00:00,2885.9166666666665,13216448.333333334
2017-07-21 00:00:00,2840.883333333333,11387194.266666668
2017-07-21 01:00:00,2936.7166666666667,10067058.266666668
2017-07-21 02:00:00,3196.2833333333333,11778182.0
2017-07-21 03:00:00,3330.15,13174171.733333332
2017-07-21 04:00:00,2893.733333333333,10864423.35
2017-07-21 05:00:00,2569.483333333333,9056604.716666667
2017-07-21 06:00:00,2591.5,8581586.8
2017-07-21 07:00:00,2599.0333333333333,8530028.666666666
2017-07-21 08:00:00,2615.9333333333334,11771346.933333334
2017-07-21 09:00:00,2487.35,10959340.533333333
2017-07-21 10:00:00,2187.0,7613906.266666667
2017-07-21 11:00:00,2374.2,11761558.666666666
2017-07-21 12:00:00,2502.45,13149496.866666667
2017-07-21 13:00:00,1958.95,9357959.6
2017-07-21 14:00:00,20264.2,929088136.6666666
2017-07-21 15:00:00,1865.1333333333334,9698698.716666667
2017-07-21 16:00:00,1906.1166666666666,10030278.283333333
2017-07-21 17:00:00,1948.6833333333334,11259049.733333332
2017-07-21 18:00:00,2091.766666666667,9616436.266666668
2017-07-21 19:00:00,2574.866666666667,10819778.4
2017-07-21 20:00:00,2553.95,11326001.8
2017-07-21 21:00:00,2997.516666666667,14058848.2
2017-07-21 22:00:00,4275.55,14677210.133333333
2017-07-21 23:00:00,3887.1,10896164.533333333
2017-07-22 00:00:00,3824.233333333333,10200709.0
2017-07-22 01:00:00,3716.3166666666666,8879794.6
2017-07-22 02:00:00,3728.516666666667,9444970.2
2017-07-22 03:00:00,3419.95,8898667.133333333
2017-07-22 04:00:00,2958.483333333333,8179986.6
2017-07-22 05:00:00,2639.0333333333333,7089199.4
2017-07-22 06:00:00,2452.633333333333,7058969.816666666
2017-07-22 07:00:00,2312.6,6981229.066666666
2017-07-22 08:00:00,2248.4,7238399.466666667
2017-07-22 09:00:00,2122.2166666666667,6811751.466666667
2017-07-22 10:00:00,1927.9,6214561.466666667
2017-07-22 11:00:00,3784.4333333333334,26713878.166666668
2017-07-22 12:00:00,1904.0833333333333,12405085.933333334
2017-07-22 13:00:00,1689.85,7119669.966666667
2017-07-22 14:00:00,5199.683333333333,41580790.71666667
2017-07-22 15:00:00,2640.6833333333334,17993731.366666667
2017-07-22 16:00:00,1901.6,10023095.4
2017-07-22 17:00:00,1594.9,8250012.0
2017-07-22 18:00:00,1580.95,7511178.4
2017-07-22 19:00:00,1750.9666666666667,5871860.533333333
2017-07-22 20:00:00,2172.7,7696026.4
2017-07-22 21:00:00,2097.5833333333335,5947011.466666667
2017-07-22 22:00:00,1981.5666666666666,5614185.866666666
2017-07-22 23:00:00,2251.15,6197598.133333334
2017-07-23 00:00:00,2251.05,6752668.0
2017-07-23 01:00:00,2403.7,6562927.2
2017-07-23 02:00:00,2522.266666666667,6400052.75
2017-07-23 03:00:00,1966.4166666666667,5651826.0
2017-07-23 04:00:00,1726.7833333333333,6014049.933333334
2017-07-23 05:00:00,1324.2333333333333,4499490.866666666
2017-07-23 06:00:00,1292.8833333333334,4613810.8
2017-07-23 07:00:00,1245.2666666666667,3999882.1333333333
2017-07-23 08:00:00,1256.5166666666667,4355173.4
2017-07-23 09:00:00,1226.2166666666667,4210825.666666667
2017-07-23 10:00:00,1271.7333333333333,4245238.4
2017-07-23 11:00:00,1899.1,10027349.066666666
2017-07-23 12:00:00,2525.4333333333334,6783992.466666667
2017-07-23 13:00:00,2799.116666666667,7891853.75
2017-07-23 14:00:00,4068.0666666666666,10033564.266666668
2017-07-23 15:00:00,3822.6,9419100.8
2017-07-23 16:00:00,3528.25,7789638.4
2017-07-23 17:00:00,3143.1833333333334,7168340.266666667
2017-07-23 18:00:00,3116.8333333333335,7828808.0
2017-07-23 19:00:00,3078.5,8166803.6
2017-07-23 20:00:00,5849.633333333333,7526258.0
2017-07-23 21:00:00,10862.75,31941623.666666668
2017-07-23 22:00:00,12677.566666666668,45253422.733333334
2017-07-23 23:00:00,6006.566666666667,9990095.466666667
2017-07-24 00:00:00,4030.55,8025095.8
2017-07-24 01:00:00,3161.85,6620347.6
2017-07-24 02:00:00,3019.866666666667,6341552.2
2017-07-24 03:00:00,2915.9166666666665,6648108.0
2017-07-24 04:00:00,2820.616666666667,6811960.266666667
2017-07-24 05:00:00,2806.9333333333334,6771264.8
2017-07-24 06:00:00,2808.6666666666665,6866428.533333333
2017-07-24 07:00:00,2760.733333333333,6178936.266666667
2017-07-24 08:00:00,2758.766666666667,6242543.466666667
2017-07-24 09:00:00,3377.7,7307822.733333333
2017-07-24 10:00:00,5071.833333333333,17985039.483333334
2017-07-24 11:00:00,5365.533333333334,21905991.666666668
2017-07-24 12:00:00,8520.866666666667,58690430.86666667
2017-07-24 13:00:00,3278.7,21390016.933333334
2017-07-24 14:00:00,3193.6,22107865.266666666
2017-07-24 15:00:00,2777.5666666666666,20230613.433333334
2017-07-24 16:00:00,3060.3333333333335,21835066.466666665
2017-07-24 17:00:00,3344.5,21732574.0
2017-07-24 18:00:00,3488.5666666666666,22284032.4
2017-07-24 19:00:00,3560.383333333333,24565481.066666666
2017-07-24 20:00:00,3449.383333333333,23072955.2
2017-07-24 21:00:00,3339.75,22912641.866666667
2017-07-24 22:00:00,3188.35,21335717.733333334
2017-07-24 23:00:00,3162.15,19934920.0
2017-07-25 00:00:00,3345.6666666666665,18861193.333333332
2017-07-25 01:00:00,3216.7,18146690.766666666
2017-07-25 02:00:00,3115.633333333333,17440212.266666666
2017-07-25 03:00:00,2981.483333333333,16685532.5
2017-07-25 04:00:00,2975.766666666667,16168236.65
2017-07-25 05:00:00,2789.9,15347697.483333332
2017-07-25 06:00:00,2744.4333333333334,15099752.933333334
2017-07-25 07:00:00,2375.8333333333335,13819483.933333334
2017-07-25 08:00:00,2385.7166666666667,17605998.066666666
2017-07-25 09:00:00,2500.15,31884573.733333334
2017-07-25 10:00:00,8318.383333333333,325718714.26666665
2017-07-25 11:00:00,2307.8333333333335,22116478.533333335
2017-07-25 12:00:00,2232.883333333333,21088254.066666666
2017-07-25 13:00:00,2062.05,20231523.933333334
2017-07-25 14:00:00,2028.8,19940020.133333333
2017-07-25 15:00:00,2356.65,21993256.133333333
2017-07-25 16:00:00,3142.3166666666666,23967396.066666666
2017-07-25 17:00:00,4860.3,26355653.8
2017-07-25 18:00:00,4525.966666666666,25054920.933333334
2017-07-25 19:00:00,3735.4666666666667,27935830.666666668
2017-07-25 20:00:00,3443.8333333333335,25029667.083333332
2017-07-25 21:00:00,3298.0833333333335,22963780.716666665
2017-07-25 22:00:00,3244.7833333333333,18830228.533333335
2017-07-25 23:00:00,3465.5833333333335,18312767.2
2017-07-26 00:00:00,3193.633333333333,15657863.466666667
2017-07-26 01:00:00,3009.6833333333334,14912306.133333333
2017-07-26 02:00:00,2814.05,14249688.0
2017-07-26 03:00:00,2707.4166666666665,13656611.6
2017-07-26 04:00:00,2515.2166666666667,12989537.6
2017-07-26 05:00:00,2839.0833333333335,12276826.933333334
2017-07-26 06:00:00,4324.6,10961521.4
2017-07-26 07:00:00,4280.5,10424840.0
2017-07-26 08:00:00,5457.783333333334,12918229.2
2017-07-26 09:00:00,6915.716666666666,23534818.8
2017-07-26 10:00:00,6896.2,23586012.4
2017-07-26 11:00:00,6716.633333333333,18294577.066666666
2017-07-26 12:00:00,6624.5,16692862.933333334
2017-07-26 13:00:00,7276.733333333334,16386817.066666666
2017-07-26 14:00:00,7417.533333333334,18847634.666666668
2017-07-26 15:00:00,5900.816666666667,16770121.8
2017-07-26 16:00:00,5078.266666666666,16876589.6
2017-07-26 17:00:00,6954.3,18904067.2
2017-07-26 18:00:00,7796.616666666667,20461589.466666665
2017-07-26 19:00:00,7797.65,28618969.733333334
2017-07-26 20:00:00,7388.65,27652128.0
2017-07-26 21:00:00,6892.3,22091522.0
2017-07-26 22:00:00,6615.05,16798131.2
2017-07-26 23:00:00,6571.15,16080772.666666666
2017-07-27 00:00:00,6092.0,16590863.6
2017-07-27 01:00:00,5711.666666666667,13901882.833333334
2017-07-27 02:00:00,5665.1,13647721.2
2017-07-27 03:00:00,5395.05,13031679.6
2017-07-27 04:00:00,5128.416666666667,12468072.533333333
2017-07-27 05:00:00,4847.85,11699231.6
2017-07-27 06:00:00,4502.2,10869513.333333334
2017-07-27 07:00:00,4290.916666666667,11118057.066666666
2017-07-27 08:00:00,4075.4333333333334,10851917.0
2017-07-27 09:00:00,4045.4166666666665,10679479.333333334
2017-07-27 10:00:00,4177.566666666667,12964945.2
2017-07-27 11:00:00,5069.383333333333,15622340.4
2017-07-27 12:00:00,4953.716666666666,14374496.533333333
2017-07-27 13:00:00,4580.716666666666,18816322.6
2017-07-27 14:00:00,4879.683333333333,20526515.466666665
2017-07-27 15:00:00,8893.2,26674652.933333334
2017-07-27 16:00:00,9179.466666666667,20502242.333333332
2017-07-27 17:00:00,11554.983333333334,27094739.133333333
2017-07-27 18:00:00,7308.383333333333,14954844.066666666
2017-07-27 19:00:00,6023.766666666666,14720323.733333332
2017-07-27 20:00:00,5281.15,10748853.933333334
2017-07-27 21:00:00,5243.6,11343286.533333333
2017-07-27 22:00:00,5094.0,13404995.4
2017-07-27 23:00:00,4625.716666666666,12860719.8
2017-07-28 00:00:00,3768.116666666667,9984800.8
2017-07-28 01:00:00,3115.266666666667,9750516.533333333
2017-07-28 02:00:00,2696.0333333333333,9269532.266666668
2017-07-28 03:00:00,2599.9666666666667,9105334.133333333
2017-07-28 04:00:00,2469.1833333333334,8562924.266666668
2017-07-28 05:00:00,2310.2833333333333,7965979.2
2017-07-28 06:00:00,2185.75,7576208.066666666
2017-07-28 07:00:00,2142.8333333333335,10568569.4
2017-07-28 08:00:00,1993.3,7659808.866666666
2017-07-28 09:00:00,2012.75,10252173.2
2017-07-28 10:00:00,4224.95,14123893.066666666
2017-07-28 11:00:00,2584.6833333333334,12343623.466666667
2017-07-28 12:00:00,3207.05,11734880.133333333
2017-07-28 13:00:00,3691.95,19138932.266666666
2017-07-28 14:00:00,3342.383333333333,21145658.0
2017-07-28 15:00:00,2349.4166666666665,15011179.6
2017-07-28 16:00:00,1912.75,11449496.4
2017-07-28 17:00:00,1533.6666666666667,9283517.1
2017-07-28 18:00:00,1442.0,9988686.266666668
2017-07-28 19:00:00,1377.9,10663079.566666666
2017-07-28 20:00:00,1409.8666666666666,10915849.933333334
2017-07-28 21:00:00,1260.8,9081772.333333334
2017-07-28 22:00:00,1226.05,8738305.466666667
2017-07-28 23:00:00,1189.75,8285637.916666667
2017-07-29 00:00:00,1104.25,7764087.2
2017-07-29 01:00:00,1121.0333333333333,8471157.866666667
2017-07-29 02:00:00,1084.8666666666666,8159228.266666667
2017-07-29 03:00:00,1029.2166666666667,8096243.733333333
2017-07-29 04:00:00,945.4666666666667,7597619.2
2017-07-29 05:00:00,870.05,6189272.533333333
2017-07-29 06:00:00,840.6833333333333,5616669.866666666
2017-07-29 07:00:00,784.0333333333333,5246732.0
2017-07-29 08:00:00,739.1666666666666,4735216.8
2017-07-29 09:00:00,1182.3333333333333,5183163.733333333
2017-07-29 10:00:00,949.05,4684246.4
2017-07-29 11:00:00,900.2166666666667,4310593.6
2017-07-29 12:00:00,1036.5,4233458.85
2017-07-29 13:00:00,829.2333333333333,4028819.45
2017-07-29 14:00:00,726.1166666666667,3791782.2333333334
2017-07-29 15:00:00,8277.15,384870232.3333333
2017-07-29 16:00:00,660.4166666666666,3401174.783333333
2017-07-29 17:00:00,656.1833333333333,3746018.3333333335
2017-07-29 18:00:00,606.1166666666667,3667209.3333333335
2017-07-29 19:00:00,585.1166666666667,3310418.6666666665
2017-07-29 20:00:00,596.6,3562813.066666667
2017-07-29 21:00:00,565.6166666666667,3060366.6666666665
2017-07-29 22:00:00,548.6,3026314.4
2017-07-29 23:00:00,526.3666666666667,3119811.7333333334
2017-07-30 00:00:00,618.6333333333333,4818913.933333334
2017-07-30 01:00:00,570.25,3707511.2
2017-07-30 02:00:00,557.2833333333333,3401274.1333333333
2017-07-30 03:00:00,529.9833333333333,3184770.1333333333
2017-07-30 04:00:00,503.71666666666664,2797913.066666667
2017-07-30 05:00:00,536.3,3356923.2
2017-07-30 06:00:00,526.5166666666667,3339134.4
2017-07-30 07:00:00,509.68333333333334,3076530.6666666665
2017-07-30 08:00:00,486.3,2727926.933333333
2017-07-30 09:00:00,455.5,2125316.2666666666
2017-07-30 10:00:00,527.9166666666666,4719257.333333333
2017-07-30 11:00:00,667.7,6257616.366666666
2017-07-30 12:00:00,897.6333333333333,6255391.466666667
2017-07-30 13:00:00,926.45,6218305.45
2017-07-30 14:00:00,883.15,5725246.283333333
2017-07-30 15:00:00,890.2833333333333,5451680.0
2017-07-30 16:00:00,835.7,5152716.266666667
2017-07-30 17:00:00,1024.8333333333333,10565605.066666666
2017-07-30 18:00:00,2993.6666666666665,37347212.8
2017-07-30 19:00:00,1747.3333333333333,39964016.0
2017-07-30 20:00:00,1617.4666666666667,39586076.53333333
2017-07-30 21:00:00,1800.7833333333333,40198882.93333333
2017-07-30 22:00:00,1878.9,39874959.6
2017-07-30 23:00:00,1892.05,39238857.86666667
2017-07-31 00:00:00,1842.55,39030407.46666667
2017-07-31 01:00:00,1577.7833333333333,38583522.8
2017-07-31 02:00:00,1386.5,38231390.0
2017-07-31 03:00:00,1347.2166666666667,38029551.2
2017-07-31 04:00:00,1280.05,37569479.2
2017-07-31 05:00:00,1353.9833333333333,37714139.06666667
2017-07-31 06:00:00,886.8,14644889.2
2017-07-31 07:00:00,623.4666666666667,4662013.466666667
2017-07-31 08:00:00,835.65,18211051.066666666
2017-07-31 09:00:00,1752.2833333333333,38479574.666666664
2017-07-31 10:00:00,3224.05,52454658.8
2017-07-31 11:00:00,3135.0,52575928.0
2017-07-31 12:00:00,2620.95,52872552.93333333
2017-07-31 13:00:00,2706.3333333333335,50784789.93333333
2017-07-31 14:00:00,2735.9655172413795,50257435.93103448
2017-07-31 15:00:00,2723.516666666667,49787064.333333336
2017-07-31 16:00:00,3087.6206896551726,48654925.37931035
2017-07-31 17:00:00,3960.1833333333334,51033086.266666666
2017-07-31 18:00:00,3287.3333333333335,48947059.86666667
2017-07-31 19:00:00,2579.133333333333,46608931.6
2017-07-31 20:00:00,2436.366666666667,47409380.93333333
2017-07-31 21:00:00,2381.883333333333,47860471.333333336
2017-07-31 22:00:00,2224.85,46493596.93333333
2017-07-31 23:00:00,1378.0,16124577.733333332
2017-08-01 00:00:00,1222.6666666666667,15184085.866666667
2017-08-01 01:00:00,1167.9666666666667,14510585.466666667
2017-08-01 02:00:00,1047.8666666666666,13731155.733333332
2017-08-01 03:00:00,927.85,13195953.6
2017-08-01 04:00:00,861.9333333333333,12941498.133333333
2017-08-01 05:00:00,794.7166666666667,12610618.133333333
2017-08-01 06:00:00,767.3166666666667,12381788.266666668
2017-08-01 07:00:00,836.4833333333333,12107709.333333334
2017-08-01 08:00:00,789.2833333333333,11987892.533333333
2017-08-01 09:00:00,1735.3333333333333,18539088.8
2017-08-01 10:00:00,1937.5,22452666.133333333
2017-08-01 11:00:00,1405.5689655172414,21471155.172413792
2017-08-01 12:00:00,1302.4833333333333,24569363.733333334
2017-08-01 13:00:00,1850.1666666666667,31174459.733333334
2017-08-01 14:00:00,3142.766666666667,32244186.666666668
2017-08-01 15:00:00,1561.4333333333334,27761247.7
2017-08-01 16:00:00,2396.5,45140735.46666667
2017-08-01 17:00:00,2836.133333333333,44737794.61666667
2017-08-01 18:00:00,2669.95,45512136.0
2017-08-01 19:00:00,2516.95,44308999.46666667
2017-08-01 20:00:00,2444.4166666666665,45068287.9
2017-08-01 21:00:00,2371.0333333333333,43619834.05
2017-08-01 22:00:00,2247.9333333333334,49345801.43333333
2017-08-01 23:00:00,2247.4333333333334,51252524.46666667
2017-08-02 00:00:00,3478.9333333333334,53421858.46666667
2017-08-02 01:00:00,1881.45,48664015.71666667
2017-08-02 02:00:00,1793.55,48797226.6
2017-08-02 03:00:00,1506.5666666666666,38759605.266666666
2017-08-02 04:00:00,841.7833333333333,15069248.266666668
2017-08-02 05:00:00,723.7666666666667,13764767.566666666
2017-08-02 06:00:00,683.9333333333333,13188116.166666666
2017-08-02 07:00:00,619.3833333333333,12241136.666666666
2017-08-02 08:00:00,652.3666666666667,12355006.266666668
2017-08-02 09:00:00,2454.2166666666667,26327065.133333333
2017-08-02 10:00:00,3005.8333333333335,26380186.866666667
2017-08-02 11:00:00,2812.233333333333,24435112.133333333
2017-08-02 12:00:00,3441.5,26296899.166666668
2017-08-02 13:00:00,5867.383333333333,36203964.666666664
2017-08-02 14:00:00,5809.433333333333,36770354.666666664
2017-08-02 15:00:00,5673.566666666667,36089758.93333333
2017-08-02 16:00:00,5943.466666666666,48714861.06666667
2017-08-02 17:00:00,6597.65,44453027.46666667
2017-08-02 18:00:00,6466.916666666667,39377681.333333336
2017-08-02 19:00:00,5456.416666666667,31936421.816666666
2017-08-02 20:00:00,4899.016666666666,27721575.633333333
2017-08-02 21:00:00,4589.15,25778101.866666667
2017-08-02 22:00:00,4366.533333333334,23577114.533333335
2017-08-02 23:00:00,4221.916666666667,22148253.6
2017-08-03 00:00:00,4399.966666666666,22433930.233333334
2017-08-03 01:00:00,4610.716666666666,22517935.333333332
2017-08-03 02:00:00,4264.583333333333,21476070.933333334
2017-08-03 03:00:00,4348.916666666667,20637686.2
2017-08-03 04:00:00,4956.1,20353837.533333335
2017-08-03 05:00:00,4918.9,20155709.866666667
2017-08-03 06:00:00,4881.283333333334,19950219.0
2017-08-03 07:00:00,4736.3,19473319.066666666
2017-08-03 08:00:00,4575.583333333333,18805321.733333334
2017-08-03 09:00:00,4521.133333333333,18837926.466666665
2017-08-03 10:00:00,4433.816666666667,19285353.633333333
2017-08-03 11:00:00,7432.883333333333,45602953.266666666
2017-08-03 12:00:00,5430.15,25918094.266666666
2017-08-03 13:00:00,4308.266666666666,22161685.6
2017-08-03 14:00:00,6919.05,31878117.333333332
2017-08-03 15:00:00,4336.766666666666,27540107.8
2017-08-03 16:00:00,3592.733333333333,24005705.266666666
2017-08-03 17:00:00,6444.333333333333,27869121.666666668
2017-08-03 18:00:00,6022.033333333334,25745346.666666668
2017-08-03 19:00:00,7147.0,24878252.566666666
2017-08-03 20:00:00,7574.55,24742677.333333332
2017-08-03 21:00:00,4072.45,16866489.733333334
2017-08-03 22:00:00,3302.9166666666665,14950972.0
2017-08-03 23:00:00,2577.35,13123294.4
2017-08-04 00:00:00,1775.5833333333333,11015537.866666667
2017-08-04 01:00:00,1299.8166666666666,9594776.266666668
2017-08-04 02:00:00,1060.7666666666667,8671577.866666667
2017-08-04 03:00:00,910.1666666666666,8035371.2
2017-08-04 04:00:00,804.6666666666666,7542798.4
2017-08-04 05:00:00,708.0333333333333,7254800.533333333
2017-08-04 06:00:00,540.15,6782772.633333334
2017-08-04 07:00:00,497.01666666666665,6168169.166666667
2017-08-04 08:00:00,444.8333333333333,5916361.866666666
2017-08-04 09:00:00,427.1333333333333,5498419.566666666
2017-08-04 10:00:00,1269.8,8563357.066666666
2017-08-04 11:00:00,5046.283333333334,45260916.666666664
2017-08-04 12:00:00,2014.8333333333333,18133209.933333334
2017-08-04 13:00:00,4572.716666666666,42215434.8
2017-08-04 14:00:00,1374.75,9106470.7
2017-08-04 15:00:00,1758.1166666666666,11596460.933333334
2017-08-04 16:00:00,1579.8833333333334,13287175.333333334
2017-08-04 17:00:00,2969.016666666667,12780756.866666667
2017-08-04 18:00:00,11375.3,33023671.383333333
2017-08-04 19:00:00,10875.366666666667,26693689.233333334
2017-08-04 20:00:00,4272.7,27310953.666666668
2017-08-04 21:00:00,4701.033333333334,72745134.73333333
2017-08-04 22:00:00,1521.3833333333334,13252731.733333332
2017-08-04 23:00:00,1499.6333333333334,11093105.55
2017-08-05 00:00:00,1253.5833333333333,10159346.766666668
2017-08-05 01:00:00,1756.3833333333334,12807026.733333332
2017-08-05 02:00:00,2199.65,14994825.516666668
2017-08-05 03:00:00,1640.95,11377285.333333334
2017-08-05 04:00:00,1469.1166666666666,10179355.6
2017-08-05 05:00:00,1241.8666666666666,8451517.0
2017-08-05 06:00:00,936.5,6888578.133333334
2017-08-05 07:00:00,1082.0,8216460.783333333
2017-08-05 08:00:00,5044.316666666667,90651301.41666667
2017-08-05 09:00:00,1538.5833333333333,23318162.466666665
2017-08-05 10:00:00,811.3166666666667,8859828.333333334
2017-08-05 11:00:00,666.9333333333333,7692087.533333333
2017-08-05 12:00:00,648.2666666666667,7137299.6
2017-08-05 13:00:00,740.2666666666667,7947630.6
2017-08-05 14:00:00,1002.2,9282890.133333333
2017-08-05 15:00:00,1202.8666666666666,8833999.333333334
2017-08-05 16:00:00,1167.3,8691204.2
2017-08-05 17:00:00,1485.4833333333333,9390951.8
2017-08-05 18:00:00,1664.3666666666666,9816402.733333332
2017-08-05 19:00:00,1630.5666666666666,9745125.666666666
2017-08-05 20:00:00,1532.7666666666667,8823646.733333332
2017-08-05 21:00:00,1417.3666666666666,8168020.533333333
2017-08-05 22:00:00,1270.3333333333333,7328161.6
2017-08-05 23:00:00,1238.5,7505275.866666666
2017-08-06 00:00:00,1142.7666666666667,6999958.066666666
2017-08-06 01:00:00,1146.6833333333334,6749208.133333334
2017-08-06 02:00:00,1114.1666666666667,6179297.8
2017-08-06 03:00:00,1046.1666666666667,5560541.866666666
2017-08-06 04:00:00,952.0833333333334,5035301.0
2017-08-06 05:00:00,874.2833333333333,4787005.866666666
2017-08-06 06:00:00,818.0833333333334,4633718.4
2017-08-06 07:00:00,789.8666666666667,4523313.6
2017-08-06 08:00:00,747.75,4445672.933333334
2017-08-06 09:00:00,744.3166666666667,4644328.866666666
2017-08-06 10:00:00,789.3833333333333,5929824.8
2017-08-06 11:00:00,789.6833333333333,7341723.866666666
2017-08-06 12:00:00,977.4,13293393.133333333
2017-08-06 13:00:00,1363.95,22312137.866666667
2017-08-06 14:00:00,1839.7333333333333,31611327.533333335
2017-08-06 15:00:00,4008.116666666667,32740299.8
2017-08-06 16:00:00,7121.333333333333,33409074.933333334
2017-08-06 17:00:00,5017.566666666667,35345437.8
2017-08-06 18:00:00,3290.7833333333333,37992170.93333333
2017-08-06 19:00:00,2695.0666666666666,36748903.46666667
2017-08-06 20:00:00,2561.75,38014883.4
2017-08-06 21:00:00,2446.95,36657916.86666667
2017-08-06 22:00:00,2450.0,35917789.733333334
2017-08-06 23:00:00,2647.0833333333335,37623992.733333334
2017-08-07 00:00:00,2732.3,35644186.13333333
2017-08-07 01:00:00,2491.8,31702184.0
2017-08-07 02:00:00,2375.1833333333334,30225815.666666668
2017-08-07 03:00:00,2154.2833333333333,29837885.8
2017-08-07 04:00:00,2032.3666666666666,27810039.0
2017-08-07 05:00:00,1820.8666666666666,22347922.8
2017-08-07 06:00:00,1665.6833333333334,18623529.066666666
2017-08-07 07:00:00,1550.7833333333333,16783912.866666667
2017-08-07 08:00:00,1494.5666666666666,15739382.2
2017-08-07 09:00:00,1793.7333333333333,14810593.533333333
2017-08-07 10:00:00,1541.7666666666667,13452184.5
2017-08-07 11:00:00,7619.65,30509847.066666666
2017-08-07 12:00:00,12170.65,40445257.166666664
2017-08-07 13:00:00,13375.466666666667,36457319.266666666
2017-08-07 14:00:00,6125.666666666667,26081828.2
2017-08-07 15:00:00,3887.1,25769983.266666666
2017-08-07 16:00:00,5833.2,30918792.0
2017-08-07 17:00:00,6206.5,33455389.566666666
2017-08-07 18:00:00,5813.916666666667,32267264.533333335
2017-08-07 19:00:00,5332.766666666666,29745907.466666665
2017-08-07 20:00:00,4799.466666666666,26840256.0
2017-08-07 21:00:00,4245.85,24468675.666666668
2017-08-07 22:00:00,3852.133333333333,23431338.5
2017-08-07 23:00:00,3441.0833333333335,22278999.566666666
2017-08-08 00:00:00,3166.1833333333334,21468593.133333333
2017-08-08 01:00:00,2982.133333333333,21043627.333333332
2017-08-08 02:00:00,2764.733333333333,20344062.0
2017-08-08 03:00:00,2535.5,18997866.933333334
2017-08-08 04:00:00,2281.3166666666666,17855531.2
2017-08-08 05:00:00,2032.9166666666667,16707031.266666668
2017-08-08 06:00:00,1766.5833333333333,16026623.733333332
2017-08-08 07:00:00,1524.25,15044550.2
2017-08-08 08:00:00,1399.9166666666667,13707261.4
2017-08-08 09:00:00,1375.05,12736865.366666667
2017-08-08 10:00:00,1394.45,13072265.0
2017-08-08 11:00:00,5313.233333333334,36509522.4
2017-08-08 12:00:00,12830.983333333334,96014103.85
2017-08-08 13:00:00,7477.6,48302879.86666667
2017-08-08 14:00:00,8201.933333333332,30405253.45
2017-08-08 15:00:00,14241.133333333333,35411530.766666666
2017-08-08 16:00:00,14779.3,40206938.65
2017-08-08 17:00:00,11409.8,32459520.816666666
2017-08-08 18:00:00,11356.783333333333,30865263.733333334
2017-08-08 19:00:00,10345.383333333333,31172093.933333334
2017-08-08 20:00:00,7817.533333333334,27160010.933333334
2017-08-08 21:00:00,6819.2,28370506.333333332
2017-08-08 22:00:00,6360.55,23717844.066666666
2017-08-08 23:00:00,6472.45,22925562.266666666
2017-08-09 00:00:00,6605.7,24099815.133333333
2017-08-09 01:00:00,6307.016666666666,28104672.366666667
2017-08-09 02:00:00,6218.5,26821178.966666665
2017-08-09 03:00:00,5955.666666666667,22488283.133333333
2017-08-09 04:00:00,5763.983333333334,20493394.933333334
2017-08-09 05:00:00,5650.316666666667,20422379.533333335
2017-08-09 06:00:00,5532.716666666666,21001349.4
2017-08-09 07:00:00,5309.833333333333,17860339.6
2017-08-09 08:00:00,5166.833333333333,18147436.2
2017-08-09 09:00:00,5098.233333333334,19968221.666666668
2017-08-09 10:00:00,5913.133333333333,37375237.86666667
2017-08-09 11:00:00,5606.6,37117667.4
2017-08-09 12:00:00,5408.95,35063550.61666667
2017-08-09 13:00:00,8456.166666666666,36948477.266666666
2017-08-09 14:00:00,10281.366666666667,39720997.53333333
2017-08-09 15:00:00,14648.183333333332,49974656.0
2017-08-09 16:00:00,12707.666666666666,42774469.0
2017-08-09 17:00:00,8054.216666666666,38483672.2
2017-08-09 18:00:00,7057.983333333334,34093260.166666664
2017-08-09 19:00:00,6703.516666666666,32432904.183333334
2017-08-09 20:00:00,6560.8,33075380.583333332
2017-08-09 21:00:00,6504.566666666667,31705307.666666668
2017-08-09 22:00:00,6281.15,29744809.15
2017-08-09 23:00:00,5914.1,28050194.483333334
2017-08-10 00:00:00,5505.35,26438689.933333334
2017-08-10 01:00:00,5157.983333333334,24773360.533333335
2017-08-10 02:00:00,4849.5,23229173.266666666
2017-08-10 03:00:00,4599.233333333334,22239431.466666665
2017-08-10 04:00:00,4391.966666666666,22040246.2
2017-08-10 05:00:00,4204.35,20117959.533333335
2017-08-10 06:00:00,4043.45,18725077.6
2017-08-10 07:00:00,3929.55,17652256.066666666
2017-08-10 08:00:00,3830.8166666666666,17117312.15
2017-08-10 09:00:00,3784.016666666667,17153615.733333334
2017-08-10 10:00:00,3951.483333333333,17224518.4
2017-08-10 11:00:00,4206.366666666667,18731494.2
2017-08-10 12:00:00,4131.216666666666,20125341.133333333
2017-08-10 13:00:00,4108.566666666667,22091499.466666665
2017-08-10 14:00:00,4055.9666666666667,21977121.066666666
2017-08-10 15:00:00,3998.7166666666667,22477235.516666666
2017-08-10 16:00:00,3975.866666666667,21947384.866666667
2017-08-10 17:00:00,4238.6,23134766.933333334
2017-08-10 18:00:00,4138.85,22444499.066666666
2017-08-10 19:00:00,3906.883333333333,20371079.866666667
2017-08-10 20:00:00,3866.516666666667,19283037.866666667
2017-08-10 21:00:00,4554.0,20841514.333333332
2017-08-10 22:00:00,4604.5,39515929.93333333
2017-08-10 23:00:00,4563.15,48508991.0
2017-08-11 00:00:00,4568.716666666666,48292635.06666667
2017-08-11 01:00:00,4426.783333333334,47273302.8
2017-08-11 02:00:00,4351.583333333333,45708048.46666667
2017-08-11 03:00:00,4203.183333333333,45754377.666666664
2017-08-11 04:00:00,4025.6,45514929.6
2017-08-11 05:00:00,3929.4666666666667,45181324.4
2017-08-11 06:00:00,3863.5833333333335,44599679.0
2017-08-11 07:00:00,3872.3333333333335,45437071.53333333
2017-08-11 08:00:00,3753.15,27737558.0
2017-08-11 09:00:00,4414.033333333334,15174177.6
2017-08-11 10:00:00,4224.933333333333,14639806.4
2017-08-11 11:00:00,6516.433333333333,20462107.933333334
2017-08-11 12:00:00,11179.166666666666,43528627.333333336
2017-08-11 13:00:00,16661.183333333334,32463641.066666666
2017-08-11 14:00:00,15688.0,30032608.483333334
2017-08-11 15:00:00,14270.266666666666,29506631.9
2017-08-11 16:00:00,13037.8,27231950.05
2017-08-11 17:00:00,11209.25,23033615.933333334
2017-08-11 18:00:00,6533.55,17330873.466666665
2017-08-11 19:00:00,4454.266666666666,14985338.866666667
2017-08-11 20:00:00,3971.4166666666665,15017508.666666666
2017-08-11 21:00:00,4070.233333333333,14738900.666666666
2017-08-11 22:00:00,4141.1,16136428.0
2017-08-11 23:00:00,4437.85,18059934.2
2017-08-12 00:00:00,4359.033333333334,17555065.466666665
2017-08-12 01:00:00,4559.65,17019858.8
2017-08-12 02:00:00,4442.633333333333,16279584.666666666
2017-08-12 03:00:00,4068.3,14866335.733333332
2017-08-12 04:00:00,3755.016666666667,12695486.933333334
2017-08-12 05:00:00,3502.233333333333,11754715.533333333
2017-08-12 06:00:00,3328.4333333333334,11334384.533333333
2017-08-12 07:00:00,3210.866666666667,11384790.4
2017-08-12 08:00:00,3134.733333333333,11560440.333333334
2017-08-12 09:00:00,3036.983333333333,11592895.0
2017-08-12 10:00:00,2987.366666666667,11765390.466666667
2017-08-12 11:00:00,2960.7166666666667,11231639.8
2017-08-12 12:00:00,3086.383333333333,11560249.8
2017-08-12 13:00:00,3669.4,13011715.4
2017-08-12 14:00:00,3736.85,12587167.933333334
2017-08-12 15:00:00,3680.1666666666665,12126461.0
2017-08-12 16:00:00,3641.016666666667,11842799.133333333
2017-08-12 17:00:00,3514.633333333333,11830049.6
2017-08-12 18:00:00,3442.483333333333,11851269.4
2017-08-12 19:00:00,3455.983333333333,11749282.266666668
2017-08-12 20:00:00,3307.4,11371020.333333334
2017-08-12 21:00:00,3160.8166666666666,11012442.8
2017-08-12 22:00:00,3039.983333333333,10616358.466666667
2017-08-12 23:00:00,2749.383333333333,10766425.2
2017-08-13 00:00:00,2536.6833333333334,10053100.666666666
2017-08-13 01:00:00,2665.266666666667,9735055.6
2017-08-13 02:00:00,2832.55,9813031.466666667
2017-08-13 03:00:00,2788.7166666666667,9842009.266666668
2017-08-13 04:00:00,2723.9333333333334,9753249.0
2017-08-13 05:00:00,2662.3,8856294.8
2017-08-13 06:00:00,2557.15,7889515.0
2017-08-13 07:00:00,2499.1666666666665,7832121.466666667
2017-08-13 08:00:00,2383.8333333333335,7554301.066666666
2017-08-13 09:00:00,2289.0,7818185.4
2017-08-13 10:00:00,2272.616666666667,8268296.6
2017-08-13 11:00:00,2186.4166666666665,7461763.333333333
2017-08-13 12:00:00,2176.4166666666665,7022548.333333333
2017-08-13 13:00:00,2201.9666666666667,7168788.4
2017-08-13 14:00:00,2186.983333333333,8194674.2
2017-08-13 15:00:00,2200.5333333333333,10120837.6
2017-08-13 16:00:00,2139.766666666667,10429909.533333333
2017-08-13 17:00:00,2099.9666666666667,10438722.8
2017-08-13 18:00:00,2891.4,15311889.083333334
2017-08-13 19:00:00,2932.7166666666667,15613914.766666668
2017-08-13 20:00:00,2431.9,13117084.033333333
2017-08-13 21:00:00,2095.75,11296804.166666666
2017-08-13 22:00:00,2539.0833333333335,12847240.533333333
2017-08-13 23:00:00,2403.7,11935966.266666668
2017-08-14 00:00:00,2177.8333333333335,10534046.933333334
2017-08-14 01:00:00,2140.4333333333334,10156658.8
2017-08-14 02:00:00,2101.45,9920998.466666667
2017-08-14 03:00:00,2024.2,8956658.466666667
2017-08-14 04:00:00,1950.4333333333334,7983906.733333333
2017-08-14 05:00:00,1889.55,7593901.6
2017-08-14 06:00:00,1827.0333333333333,7299758.6
2017-08-14 07:00:00,1783.65,7071332.133333334
2017-08-14 08:00:00,1755.6,7203955.8
2017-08-14 09:00:00,1743.1666666666667,7129802.6
2017-08-14 10:00:00,1815.75,7494491.266666667
2017-08-14 11:00:00,1877.8166666666666,9708611.0
2017-08-14 12:00:00,10097.966666666667,22008609.366666667
2017-08-14 13:00:00,12455.266666666666,25702559.366666667
2017-08-14 14:00:00,11794.9,25051855.8
2017-08-14 15:00:00,11409.533333333333,28407332.633333333
2017-08-14 16:00:00,10944.55,25000121.866666667
2017-08-14 17:00:00,11445.766666666666,43209361.2
2017-08-14 18:00:00,6110.266666666666,20593323.383333333
2017-08-14 19:00:00,5383.35,19224282.8
2017-08-14 20:00:00,5045.266666666666,18767707.466666665
2017-08-14 21:00:00,4993.283333333334,18646247.333333332
2017-08-14 22:00:00,4088.1,17378205.666666668
2017-08-14 23:00:00,3582.1666666666665,18275303.066666666
2017-08-15 00:00:00,3270.233333333333,17853646.466666665
2017-08-15 01:00:00,3040.85,16079385.4
2017-08-15 02:00:00,2791.4,14078308.2
2017-08-15 03:00:00,2703.016666666667,13322165.8
2017-08-15 04:00:00,2539.5333333333333,12370733.866666667
2017-08-15 05:00:00,2378.383333333333,11748334.866666667
2017-08-15 06:00:00,2213.7166666666667,11107398.8
2017-08-15 07:00:00,2093.883333333333,10297829.0
2017-08-15 08:00:00,1990.8,9787385.866666667
2017-08-15 09:00:00,1908.15,9505989.2
2017-08-15 10:00:00,6385.483333333334,47307859.46666667
2017-08-15 11:00:00,2841.4166666666665,17118942.4
2017-08-15 12:00:00,2858.0,20950239.0
2017-08-15 13:00:00,2071.7833333333333,16546906.4
2017-08-15 14:00:00,2019.85,19793452.733333334
2017-08-15 15:00:00,2838.616666666667,20771260.666666668
2017-08-15 16:00:00,3496.05,22689185.383333333
2017-08-15 17:00:00,4407.866666666667,32075410.766666666
2017-08-15 18:00:00,2901.7,23883910.283333335
2017-08-15 19:00:00,1967.3666666666666,19031479.666666668
2017-08-15 20:00:00,1645.4666666666667,16849168.333333332
2017-08-15 21:00:00,1970.7833333333333,17865342.466666665
2017-08-15 22:00:00,1834.9166666666667,18406406.333333332
2017-08-15 23:00:00,2056.05,18128808.266666666
2017-08-16 00:00:00,4873.283333333334,23110552.933333334
2017-08-16 01:00:00,1705.4166666666667,15737055.4
2017-08-16 02:00:00,1672.8166666666666,14476385.066666666
2017-08-16 03:00:00,1662.35,13724889.866666667
2017-08-16 04:00:00,1628.1,13011923.8
2017-08-16 05:00:00,1572.2666666666667,12087032.4
2017-08-16 06:00:00,1507.45,11247029.6
2017-08-16 07:00:00,1459.3,10719909.866666667
2017-08-16 08:00:00,1459.45,10749672.466666667
2017-08-16 09:00:00,1543.9166666666667,11159392.466666667
2017-08-16 10:00:00,2123.9,12179183.2
2017-08-16 11:00:00,2463.633333333333,15575992.133333333
2017-08-16 12:00:00,4375.483333333334,24685623.2
2017-08-16 13:00:00,3544.266666666667,23055510.466666665
2017-08-16 14:00:00,2355.133333333333,15487699.533333333
2017-08-16 15:00:00,1702.6,10728516.8
2017-08-16 16:00:00,1590.5333333333333,10051538.733333332
2017-08-16 17:00:00,1506.4,9633554.133333333
2017-08-16 18:00:00,1661.4166666666667,11780137.133333333
2017-08-16 19:00:00,1536.6166666666666,11104841.466666667
2017-08-16 20:00:00,1404.7166666666667,9686710.4
2017-08-16 21:00:00,1320.6333333333334,8767958.533333333
2017-08-16 22:00:00,1406.35,14963735.266666668
2017-08-16 23:00:00,1393.3,17648765.733333334
2017-08-17 00:00:00,1351.3666666666666,17480052.6
2017-08-17 01:00:00,1333.9,16255285.6
2017-08-17 02:00:00,1298.0333333333333,14709723.666666666
2017-08-17 03:00:00,1246.5166666666667,10832139.733333332
2017-08-17 04:00:00,1229.65,10725275.733333332
2017-08-17 05:00:00,1191.7666666666667,9313156.8
2017-08-17 06:00:00,1169.4166666666667,8824059.2
2017-08-17 07:00:00,1144.2333333333333,8845126.933333334
2017-08-17 08:00:00,1171.05,8736356.8
2017-08-17 09:00:00,1177.0833333333333,8399206.066666666
2017-08-17 10:00:00,1212.35,10348838.4
2017-08-17 11:00:00,1228.9,10069758.8
2017-08-17 12:00:00,1241.35,9122738.133333333
2017-08-17 13:00:00,1540.75,12891047.466666667
2017-08-17 14:00:00,2391.4666666666667,20819539.0
2017-08-17 15:00:00,4302.366666666667,33029017.466666665
2017-08-17 16:00:00,4887.083333333333,35294030.4
2017-08-17 17:00:00,5165.916666666667,36053054.13333333
2017-08-17 18:00:00,3633.7,26542754.566666666
2017-08-17 19:00:00,2260.5,18935002.233333334
2017-08-17 20:00:00,2090.4666666666667,17303247.466666665
2017-08-17 21:00:00,1987.7166666666667,15973090.4
2017-08-17 22:00:00,5087.633333333333,46071398.4
2017-08-17 23:00:00,3661.7166666666667,15625592.466666667
2017-08-18 00:00:00,3467.1833333333334,14015664.0
2017-08-18 01:00:00,3292.0333333333333,13956619.2
2017-08-18 02:00:00,3129.366666666667,13560024.333333334
2017-08-18 03:00:00,2968.016666666667,13323725.066666666
2017-08-18 04:00:00,2764.4333333333334,12134230.133333333
2017-08-18 05:00:00,2460.3166666666666,9977184.866666667
2017-08-18 06:00:00,2211.383333333333,8596776.333333334
2017-08-18 07:00:00,2017.8,8071900.133333334
2017-08-18 08:00:00,1824.25,7627007.866666666
2017-08-18 09:00:00,1949.3166666666666,7757817.466666667
2017-08-18 10:00:00,2364.9666666666667,10524050.733333332
2017-08-18 11:00:00,2882.133333333333,14374367.333333334
2017-08-18 12:00:00,2920.6833333333334,20543496.866666667
2017-08-18 13:00:00,2742.016666666667,19154065.533333335
2017-08-18 14:00:00,2958.7833333333333,20125044.333333332
2017-08-18 15:00:00,2603.733333333333,16936084.2
2017-08-18 16:00:00,2420.116666666667,15331238.1
2017-08-18 17:00:00,3990.5666666666666,17341760.4
2017-08-18 18:00:00,20597.533333333333,47695800.61666667
2017-08-18 19:00:00,26423.266666666666,58799108.71666667
2017-08-18 20:00:00,17283.833333333332,67389532.5
2017-08-18 21:00:00,4293.716666666666,15114049.333333334
2017-08-18 22:00:00,1828.1,9796363.0
2017-08-18 23:00:00,1608.0666666666666,8920142.066666666
2017-08-19 00:00:00,1513.4,8416695.933333334
2017-08-19 01:00:00,1175.75,7666360.666666667
2017-08-19 02:00:00,1223.5833333333333,8723008.533333333
2017-08-19 03:00:00,1269.4166666666667,9396484.0
2017-08-19 04:00:00,1264.75,9652576.133333333
2017-08-19 05:00:00,1293.3666666666666,10412272.866666667
2017-08-19 06:00:00,1286.6666666666667,10386158.066666666
2017-08-19 07:00:00,1270.95,10019916.666666666
2017-08-19 08:00:00,1237.8333333333333,9596103.2
2017-08-19 09:00:00,1242.0333333333333,9387246.666666666
2017-08-19 10:00:00,1300.5,8758824.933333334
2017-08-19 11:00:00,1362.5,7748926.6
2017-08-19 12:00:00,1296.6,7029117.6
2017-08-19 13:00:00,1394.3666666666666,6224990.666666667
2017-08-19 14:00:00,4977.95,14659783.4
2017-08-19 15:00:00,3257.35,7790584.266666667
2017-08-19 16:00:00,5025.7,17572162.066666666
2017-08-19 17:00:00,4458.616666666667,11346319.333333334
2017-08-19 18:00:00,4303.85,10035356.266666668
2017-08-19 19:00:00,3941.4666666666667,8906159.8
2017-08-19 20:00:00,3321.616666666667,7880396.133333334
2017-08-19 21:00:00,3070.8166666666666,7498783.933333334
2017-08-19 22:00:00,2658.0833333333335,7235817.416666667
2017-08-19 23:00:00,2559.35,6850156.666666667
2017-08-20 00:00:00,2540.65,6837154.0
2017-08-20 01:00:00,2477.1833333333334,6898016.133333334
2017-08-20 02:00:00,2204.0666666666666,7240706.2
2017-08-20 03:00:00,1723.9,7038771.0
2017-08-20 04:00:00,1408.1833333333334,6704346.066666666
2017-08-20 05:00:00,1217.5666666666666,6230646.266666667
2017-08-20 06:00:00,1125.6333333333334,5978218.466666667
2017-08-20 07:00:00,1033.7,6001776.133333334
2017-08-20 08:00:00,969.1,5663983.4
2017-08-20 09:00:00,1100.7333333333333,5950985.6
2017-08-20 10:00:00,1171.1166666666666,6194086.283333333
2017-08-20 11:00:00,1180.25,6318784.866666666
2017-08-20 12:00:00,1155.9833333333333,6338213.466666667
2017-08-20 13:00:00,995.2666666666667,5915148.533333333
2017-08-20 14:00:00,908.2333333333333,5841973.666666667
2017-08-20 15:00:00,958.3833333333333,5837217.133333334
2017-08-20 16:00:00,1010.9166666666666,5970055.666666667
2017-08-20 17:00:00,982.8,6226882.533333333
2017-08-20 18:00:00,972.1166666666667,6037778.066666666
2017-08-20 19:00:00,966.8333333333334,5778584.933333334
2017-08-20 20:00:00,946.5166666666667,5615585.6
2017-08-20 21:00:00,922.9,5599235.933333334
2017-08-20 22:00:00,2016.1666666666667,6453846.866666666
2017-08-20 23:00:00,1264.65,8170890.333333333
2017-08-21 00:00:00,998.6,9292017.6
2017-08-21 01:00:00,947.55,8562340.6
2017-08-21 02:00:00,913.5,7066353.866666666
2017-08-21 03:00:00,901.1333333333333,6411040.466666667
2017-08-21 04:00:00,881.45,5980105.466666667
2017-08-21 05:00:00,858.4,5404685.0
2017-08-21 06:00:00,845.7333333333333,5211565.066666666
2017-08-21 07:00:00,833.9,4912507.266666667
2017-08-21 08:00:00,871.15,4821138.666666667
2017-08-21 09:00:00,993.75,5893896.333333333
2017-08-21 10:00:00,1413.8833333333334,8003601.333333333
2017-08-21 11:00:00,1169.45,8159768.533333333
2017-08-21 12:00:00,4508.833333333333,73171075.5
2017-08-21 13:00:00,4194.35,50019864.36666667
2017-08-21 14:00:00,2655.616666666667,17426734.466666665
2017-08-21 15:00:00,3495.983333333333,17707040.933333334
2017-08-21 16:00:00,2526.0,20431404.0
2017-08-21 17:00:00,2049.733333333333,17933034.866666667
2017-08-21 18:00:00,1809.7833333333333,15358992.6
2017-08-21 19:00:00,1933.3333333333333,18266401.666666668
2017-08-21 20:00:00,4166.816666666667,41377365.6
2017-08-21 21:00:00,3009.133333333333,17575961.6
2017-08-21 22:00:00,2886.4666666666667,20030336.5
2017-08-21 23:00:00,2193.3166666666666,15995137.883333333
2017-08-22 00:00:00,3302.75,14787341.633333333
2017-08-22 01:00:00,4031.6833333333334,12496878.433333334
2017-08-22 02:00:00,3331.0833333333335,10221976.9
2017-08-22 03:00:00,3114.366666666667,8149770.866666666
2017-08-22 04:00:00,3025.516666666667,6840798.8
2017-08-22 05:00:00,2931.3333333333335,6016579.8
2017-08-22 06:00:00,2699.7,5724400.866666666
2017-08-22 07:00:00,2118.9666666666667,5609573.466666667
2017-08-22 08:00:00,2104.3333333333335,5379450.466666667
2017-08-22 09:00:00,2105.8166666666666,7280845.266666667
2017-08-22 10:00:00,3236.983333333333,17741602.6
2017-08-22 11:00:00,2261.6666666666665,21983067.866666667
2017-08-22 12:00:00,1496.3,19342920.2
2017-08-22 13:00:00,1765.5166666666667,18134883.116666667
2017-08-22 14:00:00,2085.516666666667,17291278.75
2017-08-22 15:00:00,3094.5833333333335,21026906.583333332
2017-08-22 16:00:00,2370.5333333333333,22740742.666666668
2017-08-22 17:00:00,2111.883333333333,22237897.316666666
2017-08-22 18:00:00,5543.35,92351680.93333334
2017-08-22 19:00:00,2473.0,32105633.933333334
2017-08-22 20:00:00,1872.3333333333333,19514249.4
2017-08-22 21:00:00,1721.9666666666667,16954538.8
2017-08-22 22:00:00,1665.05,15193422.066666666
2017-08-22 23:00:00,2099.7,14650833.733333332
2017-08-23 00:00:00,1831.6166666666666,11188074.133333333
2017-08-23 01:00:00,1716.95,10280167.0
2017-08-23 02:00:00,1656.3666666666666,8810315.266666668
2017-08-23 03:00:00,1607.5,8065138.533333333
2017-08-23 04:00:00,1553.7,7624224.266666667
2017-08-23 05:00:00,1561.4833333333333,7232327.6
2017-08-23 06:00:00,1495.2166666666667,6294692.066666666
2017-08-23 07:00:00,1415.3666666666666,5686459.0
2017-08-23 08:00:00,1367.7833333333333,5144434.583333333
2017-08-23 09:00:00,1982.8333333333333,8517087.066666666
2017-08-23 10:00:00,3584.8333333333335,12126514.566666666
2017-08-23 11:00:00,3448.233333333333,13406059.033333333
2017-08-23 12:00:00,4511.2,14124913.933333334
2017-08-23 13:00:00,2593.0333333333333,9899958.15
2017-08-23 14:00:00,4210.266666666666,16539088.066666666
2017-08-23 15:00:00,3396.6666666666665,24469762.2
2017-08-23 16:00:00,2743.95,22632998.733333334
2017-08-23 17:00:00,3645.05,23800994.183333334
2017-08-23 18:00:00,4587.5,24662291.0
2017-08-23 19:00:00,4631.516666666666,24802295.333333332
2017-08-23 20:00:00,4619.133333333333,24654721.333333332
2017-08-23 21:00:00,6713.266666666666,38024270.38333333
2017-08-23 22:00:00,7732.433333333333,36684376.68333333
2017-08-23 23:00:00,6690.066666666667,34149433.266666666
2017-08-24 00:00:00,5921.45,31654993.066666666
2017-08-24 01:00:00,5352.3,29232755.8
2017-08-24 02:00:00,4804.633333333333,26522814.0
2017-08-24 03:00:00,4207.6,23896755.333333332
2017-08-24 04:00:00,3676.25,21500427.266666666
2017-08-24 05:00:00,3183.516666666667,19598354.866666667
2017-08-24 06:00:00,2743.7833333333333,17253408.266666666
2017-08-24 07:00:00,2311.5,14473171.25
2017-08-24 08:00:00,2056.7166666666667,12504706.4
2017-08-24 09:00:00,1954.8666666666666,11328473.266666668
2017-08-24 10:00:00,1744.7833333333333,11904019.466666667
2017-08-24 11:00:00,2096.5833333333335,13761911.4
2017-08-24 12:00:00,1868.5666666666666,14133178.183333334
2017-08-24 13:00:00,1868.8,17782330.15
2017-08-24 14:00:00,2626.616666666667,23478303.116666667
2017-08-24 15:00:00,4267.4,33484880.433333334
2017-08-24 16:00:00,2200.766666666667,18476494.683333334
2017-08-24 17:00:00,1498.7166666666667,14446580.1
2017-08-24 18:00:00,5309.566666666667,22587426.866666667
2017-08-24 19:00:00,11675.6,32153219.066666666
2017-08-24 20:00:00,15001.833333333334,29427305.466666665
2017-08-24 21:00:00,17692.883333333335,25175099.133333333
2017-08-24 22:00:00,17244.85,24130153.9
2017-08-24 23:00:00,16972.516666666666,23887334.0
2017-08-25 00:00:00,16375.1,22588266.466666665
2017-08-25 01:00:00,14581.216666666667,20366186.533333335
2017-08-25 02:00:00,13754.633333333333,18710553.533333335
2017-08-25 03:00:00,12832.916666666666,17493319.733333334
2017-08-25 04:00:00,11590.7,16074080.866666667
2017-08-25 05:00:00,10386.183333333332,14540018.666666666
2017-08-25 06:00:00,9114.266666666666,11938190.933333334
2017-08-25 07:00:00,7961.666666666667,9635685.466666667
2017-08-25 08:00:00,6969.116666666667,8315706.733333333
2017-08-25 09:00:00,6593.766666666666,11146903.733333332
2017-08-25 10:00:00,6052.616666666667,10851828.133333333
2017-08-25 11:00:00,5910.766666666666,13216401.333333334
2017-08-25 12:00:00,5597.983333333334,12894291.0
2017-08-25 13:00:00,4836.116666666667,12679697.75
2017-08-25 14:00:00,4354.133333333333,13132556.35
2017-08-25 15:00:00,4043.3,13298817.133333333
2017-08-25 16:00:00,3705.9166666666665,12344025.733333332
2017-08-25 17:00:00,5033.0,21273632.966666665
2017-08-25 18:00:00,6734.733333333334,32702976.7
2017-08-25 19:00:00,5399.6,26769882.383333333
2017-08-25 20:00:00,3844.2166666666667,18795910.616666667
2017-08-25 21:00:00,2675.233333333333,11874262.566666666
2017-08-25 22:00:00,4762.75,36809956.0
2017-08-25 23:00:00,2019.0,8309062.9
2017-08-26 00:00:00,1599.6,5365784.916666667
2017-08-26 01:00:00,1568.7833333333333,6439998.0
2017-08-26 02:00:00,3739.5833333333335,29204099.933333334
2017-08-26 03:00:00,1636.45,8193197.266666667
2017-08-26 04:00:00,1301.55,5271157.733333333
2017-08-26 05:00:00,1210.5166666666667,4060877.2
2017-08-26 06:00:00,1140.6166666666666,3292638.2
2017-08-26 07:00:00,1090.0166666666667,3145006.933333333
2017-08-26 08:00:00,1042.8833333333334,3039179.933333333
2017-08-26 09:00:00,1013.2833333333333,2947537.8666666667
2017-08-26 10:00:00,999.3,2938918.533333333
2017-08-26 11:00:00,1536.4666666666667,10657398.066666666
2017-08-26 12:00:00,1043.9666666666667,4398136.066666666
2017-08-26 13:00:00,1021.65,4208442.333333333
2017-08-26 14:00:00,1060.1333333333334,4102419.1333333333
2017-08-26 15:00:00,1120.1666666666667,3750949.466666667
2017-08-26 16:00:00,1070.85,3604573.6
2017-08-26 17:00:00,1052.0666666666666,3524127.85
2017-08-26 18:00:00,2451.766666666667,31998230.2
2017-08-26 19:00:00,2622.25,33836513.45
2017-08-26 20:00:00,8636.066666666668,154414313.11666667
2017-08-26 21:00:00,2630.0,34474139.2
2017-08-26 22:00:00,2212.5666666666666,24283202.133333333
2017-08-26 23:00:00,2114.9666666666667,22812574.85
2017-08-27 00:00:00,2045.9166666666667,21493159.8
2017-08-27 01:00:00,1971.85,20477812.2
2017-08-27 02:00:00,1922.3333333333333,19665718.133333333
2017-08-27 03:00:00,1835.6666666666667,18183789.533333335
2017-08-27 04:00:00,1629.9333333333334,16282363.666666666
2017-08-27 05:00:00,1492.8,14240394.066666666
2017-08-27 06:00:00,1352.6166666666666,11730923.533333333
2017-08-27 07:00:00,1403.0666666666666,11411025.866666667
2017-08-27 08:00:00,1402.1833333333334,11304127.4
2017-08-27 09:00:00,1348.6166666666666,10461320.333333334
2017-08-27 10:00:00,1371.7666666666667,10906897.466666667
2017-08-27 11:00:00,1389.3833333333334,11349721.733333332
2017-08-27 12:00:00,1381.9666666666667,11643576.066666666
2017-08-27 13:00:00,1381.5,11521800.6
2017-08-27 14:00:00,1372.6833333333334,10459147.666666666
2017-08-27 15:00:00,1299.1166666666666,9464203.4
2017-08-27 16:00:00,1261.9666666666667,10182282.2
2017-08-27 17:00:00,1208.2666666666667,7680526.4
2017-08-27 18:00:00,1319.7833333333333,10044094.4
2017-08-27 19:00:00,1444.7333333333333,12233801.0
2017-08-27 20:00:00,1396.2833333333333,11377127.0
2017-08-27 21:00:00,1320.3,9028829.333333334
2017-08-27 22:00:00,1359.85,7901904.866666666
2017-08-27 23:00:00,1410.1333333333334,8072455.8
2017-08-28 00:00:00,1310.1666666666667,7492669.4
2017-08-28 01:00:00,1159.2833333333333,5396336.866666666
2017-08-28 02:00:00,1077.2,4111550.0
2017-08-28 03:00:00,1047.55,3676862.0
2017-08-28 04:00:00,1010.2833333333333,3348157.4
2017-08-28 05:00:00,991.35,3328999.933333333
2017-08-28 06:00:00,958.65,2927374.6
2017-08-28 07:00:00,897.85,2855971.6
2017-08-28 08:00:00,854.2166666666667,3616867.8666666667
2017-08-28 09:00:00,1335.7833333333333,5411169.0
2017-08-28 10:00:00,4078.7833333333333,24179683.0
2017-08-28 11:00:00,6856.766666666666,54696044.766666666
2017-08-28 12:00:00,3732.016666666667,22924087.333333332
2017-08-28 13:00:00,7902.466666666666,19424358.033333335
2017-08-28 14:00:00,1088.9,4900689.733333333
2017-08-28 15:00:00,3704.85,34484360.53333333
2017-08-28 16:00:00,1508.8,12521355.033333333
2017-08-28 17:00:00,2293.3,12031652.2
2017-08-28 18:00:00,2098.0,12306231.666666666
2017-08-28 19:00:00,1489.5333333333333,9131409.733333332
2017-08-28 20:00:00,1329.3,7876182.933333334
2017-08-28 21:00:00,1033.1636363636364,5920351.672727273
2017-08-28 22:00:00,922.3833333333333,3832484.566666667
2017-08-28 23:00:00,952.2166666666667,6241088.516666667
2017-08-29 00:00:00,1183.6166666666666,12663904.433333334
2017-08-29 01:00:00,1077.95,11931728.316666666
2017-08-29 02:00:00,1005.45,11341862.95
2017-08-29 03:00:00,877.3166666666667,9872907.0
2017-08-29 04:00:00,4746.033333333334,48843237.266666666
2017-08-29 05:00:00,1034.2833333333333,9954008.466666667
2017-08-29 06:00:00,626.5833333333334,4929009.2
2017-08-29 07:00:00,578.3,4136383.0
2017-08-29 08:00:00,833.0166666666667,8075837.8
2017-08-29 09:00:00,585.0333333333333,3419009.2666666666
2017-08-29 10:00:00,575.15,4704059.066666666
2017-08-29 11:00:00,1082.25,9408882.2
2017-08-29 12:00:00,1918.6333333333334,8815352.6
2017-08-29 13:00:00,2478.65,9286484.4
2017-08-29 14:00:00,2921.516666666667,9990391.333333334
2017-08-29 15:00:00,3588.15,15695123.2
2017-08-29 16:00:00,5382.483333333334,21824337.283333335
2017-08-29 17:00:00,4675.966666666666,23478118.2
2017-08-29 18:00:00,2579.9,17335527.966666665
2017-08-29 19:00:00,3393.9333333333334,20847253.9
2017-08-29 20:00:00,3659.5,21131741.866666667
2017-08-29 21:00:00,3209.95,18095597.0
2017-08-29 22:00:00,3027.65,16670193.266666668
2017-08-29 23:00:00,2927.0333333333333,16650947.4
2017-08-30 00:00:00,2786.35,13842282.133333333
2017-08-30 01:00:00,2356.616666666667,12018022.466666667
2017-08-30 02:00:00,2060.266666666667,11420983.6
2017-08-30 03:00:00,1757.0166666666667,10086056.333333334
2017-08-30 04:00:00,1630.7666666666667,8501598.933333334
2017-08-30 05:00:00,1577.7166666666667,8635590.0
2017-08-30 06:00:00,1548.1,8383764.066666666
2017-08-30 07:00:00,1470.7833333333333,7080488.133333334
2017-08-30 08:00:00,1412.6166666666666,6356589.6
2017-08-30 09:00:00,1561.5,12626235.333333334
2017-08-30 10:00:00,1553.1666666666667,13585395.966666667
2017-08-30 11:00:00,1620.6833333333334,12537460.3
2017-08-30 12:00:00,7567.666666666667,61621993.666666664
2017-08-30 13:00:00,1534.9333333333334,13269977.6
2017-08-30 14:00:00,3029.9666666666667,13917368.666666666
2017-08-30 15:00:00,1887.1166666666666,13739598.0
2017-08-30 16:00:00,4715.483333333334,22559809.766666666
2017-08-30 17:00:00,3123.95,17472776.15
2017-08-30 18:00:00,1869.2666666666667,11432828.4
2017-08-30 19:00:00,1779.6,12638311.866666667
2017-08-30 20:00:00,2477.95,35418957.46666667
2017-08-30 21:00:00,1758.6666666666667,19823683.133333333
2017-08-30 22:00:00,1847.3333333333333,27342382.0
2017-08-30 23:00:00,1648.3166666666666,23613194.066666666
2017-08-31 00:00:00,1566.4333333333334,21908731.733333334
2017-08-31 01:00:00,1627.85,21815107.6
2017-08-31 02:00:00,1527.8166666666666,21272479.066666666
2017-08-31 03:00:00,1459.95,20026238.733333334
2017-08-31 04:00:00,1375.3833333333334,17907954.6
2017-08-31 05:00:00,1323.95,16963638.933333334
2017-08-31 06:00:00,1292.9833333333333,16403886.533333333
2017-08-31 07:00:00,1242.25,15052421.6
2017-08-31 08:00:00,1284.3666666666666,15890487.866666667
2017-08-31 09:00:00,1186.4666666666667,13201655.533333333
2017-08-31 10:00:00,1167.3666666666666,12558934.266666668
2017-08-31 11:00:00,1219.1833333333334,12153954.8
2017-08-31 12:00:00,1169.3333333333333,11462299.133333333
2017-08-31 13:00:00,1193.9333333333334,10648478.5
2017-08-31 14:00:00,1240.5333333333333,10567294.7
2017-08-31 15:00:00,2307.4666666666667,16114943.016666668
2017-08-31 16:00:00,2147.65,22205527.966666665
2017-08-31 17:00:00,3020.016666666667,24299681.55
2017-08-31 18:00:00,3473.6833333333334,26733241.333333332
2017-08-31 19:00:00,2849.0666666666666,30607983.933333334
2017-08-31 20:00:00,2130.35,20196002.4
2017-08-31 21:00:00,1994.7833333333333,17544644.533333335
2017-08-31 22:00:00,1828.45,13930303.933333334
2017-08-31 23:00:00,2618.1666666666665,12115781.733333332
2017-09-01 00:00:00,2601.6,10730831.866666667
2017-09-01 01:00:00,2525.366666666667,9330267.0
2017-09-01 02:00:00,2441.9666666666667,8609332.266666668
2017-09-01 03:00:00,2390.7833333333333,7634578.933333334
2017-09-01 04:00:00,2330.866666666667,6939431.466666667
2017-09-01 05:00:00,2288.9666666666667,7150459.266666667
2017-09-01 06:00:00,2284.9666666666667,7435431.6
2017-09-01 07:00:00,2277.7833333333333,7233209.733333333
2017-09-01 08:00:00,2296.883333333333,7197662.466666667
2017-09-01 09:00:00,2229.7,6892421.366666666
2017-09-01 10:00:00,2278.733333333333,7188627.666666667
2017-09-01 11:00:00,5896.433333333333,15010976.433333334
2017-09-01 12:00:00,4084.55,11267847.533333333
2017-09-01 13:00:00,2953.7833333333333,12937749.0
2017-09-01 14:00:00,2937.133333333333,14093304.633333333
2017-09-01 15:00:00,2827.4333333333334,15759261.633333333
2017-09-01 16:00:00,2720.0,15059007.883333333
2017-09-01 17:00:00,2599.383333333333,11640270.85
2017-09-01 18:00:00,2791.7166666666667,19748744.533333335
2017-09-01 19:00:00,2371.6666666666665,9608351.333333334
2017-09-01 20:00:00,2194.2,8240624.8
2017-09-01 21:00:00,2499.133333333333,7810557.133333334
2017-09-01 22:00:00,2259.2,13881670.466666667
2017-09-01 23:00:00,1966.7666666666667,7295891.4
2017-09-02 00:00:00,3596.0,10401164.8
2017-09-02 01:00:00,2219.1,7320606.866666666
2017-09-02 02:00:00,1685.0333333333333,6187069.133333334
2017-09-02 03:00:00,1491.3,5565282.066666666
2017-09-02 04:00:00,1393.1833333333334,6078763.0
2017-09-02 05:00:00,1235.3333333333333,5327851.666666667
2017-09-02 06:00:00,1140.4166666666667,5140608.6
2017-09-02 07:00:00,1123.8166666666666,6166804.466666667
2017-09-02 08:00:00,1073.0333333333333,6628109.466666667
2017-09-02 09:00:00,990.0333333333333,6264594.8
2017-09-02 10:00:00,900.0666666666667,5251661.333333333
2017-09-02 11:00:00,909.5333333333333,5009957.6
2017-09-02 12:00:00,1051.3333333333333,5871406.8
2017-09-02 13:00:00,1071.8666666666666,7808711.4
2017-09-02 14:00:00,1129.2333333333333,10746272.666666666
2017-09-02 15:00:00,1183.25,9870017.633333333
2017-09-02 16:00:00,1173.5333333333333,9553156.366666667
2017-09-02 17:00:00,1070.7166666666667,10202950.8
2017-09-02 18:00:00,985.9333333333333,7220985.966666667
2017-09-02 19:00:00,872.95,5146685.033333333
2017-09-02 20:00:00,806.0166666666667,4872995.2
2017-09-02 21:00:00,925.0,5413291.933333334
2017-09-02 22:00:00,830.3166666666667,4081382.2
2017-09-02 23:00:00,1040.1833333333334,7292507.133333334
2017-09-03 00:00:00,1049.95,8642930.6
2017-09-03 01:00:00,1031.7833333333333,8908889.6
2017-09-03 02:00:00,1026.0333333333333,8928206.4
2017-09-03 03:00:00,1020.5,8752945.933333334
2017-09-03 04:00:00,1008.6833333333333,8616564.533333333
2017-09-03 05:00:00,931.0833333333334,7478342.733333333
2017-09-03 06:00:00,849.1,6419172.533333333
2017-09-03 07:00:00,806.6333333333333,5966676.666666667
2017-09-03 08:00:00,759.3166666666667,5233184.466666667
2017-09-03 09:00:00,8328.75,156853308.2
2017-09-03 10:00:00,2650.133333333333,43328135.2
2017-09-03 11:00:00,992.5,9564793.2
2017-09-03 12:00:00,757.6333333333333,5855463.066666666
2017-09-03 13:00:00,719.9166666666666,5031071.333333333
2017-09-03 14:00:00,711.5166666666667,4904467.9
2017-09-03 15:00:00,871.9833333333333,6552244.066666666
2017-09-03 16:00:00,1115.85,6217662.883333334
2017-09-03 17:00:00,844.15,6083180.566666666
2017-09-03 18:00:00,873.95,9301592.7
2017-09-03 19:00:00,1491.1833333333334,11993366.033333333
2017-09-03 20:00:00,1160.45,7195523.233333333
2017-09-03 21:00:00,1051.3333333333333,6824775.2
2017-09-03 22:00:00,1024.5666666666666,6162486.45
2017-09-03 23:00:00,910.4,5559171.05
2017-09-04 00:00:00,908.8166666666667,5298173.366666666
2017-09-04 01:00:00,856.7666666666667,5423104.616666666
2017-09-04 02:00:00,843.15,5599944.216666667
2017-09-04 03:00:00,825.85,5224017.15
2017-09-04 04:00:00,858.6166666666667,4702798.933333334
2017-09-04 05:00:00,852.7666666666667,4186603.6666666665
2017-09-04 06:00:00,849.55,3931943.4
2017-09-04 07:00:00,849.7833333333333,4019689.933333333
2017-09-04 08:00:00,2031.9666666666667,103761559.66666667
2017-09-04 09:00:00,7968.260869565217,601406092.5217391
2017-09-04 10:00:00,7897.65306122449,594982656.4489796
2017-09-04 11:00:00,5710.983333333334,410840324.93333334
2017-09-04 12:00:00,5202.133333333333,361553719.0
2017-09-04 13:00:00,4511.1,306142309.4
2017-09-04 14:00:00,3944.9666666666667,257748671.53333333
2017-09-04 15:00:00,3071.9166666666665,186990426.0
2017-09-04 16:00:00,2076.15,105911633.4
2017-09-04 17:00:00,1474.15,54488113.06666667
2017-09-04 18:00:00,1192.75,28088807.533333335
2017-09-04 19:00:00,1041.3833333333334,15110421.866666667
2017-09-04 20:00:00,934.5666666666667,10015299.2
2017-09-04 21:00:00,865.4166666666666,7090789.066666666
2017-09-04 22:00:00,824.5833333333334,5196481.6
2017-09-04 23:00:00,789.0,4077864.6666666665
2017-09-05 00:00:00,753.9,3046276.8
2017-09-05 01:00:00,714.75,2934006.2666666666
2017-09-05 02:00:00,662.2166666666667,2740988.7333333334
2017-09-05 03:00:00,626.7166666666667,2833826.0
2017-09-05 04:00:00,594.2166666666667,2557736.533333333
2017-09-05 05:00:00,562.35,2228541.7333333334
2017-09-05 06:00:00,528.9166666666666,2151949.533333333
2017-09-05 07:00:00,405.3833333333333,1978349.2
2017-09-05 08:00:00,388.8,1959785.0666666667
2017-09-05 09:00:00,385.93333333333334,2307516.3333333335
2017-09-05 10:00:00,394.15,2688425.4
2017-09-05 11:00:00,2027.6833333333334,33611033.266666666
2017-09-05 12:00:00,2550.883333333333,42668884.4
2017-09-05 13:00:00,2532.15,42172509.61666667
2017-09-05 14:00:00,2325.1,40542094.86666667
2017-09-05 15:00:00,2283.266666666667,39334526.733333334
2017-09-05 16:00:00,5271.783333333334,44090858.233333334
2017-09-05 17:00:00,4920.116666666667,41961854.86666667
2017-09-05 18:00:00,5460.75,40134744.8
2017-09-05 19:00:00,5307.05,38060481.8
2017-09-05 20:00:00,4013.65,32986201.55
2017-09-05 21:00:00,3784.5333333333333,29430821.383333333
2017-09-05 22:00:00,3078.8333333333335,25854539.733333334
2017-09-05 23:00:00,1567.0166666666667,21931952.266666666
2017-09-06 00:00:00,1330.4166666666667,19169424.866666667
2017-09-06 01:00:00,1238.6333333333334,18504848.466666665
2017-09-06 02:00:00,1063.3666666666666,15707612.533333333
2017-09-06 03:00:00,918.1833333333333,13353860.666666666
2017-09-06 04:00:00,794.7166666666667,10927734.733333332
2017-09-06 05:00:00,699.2666666666667,8957920.4
2017-09-06 06:00:00,639.0,8231176.733333333
2017-09-06 07:00:00,687.8833333333333,9328753.266666668
2017-09-06 08:00:00,695.9333333333333,8782935.8
2017-09-06 09:00:00,780.8,8868392.066666666
2017-09-06 10:00:00,895.2666666666667,8862518.066666666
2017-09-06 11:00:00,995.6,16494156.733333332
2017-09-06 12:00:00,971.6833333333333,17041111.6
2017-09-06 13:00:00,788.8333333333334,10717066.0
2017-09-06 14:00:00,1546.15,14081872.533333333
2017-09-06 15:00:00,2621.9666666666667,19101593.2
2017-09-06 16:00:00,2084.233333333333,14425831.033333333
2017-09-06 17:00:00,1559.4333333333334,15104647.15
2017-09-06 18:00:00,975.4666666666667,8588735.816666666
2017-09-06 19:00:00,926.2833333333333,8841307.033333333
2017-09-06 20:00:00,947.6166666666667,8471484.8
2017-09-06 21:00:00,958.4166666666666,7553448.533333333
2017-09-06 22:00:00,877.6166666666667,4794285.466666667
2017-09-06 23:00:00,809.5,4671641.2
2017-09-07 00:00:00,843.0333333333333,5196707.6
2017-09-07 01:00:00,722.85,4569956.333333333
2017-09-07 02:00:00,654.8833333333333,4029016.4
2017-09-07 03:00:00,766.2333333333333,6539073.733333333
2017-09-07 04:00:00,704.3666666666667,5958974.333333333
2017-09-07 05:00:00,676.0333333333333,5852560.4
2017-09-07 06:00:00,586.8666666666667,3303778.466666667
2017-09-07 07:00:00,635.4166666666666,4354903.866666666
2017-09-07 08:00:00,1083.4,14370513.8
2017-09-07 09:00:00,1113.1166666666666,8280190.933333334
2017-09-07 10:00:00,1220.7833333333333,7493808.333333333
2017-09-07 11:00:00,2018.4166666666667,12291452.033333333
2017-09-07 12:00:00,2951.8,13768111.1
2017-09-07 13:00:00,2435.3333333333335,10411527.133333333
2017-09-07 14:00:00,2590.9166666666665,15397788.8
2017-09-07 15:00:00,4152.933333333333,20520206.733333334
2017-09-07 16:00:00,4983.65,35014528.2
2017-09-07 17:00:00,13223.5,84730723.06666666
2017-09-07 18:00:00,7223.45,46503973.266666666
2017-09-07 19:00:00,3104.3333333333335,20639027.6
2017-09-07 20:00:00,2628.383333333333,17723421.2
2017-09-07 21:00:00,2628.4,19056282.666666668
2017-09-07 22:00:00,2555.116666666667,17407530.4
2017-09-07 23:00:00,2475.866666666667,16400979.466666667
2017-09-08 00:00:00,2402.9,15616077.133333333
2017-09-08 01:00:00,2243.383333333333,14097590.933333334
2017-09-08 02:00:00,2866.1,19966576.0
2017-09-08 03:00:00,1960.4166666666667,10756195.733333332
2017-09-08 04:00:00,1889.7,10843854.333333334
2017-09-08 05:00:00,2050.4666666666667,13962659.266666668
2017-09-08 06:00:00,2017.7,13362345.266666668
2017-09-08 07:00:00,1949.6666666666667,12779139.733333332
2017-09-08 08:00:00,1947.6,12578087.6
2017-09-08 09:00:00,1962.5166666666667,12551489.266666668
2017-09-08 10:00:00,2126.883333333333,13042038.333333334
2017-09-08 11:00:00,2350.1,17675547.333333332
2017-09-08 12:00:00,2280.016666666667,15820831.5
2017-09-08 13:00:00,2173.883333333333,14952618.766666668
2017-09-08 14:00:00,2203.0,14057170.833333334
2017-09-08 15:00:00,2078.866666666667,12734506.733333332
2017-09-08 16:00:00,3474.0,14405934.9
2017-09-08 17:00:00,4824.2,16728414.366666667
2017-09-08 18:00:00,2185.1666666666665,10475331.316666666
2017-09-08 19:00:00,1926.7,9470829.733333332
2017-09-08 20:00:00,1869.0833333333333,9095022.133333333
2017-09-08 21:00:00,1860.7166666666667,9019544.266666668
2017-09-08 22:00:00,1755.05,9169795.733333332
2017-09-08 23:00:00,1634.2166666666667,9150927.266666668
2017-09-09 00:00:00,2129.0333333333333,9739691.2
2017-09-09 01:00:00,2690.05,10594741.4
2017-09-09 02:00:00,1618.1333333333334,8000869.066666666
2017-09-09 03:00:00,1508.1666666666667,7165946.533333333
2017-09-09 04:00:00,1420.0,6838495.4
2017-09-09 05:00:00,1307.4166666666667,6114628.466666667
2017-09-09 06:00:00,1150.8166666666666,4831173.133333334
2017-09-09 07:00:00,1118.8166666666666,4508936.0
2017-09-09 08:00:00,1059.9833333333333,3821873.533333333
2017-09-09 09:00:00,979.1666666666666,3512744.3333333335
2017-09-09 10:00:00,963.5666666666667,3404141.6666666665
2017-09-09 11:00:00,1007.9666666666667,3558527.7333333334
2017-09-09 12:00:00,1019.6166666666667,3711307.8
2017-09-09 13:00:00,1045.4666666666667,3667978.4
2017-09-09 14:00:00,1836.2333333333333,10006798.933333334
2017-09-09 15:00:00,944.1333333333333,3504006.0
2017-09-09 16:00:00,1123.35,8082330.7
2017-09-09 17:00:00,866.6666666666666,3716099.75
2017-09-09 18:00:00,840.65,3268017.716666667
2017-09-09 19:00:00,907.55,3546305.8666666667
2017-09-09 20:00:00,976.4666666666667,4438662.533333333
2017-09-09 21:00:00,966.9166666666666,3625371.6
2017-09-09 22:00:00,1110.55,3788302.2
2017-09-09 23:00:00,1447.25,5564253.066666666
2017-09-10 00:00:00,1446.7,5667816.0
2017-09-10 01:00:00,1446.3166666666666,5653474.333333333
2017-09-10 02:00:00,1435.9,5597319.266666667
2017-09-10 03:00:00,1417.7166666666667,5487825.466666667
2017-09-10 04:00:00,1400.0833333333333,5455247.8
2017-09-10 05:00:00,1342.45,5244947.2
2017-09-10 06:00:00,1305.7,5316831.2
2017-09-10 07:00:00,1299.1333333333334,5593996.266666667
2017-09-10 08:00:00,1173.3333333333333,5073672.933333334
2017-09-10 09:00:00,1084.2666666666667,4756431.066666666
2017-09-10 10:00:00,949.0833333333334,3726212.0
2017-09-10 11:00:00,897.3833333333333,3480246.0
2017-09-10 12:00:00,875.9,3280158.6666666665
2017-09-10 13:00:00,865.1,3276087.8333333335
2017-09-10 14:00:00,6659.416666666667,62858501.13333333
2017-09-10 15:00:00,22920.85,229531961.0
2017-09-10 16:00:00,18415.75,186196638.26666668
2017-09-10 17:00:00,13679.283333333333,137403294.4
2017-09-10 18:00:00,9945.033333333333,97565325.46666667
2017-09-10 19:00:00,7095.933333333333,67402608.66666667
2017-09-10 20:00:00,5600.9,53313866.733333334
2017-09-10 21:00:00,4717.433333333333,49046460.86666667
2017-09-10 22:00:00,3864.65,40287845.46666667
2017-09-10 23:00:00,3222.9,33508461.333333332
2017-09-11 00:00:00,2742.2166666666667,28559996.8
2017-09-11 01:00:00,2431.75,25389295.533333335
2017-09-11 02:00:00,2153.7,22573005.333333332
2017-09-11 03:00:00,1987.95,20607337.866666667
2017-09-11 04:00:00,1848.6666666666667,19141494.133333333
2017-09-11 05:00:00,1769.3666666666666,18402856.733333334
2017-09-11 06:00:00,1633.8,17216994.0
2017-09-11 07:00:00,1528.4833333333333,16109577.6
2017-09-11 08:00:00,1409.55,14716124.466666667
2017-09-11 09:00:00,1448.7333333333333,15544010.466666667
2017-09-11 10:00:00,1536.0333333333333,16902678.633333333
2017-09-11 11:00:00,1698.4,16903036.666666668
2017-09-11 12:00:00,1942.4333333333334,17838552.566666666
2017-09-11 13:00:00,1866.9666666666667,17407714.233333334
2017-09-11 14:00:00,2277.6666666666665,19911616.266666666
2017-09-11 15:00:00,2673.65,19473178.066666666
2017-09-11 16:00:00,3526.5333333333333,20080614.266666666
2017-09-11 17:00:00,4386.816666666667,26825143.233333334
2017-09-11 18:00:00,7488.716666666666,40492387.333333336
2017-09-11 19:00:00,3598.8,27529793.133333333
2017-09-11 20:00:00,3375.016666666667,24406318.466666665
2017-09-11 21:00:00,3148.7166666666667,21719101.216666665
2017-09-11 22:00:00,2717.3,19561186.4
2017-09-11 23:00:00,2538.0,17584376.333333332
2017-09-12 00:00:00,2441.1,16318557.133333333
2017-09-12 01:00:00,2354.483333333333,14869176.133333333
2017-09-12 02:00:00,2327.6666666666665,14071249.466666667
2017-09-12 03:00:00,2275.4166666666665,12837231.333333334
2017-09-12 04:00:00,2201.6,11679849.4
2017-09-12 05:00:00,2068.733333333333,10429784.666666666
2017-09-12 06:00:00,1927.3833333333334,9444184.866666667
2017-09-12 07:00:00,1851.65,8889223.866666667
2017-09-12 08:00:00,1717.8833333333334,8026824.283333333
2017-09-12 09:00:00,1659.45,7612355.6
2017-09-12 10:00:00,1669.6333333333334,7572282.9
2017-09-12 11:00:00,1656.5333333333333,7401052.966666667
2017-09-12 12:00:00,1683.8666666666666,7410478.65
2017-09-12 13:00:00,2194.85,8635959.683333334
2017-09-12 14:00:00,3879.883333333333,12018178.333333334
2017-09-12 15:00:00,3734.733333333333,11562156.2
2017-09-12 16:00:00,5662.333333333333,15512810.8
2017-09-12 17:00:00,3903.4,12505014.933333334
2017-09-12 18:00:00,2623.3166666666666,9739687.466666667
2017-09-12 19:00:00,2296.016666666667,7952200.0
2017-09-12 20:00:00,2166.516666666667,9441890.6
2017-09-12 21:00:00,3070.5833333333335,11047214.8
2017-09-12 22:00:00,2406.0333333333333,9710127.116666667
2017-09-12 23:00:00,2298.75,7918257.933333334
2017-09-13 00:00:00,1921.8833333333334,6458422.7
2017-09-13 01:00:00,1859.15,6108275.2
2017-09-13 02:00:00,1841.3833333333334,5613819.333333333
2017-09-13 03:00:00,1836.1166666666666,5443698.866666666
2017-09-13 04:00:00,1776.75,5038717.066666666
2017-09-13 05:00:00,1738.0,4892524.266666667
2017-09-13 06:00:00,1698.9,4415026.133333334
2017-09-13 07:00:00,1690.8833333333334,4423170.4
2017-09-13 08:00:00,1689.0666666666666,4254959.333333333
2017-09-13 09:00:00,1714.9,4379689.466666667
2017-09-13 10:00:00,2099.883333333333,9535060.133333333
2017-09-13 11:00:00,1822.5333333333333,8823856.666666666
2017-09-13 12:00:00,1448.7833333333333,5755059.566666666
2017-09-13 13:00:00,1406.85,4021668.2333333334
2017-09-13 14:00:00,1594.3166666666666,4432013.466666667
2017-09-13 15:00:00,1765.6,4811055.533333333
2017-09-13 16:00:00,2015.7666666666667,5747953.066666666
2017-09-13 17:00:00,2450.5,10383911.466666667
2017-09-13 18:00:00,3704.4166666666665,15597989.666666666
2017-09-13 19:00:00,3672.883333333333,16729465.866666667
2017-09-13 20:00:00,2996.05,18595884.333333332
2017-09-13 21:00:00,2591.2,15382843.733333332
2017-09-13 22:00:00,2352.8,13613680.533333333
2017-09-13 23:00:00,2119.85,12002418.066666666
2017-09-14 00:00:00,2034.2833333333333,11467447.0
2017-09-14 01:00:00,1907.3,10563596.0
2017-09-14 02:00:00,1815.8666666666666,9870728.666666666
2017-09-14 03:00:00,1754.25,9244468.266666668
2017-09-14 04:00:00,1715.7333333333333,9115868.8
2017-09-14 05:00:00,1688.55,8812388.666666666
2017-09-14 06:00:00,1664.25,8278915.733333333
2017-09-14 07:00:00,1635.95,8095930.4
2017-09-14 08:00:00,1604.1,7999136.533333333
2017-09-14 09:00:00,2273.05,13360780.266666668
2017-09-14 10:00:00,5767.516666666666,20442434.0
2017-09-14 11:00:00,2576.133333333333,14146030.666666666
2017-09-14 12:00:00,2721.2166666666667,15684728.666666666
2017-09-14 13:00:00,2692.75,15211474.8
2017-09-14 14:00:00,2579.05,14243029.066666666
2017-09-14 15:00:00,2535.3166666666666,13404018.733333332
2017-09-14 16:00:00,2527.3,13385568.333333334
2017-09-14 17:00:00,3530.3,21735508.2
2017-09-14 18:00:00,5248.35,35522723.86666667
2017-09-14 19:00:00,4217.516666666666,27198514.733333334
2017-09-14 20:00:00,3762.4166666666665,23503224.816666666
2017-09-14 21:00:00,3763.15,22835874.266666666
2017-09-14 22:00:00,3653.9333333333334,22874729.183333334
2017-09-14 23:00:00,3353.883333333333,20652951.833333332
2017-09-15 00:00:00,3049.65,18035231.933333334
2017-09-15 01:00:00,2883.633333333333,16927410.8
2017-09-15 02:00:00,2555.75,14737176.4
2017-09-15 03:00:00,2207.0333333333333,12110361.466666667
2017-09-15 04:00:00,2082.5666666666666,11026368.666666666
2017-09-15 05:00:00,2020.8,10489567.466666667
2017-09-15 06:00:00,1890.65,9885050.133333333
2017-09-15 07:00:00,1799.1,9532758.466666667
2017-09-15 08:00:00,1685.3833333333334,8887537.6
2017-09-15 09:00:00,1615.95,8369597.4
2017-09-15 10:00:00,1670.3166666666666,8525617.133333333
2017-09-15 11:00:00,2359.25,14157584.0
2017-09-15 12:00:00,2215.8,12564930.333333334
2017-09-15 13:00:00,2203.1,11789315.533333333
2017-09-15 14:00:00,2430.1666666666665,11787519.383333333
2017-09-15 15:00:00,2202.866666666667,19380388.283333335
2017-09-15 16:00:00,2154.116666666667,28187410.533333335
2017-09-15 17:00:00,2399.45,27075058.6
2017-09-15 18:00:00,2452.6833333333334,23744854.8
2017-09-15 19:00:00,2207.133333333333,20509366.866666667
2017-09-15 20:00:00,1923.6666666666667,17534375.266666666
2017-09-15 21:00:00,1715.35,15439563.866666667
2017-09-15 22:00:00,1675.6166666666666,14057518.466666667
2017-09-15 23:00:00,1603.75,13886923.466666667
2017-09-16 00:00:00,1459.1166666666666,12689313.133333333
2017-09-16 01:00:00,1421.6333333333334,11833326.066666666
2017-09-16 02:00:00,1365.4333333333334,10457517.066666666
2017-09-16 03:00:00,1313.7333333333333,9532866.4
2017-09-16 04:00:00,1340.7,10172505.466666667
2017-09-16 05:00:00,1329.45,10468357.6
2017-09-16 06:00:00,1305.2166666666667,9140553.4
2017-09-16 07:00:00,1292.2833333333333,8479250.266666668
2017-09-16 08:00:00,1295.2333333333333,9157105.6
2017-09-16 09:00:00,4980.283333333334,17785125.2
2017-09-16 10:00:00,1328.7666666666667,9728644.666666666
2017-09-16 11:00:00,1307.4166666666667,8808631.4
2017-09-16 12:00:00,1381.1333333333334,8565498.116666667
2017-09-16 13:00:00,1245.45,8158583.333333333
2017-09-16 14:00:00,1222.15,8325529.666666667
2017-09-16 15:00:00,1283.15,9548934.933333334
2017-09-16 16:00:00,1313.3,8896726.933333334
2017-09-16 17:00:00,1310.85,9928528.733333332
2017-09-16 18:00:00,1282.9333333333334,8921949.266666668
2017-09-16 19:00:00,1201.1666666666667,9330208.266666668
2017-09-16 20:00:00,1184.2666666666667,8595932.533333333
2017-09-16 21:00:00,1366.2666666666667,10746413.666666666
2017-09-16 22:00:00,1213.3166666666666,9032390.866666667
2017-09-16 23:00:00,1187.3833333333334,8848415.2
2017-09-17 00:00:00,1137.2333333333333,8283782.666666667
2017-09-17 01:00:00,1101.1833333333334,8178796.0
2017-09-17 02:00:00,1050.2,7920402.4
2017-09-17 03:00:00,1037.05,7902746.933333334
2017-09-17 04:00:00,1021.8666666666667,7967369.866666666
2017-09-17 05:00:00,1013.1833333333333,7774943.2
2017-09-17 06:00:00,1000.0833333333334,7747312.266666667
2017-09-17 07:00:00,979.3166666666667,7876430.133333334
2017-09-17 08:00:00,970.8833333333333,7667429.6
2017-09-17 09:00:00,968.2333333333333,7262807.733333333
2017-09-17 10:00:00,1094.7166666666667,6773490.4
2017-09-17 11:00:00,1122.15,6352795.2
2017-09-17 12:00:00,1050.8,6056320.266666667
2017-09-17 13:00:00,1812.5333333333333,12607612.8
2017-09-17 14:00:00,2356.483333333333,18100766.866666667
2017-09-17 15:00:00,1423.65,10882541.333333334
2017-09-17 16:00:00,1088.3,7401623.466666667
2017-09-17 17:00:00,1055.8833333333334,6523391.733333333
2017-09-17 18:00:00,980.7166666666667,6454001.866666666
2017-09-17 19:00:00,973.7666666666667,6924630.216666667
2017-09-17 20:00:00,1096.5833333333333,7598310.3
2017-09-17 21:00:00,1239.5166666666667,7734335.133333334
2017-09-17 22:00:00,1182.9666666666667,7085553.8
2017-09-17 23:00:00,4759.716666666666,13661612.8
2017-09-18 00:00:00,1703.8333333333333,6864508.133333334
2017-09-18 01:00:00,1075.7,5643191.6
2017-09-18 02:00:00,994.6333333333333,5884593.866666666
2017-09-18 03:00:00,967.0833333333334,6054453.866666666
2017-09-18 04:00:00,982.1,5665993.866666666
2017-09-18 05:00:00,1007.4666666666667,5201581.066666666
2017-09-18 06:00:00,1006.1,5227839.2
2017-09-18 07:00:00,965.5,5568414.666666667
2017-09-18 08:00:00,928.7333333333333,5807112.8
2017-09-18 09:00:00,1019.7666666666667,6141858.933333334
2017-09-18 10:00:00,1132.35,6638570.333333333
2017-09-18 11:00:00,3606.0333333333333,11583567.4
2017-09-18 12:00:00,2922.1666666666665,10293775.666666666
2017-09-18 13:00:00,1287.4,6300241.866666666
2017-09-18 14:00:00,1731.0166666666667,9877298.0
2017-09-18 15:00:00,1665.6166666666666,10525723.766666668
2017-09-18 16:00:00,1461.8666666666666,8504695.65
2017-09-18 17:00:00,3793.95,26646402.8
2017-09-18 18:00:00,5656.6,43520187.68333333
2017-09-18 19:00:00,2650.233333333333,22238604.733333334
2017-09-18 20:00:00,1345.5333333333333,12589204.933333334
2017-09-18 21:00:00,1166.7166666666667,9990548.733333332
2017-09-18 22:00:00,1153.2,8692972.733333332
2017-09-18 23:00:00,1352.1,8138582.2
2017-09-19 00:00:00,1211.0833333333333,8020736.2
2017-09-19 01:00:00,1223.6833333333334,7907728.066666666
2017-09-19 02:00:00,1561.4166666666667,8497391.066666666
2017-09-19 03:00:00,1122.9,7331828.066666666
2017-09-19 04:00:00,1101.4166666666667,7027726.333333333
2017-09-19 05:00:00,1085.65,6575574.4
2017-09-19 06:00:00,1092.3166666666666,6221831.0
2017-09-19 07:00:00,1067.9,6020762.266666667
2017-09-19 08:00:00,1172.2166666666667,6053795.4
2017-09-19 09:00:00,1836.5166666666667,11494432.733333332
2017-09-19 10:00:00,2278.55,16757171.066666666
2017-09-19 11:00:00,1943.8,16087719.866666667
2017-09-19 12:00:00,2220.9666666666667,16993669.866666667
2017-09-19 13:00:00,1895.3666666666666,12270986.266666668
2017-09-19 14:00:00,1895.9,12162077.466666667
2017-09-19 15:00:00,2469.516666666667,28074955.266666666
2017-09-19 16:00:00,6349.083333333333,33567552.53333333
2017-09-19 17:00:00,3279.25,31717188.8
2017-09-19 18:00:00,4442.4,37974219.266666666
2017-09-19 19:00:00,5228.583333333333,30140637.2
2017-09-19 20:00:00,5269.416666666667,25950834.4
2017-09-19 21:00:00,5171.65,24589653.533333335
2017-09-19 22:00:00,4484.85,23132505.133333333
2017-09-19 23:00:00,4193.983333333334,21849590.8
2017-09-20 00:00:00,3861.8166666666666,20540163.4
2017-09-20 01:00:00,3229.15,18697027.733333334
2017-09-20 02:00:00,2626.35,17550538.133333333
2017-09-20 03:00:00,1993.8666666666666,15610360.533333333
2017-09-20 04:00:00,1466.1666666666667,13508709.333333334
2017-09-20 05:00:00,1287.7166666666667,13020685.4
2017-09-20 06:00:00,1161.4333333333334,12563427.933333334
2017-09-20 07:00:00,1101.8166666666666,12119680.533333333
2017-09-20 08:00:00,1069.6833333333334,11513071.866666667
2017-09-20 09:00:00,1275.6666666666667,13339518.0
2017-09-20 10:00:00,1240.8833333333334,12990314.0
2017-09-20 11:00:00,1292.4,12738405.133333333
2017-09-20 12:00:00,1287.0166666666667,12497650.2
2017-09-20 13:00:00,1515.2333333333333,11619702.933333334
2017-09-20 14:00:00,3592.5,12725063.2
2017-09-20 15:00:00,4086.1666666666665,15524858.066666666
2017-09-20 16:00:00,9500.3,47839229.35
2017-09-20 17:00:00,13486.133333333333,75536531.68333334
2017-09-20 18:00:00,9052.283333333333,40046543.833333336
2017-09-20 19:00:00,6036.433333333333,17774835.733333334
2017-09-20 20:00:00,5468.233333333334,13169668.266666668
2017-09-20 21:00:00,5433.016666666666,13347593.533333333
2017-09-20 22:00:00,5391.8,13326443.666666666
2017-09-20 23:00:00,9067.183333333332,20279350.733333334
2017-09-21 00:00:00,5482.216666666666,12481762.4
2017-09-21 01:00:00,5152.866666666667,11471969.116666667
2017-09-21 02:00:00,4849.05,9725913.933333334
2017-09-21 03:00:00,4587.2,8975231.533333333
2017-09-21 04:00:00,4244.966666666666,8429856.2
2017-09-21 05:00:00,4046.5833333333335,8180507.4
2017-09-21 06:00:00,3887.1,7875620.466666667
2017-09-21 07:00:00,4010.883333333333,8981188.266666668
2017-09-21 08:00:00,3888.9333333333334,8175002.8
2017-09-21 09:00:00,3912.2166666666667,17459657.2
2017-09-21 10:00:00,4643.233333333334,41063178.4
2017-09-21 11:00:00,3996.35,26906168.666666668
2017-09-21 12:00:00,3657.0333333333333,22094602.933333334
2017-09-21 13:00:00,3135.5,16037371.733333332
2017-09-21 14:00:00,2926.5833333333335,12466407.866666667
2017-09-21 15:00:00,2739.2,11239771.333333334
2017-09-21 16:00:00,3057.9333333333334,10748656.6
2017-09-21 17:00:00,3794.6666666666665,10941491.383333333
2017-09-21 18:00:00,3659.016666666667,10302271.483333332
2017-09-21 19:00:00,3471.5333333333333,8774420.266666668
2017-09-21 20:00:00,3466.0,8458661.6
2017-09-21 21:00:00,3290.2166666666667,7254933.866666666
2017-09-21 22:00:00,3380.8,10886330.733333332
2017-09-21 23:00:00,3357.8166666666666,12936322.866666667
2017-09-22 00:00:00,3144.75,8176084.8
2017-09-22 01:00:00,2950.6,6626198.666666667
2017-09-22 02:00:00,2761.5,5638633.066666666
2017-09-22 03:00:00,2540.2833333333333,5305568.333333333
2017-09-22 04:00:00,2284.2,4732456.733333333
2017-09-22 05:00:00,2126.4666666666667,4272180.4
2017-09-22 06:00:00,2043.6833333333334,3839511.066666667
2017-09-22 07:00:00,1981.35,3553103.533333333
2017-09-22 08:00:00,2129.0666666666666,4889693.466666667
2017-09-22 09:00:00,13255.2,97405028.86666666
2017-09-22 10:00:00,13850.583333333334,99937151.66666667
2017-09-22 11:00:00,12975.566666666668,68719864.13333334
2017-09-22 12:00:00,8039.1,19772744.933333334
2017-09-22 13:00:00,5943.683333333333,9408691.8
2017-09-22 14:00:00,5086.7,8014069.466666667
2017-09-22 15:00:00,4855.05,7022631.933333334
2017-09-22 16:00:00,4731.65,6280534.2
2017-09-22 17:00:00,8126.15,13067760.866666667
2017-09-22 18:00:00,5440.45,15490122.133333333
2017-09-22 19:00:00,4587.9,5510468.966666667
2017-09-22 20:00:00,4519.183333333333,6056091.133333334
2017-09-22 21:00:00,4836.066666666667,6477486.533333333
2017-09-22 22:00:00,4835.3,5671982.2
2017-09-22 23:00:00,4853.616666666667,5779162.066666666
2017-09-23 00:00:00,4840.366666666667,5910680.866666666
2017-09-23 01:00:00,4739.45,5833233.466666667
2017-09-23 02:00:00,4650.383333333333,5833884.466666667
2017-09-23 03:00:00,4500.033333333334,5273014.2
2017-09-23 04:00:00,4242.366666666667,4648398.6
2017-09-23 05:00:00,3988.0833333333335,3964487.533333333
2017-09-23 06:00:00,3881.7,3673000.6
2017-09-23 07:00:00,3837.133333333333,3498646.0
2017-09-23 08:00:00,3808.3166666666666,3442982.7333333334
2017-09-23 09:00:00,3774.8,3823408.6
2017-09-23 10:00:00,4022.6,3670221.8666666667
2017-09-23 11:00:00,3687.75,3239600.6666666665
2017-09-23 12:00:00,4071.0,3680274.9
2017-09-23 13:00:00,4101.466666666666,3744217.8666666667
2017-09-23 14:00:00,4124.416666666667,3291592.1333333333
2017-09-23 15:00:00,4043.55,3151862.3333333335
2017-09-23 16:00:00,3960.65,2912818.6
2017-09-23 17:00:00,3939.766666666667,2869204.1333333333
2017-09-23 18:00:00,3929.3,2862605.8
2017-09-23 19:00:00,3911.616666666667,2856289.533333333
2017-09-23 20:00:00,4007.116666666667,3052686.466666667
2017-09-23 21:00:00,3973.1666666666665,2990134.6666666665
2017-09-23 22:00:00,3864.45,2874922.6666666665
2017-09-23 23:00:00,3822.133333333333,2808075.8666666667
2017-09-24 00:00:00,3770.2166666666667,2720783.5
2017-09-24 01:00:00,3715.1833333333334,2656516.2666666666
2017-09-24 02:00:00,3690.983333333333,2773787.2333333334
2017-09-24 03:00:00,3667.0833333333335,3099217.2666666666
2017-09-24 04:00:00,3606.8333333333335,3075470.6666666665
2017-09-24 05:00:00,3588.366666666667,3365175.5
2017-09-24 06:00:00,3545.75,3407397.7
2017-09-24 07:00:00,3508.7166666666667,3353083.7333333334
2017-09-24 08:00:00,3652.0,3606010.533333333
2017-09-24 09:00:00,3612.366666666667,3708464.9833333334
2017-09-24 10:00:00,3526.5,3611317.1666666665
2017-09-24 11:00:00,3405.7833333333333,3481545.6
2017-09-24 12:00:00,3309.65,3840770.2666666666
2017-09-24 13:00:00,3243.85,3370080.066666667
2017-09-24 14:00:00,3132.75,3126001.6333333333
2017-09-24 15:00:00,3023.383333333333,2973271.2333333334
2017-09-24 16:00:00,2912.15,2910983.9
2017-09-24 17:00:00,4428.616666666667,6828598.633333334
2017-09-24 18:00:00,4809.833333333333,11715604.166666666
2017-09-24 19:00:00,2744.983333333333,6595524.35
2017-09-24 20:00:00,2684.8333333333335,6173429.966666667
2017-09-24 21:00:00,2645.3333333333335,6177666.4
2017-09-24 22:00:00,2645.1,6110363.666666667
2017-09-24 23:00:00,2654.6833333333334,6593304.333333333
2017-09-25 00:00:00,2849.9166666666665,7213010.4
2017-09-25 01:00:00,2770.7,6860059.533333333
2017-09-25 02:00:00,2534.483333333333,6578933.4
2017-09-25 03:00:00,2209.4,6095550.666666667
2017-09-25 04:00:00,1965.85,5588861.666666667
2017-09-25 05:00:00,1820.5333333333333,4998597.933333334
2017-09-25 06:00:00,1735.9333333333334,4403939.816666666
2017-09-25 07:00:00,1707.9166666666667,4158502.1666666665
2017-09-25 08:00:00,1701.3,4015899.7
2017-09-25 09:00:00,1718.7166666666667,3871177.8333333335
2017-09-25 10:00:00,1947.2333333333333,7600913.983333333
2017-09-25 11:00:00,2032.2166666666667,9605415.716666667
2017-09-25 12:00:00,2025.3,11627301.516666668
2017-09-25 13:00:00,2186.266666666667,14200723.333333334
2017-09-25 14:00:00,5047.583333333333,37426412.666666664
2017-09-25 15:00:00,7228.483333333334,52898527.18333333
2017-09-25 16:00:00,9225.783333333333,56424479.9
2017-09-25 17:00:00,8178.733333333334,49447772.35
2017-09-25 18:00:00,7149.266666666666,44048539.21666667
2017-09-25 19:00:00,8076.1,45827685.916666664
2017-09-25 20:00:00,7562.1,41383284.96666667
2017-09-25 21:00:00,6137.633333333333,31559837.866666667
2017-09-25 22:00:00,4941.383333333333,23038579.583333332
2017-09-25 23:00:00,4241.066666666667,19948604.133333333
2017-09-26 00:00:00,3734.116666666667,17015578.8
2017-09-26 01:00:00,4029.7833333333333,24967261.866666667
2017-09-26 02:00:00,2813.9166666666665,13254344.333333334
2017-09-26 03:00:00,2583.016666666667,12080671.666666666
2017-09-26 04:00:00,2464.3,11175985.466666667
2017-09-26 05:00:00,2374.1833333333334,10179644.0
2017-09-26 06:00:00,2310.05,9383303.6
2017-09-26 07:00:00,2260.35,9228570.933333334
2017-09-26 08:00:00,2307.6833333333334,9075742.733333332
2017-09-26 09:00:00,2375.95,9528825.666666666
2017-09-26 10:00:00,2747.483333333333,13858040.2
2017-09-26 11:00:00,4679.4,18274078.733333334
2017-09-26 12:00:00,3863.4545454545455,15661102.545454545
2017-09-26 13:00:00,2552.116666666667,12465841.066666666
2017-09-26 14:00:00,2576.7166666666667,12648561.733333332
2017-09-26 15:00:00,2545.1666666666665,12762732.05
2017-09-26 16:00:00,3565.0666666666666,16053649.266666668
2017-09-26 17:00:00,2932.733333333333,13838223.333333334
2017-09-26 18:00:00,2576.266666666667,13605648.0
2017-09-26 19:00:00,2621.133333333333,12565474.266666668
2017-09-26 20:00:00,3055.35,12492407.733333332
2017-09-26 21:00:00,2517.383333333333,11575893.4
2017-09-26 22:00:00,2497.2166666666667,10917110.666666666
2017-09-26 23:00:00,2431.0,10187833.733333332
2017-09-27 00:00:00,2394.8166666666666,9868976.8
2017-09-27 01:00:00,2299.2833333333333,9377618.2
2017-09-27 02:00:00,2368.8166666666666,9370760.866666667
2017-09-27 03:00:00,2366.8,9200576.6
2017-09-27 04:00:00,2364.5,9228915.4
2017-09-27 05:00:00,2357.516666666667,9022989.666666666
2017-09-27 06:00:00,2340.9166666666665,8832408.533333333
2017-09-27 07:00:00,2317.5666666666666,8611038.4
2017-09-27 08:00:00,2290.9,8452869.4
2017-09-27 09:00:00,2263.6,8386852.333333333
2017-09-27 10:00:00,2401.8333333333335,9059212.733333332
2017-09-27 11:00:00,2410.75,8522373.4
2017-09-27 12:00:00,6128.133333333333,15700714.933333334
2017-09-27 13:00:00,2619.633333333333,9249490.0
2017-09-27 14:00:00,4322.083333333333,12151539.866666667
2017-09-27 15:00:00,4049.3166666666666,11307525.0
2017-09-27 16:00:00,4772.333333333333,13699446.966666667
2017-09-27 17:00:00,5594.85,20380806.2
2017-09-27 18:00:00,5772.016666666666,15983250.266666668
2017-09-27 19:00:00,5477.883333333333,13644883.8
2017-09-27 20:00:00,5418.116666666667,13310606.533333333
2017-09-27 21:00:00,5391.333333333333,13128363.6
2017-09-27 22:00:00,5450.483333333334,12875274.4
2017-09-27 23:00:00,6237.416666666667,13125953.066666666
2017-09-28 00:00:00,6349.066666666667,13893591.533333333
2017-09-28 01:00:00,5364.15,11792381.266666668
2017-09-28 02:00:00,5030.15,10644549.2
2017-09-28 03:00:00,4918.566666666667,10074891.2
2017-09-28 04:00:00,5677.333333333333,10779829.866666667
2017-09-28 05:00:00,4854.516666666666,9925114.133333333
2017-09-28 06:00:00,4791.166666666667,9840852.0
2017-09-28 07:00:00,4740.65,9739915.333333334
2017-09-28 08:00:00,4788.95,9782673.6
2017-09-28 09:00:00,4847.35,9936030.066666666
2017-09-28 10:00:00,5414.25,10405046.8
2017-09-28 11:00:00,5419.133333333333,10783368.0
2017-09-28 12:00:00,5451.766666666666,12093768.066666666
2017-09-28 13:00:00,5388.016666666666,11441407.933333334
2017-09-28 14:00:00,5309.55,10199963.466666667
2017-09-28 15:00:00,9670.733333333334,45428900.13333333
2017-09-28 16:00:00,11849.066666666668,63880108.53333333
2017-09-28 17:00:00,11698.216666666667,63437986.266666666
2017-09-28 18:00:00,11455.3,62045043.666666664
2017-09-28 19:00:00,11031.616666666667,59153152.266666666
2017-09-28 20:00:00,10213.616666666667,52993886.86666667
2017-09-28 21:00:00,8868.4,42385812.86666667
2017-09-28 22:00:00,7827.083333333333,34239224.4
2017-09-28 23:00:00,6669.45,25033647.266666666
2017-09-29 00:00:00,5360.333333333333,14865981.933333334
2017-09-29 01:00:00,4553.75,9323673.8
2017-09-29 02:00:00,4317.966666666666,8515592.533333333
2017-09-29 03:00:00,4121.95,7982941.6
2017-09-29 04:00:00,4028.5,7820633.866666666
2017-09-29 05:00:00,3970.5,7769233.4
2017-09-29 06:00:00,3908.6666666666665,7690827.133333334
2017-09-29 07:00:00,3874.05,7678269.666666667
2017-09-29 08:00:00,3827.65,7503978.333333333
2017-09-29 09:00:00,3782.866666666667,7407594.4
2017-09-29 10:00:00,3829.75,8583186.933333334
2017-09-29 11:00:00,4203.6,9909998.6
2017-09-29 12:00:00,4163.033333333334,9795457.066666666
2017-09-29 13:00:00,4636.3,12317150.066666666
2017-09-29 14:00:00,5338.133333333333,14842067.466666667
2017-09-29 15:00:00,7609.933333333333,20143477.066666666
2017-09-29 16:00:00,6208.416666666667,16471332.45
2017-09-29 17:00:00,4599.25,12854269.866666667
2017-09-29 18:00:00,4112.85,13114274.133333333
2017-09-29 19:00:00,7445.35,22852610.666666668
2017-09-29 20:00:00,3624.0333333333333,14815383.6
2017-09-29 21:00:00,3453.55,15048453.6
2017-09-29 22:00:00,3305.3333333333335,15047121.333333334
2017-09-29 23:00:00,3167.9,14698759.733333332
2017-09-30 00:00:00,3023.9666666666667,15595278.4
2017-09-30 01:00:00,2923.633333333333,15688776.933333334
2017-09-30 02:00:00,2860.9666666666667,15589549.183333334
2017-09-30 03:00:00,3082.9166666666665,16254762.033333333
2017-09-30 04:00:00,2794.3166666666666,17078253.083333332
2017-09-30 05:00:00,2682.2,17052925.166666668
2017-09-30 06:00:00,2482.8,15324292.016666668
2017-09-30 07:00:00,2313.7833333333333,13765090.866666667
2017-09-30 08:00:00,2302.8333333333335,15489714.8
2017-09-30 09:00:00,2434.3166666666666,19806468.8
2017-09-30 10:00:00,2380.3333333333335,19557264.4
2017-09-30 11:00:00,2427.1666666666665,20123455.866666667
2017-09-30 12:00:00,2657.616666666667,20181183.466666665
2017-09-30 13:00:00,2615.4,19703801.266666666
2017-09-30 14:00:00,2449.366666666667,17266578.8
2017-09-30 15:00:00,2714.05,15419340.666666666
2017-09-30 16:00:00,4099.516666666666,18791820.366666667
2017-09-30 17:00:00,3110.516666666667,19101602.5
2017-09-30 18:00:00,2339.6666666666665,17262987.766666666
2017-09-30 19:00:00,2250.9166666666665,17358049.066666666
2017-09-30 20:00:00,2323.6833333333334,18620232.8
2017-09-30 21:00:00,2396.1,20073247.733333334
2017-09-30 22:00:00,2401.25,20807942.666666668
2017-09-30 23:00:00,2296.866666666667,18136167.733333334
2017-10-01 00:00:00,2219.483333333333,16625058.666666666
2017-10-01 01:00:00,2181.5666666666666,16871788.2
2017-10-01 02:00:00,2081.0333333333333,14354462.733333332
2017-10-01 03:00:00,2132.266666666667,16278678.6
2017-10-01 04:00:00,2130.0,16617118.4
2017-10-01 05:00:00,2142.9,17791029.4
2017-10-01 06:00:00,2149.55,18442666.333333332
2017-10-01 07:00:00,2114.233333333333,17735164.266666666
2017-10-01 08:00:00,2058.75,12368166.933333334
2017-10-01 09:00:00,2050.9,9661551.466666667
2017-10-01 10:00:00,2004.1666666666667,7810895.466666667
2017-10-01 11:00:00,2021.55,8167258.0
2017-10-01 12:00:00,2100.0833333333335,8824119.766666668
2017-10-01 13:00:00,2057.5666666666666,8659604.133333333
2017-10-01 14:00:00,2007.1,9614154.333333334
2017-10-01 15:00:00,2107.5,14029429.2
2017-10-01 16:00:00,1973.0666666666666,13341632.933333334
2017-10-01 17:00:00,1958.5833333333333,13705987.566666666
2017-10-01 18:00:00,1956.5833333333333,14062170.8
2017-10-01 19:00:00,1919.05,13848566.733333332
2017-10-01 20:00:00,1907.95,13799167.4
2017-10-01 21:00:00,1889.5666666666666,13015185.133333333
2017-10-01 22:00:00,1896.0333333333333,12873598.333333334
2017-10-01 23:00:00,1906.0333333333333,13809671.466666667
2017-10-02 00:00:00,2016.6,14590810.266666668
2017-10-02 01:00:00,1873.9166666666667,14259687.733333332
2017-10-02 02:00:00,1788.4666666666667,12881063.933333334
2017-10-02 03:00:00,1771.35,12232407.8
2017-10-02 04:00:00,1769.9,12412298.4
2017-10-02 05:00:00,1826.3,13204431.933333334
2017-10-02 06:00:00,1759.3333333333333,12284035.0
2017-10-02 07:00:00,1784.85,11976779.6
2017-10-02 08:00:00,1742.6333333333334,11153540.766666668
2017-10-02 09:00:00,1861.3333333333333,12420918.666666666
2017-10-02 10:00:00,1902.9666666666667,12325052.666666666
2017-10-02 11:00:00,5207.016666666666,18473337.616666667
2017-10-02 12:00:00,2866.05,11592469.9
2017-10-02 13:00:00,3171.766666666667,18688253.85
2017-10-02 14:00:00,3484.516666666667,21969671.866666667
2017-10-02 15:00:00,3284.85,20926352.716666665
2017-10-02 16:00:00,2968.233333333333,18916536.083333332
2017-10-02 17:00:00,2913.7166666666667,18169787.733333334
2017-10-02 18:00:00,2814.883333333333,16661618.2
2017-10-02 19:00:00,2782.766666666667,15956780.15
2017-10-02 20:00:00,2689.15,15015318.533333333
2017-10-02 21:00:00,2593.733333333333,16562958.866666667
2017-10-02 22:00:00,2547.45,14522778.333333334
2017-10-02 23:00:00,2518.133333333333,13636798.066666666
2017-10-03 00:00:00,2417.7,13042426.733333332
2017-10-03 01:00:00,2344.5,12778315.466666667
2017-10-03 02:00:00,2471.45,15200936.0
2017-10-03 03:00:00,2450.4166666666665,15494256.133333333
2017-10-03 04:00:00,2388.6,15104257.466666667
2017-10-03 05:00:00,2229.2833333333333,14011624.466666667
2017-10-03 06:00:00,2125.0333333333333,13349503.866666667
2017-10-03 07:00:00,2045.05,12452274.8
2017-10-03 08:00:00,1951.35,11672342.8
2017-10-03 09:00:00,2262.4,13073800.8
2017-10-03 10:00:00,1967.95,12610160.466666667
2017-10-03 11:00:00,2789.616666666667,15931726.533333333
2017-10-03 12:00:00,2662.8166666666666,20670685.333333332
2017-10-03 13:00:00,2326.1,14883552.6
2017-10-03 14:00:00,2619.0666666666666,15346095.466666667
2017-10-03 15:00:00,4401.066666666667,15586246.2
2017-10-03 16:00:00,6723.266666666666,25421069.466666665
2017-10-03 17:00:00,10246.416666666666,61319169.96666667
2017-10-03 18:00:00,9947.516666666666,56033375.483333334
2017-10-03 19:00:00,8379.133333333333,42800618.333333336
2017-10-03 20:00:00,7407.933333333333,35042006.266666666
2017-10-03 21:00:00,6960.0,32176095.3
2017-10-03 22:00:00,7168.116666666667,30007551.6
2017-10-03 23:00:00,6525.866666666667,23504211.2
2017-10-04 00:00:00,6431.183333333333,20810202.333333332
2017-10-04 01:00:00,6274.433333333333,16789574.4
2017-10-04 02:00:00,5713.216666666666,13378326.0
2017-10-04 03:00:00,5408.066666666667,12263390.866666667
2017-10-04 04:00:00,5042.583333333333,11750360.633333333
2017-10-04 05:00:00,4975.9,10961317.366666667
2017-10-04 06:00:00,4922.033333333334,10809255.333333334
2017-10-04 07:00:00,4909.7,12607960.4
2017-10-04 08:00:00,4919.416666666667,10713381.066666666
2017-10-04 09:00:00,5439.216666666666,13885759.133333333
2017-10-04 10:00:00,5523.683333333333,13894511.033333333
2017-10-04 11:00:00,4995.166666666667,11209259.366666667
2017-10-04 12:00:00,4801.383333333333,9897543.033333333
2017-10-04 13:00:00,4903.283333333334,15539689.366666667
2017-10-04 14:00:00,5115.866666666667,17063227.433333334
2017-10-04 15:00:00,5400.283333333334,15000376.433333334
2017-10-04 16:00:00,5406.5,15682554.5
2017-10-04 17:00:00,6855.183333333333,26890870.5
2017-10-04 18:00:00,7139.75,29661906.566666666
2017-10-04 19:00:00,7022.35,29922704.733333334
2017-10-04 20:00:00,6708.05,28954342.933333334
2017-10-04 21:00:00,6311.35,26141674.966666665
2017-10-04 22:00:00,5737.133333333333,21700880.6
2017-10-04 23:00:00,5181.783333333334,18191897.566666666
2017-10-05 00:00:00,4740.533333333334,15201510.6
2017-10-05 01:00:00,4436.6,13267043.3
2017-10-05 02:00:00,4297.5,12682075.066666666
2017-10-05 03:00:00,4128.766666666666,12339491.033333333
2017-10-05 04:00:00,3928.0666666666666,13451937.366666667
2017-10-05 05:00:00,3724.1833333333334,14818437.3
2017-10-05 06:00:00,3575.35,14705651.866666667
2017-10-05 07:00:00,3448.75,14935288.333333334
2017-10-05 08:00:00,3327.8,14391933.866666667
2017-10-05 09:00:00,3764.0833333333335,21978370.666666668
2017-10-05 10:00:00,3674.366666666667,19106912.633333333
2017-10-05 11:00:00,3401.1666666666665,15920113.533333333
2017-10-05 12:00:00,5549.633333333333,19361037.533333335
2017-10-05 13:00:00,4396.75,15090158.283333333
2017-10-05 14:00:00,3284.516666666667,14055608.383333333
2017-10-05 15:00:00,3619.3,18784013.066666666
2017-10-05 16:00:00,5107.716666666666,30294884.9
2017-10-05 17:00:00,4912.35,28948832.333333332
2017-10-05 18:00:00,5104.2,30301644.133333333
2017-10-05 19:00:00,4648.15,28179946.733333334
2017-10-05 20:00:00,3895.4333333333334,22107021.733333334
2017-10-05 21:00:00,3315.516666666667,17146547.2
2017-10-05 22:00:00,3112.8333333333335,12982265.066666666
2017-10-05 23:00:00,3184.483333333333,12360405.366666667
2017-10-06 00:00:00,3123.6666666666665,13187482.066666666
2017-10-06 01:00:00,3071.2,12127625.2
2017-10-06 02:00:00,3025.6666666666665,12270828.933333334
2017-10-06 03:00:00,2976.5333333333333,11748757.133333333
2017-10-06 04:00:00,2999.05,12305311.533333333
2017-10-06 05:00:00,2996.3166666666666,13002812.133333333
2017-10-06 06:00:00,2915.383333333333,13354847.7
2017-10-06 07:00:00,2672.35,14230096.433333334
2017-10-06 08:00:00,2536.6666666666665,14189433.1
2017-10-06 09:00:00,2539.1666666666665,14364859.266666668
2017-10-06 10:00:00,2585.1833333333334,14746889.6
2017-10-06 11:00:00,6686.133333333333,22801383.466666665
2017-10-06 12:00:00,2466.3,12368633.066666666
2017-10-06 13:00:00,2480.3,12231219.7
2017-10-06 14:00:00,2501.15,13453288.2
2017-10-06 15:00:00,2299.85,10902462.4
2017-10-06 16:00:00,2183.65,6634187.0
2017-10-06 17:00:00,2002.0,3514510.533333333
2017-10-06 18:00:00,3663.633333333333,20244930.566666666
2017-10-06 19:00:00,16700.2,124687237.33333333
2017-10-06 20:00:00,17244.9,129051494.4
2017-10-06 21:00:00,18389.183333333334,168908886.5
2017-10-06 22:00:00,16310.15,159284744.43333334
2017-10-06 23:00:00,13256.166666666666,133998691.83333333
2017-10-07 00:00:00,10111.833333333334,108248508.6
2017-10-07 01:00:00,8677.316666666668,96348451.33333333
2017-10-07 02:00:00,7526.933333333333,84946835.06666666
2017-10-07 03:00:00,6155.65,68852208.0
2017-10-07 04:00:00,4443.316666666667,46653402.06666667
2017-10-07 05:00:00,3396.3,32839000.933333334
2017-10-07 06:00:00,2875.0833333333335,24411843.2
2017-10-07 07:00:00,2444.633333333333,17781049.2
2017-10-07 08:00:00,2174.383333333333,13597520.333333334
2017-10-07 09:00:00,2029.5,11160219.666666666
2017-10-07 10:00:00,1897.4166666666667,9415367.0
2017-10-07 11:00:00,1834.55,8380529.266666667
2017-10-07 12:00:00,1865.9833333333333,7631451.6
2017-10-07 13:00:00,1988.4,8350691.9
2017-10-07 14:00:00,1914.95,9077317.333333334
2017-10-07 15:00:00,1839.2833333333333,8530399.6
2017-10-07 16:00:00,1786.2666666666667,8272014.266666667
2017-10-07 17:00:00,1733.4666666666667,8158423.8
2017-10-07 18:00:00,1702.3333333333333,7620006.8
2017-10-07 19:00:00,1688.9833333333333,7293974.066666666
2017-10-07 20:00:00,1658.9166666666667,6968282.6
2017-10-07 21:00:00,1627.5,6846342.066666666
2017-10-07 22:00:00,1600.9333333333334,6691318.866666666
2017-10-07 23:00:00,1588.3166666666666,6662032.266666667
2017-10-08 00:00:00,1571.0,6638348.2
2017-10-08 01:00:00,1565.75,6636099.2
2017-10-08 02:00:00,1555.6166666666666,6636632.533333333
2017-10-08 03:00:00,1549.5833333333333,6681624.333333333
2017-10-08 04:00:00,1545.8333333333333,6624479.933333334
2017-10-08 05:00:00,1527.5833333333333,6509658.4
2017-10-08 06:00:00,1520.4,6487874.6
2017-10-08 07:00:00,1518.2666666666667,6476737.066666666
2017-10-08 08:00:00,1512.25,6477353.8
2017-10-08 09:00:00,1504.3333333333333,6415522.266666667
2017-10-08 10:00:00,4960.083333333333,13465532.2
2017-10-08 11:00:00,1543.1166666666666,6539758.266666667
2017-10-08 12:00:00,1495.6,6488877.0
2017-10-08 13:00:00,1474.2666666666667,6468586.2
2017-10-08 14:00:00,1478.7666666666667,6477362.066666666
2017-10-08 15:00:00,1482.4666666666667,6508251.733333333
2017-10-08 16:00:00,1518.2333333333333,7717694.733333333
2017-10-08 17:00:00,2367.133333333333,8071807.733333333
2017-10-08 18:00:00,1492.1,7061002.4
2017-10-08 19:00:00,1470.1833333333334,6626413.2
2017-10-08 20:00:00,1481.1,6715104.0
2017-10-08 21:00:00,1422.8,6607073.133333334
2017-10-08 22:00:00,1409.4333333333334,6761908.6
2017-10-08 23:00:00,1459.2666666666667,6525237.133333334
2017-10-09 00:00:00,1917.85,7467523.8
2017-10-09 01:00:00,1883.6166666666666,7122974.066666666
2017-10-09 02:00:00,1741.9666666666667,6184818.766666667
2017-10-09 03:00:00,1671.3333333333333,5790525.533333333
2017-10-09 04:00:00,1637.45,5702670.0
2017-10-09 05:00:00,1614.6333333333334,5804563.666666667
2017-10-09 06:00:00,1707.85,5630264.733333333
2017-10-09 07:00:00,1790.2,7712217.133333334
2017-10-09 08:00:00,2547.0,16233967.166666666
2017-10-09 09:00:00,2314.8,15022526.633333333
2017-10-09 10:00:00,2001.05,14571265.133333333
2017-10-09 11:00:00,1675.8833333333334,10564718.466666667
2017-10-09 12:00:00,1577.0833333333333,9440132.166666666
2017-10-09 13:00:00,1447.45,8739018.733333332
2017-10-09 14:00:00,1438.1166666666666,8026816.1
2017-10-09 15:00:00,1727.2666666666667,8092689.133333334
2017-10-09 16:00:00,4738.166666666667,21925465.133333333
2017-10-09 17:00:00,1438.75,17465267.133333333
2017-10-09 18:00:00,1425.0166666666667,16978045.9
2017-10-09 19:00:00,1280.5666666666666,14592220.933333334
2017-10-09 20:00:00,1279.85,14483033.333333334
2017-10-09 21:00:00,1476.3,14641060.066666666
2017-10-09 22:00:00,1220.1,14193638.833333334
2017-10-09 23:00:00,1492.35,14515523.566666666
2017-10-10 00:00:00,1142.2833333333333,13856379.033333333
2017-10-10 01:00:00,1073.1,13535603.266666668
2017-10-10 02:00:00,1399.9833333333333,13735769.466666667
2017-10-10 03:00:00,1718.95,15414163.433333334
2017-10-10 04:00:00,1410.1333333333334,13467882.733333332
2017-10-10 05:00:00,1324.0666666666666,12907289.333333334
2017-10-10 06:00:00,1311.65,12724463.6
2017-10-10 07:00:00,1242.6333333333334,12612388.333333334
2017-10-10 08:00:00,1109.0,12486881.6
2017-10-10 09:00:00,1099.9333333333334,13539113.066666666
2017-10-10 10:00:00,1101.7833333333333,12704756.266666668
2017-10-10 11:00:00,5967.133333333333,22045245.066666666
2017-10-10 12:00:00,2988.8,17012528.466666665
2017-10-10 13:00:00,2842.1666666666665,15885298.8
2017-10-10 14:00:00,2702.6,13825150.8
2017-10-10 15:00:00,3138.983333333333,13537695.466666667
2017-10-10 16:00:00,3154.8166666666666,13479049.733333332
2017-10-10 17:00:00,3099.1833333333334,14828950.133333333
2017-10-10 18:00:00,3064.983333333333,13242061.6
2017-10-10 19:00:00,3048.15,12357756.533333333
2017-10-10 20:00:00,3067.0,12132137.066666666
2017-10-10 21:00:00,3037.3333333333335,11972853.733333332
2017-10-10 22:00:00,3314.9333333333334,12833010.0
2017-10-10 23:00:00,3293.2,12983315.733333332
2017-10-11 00:00:00,3235.6,12835496.933333334
2017-10-11 01:00:00,3163.133333333333,12486693.066666666
2017-10-11 02:00:00,3035.233333333333,11763019.8
2017-10-11 03:00:00,3009.5833333333335,11495170.0
2017-10-11 04:00:00,2985.0666666666666,10967865.4
2017-10-11 05:00:00,2913.9666666666667,10285473.533333333
2017-10-11 06:00:00,2903.4166666666665,9894995.666666666
2017-10-11 07:00:00,2853.616666666667,9586900.8
2017-10-11 08:00:00,2775.8333333333335,9051384.266666668
2017-10-11 09:00:00,2867.733333333333,8575536.733333332
2017-10-11 10:00:00,3032.233333333333,10341162.8
2017-10-11 11:00:00,3164.7833333333333,10352217.6
2017-10-11 12:00:00,4515.683333333333,28368409.333333332
2017-10-11 13:00:00,6575.833333333333,44315325.8
2017-10-11 14:00:00,8196.733333333334,58864480.4
2017-10-11 15:00:00,8596.6,61282837.53333333
2017-10-11 16:00:00,8053.6,49899960.28333333
2017-10-11 17:00:00,10844.066666666668,55496336.35
2017-10-11 18:00:00,14350.05,100101578.76666667
2017-10-11 19:00:00,6673.816666666667,38897207.733333334
2017-10-11 20:00:00,3871.866666666667,15658304.8
2017-10-11 21:00:00,3491.9166666666665,12122989.733333332
2017-10-11 22:00:00,3326.4,11006604.533333333
2017-10-11 23:00:00,3442.133333333333,11331865.833333334
2017-10-12 00:00:00,3207.766666666667,8932384.8
2017-10-12 01:00:00,3067.45,7435647.466666667
2017-10-12 02:00:00,2992.366666666667,6225028.45
2017-10-12 03:00:00,2954.0833333333335,5679474.933333334
2017-10-12 04:00:00,2934.366666666667,5459063.733333333
2017-10-12 05:00:00,2924.7,5271541.066666666
2017-10-12 06:00:00,2890.7166666666667,4974088.266666667
2017-10-12 07:00:00,2868.15,4856011.466666667
2017-10-12 08:00:00,2916.9,5906907.8
2017-10-12 09:00:00,2969.2833333333333,5986080.133333334
2017-10-12 10:00:00,3496.633333333333,6653849.466666667
2017-10-12 11:00:00,4048.3,6046034.866666666
2017-10-12 12:00:00,3833.9,5582295.533333333
2017-10-12 13:00:00,2963.5833333333335,4312665.433333334
2017-10-12 14:00:00,3080.116666666667,6588058.666666667
2017-10-12 15:00:00,3041.6,10684255.366666667
2017-10-12 16:00:00,3022.983333333333,9547971.4
2017-10-12 17:00:00,6644.25,16889247.933333334
2017-10-12 18:00:00,3354.5833333333335,23928682.666666668
2017-10-12 19:00:00,3303.8333333333335,19387624.7
2017-10-12 20:00:00,3067.4666666666667,15920134.466666667
2017-10-12 21:00:00,2857.5333333333333,13340739.266666668
2017-10-12 22:00:00,2837.85,13545522.866666667
2017-10-12 23:00:00,2875.6,14670122.866666667
2017-10-13 00:00:00,3251.35,13567411.6
2017-10-13 01:00:00,3361.766666666667,13929490.466666667
2017-10-13 02:00:00,3153.483333333333,12435790.25
2017-10-13 03:00:00,2871.383333333333,11069757.4
2017-10-13 04:00:00,2560.15,9386890.2
2017-10-13 05:00:00,2414.7,8692791.733333332
2017-10-13 06:00:00,2374.4666666666667,8651093.266666668
2017-10-13 07:00:00,2311.483333333333,8635479.6
2017-10-13 08:00:00,2191.0333333333333,8532201.4
2017-10-13 09:00:00,1933.9166666666667,9586252.933333334
2017-10-13 10:00:00,1877.0833333333333,11682121.866666667
2017-10-13 11:00:00,2009.1666666666667,10256091.85
2017-10-13 12:00:00,2358.85,11891101.366666667
2017-10-13 13:00:00,2638.3166666666666,15869405.433333334
2017-10-13 14:00:00,2276.6666666666665,12835737.666666666
2017-10-13 15:00:00,2038.35,10845810.4
2017-10-13 16:00:00,1899.45,9506716.916666666
2017-10-13 17:00:00,2130.0,19962380.133333333
2017-10-13 18:00:00,3058.733333333333,27151122.966666665
2017-10-13 19:00:00,3206.733333333333,25240994.65
2017-10-13 20:00:00,2253.4666666666667,17883440.266666666
2017-10-13 21:00:00,1907.5166666666667,14631876.533333333
2017-10-13 22:00:00,1952.9833333333333,13748148.4
2017-10-13 23:00:00,1844.9666666666667,11567301.8
2017-10-14 00:00:00,1672.9833333333333,10262087.733333332
2017-10-14 01:00:00,1938.4333333333334,11713257.933333334
2017-10-14 02:00:00,1629.3333333333333,9477262.366666667
2017-10-14 03:00:00,1548.5833333333333,9124631.133333333
2017-10-14 04:00:00,1477.9166666666667,8659746.066666666
2017-10-14 05:00:00,1459.35,8511366.2
2017-10-14 06:00:00,1440.9333333333334,8403771.466666667
2017-10-14 07:00:00,1427.5,8126568.533333333
2017-10-14 08:00:00,1443.3333333333333,8122984.8
2017-10-14 09:00:00,1427.0666666666666,8087794.266666667
2017-10-14 10:00:00,1489.8833333333334,8685843.066666666
2017-10-14 11:00:00,1426.5833333333333,8656236.5
2017-10-14 12:00:00,5343.633333333333,123430875.46666667
2017-10-14 13:00:00,6459.45,169338141.06666666
2017-10-14 14:00:00,6592.633333333333,163634537.06666666
2017-10-14 15:00:00,6752.933333333333,148563570.06666666
2017-10-14 16:00:00,7413.283333333334,137348225.45
2017-10-14 17:00:00,7898.516666666666,121960199.93333334
2017-10-14 18:00:00,4138.466666666666,94561718.93333334
2017-10-14 19:00:00,3974.65,80804818.86666666
2017-10-14 20:00:00,3624.9666666666667,71685998.0
2017-10-14 21:00:00,3359.9,63952140.666666664
2017-10-14 22:00:00,2884.1,53838244.266666666
2017-10-14 23:00:00,2416.1666666666665,42876930.86666667
2017-10-15 00:00:00,2140.9166666666665,34980821.06666667
2017-10-15 01:00:00,1958.95,29966080.066666666
2017-10-15 02:00:00,1779.4333333333334,24946314.066666666
2017-10-15 03:00:00,1665.85,21826331.733333334
2017-10-15 04:00:00,1847.6666666666667,20410726.666666668
2017-10-15 05:00:00,1675.5666666666666,18045683.2
2017-10-15 06:00:00,1433.1666666666667,15568121.6
2017-10-15 07:00:00,1358.2833333333333,13403528.533333333
2017-10-15 08:00:00,1300.9833333333333,10897979.2
2017-10-15 09:00:00,1288.7,9272489.2
2017-10-15 10:00:00,1263.7833333333333,8546654.0
2017-10-15 11:00:00,1239.5,7905682.4
2017-10-15 12:00:00,1351.4666666666667,8574497.2
2017-10-15 13:00:00,1175.8,6350288.266666667
2017-10-15 14:00:00,1203.0,6194079.866666666
2017-10-15 15:00:00,1208.1166666666666,6246297.8
2017-10-15 16:00:00,1199.3,6307749.6
2017-10-15 17:00:00,1338.5333333333333,6665934.0
2017-10-15 18:00:00,2135.5833333333335,12016259.866666667
2017-10-15 19:00:00,1441.0333333333333,6169687.066666666
2017-10-15 20:00:00,1365.05,5954909.733333333
2017-10-15 21:00:00,1251.5333333333333,5661498.266666667
2017-10-15 22:00:00,1209.0,5623308.533333333
2017-10-15 23:00:00,1145.6166666666666,5418929.266666667
2017-10-16 00:00:00,1115.15,5302366.2
2017-10-16 01:00:00,1120.3833333333334,5278600.533333333
2017-10-16 02:00:00,1111.5333333333333,5267553.333333333
2017-10-16 03:00:00,1092.9,4907612.666666667
2017-10-16 04:00:00,1064.6166666666666,4282043.466666667
2017-10-16 05:00:00,1058.2666666666667,4276634.466666667
2017-10-16 06:00:00,1051.3666666666666,4244997.066666666
2017-10-16 07:00:00,1047.3166666666666,4248921.6
2017-10-16 08:00:00,1034.3,4238599.6
2017-10-16 09:00:00,1038.25,4443933.4
2017-10-16 10:00:00,1034.3666666666666,4657573.666666667
2017-10-16 11:00:00,1327.9333333333334,5589136.533333333
2017-10-16 12:00:00,1814.6833333333334,7631085.0
2017-10-16 13:00:00,2190.8333333333335,10866920.133333333
2017-10-16 14:00:00,2198.733333333333,9260712.866666667
2017-10-16 15:00:00,2250.4666666666667,8781717.133333333
2017-10-16 16:00:00,2507.2166666666667,10456293.4
2017-10-16 17:00:00,3191.866666666667,17038857.066666666
2017-10-16 18:00:00,5616.483333333334,36130045.63333333
2017-10-16 19:00:00,5256.166666666667,33299072.5
2017-10-16 20:00:00,4596.6,30065371.666666668
2017-10-16 21:00:00,3528.2833333333333,22650573.766666666
2017-10-16 22:00:00,2760.9333333333334,16702592.333333334
2017-10-16 23:00:00,2400.75,13869001.0
2017-10-17 00:00:00,2007.6166666666666,11110923.0
2017-10-17 01:00:00,1628.5666666666666,8084795.733333333
2017-10-17 02:00:00,1331.0,5770540.066666666
2017-10-17 03:00:00,1177.2666666666667,4591409.0
2017-10-17 04:00:00,1086.75,3978234.0
2017-10-17 05:00:00,1045.5,3691876.4
2017-10-17 06:00:00,1009.1666666666666,3546362.933333333
2017-10-17 07:00:00,975.6,3456417.3
2017-10-17 08:00:00,1001.3166666666667,3492063.5
2017-10-17 09:00:00,1003.0833333333334,3378366.5
2017-10-17 10:00:00,1356.7,6088906.1
2017-10-17 11:00:00,14668.533333333333,112123932.23333333
2017-10-17 12:00:00,9790.916666666666,72954581.26666667
2017-10-17 13:00:00,4211.516666666666,26956325.033333335
2017-10-17 14:00:00,1758.1166666666666,6666718.866666666
2017-10-17 15:00:00,1575.3833333333334,5519646.533333333
2017-10-17 16:00:00,1293.0166666666667,4694690.233333333
2017-10-17 17:00:00,1145.4333333333334,4220760.233333333
2017-10-17 18:00:00,1276.6166666666666,4657932.5
2017-10-17 19:00:00,976.7166666666667,2867410.6
2017-10-17 20:00:00,994.1166666666667,2532848.1
2017-10-17 21:00:00,996.2833333333333,2419977.9
2017-10-17 22:00:00,954.1,2352981.75
2017-10-17 23:00:00,938.9666666666667,2648487.783333333
2017-10-18 00:00:00,970.8666666666667,3408796.433333333
2017-10-18 01:00:00,947.1333333333333,3352771.1333333333
2017-10-18 02:00:00,893.6333333333333,3513491.4
2017-10-18 03:00:00,855.3,3184438.1333333333
2017-10-18 04:00:00,832.8666666666667,3072158.8
2017-10-18 05:00:00,822.65,3049273.4
2017-10-18 06:00:00,817.2833333333333,2667473.933333333
2017-10-18 07:00:00,808.6666666666666,2205025.2
2017-10-18 08:00:00,792.9333333333333,2060309.2666666666
2017-10-18 09:00:00,787.9166666666666,2056896.8333333333
2017-10-18 10:00:00,1569.7166666666667,2747644.1333333333
2017-10-18 11:00:00,3710.55,6758625.6
2017-10-18 12:00:00,3743.5666666666666,8031042.0
2017-10-18 13:00:00,2865.55,7144739.466666667
2017-10-18 14:00:00,3332.733333333333,16706907.466666667
2017-10-18 15:00:00,2563.75,10321881.733333332
2017-10-18 16:00:00,4706.116666666667,13157830.466666667
2017-10-18 17:00:00,2534.266666666667,8890856.133333333
2017-10-18 18:00:00,1661.3833333333334,10791379.466666667
2017-10-18 19:00:00,1662.65,8628909.333333334
2017-10-18 20:00:00,1463.7333333333333,6306089.6
2017-10-18 21:00:00,3573.8,23575502.733333334
2017-10-18 22:00:00,1214.8833333333334,5593826.666666667
2017-10-18 23:00:00,1158.4666666666667,4523265.866666666
2017-10-19 00:00:00,1192.1,4457584.8
2017-10-19 01:00:00,1109.6166666666666,4371585.866666666
2017-10-19 02:00:00,1103.8166666666666,4359707.466666667
2017-10-19 03:00:00,1076.9666666666667,4283462.133333334
2017-10-19 04:00:00,1067.45,4197941.066666666
2017-10-19 05:00:00,1042.7333333333333,3992629.066666667
2017-10-19 06:00:00,1023.55,3839961.6
2017-10-19 07:00:00,1003.5,3726892.8666666667
2017-10-19 08:00:00,1538.7,6603760.733333333
2017-10-19 09:00:00,3020.0333333333333,15157724.533333333
2017-10-19 10:00:00,3403.0333333333333,26286096.266666666
2017-10-19 11:00:00,3389.633333333333,22275847.066666666
2017-10-19 12:00:00,3270.9166666666665,16342620.333333334
2017-10-19 13:00:00,3418.7833333333333,17256069.333333332
2017-10-19 14:00:00,5926.65,37677540.13333333
2017-10-19 15:00:00,10113.983333333334,70945189.6
2017-10-19 16:00:00,5367.433333333333,33586421.7
2017-10-19 17:00:00,3396.9,17985843.533333335
2017-10-19 18:00:00,2850.05,14133782.3
2017-10-19 19:00:00,2628.05,12739832.816666666
2017-10-19 20:00:00,2484.15,11648329.7
2017-10-19 21:00:00,2365.766666666667,11385178.133333333
2017-10-19 22:00:00,2172.45,10686265.6
2017-10-19 23:00:00,2102.05,10047382.0
2017-10-20 00:00:00,2051.65,9589876.0
2017-10-20 01:00:00,2076.3,9480377.933333334
2017-10-20 02:00:00,1977.9333333333334,9050371.466666667
2017-10-20 03:00:00,1918.0333333333333,8619776.266666668
2017-10-20 04:00:00,1818.6833333333334,8175097.333333333
2017-10-20 05:00:00,1742.4833333333333,7798084.6
2017-10-20 06:00:00,1713.0,7719956.533333333
2017-10-20 07:00:00,1617.2,7411929.333333333
2017-10-20 08:00:00,1582.75,7704499.666666667
2017-10-20 09:00:00,1717.3166666666666,10958059.466666667
2017-10-20 10:00:00,1873.95,14459498.933333334
2017-10-20 11:00:00,1904.8166666666666,10468967.733333332
2017-10-20 12:00:00,1868.4333333333334,9506309.6
2017-10-20 13:00:00,2262.0,18916020.0
2017-10-20 14:00:00,3404.366666666667,35082227.2
2017-10-20 15:00:00,3426.6666666666665,35446133.8
2017-10-20 16:00:00,5254.033333333334,37395289.86666667
2017-10-20 17:00:00,5490.816666666667,30251426.466666665
2017-10-20 18:00:00,4201.35,17712455.6
2017-10-20 19:00:00,3400.95,15231509.0
2017-10-20 20:00:00,2896.9666666666667,11903194.4
2017-10-20 21:00:00,2429.0,9336983.6
2017-10-20 22:00:00,1959.6,8021639.2
2017-10-20 23:00:00,1771.9166666666667,7205067.466666667
2017-10-21 00:00:00,1634.0,7048865.066666666
2017-10-21 01:00:00,1544.6166666666666,6299176.8
2017-10-21 02:00:00,1455.8833333333334,6017828.533333333
2017-10-21 03:00:00,1400.8,5938141.066666666
2017-10-21 04:00:00,1403.0333333333333,6212988.133333334
2017-10-21 05:00:00,1480.0666666666666,8874384.266666668
2017-10-21 06:00:00,1457.1666666666667,8789171.733333332
2017-10-21 07:00:00,1434.8833333333334,8716886.466666667
2017-10-21 08:00:00,1431.6833333333334,8744959.8
2017-10-21 09:00:00,1410.4,8432908.133333333
2017-10-21 10:00:00,1367.05,7471560.333333333
2017-10-21 11:00:00,1411.7333333333333,6986708.533333333
2017-10-21 12:00:00,1345.9,6302437.4
2017-10-21 13:00:00,1453.8166666666666,7950499.866666666
2017-10-21 14:00:00,1362.2,6264225.666666667
2017-10-21 15:00:00,1523.5666666666666,7633632.533333333
2017-10-21 16:00:00,2136.383333333333,31610837.866666667
2017-10-21 17:00:00,3295.45,57043278.06666667
2017-10-21 18:00:00,2779.9,44352052.4
2017-10-21 19:00:00,2243.5666666666666,33407622.266666666
2017-10-21 20:00:00,1863.2333333333333,23810822.8
2017-10-21 21:00:00,1593.5833333333333,16650932.433333334
2017-10-21 22:00:00,1440.7,12557581.25
2017-10-21 23:00:00,1377.9833333333333,8967185.283333333
2017-10-22 00:00:00,1432.6833333333334,7693387.233333333
2017-10-22 01:00:00,1654.3,7264403.816666666
2017-10-22 02:00:00,1794.85,7158754.05
2017-10-22 03:00:00,1800.8333333333333,7013274.866666666
2017-10-22 04:00:00,1748.7833333333333,7007863.133333334
2017-10-22 05:00:00,1472.7666666666667,5675622.2
2017-10-22 06:00:00,1197.6333333333334,4429308.066666666
2017-10-22 07:00:00,1173.4,4272655.666666667
2017-10-22 08:00:00,1162.9166666666667,4340560.666666667
2017-10-22 09:00:00,1152.2666666666667,4437544.533333333
2017-10-22 10:00:00,1147.2333333333333,4589526.8
2017-10-22 11:00:00,1263.5166666666667,5146431.4
2017-10-22 12:00:00,1504.8333333333333,6288564.333333333
2017-10-22 13:00:00,1618.9833333333333,6613675.533333333
2017-10-22 14:00:00,2030.6833333333334,9927254.133333333
2017-10-22 15:00:00,1564.3666666666666,6331376.2
2017-10-22 16:00:00,1584.3833333333334,7009407.866666666
2017-10-22 17:00:00,2332.9,20786062.2
2017-10-22 18:00:00,3361.85,37180853.4
2017-10-22 19:00:00,3311.7833333333333,37090294.2
2017-10-22 20:00:00,3113.8333333333335,33460070.733333334
2017-10-22 21:00:00,2311.8333333333335,22047919.866666667
2017-10-22 22:00:00,2170.733333333333,20238913.733333334
2017-10-22 23:00:00,1913.9,15744998.266666668
2017-10-23 00:00:00,1493.4166666666667,9822040.266666668
2017-10-23 01:00:00,1332.7,7721621.0
2017-10-23 02:00:00,1248.2333333333333,6573112.066666666
2017-10-23 03:00:00,1184.9666666666667,5739565.066666666
2017-10-23 04:00:00,1117.5,4789516.933333334
2017-10-23 05:00:00,1062.4666666666667,3975054.533333333
2017-10-23 06:00:00,1043.35,3834976.2666666666
2017-10-23 07:00:00,1372.5666666666666,6466714.133333334
2017-10-23 08:00:00,1488.6333333333334,7381533.866666666
2017-10-23 09:00:00,1641.5,8442198.466666667
2017-10-23 10:00:00,1204.5166666666667,5122727.733333333
2017-10-23 11:00:00,1592.9,14203482.2
2017-10-23 12:00:00,2238.6,30193336.766666666
2017-10-23 13:00:00,12343.2,111101456.93333334
2017-10-23 14:00:00,33584.38333333333,283374465.8
2017-10-23 15:00:00,37377.583333333336,318266666.93333334
2017-10-23 16:00:00,31413.416666666668,276124335.6666667
2017-10-23 17:00:00,25674.6,228596507.66666666
2017-10-23 18:00:00,20617.25,184955962.2
2017-10-23 19:00:00,16475.016666666666,149159150.53333333
2017-10-23 20:00:00,11955.0,111479234.93333334
2017-10-23 21:00:00,7790.45,74200165.93333334
2017-10-23 22:00:00,4671.55,44668649.8
2017-10-23 23:00:00,2891.9666666666667,23994450.0
2017-10-24 00:00:00,2316.483333333333,17853276.8
2017-10-24 01:00:00,2237.3166666666666,16089234.4
2017-10-24 02:00:00,2147.7166666666667,15042967.8
2017-10-24 03:00:00,2008.3666666666666,12721601.933333334
2017-10-24 04:00:00,1912.15,11320577.6
2017-10-24 05:00:00,1887.8833333333334,11005225.2
2017-10-24 06:00:00,1815.1666666666667,10176409.733333332
2017-10-24 07:00:00,1776.7666666666667,9634731.0
2017-10-24 08:00:00,1776.8,9004079.733333332
2017-10-24 09:00:00,1795.2666666666667,8618684.6
2017-10-24 10:00:00,2190.7833333333333,9101379.7
2017-10-24 11:00:00,4630.1,12991541.033333333
2017-10-24 12:00:00,4249.3,11472657.733333332
2017-10-24 13:00:00,5049.65,13701118.733333332
2017-10-24 14:00:00,3361.5833333333335,8920059.466666667
2017-10-24 15:00:00,4149.833333333333,11219484.266666668
2017-10-24 16:00:00,3262.0833333333335,10178297.166666666
2017-10-24 17:00:00,2793.9,11716976.516666668
2017-10-24 18:00:00,2351.9166666666665,9478056.8
2017-10-24 19:00:00,3329.5,15654971.166666666
2017-10-24 20:00:00,2728.133333333333,11796874.716666667
2017-10-24 21:00:00,2017.35,6896353.116666666
2017-10-24 22:00:00,2692.5666666666666,11730314.683333334
2017-10-24 23:00:00,2549.7,11081202.733333332
2017-10-25 00:00:00,1965.9,7952676.733333333
2017-10-25 01:00:00,1866.2,7655428.333333333
2017-10-25 02:00:00,1865.2333333333333,7910304.6
2017-10-25 03:00:00,2029.25,9087446.9
2017-10-25 04:00:00,1973.0,8838302.816666666
2017-10-25 05:00:00,1832.4166666666667,8138651.866666666
2017-10-25 06:00:00,2062.1833333333334,7989273.133333334
2017-10-25 07:00:00,1918.55,7863798.0
2017-10-25 08:00:00,3131.7833333333333,9004349.533333333
2017-10-25 09:00:00,3242.016666666667,8786800.6
2017-10-25 10:00:00,3163.85,9012533.4
2017-10-25 11:00:00,6132.183333333333,14803872.4
2017-10-25 12:00:00,3572.2,10386398.266666668
2017-10-25 13:00:00,3805.766666666667,11477891.533333333
2017-10-25 14:00:00,4117.65,11602135.666666666
2017-10-25 15:00:00,4212.483333333334,10141724.0
2017-10-25 16:00:00,3659.4333333333334,8613455.933333334
2017-10-25 17:00:00,4125.35,25905576.066666666
2017-10-25 18:00:00,5007.133333333333,58496601.36666667
2017-10-25 19:00:00,4614.366666666667,47674121.03333333
2017-10-25 20:00:00,4260.716666666666,41621151.0
2017-10-25 21:00:00,4046.2,36548351.8
2017-10-25 22:00:00,4071.1,31055908.0
2017-10-25 23:00:00,3890.3333333333335,25913037.4
2017-10-26 00:00:00,3786.6,23648150.133333333
2017-10-26 01:00:00,3688.9,21071294.8
2017-10-26 02:00:00,3569.45,19025316.733333334
2017-10-26 03:00:00,3514.9666666666667,18110797.0
2017-10-26 04:00:00,3440.7833333333333,16118417.933333334
2017-10-26 05:00:00,3301.95,14377439.333333334
2017-10-26 06:00:00,3052.8166666666666,11992791.6
2017-10-26 07:00:00,2989.2,10511576.266666668
2017-10-26 08:00:00,3280.1,9778248.133333333
2017-10-26 09:00:00,3307.983333333333,9022184.783333333
2017-10-26 10:00:00,2952.3333333333335,8383849.383333334
2017-10-26 11:00:00,3931.35,9854578.066666666
2017-10-26 12:00:00,3732.1666666666665,8893546.266666668
2017-10-26 13:00:00,3187.2833333333333,7120425.933333334
2017-10-26 14:00:00,3546.7,8981232.283333333
2017-10-26 15:00:00,3607.4666666666667,9868247.066666666
2017-10-26 16:00:00,3596.15,9904190.9
2017-10-26 17:00:00,4946.416666666667,13330073.633333333
2017-10-26 18:00:00,3629.7166666666667,16347415.666666666
2017-10-26 19:00:00,4995.15,62015450.46666667
2017-10-26 20:00:00,4820.183333333333,58210094.03333333
2017-10-26 21:00:00,8245.533333333333,54209489.516666666
2017-10-26 22:00:00,11237.1,49297406.516666666
2017-10-26 23:00:00,10875.05,40317148.666666664
2017-10-27 00:00:00,10313.666666666666,31904605.533333335
2017-10-27 01:00:00,9496.7,25795310.333333332
2017-10-27 02:00:00,8730.25,21837642.466666665
2017-10-27 03:00:00,8407.2,18164757.266666666
2017-10-27 04:00:00,8200.95,15816298.8
2017-10-27 05:00:00,7885.05,13458598.066666666
2017-10-27 06:00:00,7486.283333333334,12622906.666666666
2017-10-27 07:00:00,6635.683333333333,11998973.533333333
2017-10-27 08:00:00,6051.7,11740166.2
2017-10-27 09:00:00,5852.066666666667,12622290.533333333
2017-10-27 10:00:00,7524.65,24219417.066666666
2017-10-27 11:00:00,9723.133333333333,31302903.266666666
2017-10-27 12:00:00,7879.75,27162893.0
2017-10-27 13:00:00,7116.166666666667,25252579.666666668
2017-10-27 14:00:00,6688.8,73299615.53333333
2017-10-27 15:00:00,7413.9,133321599.26666667
2017-10-27 16:00:00,6181.383333333333,34570177.0
2017-10-27 17:00:00,5262.4,18593799.466666665
2017-10-27 18:00:00,5040.75,17585379.0
2017-10-27 19:00:00,4816.983333333334,17014878.933333334
2017-10-27 20:00:00,4590.683333333333,16184826.266666668
2017-10-27 21:00:00,4346.55,14348320.333333334
2017-10-27 22:00:00,4025.2166666666667,12585025.0
2017-10-27 23:00:00,3969.75,12421533.4
2017-10-28 00:00:00,4369.366666666667,14307613.133333333
2017-10-28 01:00:00,4333.716666666666,14463114.933333334
2017-10-28 02:00:00,3940.2166666666667,12729290.166666666
2017-10-28 03:00:00,3722.2166666666667,12524395.133333333
2017-10-28 04:00:00,3523.8166666666666,11642825.866666667
2017-10-28 05:00:00,3233.016666666667,10772545.333333334
2017-10-28 06:00:00,2936.45,10653510.066666666
2017-10-28 07:00:00,2615.616666666667,9602304.0
2017-10-28 08:00:00,2392.5333333333333,8592882.066666666
2017-10-28 09:00:00,2211.7,7753616.266666667
2017-10-28 10:00:00,2170.55,9213844.733333332
2017-10-28 11:00:00,2085.4,9108410.5
2017-10-28 12:00:00,2107.983333333333,8999579.666666666
2017-10-28 13:00:00,2380.133333333333,9872106.933333334
2017-10-28 14:00:00,2194.4166666666665,9108605.866666667
2017-10-28 15:00:00,2220.8166666666666,9302746.6
2017-10-28 16:00:00,2213.8166666666666,9165466.533333333
2017-10-28 17:00:00,2129.766666666667,9413401.666666666
2017-10-28 18:00:00,2094.1,8892856.733333332
2017-10-28 19:00:00,1975.45,8254234.766666667
2017-10-28 20:00:00,1851.2166666666667,7319470.033333333
2017-10-28 21:00:00,1856.2333333333333,7874252.666666667
2017-10-28 22:00:00,2072.2,8848443.066666666
2017-10-28 23:00:00,1898.3666666666666,8974011.466666667
2017-10-29 00:00:00,1822.5833333333333,7680969.466666667
2017-10-29 01:00:00,1836.6,8116331.8
2017-10-29 02:00:00,1798.4333333333334,8329703.666666667
2017-10-29 03:00:00,1630.1666666666667,7921909.533333333
2017-10-29 04:00:00,1607.5666666666666,7922400.866666666
2017-10-29 05:00:00,1555.5666666666666,7669996.533333333
2017-10-29 06:00:00,1534.35,7407061.333333333
2017-10-29 07:00:00,1690.2666666666667,7744644.333333333
2017-10-29 08:00:00,2088.016666666667,9365291.666666666
2017-10-29 09:00:00,2129.5666666666666,9466516.966666667
2017-10-29 10:00:00,2134.3,9126857.133333333
2017-10-29 11:00:00,2001.95,8551855.283333333
2017-10-29 12:00:00,1805.1,8300418.533333333
2017-10-29 13:00:00,1594.8833333333334,7265466.066666666
2017-10-29 14:00:00,1700.7666666666667,8649364.866666667
2017-10-29 15:00:00,2433.7833333333333,8808695.733333332
2017-10-29 16:00:00,5096.383333333333,10921131.0
2017-10-29 17:00:00,5401.45,11540728.266666668
2017-10-29 18:00:00,5790.883333333333,15638277.933333334
2017-10-29 19:00:00,5829.2,18691484.133333333
2017-10-29 20:00:00,5679.783333333334,15887257.733333332
2017-10-29 21:00:00,5489.433333333333,14771725.2
2017-10-29 22:00:00,5415.383333333333,13456862.266666668
2017-10-29 23:00:00,5257.3,11965727.133333333
2017-10-30 00:00:00,5252.566666666667,10643296.933333334
2017-10-30 01:00:00,5409.583333333333,11040923.0
2017-10-30 02:00:00,5393.833333333333,11544890.0
2017-10-30 03:00:00,5278.983333333334,10209232.8
2017-10-30 04:00:00,5160.466666666666,9536704.333333334
2017-10-30 05:00:00,6523.6,13415976.2
2017-10-30 06:00:00,5202.516666666666,8743098.066666666
2017-10-30 07:00:00,4348.533333333334,6421478.8
2017-10-30 08:00:00,3634.95,5618737.933333334
2017-10-30 09:00:00,3197.9333333333334,5792966.066666666
2017-10-30 10:00:00,2929.85,5866303.833333333
2017-10-30 11:00:00,2722.5333333333333,6350515.566666666
2017-10-30 12:00:00,5089.616666666667,12210729.2
2017-10-30 13:00:00,2248.0666666666666,8436421.866666667
2017-10-30 14:00:00,2357.65,9885003.066666666
2017-10-30 15:00:00,2523.6,10244949.0
2017-10-30 16:00:00,2481.483333333333,11167847.933333334
2017-10-30 17:00:00,2306.5333333333333,11089324.833333334
2017-10-30 18:00:00,2996.0666666666666,13949106.033333333
2017-10-30 19:00:00,2915.6666666666665,13167914.266666668
2017-10-30 20:00:00,2787.2166666666667,14426173.8
2017-10-30 21:00:00,2595.35,14155154.0
2017-10-30 22:00:00,2525.25,13406559.533333333
2017-10-30 23:00:00,2291.1,13688200.733333332
2017-10-31 00:00:00,2283.0,14529960.483333332
2017-10-31 01:00:00,2350.6,14424860.6
2017-10-31 02:00:00,2001.5,13028667.8
2017-10-31 03:00:00,1733.35,11730627.4
2017-10-31 04:00:00,1557.0333333333333,11015494.533333333
2017-10-31 05:00:00,1454.2833333333333,9946721.533333333
2017-10-31 06:00:00,1407.0166666666667,9246929.0
2017-10-31 07:00:00,1362.2833333333333,8507147.866666667
2017-10-31 08:00:00,1165.4,7473512.333333333
2017-10-31 09:00:00,1131.0833333333333,6989558.333333333
2017-10-31 10:00:00,1150.5666666666666,7916589.783333333
2017-10-31 11:00:00,1376.6833333333334,7975574.883333334
2017-10-31 12:00:00,3159.016666666667,12290674.216666667
2017-10-31 13:00:00,1877.8166666666666,9882701.4
2017-10-31 14:00:00,1681.5666666666666,9026004.7
2017-10-31 15:00:00,1596.4833333333333,10222981.5
2017-10-31 16:00:00,1472.7333333333333,8948952.7
2017-10-31 17:00:00,4510.283333333334,12912698.816666666
2017-10-31 18:00:00,4869.883333333333,14486137.0
2017-10-31 19:00:00,4186.083333333333,10734970.666666666
2017-10-31 20:00:00,4043.883333333333,9883159.933333334
2017-10-31 21:00:00,3942.516666666667,9729951.666666666
2017-10-31 22:00:00,3871.8333333333335,9508677.0
2017-10-31 23:00:00,3616.5333333333333,9431423.866666667
2017-11-01 00:00:00,3485.4333333333334,9804425.0
2017-11-01 01:00:00,2778.5666666666666,9888083.333333334
2017-11-01 02:00:00,2010.6,10166490.166666666
2017-11-01 03:00:00,1515.9166666666667,11217802.0
2017-11-01 04:00:00,1012.6,8670676.133333333
2017-11-01 05:00:00,710.65,5951713.733333333
2017-11-01 06:00:00,575.6833333333333,4968399.6
2017-11-01 07:00:00,467.0,4673561.866666666
2017-11-01 08:00:00,401.21666666666664,4499080.333333333
2017-11-01 09:00:00,386.31666666666666,4857996.066666666
2017-11-01 10:00:00,686.4333333333333,5597275.266666667
2017-11-01 11:00:00,619.7666666666667,6210274.1
2017-11-01 12:00:00,587.95,6294487.466666667
2017-11-01 13:00:00,697.4666666666667,6301968.4
2017-11-01 14:00:00,991.25,6991977.866666666
2017-11-01 15:00:00,989.1,7789099.266666667
2017-11-01 16:00:00,1263.5166666666667,8721598.666666666
2017-11-01 17:00:00,1293.9,9235751.8
2017-11-01 18:00:00,1266.7,9200564.7
2017-11-01 19:00:00,1260.9333333333334,9551744.533333333
2017-11-01 20:00:00,1747.6833333333334,17326233.0
2017-11-01 21:00:00,1052.1833333333334,10297553.6
2017-11-01 22:00:00,1081.0833333333333,10354012.8
2017-11-01 23:00:00,1065.8166666666666,10526483.6
2017-11-02 00:00:00,1071.35,12095726.2
2017-11-02 01:00:00,988.2666666666667,11394770.866666667
2017-11-02 02:00:00,944.05,11060439.066666666
2017-11-02 03:00:00,976.15,11838485.466666667
2017-11-02 04:00:00,853.5833333333334,10014952.333333334
2017-11-02 05:00:00,776.85,9088944.333333334
2017-11-02 06:00:00,745.1166666666667,8284273.733333333
2017-11-02 07:00:00,714.2166666666667,8311808.2
2017-11-02 08:00:00,695.85,7956414.8
2017-11-02 09:00:00,899.55,8660363.866666667
2017-11-02 10:00:00,1410.7166666666667,9341119.283333333
2017-11-02 11:00:00,1148.2,9869712.016666668
2017-11-02 12:00:00,1093.85,10170585.483333332
2017-11-02 13:00:00,911.2166666666667,10488358.6
2017-11-02 14:00:00,1214.8666666666666,11372058.4
2017-11-02 15:00:00,1593.75,12565399.733333332
2017-11-02 16:00:00,1980.3333333333333,13453133.4
2017-11-02 17:00:00,2425.4,13625976.6
2017-11-02 18:00:00,1973.9333333333334,9992840.533333333
2017-11-02 19:00:00,1933.85,9581442.933333334
2017-11-02 20:00:00,1906.6666666666667,10496837.733333332
2017-11-02 21:00:00,1996.7,9452153.533333333
2017-11-02 22:00:00,2121.7166666666667,10980871.133333333
2017-11-02 23:00:00,1886.9333333333334,10619298.666666666
2017-11-03 00:00:00,1789.6166666666666,9654698.333333334
2017-11-03 01:00:00,1758.0,8948126.0
2017-11-03 02:00:00,1722.4333333333334,8595045.733333332
2017-11-03 03:00:00,1689.5833333333333,8239332.783333333
2017-11-03 04:00:00,1638.4333333333334,7990333.733333333
2017-11-03 05:00:00,1627.6,7961785.466666667
2017-11-03 06:00:00,1359.1833333333334,6980519.4
2017-11-03 07:00:00,1223.0,6443937.733333333
2017-11-03 08:00:00,1357.3,6383352.2
2017-11-03 09:00:00,1550.15,8921861.466666667
2017-11-03 10:00:00,1597.7333333333333,6543438.033333333
2017-11-03 11:00:00,2500.866666666667,11041068.466666667
2017-11-03 12:00:00,1924.9666666666667,8863807.983333332
2017-11-03 13:00:00,1452.2666666666667,6106396.233333333
2017-11-03 14:00:00,6491.583333333333,103209419.33333333
2017-11-03 15:00:00,6059.516666666666,69806347.85
2017-11-03 16:00:00,5460.683333333333,51499412.75
2017-11-03 17:00:00,5393.766666666666,31740841.066666666
2017-11-03 18:00:00,4774.033333333334,18202986.933333334
2017-11-03 19:00:00,4505.45,13829970.8
2017-11-03 20:00:00,4496.3,14199746.533333333
2017-11-03 21:00:00,4471.133333333333,13196744.4
2017-11-03 22:00:00,4392.033333333334,11215400.933333334
2017-11-03 23:00:00,4340.2,10413523.666666666
2017-11-04 00:00:00,4237.6,9233043.1
2017-11-04 01:00:00,4048.65,7984325.466666667
2017-11-04 02:00:00,3910.8166666666666,7069184.933333334
2017-11-04 03:00:00,3806.1833333333334,6514969.066666666
2017-11-04 04:00:00,3726.733333333333,6113534.533333333
2017-11-04 05:00:00,3670.633333333333,5888120.866666666
2017-11-04 06:00:00,3615.2,5673986.733333333
2017-11-04 07:00:00,3558.8166666666666,5471397.2
2017-11-04 08:00:00,3509.25,5254725.8
2017-11-04 09:00:00,3499.1833333333334,5256792.0
2017-11-04 10:00:00,3695.733333333333,5350992.866666666
2017-11-04 11:00:00,3393.4,4890059.8
2017-11-04 12:00:00,3342.4,4661074.4
2017-11-04 13:00:00,4095.383333333333,7864177.266666667
2017-11-04 14:00:00,5766.85,8502897.133333333
2017-11-04 15:00:00,5703.0,8354951.533333333
2017-11-04 16:00:00,5604.566666666667,7050843.633333334
2017-11-04 17:00:00,5530.233333333334,6533158.933333334
2017-11-04 18:00:00,5408.783333333334,6351416.4
2017-11-04 19:00:00,5807.95,6466827.733333333
2017-11-04 20:00:00,5921.35,6246925.3
2017-11-04 21:00:00,5871.133333333333,6329878.666666667
2017-11-04 22:00:00,5788.35,6467502.4
2017-11-04 23:00:00,5542.266666666666,6548055.1
2017-11-05 00:00:00,5151.783333333334,6286227.666666667
2017-11-05 01:00:00,4908.45,6171920.066666666
2017-11-05 02:00:00,4538.15,5896670.6
2017-11-05 03:00:00,3772.95,5080931.8
2017-11-05 04:00:00,3437.5833333333335,4737928.733333333
2017-11-05 05:00:00,3179.0333333333333,4354610.6
2017-11-05 06:00:00,3034.75,4002494.6666666665
2017-11-05 07:00:00,2912.4166666666665,3618167.7333333334
2017-11-05 08:00:00,2853.4,3392066.3333333335
2017-11-05 09:00:00,3209.2166666666667,3795702.7333333334
2017-11-05 10:00:00,3019.15,3587559.4
2017-11-05 11:00:00,3532.85,3644747.8333333335
2017-11-05 12:00:00,3876.45,3843480.7
2017-11-05 13:00:00,3773.766666666667,3909809.2666666666
2017-11-05 14:00:00,3171.0666666666666,3834222.9
2017-11-05 15:00:00,2838.2,5051634.1
2017-11-05 16:00:00,2677.55,3844272.8333333335
2017-11-05 17:00:00,5346.616666666667,91518593.8
2017-11-05 18:00:00,5622.75,102868962.16666667
2017-11-05 19:00:00,5311.633333333333,93830287.73333333
2017-11-05 20:00:00,4929.633333333333,84662041.96666667
2017-11-05 21:00:00,4652.866666666667,69437474.4
2017-11-05 22:00:00,4686.116666666667,60845190.6
2017-11-05 23:00:00,4333.266666666666,51090676.36666667
2017-11-06 00:00:00,3840.8,43029224.03333333
2017-11-06 01:00:00,3234.55,39396129.4
2017-11-06 02:00:00,2822.983333333333,29656444.133333333
2017-11-06 03:00:00,2510.6666666666665,23464150.0
2017-11-06 04:00:00,2323.733333333333,19600730.133333333
2017-11-06 05:00:00,2197.733333333333,17696976.0
2017-11-06 06:00:00,2136.233333333333,15745845.066666666
2017-11-06 07:00:00,2118.3,13003562.133333333
2017-11-06 08:00:00,1999.8166666666666,10444273.333333334
2017-11-06 09:00:00,2021.9833333333333,10412394.4
2017-11-06 10:00:00,1887.0,8808309.133333333
2017-11-06 11:00:00,1882.6,8789528.033333333
2017-11-06 12:00:00,2195.366666666667,8090954.933333334
2017-11-06 13:00:00,2102.95,6268943.266666667
2017-11-06 14:00:00,2690.85,7966312.866666666
2017-11-06 15:00:00,2468.4333333333334,60717018.583333336
2017-11-06 16:00:00,8249.2,424084754.1333333
2017-11-06 17:00:00,7813.05,392730165.73333335
2017-11-06 18:00:00,6782.683333333333,312185284.53333336
2017-11-06 19:00:00,5319.133333333333,233598919.86666667
2017-11-06 20:00:00,4715.9,177456254.56666666
2017-11-06 21:00:00,4428.766666666666,146894918.8
2017-11-06 22:00:00,3673.5333333333333,132719591.3
2017-11-06 23:00:00,3456.9333333333334,126602230.76666667
2017-11-07 00:00:00,2797.0666666666666,87137874.8
2017-11-07 01:00:00,2483.0333333333333,71097651.63333334
2017-11-07 02:00:00,2177.4166666666665,52556706.56666667
2017-11-07 03:00:00,1843.95,32854594.566666666
2017-11-07 04:00:00,1579.4833333333333,16843517.766666666
2017-11-07 05:00:00,1469.95,10195268.633333333
2017-11-07 06:00:00,1430.65,7970059.466666667
2017-11-07 07:00:00,1334.2,1864112.3666666667
2017-11-07 08:00:00,1720.6833333333334,4732855.766666667
2017-11-07 09:00:00,1352.5333333333333,1828297.0166666666
2017-11-07 10:00:00,1310.6333333333334,1810527.5833333333
2017-11-07 11:00:00,1356.7833333333333,4631579.766666667
2017-11-07 12:00:00,1463.3833333333334,7332176.733333333
2017-11-07 13:00:00,1663.3666666666666,4729606.566666666
2017-11-07 14:00:00,2498.3166666666666,8712347.9
2017-11-07 15:00:00,2472.4666666666667,9983787.233333332
2017-11-07 16:00:00,1448.7833333333333,2707074.466666667
2017-11-07 17:00:00,1369.6166666666666,2637226.7
2017-11-07 18:00:00,1339.95,2570682.4
2017-11-07 19:00:00,1612.4333333333334,4970377.933333334
2017-11-07 20:00:00,1358.8,3159206.2
2017-11-07 21:00:00,1905.7166666666667,4949294.733333333
2017-11-07 22:00:00,1334.2666666666667,2154333.533333333
2017-11-07 23:00:00,1141.2333333333333,1849475.7666666666
2017-11-08 00:00:00,1945.3833333333334,1815109.9666666666
2017-11-08 01:00:00,1633.8833333333334,1647275.4
2017-11-08 02:00:00,1665.95,1841219.0333333334
2017-11-08 03:00:00,2145.75,1664192.9
2017-11-08 04:00:00,1231.4333333333334,1365838.8666666667
2017-11-08 05:00:00,1130.4333333333334,1323701.6
2017-11-08 06:00:00,1104.0,1268551.6
2017-11-08 07:00:00,1062.0833333333333,1217251.3333333333
2017-11-08 08:00:00,1040.3,1174655.0666666667
2017-11-08 09:00:00,1032.4333333333334,1139616.1333333333
2017-11-08 10:00:00,1027.8166666666666,1127353.1666666667
2017-11-08 11:00:00,1015.7166666666667,1111105.9333333333
2017-11-08 12:00:00,994.7833333333333,1099750.3333333333
2017-11-08 13:00:00,987.0,1095421.8666666667
2017-11-08 14:00:00,979.8,1080736.0
2017-11-08 15:00:00,970.0833333333334,1072046.9333333333
2017-11-08 16:00:00,960.5,1065920.0
2017-11-08 17:00:00,952.1,1057318.4
2017-11-08 18:00:00,944.8166666666667,1050588.6
2017-11-08 19:00:00,930.6166666666667,1038028.8666666667
2017-11-08 20:00:00,909.05,1022616.1333333333
2017-11-08 21:00:00,889.9333333333333,1010787.2666666667
2017-11-08 22:00:00,872.55,999978.4666666667
2017-11-08 23:00:00,861.8,993384.1666666666
2017-11-09 00:00:00,848.8,983932.3333333334
2017-11-09 01:00:00,828.4,916752.6666666666
2017-11-09 02:00:00,813.6333333333333,865459.5666666667
2017-11-09 03:00:00,792.75,846638.7666666667
2017-11-09 04:00:00,761.3666666666667,815711.2666666667
2017-11-09 05:00:00,752.9666666666667,807371.8666666667
2017-11-09 06:00:00,746.1333333333333,800374.5333333333
2017-11-09 07:00:00,730.4,785312.4
2017-11-09 08:00:00,667.0166666666667,721718.8666666667
2017-11-09 09:00:00,658.9666666666667,715092.5666666667
2017-11-09 10:00:00,654.4666666666667,710877.8666666667
2017-11-09 11:00:00,650.75,707072.0
2017-11-09 12:00:00,642.25,698368.0
2017-11-09 13:00:00,635.9333333333333,691899.7333333333
2017-11-09 14:00:00,630.0833333333334,685909.3333333334
2017-11-09 15:00:00,623.4833333333333,679150.9333333333
2017-11-09 16:00:00,1871.15,1926707.2
2017-11-09 17:00:00,646.6833333333333,767726.9333333333
2017-11-09 18:00:00,790.0,989798.4
2017-11-09 19:00:00,840.1833333333333,1073017.6
2017-11-09 20:00:00,867.9166666666666,1196787.4666666666
2017-11-09 21:00:00,1118.6166666666666,2015547.2
2017-11-09 22:00:00,1606.55,3538460.2666666666
2017-11-09 23:00:00,1865.6333333333334,4347710.4
2017-11-10 00:00:00,1794.0666666666666,4135191.466666667
2017-11-10 01:00:00,1796.9,4412084.533333333
2017-11-10 02:00:00,1701.3,4417775.2
2017-11-10 03:00:00,1627.15,4080273.4
2017-11-10 04:00:00,1543.1833333333334,4021483.066666667
2017-11-10 05:00:00,1460.4,3766618.3333333335
2017-11-10 06:00:00,1369.0833333333333,3537517.7333333334
2017-11-10 07:00:00,1262.75,3378738.933333333
2017-11-10 08:00:00,1223.0833333333333,3435242.6666666665
2017-11-10 09:00:00,1627.4833333333333,9891911.666666666
2017-11-10 10:00:00,1711.9,14460622.2
2017-11-10 11:00:00,1763.5166666666667,12700539.666666666
2017-11-10 12:00:00,1339.2333333333333,5755314.933333334
2017-11-10 13:00:00,1386.0666666666666,3647021.183333333
2017-11-10 14:00:00,1613.55,3111535.7333333334
2017-11-10 15:00:00,1920.75,3574568.933333333
2017-11-10 16:00:00,2113.05,3494253.7333333334
2017-11-10 17:00:00,2538.383333333333,5090751.066666666
2017-11-10 18:00:00,2483.483333333333,4902565.2
2017-11-10 19:00:00,2573.2166666666667,4893660.133333334
2017-11-10 20:00:00,3342.733333333333,38021949.333333336
2017-11-10 21:00:00,4624.233333333334,77512476.73333333
2017-11-10 22:00:00,4847.066666666667,77469944.33333333
2017-11-10 23:00:00,4764.7,77234531.6
2017-11-11 00:00:00,4737.05,77023202.4
2017-11-11 01:00:00,4591.883333333333,73182105.06666666
2017-11-11 02:00:00,4264.833333333333,59958119.2
2017-11-11 03:00:00,3574.6666666666665,49236100.0
2017-11-11 04:00:00,3260.4333333333334,40996864.4
2017-11-11 05:00:00,2946.766666666667,32340868.0
2017-11-11 06:00:00,2565.133333333333,20927807.733333334
2017-11-11 07:00:00,3689.3166666666666,18498235.6
2017-11-11 08:00:00,2819.0833333333335,10967190.866666667
2017-11-11 09:00:00,2117.1833333333334,5655415.866666666
2017-11-11 10:00:00,1984.55,3956109.066666667
2017-11-11 11:00:00,1936.1333333333334,2742978.933333333
2017-11-11 12:00:00,1910.5,2148253.6
2017-11-11 13:00:00,2025.85,2250273.8666666667
2017-11-11 14:00:00,2147.1,2422212.4
2017-11-11 15:00:00,2085.266666666667,2256075.466666667
2017-11-11 16:00:00,2070.866666666667,2274331.6666666665
2017-11-11 17:00:00,2107.5333333333333,2299565.9833333334
2017-11-11 18:00:00,2112.7,2310959.9833333334
2017-11-11 19:00:00,2102.383333333333,2249198.4
2017-11-11 20:00:00,2090.6666666666665,2207335.683333333
2017-11-11 21:00:00,2094.0833333333335,2337881.6666666665
2017-11-11 22:00:00,2099.133333333333,2458045.2666666666
2017-11-11 23:00:00,2092.516666666667,2496034.2666666666
2017-11-12 00:00:00,2086.55,2459741.0
2017-11-12 01:00:00,2079.516666666667,2380672.2
2017-11-12 02:00:00,2075.233333333333,2367864.6
2017-11-12 03:00:00,2071.9333333333334,2365823.1333333333
2017-11-12 04:00:00,2067.6666666666665,2359904.466666667
2017-11-12 05:00:00,2062.983333333333,2356551.066666667
2017-11-12 06:00:00,2057.9,2359020.6666666665
2017-11-12 07:00:00,2052.55,2359622.466666667
2017-11-12 08:00:00,2045.9833333333333,2356103.3333333335
2017-11-12 09:00:00,2033.8333333333333,2339552.0
2017-11-12 10:00:00,2005.2333333333333,2285189.933333333
2017-11-12 11:00:00,1984.5333333333333,2232293.533333333
2017-11-12 12:00:00,1963.75,2201775.8
2017-11-12 13:00:00,1980.05,2398188.1333333333
2017-11-12 14:00:00,1950.25,2379831.2
2017-11-12 15:00:00,1868.8666666666666,2198851.2
2017-11-12 16:00:00,1850.3833333333334,2302266.0
2017-11-12 17:00:00,1910.85,3153748.4
2017-11-12 18:00:00,1884.8166666666666,3215944.7333333334
2017-11-12 19:00:00,1874.0166666666667,3286499.433333333
2017-11-12 20:00:00,1943.15,3522490.066666667
2017-11-12 21:00:00,1885.5833333333333,3511700.533333333
2017-11-12 22:00:00,1836.5166666666667,3361208.3333333335
2017-11-12 23:00:00,1811.95,3161887.8
2017-11-13 00:00:00,1727.25,2689507.8666666667
2017-11-13 01:00:00,1679.2166666666667,2458291.8
2017-11-13 02:00:00,1622.3333333333333,2265813.066666667
2017-11-13 03:00:00,1581.8833333333334,2085977.6666666667
2017-11-13 04:00:00,1555.3166666666666,2035047.4
2017-11-13 05:00:00,1523.4333333333334,1976937.0666666667
2017-11-13 06:00:00,1463.6166666666666,1859867.4
2017-11-13 07:00:00,1524.0333333333333,1781832.2666666666
2017-11-13 08:00:00,1518.7333333333333,1693489.1333333333
2017-11-13 09:00:00,1750.5833333333333,2670262.2666666666
2017-11-13 10:00:00,1893.25,3355334.066666667
2017-11-13 11:00:00,2122.0333333333333,4125580.066666667
2017-11-13 12:00:00,1919.25,9963572.0
2017-11-13 13:00:00,3290.633333333333,3725272.6666666665
2017-11-13 14:00:00,2057.55,2777318.7
2017-11-13 15:00:00,1469.65,3124402.1666666665
2017-11-13 16:00:00,1652.7333333333333,7097013.033333333
2017-11-13 17:00:00,1707.7666666666667,7680443.166666667
2017-11-13 18:00:00,1658.6,7162161.116666666
2017-11-13 19:00:00,1521.1,6384851.283333333
2017-11-13 20:00:00,1467.5166666666667,5845528.666666667
2017-11-13 21:00:00,1580.2,5735087.4
2017-11-13 22:00:00,1640.6333333333334,6319798.833333333
2017-11-13 23:00:00,1371.75,4620311.233333333
2017-11-14 00:00:00,1231.4833333333333,3592344.066666667
2017-11-14 01:00:00,1179.7833333333333,3402521.7333333334
2017-11-14 02:00:00,1136.2666666666667,2902828.4
2017-11-14 03:00:00,1095.7833333333333,2527943.35
2017-11-14 04:00:00,1018.4666666666667,2270132.2
2017-11-14 05:00:00,962.7833333333333,2127782.533333333
2017-11-14 06:00:00,934.85,1949361.0
2017-11-14 07:00:00,983.5333333333333,2074171.8666666667
2017-11-14 08:00:00,994.95,2028520.1333333333
2017-11-14 09:00:00,1101.3666666666666,2513257.466666667
2017-11-14 10:00:00,2823.9333333333334,15089551.333333334
2017-11-14 11:00:00,1379.65,3523957.3333333335
2017-11-14 12:00:00,1236.1333333333334,2762863.933333333
2017-11-14 13:00:00,1180.4666666666667,2800206.533333333
2017-11-14 14:00:00,1380.0833333333333,3942218.2666666666
2017-11-14 15:00:00,1366.2,3481577.466666667
2017-11-14 16:00:00,1755.4,5287450.5
2017-11-14 17:00:00,1748.4833333333333,5832820.333333333
2017-11-14 18:00:00,1483.3666666666666,4371591.466666667
2017-11-14 19:00:00,1285.05,3328666.533333333
2017-11-14 20:00:00,1277.1166666666666,2839490.4
2017-11-14 21:00:00,1177.8666666666666,2677083.066666667
2017-11-14 22:00:00,1104.9333333333334,2626953.8666666667
2017-11-14 23:00:00,1013.3666666666667,2524608.466666667
2017-11-15 00:00:00,855.3666666666667,2267378.066666667
2017-11-15 01:00:00,796.3666666666667,1829322.0333333334
2017-11-15 02:00:00,768.1833333333333,1626582.8
2017-11-15 03:00:00,761.2833333333333,2544782.6666666665
2017-11-15 04:00:00,711.5166666666667,1550778.9333333333
2017-11-15 05:00:00,694.25,1102543.3333333333
2017-11-15 06:00:00,677.2166666666667,1072767.0
2017-11-15 07:00:00,669.0166666666667,1039670.9333333333
2017-11-15 08:00:00,737.1333333333333,2643017.6
2017-11-15 09:00:00,729.0333333333333,2449332.3333333335
2017-11-15 10:00:00,696.7833333333333,2208129.466666667
2017-11-15 11:00:00,949.9166666666666,5548275.733333333
2017-11-15 12:00:00,875.8166666666667,3365632.466666667
2017-11-15 13:00:00,798.0333333333333,4184874.6
2017-11-15 14:00:00,1105.2666666666667,6459433.6
2017-11-15 15:00:00,804.85,3803879.0
2017-11-15 16:00:00,762.2833333333333,3217311.3333333335
2017-11-15 17:00:00,942.8833333333333,10370763.933333334
2017-11-15 18:00:00,1859.05,39249541.06666667
2017-11-15 19:00:00,2255.766666666667,51355983.4
2017-11-15 20:00:00,2440.9,58219084.733333334
2017-11-15 21:00:00,2516.233333333333,58880715.46666667
2017-11-15 22:00:00,2741.116666666667,59149394.96666667
2017-11-15 23:00:00,2391.866666666667,49895477.4
2017-11-16 00:00:00,1948.1666666666667,35470592.53333333
2017-11-16 01:00:00,1627.8833333333334,24996626.9
2017-11-16 02:00:00,1437.0833333333333,19661382.916666668
2017-11-16 03:00:00,1247.25,14334710.033333333
2017-11-16 04:00:00,1061.3833333333334,8285168.666666667
2017-11-16 05:00:00,923.8833333333333,5157429.133333334
2017-11-16 06:00:00,803.05,3361975.066666667
2017-11-16 07:00:00,769.4333333333333,2106974.4
2017-11-16 08:00:00,788.5333333333333,1913832.0
2017-11-16 09:00:00,805.5833333333334,2397874.1666666665
2017-11-16 10:00:00,1413.9,4708804.6
2017-11-16 11:00:00,1173.8833333333334,7616210.066666666
2017-11-16 12:00:00,1309.45,6693482.633333334
2017-11-16 13:00:00,1305.5333333333333,6546050.2
2017-11-16 14:00:00,1444.65,6049827.45
2017-11-16 15:00:00,1489.3333333333333,9413029.483333332
2017-11-16 16:00:00,1612.4,8221164.333333333
2017-11-16 17:00:00,2543.6666666666665,13131981.133333333
2017-11-16 18:00:00,4384.766666666666,29314238.733333334
2017-11-16 19:00:00,4635.266666666666,36308938.266666666
2017-11-16 20:00:00,4429.033333333334,34937167.46666667
2017-11-16 21:00:00,3981.2166666666667,28817966.133333333
2017-11-16 22:00:00,2801.85,15822227.6
2017-11-16 23:00:00,2757.483333333333,11886077.066666666
2017-11-17 00:00:00,2129.65,10526205.4
2017-11-17 01:00:00,2025.75,10535759.783333333
2017-11-17 02:00:00,2480.3333333333335,12773719.866666667
2017-11-17 03:00:00,3040.633333333333,14940455.8
2017-11-17 04:00:00,2130.6833333333334,10204072.266666668
2017-11-17 05:00:00,1767.2333333333333,8088567.283333333
2017-11-17 06:00:00,1354.3833333333334,5728781.0
2017-11-17 07:00:00,1322.9666666666667,5632774.266666667
2017-11-17 08:00:00,1221.45,5176616.866666666
2017-11-17 09:00:00,2710.4166666666665,16827502.066666666
2017-11-17 10:00:00,3758.7166666666667,26228405.2
2017-11-17 11:00:00,4163.166666666667,29136920.15
2017-11-17 12:00:00,4579.566666666667,28357088.933333334
2017-11-17 13:00:00,4236.966666666666,24161528.85
2017-11-17 14:00:00,3998.616666666667,18943879.933333334
2017-11-17 15:00:00,3937.9333333333334,16414362.8
2017-11-17 16:00:00,3888.366666666667,16974566.933333334
2017-11-17 17:00:00,3717.1,14457458.333333334
2017-11-17 18:00:00,3956.1,15935852.066666666
2017-11-17 19:00:00,3960.65,14529380.733333332
2017-11-17 20:00:00,3841.5833333333335,14099228.8
2017-11-17 21:00:00,3634.15,12679305.8
2017-11-17 22:00:00,3490.25,11437983.733333332
2017-11-17 23:00:00,3310.2,10572791.866666667
2017-11-18 00:00:00,3150.7833333333333,9758928.4
2017-11-18 01:00:00,3013.0666666666666,9002333.8
2017-11-18 02:00:00,3384.6666666666665,9584656.466666667
2017-11-18 03:00:00,3352.866666666667,9355042.466666667
2017-11-18 04:00:00,2776.133333333333,7323579.266666667
2017-11-18 05:00:00,2583.3166666666666,6471913.6
2017-11-18 06:00:00,2477.85,6022984.733333333
2017-11-18 07:00:00,2406.3,5855162.266666667
2017-11-18 08:00:00,2750.3333333333335,9214029.533333333
2017-11-18 09:00:00,6142.366666666667,37048167.4
2017-11-18 10:00:00,5943.416666666667,36627088.06666667
2017-11-18 11:00:00,5237.616666666667,31751513.866666667
2017-11-18 12:00:00,4623.7,28394038.733333334
2017-11-18 13:00:00,3085.6666666666665,17227692.133333333
2017-11-18 14:00:00,1792.8833333333334,7839961.6
2017-11-18 15:00:00,1555.2166666666667,6567806.6
2017-11-18 16:00:00,1540.8666666666666,7116516.433333334
2017-11-18 17:00:00,1382.3,6636774.516666667
2017-11-18 18:00:00,1289.1833333333334,6365122.733333333
2017-11-18 19:00:00,2457.733333333333,6801180.866666666
2017-11-18 20:00:00,4006.9666666666667,9456547.733333332
2017-11-18 21:00:00,4029.9333333333334,8916083.966666667
2017-11-18 22:00:00,4090.6666666666665,8216426.6
2017-11-18 23:00:00,4870.733333333334,6595907.3
2017-11-19 00:00:00,4176.783333333334,6287081.733333333
2017-11-19 01:00:00,5131.533333333334,5750227.933333334
2017-11-19 02:00:00,4028.016666666667,4846744.9
2017-11-19 03:00:00,3499.1833333333334,4563234.866666666
2017-11-19 04:00:00,3390.65,4074731.4
2017-11-19 05:00:00,3361.2166666666667,3736431.6666666665
2017-11-19 06:00:00,3341.383333333333,3738389.2666666666
2017-11-19 07:00:00,3341.7833333333333,3785378.066666667
2017-11-19 08:00:00,3332.75,4236173.2
2017-11-19 09:00:00,3332.8333333333335,4149051.8
2017-11-19 10:00:00,3329.266666666667,3990037.8666666667
2017-11-19 11:00:00,3319.25,3628355.2666666666
2017-11-19 12:00:00,3312.95,3595034.2666666666
2017-11-19 13:00:00,3302.633333333333,3552508.066666667
2017-11-19 14:00:00,3305.7166666666667,3636835.933333333
2017-11-19 15:00:00,3318.266666666667,3912984.1333333333
2017-11-19 16:00:00,4236.016666666666,4608540.566666666
2017-11-19 17:00:00,4446.016666666666,5098164.4
2017-11-19 18:00:00,3684.883333333333,4895836.066666666
2017-11-19 19:00:00,3984.6,5201086.9
2017-11-19 20:00:00,3333.5833333333335,5153695.0
2017-11-19 21:00:00,3549.016666666667,5428697.166666667
2017-11-19 22:00:00,4763.683333333333,5920524.633333334
2017-11-19 23:00:00,3525.016666666667,6099950.366666666
2017-11-20 00:00:00,3898.0,5965822.266666667
2017-11-20 01:00:00,3335.4,5560817.65
2017-11-20 02:00:00,3016.133333333333,5094261.2
2017-11-20 03:00:00,2898.116666666667,4374486.666666667
2017-11-20 04:00:00,2809.4666666666667,4206150.033333333
2017-11-20 05:00:00,2703.0,3650414.7666666666
2017-11-20 06:00:00,2596.633333333333,3254781.1333333333
2017-11-20 07:00:00,2548.25,4622931.183333334
2017-11-20 08:00:00,2478.1833333333334,6055217.0
2017-11-20 09:00:00,2421.9,5483087.316666666
2017-11-20 10:00:00,2335.3166666666666,5083942.316666666
2017-11-20 11:00:00,2509.5666666666666,6196416.066666666
2017-11-20 12:00:00,3123.0666666666666,14447527.2
2017-11-20 13:00:00,3957.0833333333335,20337017.733333334
2017-11-20 14:00:00,3556.766666666667,14126614.633333333
2017-11-20 15:00:00,3535.3166666666666,13422444.066666666
2017-11-20 16:00:00,6828.283333333334,16543676.6
2017-11-20 17:00:00,15194.833333333334,37736961.13333333
2017-11-20 18:00:00,17757.916666666668,58726514.833333336
2017-11-20 19:00:00,17570.416666666668,56520096.5
2017-11-20 20:00:00,15832.033333333333,42370325.46666667
2017-11-20 21:00:00,15542.916666666666,36313072.06666667
2017-11-20 22:00:00,14182.6,24174464.466666665
2017-11-20 23:00:00,13305.983333333334,20700199.333333332
2017-11-21 00:00:00,12633.216666666667,19398648.466666665
2017-11-21 01:00:00,12117.466666666667,17817232.266666666
2017-11-21 02:00:00,12698.616666666667,17997798.133333333
2017-11-21 03:00:00,10792.1,16224833.966666667
2017-11-21 04:00:00,9789.533333333333,15640955.4
2017-11-21 05:00:00,9301.2,14982961.6
2017-11-21 06:00:00,8954.55,14280561.0
2017-11-21 07:00:00,9052.983333333334,13974900.266666668
2017-11-21 08:00:00,9214.666666666666,13769255.666666666
2017-11-21 09:00:00,10822.883333333333,14498505.8
2017-11-21 10:00:00,10730.483333333334,15434773.733333332
2017-11-21 11:00:00,10620.9,15971586.6
2017-11-21 12:00:00,10346.433333333332,15487878.833333334
2017-11-21 13:00:00,10829.283333333333,18450761.466666665
2017-11-21 14:00:00,10596.75,16853287.266666666
2017-11-21 15:00:00,10925.1,18318870.166666668
2017-11-21 16:00:00,12441.25,18084981.366666667
2017-11-21 17:00:00,13976.433333333332,44044283.63333333
2017-11-21 18:00:00,14803.866666666667,56168072.63333333
2017-11-21 19:00:00,14023.833333333334,52461113.93333333
2017-11-21 20:00:00,12684.6,43830493.93333333
2017-11-21 21:00:00,11013.633333333333,31922213.666666668
2017-11-21 22:00:00,8822.6,17296557.4
2017-11-21 23:00:00,7945.383333333333,13703862.733333332
2017-11-22 00:00:00,7297.2,12049107.866666667
2017-11-22 01:00:00,7681.8,10784206.266666668
2017-11-22 02:00:00,8031.683333333333,11882700.0
2017-11-22 03:00:00,7849.633333333333,12795654.733333332
2017-11-22 04:00:00,7558.783333333334,12055882.533333333
2017-11-22 05:00:00,7218.983333333334,10849134.066666666
2017-11-22 06:00:00,6960.9,9949473.066666666
2017-11-22 07:00:00,6831.45,10266293.466666667
2017-11-22 08:00:00,6724.083333333333,9958323.433333334
2017-11-22 09:00:00,6622.0,9298079.733333332
2017-11-22 10:00:00,6746.55,10161888.466666667
2017-11-22 11:00:00,6832.416666666667,10739063.4
2017-11-22 12:00:00,6724.266666666666,11505973.066666666
2017-11-22 13:00:00,6613.616666666667,10941861.7
2017-11-22 14:00:00,6764.916666666667,11229679.95
2017-11-22 15:00:00,6807.233333333334,11782932.966666667
2017-11-22 16:00:00,6993.516666666666,13093925.8
2017-11-22 17:00:00,20955.516666666666,119000109.26666667
2017-11-22 18:00:00,34566.28333333333,218016349.06666666
2017-11-22 19:00:00,33134.21666666667,207864365.23333332
2017-11-22 20:00:00,30624.933333333334,188589054.53333333
2017-11-22 21:00:00,23135.616666666665,129716210.46666667
2017-11-22 22:00:00,12275.2,43729465.2
2017-11-22 23:00:00,9388.716666666667,22273033.533333335
2017-11-23 00:00:00,8247.533333333333,16392727.4
2017-11-23 01:00:00,7095.283333333334,12241303.266666668
2017-11-23 02:00:00,6356.883333333333,10583433.0
2017-11-23 03:00:00,5684.183333333333,10002373.8
2017-11-23 04:00:00,5318.833333333333,9228439.266666668
2017-11-23 05:00:00,5013.916666666667,8677742.133333333
2017-11-23 06:00:00,4749.166666666667,8193451.8
2017-11-23 07:00:00,4615.533333333334,8010095.266666667
2017-11-23 08:00:00,4531.916666666667,8295921.933333334
2017-11-23 09:00:00,4438.183333333333,8149356.133333334
2017-11-23 10:00:00,4364.083333333333,8063442.6
2017-11-23 11:00:00,4303.15,7513661.366666666
2017-11-23 12:00:00,4220.316666666667,7587339.966666667
2017-11-23 13:00:00,4084.5666666666666,6889482.866666666
2017-11-23 14:00:00,3967.0,6564196.566666666
2017-11-23 15:00:00,3900.266666666667,6699167.4
2017-11-23 16:00:00,3830.5833333333335,6598860.75
2017-11-23 17:00:00,3926.7,8640498.933333334
2017-11-23 18:00:00,3965.133333333333,8233479.466666667
2017-11-23 19:00:00,4153.333333333333,7857528.8
2017-11-23 20:00:00,4200.933333333333,7526632.666666667
2017-11-23 21:00:00,4336.066666666667,7619129.2
2017-11-23 22:00:00,4319.016666666666,7856830.8
2017-11-23 23:00:00,4137.083333333333,7323284.733333333
2017-11-24 00:00:00,3975.633333333333,7590038.066666666
2017-11-24 01:00:00,3882.25,7236327.466666667
2017-11-24 02:00:00,3881.133333333333,6175045.066666666
2017-11-24 03:00:00,4424.516666666666,8108505.0
2017-11-24 04:00:00,4333.6,7610736.733333333
2017-11-24 05:00:00,4277.366666666667,7376534.0
2017-11-24 06:00:00,4233.566666666667,7319302.266666667
2017-11-24 07:00:00,4171.366666666667,7169596.133333334
2017-11-24 08:00:00,4137.583333333333,7224769.8
2017-11-24 09:00:00,4077.766666666667,7000743.4
2017-11-24 10:00:00,3807.866666666667,6158038.533333333
2017-11-24 11:00:00,3773.9666666666667,10009860.8
2017-11-24 12:00:00,3870.366666666667,7739362.066666666
2017-11-24 13:00:00,3648.8,6930843.466666667
2017-11-24 14:00:00,3808.3,8021497.666666667
2017-11-24 15:00:00,4017.616666666667,9215780.733333332
2017-11-24 16:00:00,3669.25,7381608.8
2017-11-24 17:00:00,3460.983333333333,6682123.066666666
2017-11-24 18:00:00,3087.633333333333,5629847.866666666
2017-11-24 19:00:00,2987.1833333333334,5243220.4
2017-11-24 20:00:00,2947.2166666666667,5277481.0
2017-11-24 21:00:00,2889.65,5171795.8
2017-11-24 22:00:00,2825.85,5121012.933333334
2017-11-24 23:00:00,2758.05,4863452.533333333
2017-11-25 00:00:00,2639.2,4390119.533333333
2017-11-25 01:00:00,2589.4,4344544.133333334
2017-11-25 02:00:00,2556.383333333333,4262117.733333333
2017-11-25 03:00:00,2539.983333333333,4215463.933333334
2017-11-25 04:00:00,2497.4666666666667,3977077.466666667
2017-11-25 05:00:00,2479.116666666667,4192273.8
2017-11-25 06:00:00,2440.866666666667,4026019.6666666665
2017-11-25 07:00:00,2395.0333333333333,3845294.6666666665
2017-11-25 08:00:00,2335.3333333333335,3489357.2
2017-11-25 09:00:00,2677.4166666666665,5305865.266666667
2017-11-25 10:00:00,2686.733333333333,5141545.133333334
2017-11-25 11:00:00,2487.4666666666667,4178515.933333333
2017-11-25 12:00:00,2332.0333333333333,3385275.0
2017-11-25 13:00:00,2366.3166666666666,3913276.533333333
2017-11-25 14:00:00,2319.0,3796774.066666667
2017-11-25 15:00:00,2296.4166666666665,3748775.466666667
2017-11-25 16:00:00,2287.5833333333335,3573361.1333333333
2017-11-25 17:00:00,2259.866666666667,3585147.6
2017-11-25 18:00:00,2210.8,3488631.066666667
2017-11-25 19:00:00,2258.0666666666666,3640014.2333333334
2017-11-25 20:00:00,2510.85,4848840.5
2017-11-25 21:00:00,2503.766666666667,4881596.133333334
2017-11-25 22:00:00,2454.4,4587252.933333334
2017-11-25 23:00:00,2336.3333333333335,4059537.466666667
2017-11-26 00:00:00,2367.65,3944346.1333333333
2017-11-26 01:00:00,2355.8333333333335,3904895.1333333333
2017-11-26 02:00:00,2244.9166666666665,3627078.2666666666
2017-11-26 03:00:00,2183.4,3352034.8
2017-11-26 04:00:00,2123.6666666666665,3093747.466666667
2017-11-26 05:00:00,2092.45,3091616.6
2017-11-26 06:00:00,2077.5,2878978.2666666666
2017-11-26 07:00:00,2056.0833333333335,2849241.2666666666
2017-11-26 08:00:00,2039.9166666666667,2903318.066666667
2017-11-26 09:00:00,2031.0,2962653.933333333
2017-11-26 10:00:00,2029.2,2910907.966666667
2017-11-26 11:00:00,2116.0,3743744.8333333335
2017-11-26 12:00:00,2395.95,7789230.666666667
2017-11-26 13:00:00,7255.8,46220020.06666667
2017-11-26 14:00:00,7387.683333333333,46443477.13333333
2017-11-26 15:00:00,8198.933333333332,52464377.733333334
2017-11-26 16:00:00,8959.933333333332,58637246.53333333
2017-11-26 17:00:00,8313.766666666666,53718469.666666664
2017-11-26 18:00:00,6859.15,42467126.733333334
2017-11-26 19:00:00,6263.0,37894886.8
2017-11-26 20:00:00,5673.55,33204347.466666665
2017-11-26 21:00:00,4381.1,22883913.4
2017-11-26 22:00:00,3208.45,13507319.05
2017-11-26 23:00:00,2699.383333333333,10040290.633333333
2017-11-27 00:00:00,2501.983333333333,7639211.166666667
2017-11-27 01:00:00,2779.366666666667,7549967.6
2017-11-27 02:00:00,2687.45,6261806.933333334
2017-11-27 03:00:00,2377.5,4695656.0
2017-11-27 04:00:00,2114.883333333333,3503834.533333333
2017-11-27 05:00:00,1968.5333333333333,2818944.533333333
2017-11-27 06:00:00,1900.7,2598584.533333333
2017-11-27 07:00:00,1886.6333333333334,2601820.1333333333
2017-11-27 08:00:00,1870.55,2628777.3333333335
2017-11-27 09:00:00,1853.7833333333333,3151959.4
2017-11-27 10:00:00,1866.3833333333334,4182145.7333333334
2017-11-27 11:00:00,2024.0,5931251.2
2017-11-27 12:00:00,2326.233333333333,12851097.533333333
2017-11-27 13:00:00,3182.866666666667,16619809.6
2017-11-27 14:00:00,3318.9666666666667,19595223.2
2017-11-27 15:00:00,3577.6,22371866.133333333
2017-11-27 16:00:00,3674.35,22717647.733333334
2017-11-27 17:00:00,3685.266666666667,22098007.0
2017-11-27 18:00:00,3474.9166666666665,20670500.266666666
2017-11-27 19:00:00,4017.5,23352632.9
2017-11-27 20:00:00,4130.683333333333,23756172.8
2017-11-27 21:00:00,3786.85,22512515.1
2017-11-27 22:00:00,3414.133333333333,19573307.666666668
2017-11-27 23:00:00,2899.55,16346137.733333332
2017-11-28 00:00:00,2344.266666666667,11890989.2
2017-11-28 01:00:00,2107.05,10012290.0
2017-11-28 02:00:00,2016.4666666666667,9428038.533333333
2017-11-28 03:00:00,1950.6833333333334,9149323.866666667
2017-11-28 04:00:00,1921.4833333333333,9011237.333333334
2017-11-28 05:00:00,1883.5333333333333,8896297.6
2017-11-28 06:00:00,1864.2833333333333,8781295.333333334
2017-11-28 07:00:00,1848.4833333333333,8736379.733333332
2017-11-28 08:00:00,1976.7,10767335.4
2017-11-28 09:00:00,2202.9,12743374.2
2017-11-28 10:00:00,2282.0,13367235.133333333
2017-11-28 11:00:00,2308.6,14525173.8
2017-11-28 12:00:00,2241.0666666666666,15575010.866666667
2017-11-28 13:00:00,2296.6666666666665,14845919.533333333
2017-11-28 14:00:00,1976.45,10349895.333333334
2017-11-28 15:00:00,2078.8166666666666,11012528.133333333
2017-11-28 16:00:00,2301.366666666667,12638411.333333334
2017-11-28 17:00:00,6875.0,23534542.15
2017-11-28 18:00:00,12027.25,33349414.833333332
2017-11-28 19:00:00,4589.2,15926631.266666668
2017-11-28 20:00:00,2286.116666666667,11572852.066666666
2017-11-28 21:00:00,2360.516666666667,13546673.933333334
2017-11-28 22:00:00,2243.483333333333,11823168.933333334
2017-11-28 23:00:00,2286.8166666666666,11557837.066666666
2017-11-29 00:00:00,2294.8,11766429.466666667
2017-11-29 01:00:00,2213.5666666666666,11398095.466666667
2017-11-29 02:00:00,2047.3166666666666,10234018.2
2017-11-29 03:00:00,2008.3666666666666,10000280.866666667
2017-11-29 04:00:00,2088.766666666667,9995166.133333333
2017-11-29 05:00:00,1994.7833333333333,9830466.8
2017-11-29 06:00:00,1988.15,9786612.0
2017-11-29 07:00:00,1949.2833333333333,9746491.333333334
2017-11-29 08:00:00,1925.2833333333333,9637884.533333333
2017-11-29 09:00:00,1897.7166666666667,9424986.8
2017-11-29 10:00:00,1936.9166666666667,9780862.866666667
2017-11-29 11:00:00,2317.3333333333335,11774295.666666666
2017-11-29 12:00:00,2494.0666666666666,12040050.066666666
2017-11-29 13:00:00,2772.4,14285704.666666666
2017-11-29 14:00:00,3488.65,19210079.266666666
2017-11-29 15:00:00,3543.7833333333333,19307680.066666666
2017-11-29 16:00:00,3611.1,21014164.216666665
2017-11-29 17:00:00,3429.6,19276250.25
2017-11-29 18:00:00,3360.0833333333335,18700432.666666668
2017-11-29 19:00:00,3183.3333333333335,18309207.066666666
2017-11-29 20:00:00,2985.6833333333334,18345692.466666665
2017-11-29 21:00:00,2944.1,18714328.683333334
2017-11-29 22:00:00,2843.766666666667,18548198.533333335
2017-11-29 23:00:00,2730.366666666667,17827670.533333335
2017-11-30 00:00:00,2558.383333333333,16825371.266666666
2017-11-30 01:00:00,2429.5333333333333,15999536.266666668
2017-11-30 02:00:00,2350.5833333333335,15548092.666666666
2017-11-30 03:00:00,2239.3333333333335,14677533.733333332
2017-11-30 04:00:00,2124.3166666666666,14029440.8
2017-11-30 05:00:00,1981.6666666666667,13284551.733333332
2017-11-30 06:00:00,1868.0166666666667,12686034.266666668
2017-11-30 07:00:00,1744.4833333333333,11929556.4
2017-11-30 08:00:00,1707.8333333333333,11777511.266666668
2017-11-30 09:00:00,1814.4333333333334,18528850.4
2017-11-30 10:00:00,2518.633333333333,21592982.533333335
2017-11-30 11:00:00,13780.05,46204269.86666667
2017-11-30 12:00:00,12675.766666666666,42493884.13333333
2017-11-30 13:00:00,4371.133333333333,24607979.133333333
2017-11-30 14:00:00,2237.1833333333334,22051046.133333333
2017-11-30 15:00:00,2093.1666666666665,21096324.8
2017-11-30 16:00:00,2162.45,22347930.8
2017-11-30 17:00:00,2182.1666666666665,20941911.733333334
2017-11-30 18:00:00,2496.766666666667,23128920.6
2017-11-30 19:00:00,4402.766666666666,22395653.6
2017-11-30 20:00:00,4354.516666666666,22021973.066666666
2017-11-30 21:00:00,4339.866666666667,21551312.266666666
2017-11-30 22:00:00,4261.733333333334,21100498.666666668
2017-11-30 23:00:00,4323.633333333333,22882175.933333334
2017-12-01 00:00:00,4256.883333333333,23037944.866666667
2017-12-01 01:00:00,4184.1,22823717.733333334
2017-12-01 02:00:00,3892.5,22526454.466666665
2017-12-01 03:00:00,3165.133333333333,21963308.733333334
2017-12-01 04:00:00,2606.4,21568818.833333332
2017-12-01 05:00:00,2240.6833333333334,21239685.4
2017-12-01 06:00:00,2014.9,20871812.8
2017-12-01 07:00:00,1790.0833333333333,20398459.333333332
2017-12-01 08:00:00,1643.55,20123560.933333334
2017-12-01 09:00:00,1695.65,20012187.333333332
2017-12-01 10:00:00,1745.0666666666666,21647972.133333333
2017-12-01 11:00:00,2257.6,27137121.133333333
2017-12-01 12:00:00,3324.616666666667,29869525.4
2017-12-01 13:00:00,18037.783333333333,65217048.666666664
2017-12-01 14:00:00,18438.183333333334,65411981.46666667
2017-12-01 15:00:00,14576.966666666667,57388405.56666667
2017-12-01 16:00:00,6777.65,43270066.666666664
2017-12-01 17:00:00,8843.333333333334,43336509.53333333
2017-12-01 18:00:00,8295.333333333334,41805018.06666667
2017-12-01 19:00:00,8221.833333333334,41316090.46666667
2017-12-01 20:00:00,7549.45,39455976.333333336
2017-12-01 21:00:00,7031.683333333333,36857820.53333333
2017-12-01 22:00:00,6249.75,34596873.6
2017-12-01 23:00:00,5349.666666666667,32234200.266666666
2017-12-02 00:00:00,4661.35,30299072.266666666
2017-12-02 01:00:00,4452.2,29594024.0
2017-12-02 02:00:00,4222.7,28854015.466666665
2017-12-02 03:00:00,4122.05,28318869.666666668
2017-12-02 04:00:00,4063.3,27950935.133333333
2017-12-02 05:00:00,4013.766666666667,27671099.066666666
2017-12-02 06:00:00,3953.266666666667,27371259.4
2017-12-02 07:00:00,3887.0,26920436.0
2017-12-02 08:00:00,4015.8166666666666,26967426.333333332
2017-12-02 09:00:00,3794.766666666667,26526779.0
2017-12-02 10:00:00,4020.516666666667,27100339.333333332
2017-12-02 11:00:00,3992.6833333333334,26851513.0
2017-12-02 12:00:00,3946.6833333333334,26499519.933333334
2017-12-02 13:00:00,3934.7,26341941.333333332
2017-12-02 14:00:00,3984.383333333333,26254545.583333332
2017-12-02 15:00:00,4003.366666666667,26238227.283333335
2017-12-02 16:00:00,4048.3333333333335,26225358.8
2017-12-02 17:00:00,4039.25,26235719.666666668
2017-12-02 18:00:00,3954.983333333333,26016624.4
2017-12-02 19:00:00,3882.8166666666666,25832786.366666667
2017-12-02 20:00:00,3826.116666666667,25663685.533333335
2017-12-02 21:00:00,4236.316666666667,26040531.6
2017-12-02 22:00:00,3814.25,25606469.533333335
2017-12-02 23:00:00,3766.9666666666667,25698414.6
2017-12-03 00:00:00,3719.45,25521749.466666665
2017-12-03 01:00:00,3720.2,25251610.0
2017-12-03 02:00:00,3703.233333333333,24669073.066666666
2017-12-03 03:00:00,3824.766666666667,24256804.133333333
2017-12-03 04:00:00,3627.733333333333,23541382.133333333
2017-12-03 05:00:00,3514.8166666666666,23067302.0
2017-12-03 06:00:00,3465.15,22796240.6
2017-12-03 07:00:00,3417.8166666666666,22613488.533333335
2017-12-03 08:00:00,3393.5,22519047.733333334
2017-12-03 09:00:00,3374.0,22080550.066666666
2017-12-03 10:00:00,3281.233333333333,21441227.333333332
2017-12-03 11:00:00,3250.2,21157513.8
2017-12-03 12:00:00,3303.3333333333335,20747171.266666666
2017-12-03 13:00:00,3390.2166666666667,20466251.066666666
2017-12-03 14:00:00,6420.1,22163437.733333334
2017-12-03 15:00:00,6427.816666666667,21952759.866666667
2017-12-03 16:00:00,6429.733333333334,21653635.2
2017-12-03 17:00:00,6468.133333333333,21806400.0
2017-12-03 18:00:00,6549.716666666666,22092426.6
2017-12-03 19:00:00,6476.583333333333,21543486.2
2017-12-03 20:00:00,6420.983333333334,21325274.4
2017-12-03 21:00:00,6279.783333333334,21256248.666666668
2017-12-03 22:00:00,5792.233333333334,20795928.366666667
2017-12-03 23:00:00,5093.116666666667,20550078.4
2017-12-04 00:00:00,4905.633333333333,20424405.2
2017-12-04 01:00:00,4823.45,19847573.4
2017-12-04 02:00:00,4726.716666666666,19599751.466666665
2017-12-04 03:00:00,5312.966666666666,19440487.0
2017-12-04 04:00:00,5148.1,19092877.333333332
2017-12-04 05:00:00,4989.75,18540098.066666666
2017-12-04 06:00:00,4911.616666666667,18344635.266666666
2017-12-04 07:00:00,4849.9,18436658.066666666
2017-12-04 08:00:00,4790.183333333333,18295897.2
2017-12-04 09:00:00,4875.45,18751479.6
2017-12-04 10:00:00,4956.516666666666,19437403.933333334
2017-12-04 11:00:00,5654.433333333333,20291812.0
2017-12-04 12:00:00,5783.066666666667,20480469.3
2017-12-04 13:00:00,5695.766666666666,20200231.0
2017-12-04 14:00:00,5616.916666666667,20193306.516666666
2017-12-04 15:00:00,5604.333333333333,20588241.8
2017-12-04 16:00:00,6126.866666666667,26961088.666666668
2017-12-04 17:00:00,6016.116666666667,28103885.2
2017-12-04 18:00:00,5923.1,27066278.2
2017-12-04 19:00:00,5751.616666666667,26361318.4
2017-12-04 20:00:00,5597.716666666666,26108691.0
2017-12-04 21:00:00,5523.766666666666,25590779.333333332
2017-12-04 22:00:00,5461.083333333333,24016234.933333334
2017-12-04 23:00:00,5375.45,23321565.333333332
2017-12-05 00:00:00,5399.0,22962486.933333334
2017-12-05 01:00:00,5282.166666666667,21634435.466666665
2017-12-05 02:00:00,5125.366666666667,20826352.333333332
2017-12-05 03:00:00,4984.5,20493487.666666668
2017-12-05 04:00:00,4816.183333333333,20003184.4
2017-12-05 05:00:00,4637.516666666666,19663094.8
2017-12-05 06:00:00,4410.933333333333,19309227.533333335
2017-12-05 07:00:00,4142.216666666666,19075993.866666667
2017-12-05 08:00:00,3854.75,18825100.166666668
2017-12-05 09:00:00,3824.05,19689069.966666665
2017-12-05 10:00:00,3665.2166666666667,20341189.833333332
2017-12-05 11:00:00,3612.8333333333335,20690009.933333334
2017-12-05 12:00:00,3437.5833333333335,20660707.866666667
2017-12-05 13:00:00,3462.6,19034564.666666668
2017-12-05 14:00:00,3339.733333333333,18500750.2
2017-12-05 15:00:00,3204.6666666666665,17799462.4
2017-12-05 16:00:00,3676.366666666667,20698283.166666668
2017-12-05 17:00:00,3639.633333333333,23108759.966666665
2017-12-05 18:00:00,3664.016666666667,22531455.6
2017-12-05 19:00:00,3545.233333333333,20827436.666666668
2017-12-05 20:00:00,3608.85,20893499.416666668
2017-12-05 21:00:00,3040.016666666667,16895483.533333335
2017-12-05 22:00:00,3039.0833333333335,16704145.066666666
2017-12-05 23:00:00,3330.6666666666665,18127318.0
2017-12-06 00:00:00,3527.35,19310604.666666668
2017-12-06 01:00:00,3319.016666666667,18448139.4
2017-12-06 02:00:00,2979.05,16942275.666666668
2017-12-06 03:00:00,2786.85,16006616.066666666
2017-12-06 04:00:00,2733.6,15772539.2
2017-12-06 05:00:00,2712.8333333333335,15761515.733333332
2017-12-06 06:00:00,3009.9,19392464.0
2017-12-06 07:00:00,2957.766666666667,19406282.133333333
2017-12-06 08:00:00,2938.75,18091701.666666668
2017-12-06 09:00:00,3101.45,19148876.0
2017-12-06 10:00:00,2948.883333333333,18785985.4
2017-12-06 11:00:00,2751.266666666667,18543598.866666667
2017-12-06 12:00:00,3501.95,21169292.5
2017-12-06 13:00:00,4153.95,26191122.983333334
2017-12-06 14:00:00,4114.433333333333,25375378.05
2017-12-06 15:00:00,3604.0833333333335,21782768.9
2017-12-06 16:00:00,3329.733333333333,19541364.933333334
2017-12-06 17:00:00,3187.8166666666666,18996110.866666667
2017-12-06 18:00:00,3192.233333333333,21958907.466666665
2017-12-06 19:00:00,3052.8333333333335,17516856.066666666
2017-12-06 20:00:00,2920.3166666666666,17055759.0
2017-12-06 21:00:00,2754.7,17008158.533333335
2017-12-06 22:00:00,2567.4,16328129.4
2017-12-06 23:00:00,4048.3166666666666,20583664.4
2017-12-07 00:00:00,5172.183333333333,19627133.933333334
2017-12-07 01:00:00,4021.3166666666666,17584048.066666666
2017-12-07 02:00:00,3429.483333333333,15697728.466666667
2017-12-07 03:00:00,3364.983333333333,17723766.2
2017-12-07 04:00:00,3317.65,19580611.733333334
2017-12-07 05:00:00,3210.75,19000049.266666666
2017-12-07 06:00:00,3163.3,20816272.6
2017-12-07 07:00:00,3203.5666666666666,22414760.4
2017-12-07 08:00:00,3269.3166666666666,24920354.866666667
2017-12-07 09:00:00,3990.4166666666665,32147507.066666666
2017-12-07 10:00:00,4222.45,32931793.4
2017-12-07 11:00:00,4384.583333333333,30844202.8
2017-12-07 12:00:00,4874.1,30237991.2
2017-12-07 13:00:00,5151.05,31378562.266666666
2017-12-07 14:00:00,4923.25,28646382.266666666
2017-12-07 15:00:00,5093.033333333334,27559557.266666666
2017-12-07 16:00:00,4861.916666666667,28765682.8
2017-12-07 17:00:00,5705.75,37934855.7
2017-12-07 18:00:00,9920.133333333333,71736305.45
2017-12-07 19:00:00,9576.55,66689624.2
2017-12-07 20:00:00,9400.8,62628582.666666664
2017-12-07 21:00:00,9370.216666666667,60359421.0
2017-12-07 22:00:00,8762.883333333333,54428534.06666667
2017-12-07 23:00:00,8026.9,47964421.4
2017-12-08 00:00:00,7686.983333333334,46169649.333333336
2017-12-08 01:00:00,6986.983333333334,41087822.666666664
2017-12-08 02:00:00,5840.833333333333,33739368.0
2017-12-08 03:00:00,4646.95,25873434.4
2017-12-08 04:00:00,3572.7833333333333,17439307.466666665
2017-12-08 05:00:00,3105.4333333333334,14790988.8
2017-12-08 06:00:00,2759.25,12275204.866666667
2017-12-08 07:00:00,2617.85,10385109.466666667
2017-12-08 08:00:00,2587.3166666666666,9817653.066666666
2017-12-08 09:00:00,2921.5333333333333,9548394.133333333
2017-12-08 10:00:00,3008.65,8915731.6
2017-12-08 11:00:00,3080.0333333333333,16023502.9
2017-12-08 12:00:00,2999.15,16888476.75
2017-12-08 13:00:00,2819.95,12731699.8
2017-12-08 14:00:00,2602.95,7761048.566666666
2017-12-08 15:00:00,2561.5,20311125.283333335
2017-12-08 16:00:00,2274.2833333333333,8220267.466666667
2017-12-08 17:00:00,2253.883333333333,11193261.2
2017-12-08 18:00:00,2741.05,20172480.666666668
2017-12-08 19:00:00,4266.483333333334,26268110.2
2017-12-08 20:00:00,5975.133333333333,43243345.86666667
2017-12-08 21:00:00,6422.9,46516914.86666667
2017-12-08 22:00:00,6334.966666666666,45240904.983333334
2017-12-08 23:00:00,6299.616666666667,45210997.06666667
2017-12-09 00:00:00,6180.25,44098760.4
2017-12-09 01:00:00,5730.45,38968444.53333333
2017-12-09 02:00:00,4823.133333333333,31614704.666666668
2017-12-09 03:00:00,4128.9,26823777.466666665
2017-12-09 04:00:00,3518.25,21552835.466666665
2017-12-09 05:00:00,2785.866666666667,15395038.933333334
2017-12-09 06:00:00,2047.15,9983469.2
2017-12-09 07:00:00,1789.55,7010081.6
2017-12-09 08:00:00,1559.3833333333334,4690510.666666667
2017-12-09 09:00:00,1538.0666666666666,4456175.2
2017-12-09 10:00:00,1589.2166666666667,4808334.8
2017-12-09 11:00:00,1570.4,4785590.066666666
2017-12-09 12:00:00,1545.2333333333333,5158370.866666666
2017-12-09 13:00:00,1555.5333333333333,4793999.933333334
2017-12-09 14:00:00,1548.5333333333333,4865952.8
2017-12-09 15:00:00,1537.35,4779361.4
2017-12-09 16:00:00,1524.7333333333333,4244878.533333333
2017-12-09 17:00:00,1453.5333333333333,4019047.2
2017-12-09 18:00:00,1462.9333333333334,4025997.3333333335
2017-12-09 19:00:00,1453.5666666666666,3979829.533333333
2017-12-09 20:00:00,1447.1333333333334,3933761.066666667
2017-12-09 21:00:00,1478.1333333333334,4061651.7333333334
2017-12-09 22:00:00,1460.65,4009286.8
2017-12-09 23:00:00,1447.2,3994380.8
2017-12-10 00:00:00,1413.3333333333333,3981402.533333333
2017-12-10 01:00:00,1487.6666666666667,5648909.333333333
2017-12-10 02:00:00,1413.2833333333333,4342050.266666667
2017-12-10 03:00:00,1386.4666666666667,3864794.6666666665
2017-12-10 04:00:00,1383.3833333333334,4214962.8
2017-12-10 05:00:00,1342.7,3767184.2666666666
2017-12-10 06:00:00,1326.8833333333334,3553595.6
2017-12-10 07:00:00,1316.15,3355586.6666666665
2017-12-10 08:00:00,1314.25,3432356.0
2017-12-10 09:00:00,1327.4,3990848.4
2017-12-10 10:00:00,1258.8666666666666,3458295.6
2017-12-10 11:00:00,1178.95,3033325.8666666667
2017-12-10 12:00:00,1093.2,2782063.8666666667
2017-12-10 13:00:00,1028.75,2581858.1333333333
2017-12-10 14:00:00,968.15,2456561.8666666667
2017-12-10 15:00:00,947.8,2391219.466666667
2017-12-10 16:00:00,935.0166666666667,2360722.2666666666
2017-12-10 17:00:00,979.0166666666667,2842251.7333333334
2017-12-10 18:00:00,1051.5166666666667,3365820.0
2017-12-10 19:00:00,1034.2166666666667,3268977.3333333335
2017-12-10 20:00:00,1030.9,3298853.6
2017-12-10 21:00:00,1035.3666666666666,3615862.2666666666
2017-12-10 22:00:00,1079.4833333333333,4099719.6
2017-12-10 23:00:00,1168.45,14369461.866666667
2017-12-11 00:00:00,1059.65,5197499.333333333
2017-12-11 01:00:00,1077.7,4606456.8
2017-12-11 02:00:00,1079.95,4187331.6
2017-12-11 03:00:00,1001.4333333333333,3760398.1333333333
2017-12-11 04:00:00,988.05,3657988.1333333333
2017-12-11 05:00:00,972.9333333333333,3626227.7333333334
2017-12-11 06:00:00,958.3833333333333,3544635.7333333334
2017-12-11 07:00:00,953.6166666666667,3562632.6666666665
2017-12-11 08:00:00,962.5333333333333,4078199.066666667
2017-12-11 09:00:00,1117.95,4986334.533333333
2017-12-11 10:00:00,1486.7333333333333,5436684.366666666
2017-12-11 11:00:00,1484.3333333333333,6025644.466666667
2017-12-11 12:00:00,1635.7833333333333,6628072.266666667
2017-12-11 13:00:00,1733.0,7131633.5
2017-12-11 14:00:00,3997.55,7608140.533333333
2017-12-11 15:00:00,4062.483333333333,7974318.383333334
2017-12-11 16:00:00,4080.516666666667,8762010.5
2017-12-11 17:00:00,6418.783333333334,27706505.633333333
2017-12-11 18:00:00,9498.033333333333,52143252.93333333
2017-12-11 19:00:00,9098.366666666667,52210446.93333333
2017-12-11 20:00:00,8940.05,52092186.4
2017-12-11 21:00:00,10910.933333333332,51944805.46666667
2017-12-11 22:00:00,10938.616666666667,49041658.53333333
2017-12-11 23:00:00,10659.866666666667,46918094.53333333
2017-12-12 00:00:00,10405.366666666667,45159946.8
2017-12-12 01:00:00,9782.633333333333,39830596.266666666
2017-12-12 02:00:00,8306.4,28076645.866666667
2017-12-12 03:00:00,6580.2,14449750.533333333
2017-12-12 04:00:00,5461.766666666666,7037248.066666666
2017-12-12 05:00:00,4846.416666666667,5258877.0
2017-12-12 06:00:00,4294.733333333334,4772086.066666666
2017-12-12 07:00:00,3602.4333333333334,4417621.733333333
2017-12-12 08:00:00,3288.4166666666665,4223510.466666667
2017-12-12 09:00:00,2998.1,4005017.2
2017-12-12 10:00:00,3426.116666666667,9007650.266666668
2017-12-12 11:00:00,3382.516666666667,8764308.933333334
2017-12-12 12:00:00,2882.9333333333334,4965764.566666666
2017-12-12 13:00:00,2790.2166666666667,4500038.266666667
2017-12-12 14:00:00,2782.266666666667,4626676.4
2017-12-12 15:00:00,3052.8333333333335,5464086.816666666
2017-12-12 16:00:00,4264.316666666667,57077314.166666664
2017-12-12 17:00:00,9999.916666666666,424088523.6333333
2017-12-12 18:00:00,9505.316666666668,409644400.93333334
2017-12-12 19:00:00,8277.133333333333,353443214.53333336
2017-12-12 20:00:00,7276.716666666666,309793411.46666664
2017-12-12 21:00:00,5999.95,253610385.46666667
2017-12-12 22:00:00,5213.3,212646933.13333333
2017-12-12 23:00:00,4685.266666666666,186914418.8
2017-12-13 00:00:00,4008.383333333333,147412842.26666668
2017-12-13 01:00:00,3258.4,100962741.46666667
2017-12-13 02:00:00,2646.5333333333333,66294624.666666664
2017-12-13 03:00:00,2205.85,41007939.86666667
2017-12-13 04:00:00,2007.0666666666666,31378689.866666667
2017-12-13 05:00:00,1755.8666666666666,16779305.6
2017-12-13 06:00:00,1701.3,14049160.266666668
2017-12-13 07:00:00,1656.9833333333333,12008720.266666668
2017-12-13 08:00:00,1606.9833333333333,8534092.133333333
2017-12-13 09:00:00,1554.4833333333333,5962456.0
2017-12-13 10:00:00,1679.0333333333333,8858631.4
2017-12-13 11:00:00,1914.65,11284425.733333332
2017-12-13 12:00:00,4803.8,11977877.8
2017-12-13 13:00:00,5138.116666666667,11651058.133333333
2017-12-13 14:00:00,5019.1,11531363.166666666
2017-12-13 15:00:00,5112.55,12430921.866666667
2017-12-13 16:00:00,6735.833333333333,26164252.666666668
2017-12-13 17:00:00,7075.7,28129389.466666665
2017-12-13 18:00:00,6915.216666666666,29544165.333333332
2017-12-13 19:00:00,6233.45,24317685.066666666
2017-12-13 20:00:00,5933.933333333333,24690730.0
2017-12-13 21:00:00,5677.816666666667,26453396.666666668
2017-12-13 22:00:00,5480.116666666667,24206959.866666667
2017-12-13 23:00:00,5124.55,15966122.8
2017-12-14 00:00:00,4875.1,9350040.533333333
2017-12-14 01:00:00,4863.8,9728326.4
2017-12-14 02:00:00,4770.216666666666,8469039.066666666
2017-12-14 03:00:00,4741.05,8483359.866666667
2017-12-14 04:00:00,4469.733333333334,7345994.4
2017-12-14 05:00:00,4069.65,6872019.333333333
2017-12-14 06:00:00,3826.2,6568688.666666667
2017-12-14 07:00:00,3791.1,6528726.0
2017-12-14 08:00:00,3779.6833333333334,6486519.066666666
2017-12-14 09:00:00,3777.5,6611804.533333333
2017-12-14 10:00:00,3876.0666666666666,7188621.466666667
2017-12-14 11:00:00,3832.1666666666665,7728359.466666667
2017-12-14 12:00:00,3806.55,7360773.066666666
2017-12-14 13:00:00,3931.3333333333335,8376583.466666667
2017-12-14 14:00:00,3740.883333333333,7535118.4
2017-12-14 15:00:00,3704.116666666667,7935814.4
2017-12-14 16:00:00,3559.1833333333334,8534686.266666668
2017-12-14 17:00:00,3477.5333333333333,8577564.933333334
2017-12-14 18:00:00,3422.85,8577184.0
2017-12-14 19:00:00,3303.65,7497560.0
2017-12-14 20:00:00,3204.983333333333,7439364.933333334
2017-12-14 21:00:00,3152.5833333333335,7194422.666666667
2017-12-14 22:00:00,3096.4333333333334,7460901.333333333
2017-12-14 23:00:00,3040.1666666666665,7552287.6
2017-12-15 00:00:00,2946.9666666666667,7353470.266666667
2017-12-15 01:00:00,3465.1666666666665,8210519.066666666
2017-12-15 02:00:00,3406.5,8005397.066666666
2017-12-15 03:00:00,2776.6833333333334,6583764.666666667
2017-12-15 04:00:00,2555.2166666666667,6326581.733333333
2017-12-15 05:00:00,2440.733333333333,6170005.466666667
2017-12-15 06:00:00,2388.35,5888128.533333333
2017-12-15 07:00:00,2368.883333333333,5825476.666666667
2017-12-15 08:00:00,2342.516666666667,5837302.666666667
2017-12-15 09:00:00,2322.133333333333,5873702.133333334
2017-12-15 10:00:00,2308.516666666667,6890344.4
2017-12-15 11:00:00,2247.55,6976073.333333333
2017-12-15 12:00:00,2861.8166666666666,11884094.0
2017-12-15 13:00:00,6005.1,37015444.0
2017-12-15 14:00:00,6019.033333333334,38087566.4
2017-12-15 15:00:00,5878.2,37345448.266666666
2017-12-15 16:00:00,5755.066666666667,36532504.4
2017-12-15 17:00:00,5518.366666666667,35991232.266666666
2017-12-15 18:00:00,5088.1,36756248.666666664
2017-12-15 19:00:00,4515.616666666667,32612072.533333335
2017-12-15 20:00:00,4036.366666666667,29133204.0
2017-12-15 21:00:00,3379.3166666666666,22372684.133333333
2017-12-15 22:00:00,2636.1833333333334,16207464.533333333
2017-12-15 23:00:00,1802.9666666666667,9478732.8
2017-12-16 00:00:00,1543.3666666666666,7726622.266666667
2017-12-16 01:00:00,1552.1,8435935.2
2017-12-16 02:00:00,1495.55,6978121.333333333
2017-12-16 03:00:00,1458.3166666666666,6617904.266666667
2017-12-16 04:00:00,1465.65,6829007.733333333
2017-12-16 05:00:00,1443.2833333333333,6804677.066666666
2017-12-16 06:00:00,1383.75,6819264.266666667
2017-12-16 07:00:00,1223.5666666666666,5840257.333333333
2017-12-16 08:00:00,1222.9833333333333,5822271.2
2017-12-16 09:00:00,1161.7,4328130.933333334
2017-12-16 10:00:00,1058.6833333333334,4103457.2
2017-12-16 11:00:00,2118.5833333333335,15505810.066666666
2017-12-16 12:00:00,11822.383333333333,98600281.33333333
2017-12-16 13:00:00,17460.333333333332,143748160.93333334
2017-12-16 14:00:00,17522.033333333333,144704673.33333334
2017-12-16 15:00:00,17473.15,144165762.93333334
2017-12-16 16:00:00,16405.75,135373726.13333333
2017-12-16 17:00:00,15660.333333333334,129324317.06666666
2017-12-16 18:00:00,14867.383333333333,122985572.53333333
2017-12-16 19:00:00,12321.716666666667,102657670.66666667
2017-12-16 20:00:00,9013.3,76160024.8
2017-12-16 21:00:00,6921.166666666667,59441500.0
2017-12-16 22:00:00,5152.65,45317225.86666667
2017-12-16 23:00:00,3312.516666666667,30640264.8
2017-12-17 00:00:00,1493.0166666666667,15909488.266666668
2017-12-17 01:00:00,1032.0,12214332.0
2017-12-17 02:00:00,1023.1,12180881.933333334
2017-12-17 03:00:00,1017.45,12159763.2
2017-12-17 04:00:00,916.4166666666666,12046918.4
2017-12-17 05:00:00,857.75,11606862.933333334
2017-12-17 06:00:00,858.55,11601990.4
2017-12-17 07:00:00,858.0833333333334,11623094.933333334
2017-12-17 08:00:00,859.3166666666667,11686437.6
2017-12-17 09:00:00,859.4,11643932.0
2017-12-17 10:00:00,860.7833333333333,11653831.2
2017-12-17 11:00:00,853.4,11602470.133333333
2017-12-17 12:00:00,876.3333333333334,11985631.733333332
2017-12-17 13:00:00,2632.8,14078384.333333334
2017-12-17 14:00:00,3645.2166666666667,13934032.4
2017-12-17 15:00:00,3534.2166666666667,13324625.6
2017-12-17 16:00:00,3520.616666666667,13200653.6
2017-12-17 17:00:00,3752.4666666666667,13457655.2
2017-12-17 18:00:00,3599.6,13234857.6
2017-12-17 19:00:00,3299.9333333333334,12938660.8
2017-12-17 20:00:00,2938.7166666666667,12873925.466666667
2017-12-17 21:00:00,2253.133333333333,12242636.933333334
2017-12-17 22:00:00,1921.6,12093190.933333334
2017-12-17 23:00:00,1565.8166666666666,11826173.666666666
2017-12-18 00:00:00,1258.8333333333333,11585004.266666668
2017-12-18 01:00:00,1017.4,11304084.333333334
2017-12-18 02:00:00,899.8,11223910.733333332
2017-12-18 03:00:00,852.3333333333334,11122193.666666666
2017-12-18 04:00:00,838.8,11086068.266666668
2017-12-18 05:00:00,838.0166666666667,11067556.266666668
2017-12-18 06:00:00,838.8166666666667,11039190.666666666
2017-12-18 07:00:00,861.7166666666667,11016100.266666668
2017-12-18 08:00:00,922.5666666666667,11277153.066666666
2017-12-18 09:00:00,958.3833333333333,11680169.6
2017-12-18 10:00:00,1018.8,12124480.266666668
2017-12-18 11:00:00,1020.8166666666667,11673769.6
2017-12-18 12:00:00,1070.6666666666667,11898365.333333334
2017-12-18 13:00:00,1053.6666666666667,11685411.2
2017-12-18 14:00:00,1073.35,11922624.666666666
2017-12-18 15:00:00,4988.0,15634930.166666666
2017-12-18 16:00:00,11433.983333333334,20517877.75
2017-12-18 17:00:00,11886.666666666666,22550552.116666667
2017-12-18 18:00:00,14202.516666666666,29858548.85
2017-12-18 19:00:00,12750.983333333334,25428270.916666668
2017-12-18 20:00:00,11583.1,21542299.15
2017-12-18 21:00:00,11399.7,19980514.633333333
2017-12-18 22:00:00,10556.266666666666,18454923.933333334
2017-12-18 23:00:00,8964.216666666667,17960895.866666667
2017-12-19 00:00:00,7203.466666666666,15666766.733333332
2017-12-19 01:00:00,5687.966666666666,14331861.933333334
2017-12-19 02:00:00,4607.466666666666,13268169.666666666
2017-12-19 03:00:00,3643.0,12440097.733333332
2017-12-19 04:00:00,3216.0833333333335,12059373.0
2017-12-19 05:00:00,3086.85,11994428.733333332
2017-12-19 06:00:00,2980.4,11913969.733333332
2017-12-19 07:00:00,2906.35,11853211.866666667
2017-12-19 08:00:00,2926.45,12046430.8
2017-12-19 09:00:00,2901.883333333333,12276489.2
2017-12-19 10:00:00,2826.25,12338892.4
2017-12-19 11:00:00,2790.2833333333333,13515910.666666666
2017-12-19 12:00:00,2587.45,12747620.733333332
2017-12-19 13:00:00,2563.6666666666665,12760782.666666666
2017-12-19 14:00:00,2890.5666666666666,22275676.266666666
2017-12-19 15:00:00,3039.3333333333335,27278756.266666666
2017-12-19 16:00:00,2925.133333333333,24445976.133333333
2017-12-19 17:00:00,2688.7,19253933.733333334
2017-12-19 18:00:00,2405.4333333333334,12425187.733333332
2017-12-19 19:00:00,2336.0,12340429.733333332
2017-12-19 20:00:00,2286.9666666666667,12607151.2
2017-12-19 21:00:00,2202.366666666667,13114481.6
2017-12-19 22:00:00,1994.2333333333333,12567334.4
2017-12-19 23:00:00,1891.1,14240962.533333333
2017-12-20 00:00:00,1770.85,15021620.533333333
2017-12-20 01:00:00,1529.3833333333334,14182402.0
2017-12-20 02:00:00,1383.1833333333334,13956454.4
2017-12-20 03:00:00,1278.75,13759133.066666666
2017-12-20 04:00:00,1189.0333333333333,13519755.866666667
2017-12-20 05:00:00,1127.7666666666667,13379648.266666668
2017-12-20 06:00:00,1095.6833333333334,13395306.0
2017-12-20 07:00:00,1069.6166666666666,13400202.0
2017-12-20 08:00:00,1059.3666666666666,13458781.2
2017-12-20 09:00:00,1116.15,13917976.266666668
2017-12-20 10:00:00,1386.0833333333333,16073504.066666666
2017-12-20 11:00:00,1475.3333333333333,16246343.333333334
2017-12-20 12:00:00,1339.25,15193055.466666667
2017-12-20 13:00:00,1321.35,15126774.666666666
2017-12-20 14:00:00,6009.55,315270221.73333335
2017-12-20 15:00:00,8174.3,424626823.6
2017-12-20 16:00:00,6874.55,337481146.6
2017-12-20 17:00:00,5993.383333333333,300094750.23333335
2017-12-20 18:00:00,5590.016666666666,271834924.4
2017-12-20 19:00:00,5568.116666666667,257342394.0
2017-12-20 20:00:00,7215.433333333333,252585518.33333334
2017-12-20 21:00:00,6906.833333333333,226187578.06666666
2017-12-20 22:00:00,6306.633333333333,183342637.0
2017-12-20 23:00:00,5949.433333333333,159921602.2
2017-12-21 00:00:00,5596.55,140301729.4
2017-12-21 01:00:00,5211.116666666667,121003899.8
2017-12-21 02:00:00,4767.616666666667,94966606.13333334
2017-12-21 03:00:00,4339.283333333334,71161471.13333334
2017-12-21 04:00:00,3990.366666666667,51572982.666666664
2017-12-21 05:00:00,3577.383333333333,28163484.8
2017-12-21 06:00:00,3322.0833333333335,16921824.666666668
2017-12-21 07:00:00,3293.7,16422539.733333332
2017-12-21 08:00:00,3264.75,16522530.4
2017-12-21 09:00:00,3110.983333333333,16556471.733333332
2017-12-21 10:00:00,3003.5333333333333,17101836.066666666
2017-12-21 11:00:00,2806.5666666666666,16439347.866666667
2017-12-21 12:00:00,2954.7833333333333,18325397.066666666
2017-12-21 13:00:00,2832.8333333333335,16299912.4
2017-12-21 14:00:00,2784.7833333333333,15927489.466666667
2017-12-21 15:00:00,2818.1666666666665,16383425.9
2017-12-21 16:00:00,3825.266666666667,17327091.533333335
2017-12-21 17:00:00,4350.55,17494539.833333332
2017-12-21 18:00:00,4183.85,17851916.166666668
2017-12-21 19:00:00,3912.1833333333334,17591877.733333334
2017-12-21 20:00:00,3660.8333333333335,16520848.8
2017-12-21 21:00:00,3384.0333333333333,16215666.266666668
2017-12-21 22:00:00,2992.866666666667,15926885.533333333
2017-12-21 23:00:00,2435.05,15562988.6
2017-12-22 00:00:00,2156.4666666666667,15501670.4
2017-12-22 01:00:00,1952.7666666666667,15313872.733333332
2017-12-22 02:00:00,1728.1,14958480.666666666
2017-12-22 03:00:00,1611.85,14849217.066666666
2017-12-22 04:00:00,1522.5,14792767.866666667
2017-12-22 05:00:00,1476.8166666666666,14770789.6
2017-12-22 06:00:00,1441.2333333333333,14756852.933333334
2017-12-22 07:00:00,1400.2833333333333,14733361.266666668
2017-12-22 08:00:00,1373.8333333333333,14782567.633333333
2017-12-22 09:00:00,1343.7666666666667,14827590.366666667
2017-12-22 10:00:00,1262.9166666666667,14689465.066666666
2017-12-22 11:00:00,1289.4833333333333,15772475.866666667
2017-12-22 12:00:00,1393.6333333333334,16079182.133333333
2017-12-22 13:00:00,1563.2166666666667,16501978.133333333
2017-12-22 14:00:00,2058.766666666667,17359747.133333333
2017-12-22 15:00:00,4371.433333333333,18527514.866666667
2017-12-22 16:00:00,6649.466666666666,34263025.21666667
2017-12-22 17:00:00,18557.366666666665,116768574.86666666
2017-12-22 18:00:00,20446.283333333333,118677621.2
2017-12-22 19:00:00,17817.85,96801483.48333333
2017-12-22 20:00:00,13847.916666666666,64910510.86666667
2017-12-22 21:00:00,12188.45,48233308.43333333
2017-12-22 22:00:00,9862.383333333333,31215112.966666665
2017-12-22 23:00:00,9028.6,25419373.733333334
2017-12-23 00:00:00,9384.783333333333,22126526.0
2017-12-23 01:00:00,9141.9,20420270.533333335
2017-12-23 02:00:00,8432.016666666666,19127977.8
2017-12-23 03:00:00,8198.85,18416526.4
2017-12-23 04:00:00,8050.066666666667,17851600.2
2017-12-23 05:00:00,7916.1,17569436.6
2017-12-23 06:00:00,7745.3,17483667.533333335
2017-12-23 07:00:00,7530.966666666666,17285441.866666667
2017-12-23 08:00:00,7410.05,17191306.216666665
2017-12-23 09:00:00,9100.733333333334,18168416.666666668
2017-12-23 10:00:00,13328.966666666667,21006277.066666666
2017-12-23 11:00:00,13824.333333333334,21293691.266666666
2017-12-23 12:00:00,13752.583333333334,20995087.133333333
2017-12-23 13:00:00,13681.75,20675151.466666665
2017-12-23 14:00:00,13504.466666666667,20393099.466666665
2017-12-23 15:00:00,13825.916666666666,20157135.466666665
2017-12-23 16:00:00,14535.083333333334,20884857.066666666
2017-12-23 17:00:00,14431.266666666666,20582745.633333333
2017-12-23 18:00:00,14342.25,20365812.2
2017-12-23 19:00:00,14211.866666666667,20236353.366666667
2017-12-23 20:00:00,14069.033333333333,17984664.2
2017-12-23 21:00:00,14005.616666666667,17494478.633333333
2017-12-23 22:00:00,13812.05,14740180.866666667
2017-12-23 23:00:00,13511.416666666666,11454391.466666667
2017-12-24 00:00:00,13202.516666666666,11034358.333333334
2017-12-24 01:00:00,13021.566666666668,11205304.0
2017-12-24 02:00:00,12891.316666666668,11399972.333333334
2017-12-24 03:00:00,12609.983333333334,11229858.966666667
2017-12-24 04:00:00,12350.233333333334,11305592.6
2017-12-24 05:00:00,11876.333333333334,10252112.333333334
2017-12-24 06:00:00,11547.65,9845078.066666666
2017-12-24 07:00:00,11923.966666666667,12527456.7
2017-12-24 08:00:00,11737.616666666667,12702759.133333333
2017-12-24 09:00:00,10686.8,9732874.533333333
2017-12-24 10:00:00,10261.666666666666,9242290.0
2017-12-24 11:00:00,9834.183333333332,9038360.933333334
2017-12-24 12:00:00,9487.2,8816784.8
2017-12-24 13:00:00,9231.25,8709661.533333333
2017-12-24 14:00:00,8976.616666666667,8725177.6
2017-12-24 15:00:00,8904.516666666666,8598371.266666668
2017-12-24 16:00:00,8622.666666666666,8389825.533333333
2017-12-24 17:00:00,8414.85,8228579.133333334
2017-12-24 18:00:00,8209.833333333334,8062539.8
2017-12-24 19:00:00,8029.8,8122148.6
2017-12-24 20:00:00,7820.9,7983305.266666667
2017-12-24 21:00:00,7627.1,7865128.933333334
2017-12-24 22:00:00,7422.85,7731317.866666666
2017-12-24 23:00:00,7189.95,7552511.6
2017-12-25 00:00:00,7005.066666666667,7573252.933333334
2017-12-25 01:00:00,6819.15,7428681.8
2017-12-25 02:00:00,6629.266666666666,7278796.066666666
2017-12-25 03:00:00,6443.083333333333,7072958.866666666
2017-12-25 04:00:00,6271.783333333334,6889856.2
2017-12-25 05:00:00,6112.183333333333,6731276.133333334
2017-12-25 06:00:00,5919.1,6601673.4
2017-12-25 07:00:00,5745.566666666667,6455703.0
2017-12-25 08:00:00,5579.966666666666,6349709.066666666
2017-12-25 09:00:00,5436.6,6284781.2
2017-12-25 10:00:00,5291.85,6216526.2
2017-12-25 11:00:00,5873.383333333333,7707870.933333334
2017-12-25 12:00:00,6602.116666666667,9457699.6
2017-12-25 13:00:00,6072.083333333333,8609227.733333332
2017-12-25 14:00:00,6345.483333333334,7813269.466666667
2017-12-25 15:00:00,5608.15,6406660.8
2017-12-25 16:00:00,5886.45,6825420.8
2017-12-25 17:00:00,6041.1,5954409.266666667
2017-12-25 18:00:00,5783.65,5728978.4
2017-12-25 19:00:00,5599.883333333333,5549043.866666666
2017-12-25 20:00:00,5353.5,5360396.133333334
2017-12-25 21:00:00,6666.35,8084493.466666667
2017-12-25 22:00:00,10382.833333333334,15672771.733333332
2017-12-25 23:00:00,12963.016666666666,21226318.2
2017-12-26 00:00:00,37090.816666666666,71323582.66666667
2017-12-26 01:00:00,29306.416666666668,55630022.53333333
2017-12-26 02:00:00,17208.083333333332,30953275.2
2017-12-26 03:00:00,8760.216666666667,13929608.533333333
2017-12-26 04:00:00,4916.433333333333,6579599.133333334
2017-12-26 05:00:00,3907.7166666666667,4857052.533333333
2017-12-26 06:00:00,3749.5666666666666,4695779.6
2017-12-26 07:00:00,3636.5,4607541.533333333
2017-12-26 08:00:00,3576.0,4586132.8
2017-12-26 09:00:00,3505.6666666666665,4580012.533333333
2017-12-26 10:00:00,3425.3166666666666,4646807.066666666
2017-12-26 11:00:00,3696.5333333333333,8945085.133333333
2017-12-26 12:00:00,6072.3,14037036.866666667
2017-12-26 13:00:00,6075.516666666666,14129688.8
2017-12-26 14:00:00,5845.45,14749277.0
2017-12-26 15:00:00,5145.2,14431908.333333334
2017-12-26 16:00:00,3864.116666666667,11137765.6
2017-12-26 17:00:00,4144.266666666666,13128965.333333334
2017-12-26 18:00:00,3180.7166666666667,10454389.4
2017-12-26 19:00:00,2480.95,9456210.933333334
2017-12-26 20:00:00,2032.4666666666667,9043198.133333333
2017-12-26 21:00:00,1781.1666666666667,9772552.6
2017-12-26 22:00:00,1667.4166666666667,9564151.533333333
2017-12-26 23:00:00,1635.6333333333334,9561246.666666666
2017-12-27 00:00:00,1601.7,9548516.733333332
2017-12-27 01:00:00,1460.7166666666667,9350531.266666668
2017-12-27 02:00:00,1351.7166666666667,9259612.266666668
2017-12-27 03:00:00,1316.2166666666667,9254419.0
2017-12-27 04:00:00,1153.1333333333334,9072559.066666666
2017-12-27 05:00:00,1120.4,9025735.866666667
2017-12-27 06:00:00,1071.5,8922902.266666668
2017-12-27 07:00:00,997.3833333333333,8845995.066666666
2017-12-27 08:00:00,898.2333333333333,8749338.6
2017-12-27 09:00:00,874.55,8597642.766666668
2017-12-27 10:00:00,965.4333333333333,8843138.916666666
2017-12-27 11:00:00,1103.8166666666666,10006963.266666668
2017-12-27 12:00:00,16026.65,161220055.46666667
2017-12-27 13:00:00,23990.0,241316441.6
2017-12-27 14:00:00,20201.966666666667,203239631.8
2017-12-27 15:00:00,15961.233333333334,156204723.25
2017-12-27 16:00:00,12299.516666666666,121329328.13333334
2017-12-27 17:00:00,9802.116666666667,95002877.86666666
2017-12-27 18:00:00,7163.316666666667,69979793.38333334
2017-12-27 19:00:00,5079.683333333333,52096984.46666667
2017-12-27 20:00:00,3910.266666666667,41824287.96666667
2017-12-27 21:00:00,3326.45,35508859.46666667
2017-12-27 22:00:00,2720.5333333333333,30592601.733333334
2017-12-27 23:00:00,2320.5333333333333,26105439.6
2017-12-28 00:00:00,1915.85,21492178.066666666
2017-12-28 01:00:00,1682.95,19026686.2
2017-12-28 02:00:00,1522.85,17533003.733333334
2017-12-28 03:00:00,1385.2833333333333,16172354.133333333
2017-12-28 04:00:00,1292.1333333333334,15270356.666666666
2017-12-28 05:00:00,1198.8,14509530.666666666
2017-12-28 06:00:00,1117.75,13708077.333333334
2017-12-28 07:00:00,1052.7833333333333,13051754.4
2017-12-28 08:00:00,1162.4666666666667,13510000.8
2017-12-28 09:00:00,1902.55,19165705.066666666
2017-12-28 10:00:00,12427.35,103733983.2
2017-12-28 11:00:00,13741.833333333334,123342773.6
2017-12-28 12:00:00,13115.233333333334,108458470.53333333
2017-12-28 13:00:00,12379.316666666668,102087404.56666666
2017-12-28 14:00:00,10227.366666666667,84602184.26666667
2017-12-28 15:00:00,4247.216666666666,39644096.53333333
2017-12-28 16:00:00,1926.6666666666667,18073643.466666665
2017-12-28 17:00:00,1836.7333333333333,15676985.066666666
2017-12-28 18:00:00,1847.2166666666667,15957237.866666667
2017-12-28 19:00:00,1642.35,15141299.733333332
2017-12-28 20:00:00,1537.5333333333333,14210595.033333333
2017-12-28 21:00:00,2081.8,14755718.166666666
2017-12-28 22:00:00,1757.9666666666667,13796340.0
2017-12-28 23:00:00,1824.75,14113777.866666667
2017-12-29 00:00:00,1602.1666666666667,13686048.8
2017-12-29 01:00:00,1380.8833333333334,12986508.666666666
2017-12-29 02:00:00,1351.6333333333334,12905718.666666666
2017-12-29 03:00:00,1312.4666666666667,12757206.666666666
2017-12-29 04:00:00,1299.7666666666667,12659420.266666668
2017-12-29 05:00:00,1283.25,12528626.6
2017-12-29 06:00:00,1255.75,12450849.6
2017-12-29 07:00:00,1227.9333333333334,12260093.6
2017-12-29 08:00:00,1235.1833333333334,12180841.066666666
2017-12-29 09:00:00,1343.6166666666666,12721243.133333333
2017-12-29 10:00:00,1748.0166666666667,16590223.2
2017-12-29 11:00:00,1930.3833333333334,15706401.733333332
2017-12-29 12:00:00,1830.7333333333333,14650481.066666666
2017-12-29 13:00:00,1529.9166666666667,13689837.0
2017-12-29 14:00:00,1590.5333333333333,16034468.533333333
2017-12-29 15:00:00,1747.2166666666667,14424879.466666667
2017-12-29 16:00:00,2031.9166666666667,15158126.8
2017-12-29 17:00:00,10108.916666666666,30221654.966666665
2017-12-29 18:00:00,12177.35,35514294.13333333
2017-12-29 19:00:00,12000.75,34564070.4
2017-12-29 20:00:00,11284.3,32713061.066666666
2017-12-29 21:00:00,6858.633333333333,23552809.066666666
2017-12-29 22:00:00,2828.0,15317902.4
2017-12-29 23:00:00,2741.65,15235356.4
2017-12-30 00:00:00,2530.5833333333335,14401169.6
2017-12-30 01:00:00,9913.933333333332,29495186.933333334
2017-12-30 02:00:00,22166.283333333333,54362559.46666667
2017-12-30 03:00:00,18283.316666666666,46237871.2
2017-12-30 04:00:00,17865.183333333334,45199974.8
2017-12-30 05:00:00,14809.316666666668,38866736.13333333
2017-12-30 06:00:00,10042.0,29157490.4
2017-12-30 07:00:00,6423.633333333333,21993657.866666667
2017-12-30 08:00:00,4265.75,17798403.733333334
2017-12-30 09:00:00,2818.8,14826097.6
2017-12-30 10:00:00,2112.85,13717690.666666666
2017-12-30 11:00:00,2002.0,15515450.933333334
2017-12-30 12:00:00,1877.0333333333333,15190458.6
2017-12-30 13:00:00,1757.3833333333334,14858156.933333334
2017-12-30 14:00:00,1706.1333333333334,14755208.0
2017-12-30 15:00:00,1831.9833333333333,15002893.466666667
2017-12-30 16:00:00,1939.25,15504301.733333332
2017-12-30 17:00:00,1889.6,15326927.066666666
2017-12-30 18:00:00,11643.516666666666,34782638.93333333
2017-12-30 19:00:00,40905.11666666667,93071403.73333333
2017-12-30 20:00:00,41135.46666666667,93657976.8
2017-12-30 21:00:00,40320.7,92098341.86666666
2017-12-30 22:00:00,35428.85,82390374.93333334
2017-12-30 23:00:00,13936.383333333333,39173190.93333333
2017-12-31 00:00:00,2417.016666666667,16027367.6
2017-12-31 01:00:00,1819.3,14779106.933333334
2017-12-31 02:00:00,1648.9833333333333,14348438.266666668
2017-12-31 03:00:00,1789.0833333333333,13853968.8
2017-12-31 04:00:00,1696.2333333333333,13673848.0
2017-12-31 05:00:00,1689.5333333333333,13660723.2
2017-12-31 06:00:00,1666.2833333333333,13614809.333333334
2017-12-31 07:00:00,1636.3333333333333,13554001.6
2017-12-31 08:00:00,1595.0333333333333,13392525.333333334
2017-12-31 09:00:00,1556.2333333333333,13239605.866666667
2017-12-31 10:00:00,1529.8,13155582.4
2017-12-31 11:00:00,1513.6,13123304.0
2017-12-31 12:00:00,1579.7,13269863.6
2017-12-31 13:00:00,1647.4666666666667,15354686.933333334
2017-12-31 14:00:00,1696.5666666666666,17328685.866666667
2017-12-31 15:00:00,1602.0166666666667,13536932.133333333
2017-12-31 16:00:00,1744.2666666666667,14257402.8
2017-12-31 17:00:00,1685.25,13484633.466666667
2017-12-31 18:00:00,1749.95,14187912.933333334
2017-12-31 19:00:00,1918.65,15168679.466666667
2017-12-31 20:00:00,1775.2166666666667,13831215.0
2017-12-31 21:00:00,1606.8666666666666,13389263.866666667
2017-12-31 22:00:00,1583.95,13155022.0
2017-12-31 23:00:00,1563.5,13120346.8


==> graphs/acquisition_illustration/data/usage_results_2018.csv <==
time,cores_requested,memory_requested,reserve
1/1/18 0:00,10.13333333,10376.53333,2980
1/1/18 1:00,16.41666667,47634,2980
1/1/18 2:00,35.8,36659.2,2980
1/1/18 3:00,58.01666667,59460.26667,2980
1/1/18 4:00,53.23333333,54510.93333,2980
1/1/18 5:00,32.53333333,33314.13333,2980
1/1/18 6:00,32.01666667,32836.26667,2980
1/1/18 7:00,32,32768,2980
1/1/18 8:00,32.65,33792,2980
1/1/18 9:00,32.2,34571.2,2980
1/1/18 10:00,50.73333333,105813.3333,2980
1/1/18 11:00,123.05,409258.6667,2980
1/1/18 12:00,183.4,1153706.667,2980
1/1/18 13:00,272.5,1966080,2980
1/1/18 14:00,525.15,3174824.533,2980
1/1/18 15:00,686.4666667,3835618.267,2980
1/1/18 16:00,668.3666667,3807180.8,2980
1/1/18 17:00,563.7666667,3691540.8,2980
1/1/18 18:00,549.9833333,3831216.533,2980
1/1/18 19:00,481.8833333,3789815,2980
1/1/18 20:00,519.3666667,6551334.4,2980
1/1/18 21:00,670.0333333,7205575.467,2980
1/1/18 22:00,805,7625888,2980
1/1/18 23:00,694.2666667,6736433.067,2980
1/2/18 0:00,445.1,6012970.667,2980
1/2/18 1:00,384.95,5522508.8,2980
1/2/18 2:00,314.2,4876450.133,2980
1/2/18 3:00,288.3,4603776,2980
1/2/18 4:00,281.3333333,4513800.533,2980
1/2/18 5:00,271,4392832,2980
1/2/18 6:00,271.55,4393446.4,2980
1/2/18 7:00,271,4392832,2980
1/2/18 8:00,269.55,4380080.133,2980
1/2/18 9:00,477.0333333,5710637.333,2980
1/2/18 10:00,685.7666667,6369455.817,2980
1/2/18 11:00,1285.083333,10821165.07,2980
1/2/18 12:00,3822.333333,16522048.67,2980
1/2/18 13:00,3862.083333,16386313,2980
1/2/18 14:00,4638.633333,20556826.07,2980
1/2/18 15:00,3754.933333,15606225.93,2980
1/2/18 16:00,3735.916667,15574802.53,2980
1/2/18 17:00,4201.466667,15012930.53,2980
1/2/18 18:00,5901.733333,18179713.07,2980
1/2/18 19:00,4570.833333,14804405.33,2980
1/2/18 20:00,3092.133333,10916262.93,2980
1/2/18 21:00,3080.583333,11122068.13,2980
1/2/18 22:00,3110,11637688.13,2980
1/2/18 23:00,3085.4,11264801.6,2980
1/3/18 0:00,3524.983333,11474623.47,2980
1/3/18 1:00,3077.8,10984972.53,2980
1/3/18 2:00,3038.966667,10974333.87,2980
1/3/18 3:00,3023.916667,10829514.67,2980
1/3/18 4:00,3007.166667,10668029.87,2980
1/3/18 5:00,2990.866667,10572311.47,2980
1/3/18 6:00,2866.183333,10445901.33,2980
1/3/18 7:00,2873.816667,10509382.93,2980
1/3/18 8:00,2893.85,10527401.07,2980
1/3/18 9:00,2934.566667,10683775.47,2980
1/3/18 10:00,2975.666667,10903422.67,2980
1/3/18 11:00,3240.533333,11696739.2,2980
1/3/18 12:00,10129.21667,67214138.73,2980
1/3/18 13:00,15325.23333,109036874.7,2980
1/3/18 14:00,14646.13333,105510011.4,2980
1/3/18 15:00,13920.86667,100316530.4,2980
1/3/18 16:00,11197.85,77885588.65,2980
1/3/18 17:00,8023.816667,50581408.58,2980
1/3/18 18:00,5357.033333,27863677.53,2980
1/3/18 19:00,5245.6,25847694.53,2980
1/3/18 20:00,4934.883333,23573968.13,2980
1/3/18 21:00,8211.45,50272482.8,2980
1/3/18 22:00,24085.95,176584294.7,2980
1/3/18 23:00,25322.75,187047310.3,2980
1/4/18 0:00,25193.13333,186682505.6,2980
1/4/18 1:00,24346.96667,181133727.2,2980
1/4/18 2:00,23609.58333,176087167,2980
1/4/18 3:00,22497.7,167061493.1,2980
1/4/18 4:00,18874.21667,137769534.4,2980
1/4/18 5:00,11093.85,75554179.2,2980
1/4/18 6:00,5723.55,34486866.13,2980
1/4/18 7:00,3491.45,16795893.33,2980
1/4/18 8:00,3352.35,15945914.53,2980
1/4/18 9:00,3214.8,16692773.63,2980
1/4/18 10:00,3071,15454590.27,2980
1/4/18 11:00,2946.233333,15309473.13,2980
1/4/18 12:00,2860.083333,15421652.13,2980
1/4/18 13:00,2914.5,15806597.1,2980
1/4/18 14:00,2917.866667,16996610.53,2980
1/4/18 15:00,2956.083333,17170695.07,2980
1/4/18 16:00,2718.966667,15992030.93,2980
1/4/18 17:00,2723.783333,16207026.47,2980
1/4/18 18:00,2267.333333,13801275.07,2980
1/4/18 19:00,2034.983333,12889451.93,2980
1/4/18 20:00,2221.283333,13452019.2,2980
1/4/18 21:00,1949.533333,12144336.53,2980
1/4/18 22:00,2176.65,12363877.6,2980
1/4/18 23:00,2348.25,12456718.13,2980
1/5/18 0:00,6100.666667,20070877.87,2980
1/5/18 1:00,9232.466667,26522470.53,2980
1/5/18 2:00,6977.416667,21957346.67,2980
1/5/18 3:00,4038.866667,15996065.87,2980
1/5/18 4:00,2385.1,12598814.4,2980
1/5/18 5:00,1876.083333,11445570.67,2980
1/5/18 6:00,1831.316667,11301868.27,2980
1/5/18 7:00,1800.333333,11241305.33,2980
1/5/18 8:00,1708.566667,11065231.87,2980
1/5/18 9:00,1649.683333,11268548.13,2980
1/5/18 10:00,1561.166667,11285072.73,2980
1/5/18 11:00,2291.933333,12957552.53,2980
1/5/18 12:00,2300.266667,12562036.8,2980
1/5/18 13:00,1853.316667,11495213,2980
1/5/18 14:00,2031.133333,12248257.77,2980
1/5/18 15:00,2093.066667,13182055.93,2980
1/5/18 16:00,1978.883333,12758581.35,2980
1/5/18 17:00,1994.166667,12605659.03,2980
1/5/18 18:00,1618.466667,11355005.47,2980
1/5/18 19:00,2719.066667,17289012,2980
1/5/18 20:00,1724.55,12653526.13,2980
1/5/18 21:00,1584.183333,12222382.13,2980
1/5/18 22:00,9062.366667,31974415.6,2980
1/5/18 23:00,35707.55,82736195.47,2980
1/6/18 0:00,32417.98333,78081941.4,2980
1/6/18 1:00,16879.85,45537045.87,2980
1/6/18 2:00,5342.116667,19287701.87,2980
1/6/18 3:00,2703.616667,12918415.6,2980
1/6/18 4:00,3263.766667,20318885.67,2980
1/6/18 5:00,929.9333333,9174361.467,2980
1/6/18 6:00,768.9666667,8349535.333,2980
1/6/18 7:00,766.9,8327952.8,2980
1/6/18 8:00,780.3333333,8458722.8,2980
1/6/18 9:00,856.5,8449227.133,2980
1/6/18 10:00,1621.116667,9917141.867,2980
1/6/18 11:00,1653.533333,10076726.33,2980
1/6/18 12:00,1465.4,10164892.03,2980
1/6/18 13:00,1141.8,9645009.133,2980
1/6/18 14:00,1066.216667,9519893.6,2980
1/6/18 15:00,1035.75,9723170.933,2980
1/6/18 16:00,883.5166667,10030573.2,2980
1/6/18 17:00,804.5,9633429.067,2980
1/6/18 18:00,828.75,9492655.067,2980
1/6/18 19:00,913.4166667,9502492.6,2980
1/6/18 20:00,901.3333333,10244976.8,2980
1/6/18 21:00,863.5333333,10344320.53,2980
1/6/18 22:00,809.5,10084879.47,2980
1/6/18 23:00,775.3666667,9691506.467,2980
1/7/18 0:00,759.4166667,9545970.133,2980
1/7/18 1:00,745.2,9503371.733,2980
1/7/18 2:00,773.5,9531373.733,2980
1/7/18 3:00,825.6833333,9575264.533,2980
1/7/18 4:00,817.3333333,9380909.333,2980
1/7/18 5:00,786.6833333,9100169.067,2980
1/7/18 6:00,710.85,8708354.667,2980
1/7/18 7:00,727.4666667,8552399.467,2980
1/7/18 8:00,1059.2,11101653.07,2980
1/7/18 9:00,719.1666667,8310188.133,2980
1/7/18 10:00,2388.083333,11699016.67,2980
1/7/18 11:00,2524.783333,12434238.3,2980
1/7/18 12:00,1012.9,8898325.267,2980
1/7/18 13:00,1380.25,12559051.73,2980
1/7/18 14:00,1105.05,9985183.733,2980
1/7/18 15:00,1520.183333,12171524.93,2980
1/7/18 16:00,1239.466667,10574859.73,2980
1/7/18 17:00,1208.316667,10548205.6,2980
1/7/18 18:00,1195.5,10558457.47,2980
1/7/18 19:00,1118.016667,9500003.2,2980
1/7/18 20:00,1109.05,9717304.617,2980
1/7/18 21:00,1068.316667,10902337.45,2980
1/7/18 22:00,1015.4,11589450.23,2980
1/7/18 23:00,1019.266667,12598694.23,2980
1/8/18 0:00,1143.566667,12397561.87,2980
1/8/18 1:00,1418.233333,11970462.97,2980
1/8/18 2:00,1372.366667,10967761.87,2980
1/8/18 3:00,1342.666667,10080721.07,2980
1/8/18 4:00,1316.866667,9408012.8,2980
1/8/18 5:00,1313.3,9285866.667,2980
1/8/18 6:00,1305.05,9093576.533,2980
1/8/18 7:00,1296.916667,8867187.2,2980
1/8/18 8:00,1295.133333,8819935.867,2980
1/8/18 9:00,1301.316667,9035093.067,2980
1/8/18 10:00,1368,10060031.2,2980
1/8/18 11:00,1375.483333,9769213.733,2980
1/8/18 12:00,1539.733333,10565682.93,2980
1/8/18 13:00,11742.98333,32687519.2,2980
1/8/18 14:00,24862.03333,58629890.8,2980
1/8/18 15:00,20747.63333,50584889.07,2980
1/8/18 16:00,11974.43333,44490607.07,2980
1/8/18 17:00,6665.25,36386429.47,2980
1/8/18 18:00,4442.916667,34133503.2,2980
1/8/18 19:00,8476.316667,63584408.13,2980
1/8/18 20:00,8133.616667,60237163.13,2980
1/8/18 21:00,7941.216667,59728274.33,2980
1/8/18 22:00,8252.6,58370669,2980
1/8/18 23:00,7903.85,56017630.93,2980
1/9/18 0:00,7309.316667,53437962.13,2980
1/9/18 1:00,7055.216667,52774656.4,2980
1/9/18 2:00,6557.666667,51155981.07,2980
1/9/18 3:00,5227.633333,41380069.2,2980
1/9/18 4:00,3014.05,23836110.93,2980
1/9/18 5:00,1267.8,10079593.6,2980
1/9/18 6:00,986.2666667,8209404.133,2980
1/9/18 7:00,1187.083333,7972984.8,2980
1/9/18 8:00,1373.933333,9932178.133,2980
1/9/18 9:00,1911.883333,13345096.8,2980
1/9/18 10:00,1978.35,14605910.13,2980
1/9/18 11:00,1913.533333,13870937.13,2980
1/9/18 12:00,1583.95,12300874.4,2980
1/9/18 13:00,1504.266667,11073769.6,2980
1/9/18 14:00,1997.966667,10879526,2980
1/9/18 15:00,3947.416667,15381454.53,2980
1/9/18 16:00,10186.41667,350905805.3,2980
1/9/18 17:00,16712.38333,835412028.3,2980
1/9/18 18:00,15408.48333,744607419.1,2980
1/9/18 19:00,15243.76667,656414961.1,2980
1/9/18 20:00,12810.01667,589829693.5,2980
1/9/18 21:00,10201.26667,496806286.1,2980
1/9/18 22:00,10213.36667,453860440.1,2980
1/9/18 23:00,13555.26667,435954790.3,2980
1/10/18 0:00,13053.06667,368918452.7,2980
1/10/18 1:00,9076.716667,231881318.3,2980
1/10/18 2:00,5188.866667,133153207.7,2980
1/10/18 3:00,3225.383333,70882248.4,2980
1/10/18 4:00,2473.166667,40772509.33,2980
1/10/18 5:00,2164.35,25244384.8,2980
1/10/18 6:00,1966.016667,18091315.2,2980
1/10/18 7:00,1754.233333,12235188.53,2980
1/10/18 8:00,2984.216667,11549404.33,2980
1/10/18 9:00,4773.75,16108959.23,2980
1/10/18 10:00,4771,18276048.8,2980
1/10/18 11:00,3322.383333,13342430.93,2980
1/10/18 12:00,3944.816667,14199439.9,2980
1/10/18 13:00,4211.716667,14317461.23,2980
1/10/18 14:00,3791.55,13528319.73,2980
1/10/18 15:00,3138.616667,12251886.8,2980
1/10/18 16:00,3664.666667,14952204.57,2980
1/10/18 17:00,3875,16363320.8,2980
1/10/18 18:00,3509.2,15670986.8,2980
1/10/18 19:00,3530.3,16635691.07,2980
1/10/18 20:00,3451.016667,17045518.53,2980
1/10/18 21:00,3582.766667,19907495.73,2980
1/10/18 22:00,3865.533333,21258490,2980
1/10/18 23:00,4120.416667,23716786.4,2980
1/11/18 0:00,3994.766667,22472697.07,2980
1/11/18 1:00,3765.716667,22067890.13,2980
1/11/18 2:00,3688.95,21516436,2980
1/11/18 3:00,3608.35,20892195.73,2980
1/11/18 4:00,3405.15,20217836.53,2980
1/11/18 5:00,3255.916667,19689462.53,2980
1/11/18 6:00,3146.033333,19224258,2980
1/11/18 7:00,3050.3,18896391.87,2980
1/11/18 8:00,3156.016667,20108466.13,2980
1/11/18 9:00,3005.883333,19255066.4,2980
1/11/18 10:00,3447.533333,19480842.13,2980
1/11/18 11:00,3881.2,20957322.93,2980
1/11/18 12:00,4272.816667,22942026.13,2980
1/11/18 13:00,4203.816667,21629199.6,2980
1/11/18 14:00,3816.85,20472914.67,2980
1/11/18 15:00,3641.766667,21064201.77,2980
1/11/18 16:00,3722.866667,20014558.93,2980
1/11/18 17:00,3612.833333,20040318.13,2980
1/11/18 18:00,3392.416667,19418034.4,2980
1/11/18 19:00,3393.333333,19422558.4,2980
1/11/18 20:00,3358.116667,19367931.2,2980
1/11/18 21:00,3261.466667,18830938.4,2980
1/11/18 22:00,3475.116667,20340195.2,2980
1/11/18 23:00,3361.65,19651389.33,2980
1/12/18 0:00,3170.566667,18292587.73,2980
1/12/18 1:00,2976.283333,18210638.4,2980
1/12/18 2:00,2930.8,18645603.2,2980
1/12/18 3:00,2839.75,17491916.8,2980
1/12/18 4:00,2782.016667,17208901.13,2980
1/12/18 5:00,2675.783333,15988182.5,2980
1/12/18 6:00,2631.766667,15450324.27,2980
1/12/18 7:00,2587.983333,15067779.73,2980
1/12/18 8:00,2539.916667,14504990.93,2980
1/12/18 9:00,2712.75,14556774,2980
1/12/18 10:00,2859.466667,15340537.77,2980
1/12/18 11:00,2807.116667,14447262.1,2980
1/12/18 12:00,2585.916667,13453311.63,2980
1/12/18 13:00,2825.866667,12292995.8,2980
1/12/18 14:00,2709.716667,12440919.2,2980
1/12/18 15:00,2717.5,14224205.67,2980
1/12/18 16:00,2395.016667,13692730.97,2980
1/12/18 17:00,2348.566667,13294971.47,2980
1/12/18 18:00,2184.166667,11834877.6,2980
1/12/18 19:00,2032.533333,11390613.07,2980
1/12/18 20:00,2816.6,15661827.73,2980
1/12/18 21:00,3858.75,21216169.6,2980
1/12/18 22:00,3876.833333,21936936.8,2980
1/12/18 23:00,3894.75,23879520,2980
1/13/18 0:00,3841.85,22819540.27,2980
1/13/18 1:00,20071.93333,53870240.93,2980
1/13/18 2:00,19753.56667,52841634.67,2980
1/13/18 3:00,18689.46667,49978850.8,2980
1/13/18 4:00,15544.46667,43677270.67,2980
1/13/18 5:00,8820.466667,28051056.13,2980
1/13/18 6:00,4350.583333,16516532.53,2980
1/13/18 7:00,3144.333333,13404409.2,2980
1/13/18 8:00,2112.666667,10964582.67,2980
1/13/18 9:00,1774.116667,10267996.93,2980
1/13/18 10:00,1553.333333,9658626.267,2980
1/13/18 11:00,1821.966667,10810412.67,2980
1/13/18 12:00,2874.016667,15476588.27,2980
1/13/18 13:00,3608.816667,17737606.4,2980
1/13/18 14:00,3636.55,17461854.4,2980
1/13/18 15:00,3583.8,16038081.07,2980
1/13/18 16:00,4112.416667,16634856,2980
1/13/18 17:00,4896.016667,17282553.47,2980
1/13/18 18:00,3765.35,12511533.07,2980
1/13/18 19:00,3554.216667,13315509.33,2980
1/13/18 20:00,3337.083333,12061752.53,2980
1/13/18 21:00,3213.916667,12289469.27,2980
1/13/18 22:00,3599.5,12762331.33,2980
1/13/18 23:00,4129.75,12789811.47,2980
1/14/18 0:00,4398.316667,14029076.67,2980
1/14/18 1:00,4941.1,13030067.87,2980
1/14/18 2:00,5640.216667,14206330.4,2980
1/14/18 3:00,5327.15,13199421.87,2980
1/14/18 4:00,5303.666667,13029011.87,2980
1/14/18 5:00,5223.933333,12933171.47,2980
1/14/18 6:00,4709.933333,12406766.93,2980
1/14/18 7:00,4395.166667,12181344,2980
1/14/18 8:00,4490.016667,12842918.4,2980
1/14/18 9:00,5092.883333,13529359.07,2980
1/14/18 10:00,5727.616667,14346923.27,2980
1/14/18 11:00,5545.45,13608692.67,2980
1/14/18 12:00,4596.1,13005567.07,2980
1/14/18 13:00,3834.616667,12342102.53,2980
1/14/18 14:00,3400.55,12999944.73,2980
1/14/18 15:00,3001.15,12543019.33,2980
1/14/18 16:00,2680.683333,12256679.2,2980
1/14/18 17:00,2538.516667,13225166.67,2980
1/14/18 18:00,2295.75,12292017.67,2980
1/14/18 19:00,2104.15,11943928.8,2980
1/14/18 20:00,1954.266667,11707251.53,2980
1/14/18 21:00,1831.966667,11285524.13,2980
1/14/18 22:00,3105.683333,18007375.3,2980
1/14/18 23:00,2075.683333,12758005.33,2980
1/15/18 0:00,1555.566667,9850509.267,2980
1/15/18 1:00,1597.9,9933188.4,2980
1/15/18 2:00,1610.233333,9968765.667,2980
1/15/18 3:00,1545.9,9902277.333,2980
1/15/18 4:00,1501.016667,9792339.733,2980
1/15/18 5:00,1455.716667,9534356.267,2980
1/15/18 6:00,1429.333333,9275443.067,2980
1/15/18 7:00,1417.783333,9264627.467,2980
1/15/18 8:00,1418.15,9297264.267,2980
1/15/18 9:00,1456.133333,8419017.467,2980
1/15/18 10:00,1435.266667,7457570.8,2980
1/15/18 11:00,1588.566667,7906893.467,2980
1/15/18 12:00,1690.283333,8383614.667,2980
1/15/18 13:00,1656.45,8613302.2,2980
1/15/18 14:00,1285.816667,7922803.867,2980
1/15/18 15:00,1405.216667,8660252.7,2980
1/15/18 16:00,1682.366667,10153959.53,2980
1/15/18 17:00,2464.733333,13505001.47,2980
1/15/18 18:00,2227.65,12859980.03,2980
1/15/18 19:00,2126.966667,12459884.27,2980
1/15/18 20:00,2104.7,11955696.8,2980
1/15/18 21:00,2094.633333,11855878.13,2980
1/15/18 22:00,2129.8,11734823.2,2980
1/15/18 23:00,2108.1,10518454.67,2980
1/16/18 0:00,2091.633333,10501354.93,2980
1/16/18 1:00,1940.516667,9947141.067,2980
1/16/18 2:00,1757,9135784.267,2980
1/16/18 3:00,1640.116667,8673931.467,2980
1/16/18 4:00,1496.933333,8227638.133,2980
1/16/18 5:00,1335,7818772,2980
1/16/18 6:00,1263.033333,7288664.8,2980
1/16/18 7:00,1284.4,7028057.333,2980
1/16/18 8:00,1324.383333,6980230.667,2980
1/16/18 9:00,1410.316667,9000460.067,2980
1/16/18 10:00,1660.783333,11850754.13,2980
1/16/18 11:00,1590.816667,8191766.533,2980
1/16/18 12:00,1553.883333,7317772.933,2980
1/16/18 13:00,1257.633333,7737248.4,2980
1/16/18 14:00,12413.61667,725919895.5,2980
1/16/18 15:00,14122.5,823950629.2,2980
1/16/18 16:00,12957.38333,733248865.5,2980
1/16/18 17:00,11551.11667,638615773.1,2980
1/16/18 18:00,10412.76667,566773091.7,2980
1/16/18 19:00,9398.85,511351609.1,2980
1/16/18 20:00,9055.266667,492559542.7,2980
1/16/18 21:00,9044.533333,443567265.3,2980
1/16/18 22:00,6863.033333,305921124.5,2980
1/16/18 23:00,5335.716667,210321013.6,2980
1/17/18 0:00,3897.05,164013226.8,2980
1/17/18 1:00,3107.983333,128949873.4,2980
1/17/18 2:00,2778.383333,97494764.13,2980
1/17/18 3:00,2175.183333,58061865.47,2980
1/17/18 4:00,1858.566667,38106715.6,2980
1/17/18 5:00,1554.833333,19455467.6,2980
1/17/18 6:00,1382.316667,9000904.933,2980
1/17/18 7:00,1286.85,8104271.867,2980
1/17/18 8:00,1117.7,7581030.933,2980
1/17/18 9:00,1036.45,7346544.4,2980
1/17/18 10:00,1057.7,7599278.033,2980
1/17/18 11:00,1318.616667,8172969.133,2980
1/17/18 12:00,1497.933333,9746684.867,2980
1/17/18 13:00,1447.666667,9490689.667,2980
1/17/18 14:00,1273.966667,8114129.567,2980
1/17/18 15:00,5457.3,42779870.2,2980
1/17/18 16:00,13217.61667,105105753.8,2980
1/17/18 17:00,12749.35,101592062.5,2980
1/17/18 18:00,10718.6,86656909.35,2980
1/17/18 19:00,7640.183333,63791172.53,2980
1/17/18 20:00,3865.433333,32669814.27,2980
1/17/18 21:00,2088.916667,16148384.53,2980
1/17/18 22:00,1778.916667,12260101.33,2980
1/17/18 23:00,1560.216667,10420441.07,2980
1/18/18 0:00,1284,7949877.533,2980
1/18/18 1:00,1188.233333,6952012.133,2980
1/18/18 2:00,1109.75,5879058.533,2980
1/18/18 3:00,1077.516667,5510792.267,2980
1/18/18 4:00,1057.716667,5346629.467,2980
1/18/18 5:00,1042.066667,5213081.067,2980
1/18/18 6:00,1003.866667,5053062.4,2980
1/18/18 7:00,1031.516667,5395325.7,2980
1/18/18 8:00,1001.233333,4967876.933,2980
1/18/18 9:00,1098.566667,5169883.867,2980
1/18/18 10:00,1656.533333,6031391.867,2980
1/18/18 11:00,6597.366667,10182497.4,2980
1/18/18 12:00,7100.733333,13156614.57,2980
1/18/18 13:00,7014.116667,13170555.23,2980
1/18/18 14:00,7244.55,14200591.5,2980
1/18/18 15:00,7443.566667,13741889.2,2980
1/18/18 16:00,7532.533333,13675012.5,2980
1/18/18 17:00,7626.4,13759053.07,2980
1/18/18 18:00,7312.133333,12151608.53,2980
1/18/18 19:00,7203.916667,12483506.13,2980
1/18/18 20:00,7146.466667,12945816.93,2980
1/18/18 21:00,7128.416667,11722568.8,2980
1/18/18 22:00,6971.133333,11106225.07,2980
1/18/18 23:00,6874.433333,10327041.2,2980
1/19/18 0:00,6808.766667,9918765.067,2980
1/19/18 1:00,6792.15,9932612.4,2980
1/19/18 2:00,6786.2,9803289.2,2980
1/19/18 3:00,6780.4,9777439.6,2980
1/19/18 4:00,6576.966667,10028695.07,2980
1/19/18 5:00,6531.5,9652614,2980
1/19/18 6:00,6665.816667,12144995.87,2980
1/19/18 7:00,6568.8,10522706.8,2980
1/19/18 8:00,6574.516667,10289690.27,2980
1/19/18 9:00,6956.7,11418992.67,2980
1/19/18 10:00,7097.966667,12225834.8,2980
1/19/18 11:00,7209.85,13281307.2,2980
1/19/18 12:00,7178.55,12299196.13,2980
1/19/18 13:00,7857,21847553.47,2980
1/19/18 14:00,8259.4,22824401.73,2980
1/19/18 15:00,8435.533333,20312340.27,2980
1/19/18 16:00,8514.5,20766706.27,2980
1/19/18 17:00,7913.816667,15899142.27,2980
1/19/18 18:00,7705.516667,14084584.53,2980
1/19/18 19:00,7524.166667,12337423.6,2980
1/19/18 20:00,7375.033333,11275426.8,2980
1/19/18 21:00,7425,11855008.13,2980
1/19/18 22:00,7457.166667,11653423.07,2980
1/19/18 23:00,7601.55,12325581.07,2980
1/20/18 0:00,7601.783333,12566178,2980
1/20/18 1:00,7489.983333,12372757.07,2980
1/20/18 2:00,7430.833333,13872671.87,2980
1/20/18 3:00,7122.05,11818079.47,2980
1/20/18 4:00,6963.566667,10709477.6,2980
1/20/18 5:00,6940.233333,10305126.8,2980
1/20/18 6:00,6966.366667,9109211.333,2980
1/20/18 7:00,6943.183333,8985592,2980
1/20/18 8:00,6989.383333,8850884.4,2980
1/20/18 9:00,7101.85,8641589.867,2980
1/20/18 10:00,7227.15,8793234.933,2980
1/20/18 11:00,7263.966667,8840012.667,2980
1/20/18 12:00,7142.533333,8906073.2,2980
1/20/18 13:00,7064.95,8370838.667,2980
1/20/18 14:00,6977.85,7682620.4,2980
1/20/18 15:00,7471.2,8935837.867,2980
1/20/18 16:00,7925.583333,11219126.4,2980
1/20/18 17:00,7752.533333,11505301.6,2980
1/20/18 18:00,7749.666667,11921552.63,2980
1/20/18 19:00,8641.35,13216441.87,2980
1/20/18 20:00,9513.216667,14870207.33,2980
1/20/18 21:00,9292.983333,15536374,2980
1/20/18 22:00,8817.616667,14984542.13,2980
1/20/18 23:00,8328.9,13896393.73,2980
1/21/18 0:00,8836.9,13743282.53,2980
1/21/18 1:00,9677.466667,13237390.53,2980
1/21/18 2:00,10334.05,13200986.53,2980
1/21/18 3:00,10535.61667,13085789.87,2980
1/21/18 4:00,10809.63333,13139590.67,2980
1/21/18 5:00,10280.7,12581127.6,2980
1/21/18 6:00,9062.9,11359641.07,2980
1/21/18 7:00,7631.65,9897152.533,2980
1/21/18 8:00,6739.55,9042154.667,2980
1/21/18 9:00,6371.416667,8988111.467,2980
1/21/18 10:00,6037.933333,8540527.6,2980
1/21/18 11:00,5802.783333,8105198.133,2980
1/21/18 12:00,5490.783333,7075159.867,2980
1/21/18 13:00,5512.933333,7106808.267,2980
1/21/18 14:00,5609.75,8197302.4,2980
1/21/18 15:00,5712.166667,8986851.6,2980
1/21/18 16:00,5672.966667,8938173.2,2980
1/21/18 17:00,5867.783333,9594603,2980
1/21/18 18:00,5662.083333,8809380.583,2980
1/21/18 19:00,5647.183333,8506494.8,2980
1/21/18 20:00,5552.066667,8080824.933,2980
1/21/18 21:00,5575.583333,8164302,2980
1/21/18 22:00,5516.183333,7959238.4,2980
1/21/18 23:00,5458.983333,7593849.6,2980
1/22/18 0:00,5386.116667,7108781.867,2980
1/22/18 1:00,5407,6945465.6,2980
1/22/18 2:00,5275.766667,6628509.733,2980
1/22/18 3:00,5242.266667,6482018.267,2980
1/22/18 4:00,5229.1,6391792,2980
1/22/18 5:00,5219.433333,6327076.933,2980
1/22/18 6:00,5194.016667,6238842.267,2980
1/22/18 7:00,5184.216667,6330553.2,2980
1/22/18 8:00,5170.666667,7060863.333,2980
1/22/18 9:00,5563.033333,9784918,2980
1/22/18 10:00,6228.966667,12185282.45,2980
1/22/18 11:00,6607.283333,15384773.23,2980
1/22/18 12:00,6788.816667,17132580.5,2980
1/22/18 13:00,8001.2,18766206,2980
1/22/18 14:00,9498.25,22549912.63,2980
1/22/18 15:00,8304.183333,17686065.6,2980
1/22/18 16:00,8641.666667,17866220.4,2980
1/22/18 17:00,9341.133333,17105513.52,2980
1/22/18 18:00,9914.616667,17394292.13,2980
1/22/18 19:00,10094.51667,17241010.4,2980
1/22/18 20:00,9705.4,16735018,2980
1/22/18 21:00,9274.666667,16152430.93,2980
1/22/18 22:00,9988.933333,17065279.07,2980
1/22/18 23:00,11507.9,19581215.07,2980
1/23/18 0:00,12329.01667,19198195.6,2980
1/23/18 1:00,12998,19351121.6,2980
1/23/18 2:00,13219.98333,19241148.93,2980
1/23/18 3:00,12331.35,18503270.4,2980
1/23/18 4:00,10564.68333,17357923.47,2980
1/23/18 5:00,8642.883333,13982622.93,2980
1/23/18 6:00,7452.25,12625673.6,2980
1/23/18 7:00,6961.216667,12107204.27,2980
1/23/18 8:00,6694.05,11905589.07,2980
1/23/18 9:00,6419.55,11780105.53,2980
1/23/18 10:00,6323.233333,13084203.47,2980
1/23/18 11:00,6711.95,15150764.15,2980
1/23/18 12:00,7518.95,19293345.28,2980
1/23/18 13:00,7307.566667,16866578.93,2980
1/23/18 14:00,10616.88333,142339042.1,2980
1/23/18 15:00,21554.6,843082493.8,2980
1/23/18 16:00,20839.61667,783220131.9,2980
1/23/18 17:00,18611.48333,604778279.9,2980
1/23/18 18:00,15985.83333,502283331.3,2980
1/23/18 19:00,15110.71667,435463721.5,2980
1/23/18 20:00,31160.93333,433586291.9,2980
1/23/18 21:00,18666.61667,373550175.4,2980
1/23/18 22:00,13765.35,327043329.9,2980
1/23/18 23:00,11997.4,226522605.8,2980
1/24/18 0:00,9668.483333,119152884.3,2980
1/24/18 1:00,9097.083333,85016786,2980
1/24/18 2:00,8624.266667,62559720.4,2980
1/24/18 3:00,8310.75,51218848.27,2980
1/24/18 4:00,7918.216667,30554804.93,2980
1/24/18 5:00,7761.55,22484502.8,2980
1/24/18 6:00,7704.833333,17786705.73,2980
1/24/18 7:00,7574.216667,18109453.73,2980
1/24/18 8:00,7081.366667,17560911.2,2980
1/24/18 9:00,7777.416667,19877103.77,2980
1/24/18 10:00,7948.733333,20275161.83,2980
1/24/18 11:00,7953.766667,19543726.13,2980
1/24/18 12:00,8008.583333,18716015.78,2980
1/24/18 13:00,8822.883333,23453299.32,2980
1/24/18 14:00,8173.6,18547714.2,2980
1/24/18 15:00,8399.216667,21128393.38,2980
1/24/18 16:00,8234.516667,20914157.13,2980
1/24/18 17:00,12374.33333,29451568.42,2980
1/24/18 18:00,14513.96667,34726254.6,2980
1/24/18 19:00,9235.033333,22770717.87,2980
1/24/18 20:00,8541.5,21339299.07,2980
1/24/18 21:00,8093.366667,20250978.27,2980
1/24/18 22:00,8158.55,20373632.87,2980
1/24/18 23:00,8490.933333,17486443.1,2980
1/25/18 0:00,8611.633333,16347893.33,2980
1/25/18 1:00,8146.366667,15332282.28,2980
1/25/18 2:00,7701.833333,15222432.8,2980
1/25/18 3:00,7338.133333,15062068.73,2980
1/25/18 4:00,7177.916667,15204306.13,2980
1/25/18 5:00,6927.666667,14349397.2,2980
1/25/18 6:00,6827.216667,14072205.73,2980
1/25/18 7:00,6706.033333,13768413.6,2980
1/25/18 8:00,7094.733333,14250594.8,2980
1/25/18 9:00,7130.166667,14271870.93,2980
1/25/18 10:00,7310.683333,22443041,2980
1/25/18 11:00,6995.216667,17249886.2,2980
1/25/18 12:00,7435.4,16782691,2980
1/25/18 13:00,7973.633333,33649330.87,2980
1/25/18 14:00,7244.466667,18611189.93,2980
1/25/18 15:00,14098.7,36551144.87,2980
1/25/18 16:00,19656.66667,50099035.2,2980
1/25/18 17:00,10236.71667,24925440.17,2980
1/25/18 18:00,6981.6,26595656.53,2980
1/25/18 19:00,6322.716667,24200578.93,2980
1/25/18 20:00,6257.966667,23913631.6,2980
1/25/18 21:00,5931.733333,14468143.93,2980
1/25/18 22:00,6418.866667,23883599.27,2980
1/25/18 23:00,9223.066667,30121998.5,2980
1/26/18 0:00,10181.3,22987327.83,2980
1/26/18 1:00,6949.4,16345191.47,2980
1/26/18 2:00,5271.2,13139857.33,2980
1/26/18 3:00,5193.7,13207038.13,2980
1/26/18 4:00,5044.216667,12985847.33,2980
1/26/18 5:00,4961.983333,12907023.87,2980
1/26/18 6:00,4903.516667,13045399.6,2980
1/26/18 7:00,4849.216667,12803432,2980
1/26/18 8:00,4856.633333,13137415.13,2980
1/26/18 9:00,10130.2,45983461.13,2980
1/26/18 10:00,9886,48718648.4,2980
1/26/18 11:00,8553.633333,47873920.87,2980
1/26/18 12:00,7126.483333,47837633.37,2980
1/26/18 13:00,6358.9,46700699.8,2980
1/26/18 14:00,6143.583333,46428926.93,2980
1/26/18 15:00,5869.7,44813218.47,2980
1/26/18 16:00,7017.816667,48340250,2980
1/26/18 17:00,9091.2,52247140.8,2980
1/26/18 18:00,7631.316667,44329422.8,2980
1/26/18 19:00,7512.566667,43365896.47,2980
1/26/18 20:00,9873.533333,50157136.57,2980
1/26/18 21:00,12429.56667,49243807.33,2980
1/26/18 22:00,12788.8,46960645.6,2980
1/26/18 23:00,12268.01667,44949303.47,2980
1/27/18 0:00,12047.7,43745932.53,2980
1/27/18 1:00,11427.23333,42188087.2,2980
1/27/18 2:00,10658.11667,40920823.4,2980
1/27/18 3:00,9986.7,38648132.27,2980
1/27/18 4:00,9584.2,37198916.33,2980
1/27/18 5:00,9313.05,36769613.13,2980
1/27/18 6:00,8931.183333,36434150.6,2980
1/27/18 7:00,8479.15,36013877,2980
1/27/18 8:00,8097.466667,35595133.6,2980
1/27/18 9:00,9652.533333,36373306.13,2980
1/27/18 10:00,15274.33333,39143125.43,2980
1/27/18 11:00,16064.71667,40329792.4,2980
1/27/18 12:00,15892.76667,39770140.48,2980
1/27/18 13:00,15789.5,39815280.9,2980
1/27/18 14:00,16084.1,41130974.4,2980
1/27/18 15:00,16212.61667,41125576.27,2980
1/27/18 16:00,15880.96667,41189119.07,2980
1/27/18 17:00,15443.31667,39867739.8,2980
1/27/18 18:00,15160.95,39821362.8,2980
1/27/18 19:00,14714.05,38977564.6,2980
1/27/18 20:00,14192.36667,39174995.97,2980
1/27/18 21:00,13662.15,39068868,2980
1/27/18 22:00,13282.06667,39488206.03,2980
1/27/18 23:00,13106.06667,42014567.73,2980
1/28/18 0:00,12890.88333,42925280.13,2980
1/28/18 1:00,11971.35,40955790.6,2980
1/28/18 2:00,11453.43333,40496638.8,2980
1/28/18 3:00,11028.06667,40121130.67,2980
1/28/18 4:00,10715.96667,39830159.27,2980
1/28/18 5:00,10417.26667,39584513.27,2980
1/28/18 6:00,10124.26667,39330269.27,2980
1/28/18 7:00,9863.816667,39131152.2,2980
1/28/18 8:00,9587.233333,38748851.8,2980
1/28/18 9:00,9278.383333,37883684.7,2980
1/28/18 10:00,9256.1,39118233.57,2980
1/28/18 11:00,11171.95,47044633.6,2980
1/28/18 12:00,8885.75,39222715.23,2980
1/28/18 13:00,8511.316667,38991053.18,2980
1/28/18 14:00,7933.116667,39025064.33,2980
1/28/18 15:00,7666.1,38988455.07,2980
1/28/18 16:00,7301.45,38443263.4,2980
1/28/18 17:00,6851.133333,38844838.2,2980
1/28/18 18:00,6437.683333,37728543,2980
1/28/18 19:00,6424.35,38369308.67,2980
1/28/18 20:00,6086.783333,37393192.2,2980
1/28/18 21:00,5570.933333,37210416.4,2980
1/28/18 22:00,5234.533333,38034403,2980
1/28/18 23:00,4910.433333,36386414.53,2980
1/29/18 0:00,4629.15,35555508,2980
1/29/18 1:00,4392.716667,35036337.53,2980
1/29/18 2:00,4473.833333,35826014.27,2980
1/29/18 3:00,3956.45,34512010.87,2980
1/29/18 4:00,3772.45,34134000.27,2980
1/29/18 5:00,3571.1,33679993.6,2980
1/29/18 6:00,3358.916667,33280149.53,2980
1/29/18 7:00,3189.7,33046562.33,2980
1/29/18 8:00,3019.216667,32805140.93,2980
1/29/18 9:00,3516.416667,34401886.47,2980
1/29/18 10:00,2984.233333,34302453.67,2980
1/29/18 11:00,4687.683333,43623689.53,2980
1/29/18 12:00,4812.05,47718101.4,2980
1/29/18 13:00,4391.166667,45344412.27,2980
1/29/18 14:00,3928.8,41608050.53,2980
1/29/18 15:00,3988.816667,40269155.53,2980
1/29/18 16:00,6300.4,53316211.8,2980
1/29/18 17:00,5934.716667,52203221.8,2980
1/29/18 18:00,5332.383333,50950991.2,2980
1/29/18 19:00,5596.833333,56216702.27,2980
1/29/18 20:00,5159.95,54277496.2,2980
1/29/18 21:00,4983.1,50856875.27,2980
1/29/18 22:00,4494.116667,47951423.2,2980
1/29/18 23:00,4254.05,46375076.67,2980
1/30/18 0:00,3674.483333,43129774.2,2980
1/30/18 1:00,3106.45,39339266.13,2980
1/30/18 2:00,2591.5,35510469.2,2980
1/30/18 3:00,3192.116667,34105249.4,2980
1/30/18 4:00,3897.816667,34070031.73,2980
1/30/18 5:00,4987.45,35038123.47,2980
1/30/18 6:00,4568.433333,34487132.27,2980
1/30/18 7:00,4082.183333,35949089.33,2980
1/30/18 8:00,3871.1,38804631.87,2980
1/30/18 9:00,3349.85,39316145,2980
1/30/18 10:00,2470.983333,35132078.07,2980
1/30/18 11:00,3198.466667,37819073.67,2980
1/30/18 12:00,8529.183333,51766585.83,2980
1/30/18 13:00,7825.683333,46194715.2,2980
1/30/18 14:00,3335.683333,37692261.27,2980
1/30/18 15:00,4212.1,48330864.07,2980
1/30/18 16:00,5352.483333,54357177.73,2980
1/30/18 17:00,4588.916667,57865033.73,2980
1/30/18 18:00,8919.283333,90680204.27,2980
1/30/18 19:00,9335.25,92350418.18,2980
1/30/18 20:00,8991,90283201.87,2980
1/30/18 21:00,8433.883333,86435432.73,2980
1/30/18 22:00,7831.75,82962746.8,2980
1/30/18 23:00,7613.166667,81105024,2980
1/31/18 0:00,6313.816667,73278324.4,2980
1/31/18 1:00,5635.55,70278373.6,2980
1/31/18 2:00,4346.266667,60015926.13,2980
1/31/18 3:00,3368.7,53373884.53,2980
1/31/18 4:00,3159.883333,51628822.2,2980
1/31/18 5:00,3068.366667,50605240.33,2980
1/31/18 6:00,2991.883333,49883024,2980
1/31/18 7:00,3182.683333,50032024,2980
1/31/18 8:00,2501.516667,45047701.87,2980
1/31/18 9:00,2545.133333,43402915.07,2980
1/31/18 10:00,4067.983333,45921141.53,2980
1/31/18 11:00,5360.75,46409415.93,2980
1/31/18 12:00,4353.183333,44801728.98,2980
1/31/18 13:00,2747.916667,40384541.6,2980
1/31/18 14:00,3077.183333,41354886.73,2980
1/31/18 15:00,2362.5,42505710.15,2980
1/31/18 16:00,2854.75,41782783.6,2980
1/31/18 17:00,4351.766667,47032424.82,2980
1/31/18 18:00,5996.85,56329232.4,2980
1/31/18 19:00,6242.9,48205809.6,2980
1/31/18 20:00,4951.233333,39831054.47,2980
1/31/18 21:00,4370.833333,39163980.4,2980
1/31/18 22:00,6196.583333,43094680.27,2980
1/31/18 23:00,5028.2,40959794.33,2980
2/1/18 0:00,2972.583333,36766298.53,2980
2/1/18 1:00,2783.433333,37321796.53,2980
2/1/18 2:00,2766.483333,37427181.2,2980
2/1/18 3:00,2416.383333,35883133.2,2980
2/1/18 4:00,2290.4,35607703.47,2980
2/1/18 5:00,2218.1,36011086.93,2980
2/1/18 6:00,1972.216667,34648514.13,2980
2/1/18 7:00,1763.566667,34026097.07,2980
2/1/18 8:00,1790.333333,33817297.6,2980
2/1/18 9:00,1768.966667,33828361.07,2980
2/1/18 10:00,2899.566667,38988436.8,2980
2/1/18 11:00,3047.116667,37688300.13,2980
2/1/18 12:00,2616.25,41632579.87,2980
2/1/18 13:00,2606.7,45875294.13,2980
2/1/18 14:00,2559.483333,47637918.27,2980
2/1/18 15:00,2551.666667,50708212.67,2980
2/1/18 16:00,2429.85,46602399.2,2980
2/1/18 17:00,2305.95,41607060.4,2980
2/1/18 18:00,2034.266667,36706631.33,2980
2/1/18 19:00,1974.25,36752858.87,2980
2/1/18 20:00,2044.216667,36031548.27,2980
2/1/18 21:00,1883.566667,34130587.2,2980
2/1/18 22:00,1866.866667,33925228.47,2980
2/1/18 23:00,1783.266667,33972800.15,2980
2/2/18 0:00,1823.5,33061793.42,2980
2/2/18 1:00,1695.033333,30406095,2980
2/2/18 2:00,1674.483333,29745993.07,2980
2/2/18 3:00,1643.933333,29731883.8,2980
2/2/18 4:00,1600.666667,29306493.6,2980
2/2/18 5:00,1583.583333,29143693.33,2980
2/2/18 6:00,1585.483333,29004786.13,2980
2/2/18 7:00,1588.85,29016618.67,2980
2/2/18 8:00,1653.616667,29681609.07,2980
2/2/18 9:00,1752.95,29259102.4,2980
2/2/18 10:00,1743.15,29307277.53,2980
2/2/18 11:00,1654.983333,29824242.27,2980
2/2/18 12:00,1764.833333,30001588.87,2980
2/2/18 13:00,1797.183333,30855529.93,2980
2/2/18 14:00,4205.916667,35751762.93,2980
2/2/18 15:00,5628.083333,38252309.15,2980
2/2/18 16:00,5371.266667,37595865.08,2980
2/2/18 17:00,10986.68333,96676602.13,2980
2/2/18 18:00,27195.9,233600714.2,2980
2/2/18 19:00,40430.5,340378043.8,2980
2/2/18 20:00,40962.86667,344308785.3,2980
2/2/18 21:00,40522.13333,341173472.8,2980
2/2/18 22:00,38558.2,325638245.1,2980
2/2/18 23:00,38562.43333,305312646.1,2980
2/3/18 0:00,35666.06667,281187931.5,2980
2/3/18 1:00,31456.8,252487994.4,2980
2/3/18 2:00,22559.73333,196858824.3,2980
2/3/18 3:00,14835.08333,135932454.1,2980
2/3/18 4:00,7237.866667,75530132,2980
2/3/18 5:00,3238.283333,43276688.67,2980
2/3/18 6:00,1825,31820244.4,2980
2/3/18 7:00,1749.466667,30988393.33,2980
2/3/18 8:00,1874.2,34429550,2980
2/3/18 9:00,23859.15,257876841.3,2980
2/3/18 10:00,22785.68333,246960221.4,2980
2/3/18 11:00,18710.46667,205590663.2,2980
2/3/18 12:00,14895.15,166966394.4,2980
2/3/18 13:00,11556.88333,133106106.3,2980
2/3/18 14:00,8928.966667,106851346.8,2980
2/3/18 15:00,7153.466667,88543671.67,2980
2/3/18 16:00,5858.333333,75287670.8,2980
2/3/18 17:00,5023.866667,66361815.4,2980
2/3/18 18:00,4578.5,60563935.33,2980
2/3/18 19:00,4452.016667,63782847.87,2980
2/3/18 20:00,3708.816667,59883239.13,2980
2/3/18 21:00,3368.666667,57784011.53,2980
2/3/18 22:00,3033.7,53377956.07,2980
2/3/18 23:00,2789.6,44440346.8,2980
2/4/18 0:00,2348.233333,40094977.6,2980
2/4/18 1:00,2217.133333,39576947.4,2980
2/4/18 2:00,2068.966667,38079172.53,2980
2/4/18 3:00,1948.483333,36587430.93,2980
2/4/18 4:00,1849.333333,35685301,2980
2/4/18 5:00,1754.083333,34828803.8,2980
2/4/18 6:00,1733.466667,34040040.33,2980
2/4/18 7:00,1671.416667,32317884.2,2980
2/4/18 8:00,1617.033333,32153802.47,2980
2/4/18 9:00,1563.416667,31531965.73,2980
2/4/18 10:00,1571.366667,31224669.67,2980
2/4/18 11:00,1610.683333,30947405.07,2980
2/4/18 12:00,1589.65,30676383.73,2980
2/4/18 13:00,1568.166667,30388402.27,2980
2/4/18 14:00,1708.033333,30567061.67,2980
2/4/18 15:00,1950.466667,30637652.13,2980
2/4/18 16:00,1898.133333,30565093.27,2980
2/4/18 17:00,1799.1,31197338.2,2980
2/4/18 18:00,1872.6,34169120.53,2980
2/4/18 19:00,1859.533333,35049281.73,2980
2/4/18 20:00,1669.6,32659201,2980
2/4/18 21:00,1523.6,30105098.87,2980
2/4/18 22:00,1448.566667,29682011.53,2980
2/4/18 23:00,1436.316667,29524148.47,2980
2/5/18 0:00,2940.15,32772229.73,2980
2/5/18 1:00,3928.9,34925800.93,2980
2/5/18 2:00,3794.566667,34496726.53,2980
2/5/18 3:00,1970.016667,30118170.27,2980
2/5/18 4:00,1511.383333,29336974.53,2980
2/5/18 5:00,1461.216667,28904250.8,2980
2/5/18 6:00,1467.933333,28952490.53,2980
2/5/18 7:00,1468.683333,28893349.13,2980
2/5/18 8:00,1913.15,29967344.8,2980
2/5/18 9:00,3782.183333,33800826.4,2980
2/5/18 10:00,3771.983333,33646446.93,2980
2/5/18 11:00,2976.55,33645680.07,2980
2/5/18 12:00,1516.083333,30239500.67,2980
2/5/18 13:00,2015.1,30872497.73,2980
2/5/18 14:00,3609.916667,33516297.12,2980
2/5/18 15:00,1937.366667,32193182.8,2980
2/5/18 16:00,2761.433333,34182731.85,2980
2/5/18 17:00,4133.466667,105021260.5,2980
2/5/18 18:00,5763.95,67217875.13,2980
2/5/18 19:00,5170.583333,52988937.8,2980
2/5/18 20:00,3141.5,45259353.57,2980
2/5/18 21:00,1804.016667,36696001.02,2980
2/5/18 22:00,1724.666667,35516563.87,2980
2/5/18 23:00,1644.3,34237595.4,2980
2/6/18 0:00,1610,33326108,2980
2/6/18 1:00,1555.383333,32590458.27,2980
2/6/18 2:00,1551.383333,32898885.33,2980
2/6/18 3:00,1496.033333,30756315.2,2980
2/6/18 4:00,1468.183333,29663112.53,2980
2/6/18 5:00,1396.133333,29131627.2,2980
2/6/18 6:00,1256.566667,28804804.8,2980
2/6/18 7:00,1220.016667,28612632,2980
2/6/18 8:00,1245.983333,28747481.87,2980
2/6/18 9:00,1401.816667,29546116.8,2980
2/6/18 10:00,3054.666667,80632143.73,2980
2/6/18 11:00,6532.383333,189676536.1,2980
2/6/18 12:00,4559.35,122725576.5,2980
2/6/18 13:00,3499.65,89055376.4,2980
2/6/18 14:00,2477.083333,57468253.73,2980
2/6/18 15:00,3231.816667,41180975.6,2980
2/6/18 16:00,3689.883333,39452276.65,2980
2/6/18 17:00,15569.78333,70574957.57,2980
2/6/18 18:00,11545.78333,66201088.67,2980
2/6/18 19:00,5989.816667,55712449.6,2980
2/6/18 20:00,7062.266667,56323503.6,2980
2/6/18 21:00,7636.533333,46056487.47,2980
2/6/18 22:00,7344.5,46135338.27,2980
2/6/18 23:00,7096.6,46369374.93,2980
2/7/18 0:00,6744.366667,45324102.4,2980
2/7/18 1:00,6049.766667,43396361.87,2980
2/7/18 2:00,5274.566667,42652898.4,2980
2/7/18 3:00,4600.133333,41458639.73,2980
2/7/18 4:00,4264.116667,39021640.27,2980
2/7/18 5:00,4056.9,38622876.53,2980
2/7/18 6:00,3872.033333,37769663.8,2980
2/7/18 7:00,3707.25,37630712.27,2980
2/7/18 8:00,3628.2,40536015.13,2980
2/7/18 9:00,3822.483333,41848583.47,2980
2/7/18 10:00,5654.433333,42347642.67,2980
2/7/18 11:00,6358.25,42353276.8,2980
2/7/18 12:00,6183.9,43137936,2980
2/7/18 13:00,6097.55,42023440,2980
2/7/18 14:00,6155.75,40146904.13,2980
2/7/18 15:00,6231.583333,40205987.6,2980
2/7/18 16:00,6477.866667,41963441.2,2980
2/7/18 17:00,6370.316667,42484246.8,2980
2/7/18 18:00,6169.733333,42028408.07,2980
2/7/18 19:00,6145.483333,44700305.23,2980
2/7/18 20:00,5980.166667,43773919.47,2980
2/7/18 21:00,6250.733333,41690335.53,2980
2/7/18 22:00,6287.333333,41011009.53,2980
2/7/18 23:00,5788.316667,39594419.8,2980
2/8/18 0:00,5983.783333,39906546.13,2980
2/8/18 1:00,5912.916667,39077691,2980
2/8/18 2:00,6117.5,44153944.4,2980
2/8/18 3:00,6108.65,44743082.53,2980
2/8/18 4:00,5985.566667,44552496.2,2980
2/8/18 5:00,5656.333333,40753844.8,2980
2/8/18 6:00,5465.966667,38843488.2,2980
2/8/18 7:00,5250.566667,37987903.73,2980
2/8/18 8:00,5628.466667,44284411.33,2980
2/8/18 9:00,5808.7,45368700.13,2980
2/8/18 10:00,6657.183333,52812124.87,2980
2/8/18 11:00,5693.233333,48267362.53,2980
2/8/18 12:00,5699.933333,45656654.2,2980
2/8/18 13:00,5667.233333,44261021.33,2980
2/8/18 14:00,5831.25,45952284.67,2980
2/8/18 15:00,5253.183333,44044092.47,2980
2/8/18 16:00,5093.633333,43465881.73,2980
2/8/18 17:00,7544.083333,56180774.4,2980
2/8/18 18:00,5247.633333,42751699.33,2980
2/8/18 19:00,4997.016667,42088225.67,2980
2/8/18 20:00,6068.85,44554799.87,2980
2/8/18 21:00,6821.15,45736070.33,2980
2/8/18 22:00,6907.15,45114167.53,2980
2/8/18 23:00,6005.016667,42054387.8,2980
2/9/18 0:00,6394.733333,42460640.2,2980
2/9/18 1:00,6362.6,42466045.27,2980
2/9/18 2:00,5418.366667,40730546.93,2980
2/9/18 3:00,4678.9,39062021.8,2980
2/9/18 4:00,4670.3,39397800.6,2980
2/9/18 5:00,4573.283333,37308938.33,2980
2/9/18 6:00,4794.066667,37264922.6,2980
2/9/18 7:00,4726.016667,34454179.73,2980
2/9/18 8:00,4777.066667,34403189.53,2980
2/9/18 9:00,5068.033333,32920121.13,2980
2/9/18 10:00,4863.866667,31862092.67,2980
2/9/18 11:00,5759.983333,37021464.47,2980
2/9/18 12:00,5694.516667,42485959.67,2980
2/9/18 13:00,11688.71667,80181453.33,2980
2/9/18 14:00,6381.566667,65935831.27,2980
2/9/18 15:00,5891,61687426.33,2980
2/9/18 16:00,6119.183333,68257518.53,2980
2/9/18 17:00,5785.433333,67154726.2,2980
2/9/18 18:00,5280.7,60401931.47,2980
2/9/18 19:00,5297.783333,60858059.67,2980
2/9/18 20:00,5286.833333,59547854,2980
2/9/18 21:00,5309.583333,57369235.2,2980
2/9/18 22:00,5449.633333,57383341.4,2980
2/9/18 23:00,5344.8,56919285.33,2980
2/10/18 0:00,5199.85,53659360.93,2980
2/10/18 1:00,5064.7,52544569.07,2980
2/10/18 2:00,4725.733333,51058352.53,2980
2/10/18 3:00,4490.716667,49682913.2,2980
2/10/18 4:00,4313.483333,48423472.07,2980
2/10/18 5:00,4152.583333,47172081.6,2980
2/10/18 6:00,3852.35,45334053.33,2980
2/10/18 7:00,3571.75,42769226.07,2980
2/10/18 8:00,3301.816667,38987068.47,2980
2/10/18 9:00,2991.05,36099041.87,2980
2/10/18 10:00,2952.1,35965864.27,2980
2/10/18 11:00,2778.783333,31723463.93,2980
2/10/18 12:00,2741.483333,29187046.67,2980
2/10/18 13:00,2617.383333,27990500.8,2980
2/10/18 14:00,2412.883333,25633694.53,2980
2/10/18 15:00,2155.866667,21157431.2,2980
2/10/18 16:00,2370.2,21398686.2,2980
2/10/18 17:00,2405.933333,20600704.47,2980
2/10/18 18:00,2269.966667,18919103.33,2980
2/10/18 19:00,2473.066667,22509253.33,2980
2/10/18 20:00,2504.016667,18845686.4,2980
2/10/18 21:00,2359.366667,17051391.47,2980
2/10/18 22:00,2234.666667,15865169.47,2980
2/10/18 23:00,2137.416667,16128522.53,2980
2/11/18 0:00,2204.5,14776169.53,2980
2/11/18 1:00,2265.55,14788572.8,2980
2/11/18 2:00,2065.566667,13594737.27,2980
2/11/18 3:00,1909.566667,12893733.4,2980
2/11/18 4:00,1708.683333,12117563.67,2980
2/11/18 5:00,1621,11729557.93,2980
2/11/18 6:00,1656.233333,11734703.93,2980
2/11/18 7:00,1950.1,12353274,2980
2/11/18 8:00,1947.55,12357844.07,2980
2/11/18 9:00,1831.083333,12171273,2980
2/11/18 10:00,1761.483333,11962452.6,2980
2/11/18 11:00,1759.95,12091747.73,2980
2/11/18 12:00,1826.683333,12713343.33,2980
2/11/18 13:00,1740.166667,13072607,2980
2/11/18 14:00,1453.25,11968037.87,2980
2/11/18 15:00,1488.883333,12107974.4,2980
2/11/18 16:00,1396.883333,7934036.667,2980
2/11/18 17:00,1508.033333,9818937.6,2980
2/11/18 18:00,1439.2,11355878.2,2980
2/11/18 19:00,1337.75,8253433.733,2980
2/11/18 20:00,1618.85,7719346.2,2980
2/11/18 21:00,1883.416667,7849974.667,2980
2/11/18 22:00,1946.133333,8250035.933,2980
2/11/18 23:00,1965.1,10078208.4,2980
2/12/18 0:00,1955.566667,10040307.67,2980
2/12/18 1:00,2357.633333,11056711.47,2980
2/12/18 2:00,1981.9,9628488.533,2980
2/12/18 3:00,1507.283333,6563112.6,2980
2/12/18 4:00,1425.233333,5772091.267,2980
2/12/18 5:00,1375.033333,5496830.667,2980
2/12/18 6:00,1334.833333,5482331.267,2980
2/12/18 7:00,1301.683333,5335185,2980
2/12/18 8:00,1261.633333,4526508.333,2980
2/12/18 9:00,1716.333333,18300810.13,2980
2/12/18 10:00,6510.033333,115266528.6,2980
2/12/18 11:00,6463.95,102347559.9,2980
2/12/18 12:00,5579.283333,83598676.8,2980
2/12/18 13:00,4864.116667,68216643.35,2980
2/12/18 14:00,4649.733333,55919488.37,2980
2/12/18 15:00,4821.983333,48840938.67,2980
2/12/18 16:00,4281.833333,44728378.53,2980
2/12/18 17:00,4158.2,41827374.07,2980
2/12/18 18:00,2818.766667,27491440.75,2980
2/12/18 19:00,2646.266667,19736168.33,2980
2/12/18 20:00,2288.933333,14185523.35,2980
2/12/18 21:00,2679.583333,14327301.47,2980
2/12/18 22:00,2870.166667,13339613.1,2980
2/12/18 23:00,2469.95,9432507.867,2980
2/13/18 0:00,5827.733333,9799858.533,2980
2/13/18 1:00,2292.45,7300939.133,2980
2/13/18 2:00,2044.433333,6359204.533,2980
2/13/18 3:00,2059.933333,6587547.733,2980
2/13/18 4:00,2299.35,7965242.467,2980
2/13/18 5:00,2407.116667,8621003.2,2980
2/13/18 6:00,2415.683333,8405354.267,2980
2/13/18 7:00,2266.7,7960690.8,2980
2/13/18 8:00,2394.333333,8944979.4,2980
2/13/18 9:00,2390.633333,8661032.4,2980
2/13/18 10:00,2388.3,8654224.267,2980
2/13/18 11:00,2639.783333,9551611.333,2980
2/13/18 12:00,5022.75,20316817.13,2980
2/13/18 13:00,3377.95,16127553.07,2980
2/13/18 14:00,2721.616667,15213366.53,2980
2/13/18 15:00,4282.95,20859776.53,2980
2/13/18 16:00,6026.616667,23538435.47,2980
2/13/18 17:00,9228.466667,49247223.47,2980
2/13/18 18:00,6999.583333,35553623.33,2980
2/13/18 19:00,4802.433333,20839336.43,2980
2/13/18 20:00,8135.466667,26811439.6,2980
2/13/18 21:00,18036.01667,46001520.27,2980
2/13/18 22:00,7692.616667,23040162.93,2980
2/13/18 23:00,4588.416667,16609954.67,2980
2/14/18 0:00,4508.533333,16511461.33,2980
2/14/18 1:00,4745.95,17623578.4,2980
2/14/18 2:00,4916.516667,19622778.13,2980
2/14/18 3:00,4825.05,18705163.87,2980
2/14/18 4:00,4654.283333,17204720.2,2980
2/14/18 5:00,4503.433333,16246545.07,2980
2/14/18 6:00,4412.166667,16004523.47,2980
2/14/18 7:00,3507.733333,11667505.2,2980
2/14/18 8:00,3495.8,11912345.47,2980
2/14/18 9:00,3900.233333,19047580.4,2980
2/14/18 10:00,3876.05,19452259.73,2980
2/14/18 11:00,3793.383333,19308841.87,2980
2/14/18 12:00,4302.5,22031225.73,2980
2/14/18 13:00,4124.566667,20369383.47,2980
2/14/18 14:00,3844.283333,20559553.33,2980
2/14/18 15:00,4048.65,21638980.07,2980
2/14/18 16:00,4467.383333,22999114.13,2980
2/14/18 17:00,6533.3,34012094.53,2980
2/14/18 18:00,5816.616667,36110036.27,2980
2/14/18 19:00,3893.683333,30325852.8,2980
2/14/18 20:00,3181.8,27144187.2,2980
2/14/18 21:00,3287.833333,27046719.2,2980
2/14/18 22:00,3286.15,26933555.07,2980
2/14/18 23:00,3241.583333,27248832.8,2980
2/15/18 0:00,3145.55,25499023.87,2980
2/15/18 1:00,2939.166667,23238422.13,2980
2/15/18 2:00,2743.033333,19535879.07,2980
2/15/18 3:00,2523.483333,17621418.8,2980
2/15/18 4:00,2429.966667,15417646.4,2980
2/15/18 5:00,2498.85,16670071.73,2980
2/15/18 6:00,3024.283333,16543108,2980
2/15/18 7:00,2287.016667,14678690,2980
2/15/18 8:00,2193.2,13487361.2,2980
2/15/18 9:00,1926.366667,12461257.33,2980
2/15/18 10:00,1798.733333,11791143.73,2980
2/15/18 11:00,3044.866667,12703488.13,2980
2/15/18 12:00,1820.616667,11663706.4,2980
2/15/18 13:00,2122.966667,13773062,2980
2/15/18 14:00,1988.916667,15834506.27,2980
2/15/18 15:00,2473.1,17043009.87,2980
2/15/18 16:00,1908.35,16725905.4,2980
2/15/18 17:00,2071.6,16544690.07,2980
2/15/18 18:00,2221.466667,16045599.53,2980
2/15/18 19:00,2178.866667,15976194.03,2980
2/15/18 20:00,1849.75,12506531.03,2980
2/15/18 21:00,1993.516667,13897357.5,2980
2/15/18 22:00,1764.55,13080981.73,2980
2/15/18 23:00,1886.316667,13780951.93,2980
2/16/18 0:00,2196.633333,15236338.1,2980
2/16/18 1:00,2731.383333,17589142.87,2980
2/16/18 2:00,2451.483333,14300551.27,2980
2/16/18 3:00,2409.333333,13882440.8,2980
2/16/18 4:00,3153.733333,17523474.67,2980
2/16/18 5:00,2894.383333,16202749.87,2980
2/16/18 6:00,2531.35,14183726.53,2980
2/16/18 7:00,2377.3,13446885.6,2980
2/16/18 8:00,2274.433333,12945792.07,2980
2/16/18 9:00,2211.366667,12602362.68,2980
2/16/18 10:00,3176.833333,16084693.93,2980
2/16/18 11:00,3362.966667,14315790.13,2980
2/16/18 12:00,3345.466667,13852706,2980
2/16/18 13:00,7440.35,21962443.47,2980
2/16/18 14:00,5739.666667,18626890.73,2980
2/16/18 15:00,3991.183333,15201009.13,2980
2/16/18 16:00,3233,13674449.57,2980
2/16/18 17:00,6089.033333,19079034.67,2980
2/16/18 18:00,6358.616667,19660381.6,2980
2/16/18 19:00,4827.083333,15910918.93,2980
2/16/18 20:00,3089.983333,12441337.2,2980
2/16/18 21:00,2818.533333,11949948.8,2980
2/16/18 22:00,2790.316667,11862423.6,2980
2/16/18 23:00,2599.333333,10918693.33,2980
2/17/18 0:00,2569.383333,10927850.67,2980
2/17/18 1:00,2536.966667,10678998.8,2980
2/17/18 2:00,2507.433333,10621100.4,2980
2/17/18 3:00,2471.35,10545238.73,2980
2/17/18 4:00,2474.133333,10364390.4,2980
2/17/18 5:00,2264.35,9756057.867,2980
2/17/18 6:00,2194.533333,9699727.733,2980
2/17/18 7:00,2075.233333,9480110.2,2980
2/17/18 8:00,2132.633333,10030208.53,2980
2/17/18 9:00,2255.25,10310082.13,2980
2/17/18 10:00,2637.35,12097499.67,2980
2/17/18 11:00,2925.816667,13568301.07,2980
2/17/18 12:00,2954.55,13793405.33,2980
2/17/18 13:00,2952.816667,13672374.67,2980
2/17/18 14:00,2882.166667,13838991.73,2980
2/17/18 15:00,2857.533333,13474325.8,2980
2/17/18 16:00,3220.233333,15119896.13,2980
2/17/18 17:00,5016.05,20241984.2,2980
2/17/18 18:00,5786.433333,19708432.4,2980
2/17/18 19:00,4329.9,17533521.73,2980
2/17/18 20:00,3601.416667,17078190.13,2980
2/17/18 21:00,3368.683333,16851751.47,2980
2/17/18 22:00,3937.816667,17561840.53,2980
2/17/18 23:00,3303.366667,17721326.8,2980
2/18/18 0:00,3037.266667,16363987.33,2980
2/18/18 1:00,2842.95,15628818.8,2980
2/18/18 2:00,2769.716667,15249114.47,2980
2/18/18 3:00,2832.383333,15118753.07,2980
2/18/18 4:00,2783.366667,14931632.8,2980
2/18/18 5:00,2771.1,14812231.47,2980
2/18/18 6:00,2710.8,14642884.13,2980
2/18/18 7:00,2649.55,13652706.93,2980
2/18/18 8:00,2636.883333,13685746,2980
2/18/18 9:00,2568.05,13427568.4,2980
2/18/18 10:00,2422.383333,12771919.33,2980
2/18/18 11:00,2302.516667,12756282.93,2980
2/18/18 12:00,2244.3,12401842.33,2980
2/18/18 13:00,2220.55,12491758.67,2980
2/18/18 14:00,3710.7,13749237.6,2980
2/18/18 15:00,6262.733333,17331915.2,2980
2/18/18 16:00,7759.366667,26332426.4,2980
2/18/18 17:00,4718.883333,19858118.63,2980
2/18/18 18:00,2287.066667,15741941.7,2980
2/18/18 19:00,2209.883333,15646758.87,2980
2/18/18 20:00,2115.283333,15650019.47,2980
2/18/18 21:00,2495.083333,21166407.07,2980
2/18/18 22:00,5927.8,20736219.47,2980
2/18/18 23:00,5742.6,19109116.53,2980
2/19/18 0:00,5361.233333,21029617.53,2980
2/19/18 1:00,5002.633333,17260460.53,2980
2/19/18 2:00,3995.966667,14715416.53,2980
2/19/18 3:00,2930.666667,12126690.13,2980
2/19/18 4:00,2120.983333,11203658.67,2980
2/19/18 5:00,1514.383333,8669053.333,2980
2/19/18 6:00,1303.466667,7987903.467,2980
2/19/18 7:00,1248.1,7437649.333,2980
2/19/18 8:00,1178.5,7372730.133,2980
2/19/18 9:00,1334.216667,10176481.07,2980
2/19/18 10:00,1996.6,11429976.93,2980
2/19/18 11:00,2199.283333,13014589.53,2980
2/19/18 12:00,2136.083333,12549699.03,2980
2/19/18 13:00,2267.083333,13157840.77,2980
2/19/18 14:00,2493.066667,13931572.07,2980
2/19/18 15:00,1940.783333,10705266.13,2980
2/19/18 16:00,2716.983333,11312518.27,2980
2/19/18 17:00,5163.733333,13947600.8,2980
2/19/18 18:00,12068.1,21097975.9,2980
2/19/18 19:00,10533.76667,19318158.3,2980
2/19/18 20:00,11920.71667,20586480.67,2980
2/19/18 21:00,8919.45,17476544.93,2980
2/19/18 22:00,6792.783333,14866726.07,2980
2/19/18 23:00,12762.18333,52587612,2980
2/20/18 0:00,9036.65,31879829.6,2980
2/20/18 1:00,5229.5,15295088.67,2980
2/20/18 2:00,3595.016667,12619284.27,2980
2/20/18 3:00,2969.133333,10769256.53,2980
2/20/18 4:00,3312.666667,10759972.27,2980
2/20/18 5:00,3423.083333,10825498.53,2980
2/20/18 6:00,3135.283333,10491980.73,2980
2/20/18 7:00,3042.416667,10335616.57,2980
2/20/18 8:00,2828.533333,10698291.23,2980
2/20/18 9:00,2698.65,10778537.52,2980
2/20/18 10:00,2865.9,11686148.37,2980
2/20/18 11:00,2730.3,11802183.53,2980
2/20/18 12:00,2339.783333,19596767.2,2980
2/20/18 13:00,2473.05,18745070.1,2980
2/20/18 14:00,3119.216667,15894015.47,2980
2/20/18 15:00,2629.083333,23151348,2980
2/20/18 16:00,2552.183333,15926004.27,2980
2/20/18 17:00,3096.5,14453651.13,2980
2/20/18 18:00,2424.083333,13911631.73,2980
2/20/18 19:00,2534.466667,17867372.93,2980
2/20/18 20:00,2760.966667,13462879.87,2980
2/20/18 21:00,2754.616667,12055159.6,2980
2/20/18 22:00,1869.116667,10327349.73,2980
2/20/18 23:00,1947.483333,10299226.77,2980
2/21/18 0:00,1908.633333,9968448.133,2980
2/21/18 1:00,1704.283333,9350578.133,2980
2/21/18 2:00,1720.666667,9277558.4,2980
2/21/18 3:00,1627.333333,8888762.667,2980
2/21/18 4:00,1579.683333,8518806.667,2980
2/21/18 5:00,1838.866667,8447612.533,2980
2/21/18 6:00,1754.8,8517665.5,2980
2/21/18 7:00,1163.416667,8366080.733,2980
2/21/18 8:00,1191.016667,9421814,2980
2/21/18 9:00,985.8333333,7262161.133,2980
2/21/18 10:00,1711.4,10705086.8,2980
2/21/18 11:00,1811.083333,10215202.27,2980
2/21/18 12:00,5077.666667,101491328.9,2980
2/21/18 13:00,6461.85,118296596.9,2980
2/21/18 14:00,5771.333333,104271994.4,2980
2/21/18 15:00,5072.5,88391286.4,2980
2/21/18 16:00,4731.883333,83253125.47,2980
2/21/18 17:00,5411.116667,79451038.13,2980
2/21/18 18:00,6970.9,79317914.07,2980
2/21/18 19:00,6609.333333,74782066.27,2980
2/21/18 20:00,6238.133333,62739763.47,2980
2/21/18 21:00,5276.583333,44440474.53,2980
2/21/18 22:00,4758.616667,29692833.23,2980
2/21/18 23:00,4735.833333,22617363.47,2980
2/22/18 0:00,10772,21192154.27,2980
2/22/18 1:00,6225.466667,16158043.6,2980
2/22/18 2:00,2432.75,11981915.13,2980
2/22/18 3:00,2061.4,11181717.2,2980
2/22/18 4:00,1975.05,10788102.67,2980
2/22/18 5:00,1999.05,10800714.4,2980
2/22/18 6:00,2151.55,11521963.73,2980
2/22/18 7:00,2168.383333,11575667,2980
2/22/18 8:00,2281.566667,12085817.33,2980
2/22/18 9:00,1969.5,11036092.13,2980
2/22/18 10:00,1876.733333,10849055.6,2980
2/22/18 11:00,1930.233333,11756760.93,2980
2/22/18 12:00,10562.08333,29759795.07,2980
2/22/18 13:00,27124.11667,63969736.53,2980
2/22/18 14:00,39240.46667,107320535.6,2980
2/22/18 15:00,18788.63333,92903930.33,2980
2/22/18 16:00,8354.383333,64861722.93,2980
2/22/18 17:00,4564.933333,33924212.27,2980
2/22/18 18:00,3048.95,21341671.07,2980
2/22/18 19:00,2336.333333,15756734.8,2980
2/22/18 20:00,2599.25,15862718.67,2980
2/22/18 21:00,2625.1,13917552.13,2980
2/22/18 22:00,14442.73333,96299379.8,2980
2/22/18 23:00,3046.866667,20843664.83,2980
2/23/18 0:00,2974.816667,17060130.17,2980
2/23/18 1:00,2060.15,11655500.4,2980
2/23/18 2:00,1858.8,10294256.67,2980
2/23/18 3:00,1357.216667,8494207.6,2980
2/23/18 4:00,1214.483333,7944511.6,2980
2/23/18 5:00,1675.466667,8179050.267,2980
2/23/18 6:00,1778.566667,8082847.133,2980
2/23/18 7:00,1803.25,8002236.8,2980
2/23/18 8:00,1785.9,7787794.133,2980
2/23/18 9:00,1772.366667,9557135.4,2980
2/23/18 10:00,1961.966667,9944028.417,2980
2/23/18 11:00,1916.483333,9509964.467,2980
2/23/18 12:00,1564.8,10826882.03,2980
2/23/18 13:00,2106.583333,18075536.8,2980
2/23/18 14:00,2225.05,18111421.2,2980
2/23/18 15:00,2518.716667,21654965.47,2980
2/23/18 16:00,2585.666667,21147524.93,2980
2/23/18 17:00,2648.4,20890994.27,2980
2/23/18 18:00,17558.3,50607899.8,2980
2/23/18 19:00,39696.2,94608654.23,2980
2/23/18 20:00,39883,94932490.15,2980
2/23/18 21:00,34045.8,82852214.1,2980
2/23/18 22:00,26031.51667,66587471.87,2980
2/23/18 23:00,22549.71667,59231462.73,2980
2/24/18 0:00,16568.1,46959471.47,2980
2/24/18 1:00,9729.65,41909917.47,2980
2/24/18 2:00,4922.8,23272887.33,2980
2/24/18 3:00,3286.35,19927430.8,2980
2/24/18 4:00,2692.566667,18969746.27,2980
2/24/18 5:00,2635.75,20137929.2,2980
2/24/18 6:00,2573.816667,18348150.27,2980
2/24/18 7:00,2541.466667,18258857.47,2980
2/24/18 8:00,2448.25,18226399.33,2980
2/24/18 9:00,2441.666667,18171621.6,2980
2/24/18 10:00,2418.166667,18103158.67,2980
2/24/18 11:00,2869.55,20603224.83,2980
2/24/18 12:00,5900.1,23272330.27,2980
2/24/18 13:00,6289.916667,24048578.27,2980
2/24/18 14:00,6301.266667,24368412.4,2980
2/24/18 15:00,6522.083333,25443070.27,2980
2/24/18 16:00,6531.966667,25368338.4,2980
2/24/18 17:00,6462.483333,24623640.72,2980
2/24/18 18:00,6296.2,23663000.13,2980
2/24/18 19:00,6282.95,23435179.72,2980
2/24/18 20:00,6640.266667,24933004.52,2980
2/24/18 21:00,6374.966667,23165156.67,2980
2/24/18 22:00,6342.516667,22485665.83,2980
2/24/18 23:00,5787.166667,19396617.33,2980
2/25/18 0:00,5941.083333,19876333.73,2980
2/25/18 1:00,5683.483333,17835646.67,2980
2/25/18 2:00,5694.716667,17312772.53,2980
2/25/18 3:00,5336.466667,16218463.73,2980
2/25/18 4:00,4668.75,14971114.93,2980
2/25/18 5:00,5002.983333,14215209.2,2980
2/25/18 6:00,5060.783333,13358511.73,2980
2/25/18 7:00,4922.383333,12097654.13,2980
2/25/18 8:00,4832.65,11502810.4,2980
2/25/18 9:00,4980.533333,12345997.03,2980
2/25/18 10:00,5503.066667,19308279.2,2980
2/25/18 11:00,5346.883333,18421022.8,2980
2/25/18 12:00,5307.183333,18370079.33,2980
2/25/18 13:00,4740.15,18028895.33,2980
2/25/18 14:00,4936.133333,19150784.63,2980
2/25/18 15:00,4749.683333,19004252,2980
2/25/18 16:00,4295.9,18210951.2,2980
2/25/18 17:00,3990.733333,18500453.07,2980
2/25/18 18:00,3545.4,18051084,2980
2/25/18 19:00,3466.9,17917982.13,2980
2/25/18 20:00,3655.3,17806292.27,2980
2/25/18 21:00,3813.75,16767593.6,2980
2/25/18 22:00,3948.15,16151499.47,2980
2/25/18 23:00,3814.2,15765362.53,2980
2/26/18 0:00,3691.9,15546236,2980
2/26/18 1:00,3984.083333,16001738.83,2980
2/26/18 2:00,3341.783333,15308376.4,2980
2/26/18 3:00,2593.233333,14523394.13,2980
2/26/18 4:00,2511.666667,14385956.27,2980
2/26/18 5:00,2370.7,14185572.27,2980
2/26/18 6:00,2576.933333,14302077.87,2980
2/26/18 7:00,2560.05,14191489.07,2980
2/26/18 8:00,2143.666667,13739722.67,2980
2/26/18 9:00,2403.416667,14309272,2980
2/26/18 10:00,2499.916667,14801823.07,2980
2/26/18 11:00,2990.766667,18726785.87,2980
2/26/18 12:00,2792.166667,19629882.2,2980
2/26/18 13:00,2607.9,18080502.45,2980
2/26/18 14:00,2532.833333,18135160.13,2980
2/26/18 15:00,3519.4,23317751.2,2980
2/26/18 16:00,2971.433333,18491991.07,2980
2/26/18 17:00,2973.483333,21538809.2,2980
2/26/18 18:00,2801.166667,19006119.43,2980
2/26/18 19:00,3013.383333,19060323.47,2980
2/26/18 20:00,3014.566667,18858454.13,2980
2/26/18 21:00,8458.683333,64095366.4,2980
2/26/18 22:00,4090.966667,31553756,2980
2/26/18 23:00,2935.116667,22095560.27,2980
2/27/18 0:00,3399.383333,20336993.07,2980
2/27/18 1:00,3082.65,17201399.33,2980
2/27/18 2:00,2706.633333,16163618.67,2980
2/27/18 3:00,2610.566667,15910495.73,2980
2/27/18 4:00,2277.6,14168773.87,2980
2/27/18 5:00,2055.033333,13037419.73,2980
2/27/18 6:00,2106.3,13354156.27,2980
2/27/18 7:00,2084.366667,13364682.67,2980
2/27/18 8:00,2395.033333,15272692.53,2980
2/27/18 9:00,2287.116667,14016969.07,2980
2/27/18 10:00,1953.45,9380830,2980
2/27/18 11:00,2213.816667,11258964.8,2980
2/27/18 12:00,2158.033333,10445414.8,2980
2/27/18 13:00,2170.933333,10527530,2980
2/27/18 14:00,2857.716667,21235748.13,2980
2/27/18 15:00,2890.416667,17917499.73,2980
2/27/18 16:00,2671.583333,17597699.2,2980
2/27/18 17:00,4967.683333,31557119.4,2980
2/27/18 18:00,4044.3,24937568.13,2980
2/27/18 19:00,2728.883333,23651516.33,2980
2/27/18 20:00,4149.733333,26729387.2,2980
2/27/18 21:00,4066.566667,27100087.07,2980
2/27/18 22:00,4029.616667,28551696.83,2980
2/27/18 23:00,3956.066667,29853376.53,2980
2/28/18 0:00,5009.75,34646822.73,2980
2/28/18 1:00,3580.216667,24118914.4,2980
2/28/18 2:00,3730.683333,23139110.4,2980
2/28/18 3:00,3818.333333,24252278.13,2980
2/28/18 4:00,3448.833333,22497315.47,2980
2/28/18 5:00,3410.95,21103431.07,2980
2/28/18 6:00,2994.1,18405968.53,2980
2/28/18 7:00,2973.6,18267248.53,2980
2/28/18 8:00,2941.083333,17783741.13,2980
2/28/18 9:00,2747.15,16518064.07,2980
2/28/18 10:00,2805.183333,16016206.87,2980
2/28/18 11:00,2700.7,16612985.2,2980
2/28/18 12:00,2507.816667,15542625.6,2980
2/28/18 13:00,2610.583333,15260683.13,2980
2/28/18 14:00,2913.35,14253771.47,2980
2/28/18 15:00,2774.066667,12987198.8,2980
2/28/18 16:00,2805.366667,14764256.13,2980
2/28/18 17:00,2515.783333,14649473.53,2980
2/28/18 18:00,2576.533333,13066232.7,2980
2/28/18 19:00,2540.95,18190941.17,2980
2/28/18 20:00,2542.133333,13687501.6,2980
2/28/18 21:00,2335.633333,10776994.4,2980
2/28/18 22:00,2109.783333,15218590.13,2980
2/28/18 23:00,4162.066667,48011857.33,2980
3/1/18 0:00,2273.05,16606908,2980
3/1/18 1:00,2075.95,7232207.867,2980
3/1/18 2:00,1466.466667,6645511.2,2980
3/1/18 3:00,1401.85,6718596,2980
3/1/18 4:00,1351.733333,5851764,2980
3/1/18 5:00,1353.233333,5586494.133,2980
3/1/18 6:00,1312.4,5364464.267,2980
3/1/18 7:00,1257.516667,4948341.6,2980
3/1/18 8:00,1617.916667,4958991.2,2980
3/1/18 9:00,1650.9,4648945.333,2980
3/1/18 10:00,2420.2,14601545.07,2980
3/1/18 11:00,1956.883333,19722085.37,2980
3/1/18 12:00,1664.816667,14613634.6,2980
3/1/18 13:00,1786.75,7703976.8,2980
3/1/18 14:00,33667.91667,72222282.27,2980
3/1/18 15:00,30034.01667,65990344.7,2980
3/1/18 16:00,23797.31667,52384670.73,2980
3/1/18 17:00,10090.48333,25965727.93,2980
3/1/18 18:00,4883.166667,13298873.4,2980
3/1/18 19:00,2327.45,7215575,2980
3/1/18 20:00,2034.766667,9818796.4,2980
3/1/18 21:00,2131.366667,10949187.2,2980
3/1/18 22:00,1908.05,10243065.6,2980
3/1/18 23:00,1855.95,10434825.47,2980
3/2/18 0:00,1813.616667,10429399.33,2980
3/2/18 1:00,1731.65,8676551.767,2980
3/2/18 2:00,1566.233333,7889935.2,2980
3/2/18 3:00,1944.066667,8732134.4,2980
3/2/18 4:00,1684.45,8060292.733,2980
3/2/18 5:00,1486.1,7174559.867,2980
3/2/18 6:00,1407.033333,6755681.6,2980
3/2/18 7:00,1302.416667,5881337.867,2980
3/2/18 8:00,1662.3,8917765.7,2980
3/2/18 9:00,1663.55,9014296.233,2980
3/2/18 10:00,1716.433333,9679475.167,2980
3/2/18 11:00,2091.316667,12182288.93,2980
3/2/18 12:00,2683.75,17116964.33,2980
3/2/18 13:00,1827,13017163.07,2980
3/2/18 14:00,1890.916667,13729341.4,2980
3/2/18 15:00,4713.066667,32177176.93,2980
3/2/18 16:00,1990.183333,15867403.1,2980
3/2/18 17:00,9458.033333,34468470.4,2980
3/2/18 18:00,12242.71667,39809738.67,2980
3/2/18 19:00,12122.58333,38668706.13,2980
3/2/18 20:00,12366.55,40047458.47,2980
3/2/18 21:00,11375.38333,35133920.53,2980
3/2/18 22:00,10407.3,33595279.47,2980
3/2/18 23:00,9455.65,34061101.33,2980
3/3/18 0:00,6010.35,26195447.73,2980
3/3/18 1:00,5517.7,30854472.47,2980
3/3/18 2:00,2869.216667,18521850.27,2980
3/3/18 3:00,2530.483333,16761273.13,2980
3/3/18 4:00,2245.4,13971660.07,2980
3/3/18 5:00,2084.016667,13456571.2,2980
3/3/18 6:00,1921.35,12992037.33,2980
3/3/18 7:00,1902.583333,12949844.27,2980
3/3/18 8:00,1854.866667,12741866.67,2980
3/3/18 9:00,1762.25,12009185.93,2980
3/3/18 10:00,1637,10817269.33,2980
3/3/18 11:00,1434.066667,8516430.733,2980
3/3/18 12:00,1456.466667,8062541.733,2980
3/3/18 13:00,1593,8717442.933,2980
3/3/18 14:00,1474.266667,8273856.6,2980
3/3/18 15:00,1336.233333,7822748.533,2980
3/3/18 16:00,1391.95,7856976.733,2980
3/3/18 17:00,1272.716667,7378336.167,2980
3/3/18 18:00,1455.05,9232647.333,2980
3/3/18 19:00,1741.85,11271520.13,2980
3/3/18 20:00,1744.4,11109184.67,2980
3/3/18 21:00,1719.35,10675394.13,2980
3/3/18 22:00,1725.116667,14423789.73,2980
3/3/18 23:00,1737.3,10106819.73,2980
3/4/18 0:00,1672.783333,13740056.27,2980
3/4/18 1:00,1584.733333,9544635.667,2980
3/4/18 2:00,1545.833333,8482477.2,2980
3/4/18 3:00,1507.216667,8280017.6,2980
3/4/18 4:00,1459.066667,7969247.2,2980
3/4/18 5:00,1403.566667,7202215.467,2980
3/4/18 6:00,1310.483333,6288312.533,2980
3/4/18 7:00,1222.966667,5597189.333,2980
3/4/18 8:00,1282.55,6486977.6,2980
3/4/18 9:00,1621.016667,12951881.07,2980
3/4/18 10:00,1520.5,8438238.933,2980
3/4/18 11:00,1403.583333,7841307.733,2980
3/4/18 12:00,1472.083333,8437673.067,2980
3/4/18 13:00,1415.833333,9700366,2980
3/4/18 14:00,1678.533333,8447946.067,2980
3/4/18 15:00,1802.466667,9110257.8,2980
3/4/18 16:00,1666.25,8433728.533,2980
3/4/18 17:00,1621,8286795.067,2980
3/4/18 18:00,1709.516667,9255980.267,2980
3/4/18 19:00,3481.833333,23118608,2980
3/4/18 20:00,2430.716667,14578288.53,2980
3/4/18 21:00,1714.266667,9493553.2,2980
3/4/18 22:00,1290.15,6688824.533,2980
3/4/18 23:00,1130.95,5732029.333,2980
3/5/18 0:00,1481.583333,5826986.133,2980
3/5/18 1:00,1177.1,5390061.6,2980
3/5/18 2:00,1083.766667,5230443.733,2980
3/5/18 3:00,1061.65,5097523.467,2980
3/5/18 4:00,1058.85,5035056.533,2980
3/5/18 5:00,972.7833333,4821359.467,2980
3/5/18 6:00,932.8,4677406.4,2980
3/5/18 7:00,891.8166667,4491502.4,2980
3/5/18 8:00,859.85,4582220.267,2980
3/5/18 9:00,1109.033333,8204770.133,2980
3/5/18 10:00,1592.633333,10941598.67,2980
3/5/18 11:00,985.0166667,8336032.467,2980
3/5/18 12:00,2604.233333,11128342.53,2980
3/5/18 13:00,3440.833333,16201902.87,2980
3/5/18 14:00,3274.366667,24744486.33,2980
3/5/18 15:00,1905.9,10942360.35,2980
3/5/18 16:00,1737.633333,11993149.8,2980
3/5/18 17:00,1534.15,10638873.2,2980
3/5/18 18:00,6477.75,50871396.27,2980
3/5/18 19:00,6455.9,50534863.73,2980
3/5/18 20:00,6039.233333,45129065.87,2980
3/5/18 21:00,3769.666667,26657896.8,2980
3/5/18 22:00,3119.3,21192867.57,2980
3/5/18 23:00,3646.566667,25952850.67,2980
3/6/18 0:00,2800.45,17736161.33,2980
3/6/18 1:00,3099.133333,16915715.73,2980
3/6/18 2:00,2986.816667,15617465.6,2980
3/6/18 3:00,2302.35,13815016.27,2980
3/6/18 4:00,2054.783333,13761782.13,2980
3/6/18 5:00,2075.4,13572509.6,2980
3/6/18 6:00,15583.21667,41470570.4,2980
3/6/18 7:00,5145.55,20008872.93,2980
3/6/18 8:00,1496.533333,12261068.8,2980
3/6/18 9:00,1383.516667,11253016.53,2980
3/6/18 10:00,1385.183333,11389574.53,2980
3/6/18 11:00,1173.533333,9528039.433,2980
3/6/18 12:00,2506.233333,11830742.13,2980
3/6/18 13:00,2940.433333,13426713.33,2980
3/6/18 14:00,3188.066667,12051228.53,2980
3/6/18 15:00,3332.9,11216564.53,2980
3/6/18 16:00,4085.95,16096169.27,2980
3/6/18 17:00,5345.133333,18459113.73,2980
3/6/18 18:00,7124.616667,24602573.87,2980
3/6/18 19:00,5368.166667,21440637.33,2980
3/6/18 20:00,3807.733333,15763700,2980
3/6/18 21:00,3528.233333,13118825.07,2980
3/6/18 22:00,3649.7,12572409.27,2980
3/6/18 23:00,4679.133333,13176361.33,2980
3/7/18 0:00,3692.633333,14755436.47,2980
3/7/18 1:00,4014.233333,19720164.8,2980
3/7/18 2:00,3949.033333,18707349.07,2980
3/7/18 3:00,3737.383333,15884983.07,2980
3/7/18 4:00,3222.35,12275809.27,2980
3/7/18 5:00,3027.866667,10091436.67,2980
3/7/18 6:00,2929.516667,9608619.533,2980
3/7/18 7:00,2904.8,9459439.933,2980
3/7/18 8:00,2905.45,9645999.867,2980
3/7/18 9:00,3289.933333,12664128,2980
3/7/18 10:00,3659.033333,18288821.27,2980
3/7/18 11:00,4332.766667,26508701.6,2980
3/7/18 12:00,4610.133333,20376178.7,2980
3/7/18 13:00,3853.466667,20151456.33,2980
3/7/18 14:00,5330.733333,31888276.07,2980
3/7/18 15:00,4425.966667,24336824.87,2980
3/7/18 16:00,4143.416667,20724831.2,2980
3/7/18 17:00,4080.666667,18683373.6,2980
3/7/18 18:00,4042.133333,16720885.07,2980
3/7/18 19:00,5415.916667,22483142.47,2980
3/7/18 20:00,4287.883333,15973812.27,2980
3/7/18 21:00,4577.3,17838822.67,2980
3/7/18 22:00,4614.016667,19562236.27,2980
3/7/18 23:00,4262.466667,18658908.53,2980
3/8/18 0:00,4006.266667,17893036.67,2980
3/8/18 1:00,3824.166667,16892740,2980
3/8/18 2:00,3712.483333,16119768.87,2980
3/8/18 3:00,3567.083333,14700217.07,2980
3/8/18 4:00,3388.983333,12909156.27,2980
3/8/18 5:00,3174.116667,11333868,2980
3/8/18 6:00,2822.566667,10094798.27,2980
3/8/18 7:00,2602.383333,9295810.667,2980
3/8/18 8:00,2591.05,9235237.267,2980
3/8/18 9:00,2559.15,9179765.867,2980
3/8/18 10:00,3307.933333,12627689.4,2980
3/8/18 11:00,5147.45,14899348.13,2980
3/8/18 12:00,4550.75,20926594.93,2980
3/8/18 13:00,4965.183333,49414693.6,2980
3/8/18 14:00,4540.166667,42427242.23,2980
3/8/18 15:00,3996.633333,35560898.4,2980
3/8/18 16:00,3145.266667,25458603.4,2980
3/8/18 17:00,3364.65,18498269.33,2980
3/8/18 18:00,2523.1,13846686.3,2980
3/8/18 19:00,2258.266667,11886083.13,2980
3/8/18 20:00,2154.9,11323216.9,2980
3/8/18 21:00,2027.766667,10670507.07,2980
3/8/18 22:00,1872.383333,9719523.733,2980
3/8/18 23:00,1822.833333,9334071.733,2980
3/9/18 0:00,1771.966667,9086761.6,2980
3/9/18 1:00,1736.8,8941210.4,2980
3/9/18 2:00,1720.916667,8882897.867,2980
3/9/18 3:00,1703.883333,8806750.333,2980
3/9/18 4:00,1701.216667,9867904.733,2980
3/9/18 5:00,1876.783333,10630555.6,2980
3/9/18 6:00,2093.3,11116560.87,2980
3/9/18 7:00,1879.866667,9912780.467,2980
3/9/18 8:00,2046.883333,11460317.53,2980
3/9/18 9:00,1852.45,10599063.73,2980
3/9/18 10:00,2186.25,10721406.67,2980
3/9/18 11:00,2535.666667,11677278.53,2980
3/9/18 12:00,2904.45,12223615.68,2980
3/9/18 13:00,2813.25,12038034.52,2980
3/9/18 14:00,2531.833333,11913592.3,2980
3/9/18 15:00,2881.55,12532625.27,2980
3/9/18 16:00,2521.633333,12106293,2980
3/9/18 17:00,4770.216667,17278953.53,2980
3/9/18 18:00,28003.13333,63808721.53,2980
3/9/18 19:00,30907.43333,69236327,2980
3/9/18 20:00,30725.6,68711819.53,2980
3/9/18 21:00,27584.36667,61199260,2980
3/9/18 22:00,27193.76667,59195732.4,2980
3/9/18 23:00,23031.23333,51701408.87,2980
3/10/18 0:00,16131.81667,37256298.93,2980
3/10/18 1:00,9711.216667,24359659.87,2980
3/10/18 2:00,6606.6,18111905.6,2980
3/10/18 3:00,4986.466667,14628884.93,2980
3/10/18 4:00,4270.483333,13070640.8,2980
3/10/18 5:00,3540.183333,11828533.73,2980
3/10/18 6:00,2741.733333,10351859.73,2980
3/10/18 7:00,2315.333333,9450236.267,2980
3/10/18 8:00,2223.15,9197334.333,2980
3/10/18 9:00,2019.8,8703299.733,2980
3/10/18 10:00,1920.983333,8361970.133,2980
3/10/18 11:00,1903.65,8367177.067,2980
3/10/18 12:00,1925.883333,8987896.467,2980
3/10/18 13:00,1858.933333,8808339.467,2980
3/10/18 14:00,1831.733333,9050669.867,2980
3/10/18 15:00,1635.216667,8289092.133,2980
3/10/18 16:00,1604.25,8228369.867,2980
3/10/18 17:00,1599.266667,8447707.433,2980
3/10/18 18:00,1532.666667,8299387.267,2980
3/10/18 19:00,1856.983333,8947416.533,2980
3/10/18 20:00,2011.133333,9714467.633,2980
3/10/18 21:00,2365.766667,10850346.27,2980
3/10/18 22:00,1794.416667,9266916.45,2980
3/10/18 23:00,1678.283333,8812170.467,2980
3/11/18 0:00,2592.033333,11904433.33,2980
3/11/18 1:00,3239.766667,16393555.73,2980
3/11/18 2:00,2637.7,11419536.27,2980
3/11/18 3:00,2237.283333,10142796.8,2980
3/11/18 4:00,2034.183333,10513536.53,2980
3/11/18 5:00,1864.1,10248590.13,2980
3/11/18 6:00,1844.633333,10998306.4,2980
3/11/18 7:00,1923.033333,13298071.47,2980
3/11/18 8:00,1828.283333,12996753.07,2980
3/11/18 9:00,1623.116667,10745842.93,2980
3/11/18 10:00,1680.033333,11239974.4,2980
3/11/18 11:00,1649.166667,11640656.27,2980
3/11/18 12:00,1599.266667,12587796.13,2980
3/11/18 13:00,1446.066667,10354918,2980
3/11/18 14:00,1949.9,17356462.45,2980
3/11/18 15:00,2734.233333,22635443.33,2980
3/11/18 16:00,3318.2,26631425.07,2980
3/11/18 17:00,2906.366667,22403872.45,2980
3/11/18 18:00,2812.916667,21362457.87,2980
3/11/18 19:00,3032.833333,23623577.12,2980
3/11/18 20:00,3209.466667,23129269.63,2980
3/11/18 21:00,3236.4,22559068.75,2980
3/11/18 22:00,2477.766667,17544679.98,2980
3/11/18 23:00,2313.183333,17677249.8,2980
3/12/18 0:00,2943.766667,18226128.33,2980
3/12/18 1:00,3685.083333,21864854.87,2980
3/12/18 2:00,2762.933333,17799675.13,2980
3/12/18 3:00,2492.6,15251491.48,2980
3/12/18 4:00,2253.383333,12919548.93,2980
3/12/18 5:00,2654.516667,12930256.13,2980
3/12/18 6:00,2967.45,12039198.4,2980
3/12/18 7:00,1944.316667,9850288.967,2980
3/12/18 8:00,1798.15,12194752.23,2980
3/12/18 9:00,2554.633333,18618862.27,2980
3/12/18 10:00,2048.65,14371984.93,2980
3/12/18 11:00,1800.266667,11298921.07,2980
3/12/18 12:00,2640.55,11141102.3,2980
3/12/18 13:00,3060.066667,10912349.67,2980
3/12/18 14:00,2978.816667,11144846.8,2980
3/12/18 15:00,2446.233333,11125510.13,2980
3/12/18 16:00,2105.15,10733215.43,2980
3/12/18 17:00,2757,22323434.73,2980
3/12/18 18:00,3286.05,26111491,2980
3/12/18 19:00,3146.866667,23293344.3,2980
3/12/18 20:00,2709,20631910.8,2980
3/12/18 21:00,3233.166667,20507787.57,2980
3/12/18 22:00,3588.666667,20318715.2,2980
3/12/18 23:00,4014.466667,20866761.47,2980
3/13/18 0:00,4282.866667,20140894.7,2980
3/13/18 1:00,4457.016667,20942395.07,2980
3/13/18 2:00,4299.35,19591444.8,2980
3/13/18 3:00,4007.683333,18053601.2,2980
3/13/18 4:00,3355.9,16647227.63,2980
3/13/18 5:00,2592.9,13769082.73,2980
3/13/18 6:00,2286.316667,12974554.33,2980
3/13/18 7:00,2206.9,15809878.93,2980
3/13/18 8:00,2221.233333,15661810.8,2980
3/13/18 9:00,2204.616667,15442481.53,2980
3/13/18 10:00,2553.75,16570120.73,2980
3/13/18 11:00,3178.883333,22857635.6,2980
3/13/18 12:00,3369.783333,15783919.33,2980
3/13/18 13:00,3813.166667,16986656.83,2980
3/13/18 14:00,4021.133333,16779684.8,2980
3/13/18 15:00,4636.216667,27250532.67,2980
3/13/18 16:00,4532.083333,25921076.4,2980
3/13/18 17:00,4470.6,25075160.4,2980
3/13/18 18:00,4918.6,27705431.87,2980
3/13/18 19:00,4211.433333,25405650.47,2980
3/13/18 20:00,4787.1,24369219.27,2980
3/13/18 21:00,4550.583333,22546214.53,2980
3/13/18 22:00,4273.5,22009054.8,2980
3/13/18 23:00,4213.683333,22077534.8,2980
3/14/18 0:00,4090.633333,21430411.33,2980
3/14/18 1:00,3538.233333,20684603.47,2980
3/14/18 2:00,3681.116667,20403904.93,2980
3/14/18 3:00,3590.366667,20299647,2980
3/14/18 4:00,3962.65,20467026.77,2980
3/14/18 5:00,4063.166667,19559331.93,2980
3/14/18 6:00,3997.783333,19260431.33,2980
3/14/18 7:00,3940.433333,19195028.67,2980
3/14/18 8:00,3110.416667,18110969.47,2980
3/14/18 9:00,3169.783333,19326730,2980
3/14/18 10:00,4367.016667,29215463.07,2980
3/14/18 11:00,3919.166667,27398289.27,2980
3/14/18 12:00,3757.05,25334639.2,2980
3/14/18 13:00,3398.2,20057748.4,2980
3/14/18 14:00,3151.266667,20015775.15,2980
3/14/18 15:00,3199.266667,19798155.9,2980
3/14/18 16:00,3718.9,21223624.63,2980
3/14/18 17:00,3700.983333,23783849.07,2980
3/14/18 18:00,3811.85,23883786.85,2980
3/14/18 19:00,3706.083333,23335644.85,2980
3/14/18 20:00,4270.183333,23963055.08,2980
3/14/18 21:00,4090.15,23827994.93,2980
3/14/18 22:00,3481.966667,22634545.87,2980
3/14/18 23:00,3380.2,21672722.4,2980
3/15/18 0:00,3117.133333,21180690.4,2980
3/15/18 1:00,2978.466667,20874138.93,2980
3/15/18 2:00,2946.6,20541304.8,2980
3/15/18 3:00,2929.133333,20186045.07,2980
3/15/18 4:00,2925,20177580,2980
3/15/18 5:00,2921.4,20098322.4,2980
3/15/18 6:00,2908.866667,19903862.67,2980
3/15/18 7:00,2892.6,19842051.47,2980
3/15/18 8:00,2877.95,19809317.6,2980
3/15/18 9:00,2812,19672661.6,2980
3/15/18 10:00,2495.766667,19096276.27,2980
3/15/18 11:00,2168.3,17679586.93,2980
3/15/18 12:00,4979.55,39389718.67,2980
3/15/18 13:00,3427.55,27884085.47,2980
3/15/18 14:00,2686.333333,22792253.73,2980
3/15/18 15:00,2217.783333,19331726.27,2980
3/15/18 16:00,2342.766667,20029198.6,2980
3/15/18 17:00,2362.05,24386381.6,2980
3/15/18 18:00,2263.633333,21949228.9,2980
3/15/18 19:00,2271.35,18408390.62,2980
3/15/18 20:00,2187.483333,17264230.77,2980
3/15/18 21:00,2258.666667,19396140.13,2980
3/15/18 22:00,2077.6,20134595.82,2980
3/15/18 23:00,1891.216667,18567866.5,2980
3/16/18 0:00,2629.964912,19049954.81,2980
3/16/18 1:00,3010.566667,20517440.55,2980
3/16/18 2:00,2566.8,18669302.55,2980
3/16/18 3:00,2380.183333,17505466.32,2980
3/16/18 4:00,2288.416667,16633605.47,2980
3/16/18 5:00,1646.916667,16441314.17,2980
3/16/18 6:00,1645.716667,17931338.33,2980
3/16/18 7:00,1628.133333,17802570.93,2980
3/16/18 8:00,1648.633333,15451745.6,2980
3/16/18 9:00,1647.316667,15395250.53,2980
3/16/18 10:00,1571.35,14799137.07,2980
3/16/18 11:00,2341.166667,14819587.2,2980
3/16/18 12:00,2708.9,16513279.93,2980
3/16/18 13:00,2874.266667,20226453.47,2980
3/16/18 14:00,1966.233333,17202968.13,2980
3/16/18 15:00,2028.083333,18416738.67,2980
3/16/18 16:00,2011.3,18184926.13,2980
3/16/18 17:00,1981.266667,17971069.07,2980
3/16/18 18:00,2102.166667,21162085.87,2980
3/16/18 19:00,2055.033333,22490923.2,2980
3/16/18 20:00,2128.066667,22013802.13,2980
3/16/18 21:00,1999.766667,20772283.47,2980
3/16/18 22:00,1921.283333,19907597.07,2980
3/16/18 23:00,1876.016667,19287377.6,2980
3/17/18 0:00,1802.233333,18570564.8,2980
3/17/18 1:00,1763.966667,17926584.27,2980
3/17/18 2:00,1642.933333,13509635.73,2980
3/17/18 3:00,1607.5,12530919.2,2980
3/17/18 4:00,1547.783333,11937794.13,2980
3/17/18 5:00,1519.683333,11640853.6,2980
3/17/18 6:00,1189.4,10964216,2980
3/17/18 7:00,1088.733333,10480617.93,2980
3/17/18 8:00,1064.6,9865499.867,2980
3/17/18 9:00,1069.3,9807783.467,2980
3/17/18 10:00,1046.15,9477164.8,2980
3/17/18 11:00,1046.016667,9533993.333,2980
3/17/18 12:00,1030.1,9438729.333,2980
3/17/18 13:00,999.1333333,9166169.467,2980
3/17/18 14:00,957.1166667,9134033.867,2980
3/17/18 15:00,1027.366667,9673821.867,2980
3/17/18 16:00,1115.033333,9981360,2980
3/17/18 17:00,1091.65,9858305.067,2980
3/17/18 18:00,1084.7,9817605.6,2980
3/17/18 19:00,1076.483333,9794846.933,2980
3/17/18 20:00,1091.183333,9812357.333,2980
3/17/18 21:00,1155.1,9961150.133,2980
3/17/18 22:00,2159.183333,11054875.73,2980
3/17/18 23:00,2578.066667,11692691.2,2980
3/18/18 0:00,2554.583333,11652932.8,2980
3/18/18 1:00,1280.6,10030817.6,2980
3/18/18 2:00,2211.233333,10671002.13,2980
3/18/18 3:00,2716.05,10989358.4,2980
3/18/18 4:00,2640.983333,10645676.53,2980
3/18/18 5:00,1955.883333,9671043.733,2980
3/18/18 6:00,1798.4,9386508.267,2980
3/18/18 7:00,2788.883333,10303702.93,2980
3/18/18 8:00,1201.2,8579958.933,2980
3/18/18 9:00,993.9833333,8285166.4,2980
3/18/18 10:00,989.4666667,8211900.533,2980
3/18/18 11:00,981.8,8245803.067,2980
3/18/18 12:00,978.1666667,8244712,2980
3/18/18 13:00,1881.083333,9287677.867,2980
3/18/18 14:00,1976.45,11266210.4,2980
3/18/18 15:00,1988.783333,11326813.47,2980
3/18/18 16:00,2164.066667,11681361.87,2980
3/18/18 17:00,2267.666667,12912859.2,2980
3/18/18 18:00,2170.333333,16433941.87,2980
3/18/18 19:00,2803.066667,17198465.6,2980
3/18/18 20:00,3187.75,19014844.27,2980
3/18/18 21:00,3117.683333,17949053.33,2980
3/18/18 22:00,2598.1,16488546.93,2980
3/18/18 23:00,1820.25,14619078.67,2980
3/19/18 0:00,1745.816667,12931673.07,2980
3/19/18 1:00,2311.483333,12823998.4,2980
3/19/18 2:00,2712.4,16867588.13,2980
3/19/18 3:00,2643.016667,15706835.73,2980
3/19/18 4:00,2607.383333,15219817.07,2980
3/19/18 5:00,2153.7,14227616.53,2980
3/19/18 6:00,1460.25,12644480,2980
3/19/18 7:00,1427.916667,12154046.93,2980
3/19/18 8:00,1403.65,11818737.07,2980
3/19/18 9:00,1740.333333,14947058.13,2980
3/19/18 10:00,2074.8,17690253.87,2980
3/19/18 11:00,2157,17803068.67,2980
3/19/18 12:00,2134.316667,18249057.33,2980
3/19/18 13:00,2020.1,17712269.73,2980
3/19/18 14:00,2069.95,17214423.33,2980
3/19/18 15:00,2346.716667,19474900.8,2980
3/19/18 16:00,2094.5,18487066.4,2980
3/19/18 17:00,2037.6,17854941.6,2980
3/19/18 18:00,1977.1,17648427.6,2980
3/19/18 19:00,2322.666667,19141270,2980
3/19/18 20:00,2407.833333,18506381.87,2980
3/19/18 21:00,2274.616667,17583021.33,2980
3/19/18 22:00,2180.1,17490322.93,2980
3/19/18 23:00,2728.283333,29009572.53,2980
3/20/18 0:00,2149.05,23167625.6,2980
3/20/18 1:00,1821.483333,17426931.93,2980
3/20/18 2:00,1998.716667,22583204.9,2980
3/20/18 3:00,2046.633333,23880376.5,2980
3/20/18 4:00,2996.916667,37381968.67,2980
3/20/18 5:00,2635.15,31884785.07,2980
3/20/18 6:00,2026.183333,19492172.93,2980
3/20/18 7:00,2057.766667,18567058.13,2980
3/20/18 8:00,2140.5,18686166.8,2980
3/20/18 9:00,2189.383333,19322934.33,2980
3/20/18 10:00,1892,17886912.8,2980
3/20/18 11:00,3806.516667,17748109.88,2980
3/20/18 12:00,3910.166667,16439122.27,2980
3/20/18 13:00,3760.083333,14592707.6,2980
3/20/18 14:00,4015.1,16273124.57,2980
3/20/18 15:00,3917.533333,22518453.97,2980
3/20/18 16:00,4786.083333,15023553.48,2980
3/20/18 17:00,4297.216667,22918256.53,2980
3/20/18 18:00,4204.016667,15161760.67,2980
3/20/18 19:00,5079.333333,28591780.8,2980
3/20/18 20:00,5538.533333,24684023.27,2980
3/20/18 21:00,6662.55,38026328.45,2980
3/20/18 22:00,6174.933333,24908988,2980
3/20/18 23:00,6086.416667,20588091.17,2980
3/21/18 0:00,6191.766667,27637556.53,2980
3/21/18 1:00,6129.466667,23346504.2,2980
3/21/18 2:00,6511.483333,17220052.27,2980
3/21/18 3:00,6759.55,17762185.93,2980
3/21/18 4:00,6965.4,24873047.47,2980
3/21/18 5:00,6643.683333,21973623.73,2980
3/21/18 6:00,4990.933333,17086139.47,2980
3/21/18 7:00,4349.783333,15215815.2,2980
3/21/18 8:00,3893.05,13135914.33,2980
3/21/18 9:00,3955.733333,15347517.33,2980
3/21/18 10:00,4036.933333,16620270.57,2980
3/21/18 11:00,4127.816667,17002985.57,2980
3/21/18 12:00,4438.383333,18798513.3,2980
3/21/18 13:00,4669.35,19416195.78,2980
3/21/18 14:00,5017.933333,18010647.25,2980
3/21/18 15:00,5031.133333,20046738.13,2980
3/21/18 16:00,4969.516667,23116005.47,2980
3/21/18 17:00,5234.516667,21993424.67,2980
3/21/18 18:00,5016,20879648.67,2980
3/21/18 19:00,5637.083333,19558848.27,2980
3/21/18 20:00,5571.433333,18135094.33,2980
3/21/18 21:00,5601.916667,17117148.27,2980
3/21/18 22:00,5287.566667,16187288.4,2980
3/21/18 23:00,6074.133333,16940940.53,2980
3/22/18 0:00,6419.216667,16689560.53,2980
3/22/18 1:00,6406.833333,17216103.47,2980
3/22/18 2:00,6316.033333,15665049.07,2980
3/22/18 3:00,5689.75,13791996.93,2980
3/22/18 4:00,5712.033333,13182144.53,2980
3/22/18 5:00,5751.05,12987595.73,2980
3/22/18 6:00,5755.85,12377758.4,2980
3/22/18 7:00,5663.316667,11946280,2980
3/22/18 8:00,5601.516667,11650492.4,2980
3/22/18 9:00,5515.15,14243686.4,2980
3/22/18 10:00,6555.5,26139001.6,2980
3/22/18 11:00,6798.583333,28519921.5,2980
3/22/18 12:00,6659.05,27852550.8,2980
3/22/18 13:00,6153.416667,27087764.53,2980
3/22/18 14:00,7395.866667,40600540.13,2980
3/22/18 15:00,6644.483333,36527474.57,2980
3/22/18 16:00,6732.35,36064712.07,2980
3/22/18 17:00,9921.7,37095235.9,2980
3/22/18 18:00,8824.883333,34297386.33,2980
3/22/18 19:00,7880.3,26788218.47,2980
3/22/18 20:00,8116,26359534.93,2980
3/22/18 21:00,8982.733333,26975212.13,2980
3/22/18 22:00,8323.783333,26817785.07,2980
3/22/18 23:00,7739.45,25512736.8,2980
3/23/18 0:00,7752.233333,24953047.18,2980
3/23/18 1:00,7323.05,24322143.87,2980
3/23/18 2:00,5434.666667,22308970.4,2980
3/23/18 3:00,5875.45,21747064.93,2980
3/23/18 4:00,5325.216667,18439981.47,2980
3/23/18 5:00,5244.25,19402964.77,2980
3/23/18 6:00,5159.683333,19033522.2,2980
3/23/18 7:00,4625.816667,22128094.13,2980
3/23/18 8:00,4365.433333,21657064.8,2980
3/23/18 9:00,4350.55,21734931.33,2980
3/23/18 10:00,4395.9,21144333.25,2980
3/23/18 11:00,5218.466667,20643840.8,2980
3/23/18 12:00,4337.516667,19509759.27,2980
3/23/18 13:00,4337.45,19874747.6,2980
3/23/18 14:00,4274.95,21410380.13,2980
3/23/18 15:00,6795.65,33290001.2,2980
3/23/18 16:00,7286.95,36261595.87,2980
3/23/18 17:00,6913.183333,33966628.93,2980
3/23/18 18:00,6575.233333,30266284.67,2980
3/23/18 19:00,7889.933333,27421620.4,2980
3/23/18 20:00,15779.85,56140079.2,2980
3/23/18 21:00,18585.23333,80741804.53,2980
3/23/18 22:00,17238.65,73290951.73,2980
3/23/18 23:00,14741.13333,62816926.13,2980
3/24/18 0:00,11543.95,42065910.67,2980
3/24/18 1:00,8405.9,33519107.4,2980
3/24/18 2:00,6373.633333,24440562.67,2980
3/24/18 3:00,5405.083333,20296627.47,2980
3/24/18 4:00,5035.216667,18881619.73,2980
3/24/18 5:00,4886.383333,19770685.07,2980
3/24/18 6:00,4808.1,20594839.33,2980
3/24/18 7:00,4650.033333,20073843,2980
3/24/18 8:00,4525.866667,19760610.27,2980
3/24/18 9:00,4575.083333,19216520.67,2980
3/24/18 10:00,4795.133333,18989174.4,2980
3/24/18 11:00,4579.666667,18070279.93,2980
3/24/18 12:00,4554.616667,17505504.53,2980
3/24/18 13:00,4364.55,16666598.93,2980
3/24/18 14:00,4433.3,16509914.8,2980
3/24/18 15:00,4269.6,15749557.87,2980
3/24/18 16:00,4108.883333,14794360.67,2980
3/24/18 17:00,4139.1,14722606.53,2980
3/24/18 18:00,4046.2,16229201.8,2980
3/24/18 19:00,3678.35,14590177.2,2980
3/24/18 20:00,3553.533333,14976553.93,2980
3/24/18 21:00,3497.65,14467901.07,2980
3/24/18 22:00,3279.7,13125315.93,2980
3/24/18 23:00,3276.8,13617772.07,2980
3/25/18 0:00,3290.683333,12948215.47,2980
3/25/18 1:00,3026.116667,11371219.73,2980
3/25/18 2:00,2967.816667,11023207.4,2980
3/25/18 3:00,2955.45,10960581.6,2980
3/25/18 4:00,2928.733333,10652361.07,2980
3/25/18 5:00,2839.533333,9269958.933,2980
3/25/18 6:00,2786.466667,8665546.667,2980
3/25/18 7:00,2717.666667,8302809.6,2980
3/25/18 8:00,2646.383333,7490687.933,2980
3/25/18 9:00,2596.9,7400525.6,2980
3/25/18 10:00,2836.25,8706546.533,2980
3/25/18 11:00,2782.216667,8667657.867,2980
3/25/18 12:00,2694.05,8505143.467,2980
3/25/18 13:00,2692.283333,8838473.867,2980
3/25/18 14:00,2552.133333,6895102.533,2980
3/25/18 15:00,2575.183333,6780184.6,2980
3/25/18 16:00,2405.633333,5555887.867,2980
3/25/18 17:00,2419.166667,5450675.467,2980
3/25/18 18:00,2355.266667,5161719.4,2980
3/25/18 19:00,2530.1,7646634.733,2980
3/25/18 20:00,3493.816667,18307356,2980
3/25/18 21:00,3634.35,11604534.53,2980
3/25/18 22:00,2686.483333,8597713,2980
3/25/18 23:00,2269,8053298.4,2980
3/26/18 0:00,2088.033333,6640119.6,2980
3/26/18 1:00,2791.433333,7171170.4,2980
3/26/18 2:00,4865.333333,9120303.733,2980
3/26/18 3:00,1719.85,5655816.267,2980
3/26/18 4:00,1610.266667,5473897.6,2980
3/26/18 5:00,1557.466667,5396181.867,2980
3/26/18 6:00,1482.55,5191268.4,2980
3/26/18 7:00,1440.4,5043777.333,2980
3/26/18 8:00,1465,5872076.4,2980
3/26/18 9:00,1568.15,7436877.467,2980
3/26/18 10:00,1636.516667,7761263.367,2980
3/26/18 11:00,1753.366667,9423330.8,2980
3/26/18 12:00,2167.033333,8726014.933,2980
3/26/18 13:00,1680.583333,8358544,2980
3/26/18 14:00,2866.333333,16512719.47,2980
3/26/18 15:00,3731.05,17639054.33,2980
3/26/18 16:00,4496.8,22134793.73,2980
3/26/18 17:00,4605.383333,31155062.82,2980
3/26/18 18:00,8458.566667,43618510.57,2980
3/26/18 19:00,9107.516667,51039382.68,2980
3/26/18 20:00,7533.583333,33622949,2980
3/26/18 21:00,8513.35,34340537.83,2980
3/26/18 22:00,8153.6,30818270.8,2980
3/26/18 23:00,7835.6,30280816,2980
3/27/18 0:00,5638.983333,25462227.73,2980
3/27/18 1:00,4885.433333,21644638.4,2980
3/27/18 2:00,4630.116667,18985033.07,2980
3/27/18 3:00,3960.783333,12961345.73,2980
3/27/18 4:00,3425.133333,9412431.733,2980
3/27/18 5:00,3271.85,7742281.983,2980
3/27/18 6:00,3163.65,6363627.733,2980
3/27/18 7:00,3058.433333,5385030.4,2980
3/27/18 8:00,2945.533333,4625621.333,2980
3/27/18 9:00,3038.566667,5669998.4,2980
3/27/18 10:00,3913.75,14464026.13,2980
3/27/18 11:00,3697.083333,11565065.07,2980
3/27/18 12:00,5535.583333,23965300.73,2980
3/27/18 13:00,5486.5,20893530.27,2980
3/27/18 14:00,5048.766667,34499990.77,2980
3/27/18 15:00,4800.583333,36743762.67,2980
3/27/18 16:00,4213.433333,36498467.32,2980
3/27/18 17:00,6630.766667,48385664.67,2980
3/27/18 18:00,14921.05,109159900.3,2980
3/27/18 19:00,14672.4,104735649.2,2980
3/27/18 20:00,14479.83333,100439900.9,2980
3/27/18 21:00,13743.08333,92675456.8,2980
3/27/18 22:00,13635.7,88295717.53,2980
3/27/18 23:00,12985.66667,82432237.87,2980
3/28/18 0:00,11033.01667,66755176,2980
3/28/18 1:00,5152.033333,20228011.2,2980
3/28/18 2:00,3801.066667,10258122.67,2980
3/28/18 3:00,3495.566667,8147975.467,2980
3/28/18 4:00,3393.95,7424081.067,2980
3/28/18 5:00,3258.5,6412071.467,2980
3/28/18 6:00,3038.25,5654378.667,2980
3/28/18 7:00,2744.966667,5190191.467,2980
3/28/18 8:00,2726.7,4938549.333,2980
3/28/18 9:00,2781.966667,5405264.8,2980
3/28/18 10:00,3313.5,12677943.8,2980
3/28/18 11:00,3169.95,12841530.6,2980
3/28/18 12:00,3352.766667,16181609.2,2980
3/28/18 13:00,4009.25,23198088.93,2980
3/28/18 14:00,5253.116667,24902667.33,2980
3/28/18 15:00,5178.45,26957606.13,2980
3/28/18 16:00,5231.433333,24318287.73,2980
3/28/18 17:00,5041.916667,20382224.27,2980
3/28/18 18:00,4946.65,14288988,2980
3/28/18 19:00,4611.666667,12464676.93,2980
3/28/18 20:00,4455.733333,11539972.07,2980
3/28/18 21:00,4829.55,11724130.8,2980
3/28/18 22:00,5147.7,16077670.8,2980
3/28/18 23:00,10043.83333,17408680,2980
3/29/18 0:00,4938.216667,11143622.13,2980
3/29/18 1:00,4819.65,10980560.8,2980
3/29/18 2:00,4790.866667,10940949.07,2980
3/29/18 3:00,4748.983333,10913983.73,2980
3/29/18 4:00,4714.183333,10881173.27,2980
3/29/18 5:00,4628.616667,10718947.27,2980
3/29/18 6:00,9433.066667,15128803.73,2980
3/29/18 7:00,4393.133333,9798270.133,2980
3/29/18 8:00,4129.55,9557350.8,2980
3/29/18 9:00,4484.2,13900312.27,2980
3/29/18 10:00,4728.083333,19405704.4,2980
3/29/18 11:00,4814.15,22229885.07,2980
3/29/18 12:00,8572.6,24706800.4,2980
3/29/18 13:00,4614.45,20484005.87,2980
3/29/18 14:00,4734.766667,20926678.6,2980
3/29/18 15:00,4846.566667,20362693.2,2980
3/29/18 16:00,9123.983333,27118166.1,2980
3/29/18 17:00,18017.98333,44970512.7,2980
3/29/18 18:00,6458.8,19316404.8,2980
3/29/18 19:00,4059.85,12605371.83,2980
3/29/18 20:00,4060.15,13348974.23,2980
3/29/18 21:00,3902.766667,13994138.33,2980
3/29/18 22:00,5254,15318324.37,2980
3/29/18 23:00,3980.333333,13859099.27,2980
3/30/18 0:00,3846.283333,11894693.33,2980
3/30/18 1:00,3477.95,11126723.47,2980
3/30/18 2:00,3337.616667,10490844.07,2980
3/30/18 3:00,3241.866667,11105116.87,2980
3/30/18 4:00,3100.35,10184625,2980
3/30/18 5:00,3030.4,10341475.67,2980
3/30/18 6:00,2864.883333,9840876.467,2980
3/30/18 7:00,2756.4,9671298.2,2980
3/30/18 8:00,2742.7,10101266.98,2980
3/30/18 9:00,2714.866667,9426403.767,2980
3/30/18 10:00,2804.333333,12506586.2,2980
3/30/18 11:00,3471.5,13126481.2,2980
3/30/18 12:00,3648.316667,14449986.27,2980
3/30/18 13:00,4414.883333,18267964.67,2980
3/30/18 14:00,5619.216667,21517804.87,2980
3/30/18 15:00,5329.966667,22290994.55,2980
3/30/18 16:00,5270.65,23416514.68,2980
3/30/18 17:00,5024.1,20593993.52,2980
3/30/18 18:00,4482.55,16419288,2980
3/30/18 19:00,10144.4,60235392.33,2980
3/30/18 20:00,14773.41667,95898288.87,2980
3/30/18 21:00,15257.38333,98117869.53,2980
3/30/18 22:00,15101.3,97214704.87,2980
3/30/18 23:00,14698.45,95034755.87,2980
3/31/18 0:00,14152.93333,92593748.53,2980
3/31/18 1:00,12529.63333,80845218.4,2980
3/31/18 2:00,6824.716667,34810152.4,2980
3/31/18 3:00,4423.116667,15232743.2,2980
3/31/18 4:00,4235.7,13375035.27,2980
3/31/18 5:00,4133.316667,12675007,2980
3/31/18 6:00,4025.6,11973907.73,2980
3/31/18 7:00,3906.333333,11104163.2,2980
3/31/18 8:00,3846.833333,10814306.67,2980
3/31/18 9:00,3856.683333,11935630.6,2980
3/31/18 10:00,3839.133333,11359094.2,2980
3/31/18 11:00,3891.8,12098684.13,2980
3/31/18 12:00,3755.266667,10677875.6,2980
3/31/18 13:00,3736.166667,11667533.48,2980
3/31/18 14:00,3733.9,12525523.83,2980
3/31/18 15:00,3590.866667,10591070.28,2980
3/31/18 16:00,3571.916667,10830330.8,2980
3/31/18 17:00,3511.6,10105554.83,2980
3/31/18 18:00,5287,11408591,2980
3/31/18 19:00,6046.116667,13824339.6,2980
3/31/18 20:00,5985.783333,13159131,2980
3/31/18 21:00,5750.983333,11951679.53,2980
3/31/18 22:00,5803.716667,12806524.93,2980
3/31/18 23:00,5776.283333,12726420.6,2980
4/1/18 0:00,3622.15,9621872.733,2980
4/1/18 1:00,3130.65,8688353.933,2980
4/1/18 2:00,3074.483333,8703938,2980
4/1/18 3:00,2998.166667,8547295.067,2980
4/1/18 4:00,4670.05,10220972.07,2980
4/1/18 5:00,9121.233333,13099044.8,2980
4/1/18 6:00,2600.716667,6005121.733,2980
4/1/18 7:00,2546.85,5756694.4,2980
4/1/18 8:00,2558.2,6245611.733,2980
4/1/18 9:00,2571.366667,6428813.133,2980
4/1/18 10:00,2596.233333,6825198.4,2980
4/1/18 11:00,2649.883333,7910301.467,2980
4/1/18 12:00,3278.033333,17677313,2980
4/1/18 13:00,2652.4,7761532.067,2980
4/1/18 14:00,4695.866667,15657519.07,2980
4/1/18 15:00,6504.716667,15093283.67,2980
4/1/18 16:00,6684.433333,13841129.47,2980
4/1/18 17:00,6229.25,11472392.73,2980
4/1/18 18:00,6087.466667,10538602.67,2980
4/1/18 19:00,5931.583333,10332818.33,2980
4/1/18 20:00,4298.45,8898019,2980
4/1/18 21:00,6190.233333,10729286.33,2980
4/1/18 22:00,2980.066667,7672728.467,2980
4/1/18 23:00,3001.783333,8878634.067,2980
4/2/18 0:00,2930.866667,8625320.467,2980
4/2/18 1:00,2845.4,8406991.4,2980
4/2/18 2:00,4161.183333,9732285.267,2980
4/2/18 3:00,3776.5,9090695.933,2980
4/2/18 4:00,7224.783333,12425517.27,2980
4/2/18 5:00,2851.066667,7869742.333,2980
4/2/18 6:00,2722.816667,7709786.6,2980
4/2/18 7:00,2662.083333,7637397.833,2980
4/2/18 8:00,2594,7223218.133,2980
4/2/18 9:00,2688.533333,8490396.067,2980
4/2/18 10:00,2742.333333,9385202.333,2980
4/2/18 11:00,3161.683333,12047123.8,2980
4/2/18 12:00,3185.383333,10492186.2,2980
4/2/18 13:00,4453.25,15666838.67,2980
4/2/18 14:00,4586.2,14495801.47,2980
4/2/18 15:00,4937.933333,13732815.23,2980
4/2/18 16:00,5657.05,15509873.73,2980
4/2/18 17:00,4121.083333,14864037.28,2980
4/2/18 18:00,6915.066667,17270788.93,2980
4/2/18 19:00,7333.95,16844378.8,2980
4/2/18 20:00,10452.71667,20448894.93,2980
4/2/18 21:00,10353.81667,22547641.6,2980
4/2/18 22:00,10077.9,20008303.33,2980
4/2/18 23:00,11646.41667,23170153.53,2980
4/3/18 0:00,9175.45,19836706.67,2980
4/3/18 1:00,5553.783333,14372478.8,2980
4/3/18 2:00,5545.483333,12921809.33,2980
4/3/18 3:00,4289.366667,13629754.93,2980
4/3/18 4:00,4118.716667,12613579.93,2980
4/3/18 5:00,3917.15,11824660.8,2980
4/3/18 6:00,4127.783333,10394456.53,2980
4/3/18 7:00,3049.816667,8244695.467,2980
4/3/18 8:00,5205.033333,12311122.27,2980
4/3/18 9:00,3317.683333,10247297.47,2980
4/3/18 10:00,2983.983333,10849074.67,2980
4/3/18 11:00,3421.8,13917024.4,2980
4/3/18 12:00,3518.446809,13757569.7,2980
4/3/18 13:00,3322.183333,11343012,2980
4/3/18 14:00,3701.533333,11897596.8,2980
4/3/18 15:00,5331.433333,17323337.73,2980
4/3/18 16:00,4959.95,14473574.92,2980
4/3/18 17:00,5464.383333,19351964.57,2980
4/3/18 18:00,4279.5,17493911.7,2980
4/3/18 19:00,3502.333333,17067307.97,2980
4/3/18 20:00,3828.966667,18481666.53,2980
4/3/18 21:00,3718.95,17306361.37,2980
4/3/18 22:00,3520.55,17716899.05,2980
4/3/18 23:00,5119.15,13687131,2980
4/4/18 0:00,3095.45,11393687.9,2980
4/4/18 1:00,3567.183333,12999417.03,2980
4/4/18 2:00,6777.666667,15718162.27,2980
4/4/18 3:00,2945.6,11194139.3,2980
4/4/18 4:00,2844.25,9424613.867,2980
4/4/18 5:00,2780.766667,9000061.333,2980
4/4/18 6:00,2744.15,8804488,2980
4/4/18 7:00,2734.216667,8776916.267,2980
4/4/18 8:00,2709,8586446.8,2980
4/4/18 9:00,2650.416667,8583814.333,2980
4/4/18 10:00,3056.866667,15233241.8,2980
4/4/18 11:00,3084.933333,15297960,2980
4/4/18 12:00,2990.316667,13955963.2,2980
4/4/18 13:00,2973.383333,13441554.53,2980
4/4/18 14:00,3271.35,13858111.07,2980
4/4/18 15:00,3015.333333,14351793.73,2980
4/4/18 16:00,2721.466667,11931611.73,2980
4/4/18 17:00,3468.416667,15239468.57,2980
4/4/18 18:00,3919.183333,20521298.03,2980
4/4/18 19:00,3820.783333,14206338.48,2980
4/4/18 20:00,3754.266667,9928874.267,2980
4/4/18 21:00,3729.683333,11438368.53,2980
4/4/18 22:00,3583.316667,9792369.067,2980
4/4/18 23:00,3675.316667,11135374.33,2980
4/5/18 0:00,3696.733333,13115501.1,2980
4/5/18 1:00,3655.1,12268812.93,2980
4/5/18 2:00,3568.083333,11271825.33,2980
4/5/18 3:00,3514.983333,10155556.8,2980
4/5/18 4:00,3487.933333,9551138.4,2980
4/5/18 5:00,3473.783333,9197615.733,2980
4/5/18 6:00,3445.75,8401106.933,2980
4/5/18 7:00,3448.75,8132319.067,2980
4/5/18 8:00,3448.8,8147086.4,2980
4/5/18 9:00,3594.916667,10665277.33,2980
4/5/18 10:00,4054.583333,21683923,2980
4/5/18 11:00,4574.466667,23250386.07,2980
4/5/18 12:00,5101.75,22272919.27,2980
4/5/18 13:00,5391.333333,24878885.87,2980
4/5/18 14:00,6365.416667,26633858.87,2980
4/5/18 15:00,6229.866667,25417846.2,2980
4/5/18 16:00,7038.566667,28710066.98,2980
4/5/18 17:00,6291.683333,35321868.13,2980
4/5/18 18:00,5162.666667,28924350.43,2980
4/5/18 19:00,4831.733333,29107950.45,2980
4/5/18 20:00,4861.366667,30218358.07,2980
4/5/18 21:00,5915.75,32892302.1,2980
4/5/18 22:00,5565.383333,28585983,2980
4/5/18 23:00,5113.333333,19806710.27,2980
4/6/18 0:00,4729.1,18532754.53,2980
4/6/18 1:00,4103.433333,16713158.65,2980
4/6/18 2:00,3818.133333,15088257.4,2980
4/6/18 3:00,3662.683333,17074070.13,2980
4/6/18 4:00,3437.183333,12112211,2980
4/6/18 5:00,3344.916667,9867466.733,2980
4/6/18 6:00,3243.583333,8200170.8,2980
4/6/18 7:00,3167.866667,7601145,2980
4/6/18 8:00,3243.7,7791642.2,2980
4/6/18 9:00,3564.583333,8345045.333,2980
4/6/18 10:00,4353.3,19441658.3,2980
4/6/18 11:00,4880.066667,21074843.53,2980
4/6/18 12:00,4368.083333,12708898.53,2980
4/6/18 13:00,4482.233333,13761008.23,2980
4/6/18 14:00,5744.2,18581330.43,2980
4/6/18 15:00,5610.266667,18238155.2,2980
4/6/18 16:00,5285.8,15638425.13,2980
4/6/18 17:00,5417.733333,22531520.18,2980
4/6/18 18:00,5371.25,31666320.42,2980
4/6/18 19:00,5348.6,42998303.63,2980
4/6/18 20:00,4887.8,42330711.53,2980
4/6/18 21:00,4964.55,43400752.07,2980
4/6/18 22:00,7233.683333,63560547.13,2980
4/6/18 23:00,6773.183333,59502377.7,2980
4/7/18 0:00,6445.2,56421662.2,2980
4/7/18 1:00,5711.833333,50136827.07,2980
4/7/18 2:00,5235.083333,45717410.6,2980
4/7/18 3:00,4241.933333,37709309.6,2980
4/7/18 4:00,3795.266667,34718091.47,2980
4/7/18 5:00,3613.266667,33338183.8,2980
4/7/18 6:00,3558.583333,32906185.53,2980
4/7/18 7:00,3570.033333,32407612.27,2980
4/7/18 8:00,3547.9,31873842.27,2980
4/7/18 9:00,3471.216667,31270772.53,2980
4/7/18 10:00,7088.683333,34214236.18,2980
4/7/18 11:00,3501.7,29550251,2980
4/7/18 12:00,3471.033333,28426224.57,2980
4/7/18 13:00,3449.583333,27235276.67,2980
4/7/18 14:00,3460.233333,27292717.27,2980
4/7/18 15:00,5206.883333,24704257.67,2980
4/7/18 16:00,8010.75,50991997.07,2980
4/7/18 17:00,7523.6,49064594.8,2980
4/7/18 18:00,7381.183333,45563668.33,2980
4/7/18 19:00,6209.65,36215477.73,2980
4/7/18 20:00,5759.166667,32687910.53,2980
4/7/18 21:00,4229.866667,20552428.27,2980
4/7/18 22:00,3589.433333,14803503.45,2980
4/7/18 23:00,3442.933333,12485941.07,2980
4/8/18 0:00,3320.433333,12530569.87,2980
4/8/18 1:00,3139.05,10616146.73,2980
4/8/18 2:00,3086.133333,10278575.2,2980
4/8/18 3:00,3064.383333,10123210.2,2980
4/8/18 4:00,3084.266667,9880270.6,2980
4/8/18 5:00,3075.5,9416985.333,2980
4/8/18 6:00,3066.183333,8982487.017,2980
4/8/18 7:00,3072.966667,8858080.867,2980
4/8/18 8:00,3107.583333,8811459.733,2980
4/8/18 9:00,3388.216667,8696272.3,2980
4/8/18 10:00,3578.216667,9604631.317,2980
4/8/18 11:00,3292.816667,7907519.133,2980
4/8/18 12:00,3345.416667,8076326.8,2980
4/8/18 13:00,3483.716667,8758377.2,2980
4/8/18 14:00,3413.516667,8880040,2980
4/8/18 15:00,5610.816667,12657284.27,2980
4/8/18 16:00,3560.35,10584185.5,2980
4/8/18 17:00,3506.266667,10732881.7,2980
4/8/18 18:00,3509.866667,13048982.5,2980
4/8/18 19:00,3516.866667,20668391.33,2980
4/8/18 20:00,3104.733333,17057089.13,2980
4/8/18 21:00,3004.783333,17989088,2980
4/8/18 22:00,3128.583333,16748519.7,2980
4/8/18 23:00,3681.216667,13288161.33,2980
4/9/18 0:00,4212.266667,13278113.1,2980
4/9/18 1:00,3939.4,11340526.1,2980
4/9/18 2:00,3717.05,10626104.07,2980
4/9/18 3:00,3436.466667,9941099.933,2980
4/9/18 4:00,3271.266667,9688440.533,2980
4/9/18 5:00,3081.066667,8880498.8,2980
4/9/18 6:00,2859.6,8102318.2,2980
4/9/18 7:00,2754.016667,7837500,2980
4/9/18 8:00,3549.8,10856262,2980
4/9/18 9:00,4383.983333,14830015.53,2980
4/9/18 10:00,4463.633333,15515277.13,2980
4/9/18 11:00,4293.216667,14898025.63,2980
4/9/18 12:00,4169.5,13688173.4,2980
4/9/18 13:00,4774.366667,16416199.8,2980
4/9/18 14:00,4583.6,20756361.27,2980
4/9/18 15:00,3960.716667,18255463.83,2980
4/9/18 16:00,3355.133333,18641499.87,2980
4/9/18 17:00,11425.23333,48798386.8,2980
4/9/18 18:00,5836.5,21811283.47,2980
4/9/18 19:00,4238.45,14018027.87,2980
4/9/18 20:00,3492.216667,11038565.2,2980
4/9/18 21:00,2859.416667,9736546.267,2980
4/9/18 22:00,3192.933333,10111534.27,2980
4/9/18 23:00,3285.116667,10503227.2,2980
4/10/18 0:00,3326.666667,10874927.2,2980
4/10/18 1:00,3321.283333,11872003.47,2980
4/10/18 2:00,3247.5,11623126.13,2980
4/10/18 3:00,4046.85,11366110.53,2980
4/10/18 4:00,3776.4,11963120,2980
4/10/18 5:00,3224.9,11697382.93,2980
4/10/18 6:00,2842.483333,10187262.8,2980
4/10/18 7:00,2565.75,9192611.933,2980
4/10/18 8:00,2594.366667,9151245.733,2980
4/10/18 9:00,3389.816667,17854137.4,2980
4/10/18 10:00,4744.266667,17453935,2980
4/10/18 11:00,5060.216667,19356442.13,2980
4/10/18 12:00,5862.716667,32222143.27,2980
4/10/18 13:00,11970.06667,83894947.6,2980
4/10/18 14:00,11174.85,78601312.43,2980
4/10/18 15:00,10634.8,72370968.6,2980
4/10/18 16:00,10142.5,67303386.27,2980
4/10/18 17:00,8546.3,61225491.77,2980
4/10/18 18:00,5551.233333,35997845.23,2980
4/10/18 19:00,4612.983333,27371225.67,2980
4/10/18 20:00,4216.633333,25429018.3,2980
4/10/18 21:00,3973.75,24082380.27,2980
4/10/18 22:00,3761.2,21974804.47,2980
4/10/18 23:00,3749.5,22038511.73,2980
4/11/18 0:00,3686.683333,21424433.67,2980
4/11/18 1:00,3638.833333,21296610.87,2980
4/11/18 2:00,3499.366667,20587670.33,2980
4/11/18 3:00,3241.45,18754881.53,2980
4/11/18 4:00,3045.95,17380972.4,2980
4/11/18 5:00,2788.05,14714883.2,2980
4/11/18 6:00,2518.433333,12043734.13,2980
4/11/18 7:00,2349.916667,10275902.4,2980
4/11/18 8:00,2278,9544966.467,2980
4/11/18 9:00,2439.55,11512713,2980
4/11/18 10:00,2583.383333,11081494.75,2980
4/11/18 11:00,3358.316667,15979490.07,2980
4/11/18 12:00,4084.133333,30478812.55,2980
4/11/18 13:00,4944.75,36600913.47,2980
4/11/18 14:00,4816.45,34381198.8,2980
4/11/18 15:00,5682.3,34455369.4,2980
4/11/18 16:00,4295.416667,20960620.4,2980
4/11/18 17:00,5102.633333,37114301.2,2980
4/11/18 18:00,8496.916667,65736675.33,2980
4/11/18 19:00,8218.3,61492743.5,2980
4/11/18 20:00,7864.566667,56853714.53,2980
4/11/18 21:00,7681.083333,56172377.67,2980
4/11/18 22:00,6613.933333,47506487.8,2980
4/11/18 23:00,4144,25510816.13,2980
4/12/18 0:00,3021.4,15534723.13,2980
4/12/18 1:00,2513.883333,11865213.5,2980
4/12/18 2:00,2604.633333,11620773.3,2980
4/12/18 3:00,2228.816667,9344419.6,2980
4/12/18 4:00,2106.8,8001802.067,2980
4/12/18 5:00,2041.583333,7332848,2980
4/12/18 6:00,2052.166667,7997952.4,2980
4/12/18 7:00,2002.533333,7221088,2980
4/12/18 8:00,2031.3,7653319.467,2980
4/12/18 9:00,2401.233333,9855716.667,2980
4/12/18 10:00,4839.333333,22488449.9,2980
4/12/18 11:00,3006.25,14770861,2980
4/12/18 12:00,5413.45,33283496.2,2980
4/12/18 13:00,6914.166667,39419633.53,2980
4/12/18 14:00,5758.833333,35847798.4,2980
4/12/18 15:00,6426.283333,40780984.07,2980
4/12/18 16:00,9370.883333,54891722.93,2980
4/12/18 17:00,10097.45,62632116.67,2980
4/12/18 18:00,5996.916667,45407758.53,2980
4/12/18 19:00,5365.7,41246087.57,2980
4/12/18 20:00,3918.833333,29770798.73,2980
4/12/18 21:00,3372.516667,25591101.53,2980
4/12/18 22:00,3457.616667,26826520.53,2980
4/12/18 23:00,3599.216667,30834408.13,2980
4/13/18 0:00,3674.366667,30061341.07,2980
4/13/18 1:00,3032.016667,24142455.43,2980
4/13/18 2:00,2627.616667,24263410.85,2980
4/13/18 3:00,2858.233333,26271061.8,2980
4/13/18 4:00,2698.216667,26946480.72,2980
4/13/18 5:00,2346.716667,23557254.47,2980
4/13/18 6:00,2288.283333,22411694.33,2980
4/13/18 7:00,2274.033333,21990076.47,2980
4/13/18 8:00,2217.05,19401755,2980
4/13/18 9:00,2541.55,19485226.43,2980
4/13/18 10:00,2705.7,17369992.83,2980
4/13/18 11:00,2499.233333,15901247.97,2980
4/13/18 12:00,3155.233333,26364737.27,2980
4/13/18 13:00,2317.883333,18396139.47,2980
4/13/18 14:00,3248.033333,20092626.2,2980
4/13/18 15:00,4237.583333,21706914.93,2980
4/13/18 16:00,2363,14957525.6,2980
4/13/18 17:00,2429.633333,15648428.9,2980
4/13/18 18:00,2409.3,17380903.13,2980
4/13/18 19:00,2256.75,15419004.8,2980
4/13/18 20:00,2036.85,13342455.4,2980
4/13/18 21:00,2717.766667,14081582.47,2980
4/13/18 22:00,2004.716667,13878483.93,2980
4/13/18 23:00,12659.48333,97889143.27,2980
4/14/18 0:00,13549.36667,104088032.3,2980
4/14/18 1:00,13275.31667,101783939.5,2980
4/14/18 2:00,12372.31667,94669616.07,2980
4/14/18 3:00,10755.4,81755161,2980
4/14/18 4:00,4540,31915661.2,2980
4/14/18 5:00,2442.583333,15048048.67,2980
4/14/18 6:00,2090.716667,12348229.47,2980
4/14/18 7:00,1958.816667,11240069.47,2980
4/14/18 8:00,1738.1,9320564,2980
4/14/18 9:00,1689.65,9066162.4,2980
4/14/18 10:00,1688.35,8969847.2,2980
4/14/18 11:00,1698,8905230,2980
4/14/18 12:00,1695.9,8491390.133,2980
4/14/18 13:00,1679.45,9035965.2,2980
4/14/18 14:00,1583.766667,8199565.867,2980
4/14/18 15:00,1844.133333,10994765.43,2980
4/14/18 16:00,1637.716667,8536645,2980
4/14/18 17:00,1790.8,9754885.1,2980
4/14/18 18:00,1973.9,13250600.4,2980
4/14/18 19:00,2098.9,17433468.27,2980
4/14/18 20:00,1877.8,16940390.67,2980
4/14/18 21:00,1776.8,16670038.27,2980
4/14/18 22:00,1768.166667,16409238.27,2980
4/14/18 23:00,1719.683333,15908845.07,2980
4/15/18 0:00,1675.783333,15592078.53,2980
4/15/18 1:00,1623.666667,14989249.47,2980
4/15/18 2:00,1541.633333,13796189.95,2980
4/15/18 3:00,1457.616667,12549761.35,2980
4/15/18 4:00,1309.45,11842993.07,2980
4/15/18 5:00,1147.483333,10951748.27,2980
4/15/18 6:00,1051.45,10357323.87,2980
4/15/18 7:00,992.85,9882785.333,2980
4/15/18 8:00,969.7333333,9612940.8,2980
4/15/18 9:00,957.1833333,9422996.8,2980
4/15/18 10:00,935.9666667,8765941.2,2980
4/15/18 11:00,913.45,8102750,2980
4/15/18 12:00,1071.716667,8898690,2980
4/15/18 13:00,1078.1,9120764.933,2980
4/15/18 14:00,1606.666667,13066276.4,2980
4/15/18 15:00,7121.5,57387323.33,2980
4/15/18 16:00,8563.033333,68294287.53,2980
4/15/18 17:00,9607.866667,76651957.13,2980
4/15/18 18:00,10235.7,69062974.33,2980
4/15/18 19:00,14975.15,76820722.33,2980
4/15/18 20:00,12853.91667,57390192.27,2980
4/15/18 21:00,11720.51667,49755995.87,2980
4/15/18 22:00,9835.016667,38142821.33,2980
4/15/18 23:00,7642.283333,31834869.97,2980
4/16/18 0:00,4167.7,25303276.87,2980
4/16/18 1:00,2578.95,19159768.98,2980
4/16/18 2:00,2198.716667,20011045.27,2980
4/16/18 3:00,1853.983333,16289581.8,2980
4/16/18 4:00,1466.4,14081033,2980
4/16/18 5:00,1143.716667,11784872.2,2980
4/16/18 6:00,1216.516667,11008365.27,2980
4/16/18 7:00,907.8833333,9737461.4,2980
4/16/18 8:00,1023.133333,9897214.067,2980
4/16/18 9:00,3147.3,22529632.2,2980
4/16/18 10:00,2751.016667,15613972.33,2980
4/16/18 11:00,1584.383333,9645439.267,2980
4/16/18 12:00,1063.216667,8978626.867,2980
4/16/18 13:00,2157.4,13112158.6,2980
4/16/18 14:00,4015.683333,25705188.2,2980
4/16/18 15:00,3036.4,22951143.13,2980
4/16/18 16:00,3279.916667,23585562.07,2980
4/16/18 17:00,2893.033333,24372447.4,2980
4/16/18 18:00,7616.416667,59993232.47,2980
4/16/18 19:00,12170.36667,95280086.13,2980
4/16/18 20:00,11109.3,90742217,2980
4/16/18 21:00,10620.25,86722950.13,2980
4/16/18 22:00,11456.8,85659625.27,2980
4/16/18 23:00,7601.2,57554441,2980
4/17/18 0:00,4431.15,36719966,2980
4/17/18 1:00,3830.733333,31614167.73,2980
4/17/18 2:00,3364.45,27831771.47,2980
4/17/18 3:00,2655.466667,22288941.07,2980
4/17/18 4:00,2268.05,19091409.33,2980
4/17/18 5:00,2151.733333,18271130.13,2980
4/17/18 6:00,2075.766667,17753383.93,2980
4/17/18 7:00,2012.45,17375115.33,2980
4/17/18 8:00,1882.25,16489838.67,2980
4/17/18 9:00,1886.933333,18699822,2980
4/17/18 10:00,2319.766667,26163215.9,2980
4/17/18 11:00,2196.133333,25712335.03,2980
4/17/18 12:00,2909.6,27641212.4,2980
4/17/18 13:00,3568.933333,31140287.93,2980
4/17/18 14:00,3026.8,29842300.2,2980
4/17/18 15:00,2418.3,27499909.33,2980
4/17/18 16:00,4294.066667,34912981.43,2980
4/17/18 17:00,5359.366667,37463652.67,2980
4/17/18 18:00,12539.96667,47126653.13,2980
4/17/18 19:00,10824.56667,47584788.67,2980
4/17/18 20:00,6197.266667,40656721.33,2980
4/17/18 21:00,3793.616667,35475020.1,2980
4/17/18 22:00,3359.933333,36883805,2980
4/17/18 23:00,3181.466667,38227667.27,2980
4/18/18 0:00,3484.333333,45024795.13,2980
4/18/18 1:00,3395.05,41481200.67,2980
4/18/18 2:00,3294.05,41244874.27,2980
4/18/18 3:00,3073.2,38423112,2980
4/18/18 4:00,2789.733333,33779879.47,2980
4/18/18 5:00,2407.4,26636935.47,2980
4/18/18 6:00,2107.666667,20070164.27,2980
4/18/18 7:00,1958.783333,18675497.53,2980
4/18/18 8:00,1878.466667,17957360.8,2980
4/18/18 9:00,2065.883333,20065697.07,2980
4/18/18 10:00,2138.95,18971651.53,2980
4/18/18 11:00,3067.833333,24338832.2,2980
4/18/18 12:00,2264.883333,26703553.2,2980
4/18/18 13:00,1957.333333,16011045.4,2980
4/18/18 14:00,2284.1,21775205.07,2980
4/18/18 15:00,2159.283333,21947330.13,2980
4/18/18 16:00,2271.216667,23059332.27,2980
4/18/18 17:00,2467.55,31563625.6,2980
4/18/18 18:00,2285.583333,27471266.73,2980
4/18/18 19:00,1978.566667,22320846.53,2980
4/18/18 20:00,2383.766667,33553322.67,2980
4/18/18 21:00,2769.6,48277573.8,2980
4/18/18 22:00,2467.1,41148350.73,2980
4/18/18 23:00,2291.45,35331903.87,2980
4/19/18 0:00,3421.816667,30806337.47,2980
4/19/18 1:00,1894.283333,25270514.53,2980
4/19/18 2:00,2442.8,22654756.8,2980
4/19/18 3:00,1867.7,20322405.07,2980
4/19/18 4:00,1523.5,18135434.67,2980
4/19/18 5:00,1417.633333,16090541.8,2980
4/19/18 6:00,3939.5,16392650.27,2980
4/19/18 7:00,1242.25,13312190.53,2980
4/19/18 8:00,1235.833333,14073580.53,2980
4/19/18 9:00,2396.766667,28187396.13,2980
4/19/18 10:00,2694.366667,35730486.53,2980
4/19/18 11:00,2717.133333,42245428.93,2980
4/19/18 12:00,2859.783333,41384071.6,2980
4/19/18 13:00,2507.016667,38445061.6,2980
4/19/18 14:00,2740.733333,39036054.13,2980
4/19/18 15:00,3151.616667,38586452.53,2980
4/19/18 16:00,3670,38985722.8,2980
4/19/18 17:00,3445.083333,38315088.27,2980
4/19/18 18:00,4107.316667,39242633.67,2980
4/19/18 19:00,4205.2,40245775.6,2980
4/19/18 20:00,4328.733333,39971894.67,2980
4/19/18 21:00,4048.316667,38047338.27,2980
4/19/18 22:00,3998.95,36943426.8,2980
4/19/18 23:00,3929.766667,35084124.53,2980
4/20/18 0:00,3815.15,35480547.33,2980
4/20/18 1:00,3762.333333,35013115.73,2980
4/20/18 2:00,3692.75,32357495.07,2980
4/20/18 3:00,3416.666667,29278622.13,2980
4/20/18 4:00,3281.466667,27355847.87,2980
4/20/18 5:00,3370.1,26744576.07,2980
4/20/18 6:00,3172.4,25704194.4,2980
4/20/18 7:00,3116.416667,24857461.6,2980
4/20/18 8:00,3026.616667,24098640.8,2980
4/20/18 9:00,2950.55,23642261.6,2980
4/20/18 10:00,3307.766667,24132923.2,2980
4/20/18 11:00,3460.683333,25150891.2,2980
4/20/18 12:00,4043.183333,26413740.6,2980
4/20/18 13:00,4014.25,25964587.13,2980
4/20/18 14:00,4056.283333,25435825.47,2980
4/20/18 15:00,4043.35,24418530.87,2980
4/20/18 16:00,3590.15,22897588.87,2980
4/20/18 17:00,3743.95,23598512.27,2980
4/20/18 18:00,3635.216667,21414888.2,2980
4/20/18 19:00,3704.266667,21586367.87,2980
4/20/18 20:00,3358.533333,18613937.6,2980
4/20/18 21:00,3187.716667,17457662.13,2980
4/20/18 22:00,3274.75,17918184.53,2980
4/20/18 23:00,3300.066667,18358230.8,2980
4/21/18 0:00,2957.516667,17385455.33,2980
4/21/18 1:00,3230.316667,18442800.27,2980
4/21/18 2:00,2988.7,17304674.93,2980
4/21/18 3:00,2881.816667,21266884,2980
4/21/18 4:00,2839.633333,23793204.53,2980
4/21/18 5:00,2543.766667,20535366.67,2980
4/21/18 6:00,2326.65,16714796.53,2980
4/21/18 7:00,2134.7,14638501.6,2980
4/21/18 8:00,2027.1,12547805.6,2980
4/21/18 9:00,2038.05,12057726.13,2980
4/21/18 10:00,2301.416667,12649001.87,2980
4/21/18 11:00,2328.616667,12880393.33,2980
4/21/18 12:00,2148.45,10590724,2980
4/21/18 13:00,2139.766667,11241561.87,2980
4/21/18 14:00,3028.116667,11294647.2,2980
4/21/18 15:00,2906.116667,9157103.733,2980
4/21/18 16:00,2822.716667,8211789.6,2980
4/21/18 17:00,2801.7,8096262.133,2980
4/21/18 18:00,2740.883333,7638602.4,2980
4/21/18 19:00,6050.666667,20822260,2980
4/21/18 20:00,6913.2,24355797.07,2980
4/21/18 21:00,8210.433333,14427330.4,2980
4/21/18 22:00,2265.366667,6082395.067,2980
4/21/18 23:00,2147.616667,6400894.667,2980
4/22/18 0:00,2329.05,6296696.667,2980
4/22/18 1:00,2347.4,5733024.8,2980
4/22/18 2:00,2314.416667,5716898.933,2980
4/22/18 3:00,2111.216667,5343430.133,2980
4/22/18 4:00,2055.85,5150613.067,2980
4/22/18 5:00,1983.2,4848234.267,2980
4/22/18 6:00,1886.25,4775112.267,2980
4/22/18 7:00,6572.25,9757612.533,2980
4/22/18 8:00,1985.933333,5153810.933,2980
4/22/18 9:00,1770.066667,5014310.4,2980
4/22/18 10:00,1788.55,4934284.533,2980
4/22/18 11:00,1910.283333,5837572.067,2980
4/22/18 12:00,5154.866667,22773650.4,2980
4/22/18 13:00,3800.183333,27098198.53,2980
4/22/18 14:00,4204.083333,55014016.27,2980
4/22/18 15:00,4488.8,52406650.4,2980
4/22/18 16:00,4712.35,50194272.53,2980
4/22/18 17:00,5310.35,49713649.73,2980
4/22/18 18:00,4798.516667,43454763.2,2980
4/22/18 19:00,4984.866667,39249501.87,2980
4/22/18 20:00,4096.766667,32908383.47,2980
4/22/18 21:00,3878.816667,29260664.8,2980
4/22/18 22:00,3689.016667,26541945.47,2980
4/22/18 23:00,3728.816667,27645008,2980
4/23/18 0:00,3706.35,26920176.8,2980
4/23/18 1:00,3662.466667,26048375.2,2980
4/23/18 2:00,6399.983333,26905510.13,2980
4/23/18 3:00,3519.666667,21628984.13,2980
4/23/18 4:00,3253.516667,19264500.33,2980
4/23/18 5:00,3398.866667,18779684,2980
4/23/18 6:00,3314.566667,18580782.53,2980
4/23/18 7:00,3126.066667,18068624,2980
4/23/18 8:00,3012.9,17007156,2980
4/23/18 9:00,3040.933333,16678009.87,2980
4/23/18 10:00,6627.75,30365209.33,2980
4/23/18 11:00,3731.466667,17480385.07,2980
4/23/18 12:00,4466.466667,17823882.4,2980
4/23/18 13:00,3651.633333,19877569.73,2980
4/23/18 14:00,3664.316667,21671771.53,2980
4/23/18 15:00,3525.883333,20858257.87,2980
4/23/18 16:00,3774.9,20594211.93,2980
4/23/18 17:00,6207.283333,28681908.67,2980
4/23/18 18:00,3644.083333,17250856.8,2980
4/23/18 19:00,3736.683333,15624663.2,2980
4/23/18 20:00,3367.533333,14137085.73,2980
4/23/18 21:00,3427.783333,13786278,2980
4/23/18 22:00,3171.783333,13812312.93,2980
4/23/18 23:00,3252.533333,14418687.53,2980
4/24/18 0:00,3068.933333,15601496.6,2980
4/24/18 1:00,2954.8,18293007.6,2980
4/24/18 2:00,2705.866667,17328801.33,2980
4/24/18 3:00,2723.116667,16731766.67,2980
4/24/18 4:00,2548.85,14570524.53,2980
4/24/18 5:00,2559.9,11969810.8,2980
4/24/18 6:00,2508.15,10931156.27,2980
4/24/18 7:00,2378.4,9294324.4,2980
4/24/18 8:00,2836.716667,9026764.067,2980
4/24/18 9:00,4187.033333,15085819.2,2980
4/24/18 10:00,2999.033333,10130689.87,2980
4/24/18 11:00,2872.9,8069776.333,2980
4/24/18 12:00,2621.533333,8090145,2980
4/24/18 13:00,4071.616667,17021294.2,2980
4/24/18 14:00,4830.183333,19642529.77,2980
4/24/18 15:00,2471.666667,10387652.67,2980
4/24/18 16:00,5212.8,20916305,2980
4/24/18 17:00,4072.716667,21310257.47,2980
4/24/18 18:00,3161.566667,24838182.8,2980
4/24/18 19:00,3173.183333,26116274,2980
4/24/18 20:00,3330.1,26564048.4,2980
4/24/18 21:00,3411.366667,24911882.93,2980
4/24/18 22:00,3331.216667,23428739.87,2980
4/24/18 23:00,3245.533333,23104081.87,2980
4/25/18 0:00,3165.833333,24459264.53,2980
4/25/18 1:00,2775.966667,21134796.67,2980
4/25/18 2:00,2964.7,17783091.8,2980
4/25/18 3:00,4079.2,15796270.87,2980
4/25/18 4:00,2211.966667,12236862.67,2980
4/25/18 5:00,2075.15,11452886.93,2980
4/25/18 6:00,2043.85,11256033.28,2980
4/25/18 7:00,2027.2,11130166.27,2980
4/25/18 8:00,2069.3,12166401.35,2980
4/25/18 9:00,2346.266667,12305936.55,2980
4/25/18 10:00,5372.633333,20492792.28,2980
4/25/18 11:00,2824.766667,11566928.3,2980
4/25/18 12:00,2619.933333,11233421.15,2980
4/25/18 13:00,2277.566667,10380116.47,2980
4/25/18 14:00,2203.866667,10231401.53,2980
4/25/18 15:00,2431.55,11565996.08,2980
4/25/18 16:00,2160.2,10056647.52,2980
4/25/18 17:00,1936.383333,10659686.98,2980
4/25/18 18:00,1566.666667,11967430.72,2980
4/25/18 19:00,2065.333333,11435448.3,2980
4/25/18 20:00,1615.3,9214691.4,2980
4/25/18 21:00,2616.583333,11289413.13,2980
4/25/18 22:00,2324.166667,11350406.93,2980
4/25/18 23:00,2313.183333,11284882.9,2980
4/26/18 0:00,2252.416667,10974134.1,2980
4/26/18 1:00,2748.25,17296428.18,2980
4/26/18 2:00,2901.033333,26266829.53,2980
4/26/18 3:00,2993.083333,27858195.8,2980
4/26/18 4:00,2542.966667,18998895.6,2980
4/26/18 5:00,1951.05,11857748.8,2980
4/26/18 6:00,1633.233333,9938072.6,2980
4/26/18 7:00,1515.333333,8417281.4,2980
4/26/18 8:00,1515.566667,8408208,2980
4/26/18 9:00,1509.933333,8400722.933,2980
4/26/18 10:00,1559,8139605.317,2980
4/26/18 11:00,1574.216667,8614634.617,2980
4/26/18 12:00,1730.216667,9566256.1,2980
4/26/18 13:00,1821.2,11021665.93,2980
4/26/18 14:00,2240.866667,12944941.6,2980
4/26/18 15:00,2343.016667,12846862.47,2980
4/26/18 16:00,2339.266667,11521265.4,2980
4/26/18 17:00,2147.283333,10883808.27,2980
4/26/18 18:00,3549.516667,22033492.57,2980
4/26/18 19:00,3566.6,21325986.47,2980
4/26/18 20:00,3640.8,24847032.27,2980
4/26/18 21:00,3766.3,29197056.47,2980
4/26/18 22:00,3792.666667,27822643.27,2980
4/26/18 23:00,4697.3,24366247.67,2980
4/27/18 0:00,3369.916667,21340968.13,2980
4/27/18 1:00,3182.3,19561919.47,2980
4/27/18 2:00,3062.183333,16344694,2980
4/27/18 3:00,2184.2,11490605.33,2980
4/27/18 4:00,1904.6,9479100.4,2980
4/27/18 5:00,1860.966667,8962066,2980
4/27/18 6:00,1907.616667,8808942.467,2980
4/27/18 7:00,1571.45,8006424.533,2980
4/27/18 8:00,1379.016667,7245520.383,2980
4/27/18 9:00,1518.566667,7318905.533,2980
4/27/18 10:00,1456.966667,8259362.333,2980
4/27/18 11:00,2838.883333,14124461.33,2980
4/27/18 12:00,2116.05,12461747.17,2980
4/27/18 13:00,1944.7,9364375.417,2980
4/27/18 14:00,3090,20158108.27,2980
4/27/18 15:00,6553.166667,44526808.07,2980
4/27/18 16:00,6089.016667,33349316.27,2980
4/27/18 17:00,5608.9,30146544.97,2980
4/27/18 18:00,4974.683333,26582462.55,2980
4/27/18 19:00,4343.216667,25123358.47,2980
4/27/18 20:00,4187.5,28156489.33,2980
4/27/18 21:00,3782.166667,25400196.07,2980
4/27/18 22:00,3783.083333,22941965.4,2980
4/27/18 23:00,3295.416667,18850219.47,2980
4/28/18 0:00,2923.233333,16818060.4,2980
4/28/18 1:00,2810.25,20685888.53,2980
4/28/18 2:00,2822.833333,26434664.67,2980
4/28/18 3:00,2494.05,22060122.13,2980
4/28/18 4:00,2154.166667,14300029.07,2980
4/28/18 5:00,2004.883333,12073195.2,2980
4/28/18 6:00,1884.133333,11061024,2980
4/28/18 7:00,1783.583333,9866861.333,2980
4/28/18 8:00,1723.45,9016600.717,2980
4/28/18 9:00,2189.283333,9446525.867,2980
4/28/18 10:00,2141.416667,10342717.08,2980
4/28/18 11:00,2060.3,11126948.28,2980
4/28/18 12:00,1982.983333,10910793.8,2980
4/28/18 13:00,1931.6,10771112.58,2980
4/28/18 14:00,1843.266667,14070320.53,2980
4/28/18 15:00,1724.883333,16028225.6,2980
4/28/18 16:00,1933.9,15616858.07,2980
4/28/18 17:00,2088.65,13956829,2980
4/28/18 18:00,1956.8,13062374.13,2980
4/28/18 19:00,2818.433333,14176287.73,2980
4/28/18 20:00,2584.333333,12679492.93,2980
4/28/18 21:00,2038.183333,11523766.13,2980
4/28/18 22:00,1809.483333,11079943.2,2980
4/28/18 23:00,1684.833333,10863576.27,2980
4/29/18 0:00,1575.016667,10694498.67,2980
4/29/18 1:00,1510.183333,10463292.8,2980
4/29/18 2:00,1441.316667,10272325.07,2980
4/29/18 3:00,1383.316667,10146908.8,2980
4/29/18 4:00,1341.433333,9926557.867,2980
4/29/18 5:00,1298.783333,9821446,2980
4/29/18 6:00,1325.166667,9237153.6,2980
4/29/18 7:00,1318.016667,9081581.067,2980
4/29/18 8:00,1128.933333,8819697.333,2980
4/29/18 9:00,1141.133333,8689451.6,2980
4/29/18 10:00,1199.966667,8717832.267,2980
4/29/18 11:00,1129.833333,9829248.267,2980
4/29/18 12:00,1633.55,14367490.4,2980
4/29/18 13:00,974.2666667,9446639.733,2980
4/29/18 14:00,960.5166667,9551166.267,2980
4/29/18 15:00,956.85,8616460.533,2980
4/29/18 16:00,1159.083333,9349867.2,2980
4/29/18 17:00,2249.55,19217239.47,2980
4/29/18 18:00,2376.6,23717059.93,2980
4/29/18 19:00,2159,21058201.13,2980
4/29/18 20:00,2107.8,22149500.6,2980
4/29/18 21:00,2348.883333,21804417.6,2980
4/29/18 22:00,2289.6,19066617.07,2980
4/29/18 23:00,2093.583333,17173730.8,2980
4/30/18 0:00,1938.283333,16365295.72,2980
4/30/18 1:00,1975.55,15755146.82,2980
4/30/18 2:00,2088.35,16354026.53,2980
4/30/18 3:00,2669.166667,22918626.45,2980
4/30/18 4:00,2484.95,24252207.93,2980
4/30/18 5:00,2371.4,22664443.92,2980
4/30/18 6:00,2572.716667,20103267.27,2980
4/30/18 7:00,1988.716667,14474024.75,2980
4/30/18 8:00,1923.466667,12512314.53,2980
4/30/18 9:00,2299.333333,14436981.6,2980
4/30/18 10:00,2035.2,12928295.57,2980
4/30/18 11:00,1674.633333,11432880.9,2980
4/30/18 12:00,1557.033333,11177801,2980
4/30/18 13:00,3535.166667,30546309.13,2980
4/30/18 14:00,3196.333333,90350612.87,2980
4/30/18 15:00,3619.916667,337443357.4,2980
4/30/18 16:00,2958.766667,46910143.58,2980
4/30/18 17:00,3111.35,49059418.45,2980
4/30/18 18:00,3718.5,56027952.87,2980
4/30/18 19:00,3636.933333,49833922.2,2980
4/30/18 20:00,4280.633333,34545017.7,2980
4/30/18 21:00,5584.733333,39148121.93,2980
4/30/18 22:00,4956.85,30060686.67,2980
4/30/18 23:00,4447.5,24579845.6,2980
5/1/18 0:00,3349.583333,17057130.87,2980
5/1/18 1:00,3026.533333,14618194.6,2980
5/1/18 2:00,2855.616667,13489174.33,2980
5/1/18 3:00,2730.333333,12624049.2,2980
5/1/18 4:00,2578.916667,11463939.13,2980
5/1/18 5:00,2442.05,9743192,2980
5/1/18 6:00,2360.433333,9448057.467,2980
5/1/18 7:00,2257.666667,8700192,2980
5/1/18 8:00,2015.5,7871258.067,2980
5/1/18 9:00,2077.516667,8201549.3,2980
5/1/18 10:00,3315.816667,18658290.73,2980
5/1/18 11:00,3077.333333,15772796.27,2980
5/1/18 12:00,2366.55,10630033,2980
5/1/18 13:00,2152.1,9313879.133,2980
5/1/18 14:00,4032.316667,29524280.2,2980
5/1/18 15:00,6704.416667,49055931.77,2980
5/1/18 16:00,6531.316667,47410525.13,2980
5/1/18 17:00,5375.8,37654092.93,2980
5/1/18 18:00,6261.5,45031738.42,2980
5/1/18 19:00,7674.7,69873406.97,2980
5/1/18 20:00,4852.266667,42260245.9,2980
5/1/18 21:00,5671.9,49435587.67,2980
5/1/18 22:00,4021.883333,25130514.73,2980
5/1/18 23:00,3671.666667,18472367.87,2980
5/2/18 0:00,3561.116667,16371498.47,2980
5/2/18 1:00,3519.5,17111015.4,2980
5/2/18 2:00,3594.433333,23903315.47,2980
5/2/18 3:00,3489.416667,24546408.87,2980
5/2/18 4:00,3342.533333,23297389.73,2980
5/2/18 5:00,3162.966667,20719516.87,2980
5/2/18 6:00,3006.333333,16687727.33,2980
5/2/18 7:00,2951.383333,16196033.4,2980
5/2/18 8:00,2920.45,15841389.67,2980
5/2/18 9:00,2868.85,14523862.27,2980
5/2/18 10:00,2883.7,13470755.47,2980
5/2/18 11:00,3089.616667,15447147.65,2980
5/2/18 12:00,3291.216667,20338903.3,2980
5/2/18 13:00,35970.13333,84536589.57,2980
5/2/18 14:00,36371.71667,84555219.87,2980
5/2/18 15:00,4865.633333,21941287.33,2980
5/2/18 16:00,8261.583333,44045381.4,2980
5/2/18 17:00,5147.833333,30764005.87,2980
5/2/18 18:00,4678.483333,20374060.4,2980
5/2/18 19:00,4188.8,18357407,2980
5/2/18 20:00,4395.133333,20503194.47,2980
5/2/18 21:00,4160.633333,17352019.93,2980
5/2/18 22:00,4399.866667,16568074.47,2980
5/2/18 23:00,4467.55,16104311.15,2980
5/3/18 0:00,4330.566667,18845367.67,2980
5/3/18 1:00,4151.166667,32970398.47,2980
5/3/18 2:00,3846.133333,26486620.17,2980
5/3/18 3:00,3603.05,15369038.6,2980
5/3/18 4:00,3426.783333,13136515.27,2980
5/3/18 5:00,3276.116667,12763886.53,2980
5/3/18 6:00,3173.65,12959124.27,2980
5/3/18 7:00,3044.65,11859224,2980
5/3/18 8:00,2942.65,11455103.8,2980
5/3/18 9:00,2940.066667,11771740.07,2980
5/3/18 10:00,2884.266667,10516092.45,2980
5/3/18 11:00,2755.65,9400908.383,2980
5/3/18 12:00,2740.75,9165921.6,2980
5/3/18 13:00,2841.166667,10161606,2980
5/3/18 14:00,2981.716667,11817431.1,2980
5/3/18 15:00,2765.65,9540133.767,2980
5/3/18 16:00,2754.4,8524204.367,2980
5/3/18 17:00,2749.016667,8610345.8,2980
5/3/18 18:00,2783.233333,8657924.467,2980
5/3/18 19:00,2708.266667,8963911.867,2980
5/3/18 20:00,2890.45,11130314.47,2980
5/3/18 21:00,2753.233333,9514183.667,2980
5/3/18 22:00,2682.466667,8792372.667,2980
5/3/18 23:00,2642.85,9305361.8,2980
5/4/18 0:00,2594.85,9008378.333,2980
5/4/18 1:00,2635.466667,9691368.8,2980
5/4/18 2:00,2679.966667,10244337.6,2980
5/4/18 3:00,2624.216667,9893507.067,2980
5/4/18 4:00,2522.15,9245732.8,2980
5/4/18 5:00,2456.666667,8865484.333,2980
5/4/18 6:00,2424.316667,8598099.333,2980
5/4/18 7:00,2351.633333,8302965,2980
5/4/18 8:00,2320.916667,8395458.8,2980
5/4/18 9:00,2579.05,8954682.783,2980
5/4/18 10:00,3181.316667,9247829.933,2980
5/4/18 11:00,4127.3,10066151.73,2980
5/4/18 12:00,4088.716667,9984731.067,2980
5/4/18 13:00,4111.316667,10577986,2980
5/4/18 14:00,4668.6,14177865.6,2980
5/4/18 15:00,4695.333333,14682711.8,2980
5/4/18 16:00,4866.916667,15869971.2,2980
5/4/18 17:00,4744.066667,14199976.27,2980
5/4/18 18:00,4604.95,12926971.33,2980
5/4/18 19:00,4402.533333,12572416,2980
5/4/18 20:00,4418.433333,12531016.93,2980
5/4/18 21:00,4146.65,11274109.93,2980
5/4/18 22:00,3996.85,10485793.8,2980
5/4/18 23:00,3903.55,9668057.467,2980
5/5/18 0:00,3878.233333,9453949.8,2980
5/5/18 1:00,3814.5,9118828.133,2980
5/5/18 2:00,3744.366667,8685307.6,2980
5/5/18 3:00,3696.583333,8514376.667,2980
5/5/18 4:00,3621.95,8393405.867,2980
5/5/18 5:00,3586.733333,8417615.667,2980
5/5/18 6:00,3554.7,8118838.667,2980
5/5/18 7:00,3670.066667,8057283.733,2980
5/5/18 8:00,3786,8081693.667,2980
5/5/18 9:00,3664.583333,7217473.533,2980
5/5/18 10:00,3697.1,8734786,2980
5/5/18 11:00,3695.65,8473119.667,2980
5/5/18 12:00,3678.766667,8602459.533,2980
5/5/18 13:00,3639.4,8652304.2,2980
5/5/18 14:00,3567.916667,7121177.933,2980
5/5/18 15:00,3733.083333,7576105.6,2980
5/5/18 16:00,4434.216667,7562374.467,2980
5/5/18 17:00,3553.733333,6603249.4,2980
5/5/18 18:00,3572.6,6897729.867,2980
5/5/18 19:00,3605.016667,6993705.133,2980
5/5/18 20:00,3581.4,6708011.8,2980
5/5/18 21:00,3519.15,6624904.733,2980
5/5/18 22:00,3412.15,6504329.4,2980
5/5/18 23:00,3361.666667,6248147.6,2980
5/6/18 0:00,3374.083333,6327894.333,2980
5/6/18 1:00,3364.3,6251910.267,2980
5/6/18 2:00,3345.266667,6165035.533,2980
5/6/18 3:00,3318.066667,6134145.2,2980
5/6/18 4:00,3306.633333,6123402.733,2980
5/6/18 5:00,3294.066667,6104176.667,2980
5/6/18 6:00,3276.083333,6079438.267,2980
5/6/18 7:00,3252.516667,6019192.267,2980
5/6/18 8:00,3223.966667,5862743.133,2980
5/6/18 9:00,3208.166667,5800727.733,2980
5/6/18 10:00,3184.9,5777429.333,2980
5/6/18 11:00,3022.133333,5823878.667,2980
5/6/18 12:00,3036.466667,6957207.267,2980
5/6/18 13:00,3066.566667,5693376.067,2980
5/6/18 14:00,3009.25,5285586.867,2980
5/6/18 15:00,3164.433333,5584684.8,2980
5/6/18 16:00,3458.5,5821509.4,2980
5/6/18 17:00,3566.216667,6735326.933,2980
5/6/18 18:00,3484.066667,6413818.933,2980
5/6/18 19:00,3452.583333,6393863.133,2980
5/6/18 20:00,3444.683333,6471028.267,2980
5/6/18 21:00,3593.683333,6924488.467,2980
5/6/18 22:00,3626.45,7012553.667,2980
5/6/18 23:00,3563.033333,7023060.533,2980
5/7/18 0:00,3492.7,6949356,2980
5/7/18 1:00,3377.75,6213534.467,2980
5/7/18 2:00,3316.366667,6061444.533,2980
5/7/18 3:00,3236.383333,5942349.067,2980
5/7/18 4:00,3166.683333,5896120.067,2980
5/7/18 5:00,3055.666667,5717076,2980
5/7/18 6:00,2811.633333,5409576.933,2980
5/7/18 7:00,2662.05,5153656.2,2980
5/7/18 8:00,2579.45,4929524.467,2980
5/7/18 9:00,2587.05,5202522.733,2980
5/7/18 10:00,2714.983333,6651897.867,2980
5/7/18 11:00,3590.683333,16321641.2,2980
5/7/18 12:00,4533.916667,25526744.57,2980
5/7/18 13:00,3473.083333,16688612.07,2980
5/7/18 14:00,2987.45,12454761.87,2980
5/7/18 15:00,2653.166667,8625726.267,2980
5/7/18 16:00,3310.183333,9071813.867,2980
5/7/18 17:00,5152.683333,23277635,2980
5/7/18 18:00,7734.333333,55261714.6,2980
5/7/18 19:00,7142.233333,47883481.4,2980
5/7/18 20:00,5932.45,35729628.27,2980
5/7/18 21:00,5349.1,30789332.93,2980
5/7/18 22:00,5207.05,35181971.47,2980
5/7/18 23:00,6046.983333,53263648.53,2980
5/8/18 0:00,5435.816667,42576631.2,2980
5/8/18 1:00,4736.666667,30968338.13,2980
5/8/18 2:00,4157.116667,17404370.8,2980
5/8/18 3:00,3969.35,15296073.87,2980
5/8/18 4:00,3944.433333,18827866.53,2980
5/8/18 5:00,3689.733333,15718004.4,2980
5/8/18 6:00,3528.4,13396080.53,2980
5/8/18 7:00,3460.533333,13530982.8,2980
5/8/18 8:00,3425.816667,13130134.13,2980
5/8/18 9:00,3197.816667,11103136.27,2980
5/8/18 10:00,3204.016667,11016257.33,2980
5/8/18 11:00,4864.3,33915385.2,2980
5/8/18 12:00,5777.75,46040456.47,2980
5/8/18 13:00,6228.683333,44188289.73,2980
5/8/18 14:00,8434.016667,69578046.13,2980
5/8/18 15:00,7328.2,47413043.27,2980
5/8/18 16:00,6911,37759169.77,2980
5/8/18 17:00,6865.016667,36287964.27,2980
5/8/18 18:00,6367.816667,28096510.87,2980
5/8/18 19:00,5987.083333,21581134.47,2980
5/8/18 20:00,5544.683333,15458283.2,2980
5/8/18 21:00,5129.05,11831922.1,2980
5/8/18 22:00,5451,11541668.93,2980
5/8/18 23:00,5607.033333,11343384.6,2980
5/9/18 0:00,5506.133333,11019228.25,2980
5/9/18 1:00,5435.8,10832783.53,2980
5/9/18 2:00,5367.25,9788070.35,2980
5/9/18 3:00,5317.466667,9359792.933,2980
5/9/18 4:00,4983.666667,8533220,2980
5/9/18 5:00,5353.716667,8718990,2980
5/9/18 6:00,5619.716667,8903895.333,2980
5/9/18 7:00,5507.316667,8746751.467,2980
5/9/18 8:00,5318.216667,8994484.6,2980
5/9/18 9:00,4942.9,8523107,2980
5/9/18 10:00,4789.95,9890050.9,2980
5/9/18 11:00,5136.816667,12597697.73,2980
5/9/18 12:00,5119.5,15523789.18,2980
5/9/18 13:00,5358.116667,15372454.47,2980
5/9/18 14:00,5975.45,16038958.88,2980
5/9/18 15:00,6345.166667,16242864.67,2980
5/9/18 16:00,6169.533333,15639796.53,2980
5/9/18 17:00,6160.066667,15629192.2,2980
5/9/18 18:00,6034.683333,15249517.2,2980
5/9/18 19:00,5902.15,14461379.6,2980
5/9/18 20:00,5911.55,14633642.13,2980
5/9/18 21:00,7369.433333,23641502.73,2980
5/9/18 22:00,7358.083333,24236024.53,2980
5/9/18 23:00,6236.916667,17318998.4,2980
5/10/18 0:00,6168.716667,14957467.87,2980
5/10/18 1:00,6660.133333,14969358.6,2980
5/10/18 2:00,6530.35,14871593.07,2980
5/10/18 3:00,6377.85,14220092.6,2980
5/10/18 4:00,6212.483333,13625409.53,2980
5/10/18 5:00,6081.35,13303457.67,2980
5/10/18 6:00,5978.85,13002072.8,2980
5/10/18 7:00,6168.883333,19757027.03,2980
5/10/18 8:00,6190.083333,24235795.77,2980
5/10/18 9:00,6508.983333,35465978.23,2980
5/10/18 10:00,7868.716667,44726732.32,2980
5/10/18 11:00,8304.65,56837325.23,2980
5/10/18 12:00,7989.4,55777963.93,2980
5/10/18 13:00,7628.966667,51739378.5,2980
5/10/18 14:00,7636.933333,52146534.8,2980
5/10/18 15:00,7766.383333,55038188.37,2980
5/10/18 16:00,7680.35,59625894.48,2980
5/10/18 17:00,7002.283333,51468874.13,2980
5/10/18 18:00,6883.15,49425250.43,2980
5/10/18 19:00,6884.95,52172122.87,2980
5/10/18 20:00,6589.366667,42886242.27,2980
5/10/18 21:00,6547.25,36904804.47,2980
5/10/18 22:00,6180.2,38648437.07,2980
5/10/18 23:00,5954.533333,37778371.53,2980
5/11/18 0:00,5651.666667,34872558.8,2980
5/11/18 1:00,5468.233333,34685458.8,2980
5/11/18 2:00,5223.633333,33120856.27,2980
5/11/18 3:00,4995.566667,30963079.07,2980
5/11/18 4:00,4798.966667,29920104.67,2980
5/11/18 5:00,4504,27179688.73,2980
5/11/18 6:00,4249.433333,24852963.33,2980
5/11/18 7:00,4380.683333,33757202.6,2980
5/11/18 8:00,3992.616667,26347993.62,2980
5/11/18 9:00,3900.75,25645873.35,2980
5/11/18 10:00,3696.316667,23329659.27,2980
5/11/18 11:00,3562.7,21860856.93,2980
5/11/18 12:00,3533.966667,20109017.45,2980
5/11/18 13:00,3467.516667,18729677.58,2980
5/11/18 14:00,3221.05,16019635,2980
5/11/18 15:00,3271.4,17260397.73,2980
5/11/18 16:00,3404.15,16250454.2,2980
5/11/18 17:00,3667.683333,15128773.67,2980
5/11/18 18:00,3646.716667,15210167.33,2980
5/11/18 19:00,3614.5,16389879.07,2980
5/11/18 20:00,3512.533333,15235573.13,2980
5/11/18 21:00,3430.383333,13098908.07,2980
5/11/18 22:00,3324.05,11517416.27,2980
5/11/18 23:00,3252.283333,10001518.4,2980
5/12/18 0:00,3183.35,9204730.2,2980
5/12/18 1:00,3129.983333,8458961.667,2980
5/12/18 2:00,3075.233333,7870708.333,2980
5/12/18 3:00,2991.666667,7557439.733,2980
5/12/18 4:00,2922,7372611.067,2980
5/12/18 5:00,2859.85,7026556.133,2980
5/12/18 6:00,2771.066667,6457854.2,2980
5/12/18 7:00,2733.383333,6087876.4,2980
5/12/18 8:00,2782.15,8058018.533,2980
5/12/18 9:00,2963.116667,13134911.92,2980
5/12/18 10:00,2838.85,12787571.5,2980
5/12/18 11:00,3112.1,12933549.27,2980
5/12/18 12:00,2810.633333,12955921.47,2980
5/12/18 13:00,2668.166667,13008879.6,2980
5/12/18 14:00,2569.75,12945462.8,2980
5/12/18 15:00,2509.883333,12806451.6,2980
5/12/18 16:00,2446.25,12596354.33,2980
5/12/18 17:00,2404.933333,12348397.47,2980
5/12/18 18:00,2368.283333,11996806.8,2980
5/12/18 19:00,2324.15,11429324.33,2980
5/12/18 20:00,2309.883333,11434792.93,2980
5/12/18 21:00,2172.716667,10795346.33,2980
5/12/18 22:00,2715.483333,11417175.07,2980
5/12/18 23:00,2546.983333,11133304.27,2980
5/13/18 0:00,2250,10606689,2980
5/13/18 1:00,2236.666667,10904933.33,2980
5/13/18 2:00,2155.016667,10903047.07,2980
5/13/18 3:00,2070.15,10815817.6,2980
5/13/18 4:00,1928.85,9640680.867,2980
5/13/18 5:00,1754.933333,7697058.267,2980
5/13/18 6:00,1590.116667,6310037.4,2980
5/13/18 7:00,1544.7,5800007.2,2980
5/13/18 8:00,1488.733333,5525652.467,2980
5/13/18 9:00,1461.866667,5874619.267,2980
5/13/18 10:00,1424.316667,6024820.733,2980
5/13/18 11:00,2023.366667,6566149.2,2980
5/13/18 12:00,2085.583333,6885885.933,2980
5/13/18 13:00,1769.183333,6208918.133,2980
5/13/18 14:00,1630.783333,6213867.333,2980
5/13/18 15:00,1501.116667,5734995.267,2980
5/13/18 16:00,1456.166667,5590273.733,2980
5/13/18 17:00,1756.316667,5905515.5,2980
5/13/18 18:00,2057,6910829.667,2980
5/13/18 19:00,2201.133333,8250018.533,2980
5/13/18 20:00,2059.4,7662262.133,2980
5/13/18 21:00,2045.533333,7047677.067,2980
5/13/18 22:00,3154.35,7999651.867,2980
5/13/18 23:00,2718.133333,7357069.6,2980
5/14/18 0:00,2489.466667,6862714.667,2980
5/14/18 1:00,2273.316667,6669904,2980
5/14/18 2:00,2156.25,6682610.933,2980
5/14/18 3:00,1980.05,6400561,2980
5/14/18 4:00,1864.366667,6001476.067,2980
5/14/18 5:00,1805.016667,5639655.733,2980
5/14/18 6:00,1745.216667,5299476,2980
5/14/18 7:00,1691.233333,5158265.8,2980
5/14/18 8:00,1605.35,5662530.733,2980
5/14/18 9:00,1741.9,8792175.533,2980
5/14/18 10:00,2230.433333,12945307.8,2980
5/14/18 11:00,2449.633333,12784113.33,2980
5/14/18 12:00,2696.666667,18781479.2,2980
5/14/18 13:00,8315.05,45328163.47,2980
5/14/18 14:00,8592.016667,42812816.27,2980
5/14/18 15:00,8729.066667,44477356.93,2980
5/14/18 16:00,12229.71667,47168340.33,2980
5/14/18 17:00,14379.33333,49136770.8,2980
5/14/18 18:00,14384.56667,50815156.8,2980
5/14/18 19:00,15102,60741364.67,2980
5/14/18 20:00,15000.48333,49742370.07,2980
5/14/18 21:00,14289.78333,45059173.6,2980
5/14/18 22:00,12338.9,41321951.27,2980
5/14/18 23:00,10022.35,37514543.53,2980
5/15/18 0:00,9065.716667,35484449.93,2980
5/15/18 1:00,7627.866667,33467041.2,2980
5/15/18 2:00,6061.983333,31662571.07,2980
5/15/18 3:00,4430.05,29421586.4,2980
5/15/18 4:00,3782.533333,28277730.07,2980
5/15/18 5:00,3607.633333,27374598.87,2980
5/15/18 6:00,3571.433333,27008332.93,2980
5/15/18 7:00,3500.266667,26658927.47,2980
5/15/18 8:00,3454.483333,29229963.93,2980
5/15/18 9:00,3397.766667,27458173,2980
5/15/18 10:00,3517.55,29996378.4,2980
5/15/18 11:00,3400.316667,28434280.07,2980
5/15/18 12:00,3363.966667,26115981.87,2980
5/15/18 13:00,3484.766667,29096819.4,2980
5/15/18 14:00,3255.6,45418427.93,2980
5/15/18 15:00,3323.366667,32693464.93,2980
5/15/18 16:00,4453.766667,27918257.27,2980
5/15/18 17:00,4614.616667,26949606.33,2980
5/15/18 18:00,3764.316667,25157758.53,2980
5/15/18 19:00,4085.15,22109754.67,2980
5/15/18 20:00,3624.466667,17946267.6,2980
5/15/18 21:00,3375.55,14827576.2,2980
5/15/18 22:00,3724.983333,14857808.53,2980
5/15/18 23:00,3766.6,14981752.33,2980
5/16/18 0:00,3468.45,13136239,2980
5/16/18 1:00,3464.6,17463134.47,2980
5/16/18 2:00,3036.066667,16882430.87,2980
5/16/18 3:00,2439.7,12103222.93,2980
5/16/18 4:00,1806.783333,7165213.533,2980
5/16/18 5:00,1558.333333,4813936.667,2980
5/16/18 6:00,1281.416667,3592268.933,2980
5/16/18 7:00,1076.533333,3087883.867,2980
5/16/18 8:00,927.5333333,2937107.533,2980
5/16/18 9:00,882.8333333,3139952.333,2980
5/16/18 10:00,1084.05,4332124.9,2980
5/16/18 11:00,1589.683333,5276158.2,2980
5/16/18 12:00,1347.9,5646065.85,2980
5/16/18 13:00,1602.066667,7122712.333,2980
5/16/18 14:00,1864.5,7398625.383,2980
5/16/18 15:00,3116.166667,9807268.467,2980
5/16/18 16:00,4503.4,12148700.93,2980
5/16/18 17:00,4686.116667,12396854.87,2980
5/16/18 18:00,4806.65,12817037.13,2980
5/16/18 19:00,4466.066667,11873244.08,2980
5/16/18 20:00,4105.416667,11538025.05,2980
5/16/18 21:00,4268.866667,10683762.67,2980
5/16/18 22:00,3492.733333,8094654.333,2980
5/16/18 23:00,3098.933333,6910837.1,2980
5/17/18 0:00,3309.216667,7777563.867,2980
5/17/18 1:00,3633.05,10585149.8,2980
5/17/18 2:00,3490.616667,11063553.2,2980
5/17/18 3:00,3245.766667,8775292.133,2980
5/17/18 4:00,2240.233333,5771361.933,2980
5/17/18 5:00,1855.066667,4725321.333,2980
5/17/18 6:00,1837.066667,4428114.133,2980
5/17/18 7:00,1626.5,3875548.267,2980
5/17/18 8:00,1397.333333,3565570.533,2980
5/17/18 9:00,1470.633333,3796825.4,2980
5/17/18 10:00,1648.4,5589271.067,2980
5/17/18 11:00,1772.25,9107570.467,2980
5/17/18 12:00,2681.8,9052299.817,2980
5/17/18 13:00,2072.833333,9717514.1,2980
5/17/18 14:00,2082.8,11890520.2,2980
5/17/18 15:00,3801.283333,27521376.37,2980
5/17/18 16:00,23484.11667,229719941.6,2980
5/17/18 17:00,10314.31667,96332292.92,2980
5/17/18 18:00,4021.416667,35545741.27,2980
5/17/18 19:00,2626.383333,19276907.53,2980
5/17/18 20:00,2280.233333,24072449.77,2980
5/17/18 21:00,2092.416667,22863993.27,2980
5/17/18 22:00,3759.333333,19377933.07,2980
5/17/18 23:00,12470.06667,33688638.53,2980
5/18/18 0:00,6488.333333,20182298.93,2980
5/18/18 1:00,2030.5,9848565.733,2980
5/18/18 2:00,1270.116667,7680336.533,2980
5/18/18 3:00,1026.25,6545946.6,2980
5/18/18 4:00,935.4166667,5978480.467,2980
5/18/18 5:00,796.2,5366105.067,2980
5/18/18 6:00,822.25,5018250.4,2980
5/18/18 7:00,907.0833333,11974878.47,2980
5/18/18 8:00,883.7166667,11782932.73,2980
5/18/18 9:00,844.3166667,8017816.067,2980
5/18/18 10:00,935.1166667,13019871.33,2980
5/18/18 11:00,1313.266667,9914776.867,2980
5/18/18 12:00,1353.816667,9294976.267,2980
5/18/18 13:00,1147.666667,10030015.07,2980
5/18/18 14:00,1094.166667,11483089.33,2980
5/18/18 15:00,1430.966667,8882287.267,2980
5/18/18 16:00,1574.8,8365876.133,2980
5/18/18 17:00,1339.966667,6861559.6,2980
5/18/18 18:00,1254.8,10012748.27,2980
5/18/18 19:00,1291.716667,13653775.87,2980
5/18/18 20:00,1246.65,13176447.47,2980
5/18/18 21:00,1081.833333,8465280.867,2980
5/18/18 22:00,988.95,6884279.933,2980
5/18/18 23:00,1949.333333,11787756.4,2980
5/19/18 0:00,887.6,5273266.667,2980
5/19/18 1:00,981.8333333,5493924.933,2980
5/19/18 2:00,1024.183333,5295996.667,2980
5/19/18 3:00,889.3,3997422,2980
5/19/18 4:00,760.7166667,2771695.867,2980
5/19/18 5:00,630.45,1988869.6,2980
5/19/18 6:00,487.3333333,1363488,2980
5/19/18 7:00,438.9333333,1146344.533,2980
5/19/18 8:00,426.5333333,1047833.933,2980
5/19/18 9:00,411.8166667,1029354,2980
5/19/18 10:00,406.4833333,1397453.4,2980
5/19/18 11:00,512.6833333,1417193.333,2980
5/19/18 12:00,537.4666667,1201214.2,2980
5/19/18 13:00,2323.466667,11186178.93,2980
5/19/18 14:00,859.4833333,3829482.733,2980
5/19/18 15:00,519.8666667,2122161.467,2980
5/19/18 16:00,500.3333333,2029129.8,2980
5/19/18 17:00,774.2333333,2131904.467,2980
5/19/18 18:00,842.1166667,1859715.2,2980
5/19/18 19:00,911.6,2475612.133,2980
5/19/18 20:00,656.8833333,1098793.067,2980
5/19/18 21:00,526.2,697370.1333,2980
5/19/18 22:00,543.8166667,1269859.933,2980
5/19/18 23:00,534.1333333,1044625.667,2980
5/20/18 0:00,1376.366667,5292790.267,2980
5/20/18 1:00,548.8666667,632551.2667,2980
5/20/18 2:00,489.7666667,495261.5333,2980
5/20/18 3:00,411.2833333,355219.6667,2980
5/20/18 4:00,377.1333333,324021.3333,2980
5/20/18 5:00,371,323408,2980
5/20/18 6:00,375.95,324612.3333,2980
5/20/18 7:00,261.6333333,213928.9333,2980
5/20/18 8:00,1390.1,6484562.4,2980
5/20/18 9:00,262.3166667,364350.5333,2980
5/20/18 10:00,262.35,1095614.2,2980
5/20/18 11:00,262.8666667,1553627.933,2980
5/20/18 12:00,1024.75,1997577.467,2980
5/20/18 13:00,618.7666667,882403.2667,2980
5/20/18 14:00,387.9333333,562157.5333,2980
5/20/18 15:00,221.85,288281.4,2980
5/20/18 16:00,141.0333333,225820.0667,2980
5/20/18 17:00,1016.6,1162208,2980
5/20/18 18:00,483.1833333,646607.5333,2980
5/20/18 19:00,256.3333333,1473549.867,2980
5/20/18 20:00,165.5166667,1155445.533,2980
5/20/18 21:00,552.7,4968535.267,2980
5/20/18 22:00,1718.416667,29248819.47,2980
5/20/18 23:00,453.3833333,6690607.6,2980
5/21/18 0:00,592.4333333,10223931,2980
5/21/18 1:00,694.0666667,9475436.8,2980
5/21/18 2:00,764.2833333,11464507.2,2980
5/21/18 3:00,606.4166667,11618729.6,2980
5/21/18 4:00,147.2833333,2882145.067,2980
5/21/18 5:00,8.183333333,157084.2667,2980
5/21/18 6:00,666.8833333,281820,2980
5/21/18 7:00,429.1166667,411879.3333,2980
5/21/18 8:00,352.0166667,401334.4,2980
5/21/18 9:00,344.95,122301.3333,2980
5/21/18 10:00,342,102600,2980
5/21/18 11:00,342,102600,2980
5/21/18 12:00,336.1,100830,2980
5/21/18 13:00,283.7,85110,2980
5/21/18 14:00,170.1333333,51040,2980
5/21/18 15:00,34.53333333,10360,2980
5/21/18 16:00,6.833333333,2050,2980
5/21/18 17:00,0.133333333,40,2980
5/21/18 18:00,0,0,2980
5/21/18 19:00,0,0,2980
5/21/18 20:00,0,0,2980
5/21/18 21:00,0,0,2980
5/21/18 22:00,0,0,2980
5/21/18 23:00,0,0,2980
5/22/18 0:00,0,0,2980
5/22/18 1:00,0,0,2980
5/22/18 2:00,0,0,2980
5/22/18 3:00,0,0,2980
5/22/18 4:00,0,0,2980
5/22/18 5:00,0,0,2980
5/22/18 6:00,0,0,2980
5/22/18 7:00,0,0,2980
5/22/18 8:00,0,0,2980
5/22/18 9:00,0,0,2980
5/22/18 10:00,0,0,2980
5/22/18 11:00,0,0,2980
5/22/18 12:00,0,0,2980
5/22/18 13:00,0,0,2980
5/22/18 14:00,0,0,2980
5/22/18 15:00,0,0,2980
5/22/18 16:00,0,0,2980
5/22/18 17:00,0,0,2980
5/22/18 18:00,0,0,2980
5/22/18 19:00,0,0,2980
5/22/18 20:00,0,0,2980
5/22/18 21:00,0,0,2980
5/22/18 22:00,0,0,2980
5/22/18 23:00,0,0,2980
5/23/18 0:00,0,0,2980
5/23/18 1:00,0,0,2980
5/23/18 2:00,0,0,2980
5/23/18 3:00,0,0,2980
5/23/18 4:00,0,0,2980
5/23/18 5:00,0,0,2980
5/23/18 6:00,0,0,2980
5/23/18 7:00,0,0,2980
5/23/18 8:00,0,0,2980
5/23/18 9:00,0,0,2980
5/23/18 10:00,0,0,2980
5/23/18 11:00,0,0,2980
5/23/18 12:00,0,0,2980
5/23/18 13:00,0,0,2980
5/23/18 14:00,0,0,2980
5/23/18 15:00,0,0,2980
5/23/18 16:00,0,0,2980
5/23/18 17:00,0,0,2980
5/23/18 18:00,0,0,2980
5/23/18 19:00,0,0,2980
5/23/18 20:00,0,0,2980
5/23/18 21:00,0,0,2980
5/23/18 22:00,0,0,2980
5/23/18 23:00,0,0,2980
5/24/18 0:00,0,0,2980
5/24/18 1:00,38.41666667,121885.3333,2980
5/24/18 2:00,489.3833333,1515741.65,2980
5/24/18 3:00,1009.866667,3129203.65,2980
5/24/18 4:00,413.35,1276070.117,2980
5/24/18 5:00,107.2,333906.1333,2980
5/24/18 6:00,162.55,501285.3167,2980
5/24/18 7:00,37.2,114626.2667,2980
5/24/18 8:00,0,0,2980
5/24/18 9:00,0,0,2980
5/24/18 10:00,0,0,2980
5/24/18 11:00,0,0,2980
5/24/18 12:00,0,0,2980
5/24/18 13:00,0,0,2980
5/24/18 14:00,0,0,2980
5/24/18 15:00,0,0,2980
5/24/18 16:00,0,0,2980
5/24/18 17:00,0,0,2980
5/24/18 18:00,0.983333333,1006.933333,2980
5/24/18 19:00,107.25,697172.2667,2980
5/24/18 20:00,328.6166667,1521676.4,2980
5/24/18 21:00,688.0833333,5121024,2980
5/24/18 22:00,2552.533333,23533414.4,2980
5/24/18 23:00,2573.05,23698372.27,2980
5/25/18 0:00,2502.3,23019013.73,2980
5/25/18 1:00,2448.1,22808618.67,2980
5/25/18 2:00,2445.783333,22650129.07,2980
5/25/18 3:00,2517.6,22673408,2980
5/25/18 4:00,2505.266667,22649105.07,2980
5/25/18 5:00,2439.8,22582067.2,2980
5/25/18 6:00,2437.8,22579392,2980
5/25/18 7:00,2437,22579200,2980
5/25/18 8:00,2484.866667,23939733.33,2980
5/25/18 9:00,2601.25,26806117.93,2980
5/25/18 10:00,2961.916667,28257553.03,2980
5/25/18 11:00,2945.966667,29628520.83,2980
5/25/18 12:00,3325.233333,32015143.47,2980
5/25/18 13:00,3794.483333,41967336,2980
5/25/18 14:00,4580.666667,44487753.93,2980
5/25/18 15:00,5772.116667,49204590.6,2980
5/25/18 16:00,7429.716667,79256080.13,2980
5/25/18 17:00,9868,124633595.1,2980
5/25/18 18:00,9136.516667,113817574.9,2980
5/25/18 19:00,7960.916667,98247733.08,2980
5/25/18 20:00,7906.933333,88089275.2,2980
5/25/18 21:00,6844.566667,72283708.4,2980
5/25/18 22:00,6153.25,62059439.43,2980
5/25/18 23:00,5625.083333,55034526.7,2980
5/26/18 0:00,5523.15,50819823.87,2980
5/26/18 1:00,5534.7,53954322.13,2980
5/26/18 2:00,5434.266667,52641324.8,2980
5/26/18 3:00,5293.383333,50207702.53,2980
5/26/18 4:00,5105.583333,48966174,2980
5/26/18 5:00,4945.116667,47440571.87,2980
5/26/18 6:00,4731,44675696.4,2980
5/26/18 7:00,4527.4,42363743.33,2980
5/26/18 8:00,4304.95,39459199.6,2980
5/26/18 9:00,4216.916667,38009078.27,2980
5/26/18 10:00,5236.3,37863703.87,2980
5/26/18 11:00,7280.016667,45554368.27,2980
5/26/18 12:00,7649.083333,46760777.73,2980
5/26/18 13:00,5267.016667,37136773.6,2980
5/26/18 14:00,5111.5,36317697.33,2980
5/26/18 15:00,5073.45,36001449.33,2980
5/26/18 16:00,4972.9,35599182.33,2980
5/26/18 17:00,4896.933333,36000180.33,2980
5/26/18 18:00,4797.766667,33516883.8,2980
5/26/18 19:00,4694.066667,32319800,2980
5/26/18 20:00,4483.183333,30788216.73,2980
5/26/18 21:00,4341.183333,29427417.93,2980
5/26/18 22:00,4422.516667,35519006.6,2980
5/26/18 23:00,4418.6,38704863.33,2980
5/27/18 0:00,3944.116667,31511426.67,2980
5/27/18 1:00,3723.416667,27883311.67,2980
5/27/18 2:00,3573.716667,25285051.33,2980
5/27/18 3:00,3411.3,23225365.2,2980
5/27/18 4:00,3300.533333,22236635.4,2980
5/27/18 5:00,3207.433333,20854450,2980
5/27/18 6:00,3128.95,19801108,2980
5/27/18 7:00,3025.916667,18566158.33,2980
5/27/18 8:00,2915.316667,17430838.67,2980
5/27/18 9:00,2838.166667,16283019.27,2980
5/27/18 10:00,2774.416667,15448620.87,2980
5/27/18 11:00,2703.383333,14659995.47,2980
5/27/18 12:00,2551.116667,13574366.07,2980
5/27/18 13:00,2330.566667,12345680,2980
5/27/18 14:00,2272.566667,11281196.8,2980
5/27/18 15:00,2122.65,9574392.867,2980
5/27/18 16:00,2229.65,8909586.2,2980
5/27/18 17:00,2008.4,7588169.4,2980
5/27/18 18:00,1846.366667,6463666.867,2980
5/27/18 19:00,2334.383333,15228935.33,2980
5/27/18 20:00,2430.933333,17493772.93,2980
5/27/18 21:00,1934.683333,8739565.933,2980
5/27/18 22:00,1759.983333,5378572.4,2980
5/27/18 23:00,2013.666667,5375840.667,2980
5/28/18 0:00,1977.966667,4756674.667,2980
5/28/18 1:00,3463.866667,31935530.8,2980
5/28/18 2:00,2867.05,26857312.53,2980
5/28/18 3:00,1927.816667,11999918.4,2980
5/28/18 4:00,1640.716667,7254817.6,2980
5/28/18 5:00,1567.733333,6063068.267,2980
5/28/18 6:00,1493,5427173.867,2980
5/28/18 7:00,1376.933333,4715194.667,2980
5/28/18 8:00,1517.483333,5102909.6,2980
5/28/18 9:00,1414.25,4737748,2980
5/28/18 10:00,1457.916667,5316293.6,2980
5/28/18 11:00,2513.216667,12537690.4,2980
5/28/18 12:00,3832.75,18338672.27,2980
5/28/18 13:00,3175.95,13355104.87,2980
5/28/18 14:00,2493.366667,9568073,2980
5/28/18 15:00,2110.483333,7917282,2980
5/28/18 16:00,1858.466667,7618631.533,2980
5/28/18 17:00,1953.066667,7495503.933,2980
5/28/18 18:00,2087.233333,6203337.533,2980
5/28/18 19:00,1950.2,5766180.067,2980
5/28/18 20:00,1708.65,4958049.567,2980
5/28/18 21:00,1692.883333,5563777.083,2980
5/28/18 22:00,1730.516667,6860982.8,2980
5/28/18 23:00,1698.533333,6754930.067,2980
5/29/18 0:00,1625.783333,6287850.667,2980
5/29/18 1:00,1562.15,5719002.267,2980
5/29/18 2:00,1328.6,5024180.533,2980
5/29/18 3:00,1153.133333,3915097.467,2980
5/29/18 4:00,1118.966667,3592185.267,2980
5/29/18 5:00,981.9333333,3203872.733,2980
5/29/18 6:00,971.6333333,3045590.667,2980
5/29/18 7:00,959.5333333,2845670.333,2980
5/29/18 8:00,1013.583333,2713999.733,2980
5/29/18 9:00,992.5666667,2625079.067,2980
5/29/18 10:00,1260.25,3398484.2,2980
5/29/18 11:00,1253.6,4259709.067,2980
5/29/18 12:00,2972.916667,22121181.73,2980
5/29/18 13:00,3844.3,26565317.9,2980
5/29/18 14:00,6266.2,35461582.13,2980
5/29/18 15:00,5085.566667,31547224.07,2980
5/29/18 16:00,6116.233333,33635043.97,2980
5/29/18 17:00,5648.666667,31713045.87,2980
5/29/18 18:00,6607.75,54631147.58,2980
5/29/18 19:00,4892.1,32697056.67,2980
5/29/18 20:00,5434.983333,31426240.93,2980
5/29/18 21:00,6205.816667,41289472,2980
5/29/18 22:00,5867.75,64644225.73,2980
5/29/18 23:00,5611.05,66106838.8,2980
5/30/18 0:00,5129.566667,55433841.47,2980
5/30/18 1:00,5476.716667,60126123.33,2980
5/30/18 2:00,7630.283333,101707905.7,2980
5/30/18 3:00,6555.583333,83694588.13,2980
5/30/18 4:00,5635.916667,69465502.8,2980
5/30/18 5:00,5044.766667,59722565.73,2980
5/30/18 6:00,4091.45,44319004.8,2980
5/30/18 7:00,3243.5,30419138.73,2980
5/30/18 8:00,2666.166667,21272541.07,2980
5/30/18 9:00,3204.133333,15335137.4,2980
5/30/18 10:00,3528.633333,17209749.47,2980
5/30/18 11:00,3787.883333,27240655,2980
5/30/18 12:00,3916.95,39114368.93,2980
5/30/18 13:00,3861.35,23936597.9,2980
5/30/18 14:00,3706.283333,17643708.8,2980
5/30/18 15:00,4553.216667,17454227.33,2980
5/30/18 16:00,6675.25,34920752.6,2980
5/30/18 17:00,8924.483333,57010941.07,2980
5/30/18 18:00,8510.883333,55186537.07,2980
5/30/18 19:00,8314.266667,53319790,2980
5/30/18 20:00,8191.45,51608854.93,2980
5/30/18 21:00,8388.25,47861110.13,2980
5/30/18 22:00,6718.25,37446518.83,2980
5/30/18 23:00,5053.8,20882435.23,2980
5/31/18 0:00,4937.55,15583646.4,2980
5/31/18 1:00,4637.466667,11685445.6,2980
5/31/18 2:00,3759.6,7351587.2,2980
5/31/18 3:00,3660.616667,6845030.533,2980
5/31/18 4:00,3306.283333,4969607.667,2980
5/31/18 5:00,3234.583333,4535875,2980
5/31/18 6:00,3100.333333,4219704.067,2980
5/31/18 7:00,3695.616667,4223311.667,2980
5/31/18 8:00,3405.516667,4313925,2980
5/31/18 9:00,3437.966667,5126223.8,2980
5/31/18 10:00,3896.566667,7942591.2,2980
5/31/18 11:00,3887.533333,10427562.1,2980
5/31/18 12:00,3818.666667,10920051.2,2980
5/31/18 13:00,3863.15,10768047.02,2980
5/31/18 14:00,4368.116667,11110759.23,2980
5/31/18 15:00,4389.55,12804669,2980
5/31/18 16:00,3768.8,13341065.97,2980
5/31/18 17:00,3704.766667,14310890.6,2980
5/31/18 18:00,3693.9,15139433.6,2980
5/31/18 19:00,7046.733333,50346855.88,2980
5/31/18 20:00,7466.816667,54650536.3,2980
5/31/18 21:00,7099.8,52441419.37,2980
5/31/18 22:00,6643.816667,49629548.52,2980
5/31/18 23:00,8357.183333,63125185.8,2980
6/1/18 0:00,6508.2,48532767.45,2980
6/1/18 1:00,4231.633333,27067104.33,2980
6/1/18 2:00,3183.783333,15969628.65,2980
6/1/18 3:00,2544.05,9820740.867,2980
6/1/18 4:00,2233.233333,7625444.133,2980
6/1/18 5:00,1995.766667,6593815.267,2980
6/1/18 6:00,1847.933333,5772706.8,2980
6/1/18 7:00,1742.966667,5246505.067,2980
6/1/18 8:00,1700.466667,5210937.8,2980
6/1/18 9:00,2347.25,22020389,2980
6/1/18 10:00,3167.733333,35832001.83,2980
6/1/18 11:00,3048.216667,32675049.27,2980
6/1/18 12:00,3390.833333,32024761.43,2980
6/1/18 13:00,3106.966667,28514983.07,2980
6/1/18 14:00,3166.25,27711882.87,2980
6/1/18 15:00,3450.483333,27436826.73,2980
6/1/18 16:00,4621.2,39597547.8,2980
6/1/18 17:00,5849.95,57616176.53,2980
6/1/18 18:00,5902.55,55154533.53,2980
6/1/18 19:00,5960.75,46787403.47,2980
6/1/18 20:00,5695.683333,40708550.13,2980
6/1/18 21:00,5531.383333,36004953.33,2980
6/1/18 22:00,5575.116667,33661341.6,2980
6/1/18 23:00,5469.866667,31614299.2,2980
6/2/18 0:00,5395.516667,30389581.07,2980
6/2/18 1:00,5267.5,29367388.53,2980
6/2/18 2:00,5177.6,28210405.6,2980
6/2/18 3:00,5064.783333,25777649.33,2980
6/2/18 4:00,4968.05,24300469.6,2980
6/2/18 5:00,4922.133333,23613403.47,2980
6/2/18 6:00,4911.266667,23410352.53,2980
6/2/18 7:00,5068,23585426.33,2980
6/2/18 8:00,4946.5,22764542.67,2980
6/2/18 9:00,4886.05,22426839.33,2980
6/2/18 10:00,5018.366667,24736126.2,2980
6/2/18 11:00,5146.85,27431073.67,2980
6/2/18 12:00,4946.6,26724105.27,2980
6/2/18 13:00,4805.3,24764475.47,2980
6/2/18 14:00,4940,24149757.4,2980
6/2/18 15:00,4844.416667,23800268.4,2980
6/2/18 16:00,5157.4,24744817.53,2980
6/2/18 17:00,5156.75,24472134,2980
6/2/18 18:00,5118.666667,23350105.87,2980
6/2/18 19:00,5006.383333,22617192.53,2980
6/2/18 20:00,4997,23032617.67,2980
6/2/18 21:00,4867.933333,21648774.33,2980
6/2/18 22:00,4986.483333,21303776.8,2980
6/2/18 23:00,4847.85,20700681.27,2980
6/3/18 0:00,4647.75,20535175,2980
6/3/18 1:00,4475.116667,20533473.07,2980
6/3/18 2:00,4254.916667,19657347.87,2980
6/3/18 3:00,3812.466667,17087465.87,2980
6/3/18 4:00,3331.716667,14253134.33,2980
6/3/18 5:00,3100.183333,11993146,2980
6/3/18 6:00,2998.766667,10746384.93,2980
6/3/18 7:00,2912.116667,10991833.67,2980
6/3/18 8:00,2773.65,10991954.13,2980
6/3/18 9:00,2672.966667,10588443.07,2980
6/3/18 10:00,2592.216667,11696156.27,2980
6/3/18 11:00,3009.5,15951037.67,2980
6/3/18 12:00,3119.483333,17816023.73,2980
6/3/18 13:00,2971,16791534.27,2980
6/3/18 14:00,2872.216667,15949309.13,2980
6/3/18 15:00,2764.133333,15000460.87,2980
6/3/18 16:00,2674.5,14057078.27,2980
6/3/18 17:00,2609.316667,13379195.8,2980
6/3/18 18:00,2552.45,13848472.13,2980
6/3/18 19:00,2438.85,12421012,2980
6/3/18 20:00,2373.816667,11567668.27,2980
6/3/18 21:00,2312.6,11102112.87,2980
6/3/18 22:00,2233.45,10368984.2,2980
6/3/18 23:00,2209.416667,10089054.73,2980
6/4/18 0:00,2220.833333,10012755.53,2980
6/4/18 1:00,2226.266667,9818244.933,2980
6/4/18 2:00,2276.583333,9742094.067,2980
6/4/18 3:00,2192.45,9398746.8,2980
6/4/18 4:00,2145.3,9068842.4,2980
6/4/18 5:00,2088.966667,8757981.867,2980
6/4/18 6:00,1914.983333,8091960.867,2980
6/4/18 7:00,1893.983333,8069808.933,2980
6/4/18 8:00,1876.4,8084805.933,2980
6/4/18 9:00,1947.3,14290916.6,2980
6/4/18 10:00,2010.283333,9760008.733,2980
6/4/18 11:00,2535.95,12192759.43,2980
6/4/18 12:00,3324.116667,20936448.87,2980
6/4/18 13:00,3504.066667,31071130.63,2980
6/4/18 14:00,3436.366667,34040285.78,2980
6/4/18 15:00,4063.583333,25938944.3,2980
6/4/18 16:00,5534.266667,22343923.6,2980
6/4/18 17:00,9123.783333,56993524.38,2980
6/4/18 18:00,8687.766667,55826535.15,2980
6/4/18 19:00,5466.866667,28973729.97,2980
6/4/18 20:00,4821.766667,22170800.9,2980
6/4/18 21:00,4521.25,19006923.38,2980
6/4/18 22:00,4625.316667,23862928.53,2980
6/4/18 23:00,4438.133333,26301805.6,2980
6/5/18 0:00,4000.983333,22714651.2,2980
6/5/18 1:00,3691.183333,19805458.67,2980
6/5/18 2:00,3222.25,13876355.73,2980
6/5/18 3:00,2959.216667,12283677.07,2980
6/5/18 4:00,2808.6,11410898.1,2980
6/5/18 5:00,2620.466667,10856374.53,2980
6/5/18 6:00,2652.333333,12682963.73,2980
6/5/18 7:00,2637.583333,12897623.67,2980
6/5/18 8:00,2600.2,13748261.73,2980
6/5/18 9:00,2540.916667,10271866.33,2980
6/5/18 10:00,3241.116667,11998451.13,2980
6/5/18 11:00,3748.116667,12021408.4,2980
6/5/18 12:00,3470.716667,16326736.63,2980
6/5/18 13:00,13011.23333,58274223.47,2980
6/5/18 14:00,15895.56667,81399067.87,2980
6/5/18 15:00,15721.25,69580458.13,2980
6/5/18 16:00,15580.58333,77728786.8,2980
6/5/18 17:00,13073.35,72020082.67,2980
6/5/18 18:00,10990.38333,67283662.6,2980
6/5/18 19:00,9634.55,58864370.9,2980
6/5/18 20:00,9473.716667,56595583.2,2980
6/5/18 21:00,8960.65,51266912.27,2980
6/5/18 22:00,8336.55,45723431.47,2980
6/5/18 23:00,8279.066667,45418361.4,2980
6/6/18 0:00,8044.25,44136376.93,2980
6/6/18 1:00,7813.116667,43435556.67,2980
6/6/18 2:00,7378.483333,42661788.47,2980
6/6/18 3:00,7228.95,42627735.63,2980
6/6/18 4:00,7190.533333,44050360.8,2980
6/6/18 5:00,7228.8,46685235.07,2980
6/6/18 6:00,6846.883333,41809258.63,2980
6/6/18 7:00,6660.3,40417983.2,2980
6/6/18 8:00,6625.583333,39831026.07,2980
6/6/18 9:00,20241.48333,68141924.75,2980
6/6/18 10:00,24339.83333,78984768.53,2980
6/6/18 11:00,12067.11667,53048232.38,2980
6/6/18 12:00,7241.983333,42687473.58,2980
6/6/18 13:00,7234.083333,42892908.83,2980
6/6/18 14:00,8487.166667,54104400.57,2980
6/6/18 15:00,6976.533333,47565241.93,2980
6/6/18 16:00,6602.4,44375881.33,2980
6/6/18 17:00,8625.816667,57815482.4,2980
6/6/18 18:00,9297.433333,63214076.8,2980
6/6/18 19:00,7618.266667,49176651.27,2980
6/6/18 20:00,7129.216667,46951376.27,2980
6/6/18 21:00,7128.683333,42624852.27,2980
6/6/18 22:00,7585.333333,42607233.6,2980
6/6/18 23:00,6601.85,35731605.87,2980
6/7/18 0:00,5655.883333,27514767.6,2980
6/7/18 1:00,4944,23527543.9,2980
6/7/18 2:00,4666.016667,20378243.6,2980
6/7/18 3:00,4521.633333,18843767.33,2980
6/7/18 4:00,5710.416667,40608536,2980
6/7/18 5:00,5147.066667,32031964.8,2980
6/7/18 6:00,4205.7,16716783.13,2980
6/7/18 7:00,3945.233333,12659590.7,2980
6/7/18 8:00,3730.583333,9685609.933,2980
6/7/18 9:00,3578.866667,7422940.2,2980
6/7/18 10:00,5159,14140069.5,2980
6/7/18 11:00,3944.5,9522239.733,2980
6/7/18 12:00,6453.55,39841919.4,2980
6/7/18 13:00,9337.033333,80813161.33,2980
6/7/18 14:00,8725.6,74948295.73,2980
6/7/18 15:00,8312.5,71928046.87,2980
6/7/18 16:00,7200.25,63846565.5,2980
6/7/18 17:00,10312.28333,67892027.22,2980
6/7/18 18:00,17423.31667,114149916.1,2980
6/7/18 19:00,11965.23333,78642740.57,2980
6/7/18 20:00,7068.816667,46254384.23,2980
6/7/18 21:00,5938.816667,34153146.07,2980
6/7/18 22:00,5682.85,25715155,2980
6/7/18 23:00,4157.8,15988432.23,2980
6/8/18 0:00,3920.016667,13445143.87,2980
6/8/18 1:00,3677.183333,11154576.47,2980
6/8/18 2:00,3502.05,9042909.633,2980
6/8/18 3:00,3384.316667,7877505.767,2980
6/8/18 4:00,3332.55,7080847.433,2980
6/8/18 5:00,3265.966667,6204050.633,2980
6/8/18 6:00,3223.15,5965847.7,2980
6/8/18 7:00,3208,5565449.533,2980
6/8/18 8:00,3379.116667,5883471.067,2980
6/8/18 9:00,3561.883333,6191845.8,2980
6/8/18 10:00,3869.9,11735421.13,2980
6/8/18 11:00,3700.366667,11523946.3,2980
6/8/18 12:00,3393.6,6876613.033,2980
6/8/18 13:00,3128.533333,6294039.567,2980
6/8/18 14:00,5256.166667,28623537.75,2980
6/8/18 15:00,5383.533333,41799058.6,2980
6/8/18 16:00,5558.5,42625510.07,2980
6/8/18 17:00,5775.5,32531865.47,2980
6/8/18 18:00,5632.75,33380532.9,2980
6/8/18 19:00,5359,33230337,2980
6/8/18 20:00,5172.05,31813299.97,2980
6/8/18 21:00,5212.7,30756856.2,2980
6/8/18 22:00,5358.466667,29889682.82,2980
6/8/18 23:00,5698.916667,31016362.07,2980
6/9/18 0:00,5454.983333,30579815.3,2980
6/9/18 1:00,5333.366667,31559726.9,2980
6/9/18 2:00,5246.633333,32384441.07,2980
6/9/18 3:00,4914.083333,29887388.3,2980
6/9/18 4:00,4768.583333,28255495.27,2980
6/9/18 5:00,4651.4,27090465.2,2980
6/9/18 6:00,4640.666667,26007458.43,2980
6/9/18 7:00,4914.883333,24928054.57,2980
6/9/18 8:00,4355.2,24595329.67,2980
6/9/18 9:00,4356.1,24558584.1,2980
6/9/18 10:00,4403.366667,26385101.2,2980
6/9/18 11:00,4461.983333,28059010.67,2980
6/9/18 12:00,4458.05,27321633,2980
6/9/18 13:00,4473.116667,27184502,2980
6/9/18 14:00,4426,26734381.73,2980
6/9/18 15:00,4348.6,25731488.1,2980
6/9/18 16:00,4274.466667,24634386.97,2980
6/9/18 17:00,4225.166667,23839083.17,2980
6/9/18 18:00,4225.783333,24553540,2980
6/9/18 19:00,5270.15,58235145.87,2980
6/9/18 20:00,4905.85,45015903.5,2980
6/9/18 21:00,4637.483333,29858880.53,2980
6/9/18 22:00,5675.483333,34354358.73,2980
6/9/18 23:00,4227.833333,21936599.33,2980
6/10/18 0:00,4155.333333,21110551.6,2980
6/10/18 1:00,4102.75,20695729,2980
6/10/18 2:00,4049.983333,20186708,2980
6/10/18 3:00,3946.866667,19307560.87,2980
6/10/18 4:00,3833.066667,18384480.27,2980
6/10/18 5:00,3724.55,17537401.5,2980
6/10/18 6:00,3633.1,16773308.93,2980
6/10/18 7:00,3511.983333,15750360.2,2980
6/10/18 8:00,3419.883333,14448624.67,2980
6/10/18 9:00,3268.7,13233823.47,2980
6/10/18 10:00,3097.866667,12031473.47,2980
6/10/18 11:00,3221.716667,11539394.8,2980
6/10/18 12:00,4357.5,12281349.67,2980
6/10/18 13:00,8111.533333,45828351.73,2980
6/10/18 14:00,8584,53202990.8,2980
6/10/18 15:00,5509.933333,29470751.83,2980
6/10/18 16:00,4798.983333,24056018.2,2980
6/10/18 17:00,4430.233333,21060197.53,2980
6/10/18 18:00,3548.95,14635536.77,2980
6/10/18 19:00,3463.45,20956735.83,2980
6/10/18 20:00,7550.283333,85409848.28,2980
6/10/18 21:00,4554.266667,38068476.57,2980
6/10/18 22:00,3494.55,23247240.37,2980
6/10/18 23:00,3120.383333,18086467.83,2980
6/11/18 0:00,2655.6,11920079.73,2980
6/11/18 1:00,2716.783333,14622813.67,2980
6/11/18 2:00,2642.066667,16803657.93,2980
6/11/18 3:00,2426.016667,11402192.13,2980
6/11/18 4:00,2623.616667,18817632.8,2980
6/11/18 5:00,2600.666667,20538148.4,2980
6/11/18 6:00,2513.633333,6965648.167,2980
6/11/18 7:00,2702.45,8083478.867,2980
6/11/18 8:00,2598.8,9581576.767,2980
6/11/18 9:00,3192.466667,14255688,2980
6/11/18 10:00,5469.716667,32577231.27,2980
6/11/18 11:00,3475.283333,17479016.23,2980
6/11/18 12:00,2283.783333,7113157.467,2980
6/11/18 13:00,2233.4,6575455.067,2980
6/11/18 14:00,2976.9,45699540.27,2980
6/11/18 15:00,3000.283333,47274600.4,2980
6/11/18 16:00,2788.716667,25919877.07,2980
6/11/18 17:00,5023.733333,35078917.47,2980
6/11/18 18:00,21422.93333,159223179.5,2980
6/11/18 19:00,23832.9,176610196.8,2980
6/11/18 20:00,12057.3,82354627.6,2980
6/11/18 21:00,6735.8,41560603.8,2980
6/11/18 22:00,6416,40970285.87,2980
6/11/18 23:00,6460.883333,39940625.9,2980
6/12/18 0:00,6044.533333,31691436.8,2980
6/12/18 1:00,8614.116667,30720837.2,2980
6/12/18 2:00,6147.216667,21266597.87,2980
6/12/18 3:00,3386.616667,10376910.73,2980
6/12/18 4:00,2799.616667,7305099.067,2980
6/12/18 5:00,2711.216667,5869164.4,2980
6/12/18 6:00,2720.733333,4408422.133,2980
6/12/18 7:00,2649.716667,4037008.267,2980
6/12/18 8:00,2684.016667,4432318.067,2980
6/12/18 9:00,2754.883333,17054826.4,2980
6/12/18 10:00,3244.866667,44835459.6,2980
6/12/18 11:00,3158.683333,44017422.33,2980
6/12/18 12:00,3692.983333,38838882.6,2980
6/12/18 13:00,6380.316667,44777467.3,2980
6/12/18 14:00,4942.283333,36505120.17,2980
6/12/18 15:00,3724,23220952.23,2980
6/12/18 16:00,3732.833333,27438229.83,2980
6/12/18 17:00,4041.55,35256626.22,2980
6/12/18 18:00,6339.25,48406117.6,2980
6/12/18 19:00,4881,43101831.2,2980
6/12/18 20:00,4465.833333,38063435.2,2980
6/12/18 21:00,4398.033333,23700274.5,2980
6/12/18 22:00,4447.883333,20707288.98,2980
6/12/18 23:00,4333.15,18797466,2980
6/13/18 0:00,4347.966667,19321907.8,2980
6/13/18 1:00,4212.783333,17225545.73,2980
6/13/18 2:00,3906.4,16547832.27,2980
6/13/18 3:00,3626.483333,14932059.77,2980
6/13/18 4:00,3340.066667,13823054.4,2980
6/13/18 5:00,3138.4,12454105.6,2980
6/13/18 6:00,3245.066667,12553136.67,2980
6/13/18 7:00,3514.766667,13295441.47,2980
6/13/18 8:00,3639.216667,13376152.57,2980
6/13/18 9:00,3474.7,13486033.73,2980
6/13/18 10:00,3619.866667,14640193.07,2980
6/13/18 11:00,3472.45,15901874.13,2980
6/13/18 12:00,4924.816667,18220191.82,2980
6/13/18 13:00,6569.733333,34355598.08,2980
6/13/18 14:00,6132.916667,26515626.63,2980
6/13/18 15:00,8780.416667,47758820.5,2980
6/13/18 16:00,6116.766667,24846584.53,2980
6/13/18 17:00,5160.55,17092276.27,2980
6/13/18 18:00,4974.883333,15110333.75,2980
6/13/18 19:00,4858.766667,14402277.73,2980
6/13/18 20:00,4414.3,13635663.73,2980
6/13/18 21:00,4073.116667,12620248,2980
6/13/18 22:00,3757.4,11368291.73,2980
6/13/18 23:00,3564.233333,11213614.8,2980
6/14/18 0:00,3421.3,13767773.87,2980
6/14/18 1:00,3164.466667,11950241.87,2980
6/14/18 2:00,3102.25,10240718.67,2980
6/14/18 3:00,3293.783333,9613615.733,2980
6/14/18 4:00,2646.333333,8464367.467,2980
6/14/18 5:00,2498.483333,8016726.4,2980
6/14/18 6:00,2445.4,7778437.333,2980
6/14/18 7:00,2497.033333,9031523.733,2980
6/14/18 8:00,2338.95,7427665.067,2980
6/14/18 9:00,2309.816667,7451006.133,2980
6/14/18 10:00,2351.566667,7925284.8,2980
6/14/18 11:00,2343.9,7458130.267,2980
6/14/18 12:00,3014.35,19980157.33,2980
6/14/18 13:00,3256.75,22380824.6,2980
6/14/18 14:00,5995.733333,48159990.4,2980
6/14/18 15:00,4012.433333,35220763,2980
6/14/18 16:00,3251.066667,22634974.73,2980
6/14/18 17:00,4407.766667,23844238.93,2980
6/14/18 18:00,4523.083333,26065188.67,2980
6/14/18 19:00,4513.916667,28121932.27,2980
6/14/18 20:00,4640,36086538.93,2980
6/14/18 21:00,4712.116667,50488432.4,2980
6/14/18 22:00,4780.9,52093622.93,2980
6/14/18 23:00,4639.883333,54536449.27,2980
6/15/18 0:00,4374,40705103.27,2980
6/15/18 1:00,4309.183333,24094799.2,2980
6/15/18 2:00,3324.966667,13652506.4,2980
6/15/18 3:00,2444.666667,9960445.867,2980
6/15/18 4:00,2162.566667,7683793.067,2980
6/15/18 5:00,2087.4,7231370.667,2980
6/15/18 6:00,2008.183333,6184598.4,2980
6/15/18 7:00,2030.85,6023323.2,2980
6/15/18 8:00,2129.333333,7213898.8,2980
6/15/18 9:00,2549.083333,12809656.13,2980
6/15/18 10:00,2656.816667,15508552.33,2980
6/15/18 11:00,2832.25,12829150.27,2980
6/15/18 12:00,3110.5,12135747.67,2980
6/15/18 13:00,8023.083333,42749641.73,2980
6/15/18 14:00,8487.583333,42787487.87,2980
6/15/18 15:00,8161.166667,39974575.4,2980
6/15/18 16:00,6698.25,25710609.2,2980
6/15/18 17:00,6336.083333,16101809.33,2980
6/15/18 18:00,6128.966667,14155205.07,2980
6/15/18 19:00,5912,12769017.07,2980
6/15/18 20:00,5943.683333,12485712,2980
6/15/18 21:00,5431.833333,11903526.4,2980
6/15/18 22:00,5600.3,15723665.87,2980
6/15/18 23:00,4946.233333,11925700.93,2980
6/16/18 0:00,4136.883333,9103707.733,2980
6/16/18 1:00,3895.116667,7929499.2,2980
6/16/18 2:00,3375.116667,6065916.8,2980
6/16/18 3:00,3217.3,5490101.333,2980
6/16/18 4:00,3058.35,5115650.667,2980
6/16/18 5:00,2973.383333,4801571.2,2980
6/16/18 6:00,2886.566667,4530160,2980
6/16/18 7:00,2956,4598315.733,2980
6/16/18 8:00,2934.583333,4485828.8,2980
6/16/18 9:00,2855,4336855.467,2980
6/16/18 10:00,2913.133333,4512958.4,2980
6/16/18 11:00,3067.483333,5463798.4,2980
6/16/18 12:00,2837.183333,4662834.133,2980
6/16/18 13:00,2767.866667,4423973.333,2980
6/16/18 14:00,2768.033333,4384924.8,2980
6/16/18 15:00,2777.766667,4470889.6,2980
6/16/18 16:00,2722.4,4367926.4,2980
6/16/18 17:00,2694.283333,4600933.867,2980
6/16/18 18:00,2726.166667,4259150.933,2980
6/16/18 19:00,2969.966667,4716721.467,2980
6/16/18 20:00,2987.016667,4558270.933,2980
6/16/18 21:00,2941.85,4428777.6,2980
6/16/18 22:00,2916.866667,4308425.333,2980
6/16/18 23:00,2904.083333,4276002.133,2980
6/17/18 0:00,2693.55,4030011.733,2980
6/17/18 1:00,2674.816667,3980951.467,2980
6/17/18 2:00,2697.583333,5168030.933,2980
6/17/18 3:00,2811.566667,8225310.933,2980
6/17/18 4:00,2786.383333,8011862.4,2980
6/17/18 5:00,2766.6,7890821.867,2980
6/17/18 6:00,2731.533333,7744974.667,2980
6/17/18 7:00,2737.066667,7712913.067,2980
6/17/18 8:00,3172.2,17005077.87,2980
6/17/18 9:00,3171.75,17409713.6,2980
6/17/18 10:00,3094.283333,15948297.6,2980
6/17/18 11:00,3073.133333,15293808.27,2980
6/17/18 12:00,2915.15,11658468.27,2980
6/17/18 13:00,3165.516667,16459614.4,2980
6/17/18 14:00,2726.1,6946805.067,2980
6/17/18 15:00,4070.15,20895301.07,2980
6/17/18 16:00,4281.05,22762395.73,2980
6/17/18 17:00,4196.9,22369250.13,2980
6/17/18 18:00,4412.135593,22575040.27,2980
6/17/18 19:00,5233.083333,23649032.53,2980
6/17/18 20:00,4990.416667,23256996.33,2980
6/17/18 21:00,4952.7,23299714.83,2980
6/17/18 22:00,4936.233333,23794389.33,2980
6/17/18 23:00,5001.35,24322993.07,2980
6/18/18 0:00,5548.15,26163249.33,2980
6/18/18 1:00,4921.583333,25636534.13,2980
6/18/18 2:00,4829.683333,24910666.13,2980
6/18/18 3:00,4749.516667,23991635.2,2980
6/18/18 4:00,4652.35,23242974.93,2980
6/18/18 5:00,4570.283333,23209826.13,2980
6/18/18 6:00,4571.95,22547358.4,2980
6/18/18 7:00,4496.266667,22200931.2,2980
6/18/18 8:00,4470.05,22155248,2980
6/18/18 9:00,4502.9,22203982.27,2980
6/18/18 10:00,4646.65,23069288.13,2980
6/18/18 11:00,4585.45,22371698.53,2980
6/18/18 12:00,5070.083333,25402226,2980
6/18/18 13:00,6391.35,32589397.03,2980
6/18/18 14:00,4598.933333,24968258.23,2980
6/18/18 15:00,5455.65,28656244.13,2980
6/18/18 16:00,7263.516667,35328162.2,2980
6/18/18 17:00,4590.35,24199256.8,2980
6/18/18 18:00,4574.45,24408251.87,2980
6/18/18 19:00,4669.983333,24634326.93,2980
6/18/18 20:00,4732.683333,23413070.4,2980
6/18/18 21:00,4625,21908764.67,2980
6/18/18 22:00,4627.433333,21546548.13,2980
6/18/18 23:00,4892.916667,23654465.2,2980
6/19/18 0:00,4850.1,25173801.2,2980
6/19/18 1:00,4742.066667,29515606.8,2980
6/19/18 2:00,4684.1,45327617.2,2980
6/19/18 3:00,4517.2,55608148.8,2980
6/19/18 4:00,4471.633333,70766229.33,2980
6/19/18 5:00,4340.883333,81344779.47,2980
6/19/18 6:00,3956.05,67512855.33,2980
6/19/18 7:00,3569.333333,44068729.67,2980
6/19/18 8:00,3341.366667,24727353.27,2980
6/19/18 9:00,3029,11689968.8,2980
6/19/18 10:00,2950.133333,8351398.733,2980
6/19/18 11:00,2994.066667,8778960.533,2980
6/19/18 12:00,3035.016667,10159979.47,2980
6/19/18 13:00,3103.933333,10552568.73,2980
6/19/18 14:00,3270.366667,10649316,2980
6/19/18 15:00,3380.333333,10854891.83,2980
6/19/18 16:00,3278.683333,10848568.5,2980
6/19/18 17:00,3433.25,11127936.13,2980
6/19/18 18:00,3368.383333,11324571.27,2980
6/19/18 19:00,3549.616667,27080928.27,2980
6/19/18 20:00,3755.466667,50365330.73,2980
6/19/18 21:00,3541.016667,48728937.07,2980
6/19/18 22:00,3531.866667,34308336.03,2980
6/19/18 23:00,3403.55,25195059.47,2980
6/20/18 0:00,3275.983333,15986540.4,2980
6/20/18 1:00,3166.483333,13007016.9,2980
6/20/18 2:00,3053.866667,12207442.4,2980
6/20/18 3:00,2917.166667,11814350.4,2980
6/20/18 4:00,2763.083333,11223675.8,2980
6/20/18 5:00,2693.216667,10948062.2,2980
6/20/18 6:00,2619.616667,10300771.6,2980
6/20/18 7:00,2560.166667,9974150.067,2980
6/20/18 8:00,2611.166667,9947800.867,2980
6/20/18 9:00,25536.01667,244470192.5,2980
6/20/18 10:00,23984.06667,228060375.3,2980
6/20/18 11:00,20450.43333,192878410,2980
6/20/18 12:00,16730.2,154130636.8,2980
6/20/18 13:00,13694.06667,123516676.9,2980
6/20/18 14:00,11437.45,100648654.4,2980
6/20/18 15:00,9894.3,83239446.37,2980
6/20/18 16:00,8327.2,68853245.97,2980
6/20/18 17:00,7297.466667,59960075.27,2980
6/20/18 18:00,6551.033333,51414950.2,2980
6/20/18 19:00,5579.2,40436907,2980
6/20/18 20:00,4998.183333,33776894.13,2980
6/20/18 21:00,4638.133333,29110871.3,2980
6/20/18 22:00,4351.616667,25673117.27,2980
6/20/18 23:00,4230.983333,23917479,2980
6/21/18 0:00,4111.916667,21916658.07,2980
6/21/18 1:00,3631.8,17787975.2,2980
6/21/18 2:00,3390.833333,15939744.4,2980
6/21/18 3:00,3276.283333,14864411.27,2980
6/21/18 4:00,3106.266667,13696161.67,2980
6/21/18 5:00,2871.883333,12177715.73,2980
6/21/18 6:00,2693.25,10361098.07,2980
6/21/18 7:00,2625.15,9432944.733,2980
6/21/18 8:00,2485.983333,8780275.533,2980
6/21/18 9:00,2403.483333,8633341.467,2980
6/21/18 10:00,2447.033333,8496353.733,2980
6/21/18 11:00,2966.133333,8298810.833,2980
6/21/18 12:00,3029.233333,9207033.4,2980
6/21/18 13:00,3043.566667,9761189.4,2980
6/21/18 14:00,2663.433333,7869677.867,2980
6/21/18 15:00,2678.033333,9082479.733,2980
6/21/18 16:00,2453.833333,7666458.867,2980
6/21/18 17:00,2331.283333,6819508.267,2980
6/21/18 18:00,2513.316667,11582759.63,2980
6/21/18 19:00,2672.766667,15358217.27,2980
6/21/18 20:00,2616.483333,15042244.93,2980
6/21/18 21:00,2627.733333,14504961.93,2980
6/21/18 22:00,2521.9,11552860.27,2980
6/21/18 23:00,2301.35,9048416.067,2980
6/22/18 0:00,2137.666667,7732576.733,2980
6/22/18 1:00,1998.983333,7083446.267,2980
6/22/18 2:00,2809.45,8520764.667,2980
6/22/18 3:00,3034.75,8658326.333,2980
6/22/18 4:00,2968.083333,8526550.4,2980
6/22/18 5:00,2842.683333,8449726.933,2980
6/22/18 6:00,2684.3,7957103.133,2980
6/22/18 7:00,2528.5,7093037.667,2980
6/22/18 8:00,2336.85,6797650.2,2980
6/22/18 9:00,2315.716667,7621827.2,2980
6/22/18 10:00,2207.066667,6642513.133,2980
6/22/18 11:00,2433.016667,8811878.7,2980
6/22/18 12:00,2511.316667,9012169.533,2980
6/22/18 13:00,2507.433333,9035918.933,2980
6/22/18 14:00,2760.766667,9883593.983,2980
6/22/18 15:00,3370.4,14685848.95,2980
6/22/18 16:00,7732.233333,51736464.8,2980
6/22/18 17:00,8336.6,58240799.42,2980
6/22/18 18:00,8234.066667,57795061.27,2980
6/22/18 19:00,8079.816667,57134709.2,2980
6/22/18 20:00,7945.8,56742707.67,2980
6/22/18 21:00,7271.75,51704655,2980
6/22/18 22:00,5368.55,36704252.47,2980
6/22/18 23:00,4333.633333,28508410.13,2980
6/23/18 0:00,4176.433333,27540745.8,2980
6/23/18 1:00,4120.8,27571137.67,2980
6/23/18 2:00,4062.35,27129452.07,2980
6/23/18 3:00,3976.3,26372889.93,2980
6/23/18 4:00,3888.816667,25555023.87,2980
6/23/18 5:00,3804.183333,24914688.87,2980
6/23/18 6:00,3786.216667,25064173.4,2980
6/23/18 7:00,3765.016667,24870312.53,2980
6/23/18 8:00,3742.166667,25665227.78,2980
6/23/18 9:00,3767.216667,26541345.6,2980
6/23/18 10:00,3681.366667,27181818.27,2980
6/23/18 11:00,3606.116667,26321420.87,2980
6/23/18 12:00,3574.083333,26181487.33,2980
6/23/18 13:00,3646.183333,25685907.87,2980
6/23/18 14:00,3569.366667,26792936.07,2980
6/23/18 15:00,3668.616667,29470558.67,2980
6/23/18 16:00,3744.966667,29144750.27,2980
6/23/18 17:00,3578.15,29987979.07,2980
6/23/18 18:00,3619.033333,29943175.33,2980
6/23/18 19:00,3511.983333,28797169.93,2980
6/23/18 20:00,3411.916667,27235133.87,2980
6/23/18 21:00,3303.65,26320039.47,2980
6/23/18 22:00,3230.066667,25664364.27,2980
6/23/18 23:00,3159.066667,24578352.4,2980
6/24/18 0:00,3099.683333,24222621.07,2980
6/24/18 1:00,3022,23987675.47,2980
6/24/18 2:00,2917.466667,23063215.2,2980
6/24/18 3:00,2797.233333,22022727.47,2980
6/24/18 4:00,2744.683333,21476861.33,2980
6/24/18 5:00,2703.6,20913734.67,2980
6/24/18 6:00,2669.9,20355258.27,2980
6/24/18 7:00,2685.483333,20133085.13,2980
6/24/18 8:00,2531.8,19423086.27,2980
6/24/18 9:00,2449.8,18707398.1,2980
6/24/18 10:00,2396.05,18010625.73,2980
6/24/18 11:00,2345,17837557.2,2980
6/24/18 12:00,2347.316667,16977204.17,2980
6/24/18 13:00,2330.133333,16675632.8,2980
6/24/18 14:00,2236.75,15410330.27,2980
6/24/18 15:00,2143.4,14178597.87,2980
6/24/18 16:00,2135.616667,13257500,2980
6/24/18 17:00,1936.116667,11513874,2980
6/24/18 18:00,1739.6,9578970.533,2980
6/24/18 19:00,1572.65,8079940.267,2980
6/24/18 20:00,1540.016667,7475288.133,2980
6/24/18 21:00,1514.216667,6810741.467,2980
6/24/18 22:00,1517.05,6062796.933,2980
6/24/18 23:00,1411.616667,4918667.333,2980
6/25/18 0:00,1482.166667,4777463.867,2980
6/25/18 1:00,1422.816667,4148848.8,2980
6/25/18 2:00,1336.516667,3335822.4,2980
6/25/18 3:00,1310.883333,3049451.2,2980
6/25/18 4:00,1278.7,2835624,2980
6/25/18 5:00,1262.133333,2787026.667,2980
6/25/18 6:00,1251.5,2762262.933,2980
6/25/18 7:00,1234.8,2765770.667,2980
6/25/18 8:00,1250.833333,2966168.4,2980
6/25/18 9:00,1449.65,5317771.333,2980
6/25/18 10:00,3818.816667,26637334.4,2980
6/25/18 11:00,5018.233333,40128129.88,2980
6/25/18 12:00,5660.433333,45606009.73,2980
6/25/18 13:00,8610.916667,75302161.47,2980
6/25/18 14:00,10871.5,101623896.3,2980
6/25/18 15:00,16577.8,169073756.8,2980
6/25/18 16:00,16575.25,169347186.7,2980
6/25/18 17:00,16424.38333,169999418.7,2980
6/25/18 18:00,15922.51667,164671865.3,2980
6/25/18 19:00,13436.33333,132518269.5,2980
6/25/18 20:00,12832.4,127614322.1,2980
6/25/18 21:00,13057.35,126037278.4,2980
6/25/18 22:00,13046.46667,124232542.1,2980
6/25/18 23:00,12943.7,121246246.7,2980
6/26/18 0:00,12721.68333,119668179.9,2980
6/26/18 1:00,12326.63333,115510422.1,2980
6/26/18 2:00,11591.7,107403553.6,2980
6/26/18 3:00,9769.85,86424239.2,2980
6/26/18 4:00,8897.183333,76233987.87,2980
6/26/18 5:00,8397.9,70978992.93,2980
6/26/18 6:00,8268.683333,69119093.87,2980
6/26/18 7:00,8189.033333,68483010.27,2980
6/26/18 8:00,8069.9,68428115.6,2980
6/26/18 9:00,7953.8,67426802.4,2980
6/26/18 10:00,7974.283333,68072138.67,2980
6/26/18 11:00,8120.116667,69277470.93,2980
6/26/18 12:00,10784.15,100387499.3,2980
6/26/18 13:00,11404.43333,106761016.5,2980
6/26/18 14:00,8466.283333,70886349.47,2980
6/26/18 15:00,8089.516667,68867582.27,2980
6/26/18 16:00,7916.25,65963766.9,2980
6/26/18 17:00,7888.266667,67004389.07,2980
6/26/18 18:00,7695.15,66004565.33,2980
6/26/18 19:00,7537.033333,64556683.47,2980
6/26/18 20:00,7264.216667,61917450.8,2980
6/26/18 21:00,6974.216667,59716875.73,2980
6/26/18 22:00,6715.25,57349326.93,2980
6/26/18 23:00,6351.65,53069527.73,2980
6/27/18 0:00,6200,50141942.33,2980
6/27/18 1:00,7178.75,50236762.73,2980
6/27/18 2:00,8036.966667,54240045.53,2980
6/27/18 3:00,6653.033333,46456226.4,2980
6/27/18 4:00,5788.316667,42710131.6,2980
6/27/18 5:00,5177.683333,40361600,2980
6/27/18 6:00,4903.316667,37213066.93,2980
6/27/18 7:00,4629.866667,34354643.2,2980
6/27/18 8:00,4390.833333,30692389.07,2980
6/27/18 9:00,4104.7,28339136.28,2980
6/27/18 10:00,3901.516667,26785867.12,2980
6/27/18 11:00,3561.15,23201866.55,2980
6/27/18 12:00,3622.416667,26702631.43,2980
6/27/18 13:00,3436.833333,24108447.05,2980
6/27/18 14:00,3292.45,20941323.4,2980
6/27/18 15:00,3311.866667,17832660.87,2980
6/27/18 16:00,4147.216667,27029502.4,2980
6/27/18 17:00,7059.483333,59033062.93,2980
6/27/18 18:00,6885.7,57115440.4,2980
6/27/18 19:00,6784.516667,55524704.93,2980
6/27/18 20:00,6545.966667,52753240.73,2980
6/27/18 21:00,6210.7,51679953.6,2980
6/27/18 22:00,4824.45,35659835.97,2980
6/27/18 23:00,3642.683333,21760529.47,2980
6/28/18 0:00,3095.366667,15585257.33,2980
6/28/18 1:00,3076.85,13566338.67,2980
6/28/18 2:00,2930.3,12168768.53,2980
6/28/18 3:00,2753.85,10525946.27,2980
6/28/18 4:00,2615.033333,8923982.667,2980
6/28/18 5:00,2580.55,7586420.667,2980
6/28/18 6:00,2537.966667,6591092.4,2980
6/28/18 7:00,2480.016667,6082296.533,2980
6/28/18 8:00,2437.816667,5927753.133,2980
6/28/18 9:00,2462.55,6577730.533,2980
6/28/18 10:00,3331.266667,13340746.73,2980
6/28/18 11:00,2612.25,10015346.63,2980
6/28/18 12:00,2868.066667,10394508.25,2980
6/28/18 13:00,2966.233333,11282649.12,2980
6/28/18 14:00,2995.4,11272807.2,2980
6/28/18 15:00,2913.116667,9980030.267,2980
6/28/18 16:00,2704.933333,6774648.5,2980
6/28/18 17:00,2832.8,9997311.467,2980
6/28/18 18:00,3454.083333,10329374.15,2980
6/28/18 19:00,3348.966667,8384917.517,2980
6/28/18 20:00,3322.633333,9747871.2,2980
6/28/18 21:00,3345.066667,8701354.9,2980
6/28/18 22:00,3193.566667,7092826.4,2980
6/28/18 23:00,2980.516667,7189748.533,2980
6/29/18 0:00,3029.633333,7914334.8,2980
6/29/18 1:00,3203.2,8083586.5,2980
6/29/18 2:00,2943.2,8352468.667,2980
6/29/18 3:00,2912.583333,7966151.2,2980
6/29/18 4:00,2883.116667,7909498.133,2980
6/29/18 5:00,2544.183333,7401238.667,2980
6/29/18 6:00,2532.1,7331396.8,2980
6/29/18 7:00,2470.766667,7066969.467,2980
6/29/18 8:00,2383.416667,6630491.867,2980
6/29/18 9:00,2513.933333,7521673.067,2980
6/29/18 10:00,2615.716667,7884442.133,2980
6/29/18 11:00,3046.716667,7112760.833,2980
6/29/18 12:00,3129.316667,6901076.533,2980
6/29/18 13:00,3104.316667,6190210.067,2980
6/29/18 14:00,3083.366667,5746410.1,2980
6/29/18 15:00,3080.383333,5632478,2980
6/29/18 16:00,3184.666667,6527809.883,2980
6/29/18 17:00,3217.166667,6893960.267,2980
6/29/18 18:00,3274.766667,9551773.067,2980
6/29/18 19:00,3344.983333,14638191.13,2980
6/29/18 20:00,3470.933333,13915025.23,2980
6/29/18 21:00,3399.783333,9236767.95,2980
6/29/18 22:00,3399.266667,8364751.867,2980
6/29/18 23:00,3310.083333,7771112.4,2980
6/30/18 0:00,3321.033333,7765823.333,2980
6/30/18 1:00,3309.183333,7341486.4,2980
6/30/18 2:00,3231.083333,6679215.067,2980
6/30/18 3:00,3151.883333,6700267.467,2980
6/30/18 4:00,3046.483333,6215432.533,2980
6/30/18 5:00,2940.733333,4962856.533,2980
6/30/18 6:00,2901.75,4846162.133,2980
6/30/18 7:00,2908.4,5475797.867,2980
6/30/18 8:00,2804.933333,9001617.067,2980
6/30/18 9:00,2716.5,11161451.73,2980
6/30/18 10:00,2788.966667,11250441.33,2980
6/30/18 11:00,2668.4,7269807.733,2980
6/30/18 12:00,2638.283333,5537183.8,2980
6/30/18 13:00,2605.033333,4648711.333,2980
6/30/18 14:00,2661.266667,4612185.85,2980
6/30/18 15:00,2686.766667,4449813.45,2980
6/30/18 16:00,2662.75,4489702.533,2980
6/30/18 17:00,2659.1,4611598.667,2980
6/30/18 18:00,2658.933333,4460856.533,2980
6/30/18 19:00,2801.3,4789349.6,2980
6/30/18 20:00,3022.316667,5164120.7,2980
6/30/18 21:00,2977.783333,4603014.2,2980
6/30/18 22:00,2954.216667,4353043.733,2980
6/30/18 23:00,2914.3,4461796.533,2980
7/1/18 0:00,2894.783333,4431677.733,2980
7/1/18 1:00,2838.616667,5279149.867,2980
7/1/18 2:00,2765.466667,4506364.267,2980
7/1/18 3:00,2696.866667,3929524,2980
7/1/18 4:00,2627.85,4075582.933,2980
7/1/18 5:00,2577.133333,3691048,2980
7/1/18 6:00,2521.633333,3899278.8,2980
7/1/18 7:00,2452.5,3775067.2,2980
7/1/18 8:00,2441,3772021.067,2980
7/1/18 9:00,2456.033333,3779765.6,2980
7/1/18 10:00,2475.05,4259873.6,2980
7/1/18 11:00,2443.35,4468963.333,2980
7/1/18 12:00,2418.016667,3879079.2,2980
7/1/18 13:00,2365.883333,3274696.267,2980
7/1/18 14:00,2224.55,2166190.4,2980
7/1/18 15:00,2223.8,2497064.267,2980
7/1/18 16:00,2290.05,2658233.333,2980
7/1/18 17:00,3134.916667,3537538.933,2980
7/1/18 18:00,3401.183333,3742501.333,2980
7/1/18 19:00,3306.066667,4073426.4,2980
7/1/18 20:00,3191.25,4296158.533,2980
7/1/18 21:00,3040.566667,3594866.133,2980
7/1/18 22:00,2931.6,3079579.467,2980
7/1/18 23:00,2810.716667,2681353.6,2980
7/2/18 0:00,2678.616667,2503211.467,2980
7/2/18 1:00,2490.466667,2205969.6,2980
7/2/18 2:00,2362.016667,1979860.267,2980
7/2/18 3:00,2255.933333,1785100.267,2980
7/2/18 4:00,2163.15,1639601.6,2980
7/2/18 5:00,2096.333333,1567495.2,2980
7/2/18 6:00,2034.95,1493796.533,2980
7/2/18 7:00,2009.533333,2040563.467,2980
7/2/18 8:00,2000.166667,4321434.133,2980
7/2/18 9:00,1968.533333,4327611.467,2980
7/2/18 10:00,2001.35,4762367.067,2980
7/2/18 11:00,2030.833333,4706956.667,2980
7/2/18 12:00,2241.416667,3969120.533,2980
7/2/18 13:00,2202.15,3002883.467,2980
7/2/18 14:00,2234.15,4195322.833,2980
7/2/18 15:00,2769.45,4427534.883,2980
7/2/18 16:00,2376.433333,4283643.817,2980
7/2/18 17:00,2276.116667,6898956.8,2980
7/2/18 18:00,2419.25,6757393.333,2980
7/2/18 19:00,2696.816667,8497670.133,2980
7/2/18 20:00,4243.083333,17523063.53,2980
7/2/18 21:00,3789.566667,14148397.6,2980
7/2/18 22:00,2857.133333,8595011.8,2980
7/2/18 23:00,2885.666667,7350552.533,2980
7/3/18 0:00,2293.266667,5768624.4,2980
7/3/18 1:00,2131.666667,4525944,2980
7/3/18 2:00,2106.266667,4141449.733,2980
7/3/18 3:00,2036.683333,3525327.733,2980
7/3/18 4:00,1984.733333,2664513.6,2980
7/3/18 5:00,1976.066667,2522598.933,2980
7/3/18 6:00,2107.45,2645995.2,2980
7/3/18 7:00,2157.933333,2611747.6,2980
7/3/18 8:00,2192.483333,3216066.667,2980
7/3/18 9:00,2070.566667,2760977.867,2980
7/3/18 10:00,2175.366667,3638089.467,2980
7/3/18 11:00,2641.833333,5625738.467,2980
7/3/18 12:00,3563.466667,14815066.4,2980
7/3/18 13:00,5814.9,38309558.13,2980
7/3/18 14:00,5847.116667,38387306.13,2980
7/3/18 15:00,6015.433333,39245468.67,2980
7/3/18 16:00,6005.05,38352627.73,2980
7/3/18 17:00,26807.85,139240421.6,2980
7/3/18 18:00,42849.61667,200693553.6,2980
7/3/18 19:00,17349.2,148625548,2980
7/3/18 20:00,6804.383333,126963570.3,2980
7/3/18 21:00,6664.866667,126148043.5,2980
7/3/18 22:00,6674.316667,125989248.9,2980
7/3/18 23:00,6844.6,126451645.8,2980
7/4/18 0:00,6833.283333,126984047.3,2980
7/4/18 1:00,6833.933333,126435527.1,2980
7/4/18 2:00,6747.016667,125677457.7,2980
7/4/18 3:00,6663.483333,124667675.3,2980
7/4/18 4:00,6596.533333,124448830.3,2980
7/4/18 5:00,6489.616667,123981990.4,2980
7/4/18 6:00,6417.216667,123017979.9,2980
7/4/18 7:00,6366.833333,121556090.9,2980
7/4/18 8:00,6309.65,119209303.9,2980
7/4/18 9:00,6327.1,116197490.1,2980
7/4/18 10:00,6320.716667,114924324.3,2980
7/4/18 11:00,6473.833333,115638072.6,2980
7/4/18 12:00,6473.516667,116267574.2,2980
7/4/18 13:00,6684.1,118831393.9,2980
7/4/18 14:00,6504.766667,118359072.8,2980
7/4/18 15:00,6499.5,118425215.3,2980
7/4/18 16:00,6787.1,116349092.3,2980
7/4/18 17:00,6329.333333,109569025.8,2980
7/4/18 18:00,6323.366667,108003919.9,2980
7/4/18 19:00,6232.85,107291120,2980
7/4/18 20:00,6120.5,103343213.7,2980
7/4/18 21:00,5761.416667,97017770,2980
7/4/18 22:00,5605.65,92386830.53,2980
7/4/18 23:00,5484.716667,87590889.58,2980
7/5/18 0:00,5286.783333,83911401.1,2980
7/5/18 1:00,5222.3,80954045.87,2980
7/5/18 2:00,5088.75,77527853.4,2980
7/5/18 3:00,4941.866667,74778231.13,2980
7/5/18 4:00,4831.033333,72423344.67,2980
7/5/18 5:00,4697.316667,68839967.47,2980
7/5/18 6:00,4582.616667,66454783.73,2980
7/5/18 7:00,4424.783333,63028392.67,2980
7/5/18 8:00,4340.483333,59331422.67,2980
7/5/18 9:00,4149.166667,56011205.47,2980
7/5/18 10:00,3982.416667,54818625.73,2980
7/5/18 11:00,3969.916667,53391617.87,2980
7/5/18 12:00,4307.666667,52612875.57,2980
7/5/18 13:00,3824.95,46172827.33,2980
7/5/18 14:00,3272.05,40347624.33,2980
7/5/18 15:00,3113.383333,37400645.2,2980
7/5/18 16:00,3520.6,39778045.45,2980
7/5/18 17:00,2958.283333,35221603.23,2980
7/5/18 18:00,2623.35,31318250.83,2980
7/5/18 19:00,2472.65,29764471.12,2980
7/5/18 20:00,2439.683333,30469061.47,2980
7/5/18 21:00,2571.466667,32008810.33,2980
7/5/18 22:00,2389.1,28636028.4,2980
7/5/18 23:00,2152.366667,25312466.4,2980
7/6/18 0:00,2271.9,28844294.67,2980
7/6/18 1:00,2198.25,27637797.2,2980
7/6/18 2:00,2136.183333,25913895.73,2980
7/6/18 3:00,2121.55,26058599.73,2980
7/6/18 4:00,1979.183333,24242189.33,2980
7/6/18 5:00,1572.133333,16607785.93,2980
7/6/18 6:00,1516.733333,15826364.6,2980
7/6/18 7:00,1478.55,14795048.23,2980
7/6/18 8:00,1431.516667,13678038.4,2980
7/6/18 9:00,1407.216667,13156130.2,2980
7/6/18 10:00,1885.583333,16194044.17,2980
7/6/18 11:00,1776.633333,14527370.87,2980
7/6/18 12:00,1719.266667,12996262.67,2980
7/6/18 13:00,1791.1,12805208.27,2980
7/6/18 14:00,2402.816667,20253930,2980
7/6/18 15:00,1931.916667,12218628.4,2980
7/6/18 16:00,2236.983333,18632278.93,2980
7/6/18 17:00,2547.466667,19455052.92,2980
7/6/18 18:00,6974.25,41156396.37,2980
7/6/18 19:00,6332.233333,37073081.6,2980
7/6/18 20:00,6142.05,39038384,2980
7/6/18 21:00,4993.316667,29444888.28,2980
7/6/18 22:00,4276.683333,27527275.1,2980
7/6/18 23:00,3772.366667,26139148.27,2980
7/7/18 0:00,3519.25,25291016.53,2980
7/7/18 1:00,3421.483333,24807351.73,2980
7/7/18 2:00,3320.2,24327357.07,2980
7/7/18 3:00,3250.783333,23723695.73,2980
7/7/18 4:00,3201.316667,23072704.8,2980
7/7/18 5:00,3100.333333,22703695.73,2980
7/7/18 6:00,3066.283333,22409359.73,2980
7/7/18 7:00,2924.683333,21938245.33,2980
7/7/18 8:00,2899.666667,21652864.8,2980
7/7/18 9:00,2885.9,21482747.2,2980
7/7/18 10:00,2990.95,21940955.2,2980
7/7/18 11:00,2681.683333,18958581.87,2980
7/7/18 12:00,2536.116667,17764701.07,2980
7/7/18 13:00,2594.333333,17886333.33,2980
7/7/18 14:00,2750.133333,18956236.53,2980
7/7/18 15:00,2584.55,17472860,2980
7/7/18 16:00,2804.5,21331359.47,2980
7/7/18 17:00,2759.816667,20628665.87,2980
7/7/18 18:00,2651.366667,20001170.4,2980
7/7/18 19:00,2616.216667,19845687.47,2980
7/7/18 20:00,2605.066667,19694876.67,2980
7/7/18 21:00,2491.516667,16585037.6,2980
7/7/18 22:00,4495.183333,17879692.8,2980
7/7/18 23:00,2875.116667,16130813.07,2980
7/8/18 0:00,2385.666667,15512964.27,2980
7/8/18 1:00,2350.633333,16079568,2980
7/8/18 2:00,2098.566667,16387030.4,2980
7/8/18 3:00,1868.266667,14709438.4,2980
7/8/18 4:00,1649.783333,12762634.67,2980
7/8/18 5:00,1480.366667,11285057.33,2980
7/8/18 6:00,1433.433333,10784598.67,2980
7/8/18 7:00,1392.283333,10380442.13,2980
7/8/18 8:00,1583.166667,12738088,2980
7/8/18 9:00,1379.183333,9679115.3,2980
7/8/18 10:00,1199.533333,8239110.133,2980
7/8/18 11:00,1124.2,7400675.9,2980
7/8/18 12:00,1116.316667,7050992.783,2980
7/8/18 13:00,1102.766667,6930988.767,2980
7/8/18 14:00,1596.45,17457610.68,2980
7/8/18 15:00,1630.216667,16741812.78,2980
7/8/18 16:00,1356.183333,13938927.73,2980
7/8/18 17:00,1099.15,9913177.067,2980
7/8/18 18:00,1322,14959828.27,2980
7/8/18 19:00,1184.866667,12903883.2,2980
7/8/18 20:00,651.6166667,3341382.933,2980
7/8/18 21:00,676.2833333,3105578.667,2980
7/8/18 22:00,660.15,2605052.4,2980
7/8/18 23:00,468.55,2475454.4,2980
7/9/18 0:00,469.7,3853322.933,2980
7/9/18 1:00,397.1666667,3542274.533,2980
7/9/18 2:00,333.3,3688827.333,2980
7/9/18 3:00,288.8166667,3069705.467,2980
7/9/18 4:00,258.25,2825245.467,2980
7/9/18 5:00,227.35,2838995.867,2980
7/9/18 6:00,193.9333333,2027904.133,2980
7/9/18 7:00,136.5833333,1511295.733,2980
7/9/18 8:00,124.9333333,1097030.267,2980
7/9/18 9:00,189.4333333,2402474.933,2980
7/9/18 10:00,277.2333333,4282101.6,2980
7/9/18 11:00,59.41666667,808880.1333,2980
7/9/18 12:00,15.63333333,52782.4,2980
7/9/18 13:00,212.4333333,1862092.533,2980
7/9/18 14:00,632.3333333,3754733.3,2980
7/9/18 15:00,1097.9,6581886,2980
7/9/18 16:00,1551.066667,7926567.2,2980
7/9/18 17:00,1476.383333,7270994.15,2980
7/9/18 18:00,1427.133333,7261431.867,2980
7/9/18 19:00,1275.666667,6454259.05,2980
7/9/18 20:00,1409.516667,8471360.367,2980
7/9/18 21:00,1277.183333,8829055.083,2980
7/9/18 22:00,1182.816667,7701771.717,2980
7/9/18 23:00,1132.266667,7818334.9,2980
7/10/18 0:00,1087.95,8459010.35,2980
7/10/18 1:00,1112.4,8590495.1,2980
7/10/18 2:00,1308.2,7627291.017,2980
7/10/18 3:00,1067.6,7868532.433,2980
7/10/18 4:00,976.2666667,7433395.967,2980
7/10/18 5:00,994.8166667,6929871.383,2980
7/10/18 6:00,1063.85,6951829,2980
7/10/18 7:00,1224.933333,7390294.167,2980
7/10/18 8:00,993.9166667,7561539.817,2980
7/10/18 9:00,1019.933333,8491389.767,2980
7/10/18 10:00,1233.933333,9500762.35,2980
7/10/18 11:00,1476.45,9731869.017,2980
7/10/18 12:00,1487.1,9707302.067,2980
7/10/18 13:00,1843.116667,10358794.43,2980
7/10/18 14:00,2181.283333,11065283.07,2980
7/10/18 15:00,2389.266667,11525365.35,2980
7/10/18 16:00,2476.033333,12060225.23,2980
7/10/18 17:00,2113.066667,12300754.78,2980
7/10/18 18:00,1853.833333,11123460.7,2980
7/10/18 19:00,1828.283333,11197091.72,2980
7/10/18 20:00,2031.783333,12193497.77,2980
7/10/18 21:00,2024.7,11972484.3,2980
7/10/18 22:00,1999.266667,11096417.53,2980
7/10/18 23:00,2156.55,11884178.82,2980
7/11/18 0:00,1965.466667,11446813.7,2980
7/11/18 1:00,1629.833333,9657104.933,2980
7/11/18 2:00,1518.733333,8689617.8,2980
7/11/18 3:00,1463.5,7991194.533,2980
7/11/18 4:00,1354.616667,8214430.35,2980
7/11/18 5:00,1273.3,8187796.533,2980
7/11/18 6:00,1208.9,6687402.317,2980
7/11/18 7:00,1169.566667,5852292.8,2980
7/11/18 8:00,1104.933333,5424823.15,2980
7/11/18 9:00,1160.266667,5439850.733,2980
7/11/18 10:00,1041.833333,5274187.883,2980
7/11/18 11:00,1584.05,7288416.667,2980
7/11/18 12:00,2245.866667,8547106.6,2980
7/11/18 13:00,4647,26979132.1,2980
7/11/18 14:00,7450.666667,42237686.12,2980
7/11/18 15:00,6387.2,35860671.43,2980
7/11/18 16:00,4636.95,28072075.37,2980
7/11/18 17:00,4688.683333,29482495.93,2980
7/11/18 18:00,5550.733333,39259197.17,2980
7/11/18 19:00,5541.116667,39042051.1,2980
7/11/18 20:00,5497.933333,38203897.23,2980
7/11/18 21:00,6441.516667,38175380.5,2980
7/11/18 22:00,6395.033333,37524633.68,2980
7/11/18 23:00,5528.383333,28055135.75,2980
7/12/18 0:00,4713.183333,20160588.07,2980
7/12/18 1:00,4484.716667,18933163.4,2980
7/12/18 2:00,4366.9,18149025.4,2980
7/12/18 3:00,4211.65,17499529.02,2980
7/12/18 4:00,4069.2,16370359.28,2980
7/12/18 5:00,3889.65,15124507.97,2980
7/12/18 6:00,3744.783333,14417145.92,2980
7/12/18 7:00,3353.133333,11953204.4,2980
7/12/18 8:00,2857.683333,8009174.3,2980
7/12/18 9:00,2844.2,7954360.367,2980
7/12/18 10:00,2842.033333,8083037.733,2980
7/12/18 11:00,2890.083333,6527089.633,2980
7/12/18 12:00,3024.516667,6898053.783,2980
7/12/18 13:00,3117.616667,7617638.133,2980
7/12/18 14:00,3235.2,11765060.83,2980
7/12/18 15:00,3127.45,9624638.117,2980
7/12/18 16:00,3147.633333,10423249.17,2980
7/12/18 17:00,3500.066667,17347161.93,2980
7/12/18 18:00,3490.783333,17347189.47,2980
7/12/18 19:00,3445.566667,18384924.7,2980
7/12/18 20:00,5348.433333,33624994.43,2980
7/12/18 21:00,5784.933333,38737414.3,2980
7/12/18 22:00,5322.283333,36358147,2980
7/12/18 23:00,5151.166667,34885915.93,2980
7/13/18 0:00,4989.6,33204231.8,2980
7/13/18 1:00,4805.683333,31511873.4,2980
7/13/18 2:00,4643.516667,29813214.67,2980
7/13/18 3:00,4435.5,27288419.2,2980
7/13/18 4:00,4355.85,26517444,2980
7/13/18 5:00,4340.75,26366820.8,2980
7/13/18 6:00,4256.75,25631445.47,2980
7/13/18 7:00,4147.916667,24254963.6,2980
7/13/18 8:00,4168.566667,23805592.4,2980
7/13/18 9:00,4940.05,31471094.27,2980
7/13/18 10:00,16901.11667,78081212.13,2980
7/13/18 11:00,28081.8,98332803.73,2980
7/13/18 12:00,27319.48333,91637060.67,2980
7/13/18 13:00,27086.1,90503674.53,2980
7/13/18 14:00,12393.45,60130646.87,2980
7/13/18 15:00,6709.8,47597214.03,2980
7/13/18 16:00,5984.583333,40969068.87,2980
7/13/18 17:00,5503.95,39097696.45,2980
7/13/18 18:00,5338.133333,36901319.7,2980
7/13/18 19:00,5171.333333,35937035.28,2980
7/13/18 20:00,4923.3,35194018.93,2980
7/13/18 21:00,4512.766667,32446467.03,2980
7/13/18 22:00,4230.1,28341446.43,2980
7/13/18 23:00,3613.85,21480150.77,2980
7/14/18 0:00,2691.783333,12341389.2,2980
7/14/18 1:00,2082.966667,7373946.467,2980
7/14/18 2:00,1948.433333,6017255.867,2980
7/14/18 3:00,2145.4,5184585.067,2980
7/14/18 4:00,2652.633333,4235481.933,2980
7/14/18 5:00,2018.033333,3534830.933,2980
7/14/18 6:00,1681.05,3217839.933,2980
7/14/18 7:00,1638.783333,3140253.267,2980
7/14/18 8:00,1639.883333,3204884.7,2980
7/14/18 9:00,1827.35,3327641.333,2980
7/14/18 10:00,1846.383333,3059917.533,2980
7/14/18 11:00,1451.583333,2560321.333,2980
7/14/18 12:00,1505.033333,2287523.6,2980
7/14/18 13:00,1851.966667,2984537.933,2980
7/14/18 14:00,1625.65,2814583.733,2980
7/14/18 15:00,1440.85,2569573.267,2980
7/14/18 16:00,1539.383333,4613856.533,2980
7/14/18 17:00,3444.666667,23398502.93,2980
7/14/18 18:00,3370.95,23697728.8,2980
7/14/18 19:00,3349.066667,24392257.87,2980
7/14/18 20:00,3333.083333,23802489.33,2980
7/14/18 21:00,3334.016667,24605104,2980
7/14/18 22:00,3231.133333,24191408,2980
7/14/18 23:00,3127.083333,23376465.6,2980
7/15/18 0:00,3101.8,22756462.93,2980
7/15/18 1:00,3083.1,22297699.2,2980
7/15/18 2:00,3057.65,21418203.47,2980
7/15/18 3:00,3053.583333,21123861.33,2980
7/15/18 4:00,3158.133333,21079880.53,2980
7/15/18 5:00,3148.233333,20887317.6,2980
7/15/18 6:00,2748.533333,16753632.4,2980
7/15/18 7:00,1746.216667,7409082.4,2980
7/15/18 8:00,1549.233333,5655023.067,2980
7/15/18 9:00,1534.233333,5787177.867,2980
7/15/18 10:00,1497.833333,4882944.533,2980
7/15/18 11:00,1495.066667,4483523.733,2980
7/15/18 12:00,1374.866667,4228406.133,2980
7/15/18 13:00,1378.683333,4073518.4,2980
7/15/18 14:00,1447.733333,5291856.133,2980
7/15/18 15:00,1398.533333,4535996.8,2980
7/15/18 16:00,1417.066667,3878021.6,2980
7/15/18 17:00,1446.15,4499000,2980
7/15/18 18:00,1440.483333,4441499.467,2980
7/15/18 19:00,1398.85,3922182.8,2980
7/15/18 20:00,1378.766667,3853087.467,2980
7/15/18 21:00,1759.433333,5426391.267,2980
7/15/18 22:00,4078.833333,19306895.2,2980
7/15/18 23:00,4251.05,19650508.93,2980
7/16/18 0:00,2921.3,8556324.6,2980
7/16/18 1:00,2716.616667,4526971.133,2980
7/16/18 2:00,2094.766667,3709643.667,2980
7/16/18 3:00,1512.116667,2978765.6,2980
7/16/18 4:00,1357.616667,2658005.133,2980
7/16/18 5:00,1246.6,2483094.4,2980
7/16/18 6:00,1173.966667,2255760,2980
7/16/18 7:00,1156.216667,2220837.733,2980
7/16/18 8:00,1153.316667,2119380.4,2980
7/16/18 9:00,1951.366667,6505612.267,2980
7/16/18 10:00,3539.483333,18628226.07,2980
7/16/18 11:00,3614.25,20949024,2980
7/16/18 12:00,2244.583333,8817927.2,2980
7/16/18 13:00,2164.283333,5761743.6,2980
7/16/18 14:00,10272.3,24998193.2,2980
7/16/18 15:00,9927.016667,32667220.27,2980
7/16/18 16:00,3983.183333,27110666.83,2980
7/16/18 17:00,3984.316667,24834198.93,2980
7/16/18 18:00,3555.45,23644742.67,2980
7/16/18 19:00,3181.816667,22570811.07,2980
7/16/18 20:00,3182.483333,22675722,2980
7/16/18 21:00,3082.616667,24086078.13,2980
7/16/18 22:00,3172.383333,25843456.25,2980
7/16/18 23:00,3302.783333,23671054.2,2980
7/17/18 0:00,3270.983333,22454019.6,2980
7/17/18 1:00,3161.5,21331073.4,2980
7/17/18 2:00,3085.866667,20925689.27,2980
7/17/18 3:00,2937.733333,20382479.5,2980
7/17/18 4:00,1638.433333,9795126.017,2980
7/17/18 5:00,948.1166667,4913172.2,2980
7/17/18 6:00,747.1666667,4077422.6,2980
7/17/18 7:00,573.65,3396158,2980
7/17/18 8:00,596.6833333,4914662.933,2980
7/17/18 9:00,529.5333333,4465671.733,2980
7/17/18 10:00,420.5,4182165.9,2980
7/17/18 11:00,433.15,5614296.367,2980
7/17/18 12:00,388.1333333,7627100.7,2980
7/17/18 13:00,337.2666667,6140987.467,2980
7/17/18 14:00,368.5666667,4961235.417,2980
7/17/18 15:00,910.7833333,12267911.77,2980
7/17/18 16:00,3072.383333,39400178.45,2980
7/17/18 17:00,3704.866667,56927623.73,2980
7/17/18 18:00,3803.2,57754827.07,2980
7/17/18 19:00,4064.55,48357260.4,2980
7/17/18 20:00,3600.8,40948608.53,2980
7/17/18 21:00,3321.516667,36940124.12,2980
7/17/18 22:00,4316.066667,51710977.85,2980
7/17/18 23:00,4593.666667,61856822.47,2980
7/18/18 0:00,4814.416667,74357728.4,2980
7/18/18 1:00,4459.683333,64198222.13,2980
7/18/18 2:00,4228.466667,60820363.97,2980
7/18/18 3:00,3915.683333,57635114.13,2980
7/18/18 4:00,3799.433333,53680076.93,2980
7/18/18 5:00,3284.416667,47920524.2,2980
7/18/18 6:00,2076.583333,35794369.4,2980
7/18/18 7:00,1644.933333,26924362.33,2980
7/18/18 8:00,1598.15,24787185.47,2980
7/18/18 9:00,1598.016667,22116252.47,2980
7/18/18 10:00,1687.483333,22459415.28,2980
7/18/18 11:00,1537.416667,18190251.93,2980
7/18/18 12:00,1671.366667,18732896.27,2980
7/18/18 13:00,2704.583333,30430317.1,2980
7/18/18 14:00,5590.816667,64972055.88,2980
7/18/18 15:00,5371.75,63238309.82,2980
7/18/18 16:00,5341.683333,63527099.42,2980
7/18/18 17:00,5446.633333,64227932.9,2980
7/18/18 18:00,5226.516667,61803776,2980
7/18/18 19:00,5318.783333,61116885.47,2980
7/18/18 20:00,5119.15,56583069.12,2980
7/18/18 21:00,4768.266667,53646523.65,2980
7/18/18 22:00,4428.383333,51227496.3,2980
7/18/18 23:00,3076.083333,38474687.07,2980
7/19/18 0:00,1767.083333,28046092.57,2980
7/19/18 1:00,1441.9,18215884.53,2980
7/19/18 2:00,1172.55,12190853.73,2980
7/19/18 3:00,990.85,10386032.93,2980
7/19/18 4:00,865,9001666.933,2980
7/19/18 5:00,806.6,8364508.4,2980
7/19/18 6:00,794.2166667,8124270.133,2980
7/19/18 7:00,817.9,8744886.067,2980
7/19/18 8:00,948.7833333,16623090.93,2980
7/19/18 9:00,1268.133333,37301419.47,2980
7/19/18 10:00,1326.133333,30081151.4,2980
7/19/18 11:00,1388.05,18319587.23,2980
7/19/18 12:00,1635.2,21137813.03,2980
7/19/18 13:00,1535.45,17812194.67,2980
7/19/18 14:00,1451.85,16022060.13,2980
7/19/18 15:00,1382.2,15913483.3,2980
7/19/18 16:00,1683.566667,22043419.53,2980
7/19/18 17:00,1603.7,17744431.5,2980
7/19/18 18:00,1578.5,18404440.25,2980
7/19/18 19:00,1491.683333,15995727.03,2980
7/19/18 20:00,1383.866667,14337957.63,2980
7/19/18 21:00,1588.75,14994599.48,2980
7/19/18 22:00,1684.533333,15209796.63,2980
7/19/18 23:00,4199.783333,40857815.47,2980
7/20/18 0:00,15684.51667,155590803.2,2980
7/20/18 1:00,4111.266667,39828014.35,2980
7/20/18 2:00,2260.833333,19749027.4,2980
7/20/18 3:00,1791.183333,16210577.07,2980
7/20/18 4:00,1480.683333,13309692.4,2980
7/20/18 5:00,1387.883333,12300403.4,2980
7/20/18 6:00,1237,12356012.33,2980
7/20/18 7:00,1141.133333,10860831.93,2980
7/20/18 8:00,1127.866667,11314934.4,2980
7/20/18 9:00,1161.466667,12844540,2980
7/20/18 10:00,1268.55,11812745.63,2980
7/20/18 11:00,1929.466667,15092793.42,2980
7/20/18 12:00,1625.5,13845263.23,2980
7/20/18 13:00,1586.783333,12624169.8,2980
7/20/18 14:00,1702.75,12996126.68,2980
7/20/18 15:00,2848.25,16327426.55,2980
7/20/18 16:00,1330.7,11062346.58,2980
7/20/18 17:00,1388.833333,12055295.47,2980
7/20/18 18:00,1328.983333,11387438.8,2980
7/20/18 19:00,1442.433333,12506782.02,2980
7/20/18 20:00,1583.433333,12789413.53,2980
7/20/18 21:00,1611.3,12302604.4,2980
7/20/18 22:00,1653.05,12236636.8,2980
7/20/18 23:00,1549.433333,11828788.4,2980
7/21/18 0:00,1935.166667,13467212.2,2980
7/21/18 1:00,1455.833333,10152395.87,2980
7/21/18 2:00,1625.9,10160412.67,2980
7/21/18 3:00,1331.783333,9791415.6,2980
7/21/18 4:00,1233.766667,10159021.87,2980
7/21/18 5:00,1355.933333,10411103.33,2980
7/21/18 6:00,1329.033333,9910815.467,2980
7/21/18 7:00,1262.116667,9489370.933,2980
7/21/18 8:00,1167,9417900.667,2980
7/21/18 9:00,1027.8,9411649.067,2980
7/21/18 10:00,972.9333333,9426184.533,2980
7/21/18 11:00,926.0166667,9073893.867,2980
7/21/18 12:00,1076.583333,18742135.27,2980
7/21/18 13:00,1091.5,21085997.57,2980
7/21/18 14:00,1095.2,21461636.27,2980
7/21/18 15:00,1128.816667,21369488.1,2980
7/21/18 16:00,1346.35,21862412.77,2980
7/21/18 17:00,1374.583333,21921696.7,2980
7/21/18 18:00,1162.533333,21059917.48,2980
7/21/18 19:00,1104.8,20696011.77,2980
7/21/18 20:00,1115.716667,20590082.73,2980
7/21/18 21:00,1197.116667,15938559.23,2980
7/21/18 22:00,1310.383333,11344654.53,2980
7/21/18 23:00,1325.016667,12414348.87,2980
7/22/18 0:00,1073.05,11072813.67,2980
7/22/18 1:00,874.0666667,9997512.2,2980
7/22/18 2:00,845.5666667,9127466.667,2980
7/22/18 3:00,840.25,8803097.2,2980
7/22/18 4:00,832.7666667,8797799.733,2980
7/22/18 5:00,832.2666667,8638892.8,2980
7/22/18 6:00,775.7,8328232,2980
7/22/18 7:00,752.55,8186218.133,2980
7/22/18 8:00,720.0666667,8093898.667,2980
7/22/18 9:00,740.0166667,8542651.033,2980
7/22/18 10:00,1860.666667,12022950.7,2980
7/22/18 11:00,3176.816667,23846518.4,2980
7/22/18 12:00,2721.166667,17651854.13,2980
7/22/18 13:00,2453.45,11642433.6,2980
7/22/18 14:00,2397.316667,11416273.73,2980
7/22/18 15:00,2376.666667,11446808.13,2980
7/22/18 16:00,2232.25,11022910.27,2980
7/22/18 17:00,2178.25,10427507.47,2980
7/22/18 18:00,2287.65,10679859.77,2980
7/22/18 19:00,2265.766667,21225950.37,2980
7/22/18 20:00,2140.05,21130169.23,2980
7/22/18 21:00,2210.25,21144437.87,2980
7/22/18 22:00,2246.4,21319386.27,2980
7/22/18 23:00,2130.966667,20983001.87,2980
7/23/18 0:00,2620.35,22376754.13,2980
7/23/18 1:00,2062.233333,20645387.07,2980
7/23/18 2:00,1784.666667,20300090.8,2980
7/23/18 3:00,1675.933333,20388901.47,2980
7/23/18 4:00,1575.116667,19828086.13,2980
7/23/18 5:00,1499.433333,19721668.4,2980
7/23/18 6:00,1399.683333,18747999.07,2980
7/23/18 7:00,1341.116667,18967022.67,2980
7/23/18 8:00,1252.683333,19513436.93,2980
7/23/18 9:00,1602.383333,23383697.47,2980
7/23/18 10:00,1945.25,25400574,2980
7/23/18 11:00,2426.716667,28084118.43,2980
7/23/18 12:00,2335.05,25364041.73,2980
7/23/18 13:00,2572.933333,23647001.4,2980
7/23/18 14:00,2407.866667,23695909.15,2980
7/23/18 15:00,2587.9,20563472.87,2980
7/23/18 16:00,5874.516667,34528630.55,2980
7/23/18 17:00,7910.583333,33754228.08,2980
7/23/18 18:00,7986.9,44580268.93,2980
7/23/18 19:00,6941.85,46652314.33,2980
7/23/18 20:00,5041.816667,37279457.47,2980
7/23/18 21:00,3901.016667,34465148.13,2980
7/23/18 22:00,2747.45,27514108.4,2980
7/23/18 23:00,2233.383333,28500803.33,2980
7/24/18 0:00,1869.633333,26897778.27,2980
7/24/18 1:00,1684.583333,24706457.73,2980
7/24/18 2:00,1410.066667,12582644.93,2980
7/24/18 3:00,1231.966667,9538744.8,2980
7/24/18 4:00,970.9,9642650.533,2980
7/24/18 5:00,939.1666667,9709634,2980
7/24/18 6:00,889.9833333,9357668.933,2980
7/24/18 7:00,1076.45,9774353.833,2980
7/24/18 8:00,1264.866667,10075160.23,2980
7/24/18 9:00,1121.916667,11857776.03,2980
7/24/18 10:00,1718.95,22077102.37,2980
7/24/18 11:00,2679.716667,32163172.1,2980
7/24/18 12:00,2588.683333,34653300,2980
7/24/18 13:00,2498.466667,31890737.33,2980
7/24/18 14:00,2323.55,28956832,2980
7/24/18 15:00,1874.5,22201446.8,2980
7/24/18 16:00,1699.083333,19760335.93,2980
7/24/18 17:00,1736.066667,19744154.63,2980
7/24/18 18:00,1646.883333,17510965.55,2980
7/24/18 19:00,1578.6,16244744.4,2980
7/24/18 20:00,1567.983333,15612496.13,2980
7/24/18 21:00,1634.433333,15498407.6,2980
7/24/18 22:00,1862.2,18860153.13,2980
7/24/18 23:00,1422.883333,14368068.57,2980
7/25/18 0:00,1438.9,13900121.4,2980
7/25/18 1:00,1236.25,10371249.73,2980
7/25/18 2:00,1219.316667,9655481.2,2980
7/25/18 3:00,1183.433333,9220195.733,2980
7/25/18 4:00,1130.266667,8826172.667,2980
7/25/18 5:00,1080.983333,8368898.933,2980
7/25/18 6:00,1042,8089485.467,2980
7/25/18 7:00,1025.466667,8612318,2980
7/25/18 8:00,1118.55,9298403.867,2980
7/25/18 9:00,3869.566667,56387793.47,2980
7/25/18 10:00,3056.283333,26390102.93,2980
7/25/18 11:00,2592.216667,19660040.9,2980
7/25/18 12:00,1981.65,18802236.9,2980
7/25/18 13:00,1944.6,20545516.57,2980
7/25/18 14:00,4814.166667,55955276.83,2980
7/25/18 15:00,13344.98333,169707094.7,2980
7/25/18 16:00,12202.85,147129756.9,2980
7/25/18 17:00,9484.616667,110305213.7,2980
7/25/18 18:00,4196.55,41380984.9,2980
7/25/18 19:00,3164.083333,29679597.6,2980
7/25/18 20:00,4525.65,54859023.53,2980
7/25/18 21:00,4025.05,42038803.85,2980
7/25/18 22:00,2924.316667,19140294.03,2980
7/25/18 23:00,3407.6,20369983.65,2980
7/26/18 0:00,2920.166667,17021088.6,2980
7/26/18 1:00,2004.016667,14530596.53,2980
7/26/18 2:00,3277.083333,45597781.93,2980
7/26/18 3:00,2346.283333,27362022.05,2980
7/26/18 4:00,1565.466667,13760099.33,2980
7/26/18 5:00,1478.85,12986190,2980
7/26/18 6:00,1462.666667,12705787.07,2980
7/26/18 7:00,1573.433333,14599839.87,2980
7/26/18 8:00,3508.25,52068287.07,2980
7/26/18 9:00,1938.016667,16256171.53,2980
7/26/18 10:00,2096.35,18475744.27,2980
7/26/18 11:00,2301,17469582.07,2980
7/26/18 12:00,2320.5,17991210.9,2980
7/26/18 13:00,1960.933333,17255186.67,2980
7/26/18 14:00,2058.5,17515811.17,2980
7/26/18 15:00,2873.9,18090413.87,2980
7/26/18 16:00,3095.183333,18979104.27,2980
7/26/18 17:00,3638.083333,45662346.92,2980
7/26/18 18:00,3649.983333,55126012.4,2980
7/26/18 19:00,3273.05,54718973.22,2980
7/26/18 20:00,3401.566667,59203755.42,2980
7/26/18 21:00,3233.633333,56011619.07,2980
7/26/18 22:00,3023.383333,55611807.07,2980
7/26/18 23:00,3065.383333,53090428.67,2980
7/27/18 0:00,2952.933333,51867337.73,2980
7/27/18 1:00,2403.6,47460120,2980
7/27/18 2:00,2162.483333,41179241.73,2980
7/27/18 3:00,2097.983333,40715375.2,2980
7/27/18 4:00,2010.883333,41220039.2,2980
7/27/18 5:00,1884.133333,39843167.73,2980
7/27/18 6:00,1828.983333,38331292.4,2980
7/27/18 7:00,1932.55,39008551.6,2980
7/27/18 8:00,1944.4,36048063.07,2980
7/27/18 9:00,2376.9,34203510.53,2980
7/27/18 10:00,2557.983333,31052655.33,2980
7/27/18 11:00,2228.65,27539223.73,2980
7/27/18 12:00,1990.516667,26047632.4,2980
7/27/18 13:00,1756.666667,23547522.27,2980
7/27/18 14:00,1793.783333,21491957.07,2980
7/27/18 15:00,1846.883333,20524927.87,2980
7/27/18 16:00,3030.8,27370748,2980
7/27/18 17:00,11332.83333,78874957.33,2980
7/27/18 18:00,5339.416667,39819710.67,2980
7/27/18 19:00,1882.5,19679652.13,2980
7/27/18 20:00,2756.266667,18587069.47,2980
7/27/18 21:00,2303.35,17761944.13,2980
7/27/18 22:00,1611.966667,16862162,2980
7/27/18 23:00,1348.133333,15248940.93,2980
7/28/18 0:00,1269.833333,14554133.47,2980
7/28/18 1:00,1230.583333,14054781.47,2980
7/28/18 2:00,1163.55,12523191.33,2980
7/28/18 3:00,1087.983333,12006540.4,2980
7/28/18 4:00,1053.5,11740234.8,2980
7/28/18 5:00,1038.966667,11464869.47,2980
7/28/18 6:00,1028.733333,11428995.33,2980
7/28/18 7:00,1010.7,11115002.8,2980
7/28/18 8:00,947.1333333,13456528.73,2980
7/28/18 9:00,956.1333333,18673106.03,2980
7/28/18 10:00,1174.233333,17304587.6,2980
7/28/18 11:00,1329.683333,14904804.4,2980
7/28/18 12:00,1269.516667,13005930.67,2980
7/28/18 13:00,1233.6,12180186.53,2980
7/28/18 14:00,1190.566667,11849940,2980
7/28/18 15:00,1225.466667,11894320.8,2980
7/28/18 16:00,1596.516667,12930791.33,2980
7/28/18 17:00,1869.366667,12687267.13,2980
7/28/18 18:00,1934.733333,12304886.87,2980
7/28/18 19:00,1827.533333,11322402.4,2980
7/28/18 20:00,1488.483333,10905582.4,2980
7/28/18 21:00,1187.983333,10647894.13,2980
7/28/18 22:00,1075.6,10428070,2980
7/28/18 23:00,1086.65,10349726.93,2980
7/29/18 0:00,1131.6,10134504.27,2980
7/29/18 1:00,1218.083333,10080717.47,2980
7/29/18 2:00,1195.733333,9816384.667,2980
7/29/18 3:00,1185.15,9625018,2980
7/29/18 4:00,1183.383333,9590369.467,2980
7/29/18 5:00,1172.616667,9439273.2,2980
7/29/18 6:00,1163,9360358,2980
7/29/18 7:00,1150.666667,9286394,2980
7/29/18 8:00,1155.75,9303688.667,2980
7/29/18 9:00,1177.716667,9335981.067,2980
7/29/18 10:00,1177.016667,9437454.267,2980
7/29/18 11:00,1163.366667,9700455.333,2980
7/29/18 12:00,1084.7,9468856,2980
7/29/18 13:00,1104.033333,9522551.333,2980
7/29/18 14:00,1148.533333,9787206.267,2980
7/29/18 15:00,1182.4,12138611.73,2980
7/29/18 16:00,1184.95,9509258.8,2980
7/29/18 17:00,1199.866667,9632728.133,2980
7/29/18 18:00,1123.7,9303261.467,2980
7/29/18 19:00,1276.333333,9282691.067,2980
7/29/18 20:00,1115.333333,9980923.333,2980
7/29/18 21:00,1141.716667,13296114,2980
7/29/18 22:00,1031.75,9718448.133,2980
7/29/18 23:00,1050.183333,9397237.2,2980
7/30/18 0:00,1264.216667,9562135.6,2980
7/30/18 1:00,1228.716667,9571007.867,2980
7/30/18 2:00,1363.05,9328762.267,2980
7/30/18 3:00,1576.1,8278685.467,2980
7/30/18 4:00,1279.133333,7782346.667,2980
7/30/18 5:00,1236.95,7616931.333,2980
7/30/18 6:00,1220.166667,7518149.467,2980
7/30/18 7:00,1270.75,7567144.667,2980
7/30/18 8:00,1389.8,7721446,2980
7/30/18 9:00,1262.1,7500614.533,2980
7/30/18 10:00,1440.983333,8657735.867,2980
7/30/18 11:00,1682.95,11180326.4,2980
7/30/18 12:00,1946.183333,9659090.4,2980
7/30/18 13:00,2361.266667,10444924.67,2980
7/30/18 14:00,2514.45,10360706.27,2980
7/30/18 15:00,2294.516667,10188368.68,2980
7/30/18 16:00,2591.15,10638847.72,2980
7/30/18 17:00,2735.033333,10657550.8,2980
7/30/18 18:00,2415.333333,10039573.83,2980
7/30/18 19:00,2010.75,9382025.2,2980
7/30/18 20:00,1627.483333,9013348.667,2980
7/30/18 21:00,1652.65,9416328.267,2980
7/30/18 22:00,1795.883333,12030373.47,2980
7/30/18 23:00,1505.6,12818331.47,2980
7/31/18 0:00,2239,12943809.2,2980
7/31/18 1:00,1385.35,9739013.067,2980
7/31/18 2:00,2417.466667,10687314.4,2980
7/31/18 3:00,2237.55,9906816.133,2980
7/31/18 4:00,1764.35,8516950.533,2980
7/31/18 5:00,1016.6,7016688.667,2980
7/31/18 6:00,872.0333333,6752492.133,2980
7/31/18 7:00,869,6744918,2980
7/31/18 8:00,872.4333333,6749972.133,2980
7/31/18 9:00,861.95,6948239.067,2980
7/31/18 10:00,791.5,6980020.667,2980
7/31/18 11:00,1064.85,8243218.867,2980
7/31/18 12:00,1693.433333,20845189.27,2980
7/31/18 13:00,3271.9,49996393.47,2980
7/31/18 14:00,1962.466667,27045269.57,2980
7/31/18 15:00,1410.083333,25096649.83,2980
7/31/18 16:00,1212.033333,20089811.53,2980
7/31/18 17:00,1095.916667,19649857.83,2980
7/31/18 18:00,3175.75,55624318.53,2980
7/31/18 19:00,1497.583333,26916544.4,2980
7/31/18 20:00,1007.333333,20584941.87,2980
7/31/18 21:00,842.5166667,18819032.4,2980
7/31/18 22:00,815.7,17991056.8,2980
7/31/18 23:00,3195.85,59480331.73,2980
8/1/18 0:00,1337.983333,12128528.67,2980
8/1/18 1:00,1723.733333,6992002.8,2980
8/1/18 2:00,1339.583333,5978769.067,2980
8/1/18 3:00,1194.35,5527436.4,2980
8/1/18 4:00,3108.133333,39575698.27,2980
8/1/18 5:00,2338.166667,16571296.13,2980
8/1/18 6:00,1783.833333,6331175.2,2980
8/1/18 7:00,1717.05,5400605.467,2980
8/1/18 8:00,1385.9,4951837.733,2980
8/1/18 9:00,2366.2,30309233.73,2980
8/1/18 10:00,1631.75,23540471.53,2980
8/1/18 11:00,1058.25,10058530.67,2980
8/1/18 12:00,924.1666667,5074917.6,2980
8/1/18 13:00,1182.6,11560206.93,2980
8/1/18 14:00,2091.333333,21444022.13,2980
8/1/18 15:00,2487.05,17548840.67,2980
8/1/18 16:00,2182.45,22930100.6,2980
8/1/18 17:00,1967.15,18684582.37,2980
8/1/18 18:00,1533.366667,7980930.067,2980
8/1/18 19:00,1134.133333,4787950.8,2980
8/1/18 20:00,800.3333333,4331951.1,2980
8/1/18 21:00,979.2833333,4968967.2,2980
8/1/18 22:00,1225.466667,4877129.617,2980
8/1/18 23:00,1326.433333,4885816.417,2980
8/2/18 0:00,1319.583333,5009860.933,2980
8/2/18 1:00,1047.2,4442255.133,2980
8/2/18 2:00,682.8666667,3844736.8,2980
8/2/18 3:00,547.6833333,3696254.367,2980
8/2/18 4:00,520.5833333,3657918.4,2980
8/2/18 5:00,483.6333333,3504016.133,2980
8/2/18 6:00,504.7833333,4402388,2980
8/2/18 7:00,472.6333333,6572844.667,2980
8/2/18 8:00,364.65,5310710.267,2980
8/2/18 9:00,456.7333333,6156545.467,2980
8/2/18 10:00,880.5666667,9797976.933,2980
8/2/18 11:00,850.85,8195685.9,2980
8/2/18 12:00,1038.883333,8987876.8,2980
8/2/18 13:00,1048.233333,8598424.4,2980
8/2/18 14:00,1184.016667,7906696.4,2980
8/2/18 15:00,1326.95,7416784.133,2980
8/2/18 16:00,2229.55,14462785.87,2980
8/2/18 17:00,2917.016667,26001026.93,2980
8/2/18 18:00,2815.966667,20402449.47,2980
8/2/18 19:00,2783.066667,24442017.73,2980
8/2/18 20:00,2237.866667,23946467.6,2980
8/2/18 21:00,1618.533333,14966979.37,2980
8/2/18 22:00,1036.733333,8339983.467,2980
8/2/18 23:00,920.4833333,8263162.533,2980
8/3/18 0:00,1044.95,9639859.333,2980
8/3/18 1:00,1055.116667,12748542.13,2980
8/3/18 2:00,848.2166667,8870252.933,2980
8/3/18 3:00,738.6833333,7112468.4,2980
8/3/18 4:00,756.1333333,7724923.333,2980
8/3/18 5:00,765.55,8225654.8,2980
8/3/18 6:00,678.1833333,6753346.267,2980
8/3/18 7:00,2693.55,46949261.47,2980
8/3/18 8:00,3365.633333,52251111.07,2980
8/3/18 9:00,1875.55,22093086.8,2980
8/3/18 10:00,1191.266667,9108961.733,2980
8/3/18 11:00,1107.716667,8115906.4,2980
8/3/18 12:00,1005.5,6342266.933,2980
8/3/18 13:00,1589.05,11213590.63,2980
8/3/18 14:00,1589.216667,14890236.53,2980
8/3/18 15:00,1737.95,16373161.87,2980
8/3/18 16:00,3904.85,34299639.07,2980
8/3/18 17:00,4421.65,37852870.4,2980
8/3/18 18:00,5078.35,36723952.4,2980
8/3/18 19:00,8193.883333,92386252.53,2980
8/3/18 20:00,6404.65,58417608.67,2980
8/3/18 21:00,5127.55,40315061.47,2980
8/3/18 22:00,4339.4,34949472.67,2980
8/3/18 23:00,4291.883333,34064034.27,2980
8/4/18 0:00,4288.083333,34007312.67,2980
8/4/18 1:00,4278.666667,33970448.67,2980
8/4/18 2:00,4264.166667,33944225.73,2980
8/4/18 3:00,4248.85,33886381.47,2980
8/4/18 4:00,4213.05,33707469.2,2980
8/4/18 5:00,4177.266667,33567751.07,2980
8/4/18 6:00,6814.2,86428023.6,2980
8/4/18 7:00,4833.45,47570819.33,2980
8/4/18 8:00,4119.583333,34566178.27,2980
8/4/18 9:00,3570.916667,31180443.33,2980
8/4/18 10:00,3433.833333,30512132.4,2980
8/4/18 11:00,3385.883333,30409513.2,2980
8/4/18 12:00,3453.216667,30750139.87,2980
8/4/18 13:00,3381.75,30392750,2980
8/4/18 14:00,3371.566667,30304569.6,2980
8/4/18 15:00,3374.033333,30308273.73,2980
8/4/18 16:00,3532.3,30671744.13,2980
8/4/18 17:00,3734.433333,31061388.93,2980
8/4/18 18:00,3728.683333,30992324.4,2980
8/4/18 19:00,3655.6,30784792.13,2980
8/4/18 20:00,3389.75,30573535.07,2980
8/4/18 21:00,5074.966667,64548603.87,2980
8/4/18 22:00,5062.65,64257835.33,2980
8/4/18 23:00,3787.866667,38820821.47,2980
8/5/18 0:00,3444.816667,32053305.2,2980
8/5/18 1:00,3411.6,31692750,2980
8/5/18 2:00,3339.3,31506985.73,2980
8/5/18 3:00,3094.333333,31966339.33,2980
8/5/18 4:00,2977.35,30993641.73,2980
8/5/18 5:00,2921.116667,30436312.67,2980
8/5/18 6:00,2827.833333,29481398.53,2980
8/5/18 7:00,4488.566667,63745336.13,2980
8/5/18 8:00,4114.516667,57122294,2980
8/5/18 9:00,2892.566667,33058114.27,2980
8/5/18 10:00,2561.316667,27095515.33,2980
8/5/18 11:00,2484.9,25881057.87,2980
8/5/18 12:00,2391.25,25073872.93,2980
8/5/18 13:00,2341.2,24646285.73,2980
8/5/18 14:00,2328.183333,24028114.27,2980
8/5/18 15:00,2300.566667,23582187.33,2980
8/5/18 16:00,2285.75,22792756.13,2980
8/5/18 17:00,2086.433333,20808566.27,2980
8/5/18 18:00,1894.466667,18745100.63,2980
8/5/18 19:00,1826.6,16715782.67,2980
8/5/18 20:00,1496.166667,13950049.33,2980
8/5/18 21:00,1294.716667,12291087.2,2980
8/5/18 22:00,1110.8,10769832.27,2980
8/5/18 23:00,1065.683333,9812592.8,2980
8/6/18 0:00,1129.866667,9030174.933,2980
8/6/18 1:00,1105.933333,8780557.867,2980
8/6/18 2:00,879.6333333,7998773.333,2980
8/6/18 3:00,787.15,7147187.2,2980
8/6/18 4:00,650.8333333,6104979.2,2980
8/6/18 5:00,565.8833333,5713653.333,2980
8/6/18 6:00,492.5166667,5335046.4,2980
8/6/18 7:00,472.55,5236275.2,2980
8/6/18 8:00,501.2166667,5421975.467,2980
8/6/18 9:00,946.0833333,5957922.133,2980
8/6/18 10:00,1185.116667,7047389.867,2980
8/6/18 11:00,1358.35,7201595.467,2980
8/6/18 12:00,1654.566667,7529017.733,2980
8/6/18 13:00,1580.616667,7792109.733,2980
8/6/18 14:00,1667.65,10325875.6,2980
8/6/18 15:00,2816.083333,12065868.13,2980
8/6/18 16:00,3086.183333,14122285.3,2980
8/6/18 17:00,3559.683333,39765399.07,2980
8/6/18 18:00,3356.466667,38952981.2,2980
8/6/18 19:00,1803.766667,24791522.67,2980
8/6/18 20:00,1421.95,18772387.87,2980
8/6/18 21:00,1323.85,13902225.33,2980
8/6/18 22:00,1318.816667,11445211.2,2980
8/6/18 23:00,1274.65,10780954,2980
8/7/18 0:00,1108.183333,9721626.4,2980
8/7/18 1:00,1050.383333,9202603.733,2980
8/7/18 2:00,1013.716667,8936616.733,2980
8/7/18 3:00,944.55,8458996.867,2980
8/7/18 4:00,848.6166667,7736373.4,2980
8/7/18 5:00,690.0666667,6449955.733,2980
8/7/18 6:00,571.9,5550458.133,2980
8/7/18 7:00,1596.85,13525356.27,2980
8/7/18 8:00,782.6,6568594.933,2980
8/7/18 9:00,2256.95,18560826.13,2980
8/7/18 10:00,2718.166667,21592925.13,2980
8/7/18 11:00,1833.75,13981998.73,2980
8/7/18 12:00,1953.1,9713578.933,2980
8/7/18 13:00,853.35,6518844.8,2980
8/7/18 14:00,865.1166667,6150068.8,2980
8/7/18 15:00,1300.75,7236805.067,2980
8/7/18 16:00,1570.9,7882420,2980
8/7/18 17:00,2713.283333,13819917.2,2980
8/7/18 18:00,3670.8,15761129.47,2980
8/7/18 19:00,3755.95,23305232.13,2980
8/7/18 20:00,2247.433333,12992163.67,2980
8/7/18 21:00,1677.983333,11724432.4,2980
8/7/18 22:00,1695.583333,11463389.07,2980
8/7/18 23:00,1638.966667,11091932.73,2980
8/8/18 0:00,2393.933333,23640787.73,2980
8/8/18 1:00,2256.433333,23075563.73,2980
8/8/18 2:00,1531.15,13219184.67,2980
8/8/18 3:00,1381.766667,9919705.067,2980
8/8/18 4:00,1312.7,9482332,2980
8/8/18 5:00,1159.4,9059467.2,2980
8/8/18 6:00,1403.916667,9414379.8,2980
8/8/18 7:00,1394.5,9283512.067,2980
8/8/18 8:00,1398.65,9270112.4,2980
8/8/18 9:00,1892.516667,10238761.33,2980
8/8/18 10:00,2048.416667,9505546.067,2980
8/8/18 11:00,2332.733333,14635951.82,2980
8/8/18 12:00,4487.583333,36952249.6,2980
8/8/18 13:00,4489.433333,39095746.53,2980
8/8/18 14:00,4731.416667,42120947.2,2980
8/8/18 15:00,5015.083333,44900160.27,2980
8/8/18 16:00,6379.166667,53420277.87,2980
8/8/18 17:00,6187.566667,47440866.67,2980
8/8/18 18:00,5083.733333,38982358.8,2980
8/8/18 19:00,4020.866667,34364612,2980
8/8/18 20:00,3835.716667,31014188,2980
8/8/18 21:00,4721.216667,31614424,2980
8/8/18 22:00,4512.033333,30435106.47,2980
8/8/18 23:00,4308.333333,28951512.8,2980
8/9/18 0:00,3638.7,28418286.07,2980
8/9/18 1:00,3307.466667,30181259.73,2980
8/9/18 2:00,3116.316667,28356610.8,2980
8/9/18 3:00,3005.183333,27324058.13,2980
8/9/18 4:00,2828.283333,26852219.73,2980
8/9/18 5:00,2729.233333,26526929.87,2980
8/9/18 6:00,2698.35,27417267.47,2980
8/9/18 7:00,2627.733333,27180793.8,2980
8/9/18 8:00,2477.4,26117316.13,2980
8/9/18 9:00,2520.766667,26033552.13,2980
8/9/18 10:00,3053.816667,30318412.8,2980
8/9/18 11:00,2923.066667,28387219.27,2980
8/9/18 12:00,2969.2,25376595.6,2980
8/9/18 13:00,2770.65,24602050.47,2980
8/9/18 14:00,2722.2,24105248.13,2980
8/9/18 15:00,4076.066667,39547764.6,2980
8/9/18 16:00,5604.983333,47094676.93,2980
8/9/18 17:00,4832.1,44112457.33,2980
8/9/18 18:00,2886.95,29730102.27,2980
8/9/18 19:00,2777.683333,27002817.2,2980
8/9/18 20:00,2703.55,25021252.13,2980
8/9/18 21:00,3154.266667,26191142.4,2980
8/9/18 22:00,3098.283333,26053135.47,2980
8/9/18 23:00,3173.916667,26357208.53,2980
8/10/18 0:00,3225.583333,26546603.73,2980
8/10/18 1:00,3238.25,26765652,2980
8/10/18 2:00,3202.066667,26581676.67,2980
8/10/18 3:00,3132.866667,26307502.93,2980
8/10/18 4:00,3096.266667,26107865.6,2980
8/10/18 5:00,3029.016667,25699171.2,2980
8/10/18 6:00,2917.6,24496346.67,2980
8/10/18 7:00,2789.666667,23011076.27,2980
8/10/18 8:00,2706.25,22459719.2,2980
8/10/18 9:00,2866.633333,25755970.93,2980
8/10/18 10:00,2907.233333,24349191.47,2980
8/10/18 11:00,2999.066667,25119514.27,2980
8/10/18 12:00,4910.383333,54949172.8,2980
8/10/18 13:00,4662.116667,50716512.3,2980
8/10/18 14:00,4681.083333,49863282.57,2980
8/10/18 15:00,4742.7,52486714.13,2980
8/10/18 16:00,4985.683333,55308935.33,2980
8/10/18 17:00,6339.566667,57097832.27,2980
8/10/18 18:00,5473.916667,55445890.53,2980
8/10/18 19:00,4600.116667,49382769.73,2980
8/10/18 20:00,4988.85,55966451.07,2980
8/10/18 21:00,4641.266667,48608083.33,2980
8/10/18 22:00,4500.2,44505433.07,2980
8/10/18 23:00,4235.016667,42681397.73,2980
8/11/18 0:00,4061.733333,42476870.8,2980
8/11/18 1:00,4001.333333,41483630,2980
8/11/18 2:00,4019.666667,40898673.07,2980
8/11/18 3:00,3929.783333,38826108.8,2980
8/11/18 4:00,3702.433333,36023662.93,2980
8/11/18 5:00,3519.766667,34826046.93,2980
8/11/18 6:00,3451.066667,34365216,2980
8/11/18 7:00,3271.15,33755193.2,2980
8/11/18 8:00,3250.216667,33487075.87,2980
8/11/18 9:00,3254.466667,33100922.13,2980
8/11/18 10:00,3489.966667,32778781.33,2980
8/11/18 11:00,3573.216667,32815616,2980
8/11/18 12:00,3536.766667,32540914,2980
8/11/18 13:00,3642.483333,32387286.93,2980
8/11/18 14:00,3513.983333,31891709.47,2980
8/11/18 15:00,3596.516667,31839112,2980
8/11/18 16:00,3606.483333,31740226.27,2980
8/11/18 17:00,3691.166667,31939787.73,2980
8/11/18 18:00,3915.25,32769678.93,2980
8/11/18 19:00,3867.8,32753070.13,2980
8/11/18 20:00,3687.083333,31885185.07,2980
8/11/18 21:00,3561.366667,31015986.67,2980
8/11/18 22:00,3940.033333,47789173.67,2980
8/11/18 23:00,3706.116667,44988548.53,2980
8/12/18 0:00,3399.6,34118232.4,2980
8/12/18 1:00,3081.3,28796862.67,2980
8/12/18 2:00,2877.483333,26658747.2,2980
8/12/18 3:00,2658.066667,25031124.8,2980
8/12/18 4:00,2566.866667,24047222,2980
8/12/18 5:00,2428.483333,23319255.2,2980
8/12/18 6:00,2369.316667,22637746.93,2980
8/12/18 7:00,2309.833333,22073717.57,2980
8/12/18 8:00,2244.4,21761475.6,2980
8/12/18 9:00,2154.883333,20677477.6,2980
8/12/18 10:00,2186.766667,21348700.13,2980
8/12/18 11:00,2473.2,24653986.33,2980
8/12/18 12:00,2381.616667,23581602.67,2980
8/12/18 13:00,2270.866667,22245952,2980
8/12/18 14:00,2117.55,20596602.67,2980
8/12/18 15:00,2057.383333,19080348.8,2980
8/12/18 16:00,2256.966667,19276962.25,2980
8/12/18 17:00,2206.15,18770437.33,2980
8/12/18 18:00,2275.2,19765327.47,2980
8/12/18 19:00,2393.616667,21031093.33,2980
8/12/18 20:00,2584.933333,22824310.93,2980
8/12/18 21:00,2794.3,28956284,2980
8/12/18 22:00,2753.966667,29377616.67,2980
8/12/18 23:00,2724.683333,31171278.4,2980
8/13/18 0:00,2771.283333,34925400.53,2980
8/13/18 1:00,2671.5,29218951.47,2980
8/13/18 2:00,2329.55,24683192.53,2980
8/13/18 3:00,2288.983333,25241719.47,2980
8/13/18 4:00,2175.433333,23851429.33,2980
8/13/18 5:00,2156.183333,24029044.27,2980
8/13/18 6:00,2169.25,24488126.4,2980
8/13/18 7:00,1980.15,18402601.6,2980
8/13/18 8:00,1917.133333,16352622.3,2980
8/13/18 9:00,1978.616667,17164627.6,2980
8/13/18 10:00,2078.033333,17751536.53,2980
8/13/18 11:00,2193.983333,18260091.87,2980
8/13/18 12:00,2381.766667,18613531.83,2980
8/13/18 13:00,3038.75,25348846.88,2980
8/13/18 14:00,2820.95,24461259.62,2980
8/13/18 15:00,2962.45,25955680.95,2980
8/13/18 16:00,3093.533333,24392707.73,2980
8/13/18 17:00,3838.383333,23875743.95,2980
8/13/18 18:00,4112.866667,23536394.2,2980
8/13/18 19:00,4304.583333,41983938.35,2980
8/13/18 20:00,4132.683333,37303465.83,2980
8/13/18 21:00,5740.916667,46932404.15,2980
8/13/18 22:00,6754.533333,47906584.15,2980
8/13/18 23:00,5405.333333,37298662,2980
8/14/18 0:00,5361.733333,36559599.2,2980
8/14/18 1:00,5489.516667,35636846.93,2980
8/14/18 2:00,5154.616667,33227086.8,2980
8/14/18 3:00,4866.683333,31732024,2980
8/14/18 4:00,4612.333333,31371789.33,2980
8/14/18 5:00,4350.466667,30033815.07,2980
8/14/18 6:00,4078.9,28614082.07,2980
8/14/18 7:00,3490.433333,26905127.37,2980
8/14/18 8:00,3133.083333,25692649.2,2980
8/14/18 9:00,2945.966667,25157142.18,2980
8/14/18 10:00,3194.383333,26413137.87,2980
8/14/18 11:00,4400.433333,27668850.4,2980
8/14/18 12:00,5548.433333,29559181.6,2980
8/14/18 13:00,5230.783333,28072231.93,2980
8/14/18 14:00,4236.7,25558384.18,2980
8/14/18 15:00,9157.883333,32442443.42,2980
8/14/18 16:00,9157.883333,141869884.7,2980
8/14/18 17:00,9157.883333,177059861.5,2980
8/14/18 18:00,9157.883333,176588304.7,2980
8/14/18 19:00,9157.883333,175925979.5,2980
8/14/18 20:00,9157.883333,164984139.9,2980
8/14/18 21:00,9157.883333,112920970.2,2980
8/14/18 22:00,23425.66667,47508146.93,2980
8/14/18 23:00,5513.816667,30896280.07,2980
8/15/18 0:00,3396.433333,26629813.03,2980
8/15/18 1:00,3089.083333,25972280.57,2980
8/15/18 2:00,2888.85,24368289,2980
8/15/18 3:00,2857.183333,23759628.13,2980
8/15/18 4:00,2654.883333,23032491.47,2980
8/15/18 5:00,2486.383333,22521975.47,2980
8/15/18 6:00,2455.133333,22048546.13,2980
8/15/18 7:00,2622.516667,22767233.73,2980
8/15/18 8:00,2536.183333,21389714.13,2980
8/15/18 9:00,2636.85,23579507.92,2980
8/15/18 10:00,3251.833333,30595846.53,2980
8/15/18 11:00,3882.7,33150888.67,2980
8/15/18 12:00,4063.1,30951066.53,2980
8/15/18 13:00,4171.933333,31469413.2,2980
8/15/18 14:00,5508.983333,39443774.75,2980
8/15/18 15:00,7904.083333,40970703.28,2980
8/15/18 16:00,9515.933333,45104469.07,2980
8/15/18 17:00,9524.55,40887722.93,2980
8/15/18 18:00,8617.85,38581987.73,2980
8/15/18 19:00,6468.166667,35807334.8,2980
8/15/18 20:00,5587.683333,34551786.8,2980
8/15/18 21:00,5352.25,33831559.6,2980
8/15/18 22:00,5371.95,40278806.13,2980
8/15/18 23:00,5122.883333,41143722.4,2980
8/16/18 0:00,4779.733333,36713250,2980
8/16/18 1:00,4237.65,31340297.63,2980
8/16/18 2:00,4026.066667,30407110.8,2980
8/16/18 3:00,3932.6,29783643.2,2980
8/16/18 4:00,3806.683333,29430040.4,2980
8/16/18 5:00,3496.083333,28604867.2,2980
8/16/18 6:00,3168.95,27548856,2980
8/16/18 7:00,3021.783333,27007768.93,2980
8/16/18 8:00,2886.75,26359614.8,2980
8/16/18 9:00,3401.233333,35947720,2980
8/16/18 10:00,3890.25,42417928.27,2980
8/16/18 11:00,3859.483333,30558225.73,2980
8/16/18 12:00,5619.966667,49513831,2980
8/16/18 13:00,4290.366667,32718438.23,2980
8/16/18 14:00,4408.316667,42241548.67,2980
8/16/18 15:00,3803.433333,31312194.13,2980
8/16/18 16:00,3670.833333,29149082.33,2980
8/16/18 17:00,3866.85,36915584.67,2980
8/16/18 18:00,3227.883333,25869757.47,2980
8/16/18 19:00,3093.316667,24590852.8,2980
8/16/18 20:00,2902.416667,23600038.27,2980
8/16/18 21:00,2824.266667,23142796.6,2980
8/16/18 22:00,2806.383333,22951832.27,2980
8/16/18 23:00,2927.616667,22978923.27,2980
8/17/18 0:00,3014.45,23039593.4,2980
8/17/18 1:00,3002.65,22931786.93,2980
8/17/18 2:00,2881.05,22038631.47,2980
8/17/18 3:00,2772.566667,21452338.67,2980
8/17/18 4:00,2724.733333,21297484.27,2980
8/17/18 5:00,2705.916667,21216828.8,2980
8/17/18 6:00,2679.666667,21061805.87,2980
8/17/18 7:00,2647.183333,20823778.67,2980
8/17/18 8:00,2576.783333,20368585.07,2980
8/17/18 9:00,2508.633333,20759018.87,2980
8/17/18 10:00,2644.15,22023413.97,2980
8/17/18 11:00,3052.55,24274918.8,2980
8/17/18 12:00,3298.033333,27042332.4,2980
8/17/18 13:00,3158.083333,26919675.17,2980
8/17/18 14:00,2987.45,25978716.13,2980
8/17/18 15:00,2765.466667,24667753.9,2980
8/17/18 16:00,5152.516667,43058556.03,2980
8/17/18 17:00,15813.65,126509958.3,2980
8/17/18 18:00,22416.23333,179430767.5,2980
8/17/18 19:00,22243.08333,177785078.4,2980
8/17/18 20:00,21959.41667,175488720.5,2980
8/17/18 21:00,21244.75,166758373.5,2980
8/17/18 22:00,20131.41667,157071713.6,2980
8/17/18 23:00,16481.68333,127247696.4,2980
8/18/18 0:00,11054.33333,84316039.3,2980
8/18/18 1:00,8568.183333,67838819.73,2980
8/18/18 2:00,5316.433333,42528902.4,2980
8/18/18 3:00,3526.8,28374594.13,2980
8/18/18 4:00,2732.35,21957691.47,2980
8/18/18 5:00,2193.1,17609010.8,2980
8/18/18 6:00,1849.766667,15018851.47,2980
8/18/18 7:00,1626.65,13332687.2,2980
8/18/18 8:00,1480,12280482.67,2980
8/18/18 9:00,1364.65,11106511.2,2980
8/18/18 10:00,1248.5,10022043.73,2980
8/18/18 11:00,1186.2,8563045.467,2980
8/18/18 12:00,1030.783333,6879243.733,2980
8/18/18 13:00,999.1833333,6209121.767,2980
8/18/18 14:00,1028.583333,5462983.733,2980
8/18/18 15:00,1237.333333,5161872.4,2980
8/18/18 16:00,1017.033333,3869502.667,2980
8/18/18 17:00,885.2833333,3409306.4,2980
8/18/18 18:00,825.3666667,3312331.467,2980
8/18/18 19:00,942.2,3258679.6,2980
8/18/18 20:00,975.3166667,3481601.867,2980
8/18/18 21:00,1036.033333,4120086.933,2980
8/18/18 22:00,1218.833333,6850369.2,2980
8/18/18 23:00,1143.283333,3597126.8,2980
8/19/18 0:00,1695.95,3931038.4,2980
8/19/18 1:00,1373.433333,2928746.133,2980
8/19/18 2:00,1136.3,2628440,2980
8/19/18 3:00,1018.683333,2400208.267,2980
8/19/18 4:00,965.0166667,2252121.6,2980
8/19/18 5:00,927.9166667,2162312.533,2980
8/19/18 6:00,901.6333333,2081587.383,2980
8/19/18 7:00,948.65,2872055.2,2980
8/19/18 8:00,776.0833333,1781745.067,2980
8/19/18 9:00,831.65,2333946.133,2980
8/19/18 10:00,715.5,1479357.867,2980
8/19/18 11:00,702.9166667,1423993.6,2980
8/19/18 12:00,698.7166667,1410118.4,2980
8/19/18 13:00,1387.366667,8320639.867,2980
8/19/18 14:00,2774.05,21345009.07,2980
8/19/18 15:00,2761.5,21315552,2980
8/19/18 16:00,2730.516667,21238081.07,2980
8/19/18 17:00,2647.3,21423233.07,2980
8/19/18 18:00,2690.733333,21854985.07,2980
8/19/18 19:00,2709.633333,21736557.73,2980
8/19/18 20:00,2750.216667,21484023.07,2980
8/19/18 21:00,2648.933333,21310363.33,2980
8/19/18 22:00,2617.85,21279525.73,2980
8/19/18 23:00,2510.816667,20707165.33,2980
8/20/18 0:00,2565.6,20487033.07,2980
8/20/18 1:00,2561.65,20459621.87,2980
8/20/18 2:00,2522.066667,20211849.6,2980
8/20/18 3:00,2500.933333,20105994.13,2980
8/20/18 4:00,2509.35,20110721.6,2980
8/20/18 5:00,2500.733333,20089507.73,2980
8/20/18 6:00,2486.683333,20042790.93,2980
8/20/18 7:00,2465.433333,19994124.27,2980
8/20/18 8:00,2474.6,20045654.93,2980
8/20/18 9:00,2544.516667,21291000.53,2980
8/20/18 10:00,3090.266667,26886005.73,2980
8/20/18 11:00,3761.9,31718885.8,2980
8/20/18 12:00,3244.3,24328125.47,2980
8/20/18 13:00,2743.966667,21547666.13,2980
8/20/18 14:00,2681.6,21769921.2,2980
8/20/18 15:00,3375.716667,22222421.6,2980
8/20/18 16:00,4502.133333,33411027.8,2980
8/20/18 17:00,5110.783333,38501520.8,2980
8/20/18 18:00,4989.633333,35865321.53,2980
8/20/18 19:00,4687,32240884.13,2980
8/20/18 20:00,4150.633333,28291886.4,2980
8/20/18 21:00,3755.383333,23497030.27,2980
8/20/18 22:00,3113.316667,17636499.87,2980
8/20/18 23:00,2613.716667,14538609.2,2980
8/21/18 0:00,2170.716667,11672734.27,2980
8/21/18 1:00,2003.716667,10217560.27,2980
8/21/18 2:00,1852.966667,8837295.067,2980
8/21/18 3:00,1683.066667,7155446.667,2980
8/21/18 4:00,1588.333333,6251606.533,2980
8/21/18 5:00,1543.866667,5871610.667,2980
8/21/18 6:00,1585.216667,6269719.867,2980
8/21/18 7:00,1630.916667,6340096.533,2980
8/21/18 8:00,1476.933333,5420281.2,2980
8/21/18 9:00,1477.166667,6373264.933,2980
8/21/18 10:00,1585.366667,7299035.333,2980
8/21/18 11:00,4748,28182391.6,2980
8/21/18 12:00,21876.43333,151760116.7,2980
8/21/18 13:00,24215.98333,174099188.9,2980
8/21/18 14:00,22803.38333,167810398.8,2980
8/21/18 15:00,19651.83333,139903463.5,2980
8/21/18 16:00,20029.98333,131405165.1,2980
8/21/18 17:00,18287.8,117180266.4,2980
8/21/18 18:00,13267.33333,78627374.93,2980
8/21/18 19:00,8980.166667,50908414.93,2980
8/21/18 20:00,7804.883333,46391391.2,2980
8/21/18 21:00,7102.05,41969423.53,2980
8/21/18 22:00,6175.3,35721329.18,2980
8/21/18 23:00,5300.716667,29550715.73,2980
8/22/18 0:00,5017.6,27563651.47,2980
8/22/18 1:00,4895.816667,25951701.33,2980
8/22/18 2:00,4854.2,25456158.67,2980
8/22/18 3:00,4550.866667,23043452.87,2980
8/22/18 4:00,3920.55,21094233.6,2980
8/22/18 5:00,3468.683333,19482354.13,2980
8/22/18 6:00,3213.2,22270026.13,2980
8/22/18 7:00,2946.833333,21468116.33,2980
8/22/18 8:00,2825.816667,21134952,2980
8/22/18 9:00,3006.35,22600416.4,2980
8/22/18 10:00,3314.25,25597466.4,2980
8/22/18 11:00,3537.3,27167613.23,2980
8/22/18 12:00,3608.366667,24780682.97,2980
8/22/18 13:00,5979.266667,48344592.27,2980
8/22/18 14:00,7617.166667,70549964.03,2980
8/22/18 15:00,7689.716667,66930488.8,2980
8/22/18 16:00,9136.316667,72348794.8,2980
8/22/18 17:00,10107.93333,75979860.7,2980
8/22/18 18:00,9743.3,68989132.8,2980
8/22/18 19:00,9730.066667,68309424,2980
8/22/18 20:00,9308.966667,68145569.07,2980
8/22/18 21:00,9113.916667,68277012,2980
8/22/18 22:00,9414.016667,71295929.23,2980
8/22/18 23:00,9182.683333,72084079.2,2980
8/23/18 0:00,8773,68728924,2980
8/23/18 1:00,8314.933333,60245369.6,2980
8/23/18 2:00,8263.616667,57411870.93,2980
8/23/18 3:00,7877.816667,55008718.4,2980
8/23/18 4:00,7594.116667,54242342.13,2980
8/23/18 5:00,6914.033333,52629328,2980
8/23/18 6:00,6483.9,52579833.07,2980
8/23/18 7:00,6104,51464195.73,2980
8/23/18 8:00,5964.083333,50823389.33,2980
8/23/18 9:00,6090.433333,51269669.87,2980
8/23/18 10:00,6040.383333,52245061.4,2980
8/23/18 11:00,6202.8,53187139.98,2980
8/23/18 12:00,6290.983333,55231180.87,2980
8/23/18 13:00,6273.4,55742590.27,2980
8/23/18 14:00,6566.666667,59685034.93,2980
8/23/18 15:00,6349.5,58001459.07,2980
8/23/18 16:00,6327.233333,61253994,2980
8/23/18 17:00,5806.033333,56536220.27,2980
8/23/18 18:00,5165.883333,48878010,2980
8/23/18 19:00,5162.2,52533446.48,2980
8/23/18 20:00,4581.3,42895851.73,2980
8/23/18 21:00,4251.866667,39848382.88,2980
8/23/18 22:00,4493.016667,40656275.2,2980
8/23/18 23:00,4567.3,35278549.87,2980
8/24/18 0:00,4391.883333,32692142.4,2980
8/24/18 1:00,4257.85,29486787.73,2980
8/24/18 2:00,4009.05,28138417.07,2980
8/24/18 3:00,3786.766667,27662808,2980
8/24/18 4:00,3596.95,25311689.6,2980
8/24/18 5:00,3486.083333,24133824.67,2980
8/24/18 6:00,3458.916667,24201265.6,2980
8/24/18 7:00,3404.25,23379576.2,2980
8/24/18 8:00,3309.233333,24710774.93,2980
8/24/18 9:00,3290.783333,24638165.87,2980
8/24/18 10:00,3922.333333,33445338.67,2980
8/24/18 11:00,4484.366667,39732004.53,2980
8/24/18 12:00,4047.2,31210874,2980
8/24/18 13:00,5586,49292116.53,2980
8/24/18 14:00,13289.63333,112048627.2,2980
8/24/18 15:00,13256.11667,105432002.9,2980
8/24/18 16:00,13256.86667,105715450.7,2980
8/24/18 17:00,13314.4,106486170.5,2980
8/24/18 18:00,12406.6,97415430,2980
8/24/18 19:00,11294.7,88120234.8,2980
8/24/18 20:00,10627.83333,83180341.07,2980
8/24/18 21:00,9254.716667,73043256.8,2980
8/24/18 22:00,7746.983333,63445248.67,2980
8/24/18 23:00,5402.35,43470186.13,2980
8/25/18 0:00,4120.216667,34454156.27,2980
8/25/18 1:00,3390.7,24356607.6,2980
8/25/18 2:00,3201.35,22762185.6,2980
8/25/18 3:00,2978.883333,21867818.8,2980
8/25/18 4:00,2744.333333,20635031.33,2980
8/25/18 5:00,2469.983333,17768502.93,2980
8/25/18 6:00,2494.183333,18682400.27,2980
8/25/18 7:00,2386.6,17052047.47,2980
8/25/18 8:00,2293.716667,15557984.67,2980
8/25/18 9:00,2298.15,16166077.2,2980
8/25/18 10:00,2370.516667,17620566,2980
8/25/18 11:00,2328.466667,18100638.53,2980
8/25/18 12:00,2242.4,16721621.27,2980
8/25/18 13:00,2215.183333,16785868.8,2980
8/25/18 14:00,2126.966667,15166719.47,2980
8/25/18 15:00,2301.883333,19163985.73,2980
8/25/18 16:00,2005.75,12259459.73,2980
8/25/18 17:00,1902.783333,10658529.07,2980
8/25/18 18:00,1948.483333,10931958.4,2980
8/25/18 19:00,2152.466667,12774549.33,2980
8/25/18 20:00,1942.333333,10280936.53,2980
8/25/18 21:00,1885.833333,9758435.2,2980
8/25/18 22:00,1744.983333,9118947.333,2980
8/25/18 23:00,1857.2,9400104.533,2980
8/26/18 0:00,1979.366667,10261295.73,2980
8/26/18 1:00,1990.583333,11925314.67,2980
8/26/18 2:00,1883.8,9466163.2,2980
8/26/18 3:00,1810.966667,8852105.067,2980
8/26/18 4:00,1788.35,8608219.467,2980
8/26/18 5:00,1777.9,8717346.667,2980
8/26/18 6:00,1738.25,8471486.933,2980
8/26/18 7:00,1708.8,8053403.2,2980
8/26/18 8:00,1686.166667,7732980.4,2980
8/26/18 9:00,1775.85,8126299.333,2980
8/26/18 10:00,2012.3,9272814.4,2980
8/26/18 11:00,2000.65,9199820.333,2980
8/26/18 12:00,1982.183333,9074861.067,2980
8/26/18 13:00,1982.2,8937633.733,2980
8/26/18 14:00,1974.3,8576099.667,2980
8/26/18 15:00,1987.533333,8579001.6,2980
8/26/18 16:00,2007.733333,8667859.2,2980
8/26/18 17:00,2037.633333,8609294.533,2980
8/26/18 18:00,2242.35,9043616,2980
8/26/18 19:00,2211.233333,9036922.133,2980
8/26/18 20:00,2392.516667,10068978.53,2980
8/26/18 21:00,2566.816667,10054156.27,2980
8/26/18 22:00,2545.666667,10192049.33,2980
8/26/18 23:00,2640.95,12652895.25,2980
8/27/18 0:00,2672.55,12556212.63,2980
8/27/18 1:00,2775.116667,12800604.53,2980
8/27/18 2:00,2781.166667,11420660,2980
8/27/18 3:00,2737.766667,11440511.47,2980
8/27/18 4:00,2703.4,10296388.27,2980
8/27/18 5:00,2661.366667,9828069.333,2980
8/27/18 6:00,2627.016667,9678286.933,2980
8/27/18 7:00,2603.883333,9710478.933,2980
8/27/18 8:00,2544.666667,9467087.3,2980
8/27/18 9:00,2548.1,10554188.05,2980
8/27/18 10:00,2466.066667,9958367.75,2980
8/27/18 11:00,2330.2,12353461,2980
8/27/18 12:00,2928.3,30547785.42,2980
8/27/18 13:00,2621.15,25727326.13,2980
8/27/18 14:00,2349.5,20248781.73,2980
8/27/18 15:00,2519.016667,16352227.93,2980
8/27/18 16:00,2288.9,15387074.17,2980
8/27/18 17:00,2313.166667,15505474.25,2980
8/27/18 18:00,2300.966667,15511755.15,2980
8/27/18 19:00,2269.366667,15333781.33,2980
8/27/18 20:00,2326.7,14820328.4,2980
8/27/18 21:00,2763.4,15869538.27,2980
8/27/18 22:00,2747.533333,14878620.8,2980
8/27/18 23:00,2884.3,16905844.4,2980
8/28/18 0:00,2902.6,19445488.8,2980
8/28/18 1:00,3060,18169606.67,2980
8/28/18 2:00,3385.766667,17259455.47,2980
8/28/18 3:00,3416.566667,17253984,2980
8/28/18 4:00,3375.9,16901305.07,2980
8/28/18 5:00,3307.35,15058276.8,2980
8/28/18 6:00,3236.966667,13126937.07,2980
8/28/18 7:00,3196.85,12589770.67,2980
8/28/18 8:00,3268.116667,12091912,2980
8/28/18 9:00,3634.2,11990774.93,2980
8/28/18 10:00,3578.3,11235834,2980
8/28/18 11:00,3829.433333,14349118.93,2980
8/28/18 12:00,3963.883333,15558881.07,2980
8/28/18 13:00,3867.116667,12768015.6,2980
8/28/18 14:00,4432.9,16748732.13,2980
8/28/18 15:00,5031.483333,22368374,2980
8/28/18 16:00,6544.466667,40226360.8,2980
8/28/18 17:00,6923.666667,45334683.2,2980
8/28/18 18:00,6677.833333,44033118.93,2980
8/28/18 19:00,6721.016667,42259330.27,2980
8/28/18 20:00,6481.066667,40722483.87,2980
8/28/18 21:00,6240.85,38303021.47,2980
8/28/18 22:00,5663.5,35670162.67,2980
8/28/18 23:00,5734.95,35254727.47,2980
8/29/18 0:00,5585.466667,33276576.53,2980
8/29/18 1:00,5406.433333,32442404.27,2980
8/29/18 2:00,5161.45,31166786.8,2980
8/29/18 3:00,4544.916667,27287425.07,2980
8/29/18 4:00,4588.916667,26970040.8,2980
8/29/18 5:00,4637.816667,26204926.27,2980
8/29/18 6:00,4107.133333,24002514.4,2980
8/29/18 7:00,3539.916667,18639368,2980
8/29/18 8:00,2967.033333,14210714.8,2980
8/29/18 9:00,3309.7,23720433.47,2980
8/29/18 10:00,2746.116667,23940332.93,2980
8/29/18 11:00,2843.666667,19796771.2,2980
8/29/18 12:00,3290.15,19781747.67,2980
8/29/18 13:00,3452.533333,16450927.9,2980
8/29/18 14:00,4011.85,17371823.07,2980
8/29/18 15:00,3374.8,15585673.2,2980
8/29/18 16:00,3164.483333,14501498.83,2980
8/29/18 17:00,3054.55,13546388.07,2980
8/29/18 18:00,3685.216667,17245490.8,2980
8/29/18 19:00,3015.333333,14719889.2,2980
8/29/18 20:00,3637.35,13328059.33,2980
8/29/18 21:00,3110.066667,11012951.47,2980
8/29/18 22:00,3256.35,10767789.47,2980
8/29/18 23:00,3084.983333,15087180.5,2980
8/30/18 0:00,3199.8,33153726.17,2980
8/30/18 1:00,2678.083333,26866224.75,2980
8/30/18 2:00,2406.3,13335224.23,2980
8/30/18 3:00,2592.666667,10222618.13,2980
8/30/18 4:00,2546.45,8840303.467,2980
8/30/18 5:00,2405.3,8890547.733,2980
8/30/18 6:00,1877.183333,6539104,2980
8/30/18 7:00,2361.716667,7111585.6,2980
8/30/18 8:00,1897.866667,7274195.183,2980
8/30/18 9:00,2400.883333,9450359.867,2980
8/30/18 10:00,2490.1,10777350.4,2980
8/30/18 11:00,2612.566667,9730955,2980
8/30/18 12:00,2521.9,9172731.5,2980
8/30/18 13:00,2583.266667,9069732.033,2980
8/30/18 14:00,2641.066667,10303486.67,2980
8/30/18 15:00,2511.216667,13959188.83,2980
8/30/18 16:00,2501.883333,13124434.83,2980
8/30/18 17:00,3103.75,14856392.6,2980
8/30/18 18:00,3834.083333,13226495.87,2980
8/30/18 19:00,5511.3,17336662.07,2980
8/30/18 20:00,5220.083333,17159124.4,2980
8/30/18 21:00,5064.2,16841512.27,2980
8/30/18 22:00,4809.566667,16408522.4,2980
8/30/18 23:00,4436.8,16250094.6,2980
8/31/18 0:00,4784.65,17956106.67,2980
8/31/18 1:00,4411.65,16469227.73,2980
8/31/18 2:00,4060.583333,15796745.6,2980
8/31/18 3:00,3948.85,16147244.4,2980
8/31/18 4:00,3926.9,17742192,2980
8/31/18 5:00,3592.65,14545778,2980
8/31/18 6:00,3447.816667,13920865.8,2980
8/31/18 7:00,3263.916667,12583040,2980
8/31/18 8:00,2874.25,11984250.13,2980
8/31/18 9:00,2565.5,11572313.07,2980
8/31/18 10:00,2746.066667,14474468.53,2980
8/31/18 11:00,3335.516667,15657766.47,2980
8/31/18 12:00,4203.033333,29490401.63,2980
8/31/18 13:00,3281.9,21616382.8,2980
8/31/18 14:00,3387.266667,21401821.38,2980
8/31/18 15:00,3581.166667,22778671.8,2980
8/31/18 16:00,4807.233333,33278429.87,2980
8/31/18 17:00,8118.083333,73121224.8,2980
8/31/18 18:00,7341.966667,62062227.7,2980
8/31/18 19:00,7146.45,58241079.2,2980
8/31/18 20:00,7119.766667,57254865.07,2980
8/31/18 21:00,7102.283333,57755069.87,2980
8/31/18 22:00,6934.766667,56345653.33,2980
8/31/18 23:00,6373.916667,52996950.93,2980
9/1/18 0:00,6463.766667,53732467.07,2980
9/1/18 1:00,6647.9,52803779.2,2980
9/1/18 2:00,6629.033333,52975014.8,2980
9/1/18 3:00,6458,51134000,2980
9/1/18 4:00,6342.016667,49892789.87,2980
9/1/18 5:00,6311.2,49561390.13,2980
9/1/18 6:00,6263.7,48996198.93,2980
9/1/18 7:00,6054.95,48237151.47,2980
9/1/18 8:00,5828.016667,46431254.93,2980
9/1/18 9:00,5579.6,45506200.8,2980
9/1/18 10:00,5547.8,45598670.53,2980
9/1/18 11:00,5445.933333,44849546.67,2980
9/1/18 12:00,5451.35,44758929.6,2980
9/1/18 13:00,5458.55,45287752.53,2980
9/1/18 14:00,5564.783333,45044221.87,2980
9/1/18 15:00,5547.983333,45121184,2980
9/1/18 16:00,5503,44857390.4,2980
9/1/18 17:00,5517.183333,46055309.2,2980
9/1/18 18:00,5390.616667,44895506.53,2980
9/1/18 19:00,5451.4,45925134.8,2980
9/1/18 20:00,5108.05,41813970.27,2980
9/1/18 21:00,5004.9,40167374.4,2980
9/1/18 22:00,4993.6,37373410.53,2980
9/1/18 23:00,4323.833333,32177706.67,2980
9/2/18 0:00,3845.9,28713748.67,2980
9/2/18 1:00,3510.8,25559236,2980
9/2/18 2:00,3149.033333,21582123.07,2980
9/2/18 3:00,2836.633333,18588826.37,2980
9/2/18 4:00,2634.2,16754077.07,2980
9/2/18 5:00,2416.816667,15285565.33,2980
9/2/18 6:00,2308.966667,14191747.6,2980
9/2/18 7:00,2203.766667,13218213.87,2980
9/2/18 8:00,2095.25,12209589.73,2980
9/2/18 9:00,1983.866667,11147353.97,2980
9/2/18 10:00,1913.133333,10300313.03,2980
9/2/18 11:00,1876.466667,10041104.37,2980
9/2/18 12:00,1827.666667,9612541.333,2980
9/2/18 13:00,1775.75,9323661.867,2980
9/2/18 14:00,1726.983333,8961345.067,2980
9/2/18 15:00,1700.033333,8662988.267,2980
9/2/18 16:00,1752.233333,8603261.867,2980
9/2/18 17:00,1804.116667,8892941.2,2980
9/2/18 18:00,1759.583333,8316339.2,2980
9/2/18 19:00,1886.233333,11291177.33,2980
9/2/18 20:00,1911.166667,12307775.6,2980
9/2/18 21:00,2778.75,15872637.87,2980
9/2/18 22:00,3441.25,21013390.67,2980
9/2/18 23:00,2953.05,16730604.27,2980
9/3/18 0:00,2352.966667,17328098.13,2980
9/3/18 1:00,2794.883333,18735923.47,2980
9/3/18 2:00,3012.033333,18965938.67,2980
9/3/18 3:00,3106.766667,18992661.6,2980
9/3/18 4:00,3070.833333,18374024,2980
9/3/18 5:00,2046.266667,15977222.93,2980
9/3/18 6:00,1986.416667,15088247.47,2980
9/3/18 7:00,1886.666667,13209712.53,2980
9/3/18 8:00,1886.166667,15734341.73,2980
9/3/18 9:00,1892.083333,16169722.13,2980
9/3/18 10:00,1859.8,13728564.8,2980
9/3/18 11:00,1825.383333,12636550.93,2980
9/3/18 12:00,2188.35,12211291.73,2980
9/3/18 13:00,3220.633333,12943980.27,2980
9/3/18 14:00,2332.666667,10953531.2,2980
9/3/18 15:00,1663.566667,9476612.8,2980
9/3/18 16:00,1580.966667,9466877.6,2980
9/3/18 17:00,1602.65,9343192.8,2980
9/3/18 18:00,1657.516667,9386899.733,2980
9/3/18 19:00,2781.283333,11601901.87,2980
9/3/18 20:00,2068.25,10012230.13,2980
9/3/18 21:00,1495.316667,8746801.6,2980
9/3/18 22:00,1805.25,9300817.6,2980
9/3/18 23:00,2487.666667,10668258.67,2980
9/4/18 0:00,2113.516667,9875423.467,2980
9/4/18 1:00,1984.983333,9477256.533,2980
9/4/18 2:00,1946.133333,9047161.067,2980
9/4/18 3:00,1916.733333,8569942.933,2980
9/4/18 4:00,2170.066667,8266189.867,2980
9/4/18 5:00,1829,7728456.533,2980
9/4/18 6:00,1856.416667,7380667.467,2980
9/4/18 7:00,1630.616667,7106285.333,2980
9/4/18 8:00,1867.966667,7298105.333,2980
9/4/18 9:00,1501.1,7115221.6,2980
9/4/18 10:00,1889.516667,16121130.33,2980
9/4/18 11:00,2432.233333,20785203.07,2980
9/4/18 12:00,1834.366667,13031008.13,2980
9/4/18 13:00,1423.833333,8359054.533,2980
9/4/18 14:00,2111.116667,9893167.733,2980
9/4/18 15:00,1947.033333,9140072.933,2980
9/4/18 16:00,1684.216667,9975883,2980
9/4/18 17:00,1677.283333,8934977.867,2980
9/4/18 18:00,2212.566667,10311110.27,2980
9/4/18 19:00,2345.966667,10908535.67,2980
9/4/18 20:00,1934.216667,10776538.6,2980
9/4/18 21:00,2090.466667,10962899.22,2980
9/4/18 22:00,2061.966667,10582069.53,2980
9/4/18 23:00,2028.516667,10216137.53,2980
9/5/18 0:00,1824.533333,9912921.467,2980
9/5/18 1:00,1706.85,9754210.8,2980
9/5/18 2:00,1673.65,9016504.933,2980
9/5/18 3:00,1925.416667,8953537.467,2980
9/5/18 4:00,1626.116667,8555399.933,2980
9/5/18 5:00,1868.083333,8616171.867,2980
9/5/18 6:00,1557.366667,8202434.8,2980
9/5/18 7:00,1780.166667,8517220.267,2980
9/5/18 8:00,2124.733333,9662957.833,2980
9/5/18 9:00,1788.866667,9196782.2,2980
9/5/18 10:00,2100.966667,11199666.27,2980
9/5/18 11:00,2133.4,11714024.57,2980
9/5/18 12:00,2209.883333,17698951.4,2980
9/5/18 13:00,2241.083333,21992275.73,2980
9/5/18 14:00,2342.816667,22321403.53,2980
9/5/18 15:00,14445.26667,45926757.33,2980
9/5/18 16:00,22086.03333,65754567.2,2980
9/5/18 17:00,22152.5,65802230.67,2980
9/5/18 18:00,20843.38333,62977656.93,2980
9/5/18 19:00,18722.43333,57716783.8,2980
9/5/18 20:00,17828.21667,52564270.13,2980
9/5/18 21:00,17651.38333,53608775.87,2980
9/5/18 22:00,17849.28333,52224518.53,2980
9/5/18 23:00,16995.4,49925507.93,2980
9/6/18 0:00,15556.63333,47094412.13,2980
9/6/18 1:00,9242.883333,34464233.47,2980
9/6/18 2:00,6180.483333,28267515.07,2980
9/6/18 3:00,3668.166667,23163914.4,2980
9/6/18 4:00,3175.95,22042948.93,2980
9/6/18 5:00,2842.1,21090134.07,2980
9/6/18 6:00,2530.5,20397041.47,2980
9/6/18 7:00,2370.733333,20043763.6,2980
9/6/18 8:00,2377.183333,21106943.87,2980
9/6/18 9:00,2156.366667,21786831.07,2980
9/6/18 10:00,1970.666667,20184490.93,2980
9/6/18 11:00,2462.333333,21762188.13,2980
9/6/18 12:00,2702.566667,22414646.13,2980
9/6/18 13:00,2787.683333,22595546.8,2980
9/6/18 14:00,3119.133333,25077078.4,2980
9/6/18 15:00,3023.616667,28938168.93,2980
9/6/18 16:00,2811.05,25020391.33,2980
9/6/18 17:00,2752.416667,30399170.33,2980
9/6/18 18:00,2425.55,24877713.47,2980
9/6/18 19:00,2336.666667,24211749.87,2980
9/6/18 20:00,2263.783333,23689778.93,2980
9/6/18 21:00,2501.966667,38620337.73,2980
9/6/18 22:00,2503.483333,46241557.2,2980
9/6/18 23:00,2430.983333,36227775,2980
9/7/18 0:00,2163.8,26479469.43,2980
9/7/18 1:00,2136.233333,23785650.8,2980
9/7/18 2:00,2052.85,22726980,2980
9/7/18 3:00,2033.083333,22664123.6,2980
9/7/18 4:00,1976.933333,22063707.47,2980
9/7/18 5:00,1875.75,20691980.93,2980
9/7/18 6:00,1854.866667,20601072,2980
9/7/18 7:00,1802.533333,20486636,2980
9/7/18 8:00,1801.316667,20418097.87,2980
9/7/18 9:00,1923.816667,21037080.92,2980
9/7/18 10:00,2166.283333,21290553.47,2980
9/7/18 11:00,2313.116667,28313863.73,2980
9/7/18 12:00,1893.866667,20008660.27,2980
9/7/18 13:00,1991.15,21399313,2980
9/7/18 14:00,2354.916667,32325731.33,2980
9/7/18 15:00,1969.633333,22643050.13,2980
9/7/18 16:00,2030.8,30597446.2,2980
9/7/18 17:00,2017.466667,26577500.27,2980
9/7/18 18:00,2112.516667,22228339.6,2980
9/7/18 19:00,2401.45,24042230.8,2980
9/7/18 20:00,2687.466667,20677866.4,2980
9/7/18 21:00,2631.133333,20767828.4,2980
9/7/18 22:00,3072.333333,22849704.1,2980
9/7/18 23:00,3241.016667,23697357.33,2980
9/8/18 0:00,2984.216667,21974118.27,2980
9/8/18 1:00,2405.15,20186279.2,2980
9/8/18 2:00,2789.016667,20264318.53,2980
9/8/18 3:00,3232.683333,19623256.8,2980
9/8/18 4:00,2930.016667,18197406.67,2980
9/8/18 5:00,2625.883333,17368024.53,2980
9/8/18 6:00,2156.833333,14573282.93,2980
9/8/18 7:00,1389.366667,13757211.47,2980
9/8/18 8:00,1364.983333,13635231.33,2980
9/8/18 9:00,1333.85,13608270.93,2980
9/8/18 10:00,1392.366667,13691141.73,2980
9/8/18 11:00,1322.4,14671076.13,2980
9/8/18 12:00,1406.416667,17819768,2980
9/8/18 13:00,1601.633333,24278053.47,2980
9/8/18 14:00,1802.1,24697315.33,2980
9/8/18 15:00,1719.983333,20655685.47,2980
9/8/18 16:00,1280.9,15237826.6,2980
9/8/18 17:00,1313.916667,15021969.03,2980
9/8/18 18:00,1388.016667,15551235.67,2980
9/8/18 19:00,1371.733333,16088688.27,2980
9/8/18 20:00,1244.95,14318912.6,2980
9/8/18 21:00,1380.35,15465913.87,2980
9/8/18 22:00,1515.466667,17521209.2,2980
9/8/18 23:00,1318.883333,15723652.4,2980
9/9/18 0:00,1375.133333,14673628.53,2980
9/9/18 1:00,1369.833333,13613751.33,2980
9/9/18 2:00,1182.316667,12002391.6,2980
9/9/18 3:00,1190.4,11032290.13,2980
9/9/18 4:00,949.45,9346138.133,2980
9/9/18 5:00,955.6,10205450.13,2980
9/9/18 6:00,890.8166667,8692937.733,2980
9/9/18 7:00,887.75,8585036.267,2980
9/9/18 8:00,1059.833333,8493055.733,2980
9/9/18 9:00,1186.716667,8663190.4,2980
9/9/18 10:00,1592.233333,13121499.87,2980
9/9/18 11:00,2016.716667,17687174.27,2980
9/9/18 12:00,2295.316667,21302814.93,2980
9/9/18 13:00,2571.583333,25297491.87,2980
9/9/18 14:00,2563.533333,27958647.6,2980
9/9/18 15:00,2532.666667,26372009.07,2980
9/9/18 16:00,2579.45,26162705.87,2980
9/9/18 17:00,4256.583333,43208705.87,2980
9/9/18 18:00,9421.75,96850506.67,2980
9/9/18 19:00,10497.86667,114181264.8,2980
9/9/18 20:00,10536.11667,113365253.2,2980
9/9/18 21:00,10541.75,112334610.1,2980
9/9/18 22:00,10449.63333,110949854.8,2980
9/9/18 23:00,10495.55,109778379.6,2980
9/10/18 0:00,10172.18333,107952786.3,2980
9/10/18 1:00,9953.883333,106214487.9,2980
9/10/18 2:00,9801.783333,105571861.5,2980
9/10/18 3:00,9745.866667,104986763.3,2980
9/10/18 4:00,9639.2,103715036.5,2980
9/10/18 5:00,9434.766667,101441298.8,2980
9/10/18 6:00,9201.483333,98629009.73,2980
9/10/18 7:00,8563.616667,91764821.87,2980
9/10/18 8:00,6828.316667,73680729.2,2980
9/10/18 9:00,4998.983333,54676051.07,2980
9/10/18 10:00,6493.633333,73069049.07,2980
9/10/18 11:00,7448.916667,85430560.67,2980
9/10/18 12:00,6869.9,85757067.2,2980
9/10/18 13:00,6527.633333,80043601.33,2980
9/10/18 14:00,6697.966667,74628074.13,2980
9/10/18 15:00,6081.916667,63993160.3,2980
9/10/18 16:00,5979.366667,61931203.03,2980
9/10/18 17:00,5894.1,60629153.2,2980
9/10/18 18:00,5791.466667,59633397.53,2980
9/10/18 19:00,5718.45,58761663.6,2980
9/10/18 20:00,5798.7,58208531.87,2980
9/10/18 21:00,6122.666667,58513270.37,2980
9/10/18 22:00,5766.2,55642134.35,2980
9/10/18 23:00,5092,52710546.63,2980
9/11/18 0:00,4627.016667,48592077.07,2980
9/11/18 1:00,3675.6,38765497.6,2980
9/11/18 2:00,3096.683333,33097176.93,2980
9/11/18 3:00,2847.716667,30630512.4,2980
9/11/18 4:00,2606.35,27574585.07,2980
9/11/18 5:00,2341.9,24510361.47,2980
9/11/18 6:00,2167.1,22806296.8,2980
9/11/18 7:00,2133.166667,22601365.87,2980
9/11/18 8:00,2075.783333,22194266.4,2980
9/11/18 9:00,2066.766667,21999048.27,2980
9/11/18 10:00,2134.55,23858344,2980
9/11/18 11:00,2312.5,25326538.07,2980
9/11/18 12:00,2210.5,25559711.87,2980
9/11/18 13:00,2255.6,25966430.67,2980
9/11/18 14:00,2904.616667,28534704,2980
9/11/18 15:00,3912.516667,36228318.75,2980
9/11/18 16:00,3091.266667,32698254.15,2980
9/11/18 17:00,2538.466667,26754578.13,2980
9/11/18 18:00,2447.633333,25807684.8,2980
9/11/18 19:00,2957.766667,27850381.07,2980
9/11/18 20:00,4132.816667,36132090.53,2980
9/11/18 21:00,4748.166667,41840253.87,2980
9/11/18 22:00,4198.216667,37817464.4,2980
9/11/18 23:00,4012.616667,36304389.2,2980
9/12/18 0:00,3079.9,29009171.2,2980
9/12/18 1:00,2531.066667,24838388.27,2980
9/12/18 2:00,2442.366667,24738755.07,2980
9/12/18 3:00,2395,23831393.2,2980
9/12/18 4:00,2375.433333,23656004.13,2980
9/12/18 5:00,2371.083333,23385970.93,2980
9/12/18 6:00,2365.266667,23442643.2,2980
9/12/18 7:00,2316.116667,23293412.53,2980
9/12/18 8:00,2257.483333,23014664.8,2980
9/12/18 9:00,2222.05,22894164.87,2980
9/12/18 10:00,2433.383333,25154191.73,2980
9/12/18 11:00,2532.416667,26800812.32,2980
9/12/18 12:00,2961.833333,40102883.25,2980
9/12/18 13:00,6338.433333,74369797.93,2980
9/12/18 14:00,6795,73217135.47,2980
9/12/18 15:00,6647.916667,65029864.47,2980
9/12/18 16:00,6670.483333,64672243.87,2980
9/12/18 17:00,6502.15,63173789.9,2980
9/12/18 18:00,6438,62502350.47,2980
9/12/18 19:00,6171.666667,61152318.6,2980
9/12/18 20:00,6194.083333,61602674.67,2980
9/12/18 21:00,6133.15,60366198.53,2980
9/12/18 22:00,5999.966667,59081509.27,2980
9/12/18 23:00,5841.666667,57552036.33,2980
9/13/18 0:00,5608.5,55568207.27,2980
9/13/18 1:00,5385.8,53161767.87,2980
9/13/18 2:00,5080.216667,50054798.13,2980
9/13/18 3:00,4215.55,41284793.6,2980
9/13/18 4:00,3173.866667,31255673.73,2980
9/13/18 5:00,2605.983333,25572756.53,2980
9/13/18 6:00,2173.516667,20910092.13,2980
9/13/18 7:00,1573.666667,14964761.07,2980
9/13/18 8:00,1293.766667,12465842.13,2980
9/13/18 9:00,1912.366667,13276131.73,2980
9/13/18 10:00,2561.533333,16430173.7,2980
9/13/18 11:00,3100.733333,40420088.72,2980
9/13/18 12:00,3620.25,67059078.67,2980
9/13/18 13:00,5681.333333,69651285.6,2980
9/13/18 14:00,6006.1,64886275.47,2980
9/13/18 15:00,5119.833333,56641874.57,2980
9/13/18 16:00,4390.516667,47789492.8,2980
9/13/18 17:00,3691.016667,32206702.4,2980
9/13/18 18:00,3292.866667,23621462.67,2980
9/13/18 19:00,3172.983333,19557829.53,2980
9/13/18 20:00,3239.883333,18755767.33,2980
9/13/18 21:00,3146.983333,17548300.13,2980
9/13/18 22:00,3019.483333,16651840.07,2980
9/13/18 23:00,2210.566667,14397686.4,2980
9/14/18 0:00,4009.183333,16616689.73,2980
9/14/18 1:00,3584.433333,15570246.53,2980
9/14/18 2:00,3130.35,14856934.2,2980
9/14/18 3:00,2925.9,14397123.6,2980
9/14/18 4:00,2789.083333,14115287,2980
9/14/18 5:00,2336.55,13317017.87,2980
9/14/18 6:00,1964.833333,12619768.67,2980
9/14/18 7:00,1630.983333,11890208.53,2980
9/14/18 8:00,1353.716667,11367256,2980
9/14/18 9:00,1177.133333,11760248,2980
9/14/18 10:00,4492.25,46579082.4,2980
9/14/18 11:00,11078.63333,113802567.8,2980
9/14/18 12:00,30963.91667,173858130.4,2980
9/14/18 13:00,36776.61667,184837982.7,2980
9/14/18 14:00,37047.33333,185541056.4,2980
9/14/18 15:00,36534.88333,183089114.1,2980
9/14/18 16:00,35017.3,177319156.1,2980
9/14/18 17:00,34385.43333,175455304,2980
9/14/18 18:00,33854.43333,173006242.5,2980
9/14/18 19:00,33573.18333,172209418.9,2980
9/14/18 20:00,32769.33333,170495801.2,2980
9/14/18 21:00,30184.95,165181996.7,2980
9/14/18 22:00,20201.38333,143452488.4,2980
9/14/18 23:00,16172.86667,132240111.8,2980
9/15/18 0:00,13308.91667,121197360.9,2980
9/15/18 1:00,11030.06667,103241867.5,2980
9/15/18 2:00,8492.2,79702291.33,2980
9/15/18 3:00,6293.4,59452184.67,2980
9/15/18 4:00,4385.333333,41408798.8,2980
9/15/18 5:00,2540.766667,23367579.6,2980
9/15/18 6:00,1771.866667,16772972.13,2980
9/15/18 7:00,1427.666667,14595251.53,2980
9/15/18 8:00,1185.75,13208144.53,2980
9/15/18 9:00,1101.516667,12346822.27,2980
9/15/18 10:00,1031.016667,11636822.27,2980
9/15/18 11:00,976.1833333,11095031.07,2980
9/15/18 12:00,1088.033333,11626561.8,2980
9/15/18 13:00,888.5833333,10187537.47,2980
9/15/18 14:00,819.35,9432448.933,2980
9/15/18 15:00,942.6666667,9955990.817,2980
9/15/18 16:00,830.65,9266644.75,2980
9/15/18 17:00,790.9333333,9682145.067,2980
9/15/18 18:00,1041.233333,9650618.033,2980
9/15/18 19:00,1170.666667,9650437.217,2980
9/15/18 20:00,1334.916667,10945772,2980
9/15/18 21:00,1433.8,13020272.93,2980
9/15/18 22:00,1404.883333,12263427.07,2980
9/15/18 23:00,1253.3,10298149.2,2980
9/16/18 0:00,1149.866667,9366750.8,2980
9/16/18 1:00,1095.483333,8778661.2,2980
9/16/18 2:00,1071.5,8589868.133,2980
9/16/18 3:00,1060.516667,8550310.267,2980
9/16/18 4:00,1053.866667,8412002,2980
9/16/18 5:00,1038,8098606.8,2980
9/16/18 6:00,1018.066667,7911567.067,2980
9/16/18 7:00,995.7166667,7739808.667,2980
9/16/18 8:00,990.05,7665808.667,2980
9/16/18 9:00,980.1666667,7344862.8,2980
9/16/18 10:00,971.8,7223650,2980
9/16/18 11:00,991.2666667,7316121.467,2980
9/16/18 12:00,984.3166667,6532791.333,2980
9/16/18 13:00,1131.383333,8508706.133,2980
9/16/18 14:00,1105.9,15568550,2980
9/16/18 15:00,1271.233333,17322514.93,2980
9/16/18 16:00,1531.083333,19901144.8,2980
9/16/18 17:00,1627.116667,20474324.27,2980
9/16/18 18:00,1710.133333,19893340.53,2980
9/16/18 19:00,1749.8,19393015.2,2980
9/16/18 20:00,1808.75,19056488.8,2980
9/16/18 21:00,1599.65,17380729.33,2980
9/16/18 22:00,1410.633333,15224724,2980
9/16/18 23:00,1410.233333,14584094.27,2980
9/17/18 0:00,1391.833333,13832676,2980
9/17/18 1:00,1381.233333,13504533.07,2980
9/17/18 2:00,1374.333333,13083818.4,2980
9/17/18 3:00,1351.766667,12610941.87,2980
9/17/18 4:00,1348.966667,12553679.73,2980
9/17/18 5:00,1343.016667,12292969.33,2980
9/17/18 6:00,1332.65,11782513.87,2980
9/17/18 7:00,1327.566667,11141830.67,2980
9/17/18 8:00,1333.016667,11123035.07,2980
9/17/18 9:00,1351.183333,10647885.57,2980
9/17/18 10:00,1302.9,10462190.93,2980
9/17/18 11:00,1506.1,11356484.83,2980
9/17/18 12:00,1791.3,11817633.77,2980
9/17/18 13:00,4887.866667,16261904.07,2980
9/17/18 14:00,4670.033333,16198475.9,2980
9/17/18 15:00,4083.6,15273983.2,2980
9/17/18 16:00,4060.366667,19037771.87,2980
9/17/18 17:00,3614.45,18118846.8,2980
9/17/18 18:00,2446.2,14322743.73,2980
9/17/18 19:00,1838.183333,12305391.03,2980
9/17/18 20:00,1740.7,11755407.87,2980
9/17/18 21:00,1698.316667,12112790.4,2980
9/17/18 22:00,1790.433333,14105306.8,2980
9/17/18 23:00,1661.366667,11832578.53,2980
9/18/18 0:00,1597.366667,12045780.27,2980
9/18/18 1:00,1536.133333,13767901.47,2980
9/18/18 2:00,1484.816667,12189490.13,2980
9/18/18 3:00,1430.5,10439495.47,2980
9/18/18 4:00,1402.533333,10042074.4,2980
9/18/18 5:00,1421.983333,10791370.4,2980
9/18/18 6:00,1322.466667,9228658.8,2980
9/18/18 7:00,1223.283333,8300411.067,2980
9/18/18 8:00,1207.716667,8032138.4,2980
9/18/18 9:00,2419.6,21174950.93,2980
9/18/18 10:00,5323.25,50293398.6,2980
9/18/18 11:00,6212.05,62630545.13,2980
9/18/18 12:00,8068.2,114606151.1,2980
9/18/18 13:00,7749.833333,111026452.8,2980
9/18/18 14:00,8627.8,99367104,2980
9/18/18 15:00,6704.166667,91047330.67,2980
9/18/18 16:00,6085.65,86339375.07,2980
9/18/18 17:00,5384.15,75678606.4,2980
9/18/18 18:00,4849.883333,61253809.47,2980
9/18/18 19:00,4890.266667,55314258.13,2980
9/18/18 20:00,4447.216667,49194790.13,2980
9/18/18 21:00,4164.216667,43905881.33,2980
9/18/18 22:00,6523.133333,44691618.67,2980
9/18/18 23:00,6367.35,41706628.73,2980
9/19/18 0:00,3235.4,28681292.73,2980
9/19/18 1:00,2222.85,21712255.07,2980
9/19/18 2:00,1855.55,21574248.47,2980
9/19/18 3:00,1710.7,20223357.07,2980
9/19/18 4:00,1396.766667,12139024.8,2980
9/19/18 5:00,1324.966667,11662958.73,2980
9/19/18 6:00,1403.183333,14905969.6,2980
9/19/18 7:00,1285.8,13287753.87,2980
9/19/18 8:00,1403.1,11853176.6,2980
9/19/18 9:00,1355.05,10396441.93,2980
9/19/18 10:00,5373.85,17967163.62,2980
9/19/18 11:00,25044.86667,58033089.12,2980
9/19/18 12:00,24584.86667,57652507.5,2980
9/19/18 13:00,23610.83333,56776723.07,2980
9/19/18 14:00,23494.35,57818196.93,2980
9/19/18 15:00,23914.56667,52526440.13,2980
9/19/18 16:00,22789.75,49402176.73,2980
9/19/18 17:00,22564.91667,48943335.47,2980
9/19/18 18:00,21700.6,47221764.27,2980
9/19/18 19:00,20413.65,45555810.67,2980
9/19/18 20:00,16176.63333,37056281.87,2980
9/19/18 21:00,7539.616667,20965432.27,2980
9/19/18 22:00,4460.466667,13746615.33,2980
9/19/18 23:00,3467.25,11558229.6,2980
9/20/18 0:00,3042.133333,11318344.27,2980
9/20/18 1:00,2598.65,8965166.133,2980
9/20/18 2:00,2407.6,11198110.13,2980
9/20/18 3:00,2088.516667,8377824,2980
9/20/18 4:00,1732.75,7344801.6,2980
9/20/18 5:00,1013.15,5717132.267,2980
9/20/18 6:00,783.75,5236745.333,2980
9/20/18 7:00,713.8833333,5127323.467,2980
9/20/18 8:00,722.5,5260473.867,2980
9/20/18 9:00,685.6833333,5028276.8,2980
9/20/18 10:00,906.05,6405639.133,2980
9/20/18 11:00,1606,33505412.8,2980
9/20/18 12:00,2531.4,65672885.07,2980
9/20/18 13:00,2393.05,61037627.33,2980
9/20/18 14:00,2156.466667,54799448.33,2980
9/20/18 15:00,4132.116667,85928601.73,2980
9/20/18 16:00,2884.883333,77203813.87,2980
9/20/18 17:00,2273.55,65988913.6,2980
9/20/18 18:00,2093.5,57806159.47,2980
9/20/18 19:00,2083.35,53444720.33,2980
9/20/18 20:00,8095.45,145506122.7,2980
9/20/18 21:00,2001.983333,37728845.33,2980
9/20/18 22:00,1223.35,17819044,2980
9/20/18 23:00,964.7833333,12215084,2980
9/21/18 0:00,867.6833333,8778749.067,2980
9/21/18 1:00,789.3333333,5953890.533,2980
9/21/18 2:00,737.3833333,4765854.4,2980
9/21/18 3:00,672.6333333,4005018.133,2980
9/21/18 4:00,644.2166667,3680918.933,2980
9/21/18 5:00,634.3833333,3455028.267,2980
9/21/18 6:00,625.5333333,3335430.4,2980
9/21/18 7:00,594.4,3193900,2980
9/21/18 8:00,560.2333333,3106193.067,2980
9/21/18 9:00,525.4666667,3068779.067,2980
9/21/18 10:00,736.6,6903363.6,2980
9/21/18 11:00,620.6666667,5327892,2980
9/21/18 12:00,1934.1,7372253.033,2980
9/21/18 13:00,2161.983333,7762459.867,2980
9/21/18 14:00,2673,8233272.967,2980
9/21/18 15:00,2773.083333,7013265.2,2980
9/21/18 16:00,2752.266667,8978801.7,2980
9/21/18 17:00,2568.383333,9055557.533,2980
9/21/18 18:00,3410.15,21754039.6,2980
9/21/18 19:00,5026.283333,40422195.27,2980
9/21/18 20:00,4826.3,39486456.2,2980
9/21/18 21:00,4633.283333,39422170.67,2980
9/21/18 22:00,4274.733333,39027167.97,2980
9/21/18 23:00,4176.2,37135516.1,2980
9/22/18 0:00,4101.5,36084943.03,2980
9/22/18 1:00,3974.533333,35249166.53,2980
9/22/18 2:00,3923.05,34983868.03,2980
9/22/18 3:00,3854.75,34579383.97,2980
9/22/18 4:00,3766.9,34204337.2,2980
9/22/18 5:00,3558.75,33690956.93,2980
9/22/18 6:00,3345.15,33235346.8,2980
9/22/18 7:00,3301.083333,32879724.87,2980
9/22/18 8:00,3046.7,30270383.73,2980
9/22/18 9:00,1588.066667,14955616.97,2980
9/22/18 10:00,1080.033333,10197297.53,2980
9/22/18 11:00,1055.7,9900049.633,2980
9/22/18 12:00,6094.216667,61716372.43,2980
9/22/18 13:00,7115.533333,70576762.4,2980
9/22/18 14:00,6752.216667,68509078.3,2980
9/22/18 15:00,6721.716667,68390732.2,2980
9/22/18 16:00,6721.816667,67527897.6,2980
9/22/18 17:00,6774.45,68401627.1,2980
9/22/18 18:00,6672.466667,66619741.17,2980
9/22/18 19:00,6640.833333,67041863.17,2980
9/22/18 20:00,6510.583333,65496044.7,2980
9/22/18 21:00,6597.4,65501755.7,2980
9/22/18 22:00,6551.733333,65032904.13,2980
9/22/18 23:00,6550.083333,65541145.73,2980
9/23/18 0:00,6381.033333,64148959.37,2980
9/23/18 1:00,6387.666667,60563926.43,2980
9/23/18 2:00,4847.366667,44609942.77,2980
9/23/18 3:00,2969.116667,27072026.8,2980
9/23/18 4:00,1950.5,17216365.5,2980
9/23/18 5:00,1266.1,10773854.13,2980
9/23/18 6:00,802.35,6084060.2,2980
9/23/18 7:00,738.65,5447869.2,2980
9/23/18 8:00,676.95,4951182.6,2980
9/23/18 9:00,618.9833333,4517091.6,2980
9/23/18 10:00,554.8,4083524,2980
9/23/18 11:00,597.3166667,4217494.933,2980
9/23/18 12:00,527.1333333,4542196.267,2980
9/23/18 13:00,484.6833333,5111294.267,2980
9/23/18 14:00,394.1,4561190,2980
9/23/18 15:00,348.7666667,4537414.8,2980
9/23/18 16:00,465.8833333,6960371,2980
9/23/18 17:00,428.1,6890479.2,2980
9/23/18 18:00,388.4333333,5410869.2,2980
9/23/18 19:00,2033.916667,22356833.2,2980
9/23/18 20:00,3528.116667,37513708,2980
9/23/18 21:00,3527.116667,37308742,2980
9/23/18 22:00,3587.866667,37466074.6,2980
9/23/18 23:00,3417.366667,36075762.53,2980
9/24/18 0:00,3393.9,35295280.67,2980
9/24/18 1:00,3568.216667,40005503,2980
9/24/18 2:00,3787.033333,46924434.6,2980
9/24/18 3:00,3541.75,42510563.73,2980
9/24/18 4:00,3351.566667,39440792.2,2980
9/24/18 5:00,3118.016667,35239540.93,2980
9/24/18 6:00,2942.45,32052407.07,2980
9/24/18 7:00,2861.9,30839312.67,2980
9/24/18 8:00,2778.083333,29598750.53,2980
9/24/18 9:00,2666.116667,26201964.13,2980
9/24/18 10:00,2072.716667,17328893.93,2980
9/24/18 11:00,2003.616667,14052434.8,2980
9/24/18 12:00,15412.35,228540073.5,2980
9/24/18 13:00,4529.816667,43707498.67,2980
9/24/18 14:00,3197.516667,17989763.33,2980
9/24/18 15:00,2893.333333,11382714.1,2980
9/24/18 16:00,2839.866667,12252115.12,2980
9/24/18 17:00,7668.1,64133234.67,2980
9/24/18 18:00,7944.6,72765448.27,2980
9/24/18 19:00,7325.166667,71714810.53,2980
9/24/18 20:00,7372.116667,71612686.23,2980
9/24/18 21:00,7274.233333,70745972.13,2980
9/24/18 22:00,6953,69037778,2980
9/24/18 23:00,6584.216667,65538639.73,2980
9/25/18 0:00,6387.416667,63669434.67,2980
9/25/18 1:00,6340.716667,63137194.4,2980
9/25/18 2:00,6220.983333,62428078.53,2980
9/25/18 3:00,6067.683333,61298767.6,2980
9/25/18 4:00,5876.883333,59626377.2,2980
9/25/18 5:00,5760.783333,58417637.47,2980
9/25/18 6:00,5467.95,55517635.33,2980
9/25/18 7:00,3809.916667,38401236.53,2980
9/25/18 8:00,2337.633333,23209524.4,2980
9/25/18 9:00,1523.416667,14747832.27,2980
9/25/18 10:00,1522,11367843.6,2980
9/25/18 11:00,1732.316667,8620928.2,2980
9/25/18 12:00,1975.6,7915491.733,2980
9/25/18 13:00,1865.933333,7374670.533,2980
9/25/18 14:00,2016.016667,8101642.933,2980
9/25/18 15:00,2126.05,6938871.067,2980
9/25/18 16:00,2861.516667,9608594.8,2980
9/25/18 17:00,3868.783333,8785430.967,2980
9/25/18 18:00,4481.116667,7959048.6,2980
9/25/18 19:00,4981.95,23528583.03,2980
9/25/18 20:00,4243.033333,19886719.73,2980
9/25/18 21:00,4078.55,26528806.73,2980
9/25/18 22:00,3654.383333,17282441.2,2980
9/25/18 23:00,3453.05,7412975.067,2980
9/26/18 0:00,2991.533333,6861412.933,2980
9/26/18 1:00,3035.883333,9740143.6,2980
9/26/18 2:00,2988.05,9530456.133,2980
9/26/18 3:00,2606.683333,7453710.533,2980
9/26/18 4:00,2346.683333,8161638.533,2980
9/26/18 5:00,1485.916667,6828736.667,2980
9/26/18 6:00,1133.95,3895031.067,2980
9/26/18 7:00,1093.35,4222296.933,2980
9/26/18 8:00,968.4333333,3142167.567,2980
9/26/18 9:00,766.55,3103753.25,2980
9/26/18 10:00,636.1833333,3039794.333,2980
9/26/18 11:00,832.9833333,3515952.117,2980
9/26/18 12:00,2615.45,19860272.53,2980
9/26/18 13:00,7313.3,69260553.8,2980
9/26/18 14:00,7192,69132803.2,2980
9/26/18 15:00,8506.183333,72731390.73,2980
9/26/18 16:00,15494.4,88658776,2980
9/26/18 17:00,13262.5,84091985.33,2980
9/26/18 18:00,12599.81667,81631524.4,2980
9/26/18 19:00,12728.51667,79297433.2,2980
9/26/18 20:00,11004.6,72631557.87,2980
9/26/18 21:00,8331,66415905.73,2980
9/26/18 22:00,7521.766667,68300676.53,2980
9/26/18 23:00,7656.516667,66459836.67,2980
9/27/18 0:00,6976.283333,62665427.33,2980
9/27/18 1:00,6780.883333,59333370.27,2980
9/27/18 2:00,5732.316667,51692358,2980
9/27/18 3:00,3482.033333,30228614,2980
9/27/18 4:00,2407.05,19227628.4,2980
9/27/18 5:00,1975.5,14843014,2980
9/27/18 6:00,1567.4,10657516.4,2980
9/27/18 7:00,1350.083333,8432603.333,2980
9/27/18 8:00,1328.316667,7812483.867,2980
9/27/18 9:00,1510.7,8960023.067,2980
9/27/18 10:00,1257.416667,7751737.6,2980
9/27/18 11:00,1241.5,7401826.267,2980
9/27/18 12:00,2141.4,16419733.47,2980
9/27/18 13:00,1789.75,14128003.87,2980
9/27/18 14:00,1332.633333,10550794.27,2980
9/27/18 15:00,4643.383333,44572281.73,2980
9/27/18 16:00,6667.283333,70028445.2,2980
9/27/18 17:00,6728.766667,77650268.67,2980
9/27/18 18:00,7024.75,89803026.67,2980
9/27/18 19:00,6898.216667,72571194.73,2980
9/27/18 20:00,6559.216667,60753333.87,2980
9/27/18 21:00,7395.733333,67594569.6,2980
9/27/18 22:00,12310.86667,117344099.7,2980
9/27/18 23:00,13186.01667,123268603.9,2980
9/28/18 0:00,12684.5,120301418.8,2980
9/28/18 1:00,12191.4,116367276,2980
9/28/18 2:00,11572.08333,111534438,2980
9/28/18 3:00,11179.78333,107735018.3,2980
9/28/18 4:00,9746.016667,94015474.8,2980
9/28/18 5:00,8165.85,77744545.73,2980
9/28/18 6:00,7647.833333,72476707.87,2980
9/28/18 7:00,7132.833333,67408754.8,2980
9/28/18 8:00,6588,61755105.73,2980
9/28/18 9:00,6477.016667,59171564.2,2980
9/28/18 10:00,5926.333333,53355450.1,2980
9/28/18 11:00,4715.083333,40039464.77,2980
9/28/18 12:00,3721.716667,50133521.33,2980
9/28/18 13:00,3205.333333,35089717.7,2980
9/28/18 14:00,2912.316667,20733442.4,2980
9/28/18 15:00,2834.683333,18358815.02,2980
9/28/18 16:00,3138.5,24605709.57,2980
9/28/18 17:00,5480.9,52554218.67,2980
9/28/18 18:00,3053.533333,24956511.48,2980
9/28/18 19:00,2300.883333,12277759.97,2980
9/28/18 20:00,2288.133333,10798285.9,2980
9/28/18 21:00,2276.8,8805383.067,2980
9/28/18 22:00,2151.966667,7790765.067,2980
9/28/18 23:00,2417.333333,7592816.267,2980
9/29/18 0:00,2444.45,7173685.2,2980
9/29/18 1:00,2359.8,6413134,2980
9/29/18 2:00,2155.983333,5793752.533,2980
9/29/18 3:00,2121.9,5758989.867,2980
9/29/18 4:00,2086.8,5625882.667,2980
9/29/18 5:00,2001.816667,5429820.8,2980
9/29/18 6:00,1807.683333,4871932.8,2980
9/29/18 7:00,1715.05,4769328,2980
9/29/18 8:00,1652.7,4847914.667,2980
9/29/18 9:00,1942.05,5185630.4,2980
9/29/18 10:00,2109.85,5352577.067,2980
9/29/18 11:00,2265.133333,8092518.267,2980
9/29/18 12:00,10188.28333,89618606.93,2980
9/29/18 13:00,13939.18333,130064601.4,2980
9/29/18 14:00,13533.65,128695240.5,2980
9/29/18 15:00,12943.28333,119451242.8,2980
9/29/18 16:00,11230.16667,102123381.3,2980
9/29/18 17:00,13226.6,112580823.2,2980
9/29/18 18:00,12702.88333,104880291.7,2980
9/29/18 19:00,12457.38333,98773886.93,2980
9/29/18 20:00,12333.63333,98321666.4,2980
9/29/18 21:00,12130.8,94910977.6,2980
9/29/18 22:00,11934.51667,93559927.47,2980
9/29/18 23:00,11455.16667,88667605.95,2980
9/30/18 0:00,10670.98333,81064491.97,2980
9/30/18 1:00,8565.266667,60764546.93,2980
9/30/18 2:00,6592.333333,41392905.57,2980
9/30/18 3:00,5634.966667,31541312.67,2980
9/30/18 4:00,5144.066667,26672356.8,2980
9/30/18 5:00,4572.9,21537421.07,2980
9/30/18 6:00,4234.266667,17549533.87,2980
9/30/18 7:00,4067.816667,14801085.33,2980
9/30/18 8:00,3897.6,12175085.87,2980
9/30/18 9:00,3789.416667,10973266.13,2980
9/30/18 10:00,3659.783333,9791459.2,2980
9/30/18 11:00,3673.083333,10172066.13,2980
9/30/18 12:00,3661.3,9694072.533,2980
9/30/18 13:00,3498.816667,7826458.667,2980
9/30/18 14:00,3954.883333,12254109.07,2980
9/30/18 15:00,3909.7,18812466.13,2980
9/30/18 16:00,4003.3,20430627.73,2980
9/30/18 17:00,8931.066667,68046075.73,2980
9/30/18 18:00,9163.116667,66126910.4,2980
9/30/18 19:00,9695.783333,72631040.53,2980
9/30/18 20:00,9282.416667,69114618.67,2980
9/30/18 21:00,8058.2,58906651.87,2980
9/30/18 22:00,8648.166667,60919651.07,2980
9/30/18 23:00,7650.85,53022198.67,2980
10/1/18 0:00,7515.15,51285464.8,2980
10/1/18 1:00,7245.35,50059998.93,2980
10/1/18 2:00,7088.15,49572082.13,2980
10/1/18 3:00,6830.7,46292249.33,2980
10/1/18 4:00,6516.4,42857802.67,2980
10/1/18 5:00,6107.733333,38856727.47,2980
10/1/18 6:00,4933.133333,26485510.4,2980
10/1/18 7:00,4403.35,19795667.2,2980
10/1/18 8:00,3885.983333,15553581.87,2980
10/1/18 9:00,3836.733333,15765521.07,2980
10/1/18 10:00,4189.266667,21780736,2980
10/1/18 11:00,4010.366667,19519506.27,2980
10/1/18 12:00,4018.616667,21010789.4,2980
10/1/18 13:00,3836.7,22474881.07,2980
10/1/18 14:00,4659.8,19149276.13,2980
10/1/18 15:00,4837,15743294,2980
10/1/18 16:00,5016.633333,14661118.8,2980
10/1/18 17:00,6362,15193731.87,2980
10/1/18 18:00,5835.083333,13014912.8,2980
10/1/18 19:00,5654.133333,14175920.53,2980
10/1/18 20:00,5513.45,13796393.87,2980
10/1/18 21:00,4942.733333,11649786.93,2980
10/1/18 22:00,5186.45,18595195.6,2980
10/1/18 23:00,5579.683333,29499359.2,2980
10/2/18 0:00,5746.75,33540309.07,2980
10/2/18 1:00,5321.716667,29763480.27,2980
10/2/18 2:00,4366.05,25856637.07,2980
10/2/18 3:00,3918.15,19771034.93,2980
10/2/18 4:00,3443.816667,14161561.6,2980
10/2/18 5:00,3316.366667,12633702.4,2980
10/2/18 6:00,3090.233333,10514585.6,2980
10/2/18 7:00,3063.133333,10229611.2,2980
10/2/18 8:00,2979.216667,9410331.2,2980
10/2/18 9:00,3160.533333,8883136.783,2980
10/2/18 10:00,3409.866667,7729580.033,2980
10/2/18 11:00,3517.583333,8946045.533,2980
10/2/18 12:00,4214.9,11847601,2980
10/2/18 13:00,5771.883333,15384546.27,2980
10/2/18 14:00,5416.666667,15596297.4,2980
10/2/18 15:00,4688.033333,13211136.8,2980
10/2/18 16:00,3245.6,15318214.53,2980
10/2/18 17:00,2459.183333,10622354.67,2980
10/2/18 18:00,2576.916667,8641363.867,2980
10/2/18 19:00,3107.233333,14197314.67,2980
10/2/18 20:00,3471.316667,16574963.33,2980
10/2/18 21:00,3077.733333,15677864.27,2980
10/2/18 22:00,2163.733333,11347868.8,2980
10/2/18 23:00,1922.433333,9360118.7,2980
10/3/18 0:00,1772.666667,8470530.8,2980
10/3/18 1:00,1384.366667,6450950,2980
10/3/18 2:00,1043.983333,4557162.267,2980
10/3/18 3:00,866.75,3396812.4,2980
10/3/18 4:00,1197.483333,4624744.133,2980
10/3/18 5:00,1351.516667,3674794.8,2980
10/3/18 6:00,906.6666667,2961296.667,2980
10/3/18 7:00,1041.2,2925953.733,2980
10/3/18 8:00,770.35,2638118,2980
10/3/18 9:00,1507.333333,4642243.6,2980
10/3/18 10:00,2012.25,5068234.933,2980
10/3/18 11:00,3096.7,6597404.667,2980
10/3/18 12:00,8453.933333,48324494.53,2980
10/3/18 13:00,17880.53333,147722977.2,2980
10/3/18 14:00,21336.66667,185372933.8,2980
10/3/18 15:00,21255.91667,184521544.7,2980
10/3/18 16:00,19968.81667,175479239.7,2980
10/3/18 17:00,17900.28333,160912759.9,2980
10/3/18 18:00,19117.91667,157670224,2980
10/3/18 19:00,18322.81667,151321876.3,2980
10/3/18 20:00,24603.3,164762937.3,2980
10/3/18 21:00,28768.16667,174611557.1,2980
10/3/18 22:00,26050.66667,167164948,2980
10/3/18 23:00,25582.78333,159810448.9,2980
10/4/18 0:00,21238.13333,139529695.7,2980
10/4/18 1:00,14964.05,108382984.7,2980
10/4/18 2:00,10947.33333,76202326.27,2980
10/4/18 3:00,8362.533333,54086212.67,2980
10/4/18 4:00,6650.9,39550082.8,2980
10/4/18 5:00,5326.9,26460307.07,2980
10/4/18 6:00,4600.816667,19539978.13,2980
10/4/18 7:00,4194.883333,16554507.07,2980
10/4/18 8:00,4603.516667,15842214.8,2980
10/4/18 9:00,6659.183333,19198758,2980
10/4/18 10:00,4650.6,14568128.33,2980
10/4/18 11:00,4161.25,13004710.67,2980
10/4/18 12:00,4182.5,13042712.07,2980
10/4/18 13:00,4366.166667,12789048.53,2980
10/4/18 14:00,4497.25,11961140.53,2980
10/4/18 15:00,4772.733333,12463341.87,2980
10/4/18 16:00,7499.4,62036455.6,2980
10/4/18 17:00,22117.86667,296801027.9,2980
10/4/18 18:00,18275.33333,222303725.8,2980
10/4/18 19:00,8934.066667,81708468.6,2980
10/4/18 20:00,5908.516667,39284750.43,2980
10/4/18 21:00,5093.6,27043211.73,2980
10/4/18 22:00,4881.55,22233896.4,2980
10/4/18 23:00,4659.383333,18940470.93,2980
10/5/18 0:00,4477.033333,17020156.13,2980
10/5/18 1:00,4444.05,15315711.87,2980
10/5/18 2:00,4026.2,12675810,2980
10/5/18 3:00,3933.733333,10932441.47,2980
10/5/18 4:00,3704.75,9815138.533,2980
10/5/18 5:00,3595.333333,9333923.067,2980
10/5/18 6:00,3584.066667,9306524.4,2980
10/5/18 7:00,3579.416667,9304706.667,2980
10/5/18 8:00,3635.5,9257495.6,2980
10/5/18 9:00,3801.116667,9608868.667,2980
10/5/18 10:00,5988.983333,29730919.93,2980
10/5/18 11:00,8021.05,68084898.27,2980
10/5/18 12:00,6415.116667,47658382.13,2980
10/5/18 13:00,4825.116667,20874356.67,2980
10/5/18 14:00,4697.5,15139180.63,2980
10/5/18 15:00,4621.016667,12979565.17,2980
10/5/18 16:00,6375.166667,16370695.07,2980
10/5/18 17:00,6139.233333,15513262.27,2980
10/5/18 18:00,7472.433333,18003595.83,2980
10/5/18 19:00,5393.283333,13370424.67,2980
10/5/18 20:00,5608.733333,13570314.7,2980
10/5/18 21:00,5142.7,12651512.53,2980
10/5/18 22:00,7596.75,18113388.8,2980
10/5/18 23:00,7416.066667,17873366.9,2980
10/6/18 0:00,5052.066667,12749215.73,2980
10/6/18 1:00,4225.2,10883178.67,2980
10/6/18 2:00,4124.35,10547764.33,2980
10/6/18 3:00,4081.3,10260639.37,2980
10/6/18 4:00,4033.566667,9841553.6,2980
10/6/18 5:00,5419.666667,12517654.67,2980
10/6/18 6:00,4240.6,10059356.93,2980
10/6/18 7:00,5415.75,12459246,2980
10/6/18 8:00,4594.916667,10745051.07,2980
10/6/18 9:00,4441.4,12718881.2,2980
10/6/18 10:00,4365.683333,15402002.93,2980
10/6/18 11:00,4581.366667,22415070,2980
10/6/18 12:00,4659.133333,19677521.47,2980
10/6/18 13:00,5964.083333,18360532.13,2980
10/6/18 14:00,5076.266667,14294513.33,2980
10/6/18 15:00,4897.883333,13630267.07,2980
10/6/18 16:00,4790.233333,16159900.13,2980
10/6/18 17:00,4695.266667,17647904.4,2980
10/6/18 18:00,4583.966667,16321491.33,2980
10/6/18 19:00,4119.75,13567009.73,2980
10/6/18 20:00,4058.533333,11901133.73,2980
10/6/18 21:00,3857.266667,10855234.53,2980
10/6/18 22:00,4047.666667,11672777.73,2980
10/6/18 23:00,3861.116667,12429903.17,2980
10/7/18 0:00,3887.033333,12879188.8,2980
10/7/18 1:00,3848.583333,12353067.53,2980
10/7/18 2:00,3812.25,11675651.57,2980
10/7/18 3:00,3796.6,11491743.37,2980
10/7/18 4:00,3808.2,12100281.33,2980
10/7/18 5:00,3795.583333,11767019.83,2980
10/7/18 6:00,3743.066667,10441909.97,2980
10/7/18 7:00,3748.266667,10555298.8,2980
10/7/18 8:00,5331.316667,12813390.97,2980
10/7/18 9:00,3828.25,9413787.667,2980
10/7/18 10:00,4050.916667,9753373.733,2980
10/7/18 11:00,4143.9,10227193.07,2980
10/7/18 12:00,4193.266667,10614209.07,2980
10/7/18 13:00,5693.166667,13724009.07,2980
10/7/18 14:00,4311.766667,13315994.07,2980
10/7/18 15:00,4477.016667,15223206.47,2980
10/7/18 16:00,4703.333333,15880654.93,2980
10/7/18 17:00,4241.65,14380845.87,2980
10/7/18 18:00,4954.25,15059083.67,2980
10/7/18 19:00,4031.666667,12387299.1,2980
10/7/18 20:00,4749.1,13576483.63,2980
10/7/18 21:00,4114.583333,16816230.67,2980
10/7/18 22:00,4020.5,13303594.73,2980
10/7/18 23:00,3945.2,12564378.13,2980
10/8/18 0:00,3822.583333,11654988.8,2980
10/8/18 1:00,4496.916667,11719477.6,2980
10/8/18 2:00,4916.383333,12040847.07,2980
10/8/18 3:00,3837.016667,9463091.733,2980
10/8/18 4:00,3597.75,9412441.067,2980
10/8/18 5:00,3588.116667,9251071.467,2980
10/8/18 6:00,3575.1,9398273.067,2980
10/8/18 7:00,3567.683333,9719073.6,2980
10/8/18 8:00,3566.933333,8573842.667,2980
10/8/18 9:00,3591.566667,9250708.267,2980
10/8/18 10:00,4258.633333,10521330.67,2980
10/8/18 11:00,4584.366667,10249090.67,2980
10/8/18 12:00,4963.066667,9488925.867,2980
10/8/18 13:00,5499.2,11923560.93,2980
10/8/18 14:00,31399.13333,436852816.1,2980
10/8/18 15:00,29672.91667,407844960.7,2980
10/8/18 16:00,15131.63333,172723865.9,2980
10/8/18 17:00,8403.85,65169642.5,2980
10/8/18 18:00,6497.466667,41237682.5,2980
10/8/18 19:00,6472.8,34572148.83,2980
10/8/18 20:00,6089.75,30797160.35,2980
10/8/18 21:00,6010.516667,30415343.47,2980
10/8/18 22:00,5498.266667,26224649.87,2980
10/8/18 23:00,5747.883333,21441363.73,2980
10/9/18 0:00,4449.133333,14096478.67,2980
10/9/18 1:00,4018.05,12154115.73,2980
10/9/18 2:00,3447.016667,9794822.933,2980
10/9/18 3:00,3200.1,9003421.567,2980
10/9/18 4:00,3452,9972270.533,2980
10/9/18 5:00,3079.633333,7984083.267,2980
10/9/18 6:00,2998.533333,7596348.3,2980
10/9/18 7:00,3001.95,9225322,2980
10/9/18 8:00,2915.033333,8998615.333,2980
10/9/18 9:00,2772.8,6758619.333,2980
10/9/18 10:00,2732.066667,6647998.933,2980
10/9/18 11:00,2693.283333,6595866.4,2980
10/9/18 12:00,3061.3,8230811.6,2980
10/9/18 13:00,2873.383333,7194063.6,2980
10/9/18 14:00,3057.733333,7856202.933,2980
10/9/18 15:00,3619.083333,11463766.67,2980
10/9/18 16:00,3471.483333,11452504.73,2980
10/9/18 17:00,3248.15,11565558,2980
10/9/18 18:00,2949.516667,10049016.27,2980
10/9/18 19:00,2741.15,9133531.733,2980
10/9/18 20:00,3459.433333,10297690.93,2980
10/9/18 21:00,3974.916667,11460052.13,2980
10/9/18 22:00,3814.9,11027003.33,2980
10/9/18 23:00,4664.966667,13681632,2980
10/10/18 0:00,4352.616667,13779987.6,2980
10/10/18 1:00,3541.533333,11668922.4,2980
10/10/18 2:00,3021.45,10348562.8,2980
10/10/18 3:00,2447.833333,8766188.667,2980
10/10/18 4:00,1826.416667,6709821.6,2980
10/10/18 5:00,2151.45,16965123.33,2980
10/10/18 6:00,2462.8,25736483.93,2980
10/10/18 7:00,1770.416667,13277084.4,2980
10/10/18 8:00,1624.7,8399178.8,2980
10/10/18 9:00,2085.016667,10831522.67,2980
10/10/18 10:00,3181.2,19914732.07,2980
10/10/18 11:00,2566.416667,16291867.03,2980
10/10/18 12:00,2768.9,15368665.9,2980
10/10/18 13:00,4005.416667,17965461.67,2980
10/10/18 14:00,4154.183333,15878968.37,2980
10/10/18 15:00,3856.883333,13571647.27,2980
10/10/18 16:00,4011.766667,13884297.67,2980
10/10/18 17:00,4137.066667,14650311.1,2980
10/10/18 18:00,6778.383333,19195683.3,2980
10/10/18 19:00,6321.066667,15374133.8,2980
10/10/18 20:00,5686.5,14895789,2980
10/10/18 21:00,5546.916667,16684996.47,2980
10/10/18 22:00,5083.916667,15644240.97,2980
10/10/18 23:00,3645.05,12190027.87,2980
10/11/18 0:00,3562.833333,15515096.8,2980
10/11/18 1:00,3531.316667,18514583,2980
10/11/18 2:00,3186.816667,16404918.4,2980
10/11/18 3:00,2843.3,12134302.93,2980
10/11/18 4:00,2624.833333,11498229.87,2980
10/11/18 5:00,2205.916667,9506110.533,2980
10/11/18 6:00,1928.016667,6770746.933,2980
10/11/18 7:00,1798.166667,5378336.8,2980
10/11/18 8:00,1821.15,5854658.567,2980
10/11/18 9:00,2035.916667,7899037,2980
10/11/18 10:00,2073.583333,8769140.633,2980
10/11/18 11:00,2337.983333,10928974.87,2980
10/11/18 12:00,2785.966667,11163392.9,2980
10/11/18 13:00,3507.883333,11276447.37,2980
10/11/18 14:00,2406.216667,9417097.733,2980
10/11/18 15:00,1961.833333,6622820,2980
10/11/18 16:00,1965.416667,6549109,2980
10/11/18 17:00,2656.783333,8540035.733,2980
10/11/18 18:00,3039.316667,8766758.6,2980
10/11/18 19:00,1987.5,5860121.333,2980
10/11/18 20:00,1693.883333,5100646.267,2980
10/11/18 21:00,1820,5902597.067,2980
10/11/18 22:00,1710.666667,5717754.8,2980
10/11/18 23:00,2092.016667,11776722.67,2980
10/12/18 0:00,1869.7,9316490.267,2980
10/12/18 1:00,2028.566667,14483406.8,2980
10/12/18 2:00,2296.983333,17442655.07,2980
10/12/18 3:00,1997.433333,14972776.67,2980
10/12/18 4:00,1820.9,12969645.47,2980
10/12/18 5:00,1409.3,6328910.533,2980
10/12/18 6:00,1609.866667,6761874.8,2980
10/12/18 7:00,1412.283333,6934848.667,2980
10/12/18 8:00,1297.266667,5909927.6,2980
10/12/18 9:00,1164.833333,3752616.933,2980
10/12/18 10:00,1533.316667,4879626.6,2980
10/12/18 11:00,3107.583333,7613475.15,2980
10/12/18 12:00,2902.15,7448151.067,2980
10/12/18 13:00,2804.516667,7848080.4,2980
10/12/18 14:00,2602.633333,6866008.667,2980
10/12/18 15:00,2479.983333,6916544.667,2980
10/12/18 16:00,2403.583333,6739163.6,2980
10/12/18 17:00,2789.866667,7445907.333,2980
10/12/18 18:00,3027.066667,7669735.6,2980
10/12/18 19:00,2856.583333,6808959.733,2980
10/12/18 20:00,2761.583333,6340128.133,2980
10/12/18 21:00,2636.3,6960351.067,2980
10/12/18 22:00,2670.583333,7943491.733,2980
10/12/18 23:00,2861.3,8830236.4,2980
10/13/18 0:00,2765.15,7909085.067,2980
10/13/18 1:00,2656.05,7210461.867,2980
10/13/18 2:00,2557.45,6911256.133,2980
10/13/18 3:00,2415.016667,6755612.667,2980
10/13/18 4:00,2175.983333,6486495.067,2980
10/13/18 5:00,2013.933333,6299908.4,2980
10/13/18 6:00,1944.683333,6209520.133,2980
10/13/18 7:00,1918.066667,6134519.067,2980
10/13/18 8:00,1892.016667,6033322.267,2980
10/13/18 9:00,1902.633333,6196512.533,2980
10/13/18 10:00,2558.883333,12565834.4,2980
10/13/18 11:00,13345.71667,142880137.6,2980
10/13/18 12:00,17347.68333,187419747.9,2980
10/13/18 13:00,15587.55,161903939.4,2980
10/13/18 14:00,12942.03333,143959129.9,2980
10/13/18 15:00,9777.65,107772211.1,2980
10/13/18 16:00,3205.8,29042368.53,2980
10/13/18 17:00,1688.216667,11261280.67,2980
10/13/18 18:00,1310.35,7214717.933,2980
10/13/18 19:00,1516.283333,9699558.5,2980
10/13/18 20:00,1431.733333,8182085.467,2980
10/13/18 21:00,1434.383333,8739633.2,2980
10/13/18 22:00,1423.833333,7868095.067,2980
10/13/18 23:00,1398.3,8218772.4,2980
10/14/18 0:00,3393.433333,18819929.73,2980
10/14/18 1:00,2751.133333,13840628.4,2980
10/14/18 2:00,1943.166667,9739082.267,2980
10/14/18 3:00,1481.116667,7356772.933,2980
10/14/18 4:00,1255.45,6193714.8,2980
10/14/18 5:00,1168.683333,5662072.133,2980
10/14/18 6:00,1116.783333,5267551.6,2980
10/14/18 7:00,1076.466667,4960832.667,2980
10/14/18 8:00,1158.916667,5497838.8,2980
10/14/18 9:00,1312.016667,6393231.167,2980
10/14/18 10:00,1004.333333,4497573.533,2980
10/14/18 11:00,1287.433333,6538459.05,2980
10/14/18 12:00,1211.166667,7182581.5,2980
10/14/18 13:00,1236.683333,7605279.35,2980
10/14/18 14:00,1151.733333,7076502.1,2980
10/14/18 15:00,1591.733333,9849071.067,2980
10/14/18 16:00,1285.2,8532929.2,2980
10/14/18 17:00,1456.4,6771142.117,2980
10/14/18 18:00,1713.583333,10013149.65,2980
10/14/18 19:00,1515.1,9217717.867,2980
10/14/18 20:00,2255.266667,17628930,2980
10/14/18 21:00,1984.766667,15015468.93,2980
10/14/18 22:00,2352.783333,14114908.93,2980
10/14/18 23:00,1722.9,8489364.933,2980
10/15/18 0:00,1679.166667,7253660.4,2980
10/15/18 1:00,1719.766667,7147305.733,2980
10/15/18 2:00,1944.583333,6556912.4,2980
10/15/18 3:00,1562.416667,5192256.667,2980
10/15/18 4:00,1753.416667,5181213.467,2980
10/15/18 5:00,1448.3,4367528.133,2980
10/15/18 6:00,1328.116667,3870113.733,2980
10/15/18 7:00,1553.366667,4240357.467,2980
10/15/18 8:00,1100.983333,3498655.067,2980
10/15/18 9:00,1553.383333,6447665.867,2980
10/15/18 10:00,2455.45,18410727.33,2980
10/15/18 11:00,7710.05,81206892,2980
10/15/18 12:00,12553.98333,118304648,2980
10/15/18 13:00,13562.63333,118875431.1,2980
10/15/18 14:00,12546.7,105830106.7,2980
10/15/18 15:00,11265.16667,92789562,2980
10/15/18 16:00,7502.783333,45777684.47,2980
10/15/18 17:00,6047.133333,31423800,2980
10/15/18 18:00,5338.3,24551712.27,2980
10/15/18 19:00,5019.516667,19815885.87,2980
10/15/18 20:00,4486.5,16229542.67,2980
10/15/18 21:00,4507.483333,16786691.73,2980
10/15/18 22:00,4917.766667,15506465.07,2980
10/15/18 23:00,4578.466667,14584085.07,2980
10/16/18 0:00,4363.15,13712142.53,2980
10/16/18 1:00,4674.15,13410724.93,2980
10/16/18 2:00,4808.766667,13543370.13,2980
10/16/18 3:00,4652.2,13270626.67,2980
10/16/18 4:00,4631.9,13018729.47,2980
10/16/18 5:00,4368.6,12328173.47,2980
10/16/18 6:00,4278.316667,12070453.73,2980
10/16/18 7:00,4201.616667,11824106.4,2980
10/16/18 8:00,4326.433333,12483902.27,2980
10/16/18 9:00,4714.95,14000139.33,2980
10/16/18 10:00,4805.816667,14008038.13,2980
10/16/18 11:00,5471.666667,24292889.07,2980
10/16/18 12:00,7067.616667,39038471.87,2980
10/16/18 13:00,6971.55,31582747.07,2980
10/16/18 14:00,6762.366667,29397850.6,2980
10/16/18 15:00,5698.083333,19240201.4,2980
10/16/18 16:00,5370.6,15186831.67,2980
10/16/18 17:00,5360.466667,15495497.53,2980
10/16/18 18:00,5740.5,18379606.67,2980
10/16/18 19:00,5391.55,16241479.73,2980
10/16/18 20:00,5380.033333,15200831.47,2980
10/16/18 21:00,5289.866667,14510438.67,2980
10/16/18 22:00,5202.6,13314165.73,2980
10/16/18 23:00,5291.183333,13865354.53,2980
10/17/18 0:00,4919.016667,11508070.8,2980
10/17/18 1:00,5056.966667,16509613.87,2980
10/17/18 2:00,4616.066667,11515109.07,2980
10/17/18 3:00,4375,10742717.6,2980
10/17/18 4:00,4346.733333,9655878.133,2980
10/17/18 5:00,4241.716667,9792310.367,2980
10/17/18 6:00,4158.116667,9463228.433,2980
10/17/18 7:00,4133.35,9278541.333,2980
10/17/18 8:00,4139,9383421.333,2980
10/17/18 9:00,4370.966667,9311967.533,2980
10/17/18 10:00,4996.9,15776309.47,2980
10/17/18 11:00,5327.033333,21157574.27,2980
10/17/18 12:00,5174.716667,19798590.4,2980
10/17/18 13:00,5314.3,18795344.53,2980
10/17/18 14:00,5067.566667,14268186.57,2980
10/17/18 15:00,5293.666667,15371882.13,2980
10/17/18 16:00,5185.95,15148638.53,2980
10/17/18 17:00,9260.016667,63573710.07,2980
10/17/18 18:00,7512.05,42349927.73,2980
10/17/18 19:00,7398.183333,40397448.33,2980
10/17/18 20:00,7252.433333,38711098.3,2980
10/17/18 21:00,6936.066667,35961963.5,2980
10/17/18 22:00,5691.483333,22095257.97,2980
10/17/18 23:00,5142.6,15097907.6,2980
10/18/18 0:00,5020.966667,13412638.13,2980
10/18/18 1:00,4864.9,12245992.27,2980
10/18/18 2:00,4544.616667,11599934.93,2980
10/18/18 3:00,4353.766667,11066218.93,2980
10/18/18 4:00,4308.05,10827840.27,2980
10/18/18 5:00,4216.15,10132158.13,2980
10/18/18 6:00,4080.033333,9936626.4,2980
10/18/18 7:00,3866.283333,10055276.53,2980
10/18/18 8:00,3752.016667,11025280.53,2980
10/18/18 9:00,3550.166667,9383427.067,2980
10/18/18 10:00,5883.083333,12086362.4,2980
10/18/18 11:00,6300.75,13217398.4,2980
10/18/18 12:00,6120.4,13237342.8,2980
10/18/18 13:00,6368.233333,12528688.8,2980
10/18/18 14:00,6342.45,16360134.13,2980
10/18/18 15:00,6035.516667,14839625.47,2980
10/18/18 16:00,5823.25,15046312,2980
10/18/18 17:00,6010.583333,20791778.13,2980
10/18/18 18:00,5801.583333,18561481.6,2980
10/18/18 19:00,5231.416667,15939796.93,2980
10/18/18 20:00,4854.966667,14657752.6,2980
10/18/18 21:00,4576.7,13418011.2,2980
10/18/18 22:00,4717.966667,12903851.73,2980
10/18/18 23:00,5459.616667,13274605.07,2980
10/19/18 0:00,5427.95,12923546.13,2980
10/19/18 1:00,5221,12257341.33,2980
10/19/18 2:00,5113.783333,11706860.27,2980
10/19/18 3:00,4737.683333,10862507.73,2980
10/19/18 4:00,4272.733333,9536509.867,2980
10/19/18 5:00,4238.516667,9012349.333,2980
10/19/18 6:00,3963.716667,8329531.2,2980
10/19/18 7:00,3766.566667,7778937.067,2980
10/19/18 8:00,3808.15,7889791.467,2980
10/19/18 9:00,3752.35,8131322.667,2980
10/19/18 10:00,4510.133333,8556602.133,2980
10/19/18 11:00,5764.983333,10032914.67,2980
10/19/18 12:00,6647.733333,10929551.37,2980
10/19/18 13:00,6379.4,10071615.53,2980
10/19/18 14:00,6538.616667,12638367.3,2980
10/19/18 15:00,6642.866667,15098982.63,2980
10/19/18 16:00,6382.283333,14273628.27,2980
10/19/18 17:00,5656.783333,13491510.4,2980
10/19/18 18:00,5453.3,13260824.27,2980
10/19/18 19:00,5462.166667,13392362.13,2980
10/19/18 20:00,5225.416667,13247542.53,2980
10/19/18 21:00,5135.933333,12891057.2,2980
10/19/18 22:00,6041.583333,23412143.2,2980
10/19/18 23:00,11204.11667,81757830.27,2980
10/20/18 0:00,10206.93333,78155947.07,2980
10/20/18 1:00,9999.416667,76849939.6,2980
10/20/18 2:00,9472.566667,74772851.73,2980
10/20/18 3:00,9234.55,74585773.33,2980
10/20/18 4:00,9019.483333,73588274.67,2980
10/20/18 5:00,8702.516667,69799781.2,2980
10/20/18 6:00,8334.75,66123619.73,2980
10/20/18 7:00,7956.233333,63892870.4,2980
10/20/18 8:00,7523.166667,57204382.67,2980
10/20/18 9:00,6599.883333,45036948.8,2980
10/20/18 10:00,5317.8,25427560.62,2980
10/20/18 11:00,4139.1,13739346.83,2980
10/20/18 12:00,3611.8,9112180.8,2980
10/20/18 13:00,3573.466667,7571914.733,2980
10/20/18 14:00,3465.216667,6791188,2980
10/20/18 15:00,3623.183333,7195635.2,2980
10/20/18 16:00,3723.216667,7893601.067,2980
10/20/18 17:00,3964.883333,10902201.07,2980
10/20/18 18:00,3939.083333,11300137.73,2980
10/20/18 19:00,3715.3,9833494.033,2980
10/20/18 20:00,3731.816667,10142257.87,2980
10/20/18 21:00,4054.266667,11656751.1,2980
10/20/18 22:00,4645.666667,14031742.93,2980
10/20/18 23:00,4168.383333,11395568.07,2980
10/21/18 0:00,3784.283333,9857533.467,2980
10/21/18 1:00,3495.783333,8366816.933,2980
10/21/18 2:00,3282.766667,6181226.533,2980
10/21/18 3:00,3218.266667,5609926.267,2980
10/21/18 4:00,3184.183333,5305609.9,2980
10/21/18 5:00,3149.833333,5108505.6,2980
10/21/18 6:00,3146.966667,5064285.867,2980
10/21/18 7:00,3134.116667,4950997.333,2980
10/21/18 8:00,3113.5,4753699.2,2980
10/21/18 9:00,3185.433333,5385870.8,2980
10/21/18 10:00,5933.616667,36936755.73,2980
10/21/18 11:00,6436.816667,40955643.47,2980
10/21/18 12:00,7192.433333,41413543.47,2980
10/21/18 13:00,7080.316667,40373241.47,2980
10/21/18 14:00,6931.15,38747335.07,2980
10/21/18 15:00,6788.533333,37390282.6,2980
10/21/18 16:00,6361.15,33429621.87,2980
10/21/18 17:00,5932.533333,23181064.72,2980
10/21/18 18:00,4654.333333,12591638.4,2980
10/21/18 19:00,4229.366667,9674545.067,2980
10/21/18 20:00,4103.866667,8677773.333,2980
10/21/18 21:00,3982.083333,7888204.8,2980
10/21/18 22:00,4186.466667,7903651.067,2980
10/21/18 23:00,3828.466667,7196188,2980
10/22/18 0:00,3744.116667,7968531.867,2980
10/22/18 1:00,3674.1,6166707.733,2980
10/22/18 2:00,3608.75,6096025.6,2980
10/22/18 3:00,3520.733333,5956693.867,2980
10/22/18 4:00,3840.266667,6196719.467,2980
10/22/18 5:00,3411.15,5631044.8,2980
10/22/18 6:00,3340.833333,5536220.533,2980
10/22/18 7:00,3260.1,5373112,2980
10/22/18 8:00,3280.416667,6378251.467,2980
10/22/18 9:00,4001.366667,16668434,2980
10/22/18 10:00,9035.816667,35888031.87,2980
10/22/18 11:00,7240.166667,30992641.27,2980
10/22/18 12:00,6441.866667,27102923.03,2980
10/22/18 13:00,7039.3,32510919.1,2980
10/22/18 14:00,6173.283333,28279507.33,2980
10/22/18 15:00,5890.633333,34060734.27,2980
10/22/18 16:00,8145.816667,73628058,2980
10/22/18 17:00,7611.983333,68828180.27,2980
10/22/18 18:00,7916.233333,75942671.6,2980
10/22/18 19:00,8452.316667,72428790.93,2980
10/22/18 20:00,7286.333333,68676641.07,2980
10/22/18 21:00,6621.3,58889046.13,2980
10/22/18 22:00,6059.666667,51762259.73,2980
10/22/18 23:00,4911.416667,40480034.67,2980
10/23/18 0:00,4182.683333,32619912.67,2980
10/23/18 1:00,3585.3,26140699.33,2980
10/23/18 2:00,3500.866667,22430669.33,2980
10/23/18 3:00,2834.583333,19571533.6,2980
10/23/18 4:00,2686.116667,18279765.87,2980
10/23/18 5:00,2578.7,17437686.4,2980
10/23/18 6:00,2468.033333,16892458.67,2980
10/23/18 7:00,2342.7,16307491.6,2980
10/23/18 8:00,2269.133333,16036672.67,2980
10/23/18 9:00,2336.95,18220076.13,2980
10/23/18 10:00,2826.483333,22316781.8,2980
10/23/18 11:00,3319.6,26184339.07,2980
10/23/18 12:00,2875.9,22756260.27,2980
10/23/18 13:00,3792.316667,20766206,2980
10/23/18 14:00,5384.85,26199932.4,2980
10/23/18 15:00,5106.733333,21510167.73,2980
10/23/18 16:00,5080.683333,20860754.8,2980
10/23/18 17:00,4591.333333,20260742.6,2980
10/23/18 18:00,4487.683333,21575752.27,2980
10/23/18 19:00,5345.3,25677788.2,2980
10/23/18 20:00,5186.316667,26414937.87,2980
10/23/18 21:00,4686.283333,25055489.13,2980
10/23/18 22:00,4295.45,24190793.93,2980
10/23/18 23:00,4051.15,23399558.27,2980
10/24/18 0:00,4021.7,22743098.33,2980
10/24/18 1:00,3849.55,21803378.67,2980
10/24/18 2:00,3458.666667,20886344.87,2980
10/24/18 3:00,3182.566667,20065943.27,2980
10/24/18 4:00,2985.933333,19317831.67,2980
10/24/18 5:00,2800.666667,19180670.73,2980
10/24/18 6:00,2744.35,19570875.87,2980
10/24/18 7:00,2550.316667,21152702.73,2980
10/24/18 8:00,2383.283333,20326740.47,2980
10/24/18 9:00,2923.233333,30008065.67,2980
10/24/18 10:00,4216,50124168.6,2980
10/24/18 11:00,3792.166667,42573690.93,2980
10/24/18 12:00,3970.933333,42164527,2980
10/24/18 13:00,3924.35,39688449.87,2980
10/24/18 14:00,4179.883333,41881129.13,2980
10/24/18 15:00,3198.683333,33552614.4,2980
10/24/18 16:00,3282.266667,32794037.87,2980
10/24/18 17:00,2996.366667,30348493.42,2980
10/24/18 18:00,2640.65,27895976.8,2980
10/24/18 19:00,3275.5,30735213.33,2980
10/24/18 20:00,3138.35,28604075.07,2980
10/24/18 21:00,3133.733333,26780765.27,2980
10/24/18 22:00,2493.216667,21716244.8,2980
10/24/18 23:00,2234.35,19300748.33,2980
10/25/18 0:00,2368.383333,19314830.27,2980
10/25/18 1:00,1981.916667,17087891.73,2980
10/25/18 2:00,1901.45,16462043.97,2980
10/25/18 3:00,1838.516667,16022128.07,2980
10/25/18 4:00,1746,15231457,2980
10/25/18 5:00,1680.433333,14845596.73,2980
10/25/18 6:00,1552.7,14422039.47,2980
10/25/18 7:00,1421.433333,13935558.33,2980
10/25/18 8:00,1765.566667,15939199.53,2980
10/25/18 9:00,2206.483333,21591733.23,2980
10/25/18 10:00,2335.65,18883103.07,2980
10/25/18 11:00,2202.35,17331836.93,2980
10/25/18 12:00,2686.75,20435855.03,2980
10/25/18 13:00,2864.466667,30618311.67,2980
10/25/18 14:00,10531.86667,53937519.2,2980
10/25/18 15:00,8451.016667,32529441.97,2980
10/25/18 16:00,3447.133333,19206889.67,2980
10/25/18 17:00,3394.083333,27591837.4,2980
10/25/18 18:00,2434.733333,21159127.1,2980
10/25/18 19:00,1805.666667,26195518.93,2980
10/25/18 20:00,1693.016667,21380199.2,2980
10/25/18 21:00,1528.766667,15432199.47,2980
10/25/18 22:00,7499.833333,84124454,2980
10/25/18 23:00,20851.55,244735720.4,2980
10/26/18 0:00,22777.7,251442729.6,2980
10/26/18 1:00,23006.03333,250101207,2980
10/26/18 2:00,21906.66667,243541088.9,2980
10/26/18 3:00,20058.9,230207692.8,2980
10/26/18 4:00,18456.6,212731244,2980
10/26/18 5:00,15439.51667,176905126.9,2980
10/26/18 6:00,10931.28333,123145483.2,2980
10/26/18 7:00,9398.983333,105141133.1,2980
10/26/18 8:00,8208.116667,91096616.93,2980
10/26/18 9:00,6535.433333,71141796.2,2980
10/26/18 10:00,3941.716667,36914736.17,2980
10/26/18 11:00,2645.533333,23101659.07,2980
10/26/18 12:00,2224.866667,18073024.93,2980
10/26/18 13:00,3009.983333,18979965.2,2980
10/26/18 14:00,3299.566667,24098326.07,2980
10/26/18 15:00,3202.95,24814146.67,2980
10/26/18 16:00,3053.566667,26472004.13,2980
10/26/18 17:00,3763.8,23224805.87,2980
10/26/18 18:00,2893.3,17465372.87,2980
10/26/18 19:00,2720.5,16831540.33,2980
10/26/18 20:00,2379.616667,14974603.67,2980
10/26/18 21:00,2131.216667,14504572.6,2980
10/26/18 22:00,1893.016667,13896220.87,2980
10/26/18 23:00,1969.366667,13883839.2,2980
10/27/18 0:00,1886.35,13704284.53,2980
10/27/18 1:00,2363.633333,14016546.4,2980
10/27/18 2:00,1614.75,13103997.2,2980
10/27/18 3:00,1532.716667,12773806,2980
10/27/18 4:00,1483.633333,12489314.27,2980
10/27/18 5:00,1471.5,12393538.27,2980
10/27/18 6:00,1463.916667,12351037.47,2980
10/27/18 7:00,1450.583333,12283876.93,2980
10/27/18 8:00,1443.966667,12254915.6,2980
10/27/18 9:00,1355.066667,12042550.13,2980
10/27/18 10:00,1291.166667,11902706.67,2980
10/27/18 11:00,1431.2,11961719.6,2980
10/27/18 12:00,1131.05,11595636.53,2980
10/27/18 13:00,1111.883333,11463144,2980
10/27/18 14:00,1408.233333,12623064.63,2980
10/27/18 15:00,1690.383333,13820299.93,2980
10/27/18 16:00,1594.65,13203972.53,2980
10/27/18 17:00,1598.8,13596711.33,2980
10/27/18 18:00,1547.6,13980921.07,2980
10/27/18 19:00,1470.466667,13473547.2,2980
10/27/18 20:00,1520.45,16082666.13,2980
10/27/18 21:00,1457.35,15519936.27,2980
10/27/18 22:00,1327.55,13885382.4,2980
10/27/18 23:00,1111.4,12507995.2,2980
10/28/18 0:00,1046.816667,12079875.2,2980
10/28/18 1:00,985.4333333,11808019.73,2980
10/28/18 2:00,989.8833333,11667037.33,2980
10/28/18 3:00,947,11523099.2,2980
10/28/18 4:00,850.7833333,11340321.6,2980
10/28/18 5:00,786.4166667,11124493.33,2980
10/28/18 6:00,773.4666667,11275663.47,2980
10/28/18 7:00,788.4333333,13661979.73,2980
10/28/18 8:00,800.3833333,13743620.8,2980
10/28/18 9:00,824.0333333,13579147.2,2980
10/28/18 10:00,1059.516667,13632745.07,2980
10/28/18 11:00,2797.066667,31239631.47,2980
10/28/18 12:00,2903.416667,32485388.8,2980
10/28/18 13:00,2987.266667,32048555.73,2980
10/28/18 14:00,3614.383333,32811121.87,2980
10/28/18 15:00,4151.083333,33530833.07,2980
10/28/18 16:00,4212.75,33556579.73,2980
10/28/18 17:00,4247.233333,33497246.93,2980
10/28/18 18:00,4178.083333,33464343.47,2980
10/28/18 19:00,4263.983333,33519976.27,2980
10/28/18 20:00,3914.533333,33678500.5,2980
10/28/18 21:00,4128.383333,34351103.73,2980
10/28/18 22:00,4394.016667,34698456.13,2980
10/28/18 23:00,4768.016667,35072217.87,2980
10/29/18 0:00,5012.183333,36402476.27,2980
10/29/18 1:00,5034.233333,35395763.33,2980
10/29/18 2:00,4930.3,34345634.4,2980
10/29/18 3:00,4896.35,34149291.33,2980
10/29/18 4:00,5095.8,33719730.4,2980
10/29/18 5:00,4851.433333,31557359.73,2980
10/29/18 6:00,4709.833333,31211410.13,2980
10/29/18 7:00,4587.366667,31718688.8,2980
10/29/18 8:00,4377.216667,32075381.47,2980
10/29/18 9:00,4754.833333,39139980,2980
10/29/18 10:00,5524.133333,37996060.13,2980
10/29/18 11:00,6283.866667,39969260,2980
10/29/18 12:00,6381.783333,39421289.07,2980
10/29/18 13:00,6202.933333,38988993.07,2980
10/29/18 14:00,10818.11667,49959146.53,2980
10/29/18 15:00,12210.11667,51733523.47,2980
10/29/18 16:00,6100.416667,37532277.63,2980
10/29/18 17:00,4811.1,35096881.65,2980
10/29/18 18:00,5062.783333,41413103.8,2980
10/29/18 19:00,4727.316667,41777448.73,2980
10/29/18 20:00,4478.25,39194757.87,2980
10/29/18 21:00,4253.866667,34708806.13,2980
10/29/18 22:00,4124.183333,33892783.33,2980
10/29/18 23:00,3941.216667,32729637.87,2980
10/30/18 0:00,3295.216667,28492059.47,2980
10/30/18 1:00,2958.066667,25152420,2980
10/30/18 2:00,3138.716667,23198284.8,2980
10/30/18 3:00,2977.616667,24135313.47,2980
10/30/18 4:00,2474.233333,22465308.13,2980
10/30/18 5:00,2133.516667,20622367.33,2980
10/30/18 6:00,1905.066667,19223089.07,2980
10/30/18 7:00,1778.25,18193545.6,2980
10/30/18 8:00,1675.8,17225660,2980
10/30/18 9:00,1997.016667,17259438.27,2980
10/30/18 10:00,1660.366667,16383465.73,2980
10/30/18 11:00,1893.816667,16684883.47,2980
10/30/18 12:00,2181.716667,19065438.48,2980
10/30/18 13:00,1717.866667,16810163.67,2980
10/30/18 14:00,2081.3,16343104.37,2980
10/30/18 15:00,2690.166667,16809123.8,2980
10/30/18 16:00,1606.083333,14415178.27,2980
10/30/18 17:00,1539.833333,17179651.8,2980
10/30/18 18:00,1710.7,21256791.13,2980
10/30/18 19:00,1608.933333,20166203.07,2980
10/30/18 20:00,1971.183333,19701670.33,2980
10/30/18 21:00,1673,18963161.6,2980
10/30/18 22:00,1943.15,18694278.07,2980
10/30/18 23:00,1755.933333,18235248.8,2980
10/31/18 0:00,2548.2,18916218.13,2980
10/31/18 1:00,2609.45,18947103.47,2980
10/31/18 2:00,2389.516667,16170536.53,2980
10/31/18 3:00,2278.35,13277168,2980
10/31/18 4:00,2195.95,11603938.67,2980
10/31/18 5:00,1871.966667,10469287.6,2980
10/31/18 6:00,1674.483333,10041567.53,2980
10/31/18 7:00,1670.516667,9701266.4,2980
10/31/18 8:00,1542.183333,9411522.2,2980
10/31/18 9:00,1868.45,11538054.53,2980
10/31/18 10:00,3295.533333,18031507.4,2980
10/31/18 11:00,2974.35,17456836.8,2980
10/31/18 12:00,2634,16901211.6,2980
10/31/18 13:00,2568.35,20737462.8,2980
10/31/18 14:00,2727.433333,22584307.07,2980
10/31/18 15:00,3177.9,24456801.43,2980
10/31/18 16:00,3007.666667,22983627.07,2980
10/31/18 17:00,3487.383333,22002169.33,2980
10/31/18 18:00,5022.783333,21785127.47,2980
10/31/18 19:00,5486.116667,23176246.27,2980
10/31/18 20:00,4849.983333,20118329.2,2980
10/31/18 21:00,4387.216667,18836667.33,2980
10/31/18 22:00,6825.783333,23981819.47,2980
10/31/18 23:00,7904.283333,25710622.93,2980
11/1/18 0:00,7149.5,23762509.87,2980
11/1/18 1:00,6913.583333,18398548.53,2980
11/1/18 2:00,5903.283333,13994597.2,2980
11/1/18 3:00,3972.916667,10268475.47,2980
11/1/18 4:00,2510.683333,7335287.067,2980
11/1/18 5:00,2225.066667,6173400,2980
11/1/18 6:00,2063.983333,5043756.667,2980
11/1/18 7:00,1978.983333,4596052.4,2980
11/1/18 8:00,1913.133333,4221226.133,2980
11/1/18 9:00,1894.416667,4270658,2980
11/1/18 10:00,3551.983333,10139979.2,2980
11/1/18 11:00,5454.5,22219176.53,2980
11/1/18 12:00,6332.283333,27961326.88,2980
11/1/18 13:00,7941.8,33160470.8,2980
11/1/18 14:00,7304.883333,30793645,2980
11/1/18 15:00,6998.85,36265640,2980
11/1/18 16:00,6663.85,35213122,2980
11/1/18 17:00,6234.633333,32526984.47,2980
11/1/18 18:00,4976.783333,38899178.4,2980
11/1/18 19:00,5776.066667,30841311.2,2980
11/1/18 20:00,4773.5,20079610.53,2980
11/1/18 21:00,3817.766667,20358777.6,2980
11/1/18 22:00,3514.766667,28847645.6,2980
11/1/18 23:00,3613.666667,35990795.73,2980
11/2/18 0:00,4318.016667,41287543.73,2980
11/2/18 1:00,4043.883333,40219872.4,2980
11/2/18 2:00,4013.983333,39810105.6,2980
11/2/18 3:00,3890.1,40210379.2,2980
11/2/18 4:00,3779.783333,39171918.4,2980
11/2/18 5:00,3757.7,39385629.33,2980
11/2/18 6:00,3635.9,39034336,2980
11/2/18 7:00,3443.883333,38930494.4,2980
11/2/18 8:00,3289.866667,38769304,2980
11/2/18 9:00,3988.933333,40954446,2980
11/2/18 10:00,3521.233333,40633922.63,2980
11/2/18 11:00,3711.933333,43435491.33,2980
11/2/18 12:00,5350.333333,46114888.4,2980
11/2/18 13:00,4542.266667,43570999.73,2980
11/2/18 14:00,4257.5,43093129.53,2980
11/2/18 15:00,4260.433333,43161708.8,2980
11/2/18 16:00,4984.35,44071954.73,2980
11/2/18 17:00,5360.1,46011109.47,2980
11/2/18 18:00,5609.133333,42893953.87,2980
11/2/18 19:00,4763.2,38436521.87,2980
11/2/18 20:00,3965.633333,33974600.27,2980
11/2/18 21:00,3989.383333,33199256.13,2980
11/2/18 22:00,4035.5,32658982,2980
11/2/18 23:00,4484.3,34434815.33,2980
11/3/18 0:00,4484.066667,35250804.13,2980
11/3/18 1:00,5877.7,41167306.13,2980
11/3/18 2:00,8072.883333,49593259.47,2980
11/3/18 3:00,7243.2,45749053.33,2980
11/3/18 4:00,6755.866667,43339777.27,2980
11/3/18 5:00,6291.633333,41881480.53,2980
11/3/18 6:00,6076.8,40936291.07,2980
11/3/18 7:00,5896.866667,39899458.67,2980
11/3/18 8:00,5825.783333,39552290.4,2980
11/3/18 9:00,5705.45,38558417.13,2980
11/3/18 10:00,5547.283333,37885940,2980
11/3/18 11:00,5631.183333,37740165.87,2980
11/3/18 12:00,5628.316667,38693464.8,2980
11/3/18 13:00,5976.833333,37462560.27,2980
11/3/18 14:00,5781.716667,36154917.33,2980
11/3/18 15:00,5742.3,37707064.47,2980
11/3/18 16:00,5591.883333,37409999.2,2980
11/3/18 17:00,5233.3,35334500.8,2980
11/3/18 18:00,5079.416667,34528500,2980
11/3/18 19:00,4947.35,33514288,2980
11/3/18 20:00,4810.85,31366880.67,2980
11/3/18 21:00,4682.133333,30015905.47,2980
11/3/18 22:00,4541.35,28942887.2,2980
11/3/18 23:00,4423.466667,27785035.53,2980
11/4/18 0:00,4332.9,27196038.13,2980
11/4/18 1:00,4140.75,26442064.8,2980
11/4/18 2:00,3783.533333,25672281.07,2980
11/4/18 3:00,3661.666667,24927599.93,2980
11/4/18 4:00,3544.366667,24176606.4,2980
11/4/18 5:00,3418.05,23282197.33,2980
11/4/18 6:00,3284.433333,22457762.13,2980
11/4/18 7:00,3215.1,22115038.27,2980
11/4/18 8:00,3301.6,24997116.27,2980
11/4/18 9:00,3217.55,24146205.87,2980
11/4/18 10:00,3130.95,23816412.53,2980
11/4/18 11:00,3063.583333,23720388,2980
11/4/18 12:00,5545.733333,35323256.4,2980
11/4/18 13:00,5139.266667,32425346,2980
11/4/18 14:00,4441.55,27900492.93,2980
11/4/18 15:00,3760.316667,24164843.93,2980
11/4/18 16:00,3025.333333,20527717.2,2980
11/4/18 17:00,2598.633333,18671451.93,2980
11/4/18 18:00,2557.116667,18352315.73,2980
11/4/18 19:00,5457.316667,27035500.93,2980
11/4/18 20:00,5656.516667,27299514.67,2980
11/4/18 21:00,4634.416667,23605767.2,2980
11/4/18 22:00,3863.083333,21035504.43,2980
11/4/18 23:00,3358.65,19492438.93,2980
11/5/18 0:00,3624.316667,18364731.47,2980
11/5/18 1:00,3557.833333,17380905.6,2980
11/5/18 2:00,3248.633333,16625000.53,2980
11/5/18 3:00,3035.283333,15685799.47,2980
11/5/18 4:00,2801.233333,14807870.93,2980
11/5/18 5:00,2514.516667,13866931.2,2980
11/5/18 6:00,2370.9,13593606.93,2980
11/5/18 7:00,2230.216667,12868530.13,2980
11/5/18 8:00,2117.033333,12804102.4,2980
11/5/18 9:00,2567.233333,17164605.52,2980
11/5/18 10:00,4125.1,19877481.78,2980
11/5/18 11:00,4771.283333,24041350,2980
11/5/18 12:00,7414.116667,31439112.53,2980
11/5/18 13:00,6149.566667,27171769.33,2980
11/5/18 14:00,7311.016667,32000215.33,2980
11/5/18 15:00,8254.116667,35890447.73,2980
11/5/18 16:00,8686.5,37056403.2,2980
11/5/18 17:00,9042.916667,37685889.93,2980
11/5/18 18:00,7984.85,34922645.37,2980
11/5/18 19:00,7052.683333,31783156.8,2980
11/5/18 20:00,6910.833333,30844489.87,2980
11/5/18 21:00,7024.05,31263168,2980
11/5/18 22:00,6701.283333,29190064.53,2980
11/5/18 23:00,7895,29747613.47,2980
11/6/18 0:00,7479.316667,28397635.2,2980
11/6/18 1:00,6849.966667,26722294.13,2980
11/6/18 2:00,7977.1,25867298.67,2980
11/6/18 3:00,5931.4,22598863.47,2980
11/6/18 4:00,5036.383333,20556511.47,2980
11/6/18 5:00,4355.966667,18659966.93,2980
11/6/18 6:00,3662.4,16274733.87,2980
11/6/18 7:00,3230.333333,18605941,2980
11/6/18 8:00,3193.316667,47585365.1,2980
11/6/18 9:00,2617.2,35278155.27,2980
11/6/18 10:00,3871.766667,31930357.07,2980
11/6/18 11:00,4166.516667,28830555.67,2980
11/6/18 12:00,3493.933333,29268585.77,2980
11/6/18 13:00,3374.016667,27755373.45,2980
11/6/18 14:00,3817.65,28896620.67,2980
11/6/18 15:00,7730.533333,29307331.67,2980
11/6/18 16:00,6286.783333,27108131.07,2980
11/6/18 17:00,4663.716667,25435640.13,2980
11/6/18 18:00,3982.166667,26018026.33,2980
11/6/18 19:00,4212.383333,30003833.53,2980
11/6/18 20:00,3198.116667,23741277.87,2980
11/6/18 21:00,2070.316667,16661658,2980
11/6/18 22:00,1984.333333,15575171.73,2980
11/6/18 23:00,2604.75,16154359.2,2980
11/7/18 0:00,1787.5,12239140.53,2980
11/7/18 1:00,1485.616667,10545250.53,2980
11/7/18 2:00,1278.75,9654102,2980
11/7/18 3:00,1065.85,7993271.067,2980
11/7/18 4:00,930.8833333,7161103.733,2980
11/7/18 5:00,824.1333333,6435950.267,2980
11/7/18 6:00,734.4833333,5720884.133,2980
11/7/18 7:00,744.6833333,5780838.8,2980
11/7/18 8:00,1469.7,7047143.6,2980
11/7/18 9:00,2589.683333,17187905.2,2980
11/7/18 10:00,2879.266667,19174871.73,2980
11/7/18 11:00,3319.4,24706623.33,2980
11/7/18 12:00,2185.466667,18496166.8,2980
11/7/18 13:00,3675.15,32233746.4,2980
11/7/18 14:00,3837.9,34388612.3,2980
11/7/18 15:00,4072.233333,33735876.13,2980
11/7/18 16:00,4163.05,30330767.87,2980
11/7/18 17:00,4116.016667,29161053.27,2980
11/7/18 18:00,8476,31336177.07,2980
11/7/18 19:00,4915.55,26013563.73,2980
11/7/18 20:00,3600.933333,22557055.67,2980
11/7/18 21:00,2889.7,22743510.67,2980
11/7/18 22:00,2827.9,24555722.9,2980
11/7/18 23:00,3076.783333,20638134.87,2980
11/8/18 0:00,2770.583333,18865678.13,2980
11/8/18 1:00,2700.916667,17838840.13,2980
11/8/18 2:00,2763.866667,18035707,2980
11/8/18 3:00,2479.8,16617970.4,2980
11/8/18 4:00,2408.333333,15937802.47,2980
11/8/18 5:00,2344.666667,16333396.8,2980
11/8/18 6:00,2248.366667,15506979.2,2980
11/8/18 7:00,2251.533333,15789668.27,2980
11/8/18 8:00,2257.483333,15983300.8,2980
11/8/18 9:00,2742.45,17500445.33,2980
11/8/18 10:00,2263.233333,16071737.27,2980
11/8/18 11:00,2249.55,15992919.2,2980
11/8/18 12:00,2246.566667,15989505.57,2980
11/8/18 13:00,2241.533333,15978158.13,2980
11/8/18 14:00,2207.066667,15804177.07,2980
11/8/18 15:00,2103.583333,15012670.93,2980
11/8/18 16:00,2116.2,15303309.08,2980
11/8/18 17:00,2153.816667,15682474.58,2980
11/8/18 18:00,2209.8,16512246.4,2980
11/8/18 19:00,2336.533333,17798733.5,2980
11/8/18 20:00,2073.75,16239252.8,2980
11/8/18 21:00,1741.933333,13952287.55,2980
11/8/18 22:00,2344.733333,18145322.8,2980
11/8/18 23:00,1787.666667,14815251.47,2980
11/9/18 0:00,1683.466667,14115604.27,2980
11/9/18 1:00,1583.1,13513976.13,2980
11/9/18 2:00,1441.683333,12633675.47,2980
11/9/18 3:00,1409.266667,12322355.07,2980
11/9/18 4:00,1394.516667,12408357.33,2980
11/9/18 5:00,1352.766667,12109762.93,2980
11/9/18 6:00,1952.133333,15701442.27,2980
11/9/18 7:00,1393.433333,12328563.2,2980
11/9/18 8:00,1291.05,11667420.53,2980
11/9/18 9:00,1730.966667,16600792.8,2980
11/9/18 10:00,1970.716667,19151605.6,2980
11/9/18 11:00,4369.7,37494814.4,2980
11/9/18 12:00,3109.316667,29362427.2,2980
11/9/18 13:00,3849.416667,34672099.2,2980
11/9/18 14:00,3919.383333,30380049.87,2980
11/9/18 15:00,4301.733333,31623807.78,2980
11/9/18 16:00,4984.633333,39449834.67,2980
11/9/18 17:00,5204.3,36379221.87,2980
11/9/18 18:00,3662.05,29720149.87,2980
11/9/18 19:00,2722.716667,25014560.07,2980
11/9/18 20:00,3459.6,31413090.67,2980
11/9/18 21:00,4061.716667,32885551.07,2980
11/9/18 22:00,3754.533333,30254085.47,2980
11/9/18 23:00,3487.683333,28318910.53,2980
11/10/18 0:00,3610.216667,28555781.87,2980
11/10/18 1:00,3065.466667,25030468.27,2980
11/10/18 2:00,2912.066667,25258517.87,2980
11/10/18 3:00,2915.283333,25620312.53,2980
11/10/18 4:00,2890.433333,25627336.47,2980
11/10/18 5:00,2838.783333,25210292.2,2980
11/10/18 6:00,2850.75,25673442.53,2980
11/10/18 7:00,2835.933333,25436649.6,2980
11/10/18 8:00,2884,26682109.87,2980
11/10/18 9:00,2923.916667,28645434.2,2980
11/10/18 10:00,3022.233333,30489353.13,2980
11/10/18 11:00,2955.583333,30666004.8,2980
11/10/18 12:00,3679.883333,38131184.53,2980
11/10/18 13:00,3304.966667,32888322.67,2980
11/10/18 14:00,5700.666667,52223733.47,2980
11/10/18 15:00,7749.35,65879316.8,2980
11/10/18 16:00,6372.966667,55471459.2,2980
11/10/18 17:00,5442.75,50514326.67,2980
11/10/18 18:00,10741.2,106870615.5,2980
11/10/18 19:00,10271.9,104465988.8,2980
11/10/18 20:00,10333.38333,104166412.3,2980
11/10/18 21:00,10527.85,103460551.5,2980
11/10/18 22:00,10448.81667,103291557.9,2980
11/10/18 23:00,9951.683333,98115338.13,2980
11/11/18 0:00,8787.716667,86480528.53,2980
11/11/18 1:00,8585.566667,84073215.47,2980
11/11/18 2:00,8415.866667,83118370.13,2980
11/11/18 3:00,8338.35,84307788.8,2980
11/11/18 4:00,8536.7,87406209.6,2980
11/11/18 5:00,8380.316667,85710348.8,2980
11/11/18 6:00,8262.533333,84504303.47,2980
11/11/18 7:00,8001.8,81342926.93,2980
11/11/18 8:00,7856.516667,79598795.2,2980
11/11/18 9:00,7767.933333,78633957.33,2980
11/11/18 10:00,7713.166667,77827016.8,2980
11/11/18 11:00,7474.983333,76085339.2,2980
11/11/18 12:00,7118.366667,73995618.73,2980
11/11/18 13:00,6864.183333,72735591.67,2980
11/11/18 14:00,6565.3,70276730.73,2980
11/11/18 15:00,10174.41667,70570370.67,2980
11/11/18 16:00,9068.783333,63429265.07,2980
11/11/18 17:00,7468.933333,52157071.6,2980
11/11/18 18:00,5086.216667,46678891.8,2980
11/11/18 19:00,8188.8,82938866.13,2980
11/11/18 20:00,8252.133333,85095645.33,2980
11/11/18 21:00,7841.683333,82135288.53,2980
11/11/18 22:00,10378.8,78921307.73,2980
11/11/18 23:00,10212.81667,73073681.07,2980
11/12/18 0:00,9625.6,69155400.53,2980
11/12/18 1:00,8490.116667,63172117.33,2980
11/12/18 2:00,8088.933333,60118259.2,2980
11/12/18 3:00,7717.766667,59134621.87,2980
11/12/18 4:00,6944.35,58336932,2980
11/12/18 5:00,5778.383333,56632679.47,2980
11/12/18 6:00,5485.983333,56068417.07,2980
11/12/18 7:00,5436.966667,57041493.33,2980
11/12/18 8:00,5400.95,56814378.67,2980
11/12/18 9:00,5887.433333,58610828.8,2980
11/12/18 10:00,6707.066667,69481747.73,2980
11/12/18 11:00,6877.033333,75242604,2980
11/12/18 12:00,8084.45,77842323.83,2980
11/12/18 13:00,8330.916667,77147190.27,2980
11/12/18 14:00,8310.583333,74897756.67,2980
11/12/18 15:00,7926.633333,68724410.53,2980
11/12/18 16:00,7480.583333,62629079.33,2980
11/12/18 17:00,6992.316667,55427625.4,2980
11/12/18 18:00,6077.733333,45337166.93,2980
11/12/18 19:00,5357.133333,35929380.73,2980
11/12/18 20:00,4980.65,32327239.37,2980
11/12/18 21:00,4843.716667,30058967.57,2980
11/12/18 22:00,4601.433333,28866872.53,2980
11/12/18 23:00,4181.916667,26476198.93,2980
11/13/18 0:00,8731.2,28643498.13,2980
11/13/18 1:00,7578.583333,28306061.07,2980
11/13/18 2:00,5682.183333,22769226.67,2980
11/13/18 3:00,4560.533333,19361952,2980
11/13/18 4:00,3972.583333,17836763.2,2980
11/13/18 5:00,3640.983333,16754290.13,2980
11/13/18 6:00,3250.583333,14710798.4,2980
11/13/18 7:00,2893.216667,13126077.33,2980
11/13/18 8:00,2699.9,12333809.07,2980
11/13/18 9:00,2836.233333,17060529.93,2980
11/13/18 10:00,2769.6,18083881.07,2980
11/13/18 11:00,2295.45,15963797.33,2980
11/13/18 12:00,3300.2,18809137.87,2980
11/13/18 13:00,3461.383333,18620384,2980
11/13/18 14:00,3508.45,21093749.67,2980
11/13/18 15:00,3609.1,19879952.17,2980
11/13/18 16:00,3648.166667,20543219.77,2980
11/13/18 17:00,3330.566667,19583909.4,2980
11/13/18 18:00,3216.166667,19349125.53,2980
11/13/18 19:00,3377.4,17759575.73,2980
11/13/18 20:00,3047.416667,15114618.03,2980
11/13/18 21:00,3020.233333,17123838.57,2980
11/13/18 22:00,2644.266667,14534309.2,2980
11/13/18 23:00,2888.983333,15351737.53,2980
11/14/18 0:00,3116.216667,16643071.1,2980
11/14/18 1:00,2962.7,16915984.1,2980
11/14/18 2:00,2849.166667,17832922.27,2980
11/14/18 3:00,2671.4,15608367.27,2980
11/14/18 4:00,2376.166667,11490197.87,2980
11/14/18 5:00,2254.25,10275296.23,2980
11/14/18 6:00,1968.65,9841309.667,2980
11/14/18 7:00,1707.25,9195779.067,2980
11/14/18 8:00,1640.8,9107472.533,2980
11/14/18 9:00,1364.616667,8706529.533,2980
11/14/18 10:00,1463.8,9407675.967,2980
11/14/18 11:00,1528.1,9692961.733,2980
11/14/18 12:00,2149.9,13103208.07,2980
11/14/18 13:00,5415.15,34625615.2,2980
11/14/18 14:00,10847.93333,52671118.73,2980
11/14/18 15:00,9061.483333,51924088.13,2980
11/14/18 16:00,9607.05,54493224.27,2980
11/14/18 17:00,8712.483333,53243854.33,2980
11/14/18 18:00,7652.166667,51641256.33,2980
11/14/18 19:00,6333.933333,50224329.43,2980
11/14/18 20:00,6442.966667,49533609.23,2980
11/14/18 21:00,5602.2,46165631.73,2980
11/14/18 22:00,9224.316667,87429460.17,2980
11/14/18 23:00,9818.1,89057957.7,2980
11/15/18 0:00,9997.85,89370088.93,2980
11/15/18 1:00,9112.516667,87875902.03,2980
11/15/18 2:00,9985.533333,90668399.87,2980
11/15/18 3:00,9703.083333,87640607.8,2980
11/15/18 4:00,8715.033333,78875853.87,2980
11/15/18 5:00,8568.116667,80418742.47,2980
11/15/18 6:00,8657.25,78428991.47,2980
11/15/18 7:00,7948.083333,73865035.73,2980
11/15/18 8:00,8106.5,72122304.53,2980
11/15/18 9:00,8462.95,75525427.2,2980
11/15/18 10:00,8045.433333,72466982.7,2980
11/15/18 11:00,8794.683333,73002749.93,2980
11/15/18 12:00,9154.666667,72919127.87,2980
11/15/18 13:00,7674.45,66685590.8,2980
11/15/18 14:00,7788.6,68078872.4,2980
11/15/18 15:00,8693.116667,73830004.93,2980
11/15/18 16:00,7642.3,68316136.13,2980
11/15/18 17:00,7093.033333,61049907.97,2980
11/15/18 18:00,6714.95,58673620.93,2980
11/15/18 19:00,5907.833333,52689220.27,2980
11/15/18 20:00,5529.366667,49204076.13,2980
11/15/18 21:00,5099.916667,42145267.73,2980
11/15/18 22:00,4480.316667,36393623.07,2980
11/15/18 23:00,4160.616667,32612484.37,2980
11/16/18 0:00,4490.916667,41331995.87,2980
11/16/18 1:00,4142.916667,38186408.8,2980
11/16/18 2:00,3296.6,28723153.6,2980
11/16/18 3:00,3533.1,36537965.07,2980
11/16/18 4:00,3141.25,35272141.33,2980
11/16/18 5:00,3089.333333,31065034.4,2980
11/16/18 6:00,2816.85,29017380.27,2980
11/16/18 7:00,2588.166667,24725216.27,2980
11/16/18 8:00,2515.316667,24623417.6,2980
11/16/18 9:00,2555.966667,25023933.87,2980
11/16/18 10:00,2540.5,25912182.4,2980
11/16/18 11:00,3685.583333,36052150.67,2980
11/16/18 12:00,4516.8,39820243.2,2980
11/16/18 13:00,6473.1,39830817.6,2980
11/16/18 14:00,7529.183333,42247157.6,2980
11/16/18 15:00,6739.383333,37940148,2980
11/16/18 16:00,7149.666667,44406534.73,2980
11/16/18 17:00,7320.266667,45550863.97,2980
11/16/18 18:00,7572.866667,43447120.1,2980
11/16/18 19:00,6918.483333,39709844.33,2980
11/16/18 20:00,7123.15,42824764.53,2980
11/16/18 21:00,10859.91667,80737600,2980
11/16/18 22:00,10635.51667,80022254.4,2980
11/16/18 23:00,11293.86667,81174909.07,2980
11/17/18 0:00,11647.23333,82064390.07,2980
11/17/18 1:00,11385.3,80509742.93,2980
11/17/18 2:00,11219.3,77872434.4,2980
11/17/18 3:00,11014.63333,74560292,2980
11/17/18 4:00,9434.2,72487337.07,2980
11/17/18 5:00,8372.633333,70543635.73,2980
11/17/18 6:00,7856.6,68562509.6,2980
11/17/18 7:00,7845.15,67689809.07,2980
11/17/18 8:00,7622.283333,65711307.47,2980
11/17/18 9:00,7017.5,64137471.47,2980
11/17/18 10:00,6877.55,63348801.6,2980
11/17/18 11:00,6949.016667,63227336.8,2980
11/17/18 12:00,7197.933333,63699395.87,2980
11/17/18 13:00,7557.55,64538016.13,2980
11/17/18 14:00,7359.716667,62185329.73,2980
11/17/18 15:00,7123.7,60704686.93,2980
11/17/18 16:00,7824.433333,69806735.73,2980
11/17/18 17:00,8541.55,76314978.93,2980
11/17/18 18:00,7193.083333,66525780.8,2980
11/17/18 19:00,6205.916667,57680280.27,2980
11/17/18 20:00,5293.4,49366232.27,2980
11/17/18 21:00,4744.066667,43807814.13,2980
11/17/18 22:00,4288.533333,39208078.67,2980
11/17/18 23:00,3878.966667,33503530.4,2980
11/18/18 0:00,3442.816667,28493641.77,2980
11/18/18 1:00,2855.583333,25162080.53,2980
11/18/18 2:00,2570.15,23064243.73,2980
11/18/18 3:00,2223.516667,21707194.4,2980
11/18/18 4:00,2115.016667,20964727.73,2980
11/18/18 5:00,2050.433333,20400757.33,2980
11/18/18 6:00,1992,19861154.93,2980
11/18/18 7:00,1917.65,19484198.13,2980
11/18/18 8:00,1693.016667,18905897.33,2980
11/18/18 9:00,1553.15,18534547.47,2980
11/18/18 10:00,1533.416667,19211237.93,2980
11/18/18 11:00,1628.466667,19452055.47,2980
11/18/18 12:00,4269.95,20608228.93,2980
11/18/18 13:00,4447.033333,20922422.27,2980
11/18/18 14:00,4436.916667,20172427.73,2980
11/18/18 15:00,4810.683333,21664900.27,2980
11/18/18 16:00,5504.183333,25855228.73,2980
11/18/18 17:00,4604.966667,20563068.77,2980
11/18/18 18:00,4538.5,19787554.97,2980
11/18/18 19:00,4483.416667,19559806.03,2980
11/18/18 20:00,4451.083333,20289124.27,2980
11/18/18 21:00,4416.2,19167626.67,2980
11/18/18 22:00,5648.166667,20180862.27,2980
11/18/18 23:00,5718.416667,24178560.8,2980
11/19/18 0:00,4459.066667,23663799.73,2980
11/19/18 1:00,7666,24232700.53,2980
11/19/18 2:00,6729.95,21424986.4,2980
11/19/18 3:00,4777.083333,18212133.87,2980
11/19/18 4:00,3761.6,16271513.07,2980
11/19/18 5:00,3525.533333,15374955.47,2980
11/19/18 6:00,3428.2,15691719.2,2980
11/19/18 7:00,3340.183333,15379299.47,2980
11/19/18 8:00,3322.05,15382208,2980
11/19/18 9:00,3343.7,15651918.67,2980
11/19/18 10:00,3611.316667,18224052.27,2980
11/19/18 11:00,4620.183333,30420239.8,2980
11/19/18 12:00,5974.783333,48453556.55,2980
11/19/18 13:00,5817.2,40162765.6,2980
11/19/18 14:00,5488.283333,43919565.73,2980
11/19/18 15:00,6023.083333,65892058,2980
11/19/18 16:00,5950.15,64833933.8,2980
11/19/18 17:00,4941.2,52489236.4,2980
11/19/18 18:00,4785.35,51128970.95,2980
11/19/18 19:00,4969.35,55608098.07,2980
11/19/18 20:00,5180.216667,65049833.2,2980
11/19/18 21:00,6346.716667,73439107.65,2980
11/19/18 22:00,6252.383333,67746331.33,2980
11/19/18 23:00,6078.566667,72843803.08,2980
11/20/18 0:00,6108.7,63101300.9,2980
11/20/18 1:00,5770.783333,52219221.37,2980
11/20/18 2:00,5074.166667,45878387.07,2980
11/20/18 3:00,4576.216667,44157910.53,2980
11/20/18 4:00,4117.466667,42474588.67,2980
11/20/18 5:00,3744.9,41403498.67,2980
11/20/18 6:00,3465.55,40077793.33,2980
11/20/18 7:00,3261.633333,38444992.27,2980
11/20/18 8:00,3104.566667,37060172.8,2980
11/20/18 9:00,3170.716667,33974441.87,2980
11/20/18 10:00,3206.783333,32786399.73,2980
11/20/18 11:00,2966.05,31655759.47,2980
11/20/18 12:00,2611.483333,29488806.67,2980
11/20/18 13:00,4010.15,36777797.07,2980
11/20/18 14:00,3239,31743286.4,2980
11/20/18 15:00,4458.2,30630686.57,2980
11/20/18 16:00,11018.75,45902571.07,2980
11/20/18 17:00,3795.166667,28216156.8,2980
11/20/18 18:00,2316.016667,24073412.27,2980
11/20/18 19:00,2000.85,24615206.4,2980
11/20/18 20:00,1846.016667,23418854.4,2980
11/20/18 21:00,3004.916667,30529160.4,2980
11/20/18 22:00,2414.516667,25073152.07,2980
11/20/18 23:00,2189.183333,21008242.13,2980
11/21/18 0:00,1978.566667,19762158.13,2980
11/21/18 1:00,1792.7,18283069.6,2980
11/21/18 2:00,1682.7,17771096.8,2980
11/21/18 3:00,1534.216667,17098031.2,2980
11/21/18 4:00,1824.633333,17089148.8,2980
11/21/18 5:00,2170.883333,17173678.13,2980
11/21/18 6:00,2045.65,16693853.33,2980
11/21/18 7:00,1602.65,16463400.8,2980
11/21/18 8:00,1575.1,20989924.67,2980
11/21/18 9:00,1812.583333,17239733.47,2980
11/21/18 10:00,1333.3,16242472.8,2980
11/21/18 11:00,2007.166667,22577748.57,2980
11/21/18 12:00,2373.55,18235713.93,2980
11/21/18 13:00,2561.366667,18113986.2,2980
11/21/18 14:00,4036.766667,24270829.67,2980
11/21/18 15:00,4632.566667,26972729.53,2980
11/21/18 16:00,5678.45,25152305.6,2980
11/21/18 17:00,6194.25,24885405.27,2980
11/21/18 18:00,5785.383333,24307970.33,2980
11/21/18 19:00,6158.966667,23338744.27,2980
11/21/18 20:00,6018.3,22860065.53,2980
11/21/18 21:00,8071.8,23455768.8,2980
11/21/18 22:00,9095.166667,24716588.27,2980
11/21/18 23:00,9313.683333,25106035.47,2980
11/22/18 0:00,15225.8,31134050.53,2980
11/22/18 1:00,14306.76667,30171179.2,2980
11/22/18 2:00,11397.83333,27766843.27,2980
11/22/18 3:00,9500.916667,25405253.07,2980
11/22/18 4:00,7964.183333,23353785.87,2980
11/22/18 5:00,7127.35,22279634.67,2980
11/22/18 6:00,6550.85,21428656.4,2980
11/22/18 7:00,6040.1,20886116.13,2980
11/22/18 8:00,5537.716667,20282400.93,2980
11/22/18 9:00,5425.516667,21614283.2,2980
11/22/18 10:00,4717.133333,19936653.47,2980
11/22/18 11:00,4363.95,20812635.33,2980
11/22/18 12:00,4237.8,25071194.13,2980
11/22/18 13:00,3431.616667,23120234.67,2980
11/22/18 14:00,3588.566667,22036385.73,2980
11/22/18 15:00,3275.7,20843662.93,2980
11/22/18 16:00,3150.216667,20479392.53,2980
11/22/18 17:00,2396.866667,18666242.87,2980
11/22/18 18:00,2732.75,18103648.1,2980
11/22/18 19:00,2595.833333,17376308.27,2980
11/22/18 20:00,2626.066667,17953729.6,2980
11/22/18 21:00,2624.85,18729744.53,2980
11/22/18 22:00,2680.066667,19180692.8,2980
11/22/18 23:00,2342.183333,18209338.67,2980
11/23/18 0:00,2492.783333,18291508.8,2980
11/23/18 1:00,2834.433333,20077271.2,2980
11/23/18 2:00,2104.2,25192515.47,2980
11/23/18 3:00,3053.933333,47241545.07,2980
11/23/18 4:00,2217.533333,45882330.67,2980
11/23/18 5:00,2612.383333,37684993.87,2980
11/23/18 6:00,2403.233333,27763478.93,2980
11/23/18 7:00,2214.283333,21718037.6,2980
11/23/18 8:00,2097,18617310.93,2980
11/23/18 9:00,1794.566667,16463862.13,2980
11/23/18 10:00,2008.483333,17042454.67,2980
11/23/18 11:00,2312.35,25168088.8,2980
11/23/18 12:00,2410.383333,23315707.73,2980
11/23/18 13:00,2302.033333,21393960,2980
11/23/18 14:00,2144.7,20645685.07,2980
11/23/18 15:00,2315.95,19330660.27,2980
11/23/18 16:00,2220.866667,17514858.67,2980
11/23/18 17:00,2059.383333,15911995.73,2980
11/23/18 18:00,2060.35,15612274.4,2980
11/23/18 19:00,1965.783333,15627905.07,2980
11/23/18 20:00,1904,16335516.27,2980
11/23/18 21:00,3270.966667,22725109.33,2980
11/23/18 22:00,3579.783333,24301026.13,2980
11/23/18 23:00,2616.9,18180984.53,2980
11/24/18 0:00,2310.033333,16033493.6,2980
11/24/18 1:00,2225.316667,15809596.8,2980
11/24/18 2:00,2193.566667,15764376.8,2980
11/24/18 3:00,2186.35,15390232,2980
11/24/18 4:00,2224.583333,15138330.67,2980
11/24/18 5:00,2341.466667,14917305.07,2980
11/24/18 6:00,2084.783333,14575309.87,2980
11/24/18 7:00,2045.15,14590286.93,2980
11/24/18 8:00,2233.85,14886902.4,2980
11/24/18 9:00,2047.683333,14705833.33,2980
11/24/18 10:00,2475.916667,18432947.2,2980
11/24/18 11:00,3961.716667,35063552.27,2980
11/24/18 12:00,4107.05,32353657.87,2980
11/24/18 13:00,2848.7,22619152.27,2980
11/24/18 14:00,2118.95,19661905.07,2980
11/24/18 15:00,2131.3,17120765.47,2980
11/24/18 16:00,1983.4,14502628.6,2980
11/24/18 17:00,2046.533333,15082798.93,2980
11/24/18 18:00,1800.95,14392324.27,2980
11/24/18 19:00,1952.466667,13645042.13,2980
11/24/18 20:00,1937.483333,13333981.6,2980
11/24/18 21:00,2120.916667,13683378.4,2980
11/24/18 22:00,3094.233333,19746899.2,2980
11/24/18 23:00,5147.283333,34262122.4,2980
11/25/18 0:00,3278.833333,22326036.8,2980
11/25/18 1:00,2434.433333,17068695.47,2980
11/25/18 2:00,2271.45,15218024.53,2980
11/25/18 3:00,2116.533333,14618150.4,2980
11/25/18 4:00,2145.3,14571923.2,2980
11/25/18 5:00,2081.283333,14216718.93,2980
11/25/18 6:00,1992.916667,13221873.07,2980
11/25/18 7:00,2174.6,18749344,2980
11/25/18 8:00,2179.366667,22157358.13,2980
11/25/18 9:00,2310.65,28924317.87,2980
11/25/18 10:00,2111.866667,28258381.33,2980
11/25/18 11:00,3898.016667,29153376,2980
11/25/18 12:00,5212.433333,30914700.8,2980
11/25/18 13:00,4673.816667,31794141.87,2980
11/25/18 14:00,4132.366667,35174548.27,2980
11/25/18 15:00,3636.333333,31155993.07,2980
11/25/18 16:00,3310.316667,30343690.67,2980
11/25/18 17:00,3181.183333,27903821.87,2980
11/25/18 18:00,3120.716667,27226706.67,2980
11/25/18 19:00,5824.15,28252054.4,2980
11/25/18 20:00,3488.066667,26503639.2,2980
11/25/18 21:00,2867.633333,24859410.13,2980
11/25/18 22:00,2891.55,25221337.6,2980
11/25/18 23:00,4794.05,27662925.33,2980
11/26/18 0:00,5101.516667,26827256.53,2980
11/26/18 1:00,6264.733333,28278537.07,2980
11/26/18 2:00,5180.483333,27251072,2980
11/26/18 3:00,3851.25,25820106.67,2980
11/26/18 4:00,3055.166667,24412021.33,2980
11/26/18 5:00,2405.033333,22986343.47,2980
11/26/18 6:00,2320.916667,22544179.2,2980
11/26/18 7:00,2257.333333,22246168.53,2980
11/26/18 8:00,2296.216667,22471574.4,2980
11/26/18 9:00,2165.95,22534419.12,2980
11/26/18 10:00,2883.083333,24520866.87,2980
11/26/18 11:00,3369.85,26572912.27,2980
11/26/18 12:00,4672.6,30349499.47,2980
11/26/18 13:00,6593.666667,37032478.8,2980
11/26/18 14:00,2534.25,26672745.73,2980
11/26/18 15:00,2578.416667,21836452.53,2980
11/26/18 16:00,2603.633333,19604544.6,2980
11/26/18 17:00,5578.05,24788256.17,2980
11/26/18 18:00,5062.816667,23794121.07,2980
11/26/18 19:00,3296.2,19285347.13,2980
11/26/18 20:00,2440.733333,18671368.53,2980
11/26/18 21:00,3917.883333,24284491.73,2980
11/26/18 22:00,2356.95,24465528.8,2980
11/26/18 23:00,2727.2,25199063.47,2980
11/27/18 0:00,4338.583333,23552564.8,2980
11/27/18 1:00,2768.5,20711608.53,2980
11/27/18 2:00,2112.016667,19271761.33,2980
11/27/18 3:00,3375.716667,19419733.33,2980
11/27/18 4:00,1832.833333,17325816.27,2980
11/27/18 5:00,1797.866667,16678484.8,2980
11/27/18 6:00,3021.4,17609408.27,2980
11/27/18 7:00,2024.216667,16136861.07,2980
11/27/18 8:00,1905.716667,15995016.52,2980
11/27/18 9:00,3289.4,17628749.33,2980
11/27/18 10:00,3074.183333,17799833.47,2980
11/27/18 11:00,2570.633333,18610511.1,2980
11/27/18 12:00,10641.38333,35647920.13,2980
11/27/18 13:00,8030.9,30785264.8,2980
11/27/18 14:00,9056.016667,32062340,2980
11/27/18 15:00,7156.466667,43278264.4,2980
11/27/18 16:00,11245.78333,73500554.93,2980
11/27/18 17:00,9079,66903344.4,2980
11/27/18 18:00,6498.116667,50672753.6,2980
11/27/18 19:00,6751.05,68018623.73,2980
11/27/18 20:00,5985.766667,66229674.4,2980
11/27/18 21:00,5442.5,55350186.67,2980
11/27/18 22:00,8922.933333,52881208.53,2980
11/27/18 23:00,7145.1,43317544.93,2980
11/28/18 0:00,5901.2,35428265.87,2980
11/28/18 1:00,6242.983333,33459009.73,2980
11/28/18 2:00,4769.433333,30440241.47,2980
11/28/18 3:00,5645.083333,32840739.33,2980
11/28/18 4:00,4532,32452047.07,2980
11/28/18 5:00,5306.033333,29827940.53,2980
11/28/18 6:00,4035.416667,25395836.93,2980
11/28/18 7:00,4956.466667,29224685.33,2980
11/28/18 8:00,4044.95,27176830.93,2980
11/28/18 9:00,4017.433333,26280514.33,2980
11/28/18 10:00,7387.583333,41599990.97,2980
11/28/18 11:00,6680.733333,50737909.47,2980
11/28/18 12:00,6109.9,38440287.33,2980
11/28/18 13:00,5279.55,39401135.07,2980
11/28/18 14:00,4626.066667,34862193.33,2980
11/28/18 15:00,5985.266667,34658754.4,2980
11/28/18 16:00,4097.866667,31672302.8,2980
11/28/18 17:00,3870.366667,31188394.67,2980
11/28/18 18:00,5656.066667,38312925.8,2980
11/28/18 19:00,7898,59407189.47,2980
11/28/18 20:00,4932.483333,38633630.93,2980
11/28/18 21:00,4380.833333,29667553.33,2980
11/28/18 22:00,3160.316667,26712273.6,2980
11/28/18 23:00,3877.266667,26503862.93,2980
11/29/18 0:00,4793.183333,30970356.8,2980
11/29/18 1:00,5299.05,30053806.93,2980
11/29/18 2:00,3232.666667,25012701.33,2980
11/29/18 3:00,3811.933333,24501723.47,2980
11/29/18 4:00,2698.05,22947677.33,2980
11/29/18 5:00,3664.716667,23763904.53,2980
11/29/18 6:00,2585,22308994.67,2980
11/29/18 7:00,3390.9,22690165.6,2980
11/29/18 8:00,2510.316667,22761957.07,2980
11/29/18 9:00,3806.85,29692019.5,2980
11/29/18 10:00,2890.066667,29845948.3,2980
11/29/18 11:00,10431.86667,86522955.63,2980
11/29/18 12:00,10440.36667,86190391.47,2980
11/29/18 13:00,8007.016667,70665643.73,2980
11/29/18 14:00,7187.75,60671326,2980
11/29/18 15:00,9486.266667,75764590.57,2980
11/29/18 16:00,14191.15,95853984.72,2980
11/29/18 17:00,12579.93333,78967227.33,2980
11/29/18 18:00,9156.2,53615793.6,2980
11/29/18 19:00,6948.716667,40900519.6,2980
11/29/18 20:00,7567.916667,41309163.47,2980
11/29/18 21:00,5792.2,39563429.6,2980
11/29/18 22:00,5702.316667,40174557.33,2980
11/29/18 23:00,4046,37980314.93,2980
11/30/18 0:00,5275.683333,41614732.8,2980
11/30/18 1:00,4157.266667,39387808.8,2980
11/30/18 2:00,4576.85,38270437.33,2980
11/30/18 3:00,3515.533333,36844743.73,2980
11/30/18 4:00,4298.8,37505740.27,2980
11/30/18 5:00,3878.166667,36514501.33,2980
11/30/18 6:00,3890.633333,36460704.53,2980
11/30/18 7:00,4266.4,37346824.53,2980
11/30/18 8:00,3977.65,35997418.4,2980
11/30/18 9:00,4761.616667,41000295.73,2980
11/30/18 10:00,7859.433333,46619621.87,2980
11/30/18 11:00,6991.25,42449763.17,2980
11/30/18 12:00,7911.9,40306764.47,2980
11/30/18 13:00,6609.4,34761529.07,2980
11/30/18 14:00,7686.583333,37856198.93,2980
11/30/18 15:00,9171.783333,59795726.4,2980
11/30/18 16:00,8763.516667,58025810.53,2980
11/30/18 17:00,7122.066667,56725840.4,2980
11/30/18 18:00,6900.766667,53747108.13,2980
11/30/18 19:00,5923.4,52304469.47,2980
11/30/18 20:00,6220.766667,51498572.93,2980
11/30/18 21:00,5613.8,50643457.47,2980
11/30/18 22:00,6169.1,51080631.87,2980
11/30/18 23:00,5339.533333,50070604.13,2980
12/1/18 0:00,5227.933333,49458394.22,2980
12/1/18 1:00,5630.833333,49216722.73,2980
12/1/18 2:00,4805.833333,48316381.8,2980
12/1/18 3:00,5344.583333,48537006.6,2980
12/1/18 4:00,5283.366667,47544323.8,2980
12/1/18 5:00,4210.966667,43341288.2,2980
12/1/18 6:00,4420.666667,42995980.33,2980
12/1/18 7:00,4357.35,42364293.8,2980
12/1/18 8:00,4467.816667,42374619.13,2980
12/1/18 9:00,4409.2,42279101.87,2980
12/1/18 10:00,10360.56667,90407292,2980
12/1/18 11:00,11837.75,105730139.7,2980
12/1/18 12:00,12959.81667,103492760.3,2980
12/1/18 13:00,12654.26667,100568947.8,2980
12/1/18 14:00,12491.88333,96234214.33,2980
12/1/18 15:00,12630.15,94857921.53,2980
12/1/18 16:00,12511.61667,86802697.33,2980
12/1/18 17:00,9607.016667,67924162.13,2980
12/1/18 18:00,7506.516667,54470643.53,2980
12/1/18 19:00,6333.7,49330759.93,2980
12/1/18 20:00,5792.816667,49598401.52,2980
12/1/18 21:00,5450.433333,47067718.53,2980
12/1/18 22:00,4960.25,42959666.27,2980
12/1/18 23:00,4515.75,39795484.27,2980
12/2/18 0:00,4076.416667,36615675.2,2980
12/2/18 1:00,3579.15,34238668.8,2980
12/2/18 2:00,3586.433333,34344601.6,2980
12/2/18 3:00,3794.933333,34683822.4,2980
12/2/18 4:00,3845.5,33786028.27,2980
12/2/18 5:00,3442.8,33303544,2980
12/2/18 6:00,3468.983333,32619249.73,2980
12/2/18 7:00,3209.916667,30736592.53,2980
12/2/18 8:00,3099.816667,29586641.07,2980
12/2/18 9:00,3111.016667,28979257.6,2980
12/2/18 10:00,3027.333333,28104956.8,2980
12/2/18 11:00,4578.8,29350427.2,2980
12/2/18 12:00,6348.033333,30522132.1,2980
12/2/18 13:00,8670.166667,35213154.53,2980
12/2/18 14:00,9433.766667,37496227.87,2980
12/2/18 15:00,6941.65,32431314,2980
12/2/18 16:00,7472.4,32852000.67,2980
12/2/18 17:00,5091.15,28431839.6,2980
12/2/18 18:00,4958.933333,29762812.4,2980
12/2/18 19:00,5143.45,32526190.27,2980
12/2/18 20:00,5035.216667,32801416.13,2980
12/2/18 21:00,4899.8,28452716.4,2980
12/2/18 22:00,5595.833333,35650162.27,2980
12/2/18 23:00,5454.55,36426979.33,2980
12/3/18 0:00,5569.65,37831979.87,2980
12/3/18 1:00,6415.883333,44673459.87,2980
12/3/18 2:00,5767.933333,41808282.8,2980
12/3/18 3:00,4944.6,37393428.4,2980
12/3/18 4:00,4102.266667,32405670,2980
12/3/18 5:00,3881.283333,31805485.83,2980
12/3/18 6:00,4014.833333,32674553,2980
12/3/18 7:00,3539.683333,29351849.87,2980
12/3/18 8:00,3169.483333,26998138.13,2980
12/3/18 9:00,4877.716667,45424455.2,2980
12/3/18 10:00,4825.2,45880766.57,2980
12/3/18 11:00,4918.866667,45942625.27,2980
12/3/18 12:00,4627.983333,45047113.33,2980
12/3/18 13:00,4200.833333,42956461.47,2980
12/3/18 14:00,4265.283333,39598285.6,2980
12/3/18 15:00,5432.833333,38374579.67,2980
12/3/18 16:00,6409.883333,38066170.47,2980
12/3/18 17:00,4318.333333,32105566.93,2980
12/3/18 18:00,4307.883333,33193150.4,2980
12/3/18 19:00,4156.033333,34556106.8,2980
12/3/18 20:00,3915.366667,33666100,2980
12/3/18 21:00,4519.866667,38390319.2,2980
12/3/18 22:00,4493,38826783.07,2980
12/3/18 23:00,4621.766667,38428917.33,2980
12/4/18 0:00,4992.5,38413140.13,2980
12/4/18 1:00,4956.416667,37288525.2,2980
12/4/18 2:00,4936.033333,37449047.27,2980
12/4/18 3:00,4771.95,37291862.93,2980
12/4/18 4:00,4667.366667,39145788,2980
12/4/18 5:00,3750.866667,34307452.07,2980
12/4/18 6:00,3363.866667,32524435.73,2980
12/4/18 7:00,2899.55,30279022.93,2980
12/4/18 8:00,2759.6,26535130.93,2980
12/4/18 9:00,2730.166667,26596946,2980
12/4/18 10:00,3079.9,28025091.4,2980
12/4/18 11:00,6492.45,31070235.53,2980
12/4/18 12:00,7965.966667,34230823.73,2980
12/4/18 13:00,7102.8,34414696.53,2980
12/4/18 14:00,6191.233333,32996842.13,2980
12/4/18 15:00,5853.816667,41270044,2980
12/4/18 16:00,6220.383333,48682759.27,2980
12/4/18 17:00,5960.05,45647154.4,2980
12/4/18 18:00,5256.583333,41816781.33,2980
12/4/18 19:00,4553,38845422.53,2980
12/4/18 20:00,4132,36298001.07,2980
12/4/18 21:00,3939.833333,33426844.8,2980
12/4/18 22:00,3972.55,34028323.87,2980
12/4/18 23:00,4315.683333,34755201.6,2980
12/5/18 0:00,3585.15,29415473.6,2980
12/5/18 1:00,3245.45,27509852,2980
12/5/18 2:00,3048.883333,26509819.73,2980
12/5/18 3:00,2887.85,25893268,2980
12/5/18 4:00,2744.916667,25333732.8,2980
12/5/18 5:00,2596.766667,24534260.67,2980
12/5/18 6:00,2497.366667,24140378,2980
12/5/18 7:00,2382.75,23728481.87,2980
12/5/18 8:00,2329.233333,23604180,2980
12/5/18 9:00,2652.716667,24948408.27,2980
12/5/18 10:00,3140.816667,26810031.6,2980
12/5/18 11:00,2795.616667,25941949.4,2980
12/5/18 12:00,2613.566667,25372756.2,2980
12/5/18 13:00,2517.183333,25406692.53,2980
12/5/18 14:00,3710.316667,25852680.1,2980
12/5/18 15:00,6182.616667,27434710.93,2980
12/5/18 16:00,8281.983333,46026217,2980
12/5/18 17:00,7021.8,45248920.67,2980
12/5/18 18:00,6708.416667,44630137.17,2980
12/5/18 19:00,6263.5,44282802.53,2980
12/5/18 20:00,5826.816667,43238470.8,2980
12/5/18 21:00,5408.383333,42922392.93,2980
12/5/18 22:00,4855.866667,41779043.6,2980
12/5/18 23:00,4616.316667,41612567.47,2980
12/6/18 0:00,4368.966667,40657986.6,2980
12/6/18 1:00,4399.233333,40570727.6,2980
12/6/18 2:00,4421.016667,49272712,2980
12/6/18 3:00,5049.7,60355871.87,2980
12/6/18 4:00,4250.216667,57216355.2,2980
12/6/18 5:00,3926.4,50943972.13,2980
12/6/18 6:00,3833.25,50399844.13,2980
12/6/18 7:00,3850.366667,51980301.47,2980
12/6/18 8:00,3791.816667,48591281.47,2980
12/6/18 9:00,3865.016667,46641664.4,2980
12/6/18 10:00,5329.633333,54421792.53,2980
12/6/18 11:00,6209.466667,60758746.8,2980
12/6/18 12:00,9165.65,63221558.67,2980
12/6/18 13:00,9570.716667,62619403.87,2980
12/6/18 14:00,8595.1,60257306.13,2980
12/6/18 15:00,7832.316667,56964780.5,2980
12/6/18 16:00,8194.5,53959666.75,2980
12/6/18 17:00,7796.333333,50410543.8,2980
12/6/18 18:00,7114.566667,45909891.87,2980
12/6/18 19:00,6230.15,39458409.8,2980
12/6/18 20:00,5340.4,34018626.33,2980
12/6/18 21:00,4686.25,32146564.27,2980
12/6/18 22:00,4324.083333,29659358.53,2980
12/6/18 23:00,5441.133333,29887955.6,2980
12/7/18 0:00,5109.1,25701145.27,2980
12/7/18 1:00,4746.5,23816218.47,2980
12/7/18 2:00,4389.216667,22606098.87,2980
12/7/18 3:00,3993.633333,20615494.27,2980
12/7/18 4:00,3735.166667,19700542.87,2980
12/7/18 5:00,3511.133333,18661262.93,2980
12/7/18 6:00,3057.55,18042002.93,2980
12/7/18 7:00,2939.433333,17948749.93,2980
12/7/18 8:00,2916.616667,18283356.27,2980
12/7/18 9:00,3304.6,23245036.8,2980
12/7/18 10:00,3484.783333,23694127.2,2980
12/7/18 11:00,3582.566667,27004954.4,2980
12/7/18 12:00,3472.083333,26081862.13,2980
12/7/18 13:00,3540.466667,29198071.2,2980
12/7/18 14:00,3481.65,26651296.93,2980
12/7/18 15:00,3257.633333,29459842.4,2980
12/7/18 16:00,3307.983333,33246250.4,2980
12/7/18 17:00,3357.483333,32200132.53,2980
12/7/18 18:00,3164.533333,26952634.93,2980
12/7/18 19:00,3083.333333,25645055.73,2980
12/7/18 20:00,3205.533333,26953493.33,2980
12/7/18 21:00,2848.033333,22138673.6,2980
12/7/18 22:00,2452.516667,20130282.13,2980
12/7/18 23:00,2525.116667,22643098.13,2980
12/8/18 0:00,2541.033333,23132321.87,2980
12/8/18 1:00,2275.966667,23724584.27,2980
12/8/18 2:00,2277.85,27502093.07,2980
12/8/18 3:00,2208.966667,28529836,2980
12/8/18 4:00,2208.783333,31123474.4,2980
12/8/18 5:00,2121.95,30482083.47,2980
12/8/18 6:00,2079.316667,30524771.47,2980
12/8/18 7:00,1975.066667,26931692,2980
12/8/18 8:00,4114.366667,29379217.33,2980
12/8/18 9:00,3595.866667,24913567.73,2980
12/8/18 10:00,2454.933333,20869345.6,2980
12/8/18 11:00,1899.416667,18454381.27,2980
12/8/18 12:00,1759.35,19164439.2,2980
12/8/18 13:00,1740.716667,21224396.13,2980
12/8/18 14:00,1730.833333,22452537.73,2980
12/8/18 15:00,1695.65,22227270.13,2980
12/8/18 16:00,1673.433333,22185526,2980
12/8/18 17:00,1734.066667,23526462.27,2980
12/8/18 18:00,1772.816667,24736832.93,2980
12/8/18 19:00,1587.666667,19841155.87,2980
12/8/18 20:00,1502.6,16698984.93,2980
12/8/18 21:00,1400.166667,14263866,2980
12/8/18 22:00,1327.266667,12855081.2,2980
12/8/18 23:00,1515.3,12813613.73,2980
12/9/18 0:00,1797.683333,12562965.73,2980
12/9/18 1:00,1641.383333,10831338.27,2980
12/9/18 2:00,1378.116667,9048615.333,2980
12/9/18 3:00,1229.133333,8457779.867,2980
12/9/18 4:00,1139.55,8160226,2980
12/9/18 5:00,1082.833333,7757630.267,2980
12/9/18 6:00,1047.1,7690260.133,2980
12/9/18 7:00,1006.683333,7568045.733,2980
12/9/18 8:00,2172.666667,10956228.13,2980
12/9/18 9:00,7294.466667,57420825.47,2980
12/9/18 10:00,6335.433333,59566745.2,2980
12/9/18 11:00,5148.65,52361171.87,2980
12/9/18 12:00,2538.716667,25186876.13,2980
12/9/18 13:00,1429.216667,10655332.67,2980
12/9/18 14:00,1360.1,9636125.733,2980
12/9/18 15:00,1265.25,8958504.267,2980
12/9/18 16:00,1078.016667,8329968,2980
12/9/18 17:00,1429,10583755.87,2980
12/9/18 18:00,1315.466667,9005485.2,2980
12/9/18 19:00,1231.25,8460760.933,2980
12/9/18 20:00,1536.45,10571065.33,2980
12/9/18 21:00,1527.266667,9642088.267,2980
12/9/18 22:00,1379.85,8996937.333,2980
12/9/18 23:00,1338.666667,8597580,2980
12/10/18 0:00,1440.133333,8942316,2980
12/10/18 1:00,3321.133333,10258615.2,2980
12/10/18 2:00,3175.283333,9500510.133,2980
12/10/18 3:00,2910.916667,8840571.467,2980
12/10/18 4:00,2601.55,8291178.133,2980
12/10/18 5:00,2384.783333,7921260.8,2980
12/10/18 6:00,2208.416667,7810101.067,2980
12/10/18 7:00,2070.2,7621373.6,2980
12/10/18 8:00,2103.65,7914475.467,2980
12/10/18 9:00,2244.9,8641219.6,2980
12/10/18 10:00,2989.916667,17904869.2,2980
12/10/18 11:00,5403.866667,51849090.3,2980
12/10/18 12:00,7922.4,73570879,2980
12/10/18 13:00,7588.216667,65697232.27,2980
12/10/18 14:00,6868.733333,52701655.13,2980
12/10/18 15:00,4293,24175167.6,2980
12/10/18 16:00,3572.35,16636614.13,2980
12/10/18 17:00,3300.733333,14799143.33,2980
12/10/18 18:00,3794.783333,15106396.2,2980
12/10/18 19:00,4016.2,14501812.93,2980
12/10/18 20:00,3804.833333,13168100.07,2980
12/10/18 21:00,3672.65,12766003.73,2980
12/10/18 22:00,3598.9,12591949.33,2980
12/10/18 23:00,4150.966667,14991681.6,2980
12/11/18 0:00,3987.516667,12197997.33,2980
12/11/18 1:00,5577.283333,13604290.93,2980
12/11/18 2:00,6664.35,15022367.73,2980
12/11/18 3:00,6229.416667,13460917.07,2980
12/11/18 4:00,5819.483333,12045481.6,2980
12/11/18 5:00,5466.05,11173898.13,2980
12/11/18 6:00,5193.15,10639200.93,2980
12/11/18 7:00,4662.083333,9765482.133,2980
12/11/18 8:00,4102.316667,9105846.933,2980
12/11/18 9:00,4070.183333,9811013.333,2980
12/11/18 10:00,4162.05,10927896.5,2980
12/11/18 11:00,6206.816667,38686749.33,2980
12/11/18 12:00,14003.98333,133019044.9,2980
12/11/18 13:00,13746.96667,129822764.3,2980
12/11/18 14:00,13203.21667,127140374.8,2980
12/11/18 15:00,11374.61667,107334662.9,2980
12/11/18 16:00,10106.48333,94047187.2,2980
12/11/18 17:00,8508.616667,75303078.8,2980
12/11/18 18:00,4598.783333,30402619.47,2980
12/11/18 19:00,4182.316667,17246978.8,2980
12/11/18 20:00,4955.566667,14002462.93,2980
12/11/18 21:00,4567.866667,9791639.4,2980
12/11/18 22:00,4603.6,9188245.2,2980
12/11/18 23:00,4821.333333,9386836.4,2980
12/12/18 0:00,4751.583333,10818907.73,2980
12/12/18 1:00,4726.7,15238421.87,2980
12/12/18 2:00,4546.2,17549660.53,2980
12/12/18 3:00,4347.916667,13038252,2980
12/12/18 4:00,4260.233333,10610323.73,2980
12/12/18 5:00,4155.15,8513363.2,2980
12/12/18 6:00,4049.666667,8128462.4,2980
12/12/18 7:00,3961.216667,8997267.467,2980
12/12/18 8:00,3858.283333,9216776.533,2980
12/12/18 9:00,4199.516667,10497767.47,2980
12/12/18 10:00,4955.383333,11656546.4,2980
12/12/18 11:00,4808.516667,11668095.73,2980
12/12/18 12:00,4710.05,11415216.13,2980
12/12/18 13:00,5088.483333,13168816,2980
12/12/18 14:00,6058.75,15841672.67,2980
12/12/18 15:00,6390.666667,17732661,2980
12/12/18 16:00,6399.8,23412488.87,2980
12/12/18 17:00,6239.016667,26262494,2980
12/12/18 18:00,5814.933333,25079479.27,2980
12/12/18 19:00,5779.816667,23983854.4,2980
12/12/18 20:00,6042.683333,24335693.2,2980
12/12/18 21:00,6324.383333,27574428,2980
12/12/18 22:00,5784.316667,27856365.78,2980
12/12/18 23:00,4641.483333,24442279.42,2980
12/13/18 0:00,4019.483333,20538560.8,2980
12/13/18 1:00,3796.7,19840303.13,2980
12/13/18 2:00,3794.8,21347179.2,2980
12/13/18 3:00,3699.583333,18395622.47,2980
12/13/18 4:00,3641.483333,17546860.47,2980
12/13/18 5:00,3421,16050941.2,2980
12/13/18 6:00,3238.75,13995791.4,2980
12/13/18 7:00,3021.566667,11467487.27,2980
12/13/18 8:00,2876.483333,11002718.13,2980
12/13/18 9:00,3211.716667,15462996.47,2980
12/13/18 10:00,4044.983333,16454608.53,2980
12/13/18 11:00,3564.066667,15477511.93,2980
12/13/18 12:00,3412.866667,17922839.8,2980
12/13/18 13:00,3132.233333,18032275.67,2980
12/13/18 14:00,3157.8,17907991.2,2980
12/13/18 15:00,4679.716667,33978304,2980
12/13/18 16:00,7728.183333,66259170.8,2980
12/13/18 17:00,2915.55,11851021.8,2980
12/13/18 18:00,2522.916667,10870271.93,2980
12/13/18 19:00,2624.316667,12957391.73,2980
12/13/18 20:00,3077.716667,19868206.2,2980
12/13/18 21:00,2976.883333,18936898.33,2980
12/13/18 22:00,2626.85,13632118.87,2980
12/13/18 23:00,3130.366667,21519180.93,2980
12/14/18 0:00,3814.916667,25366004.93,2980
12/14/18 1:00,3062.2,17078938.67,2980
12/14/18 2:00,2581.933333,14752160.8,2980
12/14/18 3:00,2782.25,14474149.6,2980
12/14/18 4:00,2809.083333,13673839.47,2980
12/14/18 5:00,2315.066667,11405134.73,2980
12/14/18 6:00,2085.45,8579665.067,2980
12/14/18 7:00,1986.283333,7314784.667,2980
12/14/18 8:00,1836.433333,5348351.867,2980
12/14/18 9:00,1896.816667,5642377.067,2980
12/14/18 10:00,2225.966667,8437438.667,2980
12/14/18 11:00,2389.566667,11038302.87,2980
12/14/18 12:00,2481.433333,10998709.08,2980
12/14/18 13:00,11875.1,23390100.77,2980
12/14/18 14:00,11800.26667,26251148.87,2980
12/14/18 15:00,11425.45,24501319.4,2980
12/14/18 16:00,9744.883333,21125906.67,2980
12/14/18 17:00,9549.1,36696648.8,2980
12/14/18 18:00,8766.266667,38123325.33,2980
12/14/18 19:00,8175.733333,35438383.87,2980
12/14/18 20:00,7677.8,35579461.6,2980
12/14/18 21:00,7517.683333,36507304.4,2980
12/14/18 22:00,7149.25,33635218.13,2980
12/14/18 23:00,7057.916667,36822365.2,2980
12/15/18 0:00,6349.066667,30831609.07,2980
12/15/18 1:00,5180.6,28340459.2,2980
12/15/18 2:00,3548.3,24492545.33,2980
12/15/18 3:00,3292.183333,18964690.13,2980
12/15/18 4:00,3834.933333,15421116.8,2980
12/15/18 5:00,3727.516667,13611518.4,2980
12/15/18 6:00,3700.083333,13788389.33,2980
12/15/18 7:00,3581.766667,14195122.13,2980
12/15/18 8:00,3297.233333,13080157.07,2980
12/15/18 9:00,3169.083333,13589339.73,2980
12/15/18 10:00,3063.633333,14764765.87,2980
12/15/18 11:00,3302.65,13843922.13,2980
12/15/18 12:00,3157.633333,13728386.13,2980
12/15/18 13:00,2786.716667,12499798.4,2980
12/15/18 14:00,2515.933333,12062855.73,2980
12/15/18 15:00,2428.633333,11757077.33,2980
12/15/18 16:00,2261.916667,9837853.867,2980
12/15/18 17:00,2339.333333,10352598.13,2980
12/15/18 18:00,2254.25,9508666.6,2980
12/15/18 19:00,2221.1,8791104.533,2980
12/15/18 20:00,2115.066667,7323367.733,2980
12/15/18 21:00,2096.55,7163183.2,2980
12/15/18 22:00,2125.916667,7593239.2,2980
12/15/18 23:00,2091.516667,6874063.733,2980
12/16/18 0:00,2130.366667,7299741.6,2980
12/16/18 1:00,2979.683333,7232295.2,2980
12/16/18 2:00,3422.25,7006856.267,2980
12/16/18 3:00,3635.066667,9289681.333,2980
12/16/18 4:00,3066.95,6348682.4,2980
12/16/18 5:00,3021.183333,6260208.8,2980
12/16/18 6:00,2977.833333,6036430.667,2980
12/16/18 7:00,2919.366667,6300477.6,2980
12/16/18 8:00,2891.683333,6611888.8,2980
12/16/18 9:00,2841.866667,6478753.067,2980
12/16/18 10:00,2709.533333,6191930.4,2980
12/16/18 11:00,3566.15,15192040,2980
12/16/18 12:00,6955,50205107.47,2980
12/16/18 13:00,7059.2,50377224,2980
12/16/18 14:00,8930.416667,70880588.4,2980
12/16/18 15:00,12016.9,95262175.2,2980
12/16/18 16:00,12283.8,95719129.87,2980
12/16/18 17:00,12172.26667,97540370.4,2980
12/16/18 18:00,11812.35,95350039.73,2980
12/16/18 19:00,11302.73333,90448942.13,2980
12/16/18 20:00,11188.31667,89265670.13,2980
12/16/18 21:00,11013.96667,88463206.67,2980
12/16/18 22:00,10730.36667,85973983.73,2980
12/16/18 23:00,10639.65,86033825.87,2980
12/17/18 0:00,10922.91667,92600701.6,2980
12/17/18 1:00,10557.55,88683395.73,2980
12/17/18 2:00,10277.98333,84967957.07,2980
12/17/18 3:00,10122.46667,83197020,2980
12/17/18 4:00,9990.65,82698310.93,2980
12/17/18 5:00,9887.883333,82222368.53,2980
12/17/18 6:00,9755.233333,81693506.67,2980
12/17/18 7:00,9640.766667,81076108.93,2980
12/17/18 8:00,9590.366667,80725658.93,2980
12/17/18 9:00,9723.5,81488060.87,2980
12/17/18 10:00,10257.4,82004667.73,2980
12/17/18 11:00,10175.11667,81443651.6,2980
12/17/18 12:00,9491.483333,77466172.53,2980
12/17/18 13:00,8241.283333,64861505.33,2980
12/17/18 14:00,7107.666667,53575345.07,2980
12/17/18 15:00,6475.433333,46304168.8,2980
12/17/18 16:00,5675.4,34565946.2,2980
12/17/18 17:00,4723.7,27091877.73,2980
12/17/18 18:00,4164.766667,25684233.15,2980
12/17/18 19:00,5502.216667,37890528.53,2980
12/17/18 20:00,7894.516667,62493674.6,2980
12/17/18 21:00,7608.033333,60293721.87,2980
12/17/18 22:00,7232.65,56941404.53,2980
12/17/18 23:00,7025.483333,54839579.73,2980
12/18/18 0:00,6963.233333,54459507.73,2980
12/18/18 1:00,6962.1,54886164.8,2980
12/18/18 2:00,6850.2,53372860.2,2980
12/18/18 3:00,6786.483333,52505430.6,2980
12/18/18 4:00,6734.55,52023060.8,2980
12/18/18 5:00,6667.4,51349576,2980
12/18/18 6:00,6529.316667,49914866,2980
12/18/18 7:00,6383.583333,49334379.47,2980
12/18/18 8:00,6484.466667,50649529.73,2980
12/18/18 9:00,7313.85,52111920.73,2980
12/18/18 10:00,7751.1,51508956.4,2980
12/18/18 11:00,7812.35,51671287.47,2980
12/18/18 12:00,7911.133333,51810967.33,2980
12/18/18 13:00,8188.033333,52148526.93,2980
12/18/18 14:00,9266.95,54388328.27,2980
12/18/18 15:00,9569.066667,61521285.47,2980
12/18/18 16:00,9612.166667,62428080.27,2980
12/18/18 17:00,9221.5,60697572.57,2980
12/18/18 18:00,8724.333333,59557366.4,2980
12/18/18 19:00,8281.766667,56906801.73,2980
12/18/18 20:00,7798.733333,52644361.07,2980
12/18/18 21:00,6542.7,41424303.87,2980
12/18/18 22:00,5788.616667,33921279.2,2980
12/18/18 23:00,5243.883333,29118672.27,2980
12/19/18 0:00,4931.85,27113518.93,2980
12/19/18 1:00,4776.866667,25978097.47,2980
12/19/18 2:00,4262.216667,23733636.27,2980
12/19/18 3:00,3829.3,21790826.67,2980
12/19/18 4:00,3185.7,17975197.87,2980
12/19/18 5:00,3079.266667,15885207.47,2980
12/19/18 6:00,2973.65,14923146.67,2980
12/19/18 7:00,2847.6,13670027.73,2980
12/19/18 8:00,2822.933333,12464746.67,2980
12/19/18 9:00,3284.166667,12928646.93,2980
12/19/18 10:00,3520.416667,15375799.87,2980
12/19/18 11:00,7472.166667,56381218.8,2980
12/19/18 12:00,7327.166667,55398478.67,2980
12/19/18 13:00,7215.616667,55150678.73,2980
12/19/18 14:00,7438.116667,58764521.6,2980
12/19/18 15:00,7594.9,62371367.07,2980
12/19/18 16:00,7676.916667,60985256.8,2980
12/19/18 17:00,7428.75,59984627.8,2980
12/19/18 18:00,7061.133333,58901341.07,2980
12/19/18 19:00,6743.566667,57655870.93,2980
12/19/18 20:00,6667.783333,57195773.87,2980
12/19/18 21:00,6635.983333,57268610.67,2980
12/19/18 22:00,6545.516667,57210367.47,2980
12/19/18 23:00,6464.933333,56166774.33,2980
12/20/18 0:00,6403.333333,55508737.17,2980
12/20/18 1:00,6271.6,54867592.33,2980
12/20/18 2:00,6202.533333,54535901.07,2980
12/20/18 3:00,6158.783333,53962372,2980
12/20/18 4:00,6168.4,54133080.8,2980
12/20/18 5:00,6125.25,54078092,2980
12/20/18 6:00,6018.883333,53311813.6,2980
12/20/18 7:00,5922.85,52277649.87,2980
12/20/18 8:00,5986.766667,51417200.7,2980
12/20/18 9:00,5986.2,50760290.53,2980
12/20/18 10:00,7482.25,52447050.03,2980
12/20/18 11:00,8160.25,52892916.83,2980
12/20/18 12:00,7378.216667,44932905.07,2980
12/20/18 13:00,6696.35,37368202.4,2980
12/20/18 14:00,6489.05,32992241.47,2980
12/20/18 15:00,6266.366667,30934420,2980
12/20/18 16:00,5805.916667,30298170.27,2980
12/20/18 17:00,5877.933333,32660238.07,2980
12/20/18 18:00,5348.916667,32186404.27,2980
12/20/18 19:00,4332.216667,26680346.27,2980
12/20/18 20:00,3772.05,26165553.87,2980
12/20/18 21:00,3504.133333,27891929.07,2980
12/20/18 22:00,3081.566667,26684954.4,2980
12/20/18 23:00,3078.45,28642927.73,2980
12/21/18 0:00,3323.616667,32832360.27,2980
12/21/18 1:00,2654.816667,24068034.93,2980
12/21/18 2:00,2507.6,20785468.53,2980
12/21/18 3:00,2367.5,19033189.07,2980
12/21/18 4:00,2250.683333,18053436,2980
12/21/18 5:00,2197.75,17131741.07,2980
12/21/18 6:00,2177.15,16289092.55,2980
12/21/18 7:00,2130.483333,15126263.87,2980
12/21/18 8:00,2107.933333,14452331.33,2980
12/21/18 9:00,5683.866667,46840863.6,2980
12/21/18 10:00,7333.366667,59886462.53,2980
12/21/18 11:00,7537.066667,58646807.6,2980
12/21/18 12:00,8803.633333,61690416.4,2980
12/21/18 13:00,8476.216667,63233240.13,2980
12/21/18 14:00,9123.166667,71986100,2980
12/21/18 15:00,9349.216667,71903392.67,2980
12/21/18 16:00,13516.95,101202494,2980
12/21/18 17:00,11797.91667,90319320.27,2980
12/21/18 18:00,10337.25,78152851.33,2980
12/21/18 19:00,7985.233333,61598784.27,2980
12/21/18 20:00,6984.766667,56391642.53,2980
12/21/18 21:00,6733.116667,55712827.6,2980
12/21/18 22:00,6506.633333,55425047.33,2980
12/21/18 23:00,6524.25,55861496.4,2980
12/22/18 0:00,6493.716667,55726394.67,2980
12/22/18 1:00,6470.4,55481029.2,2980
12/22/18 2:00,6470.466667,55457032.4,2980
12/22/18 3:00,6280.75,52630242,2980
12/22/18 4:00,6209.533333,51565831.33,2980
12/22/18 5:00,6087.366667,50467891.07,2980
12/22/18 6:00,5984.3,49548066,2980
12/22/18 7:00,5921.4,48934764.67,2980
12/22/18 8:00,5861.633333,48179312.67,2980
12/22/18 9:00,5772.4,46981583.2,2980
12/22/18 10:00,5569.316667,43817822.4,2980
12/22/18 11:00,5233.516667,35773436.13,2980
12/22/18 12:00,4666.833333,28600156.53,2980
12/22/18 13:00,3713.85,24716474.22,2980
12/22/18 14:00,3501.533333,23276068.68,2980
12/22/18 15:00,3443.15,22859472.27,2980
12/22/18 16:00,3368.016667,21160788.82,2980
12/22/18 17:00,2801.25,14625301.07,2980
12/22/18 18:00,2463.4,10928858.33,2980
12/22/18 19:00,2377.8,9994961.533,2980
12/22/18 20:00,2397.283333,10011876.33,2980
12/22/18 21:00,3996.383333,25651757.13,2980
12/22/18 22:00,6768.766667,54673561.67,2980
12/22/18 23:00,6730.6,55214552.87,2980
12/23/18 0:00,6636.5,54160931.27,2980
12/23/18 1:00,6496.266667,53270329.93,2980
12/23/18 2:00,6415.266667,52955833.4,2980
12/23/18 3:00,6308.133333,52554991.27,2980
12/23/18 4:00,6208.933333,52143811,2980
12/23/18 5:00,6182.633333,51989872.33,2980
12/23/18 6:00,6164.833333,51805552.33,2980
12/23/18 7:00,6237.45,51436797.13,2980
12/23/18 8:00,6051.183333,50911161.93,2980
12/23/18 9:00,6168.366667,51218085.8,2980
12/23/18 10:00,6398.133333,52396960,2980
12/23/18 11:00,6784.716667,52117834.67,2980
12/23/18 12:00,7344.766667,52273972.27,2980
12/23/18 13:00,7093.583333,52590306.13,2980
12/23/18 14:00,8469.7,53643284.8,2980
12/23/18 15:00,8237.066667,52388569.87,2980
12/23/18 16:00,7607.383333,51107660.8,2980
12/23/18 17:00,7796,49672121.6,2980
12/23/18 18:00,7887.033333,48807152,2980
12/23/18 19:00,7181.033333,47769619.73,2980
12/23/18 20:00,8124.2,48600292.03,2980
12/23/18 21:00,7061.183333,46080140.88,2980
12/23/18 22:00,7249.816667,43527361.87,2980
12/23/18 23:00,6656.233333,36787846.4,2980
12/24/18 0:00,5292.016667,27963612.53,2980
12/24/18 1:00,5218.833333,23109793.07,2980
12/24/18 2:00,4959.783333,21287290.67,2980
12/24/18 3:00,4210.9,19121064.53,2980
12/24/18 4:00,4446.816667,18034688,2980
12/24/18 5:00,3894.816667,13920546.13,2980
12/24/18 6:00,3048.033333,9482082.133,2980
12/24/18 7:00,2826.983333,8203063.467,2980
12/24/18 8:00,3060.916667,8094327.467,2980
12/24/18 9:00,2391.75,7246093.6,2980
12/24/18 10:00,3029.783333,7905907.2,2980
12/24/18 11:00,2918.2,7449975.733,2980
12/24/18 12:00,2460.666667,7399290.667,2980
12/24/18 13:00,3790.033333,9045867.733,2980
12/24/18 14:00,3254.033333,8764330.667,2980
12/24/18 15:00,2673.866667,7664636.8,2980
12/24/18 16:00,2124.25,6763640.133,2980
12/24/18 17:00,4057.483333,15597474.67,2980
12/24/18 18:00,3194.85,9015448,2980
12/24/18 19:00,2307.2,7169793.333,2980
12/24/18 20:00,1996.85,6559344.533,2980
12/24/18 21:00,1879.25,5188196.533,2980
12/24/18 22:00,2257.116667,5406932.533,2980
12/24/18 23:00,3967.1,15874907.73,2980
12/25/18 0:00,7037.65,50150585.6,2980
12/25/18 1:00,6390.2,49797307.47,2980
12/25/18 2:00,6334.616667,49798634.67,2980
12/25/18 3:00,6176.6,49593894.4,2980
12/25/18 4:00,6113.7,49107017.33,2980
12/25/18 5:00,6048.516667,48770099.2,2980
12/25/18 6:00,6040.733333,47652770.13,2980
12/25/18 7:00,6200.816667,46946039.47,2980
12/25/18 8:00,5849.533333,46344558.93,2980
12/25/18 9:00,5927.85,46227445.33,2980
12/25/18 10:00,5822.716667,44981399.47,2980
12/25/18 11:00,5923.75,44363622.4,2980
12/25/18 12:00,5539.7,43958272,2980
12/25/18 13:00,5557.45,43971942.4,2980
12/25/18 14:00,6116.05,44538112,2980
12/25/18 15:00,5804.383333,50408557.2,2980
12/25/18 16:00,7080.25,59304684.8,2980
12/25/18 17:00,8626.516667,69109015.47,2980
12/25/18 18:00,8828.2,69321149.87,2980
12/25/18 19:00,8593.133333,68529225.33,2980
12/25/18 20:00,8657.15,67623446.67,2980
12/25/18 21:00,8419,66669624.8,2980
12/25/18 22:00,8533.916667,66113251.73,2980
12/25/18 23:00,8313.65,64294150.4,2980
12/26/18 0:00,7902.2,60488001.33,2980
12/26/18 1:00,7423.75,54714735.47,2980
12/26/18 2:00,6604,45941755.6,2980
12/26/18 3:00,5504.766667,37324187.2,2980
12/26/18 4:00,3595.55,24333820.53,2980
12/26/18 5:00,2997.166667,19608423.73,2980
12/26/18 6:00,2842.833333,17279226.4,2980
12/26/18 7:00,2464.733333,14814334.13,2980
12/26/18 8:00,2257.233333,12233202.13,2980
12/26/18 9:00,2304.816667,15408592.4,2980
12/26/18 10:00,3085.766667,19679707.73,2980
12/26/18 11:00,3277.883333,14849101.07,2980
12/26/18 12:00,3980.533333,13092445.87,2980
12/26/18 13:00,6322.016667,21803431.93,2980
12/26/18 14:00,6187.033333,22788061.47,2980
12/26/18 15:00,6999.383333,22690323.2,2980
12/26/18 16:00,6908.25,21613465.33,2980
12/26/18 17:00,6147.033333,21085212.8,2980
12/26/18 18:00,6734.033333,20627324.07,2980
12/26/18 19:00,5713.25,18383376.53,2980
12/26/18 20:00,5692.716667,15921858.53,2980
12/26/18 21:00,3525.366667,9411063.867,2980
12/26/18 22:00,3774.933333,7855161.333,2980
12/26/18 23:00,4041.033333,7308463.467,2980
12/27/18 0:00,3486.583333,6425065.6,2980
12/27/18 1:00,4831.316667,8048338.4,2980
12/27/18 2:00,3754,6713922.667,2980
12/27/18 3:00,4737.583333,7393828.267,2980
12/27/18 4:00,3586.866667,6109637.867,2980
12/27/18 5:00,3898.95,6361593.333,2980
12/27/18 6:00,3057.533333,5322961.6,2980
12/27/18 7:00,2352.916667,4520711.467,2980
12/27/18 8:00,3358.8,5445468.8,2980
12/27/18 9:00,2933.566667,8214865.067,2980
12/27/18 10:00,5745.85,35959384.13,2980
12/27/18 11:00,8908.433333,57384220.27,2980
12/27/18 12:00,8810.416667,57072095.07,2980
12/27/18 13:00,8480.066667,57462055.47,2980
12/27/18 14:00,9250.116667,83035033.67,2980
12/27/18 15:00,8514.733333,60163953.07,2980
12/27/18 16:00,9198.233333,56214280.4,2980
12/27/18 17:00,8348.516667,53232361.47,2980
12/27/18 18:00,9712.883333,52801897.07,2980
12/27/18 19:00,7823.45,50570675.33,2980
12/27/18 20:00,7842.533333,50860996.67,2980
12/27/18 21:00,6514.966667,51688436.8,2980
12/27/18 22:00,7298.45,56337924,2980
12/27/18 23:00,6400.9,48205433.87,2980
12/28/18 0:00,7100.566667,48259728.27,2980
12/28/18 1:00,5838.466667,46652232.53,2980
12/28/18 2:00,6156.416667,46948501.07,2980
12/28/18 3:00,6190.433333,46965811.2,2980
12/28/18 4:00,5441.016667,46128372.27,2980
12/28/18 5:00,6023.683333,46572778.67,2980
12/28/18 6:00,5701.4,45463206.4,2980
12/28/18 7:00,5192.716667,43549601.6,2980
12/28/18 8:00,5513.316667,42355464.53,2980
12/28/18 9:00,5465.916667,41835899.33,2980
12/28/18 10:00,5723.216667,43611656.47,2980
12/28/18 11:00,6468.7,42193114.87,2980
12/28/18 12:00,5692.416667,36997827.2,2980
12/28/18 13:00,5649.25,31930880,2980
12/28/18 14:00,6776.866667,27083886.93,2980
12/28/18 15:00,6820.5,26630532.27,2980
12/28/18 16:00,6918.366667,26892843.47,2980
12/28/18 17:00,5759.55,23767014.27,2980
12/28/18 18:00,6150.116667,22594239.33,2980
12/28/18 19:00,5310.7,20283729.73,2980
12/28/18 20:00,5480.45,19410137.07,2980
12/28/18 21:00,5296.683333,18402324.27,2980
12/28/18 22:00,4532.716667,17371398.4,2980
12/28/18 23:00,5057.833333,18324141.87,2980
12/29/18 0:00,5071.65,18172708.27,2980
12/29/18 1:00,4699.6,16875808,2980
12/29/18 2:00,3640.666667,14990250.67,2980
12/29/18 3:00,3867.133333,14703865.6,2980
12/29/18 4:00,3743.483333,14627756.8,2980
12/29/18 5:00,3550.516667,13866709.33,2980
12/29/18 6:00,2939.55,10819590.4,2980
12/29/18 7:00,2695.45,9174602.667,2980
12/29/18 8:00,2874.016667,9021565.867,2980
12/29/18 9:00,2776.6,8794009.6,2980
12/29/18 10:00,2669.816667,8479714.133,2980
12/29/18 11:00,2574.2,8142892.8,2980
12/29/18 12:00,2539.883333,7946632.533,2980
12/29/18 13:00,2783.366667,8019186.267,2980
12/29/18 14:00,2743.45,8444370.133,2980
12/29/18 15:00,2817.166667,9845240.533,2980
12/29/18 16:00,2645.716667,9873430,2980
12/29/18 17:00,2509.366667,9115193.733,2980
12/29/18 18:00,5120.316667,11666672.8,2980
12/29/18 19:00,5070.883333,11658779.33,2980
12/29/18 20:00,5054.183333,11648043.2,2980
12/29/18 21:00,4831.833333,11402536.13,2980
12/29/18 22:00,4425.916667,11802427.73,2980
12/29/18 23:00,4095.183333,11611467.73,2980
12/30/18 0:00,4679.85,12243145.33,2980
12/30/18 1:00,10172.98333,18280601.87,2980
12/30/18 2:00,9456.516667,17391559.2,2980
12/30/18 3:00,7987.966667,15735619.2,2980
12/30/18 4:00,6881.05,14433478.93,2980
12/30/18 5:00,6281.666667,13738701.33,2980
12/30/18 6:00,5666.233333,13029904.8,2980
12/30/18 7:00,4535.333333,11749873.87,2980
12/30/18 8:00,4273.466667,11826822.4,2980
12/30/18 9:00,3968.333333,12003225.87,2980
12/30/18 10:00,3618.483333,11539505.07,2980
12/30/18 11:00,3270.5,10380076,2980
12/30/18 12:00,3043.033333,10148115.73,2980
12/30/18 13:00,2808.4,9767502.933,2980
12/30/18 14:00,2009.6,8967697.6,2980
12/30/18 15:00,2179.25,9297409.6,2980
12/30/18 16:00,2915.4,21699994.13,2980
12/30/18 17:00,10580.6,103724523.7,2980
12/30/18 18:00,10877.03333,107114825.9,2980
12/30/18 19:00,10719.58333,101996760.8,2980
12/30/18 20:00,10589,102001310.9,2980
12/30/18 21:00,10740.15,104902323.3,2980
12/30/18 22:00,10546.96667,99188692.53,2980
12/30/18 23:00,10427.76667,98757668,2980
12/31/18 0:00,10134.38333,94982078.67,2980
12/31/18 1:00,9885.366667,98997358.67,2980
12/31/18 2:00,9684.083333,95709408.8,2980
12/31/18 3:00,9284.3,91167983.2,2980
12/31/18 4:00,8988.666667,89600487.73,2980
12/31/18 5:00,8887.616667,89359433.87,2980
12/31/18 6:00,8925.25,89213739.93,2980
12/31/18 7:00,8801.166667,88553773.87,2980
12/31/18 8:00,8807.566667,88289629.87,2980
12/31/18 9:00,8793.483333,88334058.67,2980
12/31/18 10:00,9312.466667,89391530,2980
12/31/18 11:00,9963.966667,90168291.93,2980
12/31/18 12:00,9958.983333,89775405.33,2980
12/31/18 13:00,9738.183333,88241181.47,2980
12/31/18 14:00,9488.733333,86699874.63,2980
12/31/18 15:00,8811.6,84850209.33,2980
12/31/18 16:00,8460.983333,82986680.67,2980
12/31/18 17:00,8156.833333,82518173.33,2980
12/31/18 18:00,6898.716667,68994004.27,2980
12/31/18 19:00,5194.233333,52565028.93,2980
12/31/18 20:00,4102.933333,41436472.4,2980
12/31/18 21:00,3770.5,37311290.27,2980
12/31/18 22:00,3668.783333,35656236.2,2980
12/31/18 23:00,3689.616667,34718541.6,2980

==> graphs/all_spot/spot_normal.csv <==
1 1.2140827262245943 1.24616168921261 1.24631240368344
2 1.5033017707336258 1.55367773327041 1.55068676343917
3 1.7969250937242665 1.85819207700191 1.85454935247789
4 2.0902103688570435 2.16293347774481 2.16446963281667
5 2.3811630148252485 2.46844745743342 2.47144953851035
6 2.674847366359785 2.77892781003068 2.77485416070077
7 2.966635622821765 3.08011780787856 3.08082627247039
8 3.2610928001996973 3.38438540377309 3.38415821875296
9 3.550505056595171 3.68917357292404 3.68885798605969
10 3.84509025386678 3.99441888238225 3.99543715038654

==> graphs/all_spot/spot_uniform.csv <==
1 105.727353106056 87.4132564658236 104.073699172804 99.6917855952422
2 124.123432921039 96.3092424558057 118.909857551262 113.841990390093
3 143.918325004189 108.18099311171 135.878834406706 130.166933283584
4 163.946301887628 120.32767 153.104953937115 146.841989375945
5 183.973547218915 132.884 170.576045886138 163.655603410546
6 203.899403227009 145.21166 187.965487589459 180.379830305712
7 224.076042130835 157.68312 205.281312679157 197.018349986807
8 244.015472470416 170.05 222.450685462474 213.699504231761
9 263.775473563186 182.38355 239.858705363754 230.352305527959
10 283.710866288065 194.681856222337 256.94901357704 246.957846068412

==> graphs/compute_stats/compute_cdf_results.csv <==
2016 46454227.90 10386247.79 20825206.06 33022579.50
2017 45533897.48 16022202.36 28082485.75 39140291.72
2018 59712684.27 10847398.05 30157587.59 52430396.28
overall 151700809.64 37255848.19 79065279.40 124593267.50


==> graphs/compute_stats/compute_results.csv <==
2016 46454227.90250001 10386247.786388893 10438958.277222224 25629021.83888889
2017 45533897.47500002 16022202.356944429 12060283.394444445 17451411.723611113
2018 59712684.267222255 10847398.045277784 19310189.54166666 29555096.680277772
overall 151700809.64472228 37255848.188611105 41809431.21333332 72635530.24277776


==> graphs/compute_stats/compute_results_cdf_percentage.csv <==
2016 46454227.90 22.36 44.83 71.09
2017 45533897.48 35.19 61.67 85.96
2018 59712684.27 18.17 50.50 87.80
2016-2018 151700809.64 24.56 52.12 82.13

==> graphs/compute_stats/compute_results_percentage.csv <==
2016 46454227.90 22.36 22.47 55.17
2017 45533897.48 35.19 26.49 38.33
2018 59712684.27 18.17 32.34 49.50
overall 151700809.64 24.56 27.56 47.88


==> graphs/gnu-plot/histograms/data/cpu_alloc_hists/cpu_hist_2015.csv <==
bin_start,bin_end,bin_count
0.978,3.2,6153842.0
3.2,5.4,96073.0
5.4,7.6,10162.0
7.6,9.8,102842.0
9.8,12.0,38102.0
12.0,14.2,2048.0
14.2,16.4,30965.0
16.4,18.6,322.0
18.6,20.8,3639.0
20.8,23.0,121.0


==> graphs/gnu-plot/histograms/data/cpu_alloc_hists/cpu_hist_2016.csv <==
bin_start,bin_end,bin_count
0.978,3.2,9977811.0
3.2,5.4,212818.0
5.4,7.6,53438.0
7.6,9.8,101428.0
9.8,12.0,1174055.0
12.0,14.2,3056.0
14.2,16.4,23723.0
16.4,18.6,19.0
18.6,20.8,3722.0
20.8,23.0,295.0


==> graphs/gnu-plot/histograms/data/cpu_alloc_hists/cpu_hist_2017.csv <==
bin_start,bin_end,bin_count
0.978,3.2,15113100.0
3.2,5.4,275670.0
5.4,7.6,379928.0
7.6,9.8,935507.0
9.8,12.0,96456.0
12.0,14.2,329.0
14.2,16.4,34423.0
16.4,18.6,233.0
18.6,20.8,7541.0
20.8,23.0,743.0

==> graphs/gnu-plot/histograms/data/cpu_alloc_hists/cpu_hist_2018.csv <==
bin_start,bin_end,bin_count
0.978,3.2,15030039.0
3.2,5.4,327027.0
5.4,7.6,24850.0
7.6,9.8,446701.0
9.8,12.0,14315.0
12.0,14.2,129.0
14.2,16.4,25261.0
16.4,18.6,1868.0
18.6,20.8,5801.0
20.8,23.0,173.0


==> graphs/gnu-plot/histograms/data/mem_alloc_hists/mem_hist_2015.csv <==
bin_start,bin_end,bin_count
-0.0639,6.394,3019658
6.394,12.788,2466122
12.788,19.181,222160
25.575,31.969,215836
19.181,25.575,145698
38.362,44.756,74049
44.756,51.15,51271
57.544,63.938,42515
31.969,38.362,38793
51.15,57.544,4754


==> graphs/gnu-plot/histograms/data/mem_alloc_hists/mem_hist_2016.csv <==
bin_start,bin_end,bin_count
-0.0638,6.381,5684582
6.381,12.762,3195571
38.287,44.669,1150231
44.669,51.05,520434
12.762,19.144,356970
19.144,25.525,209330
31.906,38.287,104705
57.431,63.812,104398
25.525,31.906,48289
51.05,57.431,2836


==> graphs/gnu-plot/histograms/data/mem_alloc_hists/mem_hist_2017.csv <==
bin_start,bin_end,bin_count
-0.0539,6.375,7716484
6.375,12.741,3710766
44.568,50.933,3514023
19.106,25.471,762612
12.741,19.106,456527
57.299,63.664,183515
25.471,31.837,116423
31.837,38.202,76843
38.202,44.568,15117
50.933,57.299,431


==> graphs/gnu-plot/histograms/data/mem_alloc_hists/mem_hist_2018.csv <==
bin_start,bin_end,bin_count
-0.0639,6.392,12573187
6.392,12.784,1616399
19.177,25.569,643864
12.784,19.177,291536
25.569,31.961,187308
44.745,51.138,154420
57.53,63.922,147982
31.961,38.353,91276
38.353,44.745,8581
51.138,57.53,181


==> graphs/gnu-plot/hourly-usage-stats/data/core_memory_demand_2015.csv <==
time,cores_requested,memory_requested
2015-01-01 00:00:00,0,0
2015-01-01 01:00:00,0,0
2015-01-01 02:00:00,0,0
2015-01-01 03:00:00,2,8192
2015-01-01 04:00:00,0,0
2015-01-01 05:00:00,0,0
2015-01-01 06:00:00,0,0
2015-01-01 07:00:00,0,0
2015-01-01 08:00:00,0,0
2015-01-01 09:00:00,2,8192
2015-01-01 10:00:00,66,532480
2015-01-01 11:00:00,72,532480
2015-01-01 12:00:00,73,548480
2015-01-01 13:00:00,81,644480
2015-01-01 14:00:00,76,610944
2015-01-01 15:00:00,536,1015936
2015-01-01 16:00:00,554,1356800
2015-01-01 17:00:00,586,1100060
2015-01-01 18:00:00,619,1045888
2015-01-01 19:00:00,1255,8908928
2015-01-01 20:00:00,1279,8933504
2015-01-01 21:00:00,691,1445504
2015-01-01 22:00:00,937,1691264
2015-01-01 23:00:00,937,1691264
2015-01-02 00:00:00,929,1643264
2015-01-02 01:00:00,898,1542272
2015-01-02 02:00:00,881,1474688
2015-01-02 03:00:00,880,1423488
2015-01-02 04:00:00,872,1415296
2015-01-02 05:00:00,816,1357952
2015-01-02 06:00:00,720,915584
2015-01-02 07:00:00,704,899200
2015-01-02 08:00:00,647,841156
2015-01-02 09:00:00,2973,12342884
2015-01-02 10:00:00,1997,7941220
2015-01-02 11:00:00,1742,7398316
2015-01-02 12:00:00,1708,7196292
2015-01-02 13:00:00,1715,7678056
2015-01-02 14:00:00,1997,9048364
2015-01-02 15:00:00,1902,11504716
2015-01-02 16:00:00,1852,8069696
2015-01-02 17:00:00,1846,7432340
2015-01-02 18:00:00,1870,7853400
2015-01-02 19:00:00,1817,7743516
2015-01-02 20:00:00,2282,8873308
2015-01-02 21:00:00,2728,16330912
2015-01-02 22:00:00,3189,17889440
2015-01-02 23:00:00,1989,8300576
2015-01-03 00:00:00,1817,7931936
2015-01-03 01:00:00,1658,7729184
2015-01-03 02:00:00,1628,7678632
2015-01-03 03:00:00,1621,7617840
2015-01-03 04:00:00,1613,7569840
2015-01-03 05:00:00,1613,7569840
2015-01-03 06:00:00,1604,7560948
2015-01-03 07:00:00,1587,7513356
2015-01-03 08:00:00,1587,7513356
2015-01-03 09:00:00,1580,7503356
2015-01-03 10:00:00,1602,7592068
2015-01-03 11:00:00,1582,7500556
2015-01-03 12:00:00,1579,7498456
2015-01-03 13:00:00,1581,7572184
2015-01-03 14:00:00,1765,7760600
2015-01-03 15:00:00,1781,7735256
2015-01-03 16:00:00,2028,8079004
2015-01-03 17:00:00,2756,10541244
2015-01-03 18:00:00,2527,9934876
2015-01-03 19:00:00,2477,9782432
2015-01-03 20:00:00,2856,10462180
2015-01-03 21:00:00,2535,10387564
2015-01-03 22:00:00,2492,10117876
2015-01-03 23:00:00,2334,9733500
2015-01-04 00:00:00,2964,10232188
2015-01-04 01:00:00,2195,8252096
2015-01-04 02:00:00,2091,8033984
2015-01-04 03:00:00,1985,7925440
2015-01-04 04:00:00,1912,7843012
2015-01-04 05:00:00,1899,7683080
2015-01-04 06:00:00,1879,7818888
2015-01-04 07:00:00,1823,7552008
2015-01-04 08:00:00,1806,7534924
2015-01-04 09:00:00,1798,7526732
2015-01-04 10:00:00,1762,7789772
2015-01-04 11:00:00,2161,28195952
2015-01-04 12:00:00,2966,27814896
2015-01-04 13:00:00,2554,11809496
2015-01-04 14:00:00,3638,10026072
2015-01-04 15:00:00,2503,8116808
2015-01-04 16:00:00,1927,8800204
2015-01-04 17:00:00,5237,24665612
2015-01-04 18:00:00,1886,8027664
2015-01-04 19:00:00,1957,8012816
2015-01-04 20:00:00,2308,10050100
2015-01-04 21:00:00,2208,8666264
2015-01-04 22:00:00,5323,24413852
2015-01-04 23:00:00,2168,8280228
2015-01-05 00:00:00,2690,15776448
2015-01-05 01:00:00,2485,15176720
2015-01-05 02:00:00,2329,14284036
2015-01-05 03:00:00,2029,11390408
2015-01-05 04:00:00,1432,7467208
2015-01-05 05:00:00,1352,6802632
2015-01-05 06:00:00,1319,6767816
2015-01-05 07:00:00,1278,6462732
2015-01-05 08:00:00,1350,6536460
2015-01-05 09:00:00,1638,8999692
2015-01-05 10:00:00,5239,25509640
2015-01-05 11:00:00,2077,12400028
2015-01-05 12:00:00,1953,8731668
2015-01-05 13:00:00,9328,22832888
2015-01-05 14:00:00,8278,20519576
2015-01-05 15:00:00,5802,15376256
2015-01-05 16:00:00,4623,12746180
2015-01-05 17:00:00,4267,11189892
2015-01-05 18:00:00,4033,10896114
2015-01-05 19:00:00,3815,10590357
2015-01-05 20:00:00,3677,10657160
2015-01-05 21:00:00,3551,10444492
2015-01-05 22:00:00,3501,12213964
2015-01-05 23:00:00,3258,11626540
2015-01-06 00:00:00,3099,11231436
2015-01-06 01:00:00,2976,10735084
2015-01-06 02:00:00,2692,10042860
2015-01-06 03:00:00,2521,9706988
2015-01-06 04:00:00,2424,9502188
2015-01-06 05:00:00,2363,9467500
2015-01-06 06:00:00,2327,9393644
2015-01-06 07:00:00,2251,9226796
2015-01-06 08:00:00,2221,9583972
2015-01-06 09:00:00,2199,9400300
2015-01-06 10:00:00,2224,9424204
2015-01-06 11:00:00,2302,10292700
2015-01-06 12:00:00,2679,10706108
2015-01-06 13:00:00,2811,12791332
2015-01-06 14:00:00,2464,11108104
2015-01-06 15:00:00,2977,10689844
2015-01-06 16:00:00,5447,61127104
2015-01-06 17:00:00,6185,70487472
2015-01-06 18:00:00,3162,15691880
2015-01-06 19:00:00,2676,16713456
2015-01-06 20:00:00,3360,13647138
2015-01-06 21:00:00,10713,19725136
2015-01-06 22:00:00,18747,27881592
2015-01-06 23:00:00,3055,12036446
2015-01-07 00:00:00,2966,12389533
2015-01-07 01:00:00,3664,21837983
2015-01-07 02:00:00,3055,18451648
2015-01-07 03:00:00,2777,16820864
2015-01-07 04:00:00,2332,13082496
2015-01-07 05:00:00,2062,9871696
2015-01-07 06:00:00,2016,9551452
2015-01-07 07:00:00,2017,10293084
2015-01-07 08:00:00,1957,9903392
2015-01-07 09:00:00,1914,9150552
2015-01-07 10:00:00,4269,17940920
2015-01-07 11:00:00,3928,13024736
2015-01-07 12:00:00,7045,166557664
2015-01-07 13:00:00,3533,22195944
2015-01-07 14:00:00,4259,25407663
2015-01-07 15:00:00,5161,22838268
2015-01-07 16:00:00,5675,260029264
2015-01-07 17:00:00,2321,11013000
2015-01-07 18:00:00,2311,11076053
2015-01-07 19:00:00,2342,10607801
2015-01-07 20:00:00,2271,11331612
2015-01-07 21:00:00,3192,10873868
2015-01-07 22:00:00,2653,10191372
2015-01-07 23:00:00,2167,8941884
2015-01-08 00:00:00,1724,7661936
2015-01-08 01:00:00,1633,6817136
2015-01-08 02:00:00,1522,6660988
2015-01-08 03:00:00,1458,5880700
2015-01-08 04:00:00,1359,5528796
2015-01-08 05:00:00,1327,5496028
2015-01-08 06:00:00,1310,5470752
2015-01-08 07:00:00,1278,5413408
2015-01-08 08:00:00,1550,6607392
2015-01-08 09:00:00,1377,6755232
2015-01-08 10:00:00,2308,10064008
2015-01-08 11:00:00,1778,10543512
2015-01-08 12:00:00,4914,252571040
2015-01-08 13:00:00,2975,16800316
2015-01-08 14:00:00,6418,35317184
2015-01-08 15:00:00,32209,294736680
2015-01-08 16:00:00,1634,9102488
2015-01-08 17:00:00,5247,139450996
2015-01-08 18:00:00,3971,99110636
2015-01-08 19:00:00,910,5255452
2015-01-08 20:00:00,755,3985340
2015-01-08 21:00:00,1150,5435900
2015-01-08 22:00:00,3527,16521608
2015-01-08 23:00:00,3524,16040278
2015-01-09 00:00:00,3378,14549782
2015-01-09 01:00:00,2924,12972568
2015-01-09 02:00:00,2789,11813016
2015-01-09 03:00:00,2440,10143032
2015-01-09 04:00:00,1697,6567304
2015-01-09 05:00:00,940,2832312
2015-01-09 06:00:00,708,1766776
2015-01-09 07:00:00,624,1426712
2015-01-09 08:00:00,887,3807780
2015-01-09 09:00:00,1135,4530196
2015-01-09 10:00:00,1688,6756952
2015-01-09 11:00:00,5089,24785992
2015-01-09 12:00:00,2747,11745270
2015-01-09 13:00:00,1753,6384470
2015-01-09 14:00:00,1962,8460934
2015-01-09 15:00:00,1620,7041480
2015-01-09 16:00:00,1627,9465960
2015-01-09 18:00:00,1025,13003016
2015-01-09 19:00:00,4490,106208024
2015-01-09 20:00:00,1387,18295832
2015-01-09 21:00:00,1317,20061912
2015-01-09 22:00:00,1667,11659240
2015-01-09 23:00:00,2052,13325704
2015-01-10 00:00:00,1336,7438072
2015-01-10 01:00:00,1271,7016120
2015-01-10 02:00:00,1024,4602808
2015-01-10 03:00:00,949,4458424
2015-01-10 04:00:00,904,4408296
2015-01-10 05:00:00,587,1973480
2015-01-10 06:00:00,586,1975576
2015-01-10 07:00:00,577,1969432
2015-01-10 08:00:00,563,1938712
2015-01-10 09:00:00,546,1921944
2015-01-10 10:00:00,836,4309704
2015-01-10 11:00:00,1239,5547696
2015-01-10 12:00:00,1270,5584416
2015-01-10 13:00:00,1174,5380832
2015-01-10 14:00:00,983,3314110
2015-01-10 15:00:00,1891,11396414
2015-01-10 16:00:00,1967,8831616
2015-01-10 17:00:00,1963,10569312
2015-01-10 18:00:00,4272,58271808
2015-01-10 19:00:00,3592,56646368
2015-01-10 20:00:00,4314,72205120
2015-01-10 21:00:00,831,4973504
2015-01-10 22:00:00,806,4475888
2015-01-10 23:00:00,1506,14871208
2015-01-11 00:00:00,1376,6023784
2015-01-11 01:00:00,1166,3532184
2015-01-11 02:00:00,1129,3105176
2015-01-11 03:00:00,653,2097608
2015-01-11 04:00:00,617,2023880
2015-01-11 05:00:00,577,1966536
2015-01-11 06:00:00,511,1896904
2015-01-11 07:00:00,596,3346408
2015-01-11 08:00:00,787,6586632
2015-01-11 09:00:00,813,7936648
2015-01-11 10:00:00,707,6060568
2015-01-11 11:00:00,637,7375704
2015-01-11 12:00:00,684,8682872
2015-01-11 13:00:00,958,9880600
2015-01-11 14:00:00,1500,10136760
2015-01-11 15:00:00,1611,13777508
2015-01-11 16:00:00,3830,63244820
2015-01-11 17:00:00,6448,110339524
2015-01-11 18:00:00,6405,111719044
2015-01-11 19:00:00,1376,10776812
2015-01-11 20:00:00,1686,14811012
2015-01-11 21:00:00,1553,10355108
2015-01-11 22:00:00,1583,11395780
2015-01-11 23:00:00,1452,8721156
2015-01-12 00:00:00,1571,11667172
2015-01-12 01:00:00,1196,8205028
2015-01-12 02:00:00,757,4404964
2015-01-12 03:00:00,841,4531684
2015-01-12 04:00:00,790,4213028
2015-01-12 05:00:00,1236,7435844
2015-01-12 06:00:00,1388,7584164
2015-01-12 07:00:00,1638,10866948
2015-01-12 08:00:00,1253,7505700
2015-01-12 09:00:00,1606,9803748
2015-01-12 10:00:00,2707,14196836
2015-01-12 11:00:00,9281,120429284
2015-01-12 12:00:00,8214,22284644
2015-01-12 13:00:00,5257,19544244
2015-01-12 14:00:00,3955,14914424
2015-01-12 15:00:00,2748,12397048
2015-01-12 16:00:00,8199,113799928
2015-01-12 17:00:00,4960,58840040
2015-01-12 18:00:00,2262,9199848
2015-01-12 19:00:00,2061,6270744
2015-01-12 20:00:00,1399,5407272
2015-01-12 21:00:00,1732,7967275
2015-01-12 22:00:00,1898,10413640
2015-01-12 23:00:00,1403,8181880
2015-01-13 00:00:00,1269,6178912
2015-01-13 01:00:00,989,5122328
2015-01-13 02:00:00,980,5505528
2015-01-13 03:00:00,1116,5567480
2015-01-13 04:00:00,981,4533816
2015-01-13 05:00:00,973,4436416
2015-01-13 06:00:00,1003,3109576
2015-01-13 07:00:00,903,3257864
2015-01-13 08:00:00,1414,4328312
2015-01-13 09:00:00,2050,12013496
2015-01-13 10:00:00,2252,6682440
2015-01-13 11:00:00,6719,12075840
2015-01-13 12:00:00,5746,16704916
2015-01-13 13:00:00,3660,11904912
2015-01-13 14:00:00,2140,9898232
2015-01-13 15:00:00,2211,12237368
2015-01-13 16:00:00,2371,13036416
2015-01-13 17:00:00,3189,15034592
2015-01-13 18:00:00,2585,10142104
2015-01-13 19:00:00,2153,10946376
2015-01-13 20:00:00,1862,9490488
2015-01-13 21:00:00,2169,10470456
2015-01-13 22:00:00,2195,10612728
2015-01-13 23:00:00,2157,10441656
2015-01-14 00:00:00,2365,12403640
2015-01-14 01:00:00,2403,14349688
2015-01-14 02:00:00,1833,9315000
2015-01-14 03:00:00,2158,14022264
2015-01-14 04:00:00,1714,9802296
2015-01-14 05:00:00,1698,9434552
2015-01-14 06:00:00,1438,7776952
2015-01-14 07:00:00,1122,4618616
2015-01-14 08:00:00,1217,5322456
2015-01-14 09:00:00,1302,5214680
2015-01-14 10:00:00,1677,6764600
2015-01-14 11:00:00,1995,6936808
2015-01-14 12:00:00,2895,9673352
2015-01-14 13:00:00,2887,10054320
2015-01-14 14:00:00,2509,10858240
2015-01-14 15:00:00,2707,18509496
2015-01-14 16:00:00,2594,18771448
2015-01-14 17:00:00,2324,15685912
2015-01-14 18:00:00,2548,14749064
2015-01-14 19:00:00,2139,13749880
2015-01-14 20:00:00,3668,12574504
2015-01-14 21:00:00,3454,12145688
2015-01-14 22:00:00,1703,5189576
2015-01-14 23:00:00,1673,5171624
2015-01-15 00:00:00,1846,5463400
2015-01-15 01:00:00,2010,5314136
2015-01-15 02:00:00,1810,5059160
2015-01-15 03:00:00,1824,5484120
2015-01-15 04:00:00,1743,4881880
2015-01-15 05:00:00,1280,3887704
2015-01-15 06:00:00,1247,4332120
2015-01-15 07:00:00,1336,5708760
2015-01-15 08:00:00,1421,6434456
2015-01-15 09:00:00,1292,5023944
2015-01-15 10:00:00,1773,8745336
2015-01-15 11:00:00,2150,11308248
2015-01-15 12:00:00,3056,20737384
2015-01-15 13:00:00,2839,20676024
2015-01-15 14:00:00,5205,25592296
2015-01-15 15:00:00,2846,14312520
2015-01-15 16:00:00,2660,17565476
2015-01-15 17:00:00,2052,10389540
2015-01-15 18:00:00,2078,13079548
2015-01-15 19:00:00,2782,35952932
2015-01-15 20:00:00,1907,17514564
2015-01-15 21:00:00,1721,11223300
2015-01-15 22:00:00,2145,12378816
2015-01-15 23:00:00,1697,9127544
2015-01-16 00:00:00,2391,12469016
2015-01-16 01:00:00,1997,9009248
2015-01-16 02:00:00,1976,8950404
2015-01-16 03:00:00,1990,8972644
2015-01-16 04:00:00,1503,5486212
2015-01-16 05:00:00,1298,4548928
2015-01-16 06:00:00,1216,4161932
2015-01-16 07:00:00,1164,4017724
2015-01-16 08:00:00,1222,4236972
2015-01-16 09:00:00,2023,9035768
2015-01-16 10:00:00,2958,37854872
2015-01-16 11:00:00,2721,16123128
2015-01-16 12:00:00,2227,13485904
2015-01-16 13:00:00,1644,7672480
2015-01-16 14:00:00,1659,9330548
2015-01-16 15:00:00,1771,10075904
2015-01-16 16:00:00,1879,12094552
2015-01-16 17:00:00,2794,14069332
2015-01-16 18:00:00,5483,75742228
2015-01-16 19:00:00,5338,75649460
2015-01-16 20:00:00,1871,12377292
2015-01-16 21:00:00,1930,12699060
2015-01-16 22:00:00,1772,12017428
2015-01-16 23:00:00,1954,12107376
2015-01-17 00:00:00,3015,38073328
2015-01-17 01:00:00,3373,40963688
2015-01-17 02:00:00,3152,38681224
2015-01-17 03:00:00,2854,36573688
2015-01-17 04:00:00,2988,38285328
2015-01-17 05:00:00,2587,34933152
2015-01-17 06:00:00,2475,30463472
2015-01-17 07:00:00,2627,28151404
2015-01-17 08:00:00,2284,22182812
2015-01-17 09:00:00,2487,22981560
2015-01-17 10:00:00,2946,23348328
2015-01-17 11:00:00,2912,21197816
2015-01-17 12:00:00,2866,24454072
2015-01-17 13:00:00,2401,20022776
2015-01-17 14:00:00,2378,19167416
2015-01-17 15:00:00,2704,21400952
2015-01-17 16:00:00,2191,17029624
2015-01-17 17:00:00,2308,15992328
2015-01-17 18:00:00,1858,12848520
2015-01-17 19:00:00,1895,16267204
2015-01-17 20:00:00,1728,12382612
2015-01-17 21:00:00,2081,12646084
2015-01-17 22:00:00,4015,20084092
2015-01-17 23:00:00,1935,11484516
2015-01-18 00:00:00,1926,14254164
2015-01-18 01:00:00,2355,21249780
2015-01-18 02:00:00,2567,22118828
2015-01-18 03:00:00,2240,18778420
2015-01-18 04:00:00,2202,18426036
2015-01-18 05:00:00,2148,18136884
2015-01-18 06:00:00,1807,14408692
2015-01-18 07:00:00,1789,14000500
2015-01-18 08:00:00,1747,13287732
2015-01-18 09:00:00,2206,16707956
2015-01-18 10:00:00,2194,16236148
2015-01-18 11:00:00,2569,20396436
2015-01-18 12:00:00,2280,20169716
2015-01-18 13:00:00,2188,19665096
2015-01-18 14:00:00,2614,29068864
2015-01-18 15:00:00,2495,24797776
2015-01-18 16:00:00,2680,25757712
2015-01-18 17:00:00,3057,33658064
2015-01-18 18:00:00,3553,34476880
2015-01-18 19:00:00,2392,27081488
2015-01-18 20:00:00,4024,42703888
2015-01-18 21:00:00,4412,42398688
2015-01-18 22:00:00,3192,31607592
2015-01-18 23:00:00,2881,26959688
2015-01-19 00:00:00,2816,27538632
2015-01-19 01:00:00,2764,26934860
2015-01-19 02:00:00,3756,32995948
2015-01-19 03:00:00,3076,27142672
2015-01-19 04:00:00,2660,24713712
2015-01-19 05:00:00,2572,23777712
2015-01-19 06:00:00,2386,21841904
2015-01-19 07:00:00,2151,19724656
2015-01-19 08:00:00,2253,18826080
2015-01-19 09:00:00,2697,17973616
2015-01-19 10:00:00,6407,20088600
2015-01-19 11:00:00,6135,22264108
2015-01-19 12:00:00,4089,18425700
2015-01-19 13:00:00,2874,16803512
2015-01-19 14:00:00,17934,94687248
2015-01-19 15:00:00,11054,70871072
2015-01-19 16:00:00,20941,106175552
2015-01-19 17:00:00,5154,29977072
2015-01-19 18:00:00,3390,19798848
2015-01-19 19:00:00,3757,23143112
2015-01-19 20:00:00,3591,20585920
2015-01-19 21:00:00,2662,16560428
2015-01-19 22:00:00,3866,25391580
2015-01-19 23:00:00,4071,24679784
2015-01-20 00:00:00,3256,21442100
2015-01-20 01:00:00,2528,15398600
2015-01-20 02:00:00,2507,15256396
2015-01-20 03:00:00,2759,18632660
2015-01-20 04:00:00,2398,14456120
2015-01-20 05:00:00,2681,16996840
2015-01-20 06:00:00,2328,12708296
2015-01-20 07:00:00,2254,11094860
2015-01-20 08:00:00,2214,10360040
2015-01-20 09:00:00,1906,6748184
2015-01-20 10:00:00,2689,15972064
2015-01-20 11:00:00,2347,12052144
2015-01-20 12:00:00,2729,10812016
2015-01-20 13:00:00,6604,29675660
2015-01-20 14:00:00,2872,9760348
2015-01-20 15:00:00,17756,87143392
2015-01-20 16:00:00,5671,22508668
2015-01-20 17:00:00,5158,16652012
2015-01-20 18:00:00,11464,75528176
2015-01-20 19:00:00,3418,6518128
2015-01-20 20:00:00,3251,5910904
2015-01-20 21:00:00,3605,7594972
2015-01-20 22:00:00,4072,10953124
2015-01-20 23:00:00,3917,11687300
2015-01-21 00:00:00,3543,9701376
2015-01-21 01:00:00,2827,6263144
2015-01-21 02:00:00,3312,9420828
2015-01-21 03:00:00,2606,5485312
2015-01-21 04:00:00,2438,5264224
2015-01-21 05:00:00,2214,4956536
2015-01-21 06:00:00,2134,4886588
2015-01-21 07:00:00,2075,4712000
2015-01-21 08:00:00,1986,4108604
2015-01-21 09:00:00,2017,5252960
2015-01-21 10:00:00,1973,6035460
2015-01-21 11:00:00,1853,5061692
2015-01-21 12:00:00,1847,3579688
2015-01-21 13:00:00,1817,3641508
2015-01-21 14:00:00,6873,104325420
2015-01-21 15:00:00,3035,11041268
2015-01-21 16:00:00,2611,9387228
2015-01-21 17:00:00,2558,16386796
2015-01-21 18:00:00,7099,105801592
2015-01-21 19:00:00,1814,3953708
2015-01-21 20:00:00,1821,4428724
2015-01-21 21:00:00,1789,3970368
2015-01-21 22:00:00,1689,3276944
2015-01-21 23:00:00,5613,37764328
2015-01-22 00:00:00,3877,19880328
2015-01-22 01:00:00,4246,19519872
2015-01-22 02:00:00,2489,8705624
2015-01-22 03:00:00,1967,5587868
2015-01-22 04:00:00,1728,4426428
2015-01-22 05:00:00,1506,3304068
2015-01-22 06:00:00,1447,3030764
2015-01-22 07:00:00,1389,2856528
2015-01-22 08:00:00,1570,4722932
2015-01-22 09:00:00,1766,7727036
2015-01-22 10:00:00,2559,14546472
2015-01-22 11:00:00,4551,15059216
2015-01-22 12:00:00,9368,112351164
2015-01-22 13:00:00,3613,10044568
2015-01-22 14:00:00,2144,8465804
2015-01-22 15:00:00,2046,7394968
2015-01-22 16:00:00,1709,3405148
2015-01-22 17:00:00,1496,3319680
2015-01-22 18:00:00,2117,6863488
2015-01-22 19:00:00,3348,14425776
2015-01-22 20:00:00,2166,7270168
2015-01-22 21:00:00,2804,11197752
2015-01-22 22:00:00,2129,6002252
2015-01-22 23:00:00,2204,9101104
2015-01-23 00:00:00,1782,6372356
2015-01-23 01:00:00,1838,6161044
2015-01-23 02:00:00,2016,7589048
2015-01-23 03:00:00,1749,5735840
2015-01-23 04:00:00,2415,11253900
2015-01-23 05:00:00,1750,5596040
2015-01-23 06:00:00,2096,10861532
2015-01-23 07:00:00,2074,8976828
2015-01-23 08:00:00,1806,9271224
2015-01-23 09:00:00,2270,10200212
2015-01-23 10:00:00,1863,14807428
2015-01-23 11:00:00,2295,15278864
2015-01-23 12:00:00,2556,16782196
2015-01-23 13:00:00,1825,13495616
2015-01-23 14:00:00,1856,13774720
2015-01-23 15:00:00,2212,15961304
2015-01-23 16:00:00,2211,15088404
2015-01-23 17:00:00,2382,16148116
2015-01-23 18:00:00,2339,15160096
2015-01-23 19:00:00,2456,15436504
2015-01-23 20:00:00,2258,14459836
2015-01-23 21:00:00,3836,37103092
2015-01-23 22:00:00,3767,37327996
2015-01-23 23:00:00,3640,36929472
2015-01-24 00:00:00,3267,34460056
2015-01-24 01:00:00,2698,25350312
2015-01-24 02:00:00,1940,12125936
2015-01-24 03:00:00,2109,15006656
2015-01-24 04:00:00,1739,11778468
2015-01-24 05:00:00,1741,11777816
2015-01-24 06:00:00,1657,11389972
2015-01-24 07:00:00,1606,11072156
2015-01-24 08:00:00,1542,10802620
2015-01-24 09:00:00,1518,10685408
2015-01-24 10:00:00,2142,11775500
2015-01-24 11:00:00,2112,11747800
2015-01-24 12:00:00,1790,11028532
2015-01-24 13:00:00,1585,10602872
2015-01-24 14:00:00,1473,11957304
2015-01-24 15:00:00,1417,10770428
2015-01-24 16:00:00,1431,10724168
2015-01-24 17:00:00,1380,10343316
2015-01-24 18:00:00,1410,10145148
2015-01-24 19:00:00,1303,10028832
2015-01-24 20:00:00,1296,10018216
2015-01-24 21:00:00,1362,10815860
2015-01-24 22:00:00,1346,10717560
2015-01-24 23:00:00,1264,10577128
2015-01-25 00:00:00,1232,10495024
2015-01-25 01:00:00,1207,10429992
2015-01-25 02:00:00,1159,10391728
2015-01-25 03:00:00,1150,10362680
2015-01-25 04:00:00,1140,9898972
2015-01-25 05:00:00,1148,10000672
2015-01-25 06:00:00,1147,10041632
2015-01-25 07:00:00,1083,9719952
2015-01-25 08:00:00,1072,9692304
2015-01-25 09:00:00,1191,9989912
2015-01-25 10:00:00,1148,9916252
2015-01-25 11:00:00,1032,9722980
2015-01-25 12:00:00,948,9546604
2015-01-25 13:00:00,2285,42563052
2015-01-25 14:00:00,2315,42543360
2015-01-25 15:00:00,2473,44746844
2015-01-25 16:00:00,2670,44068736
2015-01-25 17:00:00,2666,44951304
2015-01-25 18:00:00,2623,45208104
2015-01-25 19:00:00,2059,31210644
2015-01-25 20:00:00,1328,15479492
2015-01-25 21:00:00,1056,9500500
2015-01-25 22:00:00,1025,8596404
2015-01-25 23:00:00,1015,8570804
2015-01-26 00:00:00,987,8576196
2015-01-26 01:00:00,954,8482316
2015-01-26 02:00:00,985,8615512
2015-01-26 03:00:00,858,7688792
2015-01-26 04:00:00,817,7596164
2015-01-26 05:00:00,779,7481612
2015-01-26 06:00:00,725,6952460
2015-01-26 07:00:00,698,6918668
2015-01-26 08:00:00,664,6884500
2015-01-26 09:00:00,679,8416788
2015-01-26 10:00:00,816,14386716
2015-01-26 11:00:00,1822,17861224
2015-01-26 12:00:00,1842,26790216
2015-01-26 13:00:00,1489,19874124
2015-01-26 14:00:00,11880,72933952
2015-01-26 15:00:00,1823,20565086
2015-01-26 16:00:00,1831,20304324
2015-01-26 17:00:00,2086,22455996
2015-01-26 18:00:00,2093,22499576
2015-01-26 19:00:00,12198,70107336
2015-01-26 20:00:00,12038,69318566
2015-01-26 21:00:00,2763,29779020
2015-01-26 22:00:00,2028,30090752
2015-01-26 23:00:00,1695,26428860
2015-01-27 00:00:00,1448,21830376
2015-01-27 01:00:00,1450,20453356
2015-01-27 02:00:00,1532,18860332
2015-01-27 03:00:00,1443,17323964
2015-01-27 04:00:00,1423,16674372
2015-01-27 05:00:00,1375,16080204
2015-01-27 06:00:00,1335,15377364
2015-01-27 07:00:00,1310,14568472
2015-01-27 08:00:00,1282,13981464
2015-01-27 09:00:00,1215,12934744
2015-01-27 10:00:00,1171,12210520
2015-01-27 11:00:00,1106,11310592
2015-01-27 12:00:00,1279,17174988
2015-01-27 13:00:00,1094,14114440
2015-01-27 14:00:00,1147,14585644
2015-01-27 15:00:00,1467,18286788
2015-01-27 16:00:00,2176,31327176
2015-01-27 17:00:00,3001,44976592
2015-01-27 18:00:00,2918,44632720
2015-01-27 19:00:00,2902,44180564
2015-01-27 20:00:00,2963,47770012
2015-01-27 21:00:00,3058,47739200
2015-01-27 22:00:00,3018,47198148
2015-01-27 23:00:00,3004,46606188
2015-01-28 00:00:00,2752,44135084
2015-01-28 01:00:00,2633,41347820
2015-01-28 02:00:00,2422,36736560
2015-01-28 03:00:00,2194,29986736
2015-01-28 04:00:00,1915,24691696
2015-01-28 05:00:00,1705,20923888
2015-01-28 06:00:00,1357,15229424
2015-01-28 07:00:00,1101,12480176
2015-01-28 08:00:00,995,10387888
2015-01-28 09:00:00,922,8954128
2015-01-28 10:00:00,963,11486420
2015-01-28 11:00:00,953,11069540
2015-01-28 12:00:00,5078,27986764
2015-01-28 13:00:00,9522,45090500
2015-01-28 14:00:00,3461,16674756
2015-01-28 15:00:00,1114,9223756
2015-01-28 16:00:00,1727,11649588
2015-01-28 17:00:00,1719,11898140
2015-01-28 18:00:00,1528,10928924
2015-01-28 19:00:00,1462,10275000
2015-01-28 20:00:00,1166,8668648
2015-01-28 21:00:00,1396,8845284
2015-01-28 22:00:00,1667,12605432
2015-01-28 23:00:00,1197,10440096
2015-01-29 00:00:00,1419,10068192
2015-01-29 01:00:00,2400,15662500
2015-01-29 02:00:00,1457,13568552
2015-01-29 03:00:00,1037,12070124
2015-01-29 04:00:00,1026,11831212
2015-01-29 05:00:00,944,11683692
2015-01-29 06:00:00,889,11194028
2015-01-29 07:00:00,858,11029996
2015-01-29 08:00:00,843,10757300
2015-01-29 09:00:00,2902,12929516
2015-01-29 10:00:00,6217,16755756
2015-01-29 11:00:00,3455,16012140
2015-01-29 12:00:00,1892,9931356
2015-01-29 13:00:00,1942,9651484
2015-01-29 14:00:00,2292,10501908
2015-01-29 15:00:00,2586,10155956
2015-01-29 16:00:00,2678,11975640
2015-01-29 17:00:00,2698,13560084
2015-01-29 18:00:00,1833,8869284
2015-01-29 19:00:00,1421,6297036
2015-01-29 20:00:00,17227,92556888
2015-01-29 21:00:00,15937,83954620
2015-01-29 22:00:00,8977,58657388
2015-01-29 23:00:00,4615,32332452
2015-01-30 00:00:00,1982,11355844
2015-01-30 01:00:00,1323,5248148
2015-01-30 02:00:00,1654,7194924
2015-01-30 03:00:00,1239,4863828
2015-01-30 04:00:00,1533,6872044
2015-01-30 05:00:00,1051,4299028
2015-01-30 06:00:00,1413,6785700
2015-01-30 07:00:00,1028,4582604
2015-01-30 08:00:00,1018,4494412
2015-01-30 09:00:00,1108,4731404
2015-01-30 10:00:00,641,2531580
2015-01-30 11:00:00,941,3795580
2015-01-30 12:00:00,1456,4693736
2015-01-30 13:00:00,1410,4917068
2015-01-30 14:00:00,1427,4385932
2015-01-30 15:00:00,1988,5112140
2015-01-30 16:00:00,1991,5171920
2015-01-30 17:00:00,4005,13397376
2015-01-30 18:00:00,3110,10501944
2015-01-30 19:00:00,1814,3485368
2015-01-30 20:00:00,1510,3080184
2015-01-30 21:00:00,1779,25180408
2015-01-30 22:00:00,1643,12691512
2015-01-30 23:00:00,1876,27039144
2015-01-31 00:00:00,1851,22127960
2015-01-31 01:00:00,1444,9598012
2015-01-31 02:00:00,1384,8504892
2015-01-31 03:00:00,1423,7714364
2015-01-31 04:00:00,1359,7247420
2015-01-31 05:00:00,1478,6927036
2015-01-31 06:00:00,1455,6507196
2015-01-31 07:00:00,1430,6809212
2015-01-31 08:00:00,1427,6823548
2015-01-31 09:00:00,1377,6829820
2015-01-31 10:00:00,1296,6745852
2015-01-31 11:00:00,1377,5778300
2015-01-31 12:00:00,1654,6257404
2015-01-31 13:00:00,2005,8085652
2015-01-31 14:00:00,1754,6855636
2015-01-31 15:00:00,1526,6387316
2015-01-31 16:00:00,1947,8503948
2015-01-31 17:00:00,1742,6337652
2015-01-31 18:00:00,1819,6431052
2015-01-31 19:00:00,2509,23901668
2015-01-31 20:00:00,1667,5114700
2015-01-31 21:00:00,1113,2399072
2015-01-31 22:00:00,1129,2416528
2015-01-31 23:00:00,1106,2333872
2015-02-01 00:00:00,1103,2106880
2015-02-01 01:00:00,989,2127360
2015-02-01 02:00:00,992,2405120
2015-02-01 03:00:00,958,2360352
2015-02-01 04:00:00,922,2311488
2015-02-01 05:00:00,440,1567584
2015-02-01 06:00:00,430,1542584
2015-02-01 07:00:00,438,1606584
2015-02-01 08:00:00,442,1527548
2015-02-01 09:00:00,435,1529596
2015-02-01 10:00:00,877,4848940
2015-02-01 11:00:00,939,6256204
2015-02-01 12:00:00,1351,5579340
2015-02-01 13:00:00,1693,7677184
2015-02-01 14:00:00,1728,7889384
2015-02-01 15:00:00,1444,12736480
2015-02-01 16:00:00,1977,20087920
2015-02-01 17:00:00,2326,23107256
2015-02-01 18:00:00,1658,19962192
2015-02-01 19:00:00,1532,19770920
2015-02-01 20:00:00,2790,27559816
2015-02-01 21:00:00,3454,29920964
2015-02-01 22:00:00,2906,26129524
2015-02-01 23:00:00,2264,20996284
2015-02-02 00:00:00,2468,20415628
2015-02-02 01:00:00,1973,18420380
2015-02-02 02:00:00,1583,14528092
2015-02-02 03:00:00,1177,9573516
2015-02-02 04:00:00,1201,6853964
2015-02-02 05:00:00,968,4874956
2015-02-02 06:00:00,1044,3934220
2015-02-02 07:00:00,892,3254764
2015-02-02 08:00:00,1320,3470636
2015-02-02 09:00:00,993,4102372
2015-02-02 10:00:00,1452,13917156
2015-02-02 11:00:00,1951,31901444
2015-02-02 12:00:00,1665,18516772
2015-02-02 13:00:00,6374,77431716
2015-02-02 14:00:00,2498,19972772
2015-02-02 15:00:00,6429,47196340
2015-02-02 16:00:00,4814,33397476
2015-02-02 17:00:00,5463,38264900
2015-02-02 18:00:00,4134,28625360
2015-02-02 19:00:00,3229,24568200
2015-02-02 20:00:00,2789,22221448
2015-02-02 21:00:00,3175,37241056
2015-02-02 22:00:00,2153,18366280
2015-02-02 23:00:00,1787,16165640
2015-02-03 00:00:00,1280,13438984
2015-02-03 01:00:00,1153,11387016
2015-02-03 02:00:00,868,9925864
2015-02-03 03:00:00,772,9281864
2015-02-03 04:00:00,788,8545160
2015-02-03 05:00:00,1183,6727816
2015-02-03 06:00:00,1404,6443656
2015-02-03 07:00:00,1575,6545960
2015-02-03 08:00:00,1547,3549864
2015-02-03 09:00:00,2081,5402668
2015-02-03 10:00:00,7970,13983604
2015-02-03 11:00:00,7556,24298724
2015-02-03 12:00:00,6005,20063508
2015-02-03 13:00:00,2034,8928596
2015-02-03 14:00:00,2037,11588756
2015-02-03 15:00:00,4334,15266292
2015-02-03 16:00:00,4707,15820594
2015-02-03 17:00:00,1892,8057148
2015-02-03 18:00:00,1813,6818980
2015-02-03 19:00:00,1757,7240060
2015-02-03 20:00:00,1119,5205488
2015-02-03 21:00:00,1036,7813856
2015-02-03 22:00:00,1662,17895968
2015-02-03 23:00:00,1651,19606184
2015-02-04 00:00:00,1553,18379528
2015-02-04 01:00:00,1238,15177776
2015-02-04 02:00:00,954,11262080
2015-02-04 03:00:00,918,9076672
2015-02-04 04:00:00,849,7676384
2015-02-04 05:00:00,913,6407456
2015-02-04 06:00:00,800,5882560
2015-02-04 07:00:00,862,4974220
2015-02-04 08:00:00,796,4057604
2015-02-04 09:00:00,3335,9953388
2015-02-04 10:00:00,3224,9343284
2015-02-04 11:00:00,3650,12325460
2015-02-04 12:00:00,4027,21435616
2015-02-04 13:00:00,4320,22926736
2015-02-04 14:00:00,5616,28778136
2015-02-04 15:00:00,5687,29948840
2015-02-04 16:00:00,14588,45475776
2015-02-04 17:00:00,4151,22038128
2015-02-04 18:00:00,2007,17019712
2015-02-04 19:00:00,10768,34385776
2015-02-04 20:00:00,1557,17700688
2015-02-04 21:00:00,1735,18371792
2015-02-04 22:00:00,2975,19690592
2015-02-04 23:00:00,1971,22544512
2015-02-05 00:00:00,1772,20303856
2015-02-05 01:00:00,1511,17426160
2015-02-05 02:00:00,1330,14666456
2015-02-05 03:00:00,1133,13440408
2015-02-05 04:00:00,1054,12041312
2015-02-05 05:00:00,1009,11113408
2015-02-05 06:00:00,918,9645600
2015-02-05 07:00:00,1119,9155232
2015-02-05 08:00:00,1376,9398880
2015-02-05 09:00:00,1346,9215232
2015-02-05 10:00:00,2527,13599928
2015-02-05 11:00:00,2833,15308640
2015-02-05 12:00:00,1126,8399328
2015-02-05 13:00:00,10679,28213120
2015-02-05 14:00:00,7743,45422896
2015-02-05 15:00:00,15908,72768896
2015-02-05 16:00:00,14326,60649192
2015-02-05 17:00:00,6557,51467896
2015-02-05 18:00:00,8836,49460560
2015-02-05 19:00:00,18625,64709328
2015-02-05 20:00:00,6349,65692304
2015-02-05 21:00:00,6440,52553760
2015-02-05 22:00:00,15728,73066800
2015-02-05 23:00:00,5998,55472124
2015-02-06 00:00:00,5428,48134540
2015-02-06 01:00:00,14016,53867580
2015-02-06 02:00:00,2935,21023228
2015-02-06 03:00:00,2269,13012748
2015-02-06 04:00:00,11343,29658188
2015-02-06 05:00:00,1478,8312684
2015-02-06 06:00:00,1315,7288316
2015-02-06 07:00:00,10882,26131180
2015-02-06 08:00:00,1115,5738284
2015-02-06 09:00:00,946,5119524
2015-02-06 10:00:00,10689,25003388
2015-02-06 11:00:00,6746,23307136
2015-02-06 12:00:00,6319,19934328
2015-02-06 13:00:00,12759,31768648
2015-02-06 14:00:00,2248,13770464
2015-02-06 15:00:00,4041,20702888
2015-02-06 16:00:00,11144,26470676
2015-02-06 17:00:00,1405,7062148
2015-02-06 18:00:00,1122,4830740
2015-02-06 19:00:00,10701,23550548
2015-02-06 20:00:00,1054,3641012
2015-02-06 21:00:00,1153,5023740
2015-02-06 22:00:00,10732,24589692
2015-02-06 23:00:00,1178,5287292
2015-02-07 00:00:00,1158,5357948
2015-02-07 01:00:00,10434,22801380
2015-02-07 02:00:00,794,2927972
2015-02-07 03:00:00,773,2702692
2015-02-07 04:00:00,10380,22355256
2015-02-07 05:00:00,690,2031672
2015-02-07 06:00:00,671,1690808
2015-02-07 07:00:00,10270,21347512
2015-02-07 08:00:00,688,1752632
2015-02-07 09:00:00,825,2774472
2015-02-07 10:00:00,10514,23099384
2015-02-07 11:00:00,899,3357488
2015-02-07 12:00:00,997,3396544
2015-02-07 13:00:00,10937,25400616
2015-02-07 14:00:00,1439,7334520
2015-02-07 15:00:00,1836,14336016
2015-02-07 16:00:00,13439,47468560
2015-02-07 17:00:00,3160,26657376
2015-02-07 18:00:00,3056,25625248
2015-02-07 19:00:00,12449,43679232
2015-02-07 20:00:00,2462,20369872
2015-02-07 21:00:00,2194,17700112
2015-02-07 22:00:00,11652,35822432
2015-02-07 23:00:00,2071,17673440
2015-02-08 00:00:00,2023,17888248
2015-02-08 01:00:00,15711,88662824
2015-02-08 02:00:00,5851,67033048
2015-02-08 03:00:00,4948,54744616
2015-02-08 04:00:00,13723,61235256
2015-02-08 05:00:00,3458,32124984
2015-02-08 06:00:00,2779,21906792
2015-02-08 07:00:00,15129,68530776
2015-02-08 08:00:00,5289,47181656
2015-02-08 09:00:00,5159,45886392
2015-02-08 10:00:00,15763,82036264
2015-02-08 11:00:00,5489,55868472
2015-02-08 12:00:00,4353,41635208
2015-02-08 13:00:00,13557,53154712
2015-02-08 14:00:00,4281,30437496
2015-02-08 15:00:00,3171,24187016
2015-02-08 16:00:00,13044,40922504
2015-02-08 17:00:00,2176,20267024
2015-02-08 18:00:00,4299,28541712
2015-02-08 19:00:00,12544,36515696
2015-02-08 20:00:00,1383,12759132
2015-02-08 21:00:00,1312,12649412
2015-02-08 22:00:00,11049,34366928
2015-02-08 23:00:00,3376,20221296
2015-02-09 00:00:00,3352,20140320
2015-02-09 01:00:00,9432,30515312
2015-02-09 02:00:00,1913,13257600
2015-02-09 03:00:00,1348,10663568
2015-02-09 04:00:00,1060,9342016
2015-02-09 05:00:00,1018,8765776
2015-02-09 06:00:00,913,8562896
2015-02-09 07:00:00,858,8331008
2015-02-09 08:00:00,919,8228016
2015-02-09 09:00:00,1242,10284072
2015-02-09 10:00:00,2316,17346056
2015-02-09 11:00:00,2331,16449480
2015-02-09 12:00:00,2356,17596616
2015-02-09 13:00:00,3158,37392448
2015-02-09 14:00:00,2472,20733896
2015-02-09 15:00:00,2182,14995160
2015-02-09 16:00:00,5109,164812836
2015-02-09 17:00:00,5367,161361212
2015-02-09 18:00:00,2872,47080148
2015-02-09 19:00:00,4194,28803652
2015-02-09 20:00:00,3727,19516012
2015-02-09 21:00:00,2135,11440284
2015-02-09 22:00:00,1775,9491692
2015-02-09 23:00:00,1265,7658824
2015-02-10 00:00:00,1262,7198708
2015-02-10 01:00:00,1118,6287004
2015-02-10 02:00:00,910,4932892
2015-02-10 03:00:00,887,4547356
2015-02-10 04:00:00,847,4064972
2015-02-10 05:00:00,788,3385036
2015-02-10 06:00:00,803,3436108
2015-02-10 07:00:00,734,2682444
2015-02-10 08:00:00,716,2384076
2015-02-10 09:00:00,680,1815116
2015-02-10 10:00:00,1717,10637884
2015-02-10 11:00:00,2520,10196140
2015-02-10 12:00:00,2121,7742188
2015-02-10 13:00:00,2607,11230076
2015-02-10 14:00:00,3112,11384424
2015-02-10 15:00:00,3265,15168420
2015-02-10 16:00:00,1967,8133200
2015-02-10 17:00:00,1719,9988144
2015-02-10 18:00:00,1704,7140056
2015-02-10 19:00:00,3494,51871064
2015-02-10 20:00:00,3136,55641964
2015-02-10 21:00:00,3245,75679952
2015-02-10 22:00:00,2744,47554984
2015-02-10 23:00:00,3533,49272984
2015-02-11 00:00:00,2910,47157368
2015-02-11 01:00:00,3819,50203848
2015-02-11 02:00:00,2711,46546056
2015-02-11 03:00:00,2661,45885656
2015-02-11 04:00:00,2458,43973320
2015-02-11 05:00:00,2353,40321320
2015-02-11 06:00:00,2136,33113224
2015-02-11 07:00:00,1900,25657224
2015-02-11 08:00:00,2098,20181384
2015-02-11 09:00:00,8431,98809768
2015-02-11 10:00:00,7136,78899688
2015-02-11 11:00:00,4369,43772184
2015-02-11 12:00:00,3718,29724808
2015-02-11 13:00:00,3293,19664184
2015-02-11 14:00:00,2810,18974584
2015-02-11 15:00:00,2652,16821384
2015-02-11 16:00:00,4275,22267964
2015-02-11 17:00:00,2658,12547184
2015-02-11 18:00:00,2943,32410464
2015-02-11 19:00:00,3470,35996036
2015-02-11 20:00:00,2989,34829512
2015-02-11 21:00:00,2543,19057192
2015-02-11 22:00:00,2575,11521468
2015-02-11 23:00:00,2483,10366780
2015-02-12 00:00:00,2231,7693960
2015-02-12 01:00:00,2190,7092792
2015-02-12 02:00:00,2171,7290296
2015-02-12 03:00:00,2115,6559704
2015-02-12 04:00:00,2078,6391880
2015-02-12 05:00:00,2037,6029016
2015-02-12 06:00:00,2036,5989016
2015-02-12 07:00:00,1971,5841752
2015-02-12 08:00:00,1965,5581604
2015-02-12 09:00:00,7775,61959604
2015-02-12 10:00:00,7845,63223656
2015-02-12 11:00:00,6949,56226976
2015-02-12 12:00:00,5686,40493988
2015-02-12 13:00:00,3231,16563212
2015-02-12 14:00:00,2627,12722124
2015-02-12 15:00:00,4615,36792328
2015-02-12 16:00:00,4469,37043324
2015-02-12 17:00:00,2860,16744600
2015-02-12 18:00:00,2552,12184796
2015-02-12 19:00:00,2634,12110024
2015-02-12 20:00:00,3009,14036652
2015-02-12 21:00:00,10126,101282364
2015-02-12 22:00:00,9125,90134456
2015-02-12 23:00:00,7704,75249856
2015-02-13 00:00:00,7136,71488364
2015-02-13 01:00:00,6877,68651272
2015-02-13 02:00:00,5944,54557332
2015-02-13 03:00:00,4291,31818428
2015-02-13 04:00:00,3167,19814228
2015-02-13 05:00:00,2227,11057436
2015-02-13 06:00:00,1907,8663888
2015-02-13 07:00:00,2276,10620752
2015-02-13 08:00:00,2292,9609148
2015-02-13 09:00:00,2297,9308876
2015-02-13 10:00:00,2633,11047880
2015-02-13 11:00:00,2620,10521036
2015-02-13 12:00:00,3163,15840020
2015-02-13 13:00:00,3541,16335504
2015-02-13 14:00:00,3524,17205376
2015-02-13 15:00:00,3075,13236656
2015-02-13 16:00:00,2702,12358168
2015-02-13 17:00:00,2702,14251312
2015-02-13 18:00:00,2661,13401744
2015-02-13 19:00:00,2683,13337860
2015-02-13 20:00:00,2757,12225400
2015-02-13 21:00:00,2730,11406744
2015-02-13 22:00:00,2737,11789972
2015-02-13 23:00:00,2554,11192276
2015-02-14 00:00:00,2475,11096828
2015-02-14 01:00:00,2300,10182036
2015-02-14 02:00:00,2345,10296040
2015-02-14 03:00:00,2230,9918276
2015-02-14 04:00:00,2224,9907668
2015-02-14 05:00:00,2229,10005244
2015-02-14 06:00:00,2225,10002444
2015-02-14 07:00:00,2207,9862480
2015-02-14 08:00:00,2689,11772372
2015-02-14 09:00:00,2812,12854936
2015-02-14 10:00:00,2473,10263064
2015-02-14 11:00:00,2198,9471144
2015-02-14 12:00:00,2146,9301784
2015-02-14 13:00:00,1945,8919616
2015-02-14 14:00:00,2319,12589392
2015-02-14 15:00:00,2443,12425432
2015-02-14 16:00:00,3298,28344432
2015-02-14 17:00:00,3219,28095480
2015-02-14 18:00:00,3248,28570328
2015-02-14 19:00:00,10340,115292940
2015-02-14 20:00:00,10532,114773128
2015-02-14 21:00:00,7973,86072760
2015-02-14 22:00:00,5658,63190320
2015-02-14 23:00:00,3708,39775324
2015-02-15 00:00:00,2872,28283644
2015-02-15 01:00:00,2447,24117228
2015-02-15 02:00:00,2230,21258528
2015-02-15 03:00:00,1970,17282020
2015-02-15 04:00:00,1773,14127224
2015-02-15 05:00:00,1611,11262188
2015-02-15 06:00:00,1502,9108280
2015-02-15 07:00:00,2298,10239424
2015-02-15 08:00:00,2284,10021640
2015-02-15 09:00:00,2269,9874316
2015-02-15 10:00:00,2404,9849168
2015-02-15 11:00:00,2528,10397680
2015-02-15 12:00:00,2325,10365788
2015-02-15 13:00:00,2791,10916904
2015-02-15 14:00:00,2638,10585488
2015-02-15 15:00:00,2582,10322204
2015-02-15 16:00:00,2893,10700688
2015-02-15 17:00:00,3074,21985968
2015-02-15 18:00:00,2517,11882768
2015-02-15 19:00:00,2360,11091864
2015-02-15 20:00:00,16631,470102364
2015-02-15 21:00:00,11864,314388000
2015-02-15 22:00:00,2334,10529148
2015-02-15 23:00:00,2315,11834508
2015-02-16 00:00:00,2059,10949088
2015-02-16 01:00:00,16398,128153900
2015-02-16 02:00:00,2034,10684136
2015-02-16 03:00:00,59353,480823312
2015-02-16 04:00:00,1950,10587476
2015-02-16 05:00:00,1879,10394964
2015-02-16 06:00:00,1867,10258100
2015-02-16 07:00:00,2258,11858936
2015-02-16 08:00:00,2258,11858936
2015-02-16 09:00:00,2359,12161388
2015-02-16 10:00:00,2333,12157960
2015-02-16 11:00:00,6765,18503816
2015-02-16 12:00:00,4340,25607608
2015-02-16 13:00:00,3296,15290588
2015-02-16 14:00:00,2668,11360548
2015-02-16 15:00:00,2850,12232420
2015-02-16 16:00:00,2201,9199908
2015-02-16 17:00:00,59988,480800424
2015-02-16 18:00:00,2265,10817592
2015-02-16 19:00:00,60177,487590044
2015-02-16 20:00:00,2961,21514012
2015-02-16 21:00:00,3136,29450076
2015-02-16 22:00:00,3747,29482560
2015-02-16 23:00:00,3547,28516376
2015-02-17 00:00:00,60156,498123972
2015-02-17 01:00:00,2729,27442332
2015-02-17 02:00:00,2773,27769512
2015-02-17 03:00:00,2781,27392072
2015-02-17 04:00:00,2699,27116620
2015-02-17 05:00:00,2631,26217468
2015-02-17 06:00:00,2567,24939068
2015-02-17 07:00:00,3239,24719068
2015-02-17 08:00:00,2569,20837028
2015-02-17 09:00:00,2986,20363188
2015-02-17 10:00:00,5826,36476916
2015-02-17 11:00:00,8206,37287068
2015-02-17 12:00:00,8496,35914972
2015-02-17 13:00:00,8731,39599188
2015-02-17 14:00:00,9656,46174820
2015-02-17 15:00:00,9638,40997556
2015-02-17 16:00:00,7727,33608248
2015-02-17 17:00:00,6445,36449036
2015-02-17 18:00:00,6045,33477404
2015-02-17 19:00:00,6216,33663284
2015-02-17 20:00:00,6175,32558812
2015-02-17 21:00:00,6015,30474372
2015-02-17 22:00:00,62698,505014044
2015-02-17 23:00:00,2927,20191344
2015-02-18 00:00:00,3555,20168044
2015-02-18 01:00:00,2945,18222664
2015-02-18 02:00:00,2841,17705484
2015-02-18 03:00:00,2819,17525016
2015-02-18 04:00:00,2637,16788728
2015-02-18 05:00:00,2456,15519948
2015-02-18 06:00:00,2385,14035128
2015-02-18 07:00:00,2253,12358804
2015-02-18 08:00:00,2455,12472532
2015-02-18 09:00:00,2349,10838580
2015-02-18 10:00:00,3323,16910264
2015-02-18 11:00:00,2831,13472492
2015-02-18 12:00:00,2391,11536668
2015-02-18 13:00:00,4372,17032376
2015-02-18 14:00:00,4496,18987136
2015-02-18 15:00:00,3569,18465948
2015-02-18 16:00:00,3302,17203444
2015-02-18 17:00:00,3958,38405524
2015-02-18 18:00:00,2785,13570924
2015-02-18 19:00:00,1920,9959560
2015-02-18 20:00:00,1764,9252064
2015-02-18 21:00:00,4368,37322504
2015-02-18 22:00:00,4276,24187100
2015-02-18 23:00:00,2973,13289560
2015-02-19 00:00:00,2025,9070120
2015-02-19 01:00:00,2017,9077424
2015-02-19 02:00:00,3081,9827716
2015-02-19 03:00:00,8336,14804396
2015-02-19 04:00:00,6797,12850108
2015-02-19 05:00:00,7665,13270524
2015-02-19 06:00:00,7560,13728720
2015-02-19 07:00:00,2058,8889368
2015-02-19 08:00:00,2494,13994376
2015-02-19 09:00:00,2906,18272488
2015-02-19 10:00:00,2480,11225556
2015-02-19 11:00:00,2514,11294852
2015-02-19 12:00:00,3264,20472184
2015-02-19 13:00:00,4756,33717136
2015-02-19 14:00:00,4705,33978736
2015-02-19 15:00:00,3590,29460952
2015-02-19 16:00:00,4197,31082112
2015-02-19 17:00:00,3099,27323504
2015-02-19 18:00:00,2479,23264632
2015-02-19 19:00:00,2544,30485176
2015-02-19 20:00:00,2785,37525688
2015-02-19 21:00:00,3726,46324408
2015-02-19 22:00:00,17868,241570780
2015-02-19 23:00:00,17877,240904604
2015-02-20 00:00:00,10641,124576492
2015-02-20 01:00:00,7162,92898108
2015-02-20 02:00:00,4572,53591580
2015-02-20 03:00:00,3347,27456668
2015-02-20 04:00:00,2877,18680092
2015-02-20 05:00:00,2675,13136476
2015-02-20 06:00:00,2442,9898780
2015-02-20 07:00:00,2347,8557452
2015-02-20 08:00:00,2088,7855696
2015-02-20 09:00:00,2083,12593136
2015-02-20 10:00:00,2380,19617568
2015-02-20 11:00:00,3370,26763408
2015-02-20 12:00:00,3102,14916192
2015-02-20 13:00:00,2970,16890128
2015-02-20 14:00:00,2810,22153424
2015-02-20 15:00:00,4737,38368660
2015-02-20 16:00:00,3090,29268216
2015-02-20 17:00:00,60635,505418072
2015-02-20 18:00:00,2985,31172776
2015-02-20 19:00:00,3026,30232696
2015-02-20 20:00:00,3046,29825880
2015-02-20 21:00:00,2777,26436056
2015-02-20 22:00:00,2431,17838596
2015-02-20 23:00:00,2249,13652780
2015-02-21 00:00:00,2102,11485932
2015-02-21 01:00:00,2032,11047340
2015-02-21 02:00:00,1614,9088556
2015-02-21 03:00:00,1596,8815472
2015-02-21 04:00:00,1580,8799088
2015-02-21 05:00:00,1627,8831856
2015-02-21 06:00:00,1683,8635248
2015-02-21 07:00:00,2416,10849472
2015-02-21 08:00:00,2424,10466520
2015-02-21 09:00:00,2377,8656088
2015-02-21 10:00:00,2370,8590168
2015-02-21 11:00:00,2676,9094968
2015-02-21 12:00:00,2610,9255736
2015-02-21 13:00:00,2712,10967904
2015-02-21 14:00:00,2874,11313680
2015-02-21 15:00:00,2885,10750000
2015-02-21 16:00:00,17314,244297160
2015-02-21 17:00:00,4046,31119920
2015-02-21 18:00:00,2710,9793680
2015-02-21 19:00:00,3105,11900136
2015-02-21 20:00:00,2822,9735312
2015-02-21 21:00:00,2604,9548496
2015-02-21 22:00:00,2726,11137000
2015-02-21 23:00:00,2289,8806864
2015-02-22 00:00:00,2169,8527312
2015-02-22 01:00:00,16513,480162488
2015-02-22 02:00:00,16106,948259232
2015-02-22 03:00:00,1721,7724576
2015-02-22 04:00:00,1795,8134176
2015-02-22 05:00:00,2028,9814104
2015-02-22 06:00:00,1650,7508672
2015-02-22 07:00:00,1250,5066536
2015-02-22 08:00:00,1314,5132072
2015-02-22 09:00:00,1267,5246248
2015-02-22 10:00:00,29880,1885961416
2015-02-22 11:00:00,4008,192416328
2015-02-22 12:00:00,2109,17257544
2015-02-22 13:00:00,1354,5618728
2015-02-22 14:00:00,1322,5129464
2015-02-22 15:00:00,15127,238549080
2015-02-22 16:00:00,1233,4458872
2015-02-22 17:00:00,1120,4212600
2015-02-22 18:00:00,623,2256372
2015-02-22 19:00:00,510,2146248
2015-02-22 20:00:00,475,1738288
2015-02-22 21:00:00,7275,80357836
2015-02-22 22:00:00,7220,80616648
2015-02-22 23:00:00,7754,121596122
2015-02-23 00:00:00,7158,108051992
2015-02-23 01:00:00,5855,90017476
2015-02-23 02:00:00,4382,54477284
2015-02-23 03:00:00,3613,39494836
2015-02-23 04:00:00,2418,5480612
2015-02-23 05:00:00,2337,2837668
2015-02-23 06:00:00,2279,2308836
2015-02-23 07:00:00,2165,1915028
2015-02-23 08:00:00,2240,1828060
2015-02-23 09:00:00,3445,19408524
2015-02-23 10:00:00,5916,66931472
2015-02-23 11:00:00,5193,57477468
2015-02-23 12:00:00,4602,53388252
2015-02-23 13:00:00,4661,55148568
2015-02-23 14:00:00,4707,52031224
2015-02-23 15:00:00,3823,21449680
2015-02-23 16:00:00,3988,19590784
2015-02-23 17:00:00,4093,20105024
2015-02-23 18:00:00,4152,20690496
2015-02-23 19:00:00,4208,20423920
2015-02-23 20:00:00,5952,76795920
2015-02-23 21:00:00,5529,75167592
2015-02-23 22:00:00,5228,74682240
2015-02-23 23:00:00,5293,76627056
2015-02-24 00:00:00,4818,64889072
2015-02-24 01:00:00,3613,24725312
2015-02-24 02:00:00,3280,15367360
2015-02-24 03:00:00,2974,9817088
2015-02-24 04:00:00,2925,8832816
2015-02-24 05:00:00,2818,8125088
2015-02-24 06:00:00,2737,7774624
2015-02-24 07:00:00,2769,8724240
2015-02-24 08:00:00,2930,8975840
2015-02-24 09:00:00,3032,9464368
2015-02-24 10:00:00,3523,12677160
2015-02-24 11:00:00,3467,12130504
2015-02-24 12:00:00,3725,17112744
2015-02-24 13:00:00,3785,11085432
2015-02-24 14:00:00,3602,12455392
2015-02-24 15:00:00,3737,15604184
2015-02-24 16:00:00,3653,15323952
2015-02-24 17:00:00,3708,14921936
2015-02-24 18:00:00,3550,14511960
2015-02-24 19:00:00,3421,14346128
2015-02-24 20:00:00,3574,16212856
2015-02-24 21:00:00,7308,207001448
2015-02-24 22:00:00,3407,19565000
2015-02-24 23:00:00,3624,19763720
2015-02-25 00:00:00,3196,8001496
2015-02-25 01:00:00,3270,8431752
2015-02-25 02:00:00,3215,8759592
2015-02-25 03:00:00,3227,8344040
2015-02-25 04:00:00,2963,7197128
2015-02-25 05:00:00,2935,7619576
2015-02-25 06:00:00,2845,7341496
2015-02-25 07:00:00,2689,6369184
2015-02-25 08:00:00,2731,6345120
2015-02-25 09:00:00,2899,8453664
2015-02-25 10:00:00,3109,7837904
2015-02-25 11:00:00,3971,10488078
2015-02-25 12:00:00,6536,128029348
2015-02-25 13:00:00,8963,67722102
2015-02-25 14:00:00,9195,72060552
2015-02-25 15:00:00,9098,69330528
2015-02-25 16:00:00,8529,59308744
2015-02-25 17:00:00,4575,24768840
2015-02-25 18:00:00,7493,17681008
2015-02-25 19:00:00,7432,15699192
2015-02-25 20:00:00,8797,75172184
2015-02-25 21:00:00,7814,73448744
2015-02-25 22:00:00,5120,68270280
2015-02-25 23:00:00,8750,77083688
2015-02-26 00:00:00,8516,68433768
2015-02-26 01:00:00,7091,22014472
2015-02-26 02:00:00,5206,12188592
2015-02-26 03:00:00,3079,7006096
2015-02-26 04:00:00,6919,15784448
2015-02-26 05:00:00,6763,15933552
2015-02-26 06:00:00,6820,15795152
2015-02-26 07:00:00,3971,9576944
2015-02-26 08:00:00,3029,8259344
2015-02-26 09:00:00,7448,19356912
2015-02-26 10:00:00,7849,20069368
2015-02-26 11:00:00,7544,17711704
2015-02-26 12:00:00,5477,11317672
2015-02-26 13:00:00,3674,8658648
2015-02-26 14:00:00,7598,17236456
2015-02-26 15:00:00,7786,17923016
2015-02-26 16:00:00,8539,18621064
2015-02-26 17:00:00,5977,55414016
2015-02-26 18:00:00,5614,67053096
2015-02-26 19:00:00,8447,61818948
2015-02-26 20:00:00,7880,47102752
2015-02-26 21:00:00,8007,48038560
2015-02-26 22:00:00,5435,13897833
2015-02-26 23:00:00,3738,9313977
2015-02-27 00:00:00,7305,16268592
2015-02-27 01:00:00,7292,16339648
2015-02-27 02:00:00,7202,15524864
2015-02-27 03:00:00,4077,8804032
2015-02-27 04:00:00,3195,6734768
2015-02-27 05:00:00,7002,14487040
2015-02-27 06:00:00,6978,13940688
2015-02-27 07:00:00,7616,15080218
2015-02-27 08:00:00,6395,12699168
2015-02-27 09:00:00,3175,7114336
2015-02-27 10:00:00,8288,19532304
2015-02-27 11:00:00,7123,16686272
2015-02-27 12:00:00,7574,16134240
2015-02-27 13:00:00,5776,13754048
2015-02-27 14:00:00,3979,25852112
2015-02-27 15:00:00,8094,31594568
2015-02-27 16:00:00,7804,29764144
2015-02-27 17:00:00,7780,28828088
2015-02-27 18:00:00,6990,21530936
2015-02-27 19:00:00,3980,13932976
2015-02-27 20:00:00,7568,18937488
2015-02-27 21:00:00,7294,17587632
2015-02-27 22:00:00,7762,24586016
2015-02-27 23:00:00,7232,24979696
2015-02-28 00:00:00,4370,15704064
2015-02-28 01:00:00,7964,22876544
2015-02-28 02:00:00,9807,30691171
2015-02-28 03:00:00,9533,26066547
2015-02-28 04:00:00,8272,23350083
2015-02-28 05:00:00,5461,17389019
2015-02-28 06:00:00,9120,25121171
2015-02-28 07:00:00,8498,23540703
2015-02-28 08:00:00,7618,20142344
2015-02-28 09:00:00,4553,14363984
2015-02-28 10:00:00,4171,24856016
2015-02-28 11:00:00,8067,32219600
2015-02-28 12:00:00,8013,31498064
2015-02-28 13:00:00,7752,24644832
2015-02-28 14:00:00,5088,13543136
2015-02-28 15:00:00,4679,58037168
2015-02-28 16:00:00,8503,64998800
2015-02-28 17:00:00,8467,65721920
2015-02-28 18:00:00,8328,60629152
2015-02-28 19:00:00,6449,49400752
2015-02-28 20:00:00,3575,20413392
2015-02-28 21:00:00,16902,139596672
2015-02-28 22:00:00,14683,109788720
2015-02-28 23:00:00,9778,52828272
2015-03-01 00:00:00,7685,32729894
2015-03-01 01:00:00,4260,14108220
2015-03-01 02:00:00,6880,16233788
2015-03-01 03:00:00,6857,15988060
2015-03-01 04:00:00,6866,16488036
2015-03-01 05:00:00,5458,13619228
2015-03-01 06:00:00,3127,8922364
2015-03-01 07:00:00,6970,18309260
2015-03-01 08:00:00,14976,66475804
2015-03-01 09:00:00,22184,110184700
2015-03-01 10:00:00,8693,31727804
2015-03-01 11:00:00,4179,17535452
2015-03-01 12:00:00,7637,24564100
2015-03-01 13:00:00,8312,29957468
2015-03-01 14:00:00,8405,29470812
2015-03-01 15:00:00,7639,27994364
2015-03-01 16:00:00,4351,17983596
2015-03-01 17:00:00,8260,27275824
2015-03-01 18:00:00,8190,27250368
2015-03-01 19:00:00,8250,24174192
2015-03-01 20:00:00,7810,22050048
2015-03-01 21:00:00,5073,15173952
2015-03-01 22:00:00,7961,21843184
2015-03-01 23:00:00,8016,25626096
2015-03-02 00:00:00,9003,45891584
2015-03-02 01:00:00,9367,46851992
2015-03-02 02:00:00,6592,42237547
2015-03-02 03:00:00,10305,48803515
2015-03-02 04:00:00,10082,47553675
2015-03-02 05:00:00,9380,41629220
2015-03-02 06:00:00,8357,38822580
2015-03-02 07:00:00,5306,29695020
2015-03-02 08:00:00,8745,33962396
2015-03-02 09:00:00,8396,30877436
2015-03-02 10:00:00,8375,29012804
2015-03-02 11:00:00,12059,37298900
2015-03-02 12:00:00,8525,33105712
2015-03-02 13:00:00,9434,37475352
2015-03-02 14:00:00,8616,30407048
2015-03-02 15:00:00,6045,25507688
2015-03-02 16:00:00,8392,31761384
2015-03-02 17:00:00,7419,27134264
2015-03-02 18:00:00,7356,25735928
2015-03-02 19:00:00,7861,33343936
2015-03-02 20:00:00,5125,28054360
2015-03-02 21:00:00,7892,41710272
2015-03-02 22:00:00,8180,37858144
2015-03-02 23:00:00,7325,25509616
2015-03-03 00:00:00,7261,24829152
2015-03-03 01:00:00,5018,22489120
2015-03-03 02:00:00,7042,27099104
2015-03-03 03:00:00,6873,24148176
2015-03-03 04:00:00,6912,25130336
2015-03-03 05:00:00,6732,20288560
2015-03-03 06:00:00,4790,15270304
2015-03-03 07:00:00,6867,20098448
2015-03-03 08:00:00,6846,20858512
2015-03-03 09:00:00,6739,21189744
2015-03-03 10:00:00,6942,23475672
2015-03-03 11:00:00,5384,21609496
2015-03-03 12:00:00,6850,21298752
2015-03-03 13:00:00,7283,24321280
2015-03-03 14:00:00,8720,32014099
2015-03-03 15:00:00,9151,27318179
2015-03-03 16:00:00,7538,32783923
2015-03-03 17:00:00,9607,37366887
2015-03-03 18:00:00,8795,43002616
2015-03-03 19:00:00,7868,37764256
2015-03-03 20:00:00,6962,35803072
2015-03-03 21:00:00,5793,30622080
2015-03-03 22:00:00,6530,24499008
2015-03-03 23:00:00,6459,24046096
2015-03-04 00:00:00,6926,27100152
2015-03-04 01:00:00,6742,26038928
2015-03-04 02:00:00,5017,19365536
2015-03-04 03:00:00,6358,19450928
2015-03-04 04:00:00,6302,18928160
2015-03-04 05:00:00,6240,19360736
2015-03-04 06:00:00,6172,18849936
2015-03-04 07:00:00,4727,15292768
2015-03-04 08:00:00,6557,28467840
2015-03-04 09:00:00,6282,22295368
2015-03-04 10:00:00,7484,36575848
2015-03-04 11:00:00,8045,38789768
2015-03-04 12:00:00,6778,37065008
2015-03-04 13:00:00,7104,23065296
2015-03-04 14:00:00,7153,24982260
2015-03-04 15:00:00,7987,19698324
2015-03-04 16:00:00,7420,15035932
2015-03-04 17:00:00,6057,17460060
2015-03-04 18:00:00,5833,17425272
2015-03-04 19:00:00,5278,16358192
2015-03-04 20:00:00,4620,13102000
2015-03-04 21:00:00,4536,13831856
2015-03-04 22:00:00,4090,13078352
2015-03-04 23:00:00,3732,12171744
2015-03-05 00:00:00,3754,13122032
2015-03-05 01:00:00,3604,13564688
2015-03-05 02:00:00,3567,13281360
2015-03-05 03:00:00,3513,13078720
2015-03-05 04:00:00,3436,11809440
2015-03-05 05:00:00,3440,12055504
2015-03-05 06:00:00,3319,10791984
2015-03-05 07:00:00,3306,10597568
2015-03-05 08:00:00,3368,11455936
2015-03-05 09:00:00,3713,12617928
2015-03-05 10:00:00,3842,12913544
2015-03-05 11:00:00,4072,16522024
2015-03-05 12:00:00,3773,12969608
2015-03-05 13:00:00,4202,20289056
2015-03-05 14:00:00,6780,31393576
2015-03-05 15:00:00,7716,28172216
2015-03-05 16:00:00,6071,21341648
2015-03-05 17:00:00,5047,24776288
2015-03-05 18:00:00,4077,22901016
2015-03-05 19:00:00,3188,8957280
2015-03-05 20:00:00,3095,8491248
2015-03-05 21:00:00,3069,9160976
2015-03-05 22:00:00,3042,10447216
2015-03-05 23:00:00,3125,11935632
2015-03-06 00:00:00,2947,10751968
2015-03-06 01:00:00,2940,10459520
2015-03-06 02:00:00,2929,10346880
2015-03-06 03:00:00,2995,11066224
2015-03-06 04:00:00,3246,16750312
2015-03-06 05:00:00,2904,10300152
2015-03-06 06:00:00,2896,10747272
2015-03-06 07:00:00,2761,9206552
2015-03-06 08:00:00,2746,9863720
2015-03-06 09:00:00,2705,9626306
2015-03-06 10:00:00,2995,12375908
2015-03-06 11:00:00,3701,17268585
2015-03-06 12:00:00,3710,17370353
2015-03-06 13:00:00,3149,11423865
2015-03-06 14:00:00,3169,13059809
2015-03-06 15:00:00,3148,10824897
2015-03-06 16:00:00,3619,12824337
2015-03-06 17:00:00,3590,15134129
2015-03-06 18:00:00,3431,11850985
2015-03-06 19:00:00,3611,15203425
2015-03-06 20:00:00,71248,287404169
2015-03-06 21:00:00,5466,25734065
2015-03-06 22:00:00,2867,8331009
2015-03-06 23:00:00,2612,6506425
2015-03-07 00:00:00,2598,6885521
2015-03-07 01:00:00,2615,7395905
2015-03-07 02:00:00,2729,9690905
2015-03-07 03:00:00,2653,9493609
2015-03-07 04:00:00,2524,6419225
2015-03-07 05:00:00,2998,6536217
2015-03-07 06:00:00,2972,6374953
2015-03-07 07:00:00,2479,6062137
2015-03-07 08:00:00,2475,6003545
2015-03-07 09:00:00,2448,6180761
2015-03-07 10:00:00,2597,8187129
2015-03-07 11:00:00,2548,7815785
2015-03-07 12:00:00,2483,6863001
2015-03-07 13:00:00,3745,9922889
2015-03-07 14:00:00,3057,7968329
2015-03-07 15:00:00,2762,7613113
2015-03-07 16:00:00,2756,8019833
2015-03-07 17:00:00,2725,8081561
2015-03-07 18:00:00,2701,7883945
2015-03-07 19:00:00,2718,8164873
2015-03-07 20:00:00,2680,8869145
2015-03-07 21:00:00,2660,8219785
2015-03-07 22:00:00,2448,7328600
2015-03-07 23:00:00,2623,13079336
2015-03-08 00:00:00,3164,29666312
2015-03-08 01:00:00,2974,27446040
2015-03-08 02:00:00,2843,24618008
2015-03-08 03:00:00,2699,22671176
2015-03-08 04:00:00,2623,20764376
2015-03-08 05:00:00,2516,18978456
2015-03-08 06:00:00,2489,18073752
2015-03-08 07:00:00,2692,19094808
2015-03-08 08:00:00,2443,16451768
2015-03-08 09:00:00,2362,14916920
2015-03-08 10:00:00,2396,14500664
2015-03-08 11:00:00,2333,12946760
2015-03-08 12:00:00,2569,13043544
2015-03-08 13:00:00,69411,279147432
2015-03-08 14:00:00,2272,9587032
2015-03-08 15:00:00,2174,7957112
2015-03-08 16:00:00,2138,7102920
2015-03-08 17:00:00,2106,6108520
2015-03-08 18:00:00,2052,5864696
2015-03-08 19:00:00,2215,7424152
2015-03-08 20:00:00,2314,8182328
2015-03-08 21:00:00,2254,7791064
2015-03-08 22:00:00,2246,7082898
2015-03-08 23:00:00,2566,9542168
2015-03-09 00:00:00,2129,6010872
2015-03-09 01:00:00,2067,5520392
2015-03-09 02:00:00,1948,4590792
2015-03-09 03:00:00,1918,3964712
2015-03-09 04:00:00,1907,4279928
2015-03-09 05:00:00,1876,3735192
2015-03-09 06:00:00,1879,3221176
2015-03-09 07:00:00,1933,3051304
2015-03-09 08:00:00,1933,3023608
2015-03-09 09:00:00,2232,3629240
2015-03-09 10:00:00,2335,4388648
2015-03-09 11:00:00,2397,4302336
2015-03-09 12:00:00,2769,5614048
2015-03-09 13:00:00,2388,3754864
2015-03-09 14:00:00,4771,15661312
2015-03-09 15:00:00,6209,44619400
2015-03-09 16:00:00,4260,29207946
2015-03-09 17:00:00,3394,23143112
2015-03-09 18:00:00,2932,18334512
2015-03-09 19:00:00,2731,16164880
2015-03-09 20:00:00,2901,14647440
2015-03-09 21:00:00,3296,15056728
2015-03-09 22:00:00,3118,13400760
2015-03-09 23:00:00,3668,13633728
2015-03-10 00:00:00,3966,13313995
2015-03-10 01:00:00,4300,14388083
2015-03-10 02:00:00,3988,13446342
2015-03-10 03:00:00,3191,9972992
2015-03-10 04:00:00,3152,8968480
2015-03-10 05:00:00,3178,8221408
2015-03-10 06:00:00,2981,7608672
2015-03-10 07:00:00,2657,6584272
2015-03-10 08:00:00,2284,5522616
2015-03-10 09:00:00,2610,6388600
2015-03-10 10:00:00,2528,5950200
2015-03-10 11:00:00,2792,6186296
2015-03-10 12:00:00,2735,6016256
2015-03-10 13:00:00,2803,5366464
2015-03-10 14:00:00,3167,9755110
2015-03-10 15:00:00,2583,5714568
2015-03-10 16:00:00,3381,6133040
2015-03-10 17:00:00,3146,6170480
2015-03-10 18:00:00,3671,6825712
2015-03-10 19:00:00,3542,5979416
2015-03-10 20:00:00,3589,6239208
2015-03-10 21:00:00,3581,10346296
2015-03-10 22:00:00,3168,6169992
2015-03-10 23:00:00,4640,8367536
2015-03-11 00:00:00,4786,8300736
2015-03-11 01:00:00,4463,7688160
2015-03-11 02:00:00,3507,5794992
2015-03-11 03:00:00,2872,4447936
2015-03-11 04:00:00,2800,4224936
2015-03-11 05:00:00,2704,4094888
2015-03-11 06:00:00,2685,3940176
2015-03-11 07:00:00,2555,3773840
2015-03-11 08:00:00,2737,4737024
2015-03-11 09:00:00,2795,4747544
2015-03-11 10:00:00,3479,6062200
2015-03-11 11:00:00,6362,53058664
2015-03-11 12:00:00,6377,53118984
2015-03-11 13:00:00,3946,10459760
2015-03-11 14:00:00,3613,6175840
2015-03-11 15:00:00,3521,7763728
2015-03-11 16:00:00,3192,5183690
2015-03-11 17:00:00,3283,6132744
2015-03-11 18:00:00,3017,5581032
2015-03-11 19:00:00,2750,4782496
2015-03-11 20:00:00,2887,4906384
2015-03-11 21:00:00,2768,24413520
2015-03-11 22:00:00,5360,20987408
2015-03-11 23:00:00,5250,18799392
2015-03-12 00:00:00,6727,22094864
2015-03-12 01:00:00,5925,18472656
2015-03-12 02:00:00,4864,13943152
2015-03-12 03:00:00,2833,5775008
2015-03-12 04:00:00,2051,2955136
2015-03-12 05:00:00,1851,2582768
2015-03-12 06:00:00,1817,2532608
2015-03-12 07:00:00,1916,2603648
2015-03-12 08:00:00,1894,2569056
2015-03-12 09:00:00,2670,4791600
2015-03-12 10:00:00,2724,7477168
2015-03-12 11:00:00,3011,7864464
2015-03-12 12:00:00,2875,6578720
2015-03-12 13:00:00,2790,7140034
2015-03-12 14:00:00,2904,7666530
2015-03-12 15:00:00,3602,10802272
2015-03-12 16:00:00,4789,26024322
2015-03-12 17:00:00,4611,27484736
2015-03-12 18:00:00,3982,17572784
2015-03-12 19:00:00,3499,13078688
2015-03-12 20:00:00,4392,23303488
2015-03-12 21:00:00,4475,22674992
2015-03-12 22:00:00,4169,14963360
2015-03-12 23:00:00,4002,11567616
2015-03-13 00:00:00,3897,11031056
2015-03-13 01:00:00,3825,10228176
2015-03-13 02:00:00,3632,9191440
2015-03-13 03:00:00,3594,8726688
2015-03-13 04:00:00,3553,8223856
2015-03-13 05:00:00,3536,7996048
2015-03-13 06:00:00,3491,7666880
2015-03-13 07:00:00,3310,6921392
2015-03-13 08:00:00,3258,9832976
2015-03-13 09:00:00,73558,605598416
2015-03-13 10:00:00,73730,607444020
2015-03-13 11:00:00,42109,385030036
2015-03-13 12:00:00,22785,259916720
2015-03-13 13:00:00,7132,42057160
2015-03-13 14:00:00,3415,11731104
2015-03-13 15:00:00,3679,14555652
2015-03-13 16:00:00,4011,12521412
2015-03-13 17:00:00,3795,10375040
2015-03-13 18:00:00,2939,8439216
2015-03-13 19:00:00,2871,9323016
2015-03-13 20:00:00,2526,6407808
2015-03-13 21:00:00,2521,6146512
2015-03-13 22:00:00,3095,6884704
2015-03-13 23:00:00,2999,6328780
2015-03-14 00:00:00,2748,9392256
2015-03-14 01:00:00,2615,8476576
2015-03-14 02:00:00,2555,7676736
2015-03-14 03:00:00,2545,7634912
2015-03-14 04:00:00,2475,7449504
2015-03-14 05:00:00,2429,7315200
2015-03-14 06:00:00,2410,7251632
2015-03-14 07:00:00,2405,7214848
2015-03-14 08:00:00,2498,7076712
2015-03-14 09:00:00,2479,6999104
2015-03-14 10:00:00,2287,6916272
2015-03-14 11:00:00,2320,6965024
2015-03-14 12:00:00,2385,7082608
2015-03-14 13:00:00,2377,7042128
2015-03-14 14:00:00,2268,6843472
2015-03-14 15:00:00,2021,6353200
2015-03-14 16:00:00,2062,6277648
2015-03-14 17:00:00,2213,6655712
2015-03-14 18:00:00,2142,6881920
2015-03-14 19:00:00,1963,6670714
2015-03-14 20:00:00,1976,6485386
2015-03-14 21:00:00,1908,6008906
2015-03-14 22:00:00,1949,6668410
2015-03-14 23:00:00,1497,4895168
2015-03-15 00:00:00,1329,3183200
2015-03-15 01:00:00,1305,2873504
2015-03-15 02:00:00,1277,2789360
2015-03-15 03:00:00,1274,2764384
2015-03-15 04:00:00,1271,2755792
2015-03-15 05:00:00,1255,2739408
2015-03-15 06:00:00,1248,2734112
2015-03-15 07:00:00,1296,2742304
2015-03-15 08:00:00,1298,2751400
2015-03-15 09:00:00,1394,3748320
2015-03-15 10:00:00,1354,3693872
2015-03-15 11:00:00,1247,3422928
2015-03-15 12:00:00,1375,3904080
2015-03-15 13:00:00,1437,5408624
2015-03-15 14:00:00,1712,6032432
2015-03-15 15:00:00,4357,16192672
2015-03-15 16:00:00,1916,4539232
2015-03-15 17:00:00,2051,4966016
2015-03-15 18:00:00,1679,3479916
2015-03-15 19:00:00,1299,3312144
2015-03-15 20:00:00,1474,3611088
2015-03-15 21:00:00,1463,4487936
2015-03-15 22:00:00,2832,17835832
2015-03-15 23:00:00,2685,13576008
2015-03-16 00:00:00,2746,14921488
2015-03-16 01:00:00,1809,9381424
2015-03-16 02:00:00,1743,9027024
2015-03-16 03:00:00,1913,8757128
2015-03-16 04:00:00,2557,7594732
2015-03-16 05:00:00,2497,7078556
2015-03-16 06:00:00,2386,6528796
2015-03-16 07:00:00,2380,6266912
2015-03-16 08:00:00,2408,6297456
2015-03-16 09:00:00,3095,8089644
2015-03-16 10:00:00,3597,10997468
2015-03-16 11:00:00,3576,11024252
2015-03-16 12:00:00,3829,12025228
2015-03-16 13:00:00,3792,11875804
2015-03-16 14:00:00,3455,10489684
2015-03-16 15:00:00,3548,12083036
2015-03-16 16:00:00,3734,13473580
2015-03-16 17:00:00,5146,19178380
2015-03-16 18:00:00,3900,13021328
2015-03-16 19:00:00,3982,11384664
2015-03-16 20:00:00,4344,14852824
2015-03-16 21:00:00,4257,14143840
2015-03-16 22:00:00,4449,15938724
2015-03-16 23:00:00,4338,11697956
2015-03-17 00:00:00,4262,10808904
2015-03-17 01:00:00,3529,9153808
2015-03-17 02:00:00,3408,8709428
2015-03-17 03:00:00,3464,8703156
2015-03-17 04:00:00,3429,8341164
2015-03-17 05:00:00,3351,7492460
2015-03-17 06:00:00,3348,7310648
2015-03-17 07:00:00,3275,6806080
2015-03-17 08:00:00,3220,8288440
2015-03-17 09:00:00,7263,60141372
2015-03-17 10:00:00,6566,46365552
2015-03-17 11:00:00,5334,28465952
2015-03-17 12:00:00,5519,24266664
2015-03-17 13:00:00,4718,18985164
2015-03-17 14:00:00,5587,19449988
2015-03-17 15:00:00,7323,40052908
2015-03-17 16:00:00,4975,19318564
2015-03-17 17:00:00,4534,15221704
2015-03-17 18:00:00,5694,27754768
2015-03-17 19:00:00,5837,33199608
2015-03-17 20:00:00,5979,45246360
2015-03-17 21:00:00,5968,43411348
2015-03-17 22:00:00,7352,44952084
2015-03-17 23:00:00,7461,47946164
2015-03-18 00:00:00,27308,367734896
2015-03-18 01:00:00,14973,168695840
2015-03-18 02:00:00,6609,48938448
2015-03-18 03:00:00,5255,39984322
2015-03-18 04:00:00,5200,39971014
2015-03-18 05:00:00,5074,38068776
2015-03-18 06:00:00,4923,35344680
2015-03-18 07:00:00,4713,32519708
2015-03-18 08:00:00,4641,31407448
2015-03-18 09:00:00,4567,26408968
2015-03-18 10:00:00,4516,23646152
2015-03-18 11:00:00,4524,25010792
2015-03-18 12:00:00,6517,53691768
2015-03-18 13:00:00,16532,186806312
2015-03-18 14:00:00,12072,127861068
2015-03-18 15:00:00,10331,104381420
2015-03-18 16:00:00,7516,70911904
2015-03-18 17:00:00,5955,64648760
2015-03-18 18:00:00,5747,56652680
2015-03-18 19:00:00,5329,48018808
2015-03-18 20:00:00,4611,37265704
2015-03-18 21:00:00,6425,41911896
2015-03-18 22:00:00,6744,42393900
2015-03-18 23:00:00,17034,228591772
2015-03-19 00:00:00,4566,27050828
2015-03-19 01:00:00,5685,56372228
2015-03-19 02:00:00,3033,10278956
2015-03-19 03:00:00,4351,38513100
2015-03-19 04:00:00,2734,7469200
2015-03-19 05:00:00,2707,7183712
2015-03-19 06:00:00,2644,6565728
2015-03-19 07:00:00,2618,5901248
2015-03-19 08:00:00,45680,240985916
2015-03-19 09:00:00,28599,146917092
2015-03-19 10:00:00,3029,7648064
2015-03-19 11:00:00,3561,12207168
2015-03-19 12:00:00,3319,11580240
2015-03-19 13:00:00,3475,11246360
2015-03-19 14:00:00,3341,9667788
2015-03-19 15:00:00,3821,10363656
2015-03-19 16:00:00,4123,14894992
2015-03-19 17:00:00,8293,21410352
2015-03-19 18:00:00,7806,17944928
2015-03-19 19:00:00,7652,20288072
2015-03-19 20:00:00,5448,14045416
2015-03-19 21:00:00,10469,106233612
2015-03-19 22:00:00,8137,77868268
2015-03-19 23:00:00,4024,20733820
2015-03-20 00:00:00,3071,8090112
2015-03-20 01:00:00,2804,7437512
2015-03-20 02:00:00,2777,7279724
2015-03-20 03:00:00,2971,6287340
2015-03-20 04:00:00,2652,5891180
2015-03-20 05:00:00,2585,5723804
2015-03-20 06:00:00,2912,5975532
2015-03-20 07:00:00,2749,5660876
2015-03-20 08:00:00,2611,5369980
2015-03-20 09:00:00,2997,6547772
2015-03-20 10:00:00,3520,8916924
2015-03-20 11:00:00,3486,8021436
2015-03-20 12:00:00,3158,9582752
2015-03-20 13:00:00,3984,10805264
2015-03-20 14:00:00,4259,15294992
2015-03-20 15:00:00,3554,9261576
2015-03-20 16:00:00,3137,5590540
2015-03-20 17:00:00,3520,7270264
2015-03-20 18:00:00,3364,6063528
2015-03-20 19:00:00,4308,8109404
2015-03-20 20:00:00,3738,6869632
2015-03-20 21:00:00,4123,9504560
2015-03-20 22:00:00,4175,10367200
2015-03-20 23:00:00,4050,11367912
2015-03-21 00:00:00,3864,9147192
2015-03-21 01:00:00,3298,7883836
2015-03-21 02:00:00,2926,5536268
2015-03-21 03:00:00,3294,9162028
2015-03-21 04:00:00,3450,10636748
2015-03-21 05:00:00,2852,6057380
2015-03-21 06:00:00,2769,5137140
2015-03-21 07:00:00,2704,5071204
2015-03-21 08:00:00,34347,406094420
2015-03-21 09:00:00,29798,349746092
2015-03-21 10:00:00,24657,282360368
2015-03-21 11:00:00,16954,169291200
2015-03-21 12:00:00,8055,47277248
2015-03-21 13:00:00,5184,12893896
2015-03-21 14:00:00,5611,14791624
2015-03-21 15:00:00,3226,5957928
2015-03-21 16:00:00,3068,7312364
2015-03-21 17:00:00,3254,7765836
2015-03-21 18:00:00,3200,6868524
2015-03-21 19:00:00,3136,6680396
2015-03-21 20:00:00,3181,6802924
2015-03-21 21:00:00,3272,8428468
2015-03-21 22:00:00,2918,7273768
2015-03-21 23:00:00,3005,7498872
2015-03-22 00:00:00,2445,4935840
2015-03-22 01:00:00,2311,4671296
2015-03-22 02:00:00,2306,4665600
2015-03-22 03:00:00,2368,4733732
2015-03-22 04:00:00,2284,4646516
2015-03-22 05:00:00,2279,4633428
2015-03-22 06:00:00,2275,4631528
2015-03-22 07:00:00,2318,4563992
2015-03-22 08:00:00,2234,4480172
2015-03-22 09:00:00,2392,4748908
2015-03-22 10:00:00,2464,4285228
2015-03-22 11:00:00,2426,4191568
2015-03-22 12:00:00,2850,4574768
2015-03-22 13:00:00,2980,5699748
2015-03-22 14:00:00,2796,5514980
2015-03-22 15:00:00,2814,7902804
2015-03-22 16:00:00,2755,6391284
2015-03-22 17:00:00,2531,4573524
2015-03-22 18:00:00,2676,5775964
2015-03-22 19:00:00,2893,5897116
2015-03-22 20:00:00,3455,6969804
2015-03-22 21:00:00,3116,6407977
2015-03-22 22:00:00,2641,5657593
2015-03-22 23:00:00,3009,6381309
2015-03-23 00:00:00,2681,5655076
2015-03-23 01:00:00,2451,5215304
2015-03-23 02:00:00,2224,4753560
2015-03-23 03:00:00,2216,4752328
2015-03-23 04:00:00,1985,3684492
2015-03-23 05:00:00,1982,3683292
2015-03-23 06:00:00,1936,3220540
2015-03-23 07:00:00,2094,6129548
2015-03-23 08:00:00,2215,5897324
2015-03-23 09:00:00,3254,5918028
2015-03-23 10:00:00,3927,8419148
2015-03-23 11:00:00,36291,409719260
2015-03-23 12:00:00,25235,282356666
2015-03-23 13:00:00,25323,280930586
2015-03-23 14:00:00,14696,150471740
2015-03-23 15:00:00,7222,25226416
2015-03-23 16:00:00,4843,10683236
2015-03-23 17:00:00,3750,7100108
2015-03-23 18:00:00,4042,7791084
2015-03-23 19:00:00,3702,7046308
2015-03-23 20:00:00,3719,7045316
2015-03-23 21:00:00,3936,7523832
2015-03-23 22:00:00,4255,8666312
2015-03-23 23:00:00,4193,7830024
2015-03-24 00:00:00,4092,7768444
2015-03-24 01:00:00,4054,8365452
2015-03-24 02:00:00,3943,7405536
2015-03-24 03:00:00,3923,7347744
2015-03-24 04:00:00,3897,7322368
2015-03-24 05:00:00,3884,7312176
2015-03-24 06:00:00,3868,7263376
2015-03-24 07:00:00,3859,7221216
2015-03-24 08:00:00,4091,7739552
2015-03-24 09:00:00,4258,9277624
2015-03-24 10:00:00,4905,9881000
2015-03-24 11:00:00,4773,9605404
2015-03-24 12:00:00,5159,9844708
2015-03-24 13:00:00,5467,10537340
2015-03-24 14:00:00,5123,9911412
2015-03-24 15:00:00,6606,12286172
2015-03-24 16:00:00,4641,9658084
2015-03-24 17:00:00,4832,9957484
2015-03-24 18:00:00,4816,9476012
2015-03-24 19:00:00,4868,9736980
2015-03-24 20:00:00,4794,9708612
2015-03-24 21:00:00,4826,10274588
2015-03-24 22:00:00,4837,9437388
2015-03-24 23:00:00,5117,9349116
2015-03-25 00:00:00,4586,8716772
2015-03-25 01:00:00,4530,8491476
2015-03-25 02:00:00,4411,7670308
2015-03-25 03:00:00,4345,7736212
2015-03-25 04:00:00,4301,7572116
2015-03-25 05:00:00,4265,7475572
2015-03-25 06:00:00,4262,7502932
2015-03-25 07:00:00,4257,7467316
2015-03-25 08:00:00,4280,7814888
2015-03-25 09:00:00,4348,7635028
2015-03-25 10:00:00,5194,11360916
2015-03-25 11:00:00,6231,13210468
2015-03-25 12:00:00,8390,17976020
2015-03-25 13:00:00,8552,17555812
2015-03-25 14:00:00,8627,39591140
2015-03-25 15:00:00,6421,24195340
2015-03-25 16:00:00,5454,14021148
2015-03-25 17:00:00,4964,20669228
2015-03-25 18:00:00,4658,25377356
2015-03-25 19:00:00,4662,21830332
2015-03-25 20:00:00,4323,17508676
2015-03-25 21:00:00,4416,16506492
2015-03-25 22:00:00,4524,13352044
2015-03-25 23:00:00,3722,12173824
2015-03-26 00:00:00,5431,15860112
2015-03-26 01:00:00,5283,13205048
2015-03-26 02:00:00,4957,12402160
2015-03-26 03:00:00,4080,10581680
2015-03-26 04:00:00,3899,10262192
2015-03-26 05:00:00,3977,22946192
2015-03-26 06:00:00,3538,9503712
2015-03-26 07:00:00,3372,9239072
2015-03-26 08:00:00,3546,8474464
2015-03-26 09:00:00,4249,9534584
2015-03-26 10:00:00,4986,11146272
2015-03-26 11:00:00,5296,14017520
2015-03-26 12:00:00,5301,14925224
2015-03-26 13:00:00,5337,14351984
2015-03-26 14:00:00,5461,15938652
2015-03-26 15:00:00,4977,14432532
2015-03-26 16:00:00,6742,34900028
2015-03-26 17:00:00,5662,18479036
2015-03-26 18:00:00,4460,12564220
2015-03-26 19:00:00,4677,17994524
2015-03-26 20:00:00,4491,11983772
2015-03-26 21:00:00,5479,33603380
2015-03-26 22:00:00,9742,167627492
2015-03-26 23:00:00,5474,23782788
2015-03-27 00:00:00,5338,13261404
2015-03-27 01:00:00,6753,121798388
2015-03-27 02:00:00,5449,93055076
2015-03-27 03:00:00,5019,67784276
2015-03-27 04:00:00,4802,58952748
2015-03-27 05:00:00,4574,54462268
2015-03-27 06:00:00,5797,56847372
2015-03-27 07:00:00,5828,58295616
2015-03-27 08:00:00,5741,56980608
2015-03-27 09:00:00,5230,42262128
2015-03-27 10:00:00,5094,43106032
2015-03-27 11:00:00,6897,84266688
2015-03-27 12:00:00,6278,97691184
2015-03-27 13:00:00,9183,84256400
2015-03-27 14:00:00,14084,119873424
2015-03-27 15:00:00,10353,64887896
2015-03-27 16:00:00,8244,46225304
2015-03-27 17:00:00,5479,36835008
2015-03-27 18:00:00,5640,32617472
2015-03-27 19:00:00,5060,25803504
2015-03-27 20:00:00,4883,25013808
2015-03-27 21:00:00,4657,15434608
2015-03-27 22:00:00,3887,13545872
2015-03-27 23:00:00,3749,13551280
2015-03-28 00:00:00,3809,13754192
2015-03-28 01:00:00,4063,13796048
2015-03-28 02:00:00,3992,13306720
2015-03-28 03:00:00,3936,13054848
2015-03-28 04:00:00,3881,12608608
2015-03-28 05:00:00,3798,12447952
2015-03-28 06:00:00,3704,11929408
2015-03-28 07:00:00,3642,11542672
2015-03-28 08:00:00,4891,12434880
2015-03-28 09:00:00,4490,11605440
2015-03-28 10:00:00,6011,13241520
2015-03-28 11:00:00,4858,11932512
2015-03-28 12:00:00,4548,11677808
2015-03-28 13:00:00,4970,59829936
2015-03-28 14:00:00,4830,57863456
2015-03-28 15:00:00,4735,51985264
2015-03-28 16:00:00,4594,50508576
2015-03-28 17:00:00,4587,50449184
2015-03-28 18:00:00,4712,52171840
2015-03-28 19:00:00,4832,51616384
2015-03-28 20:00:00,6889,148718688
2015-03-28 21:00:00,6425,132619744
2015-03-28 22:00:00,6203,127286000
2015-03-28 23:00:00,6906,123797440
2015-03-29 00:00:00,7112,120230240
2015-03-29 01:00:00,6061,115793600
2015-03-29 02:00:00,5755,95267504
2015-03-29 03:00:00,4934,82514688
2015-03-29 04:00:00,4824,74780192
2015-03-29 05:00:00,4572,64196448
2015-03-29 06:00:00,4461,58787456
2015-03-29 07:00:00,4486,58251680
2015-03-29 08:00:00,4243,52919968
2015-03-29 09:00:00,4602,48276960
2015-03-29 10:00:00,3993,42314928
2015-03-29 11:00:00,3887,36131184
2015-03-29 12:00:00,4731,27118208
2015-03-29 13:00:00,4403,26895792
2015-03-29 14:00:00,4410,24229072
2015-03-29 15:00:00,4350,21925616
2015-03-29 16:00:00,5070,16612048
2015-03-29 17:00:00,5315,14869128
2015-03-29 18:00:00,3287,11433776
2015-03-29 19:00:00,3204,10245440
2015-03-29 20:00:00,3314,9784256
2015-03-29 21:00:00,3518,9804976
2015-03-29 22:00:00,3538,10038032
2015-03-29 23:00:00,3673,9620256
2015-03-30 00:00:00,3643,9514160
2015-03-30 01:00:00,3615,9276560
2015-03-30 02:00:00,3380,8524272
2015-03-30 03:00:00,3319,8384464
2015-03-30 04:00:00,3266,8226320
2015-03-30 05:00:00,3130,7973344
2015-03-30 06:00:00,3107,7930416
2015-03-30 07:00:00,3321,9229792
2015-03-30 08:00:00,3169,7451264
2015-03-30 09:00:00,3497,8571552
2015-03-30 10:00:00,4867,11526448
2015-03-30 11:00:00,5011,15301072
2015-03-30 12:00:00,4724,11899152
2015-03-30 13:00:00,5831,16025840
2015-03-30 14:00:00,5912,14225856
2015-03-30 15:00:00,5735,12109296
2015-03-30 16:00:00,10141,20956768
2015-03-30 17:00:00,8142,16577920
2015-03-30 18:00:00,6252,13277656
2015-03-30 19:00:00,4936,10818920
2015-03-30 20:00:00,4510,10258632
2015-03-30 21:00:00,6226,11917664
2015-03-30 22:00:00,3705,9117024
2015-03-30 23:00:00,3637,8725696
2015-03-31 00:00:00,3575,8575648
2015-03-31 01:00:00,3501,8220432
2015-03-31 02:00:00,3332,7918736
2015-03-31 03:00:00,3261,7822160
2015-03-31 04:00:00,3233,8401312
2015-03-31 05:00:00,3197,7598336
2015-03-31 06:00:00,3120,7439104
2015-03-31 07:00:00,3102,7122672
2015-03-31 08:00:00,2967,7146896
2015-03-31 09:00:00,2744,7014688
2015-03-31 10:00:00,5859,10565888
2015-03-31 11:00:00,5232,34090976
2015-03-31 12:00:00,3795,29061624
2015-03-31 13:00:00,3878,26678192
2015-03-31 14:00:00,8747,31765938
2015-03-31 15:00:00,8330,28100404
2015-03-31 16:00:00,6298,22168076
2015-03-31 17:00:00,11172,201342124
2015-03-31 18:00:00,5996,73851416
2015-03-31 19:00:00,3627,17285464
2015-03-31 20:00:00,5854,18222344
2015-03-31 21:00:00,3775,14306872
2015-03-31 22:00:00,7629,55745800
2015-03-31 23:00:00,5480,39154824
2015-04-01 00:00:00,5131,18943608
2015-04-01 01:00:00,4905,12611240
2015-04-01 02:00:00,5298,12383400
2015-04-01 03:00:00,4355,10403608
2015-04-01 04:00:00,4207,9043496
2015-04-01 05:00:00,5310,10953688
2015-04-01 06:00:00,5423,18383032
2015-04-01 07:00:00,4932,14422712
2015-04-01 08:00:00,4320,9461384
2015-04-01 09:00:00,4436,10438344
2015-04-01 10:00:00,6806,29291928
2015-04-01 11:00:00,4403,9013336
2015-04-01 12:00:00,7389,99980256
2015-04-01 13:00:00,6963,56079040
2015-04-01 14:00:00,7802,66105376
2015-04-01 15:00:00,7864,48944752
2015-04-01 16:00:00,8835,27594096
2015-04-01 17:00:00,9821,32582432
2015-04-01 18:00:00,5897,31488608
2015-04-01 19:00:00,5253,25455152
2015-04-01 20:00:00,5705,23570744
2015-04-01 21:00:00,5160,22661080
2015-04-01 22:00:00,6162,24696232
2015-04-01 23:00:00,7306,24745864
2015-04-02 00:00:00,5590,19217784
2015-04-02 01:00:00,4943,17997800
2015-04-02 02:00:00,4927,18140616
2015-04-02 03:00:00,4883,17475208
2015-04-02 04:00:00,4697,17001656
2015-04-02 05:00:00,4680,16984872
2015-04-02 06:00:00,4630,16893160
2015-04-02 07:00:00,4606,16870184
2015-04-02 08:00:00,4466,15567368
2015-04-02 09:00:00,10451,81071000
2015-04-02 10:00:00,10746,82740792
2015-04-02 11:00:00,7971,53404808
2015-04-02 12:00:00,5299,28835944
2015-04-02 13:00:00,5431,21996640
2015-04-02 14:00:00,5590,21400672
2015-04-02 15:00:00,4824,18427888
2015-04-02 16:00:00,4871,18970816
2015-04-02 17:00:00,5647,23375536
2015-04-02 18:00:00,6976,26785952
2015-04-02 19:00:00,6634,24962256
2015-04-02 20:00:00,6172,22557760
2015-04-02 21:00:00,5731,20421632
2015-04-02 22:00:00,5282,19173920
2015-04-02 23:00:00,5094,19549968
2015-04-03 00:00:00,4987,18586192
2015-04-03 01:00:00,4859,18364120
2015-04-03 02:00:00,5185,33188144
2015-04-03 03:00:00,4869,31441952
2015-04-03 04:00:00,4702,30255632
2015-04-03 05:00:00,4507,28538504
2015-04-03 06:00:00,4210,24505080
2015-04-03 07:00:00,4085,23086184
2015-04-03 08:00:00,4037,23007272
2015-04-03 09:00:00,3970,22909832
2015-04-03 10:00:00,4493,22398360
2015-04-03 11:00:00,4976,26562680
2015-04-03 12:00:00,4962,31932792
2015-04-03 13:00:00,4829,30320968
2015-04-03 14:00:00,4805,28770560
2015-04-03 15:00:00,5239,28878576
2015-04-03 16:00:00,14858,147358976
2015-04-03 17:00:00,15032,147284368
2015-04-03 18:00:00,9607,90760816
2015-04-03 19:00:00,7594,75521008
2015-04-03 20:00:00,4566,22662736
2015-04-03 21:00:00,4281,18752384
2015-04-03 22:00:00,4201,20069984
2015-04-03 23:00:00,4006,18747504
2015-04-04 00:00:00,3845,17843544
2015-04-04 01:00:00,4440,39295528
2015-04-04 02:00:00,4378,39100328
2015-04-04 03:00:00,4105,31389464
2015-04-04 04:00:00,3948,28114752
2015-04-04 05:00:00,3767,23503280
2015-04-04 06:00:00,3401,18638976
2015-04-04 07:00:00,3299,16512128
2015-04-04 08:00:00,3454,16287488
2015-04-04 09:00:00,3233,14774264
2015-04-04 10:00:00,3073,13772280
2015-04-04 11:00:00,3074,15803680
2015-04-04 12:00:00,3055,13987616
2015-04-04 13:00:00,2784,12487008
2015-04-04 14:00:00,2648,11914032
2015-04-04 15:00:00,2802,16733560
2015-04-04 16:00:00,2556,11289032
2015-04-04 17:00:00,2525,11037080
2015-04-04 18:00:00,3337,36870824
2015-04-04 19:00:00,3078,31959336
2015-04-04 20:00:00,2916,27627784
2015-04-04 21:00:00,2819,25015672
2015-04-04 22:00:00,2866,24365208
2015-04-04 23:00:00,2769,22248984
2015-04-05 00:00:00,2612,19311352
2015-04-05 01:00:00,2538,17745256
2015-04-05 02:00:00,2530,17737064
2015-04-05 03:00:00,2311,15331768
2015-04-05 04:00:00,2239,15192504
2015-04-05 05:00:00,2240,14965496
2015-04-05 06:00:00,2355,14726248
2015-04-05 07:00:00,2425,12549608
2015-04-05 08:00:00,2485,15102152
2015-04-05 09:00:00,2343,14845768
2015-04-05 10:00:00,2326,14786600
2015-04-05 11:00:00,8400,34637864
2015-04-05 12:00:00,6823,24035400
2015-04-05 13:00:00,4644,15003192
2015-04-05 14:00:00,3714,15544552
2015-04-05 15:00:00,2603,13688200
2015-04-05 16:00:00,2395,12297120
2015-04-05 17:00:00,3919,11201072
2015-04-05 18:00:00,5093,27969624
2015-04-05 19:00:00,5873,28223096
2015-04-05 20:00:00,6727,32019928
2015-04-05 21:00:00,5661,22518072
2015-04-05 22:00:00,5533,21011480
2015-04-05 23:00:00,5952,22341640
2015-04-06 00:00:00,5565,19763864
2015-04-06 01:00:00,5379,18114392
2015-04-06 02:00:00,5313,16996472
2015-04-06 03:00:00,5242,16777832
2015-04-06 04:00:00,5163,15654088
2015-04-06 05:00:00,5049,13487368
2015-04-06 06:00:00,5010,13430616
2015-04-06 07:00:00,4943,12358056
2015-04-06 08:00:00,4822,11227736
2015-04-06 09:00:00,5032,11687064
2015-04-06 10:00:00,8952,21154384
2015-04-06 11:00:00,13391,36173168
2015-04-06 12:00:00,10199,31889392
2015-04-06 13:00:00,7535,19558256
2015-04-06 14:00:00,6371,15849296
2015-04-06 15:00:00,5664,13165280
2015-04-06 16:00:00,5699,11731616
2015-04-06 17:00:00,5668,11350272
2015-04-06 18:00:00,5672,10418632
2015-04-06 19:00:00,7144,25253760
2015-04-06 20:00:00,6797,21973456
2015-04-06 21:00:00,6099,16110144
2015-04-06 22:00:00,5998,13551088
2015-04-06 23:00:00,6187,12841168
2015-04-07 00:00:00,5599,10915248
2015-04-07 01:00:00,5440,10168160
2015-04-07 02:00:00,5449,9566704
2015-04-07 03:00:00,5302,9165072
2015-04-07 04:00:00,5186,8739696
2015-04-07 05:00:00,4901,8313264
2015-04-07 06:00:00,4836,8169376
2015-04-07 07:00:00,4864,9991344
2015-04-07 08:00:00,4709,8503776
2015-04-07 09:00:00,4657,8117008
2015-04-07 10:00:00,6783,41857320
2015-04-07 11:00:00,8385,28111832
2015-04-07 12:00:00,12006,22183208
2015-04-07 13:00:00,8344,16743544
2015-04-07 14:00:00,6651,14116552
2015-04-07 15:00:00,5416,13852048
2015-04-07 16:00:00,4993,14293256
2015-04-07 17:00:00,10123,22286408
2015-04-07 18:00:00,5044,11143896
2015-04-07 19:00:00,5377,13633192
2015-04-07 20:00:00,5961,13588232
2015-04-07 21:00:00,5643,14109320
2015-04-07 22:00:00,6815,14088552
2015-04-07 23:00:00,5921,12141096
2015-04-08 00:00:00,5667,11319656
2015-04-08 01:00:00,4604,9716808
2015-04-08 02:00:00,4366,9242008
2015-04-08 03:00:00,4222,7977544
2015-04-08 04:00:00,4208,7645640
2015-04-08 05:00:00,4179,7566264
2015-04-08 06:00:00,4144,7526088
2015-04-08 07:00:00,4221,7497320
2015-04-08 08:00:00,4303,8090136
2015-04-08 09:00:00,5483,11160408
2015-04-08 10:00:00,4743,9713280
2015-04-08 11:00:00,4654,8689256
2015-04-08 12:00:00,5524,18593856
2015-04-08 13:00:00,7664,36324192
2015-04-08 14:00:00,10957,21600456
2015-04-08 15:00:00,11123,36709848
2015-04-08 16:00:00,14355,41727736
2015-04-08 17:00:00,14218,37706904
2015-04-08 18:00:00,10859,25163208
2015-04-08 19:00:00,9403,39388520
2015-04-08 20:00:00,6040,28550920
2015-04-08 21:00:00,5337,24937224
2015-04-08 22:00:00,4616,19388968
2015-04-08 23:00:00,4262,16550568
2015-04-09 00:00:00,4311,16395848
2015-04-09 01:00:00,3908,14880760
2015-04-09 02:00:00,3786,12558560
2015-04-09 03:00:00,3728,12357504
2015-04-09 04:00:00,3683,11255344
2015-04-09 05:00:00,3671,11250544
2015-04-09 06:00:00,3680,11551888
2015-04-09 07:00:00,3533,8653664
2015-04-09 08:00:00,3504,7643200
2015-04-09 09:00:00,3539,7876800
2015-04-09 10:00:00,7105,60168224
2015-04-09 11:00:00,8954,76952240
2015-04-09 12:00:00,9012,65646672
2015-04-09 13:00:00,6258,27581712
2015-04-09 14:00:00,15019,79493848
2015-04-09 15:00:00,15073,54221616
2015-04-09 16:00:00,8116,28928328
2015-04-09 17:00:00,7072,23487456
2015-04-09 18:00:00,4881,12354000
2015-04-09 19:00:00,4401,10109464
2015-04-09 20:00:00,4370,10007768
2015-04-09 21:00:00,4998,29950616
2015-04-09 22:00:00,5167,30220328
2015-04-09 23:00:00,5602,29731528
2015-04-10 00:00:00,5394,25526024
2015-04-10 01:00:00,5043,22694088
2015-04-10 02:00:00,4472,20156712
2015-04-10 03:00:00,4357,17901336
2015-04-10 04:00:00,4326,17867240
2015-04-10 05:00:00,4272,16747832
2015-04-10 06:00:00,4266,16879896
2015-04-10 07:00:00,4327,16732720
2015-04-10 08:00:00,5740,18940496
2015-04-10 09:00:00,6768,25531648
2015-04-10 10:00:00,5522,24608264
2015-04-10 11:00:00,5186,15370840
2015-04-10 12:00:00,4980,15590816
2015-04-10 13:00:00,5421,30554592
2015-04-10 14:00:00,6103,35968752
2015-04-10 15:00:00,5660,31462664
2015-04-10 16:00:00,7596,46262152
2015-04-10 17:00:00,7782,28900720
2015-04-10 18:00:00,5978,21136504
2015-04-10 19:00:00,5492,20229936
2015-04-10 20:00:00,5235,19513840
2015-04-10 21:00:00,5461,17613120
2015-04-10 22:00:00,5341,17274416
2015-04-10 23:00:00,4700,15222048
2015-04-11 00:00:00,4909,15419152
2015-04-11 01:00:00,4702,14525808
2015-04-11 02:00:00,5212,38249504
2015-04-11 03:00:00,4932,30690496
2015-04-11 04:00:00,4565,22898480
2015-04-11 05:00:00,4444,20694560
2015-04-11 06:00:00,4411,20618672
2015-04-11 07:00:00,4360,19508384
2015-04-11 08:00:00,4371,17557648
2015-04-11 09:00:00,4710,17774400
2015-04-11 10:00:00,4346,16427584
2015-04-11 11:00:00,4297,15447616
2015-04-11 12:00:00,4175,13980928
2015-04-11 13:00:00,4676,17176416
2015-04-11 14:00:00,4278,23024272
2015-04-11 15:00:00,4253,22931904
2015-04-11 16:00:00,4166,21884336
2015-04-11 17:00:00,4780,45881088
2015-04-11 18:00:00,4963,53241040
2015-04-11 19:00:00,4847,50605232
2015-04-11 20:00:00,4531,38200256
2015-04-11 21:00:00,4579,35505440
2015-04-11 22:00:00,4234,29931056
2015-04-11 23:00:00,4091,27383216
2015-04-12 00:00:00,3872,23789520
2015-04-12 01:00:00,3645,20767152
2015-04-12 02:00:00,4132,41889760
2015-04-12 03:00:00,4045,39340400
2015-04-12 04:00:00,3799,33441936
2015-04-12 05:00:00,3752,32082736
2015-04-12 06:00:00,3618,28684976
2015-04-12 07:00:00,3351,24254848
2015-04-12 08:00:00,3307,23100672
2015-04-12 09:00:00,3931,41255360
2015-04-12 10:00:00,3838,38242352
2015-04-12 11:00:00,4923,41584224
2015-04-12 12:00:00,3881,29211136
2015-04-12 13:00:00,3372,16229568
2015-04-12 14:00:00,3975,18052880
2015-04-12 15:00:00,3186,13537936
2015-04-12 16:00:00,3152,11732416
2015-04-12 17:00:00,3185,10959680
2015-04-12 18:00:00,3084,10195456
2015-04-12 19:00:00,3196,9031306
2015-04-12 20:00:00,3304,9070003
2015-04-12 21:00:00,3151,7698072
2015-04-12 22:00:00,3106,6640528
2015-04-12 23:00:00,2952,6360392
2015-04-13 00:00:00,2924,6319352
2015-04-13 01:00:00,2945,6348296
2015-04-13 02:00:00,2934,6331448
2015-04-13 03:00:00,2890,6292632
2015-04-13 04:00:00,3584,29357304
2015-04-13 05:00:00,3498,27188360
2015-04-13 06:00:00,3241,19408120
2015-04-13 07:00:00,3164,17320120
2015-04-13 08:00:00,3474,15985784
2015-04-13 09:00:00,3626,15849384
2015-04-13 10:00:00,4050,19397840
2015-04-13 11:00:00,4165,15790144
2015-04-13 12:00:00,4163,15425400
2015-04-13 13:00:00,4088,17119192
2015-04-13 14:00:00,5725,25304584
2015-04-13 15:00:00,5706,23343616
2015-04-13 16:00:00,4919,21380648
2015-04-13 17:00:00,5522,26254072
2015-04-13 18:00:00,5015,19299008
2015-04-13 19:00:00,4825,15527120
2015-04-13 20:00:00,4599,23997472
2015-04-13 21:00:00,4359,12491664
2015-04-13 22:00:00,4313,12234952
2015-04-13 23:00:00,4242,11862368
2015-04-14 00:00:00,4349,13242016
2015-04-14 01:00:00,4385,12892576
2015-04-14 02:00:00,4449,12717408
2015-04-14 03:00:00,4288,11335400
2015-04-14 04:00:00,4264,11098024
2015-04-14 05:00:00,4448,11154632
2015-04-14 06:00:00,4568,11157360
2015-04-14 07:00:00,4575,11138416
2015-04-14 08:00:00,4596,11006544
2015-04-14 09:00:00,5186,14652952
2015-04-14 10:00:00,5296,14878400
2015-04-14 11:00:00,5024,15856576
2015-04-14 12:00:00,5425,16792760
2015-04-14 13:00:00,5351,16191168
2015-04-14 14:00:00,5689,18258576
2015-04-14 15:00:00,5927,17580664
2015-04-14 16:00:00,5889,18753408
2015-04-14 17:00:00,6249,45564320
2015-04-14 18:00:00,5711,17374880
2015-04-14 19:00:00,5632,17287184
2015-04-14 20:00:00,5828,19359464
2015-04-14 21:00:00,5914,17823316
2015-04-14 22:00:00,6080,18162724
2015-04-14 23:00:00,5634,18198184
2015-04-15 00:00:00,5313,16286000
2015-04-15 01:00:00,5272,16213392
2015-04-15 02:00:00,5082,15821920
2015-04-15 03:00:00,5052,15749152
2015-04-15 04:00:00,4976,15399360
2015-04-15 05:00:00,4927,15354176
2015-04-15 06:00:00,4865,15186112
2015-04-15 07:00:00,4681,13562496
2015-04-15 08:00:00,4796,14084032
2015-04-15 09:00:00,5395,15553344
2015-04-15 10:00:00,5216,18502808
2015-04-15 11:00:00,5137,17766264
2015-04-15 12:00:00,5187,14591048
2015-04-15 13:00:00,5024,14156184
2015-04-15 14:00:00,5676,15255816
2015-04-15 15:00:00,5452,15943728
2015-04-15 16:00:00,5423,14235040
2015-04-15 17:00:00,5068,13612240
2015-04-15 18:00:00,4853,12733288
2015-04-15 19:00:00,4464,12066808
2015-04-15 20:00:00,5702,14215736
2015-04-15 21:00:00,5306,13484056
2015-04-15 22:00:00,5489,13625360
2015-04-15 23:00:00,6887,16514304
2015-04-16 00:00:00,6589,15575232
2015-04-16 01:00:00,6297,15021664
2015-04-16 02:00:00,4501,11209536
2015-04-16 03:00:00,3850,9873584
2015-04-16 04:00:00,3814,9758656
2015-04-16 05:00:00,3730,9335488
2015-04-16 06:00:00,3675,9543480
2015-04-16 07:00:00,3697,14105072
2015-04-16 08:00:00,4976,11597932
2015-04-16 09:00:00,32849,166905664
2015-04-16 10:00:00,5080,20013376
2015-04-16 11:00:00,4259,14361992
2015-04-16 12:00:00,4008,13376248
2015-04-16 13:00:00,4350,9628368
2015-04-16 14:00:00,4054,11075524
2015-04-16 15:00:00,4016,10807484
2015-04-16 16:00:00,8467,19838156
2015-04-16 17:00:00,13764,43488588
2015-04-16 18:00:00,13556,38401292
2015-04-16 19:00:00,17959,42919436
2015-04-16 20:00:00,17930,41865004
2015-04-16 21:00:00,14873,53285404
2015-04-16 22:00:00,11932,28188508
2015-04-16 23:00:00,9491,22821820
2015-04-17 00:00:00,8202,19011292
2015-04-17 01:00:00,6375,15061404
2015-04-17 02:00:00,5934,14008588
2015-04-17 03:00:00,5237,12543676
2015-04-17 04:00:00,4522,11090844
2015-04-17 05:00:00,4502,10863644
2015-04-17 06:00:00,4455,10431724
2015-04-17 07:00:00,3827,9161116
2015-04-17 08:00:00,2860,7311116
2015-04-17 09:00:00,11413,25053324
2015-04-17 10:00:00,14505,32231116
2015-04-17 11:00:00,17570,39011876
2015-04-17 12:00:00,14857,41698972
2015-04-17 13:00:00,10158,29357756
2015-04-17 14:00:00,10022,26541892
2015-04-17 15:00:00,7339,18914588
2015-04-17 16:00:00,5137,14608188
2015-04-17 17:00:00,3244,10553900
2015-04-17 18:00:00,2961,9554284
2015-04-17 19:00:00,2698,6395756
2015-04-17 20:00:00,2661,6194620
2015-04-17 21:00:00,2549,6105884
2015-04-17 22:00:00,2507,6107852
2015-04-17 23:00:00,2436,6117564
2015-04-18 00:00:00,2385,5884380
2015-04-18 01:00:00,2375,5846012
2015-04-18 02:00:00,2338,5730748
2015-04-18 03:00:00,2307,5630620
2015-04-18 04:00:00,2259,5187820
2015-04-18 05:00:00,2206,4999852
2015-04-18 06:00:00,2116,4734460
2015-04-18 07:00:00,2089,4544044
2015-04-18 08:00:00,2077,4512700
2015-04-18 09:00:00,2611,4820236
2015-04-18 10:00:00,2659,5809244
2015-04-18 11:00:00,2212,4982812
2015-04-18 12:00:00,2207,4654188
2015-04-18 13:00:00,2360,7019740
2015-04-18 14:00:00,2502,7183420
2015-04-18 15:00:00,2410,7037272
2015-04-18 16:00:00,2272,5684184
2015-04-18 17:00:00,2239,5203608
2015-04-18 18:00:00,2437,6329656
2015-04-18 19:00:00,2272,5803032
2015-04-18 20:00:00,2084,4751712
2015-04-18 21:00:00,2212,6121760
2015-04-18 22:00:00,2227,8507264
2015-04-18 23:00:00,2414,8361520
2015-04-19 00:00:00,2079,6408576
2015-04-19 01:00:00,1945,5385600
2015-04-19 02:00:00,1914,4716016
2015-04-19 03:00:00,1829,4627488
2015-04-19 04:00:00,1824,5200288
2015-04-19 05:00:00,1781,5006592
2015-04-19 06:00:00,1757,5082096
2015-04-19 07:00:00,1737,4888576
2015-04-19 08:00:00,1702,4737488
2015-04-19 09:00:00,1923,4958064
2015-04-19 10:00:00,2092,5788298
2015-04-19 11:00:00,2068,5872563
2015-04-19 12:00:00,1868,5446120
2015-04-19 13:00:00,2218,6078328
2015-04-19 14:00:00,2289,6034504
2015-04-19 15:00:00,2570,7762792
2015-04-19 16:00:00,3217,9164488
2015-04-19 17:00:00,2941,8520392
2015-04-19 18:00:00,2836,8504600
2015-04-19 19:00:00,2755,8157528
2015-04-19 20:00:00,2962,9145208
2015-04-19 21:00:00,2909,8517088
2015-04-19 22:00:00,2912,8434096
2015-04-19 23:00:00,2930,8547280
2015-04-20 00:00:00,3189,9122428
2015-04-20 01:00:00,3374,9521036
2015-04-20 02:00:00,3563,11189774
2015-04-20 03:00:00,3007,9082704
2015-04-20 04:00:00,3352,10032432
2015-04-20 05:00:00,3326,9734048
2015-04-20 06:00:00,3285,9535024
2015-04-20 07:00:00,3231,9337936
2015-04-20 08:00:00,2896,8672000
2015-04-20 09:00:00,9300,22041392
2015-04-20 10:00:00,23636,50924048
2015-04-20 11:00:00,30447,66840272
2015-04-20 12:00:00,34039,72974904
2015-04-20 13:00:00,35007,74341560
2015-04-20 14:00:00,23277,49735776
2015-04-20 15:00:00,20046,203616206
2015-04-20 16:00:00,13428,133219992
2015-04-20 17:00:00,6124,76124072
2015-04-20 18:00:00,4336,51887136
2015-04-20 19:00:00,3876,42493664
2015-04-20 20:00:00,3421,40103920
2015-04-20 21:00:00,3226,35251872
2015-04-20 22:00:00,2951,30009792
2015-04-20 23:00:00,2857,25571344
2015-04-21 00:00:00,2743,22790928
2015-04-21 01:00:00,2686,21391584
2015-04-21 02:00:00,2576,17768000
2015-04-21 03:00:00,2494,14027024
2015-04-21 04:00:00,2381,9509824
2015-04-21 05:00:00,1947,6516752
2015-04-21 06:00:00,1901,5138400
2015-04-21 07:00:00,1921,4655664
2015-04-21 08:00:00,1916,4897104
2015-04-21 09:00:00,4319,9935536
2015-04-21 10:00:00,4320,10488760
2015-04-21 11:00:00,4042,12795088
2015-04-21 12:00:00,4338,13444736
2015-04-21 13:00:00,5088,14698376
2015-04-21 14:00:00,6247,17125000
2015-04-21 15:00:00,4336,10459224
2015-04-21 16:00:00,3080,7539480
2015-04-21 17:00:00,3740,7477176
2015-04-21 18:00:00,3444,6610248
2015-04-21 19:00:00,3289,6259512
2015-04-21 20:00:00,3102,5781696
2015-04-21 21:00:00,3116,5357272
2015-04-21 22:00:00,2984,5210520
2015-04-21 23:00:00,3018,5116984
2015-04-22 00:00:00,2869,4559672
2015-04-22 01:00:00,2837,4530600
2015-04-22 02:00:00,2820,4508120
2015-04-22 03:00:00,2735,4213192
2015-04-22 04:00:00,2721,4186552
2015-04-22 05:00:00,2705,4180152
2015-04-22 06:00:00,2790,6946152
2015-04-22 07:00:00,2710,5860744
2015-04-22 08:00:00,8556,17836840
2015-04-22 09:00:00,9522,19082072
2015-04-22 10:00:00,9563,22288376
2015-04-22 11:00:00,11662,44374384
2015-04-22 12:00:00,3093,10175856
2015-04-22 13:00:00,3580,16634512
2015-04-22 14:00:00,3033,10154576
2015-04-22 15:00:00,6156,21464104
2015-04-22 16:00:00,6708,30480136
2015-04-22 17:00:00,9858,40520304
2015-04-22 18:00:00,4910,11507720
2015-04-22 19:00:00,3879,8608648
2015-04-22 20:00:00,3880,7967672
2015-04-22 21:00:00,3753,8019832
2015-04-22 22:00:00,3295,7271112
2015-04-22 23:00:00,3240,7799576
2015-04-23 00:00:00,3009,6295528
2015-04-23 01:00:00,3096,6267848
2015-04-23 02:00:00,2845,5084056
2015-04-23 03:00:00,2785,4901592
2015-04-23 04:00:00,2712,4700232
2015-04-23 05:00:00,2698,10979432
2015-04-23 06:00:00,3580,18422056
2015-04-23 07:00:00,8302,50958696
2015-04-23 08:00:00,32718,250774008
2015-04-23 09:00:00,30110,228543864
2015-04-23 10:00:00,22515,172421512
2015-04-23 11:00:00,9799,102432160
2015-04-23 12:00:00,12698,40787848
2015-04-23 13:00:00,12438,27979400
2015-04-23 14:00:00,19546,55359542
2015-04-23 15:00:00,13930,52266926
2015-04-23 16:00:00,5806,22107042
2015-04-23 17:00:00,3123,15139856
2015-04-23 18:00:00,3112,32726480
2015-04-23 19:00:00,3554,33222416
2015-04-23 20:00:00,2788,22496296
2015-04-23 21:00:00,3353,24104600
2015-04-23 22:00:00,3155,29345600
2015-04-23 23:00:00,6797,40665624
2015-04-24 00:00:00,12742,62313680
2015-04-24 01:00:00,29635,129348896
2015-04-24 02:00:00,17936,82010176
2015-04-24 03:00:00,13464,64150864
2015-04-24 04:00:00,8133,42847424
2015-04-24 05:00:00,3228,23206992
2015-04-24 06:00:00,2289,19521460
2015-04-24 07:00:00,2246,19457892
2015-04-24 08:00:00,31029,176214592
2015-04-24 09:00:00,4000,31074208
2015-04-24 10:00:00,2909,31101288
2015-04-24 11:00:00,11335,48296392
2015-04-24 12:00:00,10730,34773080
2015-04-24 13:00:00,10803,35997176
2015-04-24 14:00:00,5393,26475416
2015-04-24 15:00:00,2627,18947264
2015-04-24 16:00:00,3196,20472120
2015-04-24 17:00:00,3060,20338984
2015-04-24 18:00:00,2749,19389624
2015-04-24 19:00:00,2831,19641736
2015-04-24 20:00:00,2326,18778728
2015-04-24 21:00:00,2291,18933208
2015-04-24 22:00:00,2788,20641768
2015-04-24 23:00:00,2696,20133352
2015-04-25 00:00:00,2575,19836968
2015-04-25 01:00:00,2543,19800824
2015-04-25 02:00:00,2556,19768568
2015-04-25 03:00:00,2478,19696136
2015-04-25 04:00:00,2445,19544840
2015-04-25 05:00:00,2395,19385640
2015-04-25 06:00:00,2378,19332392
2015-04-25 07:00:00,2358,19299672
2015-04-25 08:00:00,2396,19310016
2015-04-25 09:00:00,2443,19545968
2015-04-25 10:00:00,2312,18799520
2015-04-25 11:00:00,2386,18881488
2015-04-25 12:00:00,1912,17061568
2015-04-25 13:00:00,1900,17053072
2015-04-25 14:00:00,1952,17018096
2015-04-25 15:00:00,1934,16975696
2015-04-25 16:00:00,2160,18417456
2015-04-25 17:00:00,1907,17315056
2015-04-25 18:00:00,1863,16728960
2015-04-25 19:00:00,1894,17208960
2015-04-25 20:00:00,1787,17042352
2015-04-25 21:00:00,1769,16584368
2015-04-25 22:00:00,2919,17023472
2015-04-25 23:00:00,2961,17091392
2015-04-26 00:00:00,2716,16628992
2015-04-26 01:00:00,2662,16544672
2015-04-26 02:00:00,19408,83612704
2015-04-26 03:00:00,15861,69453168
2015-04-26 04:00:00,7459,36017472
2015-04-26 05:00:00,4833,25849552
2015-04-26 06:00:00,3201,19127024
2015-04-26 07:00:00,2741,17168144
2015-04-26 08:00:00,2703,16618000
2015-04-26 09:00:00,2673,15938320
2015-04-26 10:00:00,2595,15498432
2015-04-26 11:00:00,2652,15326752
2015-04-26 12:00:00,2521,14478680
2015-04-26 13:00:00,2515,13788224
2015-04-26 14:00:00,2609,13284400
2015-04-26 15:00:00,2318,12514000
2015-04-26 16:00:00,2429,11844896
2015-04-26 17:00:00,2343,11426464
2015-04-26 18:00:00,3545,13269200
2015-04-26 19:00:00,3541,16526340
2015-04-26 20:00:00,3602,14995540
2015-04-26 21:00:00,2493,12055668
2015-04-26 22:00:00,2367,12158644
2015-04-26 23:00:00,2287,12086544
2015-04-27 00:00:00,2326,12136464
2015-04-27 01:00:00,2239,11968480
2015-04-27 02:00:00,2066,10633392
2015-04-27 03:00:00,1936,9760000
2015-04-27 04:00:00,1920,10037904
2015-04-27 05:00:00,1898,9750704
2015-04-27 06:00:00,1868,8903504
2015-04-27 07:00:00,1829,8601504
2015-04-27 08:00:00,2034,8695440
2015-04-27 09:00:00,2230,8614752
2015-04-27 10:00:00,2018,8407936
2015-04-27 11:00:00,2365,8757520
2015-04-27 12:00:00,2630,27160360
2015-04-27 13:00:00,2289,13044352
2015-04-27 14:00:00,2701,24976928
2015-04-27 15:00:00,3405,24686048
2015-04-27 16:00:00,3454,14905884
2015-04-27 17:00:00,3755,16833748
2015-04-27 18:00:00,3698,15060024
2015-04-27 19:00:00,3437,14325504
2015-04-27 20:00:00,3221,11980448
2015-04-27 21:00:00,3154,11585728
2015-04-27 22:00:00,3261,16756720
2015-04-27 23:00:00,3260,16983408
2015-04-28 00:00:00,3147,10979920
2015-04-28 01:00:00,3011,9955168
2015-04-28 02:00:00,2938,9703248
2015-04-28 03:00:00,2861,9488992
2015-04-28 04:00:00,2771,9029680
2015-04-28 05:00:00,2640,8523392
2015-04-28 06:00:00,2617,8295552
2015-04-28 07:00:00,2962,9920016
2015-04-28 08:00:00,2875,9412640
2015-04-28 09:00:00,2627,10510080
2015-04-28 10:00:00,2651,12086208
2015-04-28 11:00:00,3729,21159248
2015-04-28 12:00:00,3917,24450512
2015-04-28 13:00:00,3925,16821296
2015-04-28 14:00:00,3556,10626320
2015-04-28 15:00:00,2762,11758736
2015-04-28 16:00:00,3213,12706880
2015-04-28 17:00:00,6713,70421224
2015-04-28 18:00:00,2887,12989920
2015-04-28 19:00:00,2432,8820848
2015-04-28 20:00:00,3258,26528016
2015-04-28 21:00:00,2606,9584304
2015-04-28 22:00:00,2979,15708016
2015-04-28 23:00:00,2984,16357344
2015-04-29 00:00:00,3276,16041156
2015-04-29 01:00:00,2892,14962692
2015-04-29 02:00:00,3292,15201662
2015-04-29 03:00:00,2981,13220222
2015-04-29 04:00:00,2184,10168432
2015-04-29 05:00:00,2069,9395536
2015-04-29 06:00:00,2013,8520816
2015-04-29 07:00:00,2077,9439536
2015-04-29 08:00:00,2842,10516912
2015-04-29 09:00:00,4387,25056480
2015-04-29 10:00:00,2758,9752880
2015-04-29 11:00:00,4260,31986704
2015-04-29 12:00:00,3839,29572656
2015-04-29 13:00:00,5344,68420440
2015-04-29 14:00:00,5078,66418776
2015-04-29 15:00:00,4964,64339264
2015-04-29 16:00:00,3786,51455488
2015-04-29 17:00:00,4593,47430208
2015-04-29 18:00:00,4298,26490064
2015-04-29 19:00:00,4372,30333776
2015-04-29 20:00:00,3973,26895344
2015-04-29 21:00:00,3884,26317184
2015-04-29 22:00:00,3746,23227680
2015-04-29 23:00:00,3521,21482048
2015-04-30 00:00:00,3471,19168960
2015-04-30 01:00:00,3341,17381920
2015-04-30 02:00:00,3211,15012352
2015-04-30 03:00:00,3063,12523472
2015-04-30 04:00:00,2930,10624720
2015-04-30 05:00:00,2621,8687792
2015-04-30 06:00:00,2595,8271248
2015-04-30 07:00:00,2692,7700272
2015-04-30 08:00:00,2592,7382416
2015-04-30 09:00:00,3502,9549200
2015-04-30 10:00:00,3551,9464424
2015-04-30 11:00:00,4418,12436760
2015-04-30 12:00:00,3053,16580160
2015-04-30 13:00:00,2902,15519296
2015-04-30 14:00:00,3041,25724432
2015-04-30 15:00:00,3348,30727952
2015-04-30 16:00:00,3333,22645296
2015-04-30 17:00:00,3488,34930624
2015-04-30 18:00:00,3358,32774304
2015-04-30 19:00:00,3303,31890608
2015-04-30 20:00:00,3154,26016048
2015-04-30 21:00:00,2944,19235296
2015-04-30 22:00:00,2883,13036752
2015-04-30 23:00:00,2600,9675232
2015-05-01 00:00:00,2309,6495760
2015-05-01 01:00:00,2361,6269168
2015-05-01 02:00:00,2317,6061088
2015-05-01 03:00:00,2308,5923760
2015-05-01 04:00:00,2297,5884016
2015-05-01 05:00:00,2227,5793360
2015-05-01 06:00:00,2213,5707424
2015-05-01 07:00:00,2244,6402752
2015-05-01 08:00:00,2386,6486016
2015-05-01 09:00:00,4015,12127200
2015-05-01 10:00:00,3650,20088000
2015-05-01 11:00:00,3477,12874016
2015-05-01 12:00:00,3078,9549040
2015-05-01 13:00:00,2372,6982256
2015-05-01 14:00:00,2317,6587464
2015-05-01 15:00:00,4759,11490096
2015-05-01 16:00:00,4765,12190672
2015-05-01 17:00:00,4182,11129232
2015-05-01 18:00:00,2482,7593712
2015-05-01 19:00:00,2405,7122640
2015-05-01 20:00:00,2296,6794720
2015-05-01 21:00:00,2286,6597024
2015-05-01 22:00:00,2520,7027360
2015-05-01 23:00:00,2471,7079520
2015-05-02 00:00:00,2169,6345440
2015-05-02 01:00:00,2111,5986384
2015-05-02 02:00:00,2099,5873216
2015-05-02 03:00:00,2394,6525310
2015-05-02 04:00:00,3134,7745977
2015-05-02 05:00:00,2902,7061354
2015-05-02 06:00:00,2260,6120427
2015-05-02 07:00:00,2154,5654064
2015-05-02 08:00:00,2156,5726768
2015-05-02 09:00:00,2276,15557056
2015-05-02 10:00:00,2181,9503856
2015-05-02 11:00:00,4138,8038048
2015-05-02 12:00:00,4158,7591280
2015-05-02 13:00:00,3938,7386864
2015-05-02 14:00:00,3900,7297776
2015-05-02 15:00:00,4280,30340416
2015-05-02 16:00:00,4373,36981584
2015-05-02 17:00:00,4285,33665296
2015-05-02 18:00:00,4113,30248640
2015-05-02 19:00:00,4093,29715312
2015-05-02 20:00:00,4190,29471632
2015-05-02 21:00:00,4114,25315008
2015-05-02 22:00:00,5214,43265216
2015-05-02 23:00:00,4703,38419632
2015-05-03 00:00:00,4082,35674640
2015-05-03 01:00:00,3930,33297904
2015-05-03 02:00:00,3830,31219440
2015-05-03 03:00:00,3602,28234752
2015-05-03 04:00:00,3437,26539664
2015-05-03 05:00:00,3052,24019088
2015-05-03 06:00:00,2374,17385472
2015-05-03 07:00:00,2335,15692560
2015-05-03 08:00:00,1800,11145392
2015-05-03 09:00:00,1749,9435504
2015-05-03 10:00:00,2408,16109424
2015-05-03 11:00:00,2245,15475536
2015-05-03 12:00:00,2200,17149728
2015-05-03 13:00:00,2220,13256000
2015-05-03 14:00:00,5135,25013568
2015-05-03 15:00:00,3428,17412640
2015-05-03 16:00:00,4334,14266304
2015-05-03 17:00:00,4441,13381216
2015-05-03 18:00:00,5325,12704208
2015-05-03 19:00:00,4023,10319232
2015-05-03 20:00:00,4151,10458112
2015-05-03 21:00:00,4006,8938416
2015-05-03 22:00:00,4351,21024400
2015-05-03 23:00:00,4305,11242880
2015-05-04 00:00:00,3864,8261376
2015-05-04 01:00:00,3580,7122400
2015-05-04 02:00:00,3374,6784768
2015-05-04 03:00:00,2967,6657600
2015-05-04 04:00:00,2648,6032992
2015-05-04 05:00:00,2621,5966368
2015-05-04 06:00:00,2560,5851616
2015-05-04 07:00:00,2582,5807744
2015-05-04 08:00:00,2863,6335168
2015-05-04 09:00:00,2694,8567744
2015-05-04 10:00:00,2969,24515120
2015-05-04 11:00:00,2971,27296784
2015-05-04 12:00:00,2605,23902736
2015-05-04 13:00:00,2968,24416528
2015-05-04 14:00:00,27810,76579856
2015-05-04 15:00:00,13867,49294200
2015-05-04 16:00:00,12945,45084184
2015-05-04 17:00:00,12978,62348152
2015-05-04 18:00:00,10320,53653624
2015-05-04 19:00:00,6871,45507584
2015-05-04 20:00:00,4715,31870432
2015-05-04 21:00:00,3286,12297920
2015-05-04 22:00:00,3159,9853184
2015-05-04 23:00:00,3621,27057408
2015-05-05 00:00:00,3441,26151440
2015-05-05 01:00:00,2959,26093344
2015-05-05 02:00:00,2924,25876672
2015-05-05 03:00:00,2725,23230352
2015-05-05 04:00:00,2570,20326064
2015-05-05 05:00:00,2415,17997888
2015-05-05 06:00:00,2132,13548336
2015-05-05 07:00:00,1924,9805264
2015-05-05 08:00:00,2185,7978384
2015-05-05 09:00:00,2486,11966800
2015-05-05 10:00:00,2302,10610544
2015-05-05 11:00:00,4104,13557904
2015-05-05 12:00:00,6685,11468432
2015-05-05 13:00:00,6613,11004656
2015-05-05 14:00:00,5061,9963320
2015-05-05 15:00:00,5705,11765368
2015-05-05 16:00:00,5811,13108512
2015-05-05 17:00:00,16015,15513104
2015-05-05 18:00:00,15651,23324640
2015-05-05 19:00:00,8303,19419136
2015-05-05 20:00:00,11634,31109328
2015-05-05 21:00:00,11034,30348736
2015-05-05 22:00:00,10939,29608864
2015-05-05 23:00:00,10683,28769728
2015-05-06 00:00:00,10252,27513008
2015-05-06 01:00:00,5767,17713264
2015-05-06 02:00:00,3738,12961168
2015-05-06 03:00:00,3365,11683040
2015-05-06 04:00:00,3226,10957328
2015-05-06 05:00:00,2917,10201872
2015-05-06 06:00:00,2290,9058736
2015-05-06 07:00:00,1810,8227104
2015-05-06 08:00:00,1607,7347744
2015-05-06 09:00:00,1524,7560096
2015-05-06 10:00:00,1414,6217160
2015-05-06 11:00:00,2869,13880976
2015-05-06 12:00:00,2834,12464288
2015-05-06 13:00:00,3397,14995928
2015-05-06 14:00:00,3675,14518560
2015-05-06 15:00:00,8070,22478800
2015-05-06 16:00:00,8516,38333216
2015-05-06 17:00:00,7935,25733152
2015-05-06 18:00:00,7251,22348912
2015-05-06 19:00:00,5588,16860272
2015-05-06 20:00:00,5805,28732944
2015-05-06 21:00:00,4760,23325328
2015-05-06 22:00:00,4391,21814192
2015-05-06 23:00:00,5478,33384240
2015-05-07 00:00:00,5395,32652704
2015-05-07 01:00:00,5189,31240400
2015-05-07 02:00:00,5109,30984496
2015-05-07 03:00:00,4825,29304608
2015-05-07 04:00:00,4662,27702208
2015-05-07 05:00:00,4440,25974896
2015-05-07 06:00:00,4142,24370192
2015-05-07 07:00:00,4009,23025232
2015-05-07 08:00:00,3917,21652400
2015-05-07 09:00:00,6049,25318432
2015-05-07 10:00:00,4529,21033232
2015-05-07 11:00:00,14755,25317872
2015-05-07 12:00:00,13942,23616280
2015-05-07 13:00:00,10868,24390984
2015-05-07 14:00:00,8188,28998368
2015-05-07 15:00:00,4010,20172064
2015-05-07 16:00:00,6781,23897872
2015-05-07 17:00:00,7404,32866312
2015-05-07 18:00:00,4330,15086432
2015-05-07 19:00:00,2945,11733408
2015-05-07 20:00:00,8545,22614824
2015-05-07 21:00:00,11864,29017024
2015-05-07 22:00:00,14672,34213984
2015-05-07 23:00:00,16136,37051840
2015-05-08 00:00:00,15353,35163552
2015-05-08 01:00:00,14981,34109696
2015-05-08 02:00:00,16025,36151776
2015-05-08 03:00:00,16710,37290192
2015-05-08 04:00:00,18394,40561792
2015-05-08 05:00:00,15277,34090816
2015-05-08 06:00:00,11222,25591280
2015-05-08 07:00:00,7751,18378816
2015-05-08 08:00:00,4875,12461536
2015-05-08 09:00:00,4811,11837968
2015-05-08 10:00:00,12567,29542448
2015-05-08 11:00:00,12662,30751296
2015-05-08 12:00:00,12615,29250008
2015-05-08 13:00:00,11014,25887320
2015-05-08 14:00:00,4214,10368232
2015-05-08 15:00:00,2295,8381568
2015-05-08 16:00:00,6320,32028152
2015-05-08 17:00:00,4075,18764440
2015-05-08 18:00:00,3185,13493624
2015-05-08 19:00:00,2188,8692040
2015-05-08 20:00:00,3192,55375488
2015-05-08 21:00:00,3186,55310528
2015-05-08 22:00:00,3258,55377728
2015-05-08 23:00:00,3257,55161088
2015-05-09 00:00:00,2998,49162048
2015-05-09 01:00:00,2666,37359808
2015-05-09 02:00:00,2277,24507648
2015-05-09 03:00:00,2050,16285504
2015-05-09 04:00:00,1934,12342976
2015-05-09 05:00:00,1882,10262976
2015-05-09 06:00:00,1810,7590784
2015-05-09 07:00:00,1803,7091072
2015-05-09 08:00:00,1914,7518288
2015-05-09 09:00:00,1858,6643576
2015-05-09 10:00:00,4049,9623864
2015-05-09 11:00:00,3828,7849048
2015-05-09 12:00:00,3736,7199064
2015-05-09 13:00:00,3570,6897880
2015-05-09 14:00:00,6440,68406872
2015-05-09 15:00:00,6004,62991512
2015-05-09 16:00:00,2649,4794456
2015-05-09 17:00:00,2405,4250648
2015-05-09 18:00:00,2308,4092248
2015-05-09 19:00:00,2406,5732056
2015-05-09 20:00:00,2182,4733400
2015-05-09 21:00:00,8496,23011032
2015-05-09 22:00:00,6593,14179288
2015-05-09 23:00:00,5445,11969216
2015-05-10 00:00:00,2714,8131264
2015-05-10 01:00:00,811,4261056
2015-05-10 02:00:00,691,2887872
2015-05-10 03:00:00,642,2228928
2015-05-10 04:00:00,610,2140288
2015-05-10 05:00:00,594,2103936
2015-05-10 06:00:00,890,2408576
2015-05-10 07:00:00,6106,7743616
2015-05-10 08:00:00,4251,5780096
2015-05-10 09:00:00,2637,4124288
2015-05-10 10:00:00,2615,4097152
2015-05-10 11:00:00,2634,4236032
2015-05-10 12:00:00,2732,5034368
2015-05-10 13:00:00,2582,4203904
2015-05-10 14:00:00,2264,3924736
2015-05-10 15:00:00,4224,63190512
2015-05-10 16:00:00,2592,36167808
2015-05-10 17:00:00,1820,12135888
2015-05-10 18:00:00,1668,5773952
2015-05-10 19:00:00,1300,3344448
2015-05-10 20:00:00,1295,4649760
2015-05-10 21:00:00,689,2645536
2015-05-10 22:00:00,1762,25870752
2015-05-10 23:00:00,2553,65426720
2015-05-11 00:00:00,1783,50531264
2015-05-11 01:00:00,5452,51762656
2015-05-11 02:00:00,15476,56799968
2015-05-11 03:00:00,15040,57140992
2015-05-11 04:00:00,7632,52178848
2015-05-11 05:00:00,8452,52192352
2015-05-11 06:00:00,5082,48273696
2015-05-11 07:00:00,4320,40955104
2015-05-11 08:00:00,3986,30791136
2015-05-11 09:00:00,72893,298767184
2015-05-11 10:00:00,21095,72852944
2015-05-11 11:00:00,23586,71674768
2015-05-11 12:00:00,19932,77274024
2015-05-11 13:00:00,12249,53390144
2015-05-11 14:00:00,5642,38754824
2015-05-11 15:00:00,3813,34941864
2015-05-11 16:00:00,3470,34083720
2015-05-11 17:00:00,2595,31486888
2015-05-11 18:00:00,2238,28826728
2015-05-11 19:00:00,1939,23140776
2015-05-11 20:00:00,1861,19312680
2015-05-11 21:00:00,3444,48750120
2015-05-11 22:00:00,2915,38751096
2015-05-11 23:00:00,3649,43369656
2015-05-12 00:00:00,3310,36145672
2015-05-12 01:00:00,3395,36912712
2015-05-12 02:00:00,4451,37083784
2015-05-12 03:00:00,3594,34418056
2015-05-12 04:00:00,3074,32791432
2015-05-12 05:00:00,3000,32362632
2015-05-12 06:00:00,2850,31775976
2015-05-12 07:00:00,2711,30735800
2015-05-12 08:00:00,2515,29136296
2015-05-12 09:00:00,3277,65348256
2015-05-12 10:00:00,4750,56802072
2015-05-12 11:00:00,4729,55053788
2015-05-12 12:00:00,3140,45265968
2015-05-12 13:00:00,3865,48639296
2015-05-12 14:00:00,4030,43760320
2015-05-12 15:00:00,12627,55331424
2015-05-12 16:00:00,12888,50747416
2015-05-12 17:00:00,9747,43137544
2015-05-12 18:00:00,5441,30480208
2015-05-12 19:00:00,6840,29317712
2015-05-12 20:00:00,6561,28812512
2015-05-12 21:00:00,5943,24344048
2015-05-12 22:00:00,6382,23409256
2015-05-12 23:00:00,5700,21667208
2015-05-13 00:00:00,4977,20005696
2015-05-13 01:00:00,7593,21437632
2015-05-13 02:00:00,5786,18754368
2015-05-13 03:00:00,5018,17519648
2015-05-13 04:00:00,4067,15790176
2015-05-13 05:00:00,5650,17026528
2015-05-13 06:00:00,5564,16285440
2015-05-13 07:00:00,2605,11948128
2015-05-13 08:00:00,5504,14222864
2015-05-13 09:00:00,3662,11991488
2015-05-13 10:00:00,4421,11976048
2015-05-13 11:00:00,7117,46771536
2015-05-13 12:00:00,19989,70509488
2015-05-13 13:00:00,18115,67659408
2015-05-13 14:00:00,16893,66966048
2015-05-13 15:00:00,14236,60195504
2015-05-13 16:00:00,9251,49753592
2015-05-13 17:00:00,6597,40410040
2015-05-13 18:00:00,5604,36434536
2015-05-13 19:00:00,5796,61533488
2015-05-13 20:00:00,4103,20480520
2015-05-13 21:00:00,2206,15829192
2015-05-13 22:00:00,2001,12234808
2015-05-13 23:00:00,4535,13852296
2015-05-14 00:00:00,1708,9582760
2015-05-14 01:00:00,1615,8998648
2015-05-14 02:00:00,1525,7667960
2015-05-14 03:00:00,1505,7322728
2015-05-14 04:00:00,1473,7018632
2015-05-14 05:00:00,1469,6463576
2015-05-14 06:00:00,1681,6415000
2015-05-14 07:00:00,1766,6018392
2015-05-14 08:00:00,1739,5750392
2015-05-14 09:00:00,1696,5563456
2015-05-14 10:00:00,6819,19595288
2015-05-14 11:00:00,6617,16472400
2015-05-14 12:00:00,7392,21018112
2015-05-14 13:00:00,5388,17482912
2015-05-14 14:00:00,5518,15350856
2015-05-14 15:00:00,4974,16137736
2015-05-14 16:00:00,5804,12161902
2015-05-14 17:00:00,5590,12957016
2015-05-14 18:00:00,4706,11260408
2015-05-14 19:00:00,3499,8740696
2015-05-14 20:00:00,3969,10618560
2015-05-14 21:00:00,4036,9760856
2015-05-14 22:00:00,3956,8618648
2015-05-14 23:00:00,3632,7980760
2015-05-15 00:00:00,3171,6916496
2015-05-15 01:00:00,2944,6445088
2015-05-15 02:00:00,2909,6299792
2015-05-15 03:00:00,2894,6194736
2015-05-15 04:00:00,2796,5626016
2015-05-15 05:00:00,2743,5417840
2015-05-15 06:00:00,2708,5294960
2015-05-15 07:00:00,2564,5392912
2015-05-15 08:00:00,2523,4864840
2015-05-15 09:00:00,2382,6452920
2015-05-15 10:00:00,6207,14392712
2015-05-15 11:00:00,6812,15378152
2015-05-15 12:00:00,6321,14540568
2015-05-15 13:00:00,5067,29920904
2015-05-15 14:00:00,7258,31943048
2015-05-15 15:00:00,5624,30598248
2015-05-15 16:00:00,16160,67871880
2015-05-15 17:00:00,4381,27214792
2015-05-15 18:00:00,2713,14946888
2015-05-15 19:00:00,2392,9972520
2015-05-15 20:00:00,3355,11790280
2015-05-15 21:00:00,3480,13358348
2015-05-15 22:00:00,3296,13100004
2015-05-15 23:00:00,2863,12407400
2015-05-16 00:00:00,1795,10114784
2015-05-16 01:00:00,1281,7378248
2015-05-16 02:00:00,1153,7107912
2015-05-16 03:00:00,1115,6885160
2015-05-16 04:00:00,1104,6800104
2015-05-16 05:00:00,1093,6687336
2015-05-16 06:00:00,3081,8694856
2015-05-16 07:00:00,3076,8658472
2015-05-16 08:00:00,3076,8658472
2015-05-16 09:00:00,1678,7354228
2015-05-16 10:00:00,1401,7125028
2015-05-16 11:00:00,6837,14464116
2015-05-16 12:00:00,7972,38051298
2015-05-16 13:00:00,3902,11716070
2015-05-16 14:00:00,2190,10078738
2015-05-16 15:00:00,6170,14652864
2015-05-16 16:00:00,6521,25395248
2015-05-16 17:00:00,6012,23431920
2015-05-16 18:00:00,5443,22820016
2015-05-16 19:00:00,6187,22620800
2015-05-16 20:00:00,5687,16740352
2015-05-16 21:00:00,2939,10008416
2015-05-16 22:00:00,4178,10515648
2015-05-16 23:00:00,7900,14195008
2015-05-17 00:00:00,7722,13953824
2015-05-17 01:00:00,8646,14434208
2015-05-17 02:00:00,6871,12547392
2015-05-17 03:00:00,4824,10366144
2015-05-17 04:00:00,1558,6844064
2015-05-17 05:00:00,1421,6614560
2015-05-17 06:00:00,1323,6119424
2015-05-17 07:00:00,1272,5978256
2015-05-17 08:00:00,1259,5896064
2015-05-17 09:00:00,1248,5680160
2015-05-17 10:00:00,872,3270024
2015-05-17 11:00:00,1122,3746120
2015-05-17 12:00:00,1114,3568296
2015-05-17 13:00:00,1108,3464200
2015-05-17 14:00:00,1106,3424200
2015-05-17 15:00:00,1104,3384200
2015-05-17 16:00:00,1094,3184200
2015-05-17 17:00:00,1091,3124200
2015-05-17 18:00:00,1088,3064200
2015-05-17 19:00:00,1087,3062152
2015-05-17 20:00:00,1087,3062152
2015-05-17 21:00:00,1087,3062152
2015-05-17 22:00:00,1087,3062152
2015-05-17 23:00:00,1087,3062152
2015-05-18 00:00:00,1087,3062152
2015-05-18 01:00:00,1086,3060104
2015-05-18 02:00:00,1085,3055104
2015-05-18 03:00:00,1069,3038720
2015-05-18 04:00:00,1069,3038720
2015-05-18 05:00:00,1069,3038720
2015-05-18 06:00:00,1069,3038720
2015-05-18 07:00:00,1053,3022336
2015-05-18 08:00:00,1037,3005952
2015-05-18 09:00:00,1037,3005952
2015-05-18 10:00:00,1037,3005952
2015-05-18 11:00:00,1021,2989568
2015-05-18 12:00:00,1021,2989568
2015-05-18 13:00:00,1021,2989568
2015-05-18 14:00:00,988,2923008
2015-05-18 15:00:00,972,2906624
2015-05-18 16:00:00,940,2841088
2015-05-18 17:00:00,940,2841088
2015-05-18 18:00:00,924,2824704
2015-05-18 19:00:00,924,2824704
2015-05-18 20:00:00,924,2824704
2015-05-18 21:00:00,924,2824704
2015-05-18 22:00:00,924,2824704
2015-05-18 23:00:00,924,2824704
2015-05-19 00:00:00,924,2824704
2015-05-19 01:00:00,924,2824704
2015-05-19 02:00:00,924,2824704
2015-05-19 03:00:00,924,2824704
2015-05-19 04:00:00,924,2824704
2015-05-19 05:00:00,924,2824704
2015-05-19 06:00:00,924,2824704
2015-05-19 07:00:00,924,2824704
2015-05-19 08:00:00,924,2824704
2015-05-19 09:00:00,924,2824704
2015-05-19 10:00:00,923,2823680
2015-05-19 11:00:00,923,2823680
2015-05-19 12:00:00,924,2824704
2015-05-19 13:00:00,3514,5728016
2015-05-19 14:00:00,5812,15026352
2015-05-19 15:00:00,6978,12268224
2015-05-19 16:00:00,11112,23209216
2015-05-19 17:00:00,18334,32051528
2015-05-19 18:00:00,15350,26418920
2015-05-19 19:00:00,7721,18826408
2015-05-19 20:00:00,5446,16143496
2015-05-19 21:00:00,4838,13365800
2015-05-19 22:00:00,6138,17973528
2015-05-19 23:00:00,6419,19245352
2015-05-20 00:00:00,6369,16637728
2015-05-20 01:00:00,5860,15939520
2015-05-20 02:00:00,5351,14963776
2015-05-20 03:00:00,4645,14073024
2015-05-20 04:00:00,4131,13385888
2015-05-20 05:00:00,3868,11816480
2015-05-20 06:00:00,5558,13638816
2015-05-20 07:00:00,5415,13368032
2015-05-20 08:00:00,6092,15760192
2015-05-20 09:00:00,7044,21766976
2015-05-20 10:00:00,6127,17181664
2015-05-20 11:00:00,8941,18092320
2015-05-20 12:00:00,6758,18301696
2015-05-20 13:00:00,4152,12496944
2015-05-20 14:00:00,3656,13639024
2015-05-20 15:00:00,3520,13273992
2015-05-20 16:00:00,4105,13337980
2015-05-20 17:00:00,4276,14898796
2015-05-20 18:00:00,4691,16001956
2015-05-20 19:00:00,6813,17193892
2015-05-20 20:00:00,8351,21336000
2015-05-20 21:00:00,5462,19287752
2015-05-20 22:00:00,5108,17636648
2015-05-20 23:00:00,4803,16981320
2015-05-21 00:00:00,4578,17429800
2015-05-21 01:00:00,4532,17487560
2015-05-21 02:00:00,6474,19061216
2015-05-21 03:00:00,4905,17098144
2015-05-21 04:00:00,4878,16932352
2015-05-21 05:00:00,6322,18111968
2015-05-21 06:00:00,6155,17773728
2015-05-21 07:00:00,6056,18112000
2015-05-21 08:00:00,5994,17877184
2015-05-21 09:00:00,5989,17517760
2015-05-21 10:00:00,8077,37468824
2015-05-21 11:00:00,8981,40483192
2015-05-21 12:00:00,12118,41570184
2015-05-21 13:00:00,9517,38298792
2015-05-21 14:00:00,8227,40353304
2015-05-21 15:00:00,6826,37185096
2015-05-21 16:00:00,5764,33704088
2015-05-21 17:00:00,5172,30354680
2015-05-21 18:00:00,5037,29946400
2015-05-21 19:00:00,4826,28112256
2015-05-21 20:00:00,4835,27818640
2015-05-21 21:00:00,4531,26069096
2015-05-21 22:00:00,4270,24523064
2015-05-21 23:00:00,3713,22313656
2015-05-22 00:00:00,3314,20652872
2015-05-22 01:00:00,3192,19651416
2015-05-22 02:00:00,3080,19014088
2015-05-22 03:00:00,2945,17913880
2015-05-22 04:00:00,2463,16170264
2015-05-22 05:00:00,2346,15400488
2015-05-22 06:00:00,2152,14147048
2015-05-22 07:00:00,2045,12154328
2015-05-22 08:00:00,1986,12016548
2015-05-22 09:00:00,3154,16027080
2015-05-22 10:00:00,5001,19676000
2015-05-22 11:00:00,6831,23046080
2015-05-22 12:00:00,6537,20799712
2015-05-22 13:00:00,5984,21742440
2015-05-22 14:00:00,3681,16738120
2015-05-22 15:00:00,4076,37861064
2015-05-22 16:00:00,3452,32070680
2015-05-22 17:00:00,3108,27989704
2015-05-22 18:00:00,2972,25167500
2015-05-22 19:00:00,4569,31583570
2015-05-22 20:00:00,3580,24824186
2015-05-22 21:00:00,2755,20392444
2015-05-22 22:00:00,2722,21412828
2015-05-22 23:00:00,2512,17891244
2015-05-23 00:00:00,2899,19329340
2015-05-23 01:00:00,11437,23257788
2015-05-23 02:00:00,8211,18832204
2015-05-23 03:00:00,8899,20001244
2015-05-23 04:00:00,7304,18279372
2015-05-23 05:00:00,4180,14277196
2015-05-23 06:00:00,4022,13757644
2015-05-23 07:00:00,3978,13398972
2015-05-23 08:00:00,3937,13096012
2015-05-23 09:00:00,3909,12742012
2015-05-23 10:00:00,3917,12473852
2015-05-23 11:00:00,3901,12268652
2015-05-23 12:00:00,4523,15924044
2015-05-23 13:00:00,4688,17113836
2015-05-23 14:00:00,3826,13226468
2015-05-23 15:00:00,4191,20097908
2015-05-23 16:00:00,3934,16206360
2015-05-23 17:00:00,3540,14621040
2015-05-23 18:00:00,3575,17139600
2015-05-23 19:00:00,4132,23847592
2015-05-23 20:00:00,2978,13804952
2015-05-23 21:00:00,2608,11307544
2015-05-23 22:00:00,2268,10626536
2015-05-23 23:00:00,2912,16797048
2015-05-24 00:00:00,2493,17624376
2015-05-24 01:00:00,2443,17505384
2015-05-24 02:00:00,2433,17445384
2015-05-24 03:00:00,2428,17424680
2015-05-24 04:00:00,2406,16760584
2015-05-24 05:00:00,2401,16747384
2015-05-24 06:00:00,2380,16366984
2015-05-24 07:00:00,2368,16306184
2015-05-24 08:00:00,2412,16337484
2015-05-24 09:00:00,2611,16277320
2015-05-24 10:00:00,3858,50253948
2015-05-24 11:00:00,3307,46271132
2015-05-24 12:00:00,2713,38076188
2015-05-24 13:00:00,2677,35193788
2015-05-24 14:00:00,2615,32361116
2015-05-24 15:00:00,4027,43134060
2015-05-24 16:00:00,3771,39721100
2015-05-24 17:00:00,3804,38378780
2015-05-24 18:00:00,7909,51913324
2015-05-24 19:00:00,11974,42002844
2015-05-24 20:00:00,7190,32834256
2015-05-24 21:00:00,5823,28505216
2015-05-24 22:00:00,5340,26212292
2015-05-24 23:00:00,5112,24545636
2015-05-25 00:00:00,4942,23461332
2015-05-25 01:00:00,4938,22500884
2015-05-25 02:00:00,4719,20816772
2015-05-25 03:00:00,4603,20189860
2015-05-25 04:00:00,4465,18840536
2015-05-25 05:00:00,4224,16989580
2015-05-25 06:00:00,3435,14159400
2015-05-25 07:00:00,3031,10928300
2015-05-25 08:00:00,2674,9299196
2015-05-25 09:00:00,2593,8498780
2015-05-25 10:00:00,2615,9443136
2015-05-25 11:00:00,2276,8575700
2015-05-25 12:00:00,2031,8070680
2015-05-25 13:00:00,3172,43621192
2015-05-25 14:00:00,3427,44290744
2015-05-25 15:00:00,6221,103543504
2015-05-25 16:00:00,5313,99333800
2015-05-25 17:00:00,6231,92527164
2015-05-25 18:00:00,6541,94659656
2015-05-25 19:00:00,6783,90327464
2015-05-25 20:00:00,6178,78112600
2015-05-25 21:00:00,4886,54766296
2015-05-25 22:00:00,3638,30891640
2015-05-25 23:00:00,2201,16033964
2015-05-26 00:00:00,2280,12125548
2015-05-26 01:00:00,1601,10024460
2015-05-26 02:00:00,1500,8663292
2015-05-26 03:00:00,1424,7430916
2015-05-26 04:00:00,1323,6944388
2015-05-26 05:00:00,1277,6414888
2015-05-26 06:00:00,1253,6205784
2015-05-26 07:00:00,1228,6043404
2015-05-26 08:00:00,1213,6019884
2015-05-26 09:00:00,3733,72311644
2015-05-26 10:00:00,5081,77028092
2015-05-26 11:00:00,4726,62109968
2015-05-26 12:00:00,3643,46726024
2015-05-26 13:00:00,5440,50339328
2015-05-26 14:00:00,7127,47090168
2015-05-26 15:00:00,5165,36616820
2015-05-26 16:00:00,11433,83725552
2015-05-26 17:00:00,11807,73070584
2015-05-26 18:00:00,15343,73283348
2015-05-26 19:00:00,17770,84964460
2015-05-26 20:00:00,18306,78649660
2015-05-26 21:00:00,19165,60345996
2015-05-26 22:00:00,15553,44269904
2015-05-26 23:00:00,19320,54999536
2015-05-27 00:00:00,16271,47791940
2015-05-27 01:00:00,15271,36740580
2015-05-27 02:00:00,14642,34575300
2015-05-27 03:00:00,11944,28472372
2015-05-27 04:00:00,7502,18940404
2015-05-27 05:00:00,5741,15250612
2015-05-27 06:00:00,3587,10786756
2015-05-27 07:00:00,2225,8053908
2015-05-27 08:00:00,1847,9674060
2015-05-27 09:00:00,1970,10980788
2015-05-27 10:00:00,2015,12673804
2015-05-27 11:00:00,3729,53396268
2015-05-27 12:00:00,2951,53339668
2015-05-27 13:00:00,4269,51921532
2015-05-27 14:00:00,4631,51960152
2015-05-27 15:00:00,3139,46845168
2015-05-27 16:00:00,31643,201670724
2015-05-27 17:00:00,2405,15257924
2015-05-27 18:00:00,2060,11391956
2015-05-27 19:00:00,2164,11914324
2015-05-27 20:00:00,3007,12569252
2015-05-27 21:00:00,1652,9408404
2015-05-27 22:00:00,1818,11008988
2015-05-27 23:00:00,3705,11755908
2015-05-28 00:00:00,4530,12371396
2015-05-28 01:00:00,4493,12331036
2015-05-28 02:00:00,3318,11132732
2015-05-28 03:00:00,2826,10541012
2015-05-28 04:00:00,2475,9340012
2015-05-28 05:00:00,2519,13252852
2015-05-28 06:00:00,1952,8238004
2015-05-28 07:00:00,2387,8564324
2015-05-28 08:00:00,2203,9053316
2015-05-28 09:00:00,2278,9449356
2015-05-28 10:00:00,2630,12145484
2015-05-28 11:00:00,3960,51607956
2015-05-28 12:00:00,4844,98055196
2015-05-28 13:00:00,5135,101726284
2015-05-28 14:00:00,5807,125728636
2015-05-28 15:00:00,4887,94797980
2015-05-28 16:00:00,4395,69975180
2015-05-28 17:00:00,4382,53480844
2015-05-28 18:00:00,3953,43353756
2015-05-28 19:00:00,2952,17614708
2015-05-28 20:00:00,1942,12836828
2015-05-28 21:00:00,2414,12303596
2015-05-28 22:00:00,2446,11887628
2015-05-28 23:00:00,2927,19405964
2015-05-29 00:00:00,4576,103308748
2015-05-29 01:00:00,7549,79787044
2015-05-29 02:00:00,5681,51540564
2015-05-29 03:00:00,5077,45952276
2015-05-29 04:00:00,4205,38639556
2015-05-29 05:00:00,3052,7775028
2015-05-29 06:00:00,2637,7152836
2015-05-29 07:00:00,2441,7166356
2015-05-29 08:00:00,3683,51467108
2015-05-29 09:00:00,3265,52105060
2015-05-29 10:00:00,2778,52549140
2015-05-29 11:00:00,3088,47091604
2015-05-29 12:00:00,1644,17898096
2015-05-29 13:00:00,1607,8275384
2015-05-29 14:00:00,2276,9251240
2015-05-29 15:00:00,3464,55102376
2015-05-29 16:00:00,3226,53209576
2015-05-29 17:00:00,3245,54081752
2015-05-29 18:00:00,2748,47103032
2015-05-29 19:00:00,2525,38793068
2015-05-29 20:00:00,1732,10287564
2015-05-29 21:00:00,3203,9177368
2015-05-29 22:00:00,4018,17514560
2015-05-29 23:00:00,3956,17215072
2015-05-30 00:00:00,3887,16872688
2015-05-30 01:00:00,3837,16690304
2015-05-30 02:00:00,3804,17078272
2015-05-30 03:00:00,3686,16265488
2015-05-30 04:00:00,3325,15970768
2015-05-30 05:00:00,3266,15381744
2015-05-30 06:00:00,3249,14781856
2015-05-30 07:00:00,3153,14647568
2015-05-30 08:00:00,3008,14824904
2015-05-30 09:00:00,3611,20588984
2015-05-30 10:00:00,2891,21540648
2015-05-30 11:00:00,2631,20162456
2015-05-30 12:00:00,1851,15585976
2015-05-30 13:00:00,1797,14621576
2015-05-30 14:00:00,1750,14882952
2015-05-30 15:00:00,1601,11750424
2015-05-30 16:00:00,2584,52219720
2015-05-30 17:00:00,2579,50670360
2015-05-30 18:00:00,2343,49368344
2015-05-30 19:00:00,2235,47085832
2015-05-30 20:00:00,2170,45034024
2015-05-30 21:00:00,1161,5704344
2015-05-30 22:00:00,1150,5194840
2015-05-30 23:00:00,1236,5667024
2015-05-31 00:00:00,1234,5574624
2015-05-31 01:00:00,1225,5573296
2015-05-31 02:00:00,1224,5576592
2015-05-31 03:00:00,1273,8041984
2015-05-31 04:00:00,1166,7414680
2015-05-31 05:00:00,1164,7413880
2015-05-31 06:00:00,1164,7413880
2015-05-31 07:00:00,1266,8039152
2015-05-31 08:00:00,1263,8098864
2015-05-31 09:00:00,1265,8661312
2015-05-31 10:00:00,1286,8104376
2015-05-31 11:00:00,1244,8060392
2015-05-31 12:00:00,1244,8066136
2015-05-31 13:00:00,1247,8947184
2015-05-31 14:00:00,2254,23576240
2015-05-31 15:00:00,2484,20666880
2015-05-31 16:00:00,3038,23932856
2015-05-31 17:00:00,4064,43774232
2015-05-31 18:00:00,3529,37920216
2015-05-31 19:00:00,2204,16866224
2015-05-31 20:00:00,2724,59010144
2015-05-31 21:00:00,2764,58915936
2015-05-31 22:00:00,3320,61682360
2015-05-31 23:00:00,3165,55149936
2015-06-01 00:00:00,2955,44832592
2015-06-01 01:00:00,2543,30335160
2015-06-01 02:00:00,2390,21326808
2015-06-01 03:00:00,1789,16107192
2015-06-01 04:00:00,1667,14872888
2015-06-01 05:00:00,1663,14016024
2015-06-01 06:00:00,2633,13139592
2015-06-01 07:00:00,3609,12873736
2015-06-01 08:00:00,3632,12782784
2015-06-01 09:00:00,2645,11792160
2015-06-01 10:00:00,2397,13731696
2015-06-01 11:00:00,4042,62304288
2015-06-01 12:00:00,3830,63891248
2015-06-01 13:00:00,4875,140861648
2015-06-01 14:00:00,4044,88660032
2015-06-01 15:00:00,3763,69534944
2015-06-01 16:00:00,4513,72937824
2015-06-01 17:00:00,5474,92952728
2015-06-01 18:00:00,5307,89299240
2015-06-01 19:00:00,5026,80541624
2015-06-01 20:00:00,4191,60355456
2015-06-01 21:00:00,3502,45542448
2015-06-01 22:00:00,3101,37996360
2015-06-01 23:00:00,2878,33697752
2015-06-02 00:00:00,3057,32445024
2015-06-02 01:00:00,2968,31238264
2015-06-02 02:00:00,2769,29887240
2015-06-02 03:00:00,2428,27128784
2015-06-02 04:00:00,2296,24972944
2015-06-02 05:00:00,2176,23218680
2015-06-02 06:00:00,1952,20861552
2015-06-02 07:00:00,1771,18802992
2015-06-02 08:00:00,2787,76019360
2015-06-02 09:00:00,2511,45710072
2015-06-02 10:00:00,2367,16295544
2015-06-02 11:00:00,2843,17885816
2015-06-02 12:00:00,1967,19272744
2015-06-02 13:00:00,1966,16607920
2015-06-02 14:00:00,2690,17172952
2015-06-02 15:00:00,3474,64195392
2015-06-02 16:00:00,3994,69997960
2015-06-02 17:00:00,3973,68661344
2015-06-02 18:00:00,3492,64602640
2015-06-02 19:00:00,3253,62214912
2015-06-02 20:00:00,2882,55941096
2015-06-02 21:00:00,2680,50531120
2015-06-02 22:00:00,2198,35214624
2015-06-02 23:00:00,1795,21341928
2015-06-03 00:00:00,2256,23084008
2015-06-03 01:00:00,2146,21878088
2015-06-03 02:00:00,2908,21647288
2015-06-03 03:00:00,2858,21100472
2015-06-03 04:00:00,2850,21061544
2015-06-03 05:00:00,2843,20861000
2015-06-03 06:00:00,3920,21651112
2015-06-03 07:00:00,3753,21089144
2015-06-03 08:00:00,3693,24445016
2015-06-03 09:00:00,3517,20838088
2015-06-03 10:00:00,5309,30579080
2015-06-03 11:00:00,4340,32686004
2015-06-03 12:00:00,3709,23611050
2015-06-03 13:00:00,4280,25534602
2015-06-03 14:00:00,6873,26156696
2015-06-03 15:00:00,2881,18033764
2015-06-03 16:00:00,2650,16696490
2015-06-03 17:00:00,6428,49073660
2015-06-03 18:00:00,4001,50434340
2015-06-03 19:00:00,5542,53061390
2015-06-03 20:00:00,5088,50489468
2015-06-03 21:00:00,4350,48248844
2015-06-03 22:00:00,3512,43121551
2015-06-03 23:00:00,3664,50676319
2015-06-04 00:00:00,3211,49058552
2015-06-04 01:00:00,2694,48919200
2015-06-04 02:00:00,2639,52739520
2015-06-04 03:00:00,2470,55282616
2015-06-04 04:00:00,2263,56696952
2015-06-04 05:00:00,1973,53813736
2015-06-04 06:00:00,2773,50124640
2015-06-04 07:00:00,3109,43839564
2015-06-04 08:00:00,31142,200095028
2015-06-04 09:00:00,2013,34903224
2015-06-04 10:00:00,6863,89493760
2015-06-04 11:00:00,3992,86294348
2015-06-04 12:00:00,3474,84940472
2015-06-04 13:00:00,4694,83578016
2015-06-04 14:00:00,3319,84076832
2015-06-04 15:00:00,3662,85260848
2015-06-04 16:00:00,3253,78695936
2015-06-04 17:00:00,3338,77183440
2015-06-04 18:00:00,2865,64187104
2015-06-04 19:00:00,5334,51004496
2015-06-04 20:00:00,5062,43162816
2015-06-04 21:00:00,5170,41117312
2015-06-04 22:00:00,5036,37781552
2015-06-04 23:00:00,4891,38379344
2015-06-05 00:00:00,4739,39328080
2015-06-05 01:00:00,4832,39658192
2015-06-05 02:00:00,5251,41020976
2015-06-05 03:00:00,5272,42745200
2015-06-05 04:00:00,5189,43710208
2015-06-05 05:00:00,5112,42094080
2015-06-05 06:00:00,4908,40742560
2015-06-05 07:00:00,4839,45014016
2015-06-05 08:00:00,4843,41898784
2015-06-05 09:00:00,5241,45472704
2015-06-05 10:00:00,4991,45114584
2015-06-05 11:00:00,4954,44318756
2015-06-05 12:00:00,4504,42979560
2015-06-05 13:00:00,4520,45933400
2015-06-05 14:00:00,4423,45815692
2015-06-05 15:00:00,10493,136178032
2015-06-05 16:00:00,9754,129027392
2015-06-05 17:00:00,14038,222636616
2015-06-05 18:00:00,12116,174271160
2015-06-05 19:00:00,8375,112208976
2015-06-05 20:00:00,7132,95965064
2015-06-05 21:00:00,6286,80521432
2015-06-05 22:00:00,12015,182446088
2015-06-05 23:00:00,13299,214597504
2015-06-06 00:00:00,5087,53481520
2015-06-06 01:00:00,4643,51587896
2015-06-06 02:00:00,3922,48850424
2015-06-06 03:00:00,3483,45557896
2015-06-06 04:00:00,2912,41704848
2015-06-06 05:00:00,2610,39254896
2015-06-06 06:00:00,2243,34612880
2015-06-06 07:00:00,1978,31209552
2015-06-06 08:00:00,1813,28461512
2015-06-06 09:00:00,1825,27656168
2015-06-06 10:00:00,1727,25920256
2015-06-06 11:00:00,1701,25149896
2015-06-06 12:00:00,1667,24000568
2015-06-06 13:00:00,4201,94822896
2015-06-06 14:00:00,3312,61427016
2015-06-06 15:00:00,3083,54599520
2015-06-06 16:00:00,2661,34876096
2015-06-06 17:00:00,1853,26836504
2015-06-06 18:00:00,1483,20764552
2015-06-06 19:00:00,1610,23032072
2015-06-06 20:00:00,2625,43228024
2015-06-06 21:00:00,3723,61950016
2015-06-06 22:00:00,2911,41896056
2015-06-06 23:00:00,2240,28935864
2015-06-07 00:00:00,3543,57368152
2015-06-07 01:00:00,6460,117747592
2015-06-07 02:00:00,2204,33197504
2015-06-07 03:00:00,1450,17777448
2015-06-07 04:00:00,1397,16064968
2015-06-07 05:00:00,1324,14165392
2015-06-07 06:00:00,1288,13319528
2015-06-07 07:00:00,1470,13895272
2015-06-07 08:00:00,2328,17957480
2015-06-07 09:00:00,1387,11226176
2015-06-07 10:00:00,1765,12453504
2015-06-07 11:00:00,1947,11345856
2015-06-07 12:00:00,1533,9825088
2015-06-07 13:00:00,1699,10467072
2015-06-07 14:00:00,1536,9444192
2015-06-07 15:00:00,1777,10145920
2015-06-07 16:00:00,1625,8881664
2015-06-07 17:00:00,1307,7496576
2015-06-07 18:00:00,1175,6243840
2015-06-07 19:00:00,1739,6847392
2015-06-07 20:00:00,5652,11670880
2015-06-07 21:00:00,6189,11431360
2015-06-07 22:00:00,5587,11218368
2015-06-07 23:00:00,4824,12304256
2015-06-08 00:00:00,4771,14631328
2015-06-08 01:00:00,4593,12097344
2015-06-08 02:00:00,4636,13181184
2015-06-08 03:00:00,4429,10869920
2015-06-08 04:00:00,4444,11285056
2015-06-08 05:00:00,4296,10025632
2015-06-08 06:00:00,4122,9772192
2015-06-08 07:00:00,4075,9397760
2015-06-08 08:00:00,4264,11204304
2015-06-08 09:00:00,4572,12984816
2015-06-08 10:00:00,6947,16788200
2015-06-08 11:00:00,4882,13581880
2015-06-08 12:00:00,4585,12999768
2015-06-08 13:00:00,4391,11741344
2015-06-08 14:00:00,4506,11326432
2015-06-08 15:00:00,4239,14119928
2015-06-08 16:00:00,4714,10593920
2015-06-08 17:00:00,4365,11034592
2015-06-08 18:00:00,4721,10682368
2015-06-08 19:00:00,4767,10584800
2015-06-08 20:00:00,4830,10782816
2015-06-08 21:00:00,4865,11670704
2015-06-08 22:00:00,4822,11638640
2015-06-08 23:00:00,4972,12093920
2015-06-09 00:00:00,4655,10430480
2015-06-09 01:00:00,4516,9628432
2015-06-09 02:00:00,4424,9371728
2015-06-09 03:00:00,4337,9257328
2015-06-09 04:00:00,4261,9155168
2015-06-09 05:00:00,4151,9583824
2015-06-09 06:00:00,4010,8801600
2015-06-09 07:00:00,3740,8605376
2015-06-09 08:00:00,3488,7862192
2015-06-09 09:00:00,3570,9276176
2015-06-09 10:00:00,4654,12238472
2015-06-09 11:00:00,5385,22941560
2015-06-09 12:00:00,4430,16045536
2015-06-09 13:00:00,11169,86156360
2015-06-09 14:00:00,3277,11124760
2015-06-09 15:00:00,3045,9392832
2015-06-09 16:00:00,4423,55953952
2015-06-09 17:00:00,4382,55808896
2015-06-09 18:00:00,3764,55982096
2015-06-09 19:00:00,3448,53364568
2015-06-09 20:00:00,3248,52737624
2015-06-09 21:00:00,3111,52433672
2015-06-09 22:00:00,3176,52985424
2015-06-09 23:00:00,3116,52364048
2015-06-10 00:00:00,3070,52039632
2015-06-10 01:00:00,2952,51684880
2015-06-10 02:00:00,3043,51914244
2015-06-10 03:00:00,2850,49982676
2015-06-10 04:00:00,2613,44769156
2015-06-10 05:00:00,2339,41066872
2015-06-10 06:00:00,2288,39561264
2015-06-10 07:00:00,2153,37674032
2015-06-10 08:00:00,2043,35651568
2015-06-10 09:00:00,1976,34856864
2015-06-10 10:00:00,2649,36550296
2015-06-10 11:00:00,2396,35711864
2015-06-10 12:00:00,2284,35645720
2015-06-10 13:00:00,2395,34021160
2015-06-10 14:00:00,2228,42244696
2015-06-10 15:00:00,2411,43958528
2015-06-10 16:00:00,2693,35817008
2015-06-10 17:00:00,3040,39966800
2015-06-10 18:00:00,3233,43066392
2015-06-10 19:00:00,3114,41879213
2015-06-10 20:00:00,3367,45731693
2015-06-10 21:00:00,2430,57635709
2015-06-10 22:00:00,2203,46703341
2015-06-10 23:00:00,2218,47293421
2015-06-11 00:00:00,2653,46334600
2015-06-11 01:00:00,1835,43314568
2015-06-11 02:00:00,1685,38347448
2015-06-11 03:00:00,1601,34689592
2015-06-11 04:00:00,1471,30568888
2015-06-11 05:00:00,1367,26838840
2015-06-11 06:00:00,1211,21522408
2015-06-11 07:00:00,1072,16874048
2015-06-11 08:00:00,917,12362528
2015-06-11 09:00:00,940,10117728
2015-06-11 10:00:00,1549,8068496
2015-06-11 11:00:00,11167,32525440
2015-06-11 12:00:00,12176,31149936
2015-06-11 13:00:00,10945,24628304
2015-06-11 14:00:00,10737,34384936
2015-06-11 15:00:00,10421,33560656
2015-06-11 16:00:00,12467,61710832
2015-06-11 17:00:00,17042,92910672
2015-06-11 18:00:00,11619,81183952
2015-06-11 19:00:00,3696,64978064
2015-06-11 20:00:00,2505,62538896
2015-06-11 21:00:00,2523,62448816
2015-06-11 22:00:00,2777,57474864
2015-06-11 23:00:00,10014,56388656
2015-06-12 00:00:00,9290,51403408
2015-06-12 01:00:00,5518,38163280
2015-06-12 02:00:00,5204,27721392
2015-06-12 03:00:00,4994,20517392
2015-06-12 04:00:00,4874,17168112
2015-06-12 05:00:00,4622,15435088
2015-06-12 06:00:00,4556,14050576
2015-06-12 07:00:00,4286,12561680
2015-06-12 08:00:00,3952,10672144
2015-06-12 09:00:00,4089,12595616
2015-06-12 10:00:00,4267,13948101
2015-06-12 11:00:00,4075,11669045
2015-06-12 12:00:00,4125,14096352
2015-06-12 13:00:00,6945,37346720
2015-06-12 14:00:00,5905,24016064
2015-06-12 15:00:00,5552,20038224
2015-06-12 16:00:00,7140,35519400
2015-06-12 17:00:00,6685,33871168
2015-06-12 18:00:00,5852,28454576
2015-06-12 19:00:00,6047,34967080
2015-06-12 20:00:00,5829,33398408
2015-06-12 21:00:00,5804,32997256
2015-06-12 22:00:00,5518,32004864
2015-06-12 23:00:00,5496,32186768
2015-06-13 00:00:00,5043,40581008
2015-06-13 01:00:00,6080,87010448
2015-06-13 02:00:00,6642,83778352
2015-06-13 03:00:00,6782,90082000
2015-06-13 04:00:00,5922,83303792
2015-06-13 05:00:00,5259,77167888
2015-06-13 06:00:00,4696,59948560
2015-06-13 07:00:00,4374,51766448
2015-06-13 08:00:00,4120,45642832
2015-06-13 09:00:00,3856,37473296
2015-06-13 10:00:00,3945,52839984
2015-06-13 11:00:00,3689,34756560
2015-06-13 12:00:00,3697,25348112
2015-06-13 13:00:00,3324,22493776
2015-06-13 14:00:00,3440,24857520
2015-06-13 15:00:00,3461,22628032
2015-06-13 16:00:00,3465,20055296
2015-06-13 17:00:00,3424,19523712
2015-06-13 18:00:00,3441,19379424
2015-06-13 19:00:00,3152,16140680
2015-06-13 20:00:00,2996,13830984
2015-06-13 21:00:00,3070,12559128
2015-06-13 22:00:00,3079,12938664
2015-06-13 23:00:00,3286,16294608
2015-06-14 00:00:00,3455,17699088
2015-06-14 01:00:00,3846,22493360
2015-06-14 02:00:00,3628,17465904
2015-06-14 03:00:00,3536,17159216
2015-06-14 04:00:00,3453,16873824
2015-06-14 05:00:00,3166,16270560
2015-06-14 06:00:00,2861,14841184
2015-06-14 07:00:00,2593,14047296
2015-06-14 08:00:00,2479,13798496
2015-06-14 09:00:00,3087,43844296
2015-06-14 10:00:00,3559,63081416
2015-06-14 11:00:00,3431,62522504
2015-06-14 12:00:00,3413,62738600
2015-06-14 13:00:00,3119,60260968
2015-06-14 14:00:00,2957,56782216
2015-06-14 15:00:00,2685,49430472
2015-06-14 16:00:00,2536,47078312
2015-06-14 17:00:00,2235,36438856
2015-06-14 18:00:00,2039,24309096
2015-06-14 19:00:00,1807,17749864
2015-06-14 20:00:00,1575,15078504
2015-06-14 21:00:00,1351,12279800
2015-06-14 22:00:00,1276,12931160
2015-06-14 23:00:00,1217,12014784
2015-06-15 00:00:00,1085,10850016
2015-06-15 01:00:00,967,10065888
2015-06-15 02:00:00,817,9241144
2015-06-15 03:00:00,711,8935768
2015-06-15 04:00:00,640,8435064
2015-06-15 05:00:00,580,8055768
2015-06-15 06:00:00,523,7611640
2015-06-15 07:00:00,475,6864728
2015-06-15 08:00:00,617,7521752
2015-06-15 09:00:00,5787,17262760
2015-06-15 10:00:00,9667,50477784
2015-06-15 11:00:00,15074,49325280
2015-06-15 12:00:00,20903,48870456
2015-06-15 13:00:00,16197,38910080
2015-06-15 14:00:00,8179,19718904
2015-06-15 15:00:00,7081,59004072
2015-06-15 16:00:00,8598,73868841
2015-06-15 17:00:00,6469,69616487
2015-06-15 18:00:00,5772,76945496
2015-06-15 19:00:00,6518,103174960
2015-06-15 20:00:00,5785,89526624
2015-06-15 21:00:00,5176,78917560
2015-06-15 22:00:00,4903,69376552
2015-06-15 23:00:00,4315,53786136
2015-06-16 00:00:00,4262,51748896
2015-06-16 01:00:00,3992,48135840
2015-06-16 02:00:00,3734,45427520
2015-06-16 03:00:00,3467,44151624
2015-06-16 04:00:00,3228,44499984
2015-06-16 05:00:00,3271,46461776
2015-06-16 06:00:00,3010,45188272
2015-06-16 07:00:00,2852,46582128
2015-06-16 08:00:00,3718,47848912
2015-06-16 09:00:00,3525,46216192
2015-06-16 10:00:00,2944,42453264
2015-06-16 11:00:00,1809,34837152
2015-06-16 12:00:00,1766,33670328
2015-06-16 13:00:00,2346,31560704
2015-06-16 14:00:00,2275,28718408
2015-06-16 15:00:00,2100,27822424
2015-06-16 16:00:00,2273,30316448
2015-06-16 17:00:00,1712,31649832
2015-06-16 18:00:00,1458,26772120
2015-06-16 19:00:00,1333,24251192
2015-06-16 20:00:00,1264,23547832
2015-06-16 21:00:00,1376,24011760
2015-06-16 22:00:00,1383,22973968
2015-06-16 23:00:00,1335,23128272
2015-06-17 00:00:00,2330,69409520
2015-06-17 01:00:00,2315,69173456
2015-06-17 02:00:00,2313,69400752
2015-06-17 03:00:00,2214,68225232
2015-06-17 04:00:00,2105,65835920
2015-06-17 05:00:00,1948,59597104
2015-06-17 06:00:00,1571,45270352
2015-06-17 07:00:00,1557,42234384
2015-06-17 08:00:00,2498,36516080
2015-06-17 09:00:00,2440,34002832
2015-06-17 10:00:00,2156,34492096
2015-06-17 11:00:00,2004,34109328
2015-06-17 12:00:00,1837,32689680
2015-06-17 13:00:00,2090,35784768
2015-06-17 14:00:00,2506,41126688
2015-06-17 15:00:00,2319,33135112
2015-06-17 16:00:00,4704,30796912
2015-06-17 17:00:00,4938,28149280
2015-06-17 18:00:00,5822,33668336
2015-06-17 19:00:00,7946,85988192
2015-06-17 20:00:00,4330,23733592
2015-06-17 21:00:00,4626,23988504
2015-06-17 22:00:00,4848,23830928
2015-06-17 23:00:00,4927,22391428
2015-06-18 00:00:00,4808,22194172
2015-06-18 01:00:00,4662,21499868
2015-06-18 02:00:00,4602,20844924
2015-06-18 03:00:00,4455,20389276
2015-06-18 04:00:00,4423,19565052
2015-06-18 05:00:00,4353,19396060
2015-06-18 06:00:00,4312,18101340
2015-06-18 07:00:00,4281,17714236
2015-06-18 08:00:00,4265,17536668
2015-06-18 09:00:00,4097,21268076
2015-06-18 10:00:00,5951,63402696
2015-06-18 11:00:00,3887,26958636
2015-06-18 12:00:00,8814,116944196
2015-06-18 13:00:00,3836,21141156
2015-06-18 14:00:00,4015,21717376
2015-06-18 15:00:00,4455,23111932
2015-06-18 16:00:00,4593,22513428
2015-06-18 17:00:00,9071,94582876
2015-06-18 18:00:00,6130,56657076
2015-06-18 19:00:00,3447,16032868
2015-06-18 20:00:00,3428,15472020
2015-06-18 21:00:00,3556,15221444
2015-06-18 22:00:00,3265,14199036
2015-06-18 23:00:00,3988,18619012
2015-06-19 00:00:00,2930,12224640
2015-06-19 01:00:00,2736,11670320
2015-06-19 02:00:00,2394,10941232
2015-06-19 03:00:00,1963,8788464
2015-06-19 04:00:00,1828,8341488
2015-06-19 05:00:00,1713,7667824
2015-06-19 06:00:00,1623,7597184
2015-06-19 07:00:00,1505,7443200
2015-06-19 08:00:00,1476,7322496
2015-06-19 09:00:00,1422,7062072
2015-06-19 10:00:00,3888,17912552
2015-06-19 11:00:00,2863,15632176
2015-06-19 12:00:00,3839,58580424
2015-06-19 13:00:00,4770,63280864
2015-06-19 14:00:00,4517,63258504
2015-06-19 15:00:00,4055,61450752
2015-06-19 16:00:00,5083,110062720
2015-06-19 17:00:00,4522,108527024
2015-06-19 18:00:00,4112,110743528
2015-06-19 19:00:00,3709,110383544
2015-06-19 20:00:00,3628,98133896
2015-06-19 21:00:00,3339,66919936
2015-06-19 22:00:00,2347,52708048
2015-06-19 23:00:00,1956,45061400
2015-06-20 00:00:00,1799,42999272
2015-06-20 01:00:00,1654,36268224
2015-06-20 02:00:00,1449,25372448
2015-06-20 03:00:00,1304,18159544
2015-06-20 04:00:00,1176,11841912
2015-06-20 05:00:00,1108,6673912
2015-06-20 06:00:00,1102,6143008
2015-06-20 07:00:00,1206,6132240
2015-06-20 08:00:00,1176,5969616
2015-06-20 09:00:00,1141,5760848
2015-06-20 10:00:00,1373,6766416
2015-06-20 11:00:00,1508,6064256
2015-06-20 12:00:00,1629,6532096
2015-06-20 13:00:00,1592,5774848
2015-06-20 14:00:00,1734,7942144
2015-06-20 15:00:00,1461,5576320
2015-06-20 16:00:00,1450,5627280
2015-06-20 17:00:00,1402,5453440
2015-06-20 18:00:00,1392,5435008
2015-06-20 19:00:00,1352,5351040
2015-06-20 20:00:00,2532,52892608
2015-06-20 21:00:00,2137,52609080
2015-06-20 22:00:00,2130,52539640
2015-06-20 23:00:00,2122,52527208
2015-06-21 00:00:00,1989,52027160
2015-06-21 01:00:00,2006,48941368
2015-06-21 02:00:00,1964,47437272
2015-06-21 03:00:00,1865,43557272
2015-06-21 04:00:00,1459,27542936
2015-06-21 05:00:00,1009,13360584
2015-06-21 06:00:00,873,7994440
2015-06-21 07:00:00,831,6504200
2015-06-21 08:00:00,807,5770888
2015-06-21 09:00:00,807,5332456
2015-06-21 10:00:00,823,5440792
2015-06-21 11:00:00,783,5249384
2015-06-21 12:00:00,1170,5606232
2015-06-21 13:00:00,2290,53143816
2015-06-21 14:00:00,2263,52920008
2015-06-21 15:00:00,2271,53003688
2015-06-21 16:00:00,2124,52657448
2015-06-21 17:00:00,2372,70987632
2015-06-21 18:00:00,2567,69939632
2015-06-21 19:00:00,2341,66871008
2015-06-21 20:00:00,2382,66976672
2015-06-21 21:00:00,2176,54447216
2015-06-21 22:00:00,3018,85297072
2015-06-21 23:00:00,2924,78658872
2015-06-22 00:00:00,7116,85952328
2015-06-22 01:00:00,6809,82790520
2015-06-22 02:00:00,6304,79498184
2015-06-22 03:00:00,4496,70333760
2015-06-22 04:00:00,2315,61462208
2015-06-22 05:00:00,1811,52087296
2015-06-22 06:00:00,1396,37149232
2015-06-22 07:00:00,1184,29060080
2015-06-22 08:00:00,1069,25711168
2015-06-22 09:00:00,4111,28060352
2015-06-22 10:00:00,13156,50811548
2015-06-22 11:00:00,20494,115201960
2015-06-22 12:00:00,15582,98582656
2015-06-22 13:00:00,6423,80851472
2015-06-22 14:00:00,5811,81257184
2015-06-22 15:00:00,6493,81208560
2015-06-22 16:00:00,6603,82675568
2015-06-22 17:00:00,6948,89769920
2015-06-22 18:00:00,6122,77885136
2015-06-22 19:00:00,5178,60290576
2015-06-22 20:00:00,4680,45619432
2015-06-22 21:00:00,4494,40970272
2015-06-22 22:00:00,4685,37387848
2015-06-22 23:00:00,4752,32685716
2015-06-23 00:00:00,4661,31093464
2015-06-23 01:00:00,4349,29403868
2015-06-23 02:00:00,4108,27743284
2015-06-23 03:00:00,4085,27703428
2015-06-23 04:00:00,4052,27328572
2015-06-23 05:00:00,4082,28562748
2015-06-23 06:00:00,4024,27050180
2015-06-23 07:00:00,4001,26639552
2015-06-23 08:00:00,4088,26294624
2015-06-23 09:00:00,4662,28049056
2015-06-23 10:00:00,4271,33186632
2015-06-23 11:00:00,4514,54651272
2015-06-23 12:00:00,4885,55716784
2015-06-23 13:00:00,4885,55871216
2015-06-23 14:00:00,4334,36030448
2015-06-23 15:00:00,4715,77076120
2015-06-23 16:00:00,4255,74602232
2015-06-23 17:00:00,4235,71918080
2015-06-23 18:00:00,3890,58626728
2015-06-23 19:00:00,3806,35355648
2015-06-23 20:00:00,3524,31177344
2015-06-23 21:00:00,3039,25816416
2015-06-23 22:00:00,2506,26181336
2015-06-23 23:00:00,2379,27821826
2015-06-24 00:00:00,1863,25600045
2015-06-24 01:00:00,1397,27243717
2015-06-24 02:00:00,1171,24951968
2015-06-24 03:00:00,1009,18531048
2015-06-24 04:00:00,917,15006048
2015-06-24 05:00:00,874,13845328
2015-06-24 06:00:00,842,13251536
2015-06-24 07:00:00,869,12507504
2015-06-24 08:00:00,4515,16047872
2015-06-24 09:00:00,3878,15654437
2015-06-24 10:00:00,4448,45230981
2015-06-24 11:00:00,4680,49381909
2015-06-24 12:00:00,5274,89446973
2015-06-24 13:00:00,5475,85606069
2015-06-24 14:00:00,5277,94234541
2015-06-24 15:00:00,5166,83873501
2015-06-24 16:00:00,4863,65137333
2015-06-24 17:00:00,4965,53037504
2015-06-24 18:00:00,4909,56753224
2015-06-24 19:00:00,4737,57570536
2015-06-24 20:00:00,4725,56237464
2015-06-24 21:00:00,4731,60481944
2015-06-24 22:00:00,4533,52132384
2015-06-24 23:00:00,5565,82457848
2015-06-25 00:00:00,5371,71798496
2015-06-25 01:00:00,5225,64106136
2015-06-25 02:00:00,5153,59527504
2015-06-25 03:00:00,5234,67972216
2015-06-25 04:00:00,5252,72638112
2015-06-25 05:00:00,5145,70540024
2015-06-25 06:00:00,4977,66725936
2015-06-25 07:00:00,4866,58313408
2015-06-25 08:00:00,4738,51070664
2015-06-25 09:00:00,5596,54519720
2015-06-25 10:00:00,5521,44516760
2015-06-25 11:00:00,4988,42837064
2015-06-25 12:00:00,5193,93987196
2015-06-25 13:00:00,5487,91793248
2015-06-25 14:00:00,4973,88743448
2015-06-25 15:00:00,5000,77649040
2015-06-25 16:00:00,4592,58915232
2015-06-25 17:00:00,4359,50976424
2015-06-25 18:00:00,4500,56134952
2015-06-25 19:00:00,5015,41345904
2015-06-25 20:00:00,4977,38362920
2015-06-25 21:00:00,4462,32663168
2015-06-25 22:00:00,5068,36100000
2015-06-25 23:00:00,3559,28864320
2015-06-26 00:00:00,2957,27127532
2015-06-26 01:00:00,2515,26361396
2015-06-26 02:00:00,2186,25736452
2015-06-26 03:00:00,1962,25901960
2015-06-26 04:00:00,1484,24581256
2015-06-26 05:00:00,1312,23381936
2015-06-26 06:00:00,2420,23553208
2015-06-26 07:00:00,2373,20844056
2015-06-26 08:00:00,1518,16260760
2015-06-26 09:00:00,1611,13366984
2015-06-26 10:00:00,1746,9927176
2015-06-26 11:00:00,1826,19309296
2015-06-26 12:00:00,1943,22775352
2015-06-26 13:00:00,1852,27242192
2015-06-26 14:00:00,3488,82921104
2015-06-26 15:00:00,5525,89444496
2015-06-26 16:00:00,5366,92168296
2015-06-26 17:00:00,5293,93739608
2015-06-26 18:00:00,5056,93761184
2015-06-26 19:00:00,4682,84656344
2015-06-26 20:00:00,4626,75529536
2015-06-26 21:00:00,4443,67058344
2015-06-26 22:00:00,4524,65402296
2015-06-26 23:00:00,4279,63483720
2015-06-27 00:00:00,4083,59669312
2015-06-27 01:00:00,3989,56638608
2015-06-27 02:00:00,3833,48930176
2015-06-27 03:00:00,3680,40571984
2015-06-27 04:00:00,3430,32810848
2015-06-27 05:00:00,3257,26286000
2015-06-27 06:00:00,2956,18611000
2015-06-27 07:00:00,2803,13168936
2015-06-27 08:00:00,5875,18251688
2015-06-27 09:00:00,5832,18630752
2015-06-27 10:00:00,5886,28179072
2015-06-27 11:00:00,5909,27608024
2015-06-27 12:00:00,5841,23914592
2015-06-27 13:00:00,5669,16934720
2015-06-27 14:00:00,5583,13949576
2015-06-27 15:00:00,5533,13101832
2015-06-27 16:00:00,5500,12996896
2015-06-27 17:00:00,5446,12937648
2015-06-27 18:00:00,5340,12644544
2015-06-27 19:00:00,5424,26259136
2015-06-27 20:00:00,5535,40792672
2015-06-27 21:00:00,5622,47512312
2015-06-27 22:00:00,5590,50648728
2015-06-27 23:00:00,5412,44618904
2015-06-28 00:00:00,5348,44222352
2015-06-28 01:00:00,5218,39446592
2015-06-28 02:00:00,4968,27995640
2015-06-28 03:00:00,4707,13387360
2015-06-28 04:00:00,4482,11714136
2015-06-28 05:00:00,3592,9552656
2015-06-28 06:00:00,2656,7394032
2015-06-28 07:00:00,2146,6286448
2015-06-28 08:00:00,1860,5685392
2015-06-28 09:00:00,1430,5505072
2015-06-28 10:00:00,1263,5248112
2015-06-28 11:00:00,1162,5162824
2015-06-28 12:00:00,1145,17661008
2015-06-28 13:00:00,1184,26962496
2015-06-28 14:00:00,9481,95527160
2015-06-28 15:00:00,14816,143202592
2015-06-28 16:00:00,14188,149190216
2015-06-28 17:00:00,14808,160569664
2015-06-28 18:00:00,14302,157308336
2015-06-28 19:00:00,14571,155690776
2015-06-28 20:00:00,14077,148061320
2015-06-28 21:00:00,14642,152458608
2015-06-28 22:00:00,14576,155898496
2015-06-28 23:00:00,10068,125751128
2015-06-29 00:00:00,1508,75335904
2015-06-29 01:00:00,1468,71695904
2015-06-29 02:00:00,1441,69238904
2015-06-29 03:00:00,1251,58178480
2015-06-29 04:00:00,1082,43041336
2015-06-29 05:00:00,932,30985416
2015-06-29 06:00:00,795,20408520
2015-06-29 07:00:00,717,14689584
2015-06-29 08:00:00,689,12143632
2015-06-29 09:00:00,1384,14833992
2015-06-29 10:00:00,2252,19256688
2015-06-29 11:00:00,2759,26153952
2015-06-29 12:00:00,2609,34177248
2015-06-29 13:00:00,4174,43214112
2015-06-29 14:00:00,3674,38871712
2015-06-29 15:00:00,4770,37241152
2015-06-29 16:00:00,3612,24731712
2015-06-29 17:00:00,3294,20383936
2015-06-29 18:00:00,3108,19237800
2015-06-29 19:00:00,2907,23096352
2015-06-29 20:00:00,2971,31856544
2015-06-29 21:00:00,2949,34964432
2015-06-29 22:00:00,2935,36320208
2015-06-29 23:00:00,3062,36174880
2015-06-30 00:00:00,2857,37095232
2015-06-30 01:00:00,2846,37322208
2015-06-30 02:00:00,2828,37028728
2015-06-30 03:00:00,2716,38790536
2015-06-30 04:00:00,2675,39628792
2015-06-30 05:00:00,2647,39434000
2015-06-30 06:00:00,2712,47334232
2015-06-30 07:00:00,2773,53869920
2015-06-30 08:00:00,2661,46429984
2015-06-30 09:00:00,8018,40942072
2015-06-30 10:00:00,10928,47460352
2015-06-30 11:00:00,10680,49571920
2015-06-30 12:00:00,8689,33197256
2015-06-30 13:00:00,3588,29202600
2015-06-30 14:00:00,2961,35518904
2015-06-30 15:00:00,4647,104623216
2015-06-30 16:00:00,4627,111296312
2015-06-30 17:00:00,4462,108949216
2015-06-30 18:00:00,4166,113213560
2015-06-30 19:00:00,3936,106585216
2015-06-30 20:00:00,4045,104119968
2015-06-30 21:00:00,3701,88732744
2015-06-30 22:00:00,3302,76639200
2015-06-30 23:00:00,3222,80510720
2015-07-01 00:00:00,2922,72755568
2015-07-01 01:00:00,2562,48447544
2015-07-01 02:00:00,2336,32908256
2015-07-01 03:00:00,2168,24689600
2015-07-01 04:00:00,2020,18254376
2015-07-01 05:00:00,1899,14684352
2015-07-01 06:00:00,1821,12699176
2015-07-01 07:00:00,1776,11438528
2015-07-01 08:00:00,1730,10159288
2015-07-01 09:00:00,2023,11524680
2015-07-01 10:00:00,2930,27399448
2015-07-01 11:00:00,3184,27998824
2015-07-01 12:00:00,3065,27439784
2015-07-01 13:00:00,5805,84649104
2015-07-01 14:00:00,5829,90214976
2015-07-01 15:00:00,2876,50615264
2015-07-01 16:00:00,2989,69868712
2015-07-01 17:00:00,2727,78472544
2015-07-01 18:00:00,2563,66471560
2015-07-01 19:00:00,2404,57779944
2015-07-01 20:00:00,4527,67834744
2015-07-01 21:00:00,4171,64770776
2015-07-01 22:00:00,3726,57483760
2015-07-01 23:00:00,3467,33009536
2015-07-02 00:00:00,2998,17517144
2015-07-02 01:00:00,3114,14739376
2015-07-02 02:00:00,2997,14382008
2015-07-02 03:00:00,2922,13001448
2015-07-02 04:00:00,2860,13600336
2015-07-02 05:00:00,2750,13884264
2015-07-02 06:00:00,2695,14120272
2015-07-02 07:00:00,2578,12271536
2015-07-02 08:00:00,3398,13079264
2015-07-02 09:00:00,10587,28352872
2015-07-02 10:00:00,17460,59002032
2015-07-02 11:00:00,33978,76830912
2015-07-02 12:00:00,42847,93236640
2015-07-02 13:00:00,46827,132140264
2015-07-02 14:00:00,46959,132313792
2015-07-02 15:00:00,46823,166951040
2015-07-02 16:00:00,40405,136071888
2015-07-02 17:00:00,25234,102024136
2015-07-02 18:00:00,10494,82579992
2015-07-02 19:00:00,4779,53782576
2015-07-02 20:00:00,4477,49036136
2015-07-02 21:00:00,4181,43866872
2015-07-02 22:00:00,3866,39844680
2015-07-02 23:00:00,3237,35676080
2015-07-03 00:00:00,3281,33870256
2015-07-03 01:00:00,2968,30374288
2015-07-03 02:00:00,2601,26852368
2015-07-03 03:00:00,2494,23491344
2015-07-03 04:00:00,2404,21006288
2015-07-03 05:00:00,2337,18596376
2015-07-03 06:00:00,2382,17888736
2015-07-03 07:00:00,2330,16759912
2015-07-03 08:00:00,2410,15376624
2015-07-03 09:00:00,2263,13708016
2015-07-03 10:00:00,2275,13035120
2015-07-03 11:00:00,5211,41179760
2015-07-03 12:00:00,4525,34026216
2015-07-03 13:00:00,3354,19973016
2015-07-03 14:00:00,2704,14264152
2015-07-03 15:00:00,2915,34656128
2015-07-03 16:00:00,2854,47254672
2015-07-03 17:00:00,2828,50643120
2015-07-03 18:00:00,3120,58452520
2015-07-03 19:00:00,2868,67149248
2015-07-03 20:00:00,3083,77756176
2015-07-03 21:00:00,3019,75433328
2015-07-03 22:00:00,3043,73927504
2015-07-03 23:00:00,3038,77246624
2015-07-04 00:00:00,2984,76565352
2015-07-04 01:00:00,2938,76638264
2015-07-04 02:00:00,2894,73982536
2015-07-04 03:00:00,2762,68595184
2015-07-04 04:00:00,2658,59481944
2015-07-04 05:00:00,2508,49074944
2015-07-04 06:00:00,2339,36479944
2015-07-04 07:00:00,2083,15967944
2015-07-04 08:00:00,1978,9196944
2015-07-04 09:00:00,1953,8313944
2015-07-04 10:00:00,1921,8185944
2015-07-04 11:00:00,1841,7865944
2015-07-04 12:00:00,1761,7545944
2015-07-04 13:00:00,1521,6585944
2015-07-04 14:00:00,1473,6393944
2015-07-04 15:00:00,1510,9616944
2015-07-04 16:00:00,1396,9216816
2015-07-04 17:00:00,1314,8723688
2015-07-04 18:00:00,1322,6258880
2015-07-04 19:00:00,1292,5148552
2015-07-04 20:00:00,1371,7976552
2015-07-04 21:00:00,2864,37632072
2015-07-04 22:00:00,1447,5464408
2015-07-04 23:00:00,1414,4332600
2015-07-05 00:00:00,1255,4007872
2015-07-05 01:00:00,1267,3870552
2015-07-05 02:00:00,1041,3487328
2015-07-05 03:00:00,859,3206536
2015-07-05 04:00:00,744,2978616
2015-07-05 05:00:00,664,2706232
2015-07-05 06:00:00,691,2802848
2015-07-05 07:00:00,751,3186368
2015-07-05 08:00:00,718,2941064
2015-07-05 09:00:00,738,3179816
2015-07-05 10:00:00,708,2952008
2015-07-05 11:00:00,941,4168176
2015-07-05 12:00:00,2228,34184432
2015-07-05 13:00:00,1827,26118696
2015-07-05 14:00:00,922,10819144
2015-07-05 15:00:00,1003,18809512
2015-07-05 16:00:00,1006,31362280
2015-07-05 17:00:00,1047,51090944
2015-07-05 18:00:00,1105,53717312
2015-07-05 19:00:00,1020,54861988
2015-07-05 20:00:00,920,45785108
2015-07-05 21:00:00,800,30755688
2015-07-05 22:00:00,709,20442328
2015-07-05 23:00:00,400,7876472
2015-07-06 00:00:00,354,3690472
2015-07-06 01:00:00,1236,3693880
2015-07-06 02:00:00,1204,3198688
2015-07-06 03:00:00,1161,3063440
2015-07-06 04:00:00,983,2699168
2015-07-06 05:00:00,779,2490272
2015-07-06 06:00:00,627,2113632
2015-07-06 07:00:00,483,1960032
2015-07-06 08:00:00,483,1963104
2015-07-06 09:00:00,1821,20791032
2015-07-06 10:00:00,3529,156596112
2015-07-06 11:00:00,2376,153857416
2015-07-06 12:00:00,2649,160308568
2015-07-06 13:00:00,3421,168415224
2015-07-06 14:00:00,2470,107585624
2015-07-06 15:00:00,1501,48264520
2015-07-06 16:00:00,2074,38697660
2015-07-06 17:00:00,3457,41291788
2015-07-06 18:00:00,1916,39048528
2015-07-06 19:00:00,1474,33022240
2015-07-06 20:00:00,1102,25533752
2015-07-06 21:00:00,950,18895412
2015-07-06 22:00:00,1799,12897488
2015-07-06 23:00:00,1646,6645128
2015-07-07 00:00:00,1559,5260536
2015-07-07 01:00:00,1461,4260424
2015-07-07 02:00:00,1455,4184920
2015-07-07 03:00:00,1348,3409504
2015-07-07 04:00:00,1118,2597536
2015-07-07 05:00:00,1088,4404192
2015-07-07 06:00:00,1768,7069680
2015-07-07 07:00:00,1584,4287376
2015-07-07 08:00:00,1146,5661552
2015-07-07 09:00:00,1501,7476040
2015-07-07 10:00:00,1901,7655000
2015-07-07 11:00:00,3651,8179656
2015-07-07 12:00:00,2519,9087420
2015-07-07 13:00:00,2558,9158064
2015-07-07 14:00:00,2118,8711628
2015-07-07 15:00:00,2290,9416444
2015-07-07 16:00:00,3520,16678532
2015-07-07 17:00:00,2632,11878768
2015-07-07 18:00:00,1646,8811680
2015-07-07 19:00:00,1240,7822000
2015-07-07 20:00:00,1587,12915152
2015-07-07 21:00:00,1283,12516584
2015-07-07 22:00:00,2153,29282568
2015-07-07 23:00:00,1865,32097816
2015-07-08 00:00:00,1732,30782784
2015-07-08 01:00:00,1415,29802576
2015-07-08 02:00:00,1344,23469360
2015-07-08 03:00:00,1093,9847352
2015-07-08 04:00:00,889,8499176
2015-07-08 05:00:00,836,16979032
2015-07-08 06:00:00,748,22752776
2015-07-08 07:00:00,1111,45013760
2015-07-08 08:00:00,1372,45456784
2015-07-08 09:00:00,1512,49952352
2015-07-08 10:00:00,1710,51779600
2015-07-08 11:00:00,1772,72644144
2015-07-08 12:00:00,2329,110555216
2015-07-08 13:00:00,2354,91182512
2015-07-08 14:00:00,1907,51728064
2015-07-08 15:00:00,1632,29978888
2015-07-08 16:00:00,1242,20038400
2015-07-08 17:00:00,1236,16898496
2015-07-08 18:00:00,2053,15308000
2015-07-08 19:00:00,1970,10501568
2015-07-08 20:00:00,1647,3849880
2015-07-08 21:00:00,1697,3865656
2015-07-08 22:00:00,1913,12722616
2015-07-08 23:00:00,1276,3393432
2015-07-09 00:00:00,784,1979768
2015-07-09 01:00:00,1295,2311864
2015-07-09 02:00:00,1114,2095120
2015-07-09 03:00:00,1097,1958760
2015-07-09 04:00:00,1085,1920872
2015-07-09 05:00:00,1038,3054264
2015-07-09 06:00:00,882,2606728
2015-07-09 07:00:00,758,2436744
2015-07-09 08:00:00,595,2182472
2015-07-09 09:00:00,2531,106883736
2015-07-09 10:00:00,2677,129264616
2015-07-09 11:00:00,7736,127102600
2015-07-09 12:00:00,7343,128984824
2015-07-09 13:00:00,6501,71625048
2015-07-09 14:00:00,6666,44091784
2015-07-09 15:00:00,7239,41208712
2015-07-09 16:00:00,7010,42393928
2015-07-09 17:00:00,8058,46106664
2015-07-09 18:00:00,6947,46061472
2015-07-09 19:00:00,6338,41715296
2015-07-09 20:00:00,7147,62301840
2015-07-09 21:00:00,6980,50484560
2015-07-09 22:00:00,6550,41621408
2015-07-09 23:00:00,6625,33584240
2015-07-10 00:00:00,6752,26944832
2015-07-10 01:00:00,6330,23166224
2015-07-10 02:00:00,5649,15085328
2015-07-10 03:00:00,5391,25456472
2015-07-10 04:00:00,5145,35122936
2015-07-10 05:00:00,5006,50684776
2015-07-10 06:00:00,4632,62695576
2015-07-10 07:00:00,4387,69446440
2015-07-10 08:00:00,4278,73070808
2015-07-10 09:00:00,4491,76057200
2015-07-10 10:00:00,7663,88091104
2015-07-10 11:00:00,6748,92556496
2015-07-10 12:00:00,6688,81515088
2015-07-10 13:00:00,5803,76926096
2015-07-10 14:00:00,5027,69858128
2015-07-10 15:00:00,4411,61393472
2015-07-10 16:00:00,6007,70017028
2015-07-10 17:00:00,4367,89240416
2015-07-10 18:00:00,4307,88702048
2015-07-10 19:00:00,4386,83705184
2015-07-10 20:00:00,3841,67838448
2015-07-10 21:00:00,3650,61436928
2015-07-10 22:00:00,3481,53843088
2015-07-10 23:00:00,3356,55960800
2015-07-11 00:00:00,3318,65063664
2015-07-11 01:00:00,3063,63414416
2015-07-11 02:00:00,2775,58047136
2015-07-11 03:00:00,2412,37643568
2015-07-11 04:00:00,2001,13878504
2015-07-11 05:00:00,1686,4432520
2015-07-11 06:00:00,1470,3133976
2015-07-11 07:00:00,1436,2872104
2015-07-11 08:00:00,1655,2896000
2015-07-11 09:00:00,1669,5448160
2015-07-11 10:00:00,1928,10844664
2015-07-11 11:00:00,2193,11835112
2015-07-11 12:00:00,1808,11630032
2015-07-11 13:00:00,1675,8180232
2015-07-11 14:00:00,1677,6342536
2015-07-11 15:00:00,1570,5516456
2015-07-11 16:00:00,1383,5002408
2015-07-11 17:00:00,1279,4392104
2015-07-11 18:00:00,1082,3650856
2015-07-11 19:00:00,1064,3451176
2015-07-11 20:00:00,1542,5925568
2015-07-11 21:00:00,1872,13631168
2015-07-11 22:00:00,1739,13050560
2015-07-11 23:00:00,1879,13969752
2015-07-12 00:00:00,1404,11641024
2015-07-12 01:00:00,1252,9854464
2015-07-12 02:00:00,867,8074696
2015-07-12 03:00:00,809,7645128
2015-07-12 04:00:00,650,6563240
2015-07-12 05:00:00,621,6448552
2015-07-12 06:00:00,612,6416808
2015-07-12 07:00:00,621,6352296
2015-07-12 08:00:00,721,6327720
2015-07-12 09:00:00,602,6140328
2015-07-12 10:00:00,596,6061224
2015-07-12 11:00:00,648,6043608
2015-07-12 12:00:00,647,6042584
2015-07-12 13:00:00,935,9773048
2015-07-12 14:00:00,965,7299160
2015-07-12 15:00:00,2602,121067112
2015-07-12 16:00:00,2292,125409960
2015-07-12 17:00:00,1837,111551048
2015-07-12 18:00:00,1832,111441752
2015-07-12 19:00:00,1579,89537816
2015-07-12 20:00:00,1152,27582344
2015-07-12 21:00:00,1065,12388744
2015-07-12 22:00:00,1892,13104632
2015-07-12 23:00:00,1520,11838568
2015-07-13 00:00:00,1156,10863832
2015-07-13 01:00:00,859,9557128
2015-07-13 02:00:00,1003,11844584
2015-07-13 03:00:00,1363,10698672
2015-07-13 04:00:00,1040,6594352
2015-07-13 05:00:00,604,4103424
2015-07-13 06:00:00,536,4058368
2015-07-13 07:00:00,603,4385728
2015-07-13 08:00:00,550,4153800
2015-07-13 09:00:00,2230,13460752
2015-07-13 10:00:00,2913,12453288
2015-07-13 11:00:00,3785,18189720
2015-07-13 12:00:00,1460,6382088
2015-07-13 13:00:00,1206,6216696
2015-07-13 14:00:00,2500,14981672
2015-07-13 15:00:00,1053,5164120
2015-07-13 16:00:00,728,3730112
2015-07-13 17:00:00,882,14492616
2015-07-13 18:00:00,967,12677236
2015-07-13 19:00:00,880,12840116
2015-07-13 20:00:00,535,2949452
2015-07-13 21:00:00,459,2724016
2015-07-13 22:00:00,385,2539436
2015-07-13 23:00:00,400,1635816
2015-07-14 00:00:00,1010,2811944
2015-07-14 01:00:00,988,2651752
2015-07-14 02:00:00,270,1451304
2015-07-14 03:00:00,236,1145064
2015-07-14 04:00:00,216,942568
2015-07-14 05:00:00,202,886248
2015-07-14 06:00:00,186,820712
2015-07-14 07:00:00,187,944808
2015-07-14 08:00:00,257,1301096
2015-07-14 09:00:00,395,1823996
2015-07-14 10:00:00,1032,3728464
2015-07-14 11:00:00,1172,5192264
2015-07-14 12:00:00,1287,5872856
2015-07-14 13:00:00,1026,5302832
2015-07-14 14:00:00,2710,10386144
2015-07-14 15:00:00,21622,29873984
2015-07-14 16:00:00,22614,32986128
2015-07-14 17:00:00,20741,163668656
2015-07-14 18:00:00,13628,123459600
2015-07-14 19:00:00,6409,114417347
2015-07-14 20:00:00,10573,105815491
2015-07-14 21:00:00,9063,82664147
2015-07-14 22:00:00,8326,44774256
2015-07-14 23:00:00,7930,20076434
2015-07-15 00:00:00,8283,15986978
2015-07-15 01:00:00,7539,11848579
2015-07-15 02:00:00,6889,9465687
2015-07-15 03:00:00,6718,9271016
2015-07-15 04:00:00,6646,9009960
2015-07-15 05:00:00,6614,8871272
2015-07-15 06:00:00,6612,8859224
2015-07-15 07:00:00,6783,10033384
2015-07-15 08:00:00,6707,9214104
2015-07-15 09:00:00,6774,10577624
2015-07-15 10:00:00,6494,9944400
2015-07-15 11:00:00,6243,9525752
2015-07-15 12:00:00,5656,7965776
2015-07-15 13:00:00,6716,10017144
2015-07-15 14:00:00,8037,16525176
2015-07-15 15:00:00,7883,17142360
2015-07-15 16:00:00,6778,17624760
2015-07-15 17:00:00,5989,16370104
2015-07-15 18:00:00,24651,108680264
2015-07-15 19:00:00,4820,10375720
2015-07-15 20:00:00,4814,28302152
2015-07-15 21:00:00,4539,27015248
2015-07-15 22:00:00,4681,29048184
2015-07-15 23:00:00,4627,29150344
2015-07-16 00:00:00,4712,30957048
2015-07-16 01:00:00,4584,19396840
2015-07-16 02:00:00,4419,14664408
2015-07-16 03:00:00,4123,12974696
2015-07-16 04:00:00,4454,13044323
2015-07-16 05:00:00,4399,13495091
2015-07-16 06:00:00,4343,15162007
2015-07-16 07:00:00,4202,15027943
2015-07-16 08:00:00,3885,13705688
2015-07-16 09:00:00,3909,15279448
2015-07-16 10:00:00,4031,25606828
2015-07-16 11:00:00,3806,19354040
2015-07-16 12:00:00,3959,24575628
2015-07-16 13:00:00,4086,24958096
2015-07-16 14:00:00,4087,26662304
2015-07-16 15:00:00,5629,30685912
2015-07-16 16:00:00,4041,31449236
2015-07-16 17:00:00,3260,37133176
2015-07-16 18:00:00,6161,45168224
2015-07-16 19:00:00,5687,47880848
2015-07-16 20:00:00,5581,45766312
2015-07-16 21:00:00,5546,41570280
2015-07-16 22:00:00,5714,30673640
2015-07-16 23:00:00,5329,21851059
2015-07-17 00:00:00,4711,18090491
2015-07-17 01:00:00,4616,16404939
2015-07-17 02:00:00,3546,13596243
2015-07-17 03:00:00,3355,12699991
2015-07-17 04:00:00,3229,11412104
2015-07-17 05:00:00,3539,12041032
2015-07-17 06:00:00,2577,10123080
2015-07-17 07:00:00,2125,8874320
2015-07-17 08:00:00,2005,8896984
2015-07-17 09:00:00,2053,14139136
2015-07-17 10:00:00,11994,18975696
2015-07-17 11:00:00,2851,32000296
2015-07-17 12:00:00,7008,50365512
2015-07-17 13:00:00,9063,65359712
2015-07-17 14:00:00,8086,49911958
2015-07-17 15:00:00,7426,40242750
2015-07-17 16:00:00,8429,41461388
2015-07-17 17:00:00,13471,36739388
2015-07-17 18:00:00,8224,43330592
2015-07-17 19:00:00,6957,40784000
2015-07-17 20:00:00,6415,50105096
2015-07-17 21:00:00,6178,68487936
2015-07-17 22:00:00,5644,80282040
2015-07-17 23:00:00,5234,96493192
2015-07-18 00:00:00,5368,110622736
2015-07-18 01:00:00,5024,90964448
2015-07-18 02:00:00,4773,72062792
2015-07-18 03:00:00,4538,52147016
2015-07-18 04:00:00,4274,31397816
2015-07-18 05:00:00,4102,16449240
2015-07-18 06:00:00,4073,14732392
2015-07-18 07:00:00,4217,15805384
2015-07-18 08:00:00,4129,16200616
2015-07-18 09:00:00,4221,15778360
2015-07-18 10:00:00,2605,14700216
2015-07-18 11:00:00,4661,18690744
2015-07-18 12:00:00,2308,11519232
2015-07-18 13:00:00,1784,10454440
2015-07-18 14:00:00,1715,11465872
2015-07-18 15:00:00,1339,9929248
2015-07-18 16:00:00,1024,8931912
2015-07-18 17:00:00,1502,12215800
2015-07-18 18:00:00,1120,9312360
2015-07-18 19:00:00,817,7482936
2015-07-18 20:00:00,784,5798792
2015-07-18 21:00:00,758,6382784
2015-07-18 22:00:00,5478,10714336
2015-07-18 23:00:00,6528,12403984
2015-07-19 00:00:00,6114,12697096
2015-07-19 01:00:00,5411,10280080
2015-07-19 02:00:00,5397,10380448
2015-07-19 03:00:00,5387,10016448
2015-07-19 04:00:00,5392,11530600
2015-07-19 05:00:00,4909,8598696
2015-07-19 06:00:00,4377,7769656
2015-07-19 07:00:00,4536,9037944
2015-07-19 08:00:00,4281,6394496
2015-07-19 09:00:00,3562,5536400
2015-07-19 10:00:00,3193,5337588
2015-07-19 11:00:00,3236,6775916
2015-07-19 12:00:00,2758,4926700
2015-07-19 13:00:00,1264,3505148
2015-07-19 14:00:00,948,4195212
2015-07-19 15:00:00,1066,6287716
2015-07-19 16:00:00,761,4138324
2015-07-19 17:00:00,708,5051804
2015-07-19 18:00:00,508,3335972
2015-07-19 19:00:00,405,2884484
2015-07-19 20:00:00,448,4288848
2015-07-19 21:00:00,700,5496208
2015-07-19 22:00:00,25871,210633488
2015-07-19 23:00:00,413,2893192
2015-07-20 00:00:00,380,2787904
2015-07-20 01:00:00,544,2469068
2015-07-20 02:00:00,529,2661580
2015-07-20 03:00:00,523,2624716
2015-07-20 04:00:00,514,2557132
2015-07-20 05:00:00,176,1264688
2015-07-20 06:00:00,176,1248304
2015-07-20 07:00:00,164,1356576
2015-07-20 08:00:00,176,1697440
2015-07-20 09:00:00,477,3034660
2015-07-20 10:00:00,13901,20456544
2015-07-20 11:00:00,9235,20828276
2015-07-20 12:00:00,6479,16497840
2015-07-20 13:00:00,4421,12791684
2015-07-20 14:00:00,3700,9536040
2015-07-20 15:00:00,3747,57288664
2015-07-20 16:00:00,7271,57215464
2015-07-20 17:00:00,10724,54170368
2015-07-20 18:00:00,6173,43603876
2015-07-20 19:00:00,5974,35498380
2015-07-20 20:00:00,5666,17962128
2015-07-20 21:00:00,5532,14360176
2015-07-20 22:00:00,5505,14415880
2015-07-20 23:00:00,5451,13678352
2015-07-21 00:00:00,5138,13029088
2015-07-21 01:00:00,4865,11794344
2015-07-21 02:00:00,4619,11175416
2015-07-21 03:00:00,4422,10251696
2015-07-21 04:00:00,4358,10342288
2015-07-21 05:00:00,4244,10798504
2015-07-21 06:00:00,4188,9983720
2015-07-21 07:00:00,4079,10152816
2015-07-21 08:00:00,4038,12897392
2015-07-21 09:00:00,4660,35090768
2015-07-21 10:00:00,5134,37883412
2015-07-21 11:00:00,5492,67355976
2015-07-21 12:00:00,13430,115986232
2015-07-21 13:00:00,10414,115905448
2015-07-21 14:00:00,9874,117896992
2015-07-21 15:00:00,6226,114186900
2015-07-21 16:00:00,4898,102888252
2015-07-21 17:00:00,4248,112263056
2015-07-21 18:00:00,3176,88449480
2015-07-21 19:00:00,2481,71744044
2015-07-21 20:00:00,2230,62047844
2015-07-21 21:00:00,1874,45378104
2015-07-21 22:00:00,1771,29201552
2015-07-21 23:00:00,1718,18155124
2015-07-22 00:00:00,1350,10816156
2015-07-22 01:00:00,1223,7187736
2015-07-22 02:00:00,1255,6512436
2015-07-22 03:00:00,1222,7825596
2015-07-22 04:00:00,1161,10873384
2015-07-22 05:00:00,1095,11343472
2015-07-22 06:00:00,1003,8144408
2015-07-22 07:00:00,1117,7477808
2015-07-22 08:00:00,1344,6038785
2015-07-22 09:00:00,1176,5192394
2015-07-22 10:00:00,2227,26743272
2015-07-22 11:00:00,8034,32797144
2015-07-22 12:00:00,7664,31066132
2015-07-22 13:00:00,8602,33009200
2015-07-22 14:00:00,7761,28376784
2015-07-22 15:00:00,9386,30655904
2015-07-22 16:00:00,9581,45154820
2015-07-22 17:00:00,9812,46565824
2015-07-22 18:00:00,8967,46021372
2015-07-22 19:00:00,8446,47221668
2015-07-22 20:00:00,7908,42121400
2015-07-22 21:00:00,7574,44558560
2015-07-22 22:00:00,7063,24709368
2015-07-22 23:00:00,6794,23029216
2015-07-23 00:00:00,6479,18942008
2015-07-23 01:00:00,6140,17063968
2015-07-23 02:00:00,6115,16915216
2015-07-23 03:00:00,5784,15750760
2015-07-23 04:00:00,5404,16049064
2015-07-23 05:00:00,5052,14590160
2015-07-23 06:00:00,4816,14377608
2015-07-23 07:00:00,4736,13806040
2015-07-23 08:00:00,4169,11978056
2015-07-23 09:00:00,4428,15872064
2015-07-23 10:00:00,4642,27680584
2015-07-23 11:00:00,6845,52771208
2015-07-23 12:00:00,4021,14003800
2015-07-23 13:00:00,3337,14065024
2015-07-23 14:00:00,2944,11183568
2015-07-23 15:00:00,6007,17927720
2015-07-23 16:00:00,4800,16686288
2015-07-23 17:00:00,4970,18535608
2015-07-23 18:00:00,4587,20077224
2015-07-23 19:00:00,3085,18758200
2015-07-23 20:00:00,2895,20081284
2015-07-23 21:00:00,3000,24116568
2015-07-23 22:00:00,2521,23474936
2015-07-23 23:00:00,2636,25317704
2015-07-24 00:00:00,2915,26422192
2015-07-24 01:00:00,2316,28492928
2015-07-24 02:00:00,2084,31505104
2015-07-24 03:00:00,2029,38430808
2015-07-24 04:00:00,2267,42368392
2015-07-24 05:00:00,2025,38508744
2015-07-24 06:00:00,2000,38555576
2015-07-24 07:00:00,1975,33562272
2015-07-24 08:00:00,2222,31034128
2015-07-24 09:00:00,2254,31155880
2015-07-24 10:00:00,2754,40379744
2015-07-24 11:00:00,4383,65436808
2015-07-24 12:00:00,3437,60141088
2015-07-24 13:00:00,2808,59764040
2015-07-24 14:00:00,2938,63514968
2015-07-24 15:00:00,3008,55538104
2015-07-24 16:00:00,2962,50278560
2015-07-24 17:00:00,2790,40815560
2015-07-24 18:00:00,2523,34520344
2015-07-24 19:00:00,2298,27503520
2015-07-24 20:00:00,2223,21539768
2015-07-24 21:00:00,2372,17069544
2015-07-24 22:00:00,2141,14890056
2015-07-24 23:00:00,1863,12515904
2015-07-25 00:00:00,1783,12303480
2015-07-25 01:00:00,1826,13912904
2015-07-25 02:00:00,1762,15031872
2015-07-25 03:00:00,1677,14326768
2015-07-25 04:00:00,1691,15387360
2015-07-25 05:00:00,1681,15309952
2015-07-25 06:00:00,7159,21435920
2015-07-25 07:00:00,6606,20591984
2015-07-25 08:00:00,6644,22000720
2015-07-25 09:00:00,6621,22251264
2015-07-25 10:00:00,9597,25400864
2015-07-25 11:00:00,9674,24151816
2015-07-25 12:00:00,9362,19957304
2015-07-25 13:00:00,9199,16223616
2015-07-25 14:00:00,9473,16542344
2015-07-25 15:00:00,9914,19300152
2015-07-25 16:00:00,9424,21922992
2015-07-25 17:00:00,8907,15884776
2015-07-25 18:00:00,8594,15409520
2015-07-25 19:00:00,8094,15339040
2015-07-25 20:00:00,7759,11742376
2015-07-25 21:00:00,7959,12113824
2015-07-25 22:00:00,7779,11818272
2015-07-25 23:00:00,7539,11389504
2015-07-26 00:00:00,7321,11291072
2015-07-26 01:00:00,6794,10656448
2015-07-26 02:00:00,6328,10274784
2015-07-26 03:00:00,5758,9431136
2015-07-26 04:00:00,5031,8617136
2015-07-26 05:00:00,4135,7642544
2015-07-26 06:00:00,3161,6542752
2015-07-26 07:00:00,2468,5600496
2015-07-26 08:00:00,2102,5146208
2015-07-26 09:00:00,2096,5764176
2015-07-26 10:00:00,1867,5524608
2015-07-26 11:00:00,1914,5741712
2015-07-26 12:00:00,1753,4472080
2015-07-26 13:00:00,1527,4265952
2015-07-26 14:00:00,2142,9070544
2015-07-26 15:00:00,1800,7754888
2015-07-26 16:00:00,1837,8557936
2015-07-26 17:00:00,1824,9074928
2015-07-26 18:00:00,1384,7182792
2015-07-26 19:00:00,1474,7713816
2015-07-26 20:00:00,1487,7639792
2015-07-26 21:00:00,1431,7792072
2015-07-26 22:00:00,1399,8359984
2015-07-26 23:00:00,1432,9146128
2015-07-27 00:00:00,1495,8382816
2015-07-27 01:00:00,1482,8444384
2015-07-27 02:00:00,1378,8506184
2015-07-27 03:00:00,1289,7656896
2015-07-27 04:00:00,1204,7295312
2015-07-27 05:00:00,1124,6904256
2015-07-27 06:00:00,1153,7323224
2015-07-27 07:00:00,1204,7700216
2015-07-27 08:00:00,1180,8258784
2015-07-27 09:00:00,1793,8039328
2015-07-27 10:00:00,1690,7334520
2015-07-27 11:00:00,1509,10288208
2015-07-27 12:00:00,1641,11378800
2015-07-27 13:00:00,2547,15749344
2015-07-27 14:00:00,2887,21610688
2015-07-27 15:00:00,2471,16681528
2015-07-27 16:00:00,7682,22934192
2015-07-27 17:00:00,2564,18425000
2015-07-27 18:00:00,2081,15553360
2015-07-27 19:00:00,2972,14862040
2015-07-27 20:00:00,6829,16223320
2015-07-27 21:00:00,6817,16752448
2015-07-27 22:00:00,3205,13793544
2015-07-27 23:00:00,2509,14914320
2015-07-28 00:00:00,2372,12397904
2015-07-28 01:00:00,2361,9419512
2015-07-28 02:00:00,6191,10516760
2015-07-28 03:00:00,6126,9467184
2015-07-28 04:00:00,6409,16609896
2015-07-28 05:00:00,6480,18633464
2015-07-28 06:00:00,6905,21451554
2015-07-28 07:00:00,8040,25405382
2015-07-28 08:00:00,8850,26179414
2015-07-28 09:00:00,8811,24557284
2015-07-28 10:00:00,8848,24309708
2015-07-28 11:00:00,9115,24962128
2015-07-28 12:00:00,8534,20870712
2015-07-28 13:00:00,7979,17192216
2015-07-28 14:00:00,8263,23299288
2015-07-28 15:00:00,9195,34412696
2015-07-28 16:00:00,8928,29435168
2015-07-28 17:00:00,8540,26895232
2015-07-28 18:00:00,7768,24609608
2015-07-28 19:00:00,18991,65969016
2015-07-28 20:00:00,8374,13862584
2015-07-28 21:00:00,8050,17649976
2015-07-28 22:00:00,7826,16198576
2015-07-28 23:00:00,7773,14406696
2015-07-29 00:00:00,7467,12053032
2015-07-29 01:00:00,17350,62035512
2015-07-29 02:00:00,7174,11335824
2015-07-29 03:00:00,6876,10714608
2015-07-29 04:00:00,6725,10255280
2015-07-29 05:00:00,6308,9605680
2015-07-29 06:00:00,5808,8963600
2015-07-29 07:00:00,5862,13170984
2015-07-29 08:00:00,5690,8832552
2015-07-29 09:00:00,5798,15637352
2015-07-29 10:00:00,6413,48105744
2015-07-29 11:00:00,6976,50197208
2015-07-29 12:00:00,7525,40468384
2015-07-29 13:00:00,7548,47324409
2015-07-29 14:00:00,6731,34261074
2015-07-29 15:00:00,5753,29997626
2015-07-29 16:00:00,5335,27032585
2015-07-29 17:00:00,4757,14531681
2015-07-29 18:00:00,4557,13183225
2015-07-29 19:00:00,4000,12553432
2015-07-29 20:00:00,3747,14035824
2015-07-29 21:00:00,3466,14276504
2015-07-29 22:00:00,3363,24561025
2015-07-29 23:00:00,3177,20685665
2015-07-30 00:00:00,2782,17088768
2015-07-30 01:00:00,2357,11169472
2015-07-30 02:00:00,2093,8573696
2015-07-30 03:00:00,1876,6856192
2015-07-30 04:00:00,1683,5619904
2015-07-30 05:00:00,1569,4782576
2015-07-30 06:00:00,1554,4506128
2015-07-30 07:00:00,1415,3707472
2015-07-30 08:00:00,1403,3418352
2015-07-30 09:00:00,1817,4784328
2015-07-30 10:00:00,2509,16610616
2015-07-30 11:00:00,3215,47415672
2015-07-30 12:00:00,2612,43002616
2015-07-30 13:00:00,3144,63997088
2015-07-30 14:00:00,2494,28018424
2015-07-30 15:00:00,3383,60537808
2015-07-30 16:00:00,3499,42990920
2015-07-30 17:00:00,3622,62045704
2015-07-30 18:00:00,4335,73569544
2015-07-30 19:00:00,2927,40733592
2015-07-30 20:00:00,2649,35838824
2015-07-30 21:00:00,3005,34720344
2015-07-30 22:00:00,2755,34074176
2015-07-30 23:00:00,2483,32557704
2015-07-31 00:00:00,2448,30019352
2015-07-31 01:00:00,2164,26360936
2015-07-31 02:00:00,2012,21916104
2015-07-31 03:00:00,1811,16962008
2015-07-31 04:00:00,1666,13495624
2015-07-31 05:00:00,1465,9732736
2015-07-31 06:00:00,1333,6904440
2015-07-31 07:00:00,1251,6467784
2015-07-31 08:00:00,1446,6752104
2015-07-31 09:00:00,1831,7238304
2015-07-31 10:00:00,1768,6798264
2015-07-31 11:00:00,1603,6578936
2015-07-31 12:00:00,1586,6128736
2015-07-31 13:00:00,1478,5204040
2015-07-31 14:00:00,2786,29844048
2015-07-31 15:00:00,1551,6500824
2015-07-31 16:00:00,3263,12595648
2015-07-31 17:00:00,1473,3557544
2015-07-31 18:00:00,1404,3819256
2015-07-31 19:00:00,1362,3352376
2015-07-31 20:00:00,1862,3868376
2015-07-31 21:00:00,6890,9679544
2015-07-31 22:00:00,6951,9838680
2015-07-31 23:00:00,1379,4063104
2015-08-01 00:00:00,1245,3866464
2015-08-01 01:00:00,1223,3823128
2015-08-01 02:00:00,1194,3386352
2015-08-01 03:00:00,1178,3758000
2015-08-01 04:00:00,1605,4019664
2015-08-01 05:00:00,1084,3202936
2015-08-01 06:00:00,1064,2844744
2015-08-01 07:00:00,1057,2781504
2015-08-01 08:00:00,1131,2213072
2015-08-01 09:00:00,1102,1908976
2015-08-01 10:00:00,1249,2334560
2015-08-01 11:00:00,1568,6002440
2015-08-01 12:00:00,1729,13157288
2015-08-01 13:00:00,2191,18887920
2015-08-01 14:00:00,2317,26361744
2015-08-01 15:00:00,2372,31097904
2015-08-01 16:00:00,2152,27686416
2015-08-01 17:00:00,2153,25768304
2015-08-01 18:00:00,2017,20892880
2015-08-01 19:00:00,2430,15578768
2015-08-01 20:00:00,2493,10730232
2015-08-01 21:00:00,1733,5379992
2015-08-01 22:00:00,1568,4249800
2015-08-01 23:00:00,1572,3374424
2015-08-02 00:00:00,1520,3533624
2015-08-02 01:00:00,1456,3460096
2015-08-02 02:00:00,1385,3272384
2015-08-02 03:00:00,1257,2906000
2015-08-02 04:00:00,1094,2578176
2015-08-02 05:00:00,1171,2473728
2015-08-02 06:00:00,1034,2220608
2015-08-02 07:00:00,982,2093632
2015-08-02 08:00:00,1071,2583536
2015-08-02 09:00:00,1028,2531104
2015-08-02 10:00:00,1220,3147680
2015-08-02 11:00:00,1298,3402784
2015-08-02 12:00:00,1176,3047280
2015-08-02 13:00:00,1432,8188768
2015-08-02 14:00:00,2237,16603120
2015-08-02 15:00:00,1663,15311120
2015-08-02 16:00:00,2407,19882408
2015-08-02 17:00:00,2238,22872168
2015-08-02 18:00:00,2369,27615656
2015-08-02 19:00:00,1861,13983512
2015-08-02 20:00:00,2012,22692376
2015-08-02 21:00:00,2232,23334656
2015-08-02 22:00:00,2182,24272960
2015-08-02 23:00:00,2417,29146096
2015-08-03 00:00:00,2354,28935264
2015-08-03 01:00:00,2357,29254080
2015-08-03 02:00:00,2406,27829504
2015-08-03 03:00:00,1598,24656448
2015-08-03 04:00:00,1472,23472160
2015-08-03 05:00:00,1427,22496032
2015-08-03 06:00:00,1374,21240952
2015-08-03 07:00:00,1287,19802072
2015-08-03 08:00:00,1595,18575576
2015-08-03 09:00:00,2775,18778664
2015-08-03 10:00:00,2681,16548904
2015-08-03 11:00:00,3242,19849808
2015-08-03 12:00:00,3215,18116384
2015-08-03 13:00:00,10824,34333584
2015-08-03 14:00:00,16249,49647316
2015-08-03 15:00:00,11672,39679676
2015-08-03 16:00:00,7768,70975696
2015-08-03 17:00:00,9151,70996568
2015-08-03 18:00:00,10510,69158080
2015-08-03 19:00:00,8402,52519084
2015-08-03 20:00:00,3449,16009800
2015-08-03 21:00:00,3386,14252104
2015-08-03 22:00:00,2381,11970144
2015-08-03 23:00:00,2249,10474352
2015-08-04 00:00:00,2302,9447248
2015-08-04 01:00:00,2207,8036304
2015-08-04 02:00:00,2120,6816224
2015-08-04 03:00:00,2116,6632416
2015-08-04 04:00:00,2096,6215888
2015-08-04 05:00:00,2091,6019792
2015-08-04 06:00:00,2089,5837792
2015-08-04 07:00:00,4605,6966512
2015-08-04 08:00:00,4788,7236536
2015-08-04 09:00:00,6010,10512360
2015-08-04 10:00:00,4575,9448594
2015-08-04 11:00:00,6195,15753578
2015-08-04 12:00:00,3302,10708448
2015-08-04 13:00:00,2546,6391272
2015-08-04 14:00:00,2386,5950992
2015-08-04 15:00:00,10403,58148456
2015-08-04 16:00:00,15853,78115944
2015-08-04 17:00:00,21254,92281344
2015-08-04 18:00:00,9988,80247328
2015-08-04 19:00:00,3514,41897088
2015-08-04 20:00:00,3297,26204704
2015-08-04 21:00:00,2774,18343680
2015-08-04 22:00:00,2646,9212624
2015-08-04 23:00:00,2559,9215104
2015-08-05 00:00:00,2406,9136656
2015-08-05 01:00:00,2453,7387608
2015-08-05 02:00:00,2382,8697912
2015-08-05 03:00:00,2313,5644136
2015-08-05 04:00:00,2305,5343512
2015-08-05 05:00:00,2295,4612464
2015-08-05 06:00:00,2691,5667968
2015-08-05 07:00:00,2688,5647488
2015-08-05 08:00:00,3140,6223296
2015-08-05 09:00:00,3517,8825176
2015-08-05 10:00:00,3691,9094624
2015-08-05 11:00:00,3703,9094256
2015-08-05 12:00:00,3279,10636416
2015-08-05 13:00:00,3159,10963760
2015-08-05 14:00:00,3927,27902640
2015-08-05 15:00:00,3811,25773928
2015-08-05 16:00:00,3884,30941880
2015-08-05 17:00:00,4091,36190712
2015-08-05 18:00:00,3834,30838896
2015-08-05 19:00:00,5438,107824112
2015-08-05 20:00:00,4334,37514320
2015-08-05 21:00:00,4301,37291176
2015-08-05 22:00:00,4749,36972624
2015-08-05 23:00:00,4373,33491200
2015-08-06 00:00:00,3928,34103696
2015-08-06 01:00:00,3364,23206248
2015-08-06 02:00:00,3116,18113656
2015-08-06 03:00:00,3071,15360232
2015-08-06 04:00:00,3018,16047896
2015-08-06 05:00:00,3031,18327848
2015-08-06 06:00:00,3219,19031344
2015-08-06 07:00:00,3442,21350624
2015-08-06 08:00:00,3480,20751512
2015-08-06 09:00:00,4725,25496544
2015-08-06 10:00:00,5407,68632776
2015-08-06 11:00:00,5100,58384056
2015-08-06 12:00:00,4027,31792888
2015-08-06 13:00:00,3846,28567000
2015-08-06 14:00:00,4908,28797936
2015-08-06 15:00:00,3598,26509768
2015-08-06 16:00:00,3561,23262472
2015-08-06 17:00:00,3471,25361560
2015-08-06 18:00:00,3285,21213184
2015-08-06 19:00:00,2703,13609472
2015-08-06 20:00:00,2507,13574696
2015-08-06 21:00:00,2767,16282608
2015-08-06 22:00:00,2562,14766424
2015-08-06 23:00:00,2561,10070240
2015-08-07 00:00:00,2363,9876288
2015-08-07 01:00:00,2437,10017144
2015-08-07 02:00:00,2203,9814520
2015-08-07 03:00:00,2141,9860152
2015-08-07 04:00:00,2152,10372360
2015-08-07 05:00:00,2030,10217584
2015-08-07 06:00:00,1964,10126512
2015-08-07 07:00:00,1930,10341936
2015-08-07 08:00:00,2148,10538848
2015-08-07 09:00:00,2820,13738744
2015-08-07 10:00:00,4936,29788512
2015-08-07 11:00:00,3635,28126016
2015-08-07 12:00:00,3235,24067808
2015-08-07 13:00:00,3252,24085008
2015-08-07 14:00:00,3073,20742184
2015-08-07 15:00:00,2983,25232552
2015-08-07 16:00:00,2831,22042760
2015-08-07 17:00:00,4327,29031584
2015-08-07 18:00:00,2628,17920652
2015-08-07 19:00:00,2557,14990892
2015-08-07 20:00:00,2570,13858416
2015-08-07 21:00:00,2642,12753112
2015-08-07 22:00:00,2869,12865480
2015-08-07 23:00:00,3087,14217608
2015-08-08 00:00:00,2653,13102656
2015-08-08 01:00:00,3650,13427512
2015-08-08 02:00:00,3577,13435776
2015-08-08 03:00:00,2727,12945648
2015-08-08 04:00:00,2629,12702216
2015-08-08 05:00:00,2534,12602328
2015-08-08 06:00:00,2533,12600280
2015-08-08 07:00:00,2519,12563416
2015-08-08 08:00:00,2480,12570032
2015-08-08 09:00:00,2458,13554216
2015-08-08 10:00:00,2283,14051440
2015-08-08 11:00:00,2273,14313456
2015-08-08 12:00:00,2422,14787792
2015-08-08 13:00:00,2412,14572952
2015-08-08 14:00:00,2614,14566936
2015-08-08 15:00:00,2525,15054472
2015-08-08 16:00:00,2589,15268072
2015-08-08 17:00:00,2502,14979376
2015-08-08 18:00:00,2723,16241512
2015-08-08 19:00:00,2532,14830144
2015-08-08 20:00:00,2748,15435952
2015-08-08 21:00:00,3030,16016056
2015-08-08 22:00:00,2661,14753384
2015-08-08 23:00:00,2983,16035728
2015-08-09 00:00:00,2916,15974352
2015-08-09 01:00:00,3082,17226048
2015-08-09 02:00:00,2872,15746096
2015-08-09 03:00:00,2931,16125000
2015-08-09 04:00:00,3082,17127312
2015-08-09 05:00:00,4742,17877496
2015-08-09 06:00:00,4695,18200688
2015-08-09 07:00:00,3584,15961200
2015-08-09 08:00:00,2369,15378232
2015-08-09 09:00:00,2359,14943392
2015-08-09 10:00:00,2661,14477464
2015-08-09 11:00:00,2644,13574256
2015-08-09 12:00:00,2842,13614808
2015-08-09 13:00:00,2786,13383010
2015-08-09 14:00:00,2792,13148614
2015-08-09 15:00:00,2808,12920290
2015-08-09 16:00:00,2727,12698162
2015-08-09 17:00:00,2827,12572304
2015-08-09 18:00:00,3141,16094552
2015-08-09 19:00:00,2766,12255512
2015-08-09 20:00:00,2754,12216456
2015-08-09 21:00:00,2718,12181656
2015-08-09 22:00:00,2569,11349736
2015-08-09 23:00:00,3669,11434684
2015-08-10 00:00:00,2890,11597800
2015-08-10 01:00:00,2575,11100200
2015-08-10 02:00:00,2490,10994564
2015-08-10 03:00:00,2636,12797020
2015-08-10 04:00:00,2601,12755960
2015-08-10 05:00:00,2592,12739476
2015-08-10 06:00:00,2654,12870348
2015-08-10 07:00:00,2621,12873884
2015-08-10 08:00:00,2589,12911440
2015-08-10 09:00:00,2990,16556412
2015-08-10 10:00:00,3892,22989992
2015-08-10 11:00:00,3840,23278208
2015-08-10 12:00:00,7036,28624416
2015-08-10 13:00:00,6844,34066144
2015-08-10 14:00:00,4629,34187508
2015-08-10 15:00:00,4271,29832584
2015-08-10 16:00:00,3552,24238904
2015-08-10 17:00:00,3700,30582432
2015-08-10 18:00:00,3556,29298892
2015-08-10 19:00:00,6868,33568404
2015-08-10 20:00:00,4770,29281140
2015-08-10 21:00:00,3801,25286228
2015-08-10 22:00:00,3339,21718652
2015-08-10 23:00:00,3047,18856972
2015-08-11 00:00:00,2917,18305988
2015-08-11 01:00:00,3213,18564820
2015-08-11 02:00:00,3115,18014596
2015-08-11 03:00:00,3005,17915556
2015-08-11 04:00:00,2948,17879348
2015-08-11 05:00:00,2894,17547524
2015-08-11 06:00:00,2862,17339956
2015-08-11 07:00:00,2816,17031764
2015-08-11 08:00:00,6669,30375808
2015-08-11 09:00:00,6524,20223816
2015-08-11 10:00:00,3532,20311728
2015-08-11 11:00:00,4479,23560912
2015-08-11 12:00:00,3964,35939504
2015-08-11 13:00:00,4777,40888744
2015-08-11 14:00:00,4328,34513376
2015-08-11 15:00:00,7589,29013292
2015-08-11 16:00:00,8899,31605092
2015-08-11 17:00:00,4893,27476936
2015-08-11 18:00:00,4387,28853488
2015-08-11 19:00:00,4323,30417904
2015-08-11 20:00:00,4258,29771080
2015-08-11 21:00:00,4491,28421664
2015-08-11 22:00:00,4367,27651208
2015-08-11 23:00:00,4255,26014368
2015-08-12 00:00:00,4236,26076920
2015-08-12 01:00:00,4157,25332000
2015-08-12 02:00:00,3863,22867880
2015-08-12 03:00:00,3325,20902872
2015-08-12 04:00:00,3214,18995704
2015-08-12 05:00:00,3364,19406056
2015-08-12 06:00:00,6643,19481280
2015-08-12 07:00:00,6640,18117968
2015-08-12 08:00:00,5629,16841632
2015-08-12 09:00:00,4019,17113264
2015-08-12 10:00:00,6189,35625352
2015-08-12 11:00:00,5975,39137312
2015-08-12 12:00:00,6686,54893352
2015-08-12 13:00:00,7119,43413104
2015-08-12 14:00:00,6245,42313656
2015-08-12 15:00:00,9123,40413408
2015-08-12 16:00:00,10526,47181688
2015-08-12 17:00:00,6968,42796760
2015-08-12 18:00:00,5650,36552616
2015-08-12 19:00:00,5426,34688416
2015-08-12 20:00:00,5228,33808696
2015-08-12 21:00:00,5309,34450608
2015-08-12 22:00:00,5179,32545600
2015-08-12 23:00:00,7866,34278632
2015-08-13 00:00:00,8038,32657688
2015-08-13 01:00:00,5276,30820112
2015-08-13 02:00:00,5806,31288456
2015-08-13 03:00:00,5761,32108512
2015-08-13 04:00:00,6234,30036848
2015-08-13 05:00:00,5981,29666728
2015-08-13 06:00:00,4864,28477544
2015-08-13 07:00:00,7724,29119768
2015-08-13 08:00:00,7685,29037424
2015-08-13 09:00:00,9724,34606616
2015-08-13 10:00:00,9994,42095808
2015-08-13 11:00:00,11260,46296072
2015-08-13 12:00:00,8647,41704936
2015-08-13 13:00:00,7857,35186104
2015-08-13 14:00:00,5992,33236232
2015-08-13 15:00:00,4704,28265160
2015-08-13 16:00:00,4477,25617560
2015-08-13 17:00:00,4377,25277576
2015-08-13 18:00:00,4309,24648248
2015-08-13 19:00:00,4273,24616312
2015-08-13 20:00:00,4233,24356344
2015-08-13 21:00:00,4237,24619864
2015-08-13 22:00:00,6001,28462504
2015-08-13 23:00:00,4711,27145480
2015-08-14 00:00:00,4656,27086480
2015-08-14 01:00:00,4547,27100880
2015-08-14 02:00:00,4406,26774328
2015-08-14 03:00:00,4373,26742280
2015-08-14 04:00:00,4364,26728256
2015-08-14 05:00:00,4344,26646256
2015-08-14 06:00:00,4319,26536208
2015-08-14 07:00:00,4231,26318416
2015-08-14 08:00:00,3896,24362048
2015-08-14 09:00:00,4302,37546248
2015-08-14 10:00:00,5002,40090944
2015-08-14 11:00:00,4883,41136368
2015-08-14 12:00:00,7352,63766272
2015-08-14 13:00:00,4825,35113472
2015-08-14 14:00:00,4555,28282192
2015-08-14 15:00:00,5997,27147888
2015-08-14 16:00:00,6993,29524368
2015-08-14 17:00:00,6760,28004832
2015-08-14 18:00:00,5478,25230776
2015-08-14 19:00:00,7127,37443448
2015-08-14 20:00:00,6703,35723848
2015-08-14 21:00:00,6629,35399208
2015-08-14 22:00:00,6619,32876176
2015-08-14 23:00:00,5067,27940992
2015-08-15 00:00:00,3610,20414208
2015-08-15 01:00:00,4539,25140624
2015-08-15 02:00:00,6259,26846280
2015-08-15 03:00:00,6254,26799088
2015-08-15 04:00:00,5589,25044896
2015-08-15 05:00:00,3405,19789056
2015-08-15 06:00:00,5153,21502424
2015-08-15 07:00:00,5161,21510616
2015-08-15 08:00:00,5057,21374560
2015-08-15 09:00:00,3977,20291968
2015-08-15 10:00:00,3406,19706640
2015-08-15 11:00:00,3246,19511232
2015-08-15 12:00:00,5181,21446264
2015-08-15 13:00:00,4249,20561920
2015-08-15 14:00:00,3918,20165272
2015-08-15 15:00:00,3530,19933328
2015-08-15 16:00:00,3285,19840280
2015-08-15 17:00:00,3222,19742256
2015-08-15 18:00:00,3225,19922352
2015-08-15 19:00:00,3219,19768256
2015-08-15 20:00:00,3417,23086016
2015-08-15 21:00:00,4607,28340816
2015-08-15 22:00:00,3505,23198728
2015-08-15 23:00:00,3997,25731296
2015-08-16 00:00:00,3445,22876912
2015-08-16 01:00:00,3935,25172816
2015-08-16 02:00:00,3391,22100816
2015-08-16 03:00:00,3388,22092912
2015-08-16 04:00:00,3343,21613768
2015-08-16 05:00:00,3304,21388088
2015-08-16 06:00:00,3253,21077920
2015-08-16 07:00:00,3247,21067680
2015-08-16 08:00:00,3246,21063584
2015-08-16 09:00:00,3245,21061536
2015-08-16 10:00:00,3143,20266464
2015-08-16 11:00:00,3144,20304352
2015-08-16 12:00:00,4491,24520096
2015-08-16 13:00:00,5283,24928744
2015-08-16 14:00:00,5779,28077352
2015-08-16 15:00:00,4824,25344808
2015-08-16 16:00:00,5620,30903616
2015-08-16 17:00:00,13997,63507480
2015-08-16 18:00:00,10343,48663928
2015-08-16 19:00:00,3250,20387048
2015-08-16 20:00:00,3299,20544520
2015-08-16 21:00:00,3424,20847400
2015-08-16 22:00:00,3808,23104784
2015-08-16 23:00:00,3735,22483888
2015-08-17 00:00:00,3775,22449712
2015-08-17 01:00:00,3699,21960048
2015-08-17 02:00:00,3627,21581808
2015-08-17 03:00:00,3790,21863760
2015-08-17 04:00:00,3829,21829304
2015-08-17 05:00:00,3822,21807160
2015-08-17 06:00:00,3668,20475384
2015-08-17 07:00:00,3190,17418264
2015-08-17 08:00:00,38540,158388128
2015-08-17 09:00:00,3697,18917080
2015-08-17 10:00:00,3277,16923416
2015-08-17 11:00:00,3202,14567784
2015-08-17 12:00:00,1687,4858424
2015-08-17 13:00:00,1787,5419312
2015-08-17 14:00:00,1738,5000776
2015-08-17 15:00:00,2773,18330432
2015-08-17 16:00:00,3394,24928520
2015-08-17 17:00:00,2520,8288608
2015-08-17 18:00:00,1998,7032888
2015-08-17 19:00:00,1882,6643224
2015-08-17 20:00:00,1802,6373504
2015-08-17 21:00:00,2121,8393440
2015-08-17 22:00:00,1722,5772624
2015-08-17 23:00:00,1730,7045256
2015-08-18 00:00:00,1706,5401424
2015-08-18 01:00:00,1736,5265704
2015-08-18 02:00:00,1713,5074312
2015-08-18 03:00:00,1330,2800936
2015-08-18 04:00:00,1284,2784840
2015-08-18 05:00:00,1275,2727128
2015-08-18 06:00:00,1261,2630912
2015-08-18 07:00:00,1248,2565624
2015-08-18 08:00:00,1602,19215952
2015-08-18 09:00:00,1561,4604876
2015-08-18 10:00:00,1954,7791832
2015-08-18 11:00:00,2037,10420016
2015-08-18 12:00:00,2093,9102304
2015-08-18 13:00:00,3124,17337416
2015-08-18 14:00:00,2581,41253416
2015-08-18 15:00:00,3293,18665832
2015-08-18 16:00:00,2583,13678816
2015-08-18 17:00:00,2951,26893392
2015-08-18 18:00:00,4290,43277120
2015-08-18 19:00:00,4282,44033200
2015-08-18 20:00:00,4456,62359704
2015-08-18 21:00:00,4019,41245944
2015-08-18 22:00:00,3883,35042896
2015-08-18 23:00:00,4514,40392320
2015-08-19 00:00:00,4419,39082272
2015-08-19 01:00:00,4323,37134600
2015-08-19 02:00:00,4152,35778680
2015-08-19 03:00:00,4033,34314872
2015-08-19 04:00:00,3756,31571512
2015-08-19 05:00:00,3500,28639960
2015-08-19 06:00:00,3530,27834728
2015-08-19 07:00:00,3459,27006488
2015-08-19 08:00:00,4443,28163128
2015-08-19 09:00:00,3442,27318264
2015-08-19 10:00:00,3773,38154616
2015-08-19 11:00:00,6047,35194872
2015-08-19 12:00:00,22032,67191112
2015-08-19 13:00:00,16400,54249224
2015-08-19 14:00:00,15514,49483232
2015-08-19 15:00:00,15230,48732624
2015-08-19 16:00:00,14347,58124408
2015-08-19 17:00:00,13604,51562584
2015-08-19 18:00:00,12378,47475936
2015-08-19 19:00:00,9127,39562528
2015-08-19 20:00:00,8305,52234184
2015-08-19 21:00:00,7411,39001128
2015-08-19 22:00:00,5099,31806595
2015-08-19 23:00:00,4204,28633355
2015-08-20 00:00:00,3458,25626822
2015-08-20 01:00:00,3072,23958484
2015-08-20 02:00:00,2948,23003222
2015-08-20 03:00:00,2872,22145112
2015-08-20 04:00:00,2999,23025080
2015-08-20 05:00:00,3077,23521432
2015-08-20 06:00:00,3067,23386008
2015-08-20 07:00:00,3044,23074712
2015-08-20 08:00:00,3049,23117624
2015-08-20 09:00:00,4475,25435634
2015-08-20 10:00:00,6480,47871170
2015-08-20 11:00:00,4880,29251849
2015-08-20 12:00:00,9913,66474999
2015-08-20 13:00:00,9595,61798311
2015-08-20 14:00:00,8570,76475511
2015-08-20 15:00:00,5416,38112720
2015-08-20 16:00:00,4274,27863672
2015-08-20 17:00:00,3431,23844248
2015-08-20 18:00:00,3401,23789016
2015-08-20 19:00:00,3966,29983480
2015-08-20 20:00:00,3883,27074584
2015-08-20 21:00:00,3630,24645728
2015-08-20 22:00:00,3526,23940048
2015-08-20 23:00:00,5175,24958104
2015-08-21 00:00:00,8467,32158280
2015-08-21 01:00:00,6828,39392920
2015-08-21 02:00:00,5304,28096920
2015-08-21 03:00:00,4963,25249608
2015-08-21 04:00:00,4956,25194888
2015-08-21 05:00:00,4935,24901648
2015-08-21 06:00:00,4919,24651792
2015-08-21 07:00:00,5781,41926672
2015-08-21 08:00:00,5216,30404880
2015-08-21 09:00:00,5149,29347312
2015-08-21 10:00:00,5178,26492960
2015-08-21 11:00:00,7084,27464256
2015-08-21 12:00:00,7068,27132640
2015-08-21 13:00:00,6076,62917616
2015-08-21 14:00:00,6192,59824320
2015-08-21 15:00:00,6561,49311896
2015-08-21 16:00:00,6196,46884144
2015-08-21 17:00:00,6585,52446256
2015-08-21 18:00:00,6307,42763568
2015-08-21 19:00:00,4928,25673064
2015-08-21 20:00:00,4713,23824936
2015-08-21 21:00:00,4867,25456360
2015-08-21 22:00:00,4813,25112200
2015-08-21 23:00:00,6213,38815576
2015-08-22 00:00:00,4635,23243992
2015-08-22 01:00:00,4609,23110984
2015-08-22 02:00:00,4582,22834504
2015-08-22 03:00:00,4525,22256016
2015-08-22 04:00:00,4521,22247824
2015-08-22 05:00:00,4512,22224392
2015-08-22 06:00:00,4499,22196816
2015-08-22 07:00:00,4484,22119944
2015-08-22 08:00:00,4479,22101512
2015-08-22 09:00:00,4481,22117464
2015-08-22 10:00:00,4465,22035544
2015-08-22 11:00:00,4452,21978400
2015-08-22 12:00:00,4424,21983392
2015-08-22 13:00:00,4403,21909664
2015-08-22 14:00:00,4391,22166896
2015-08-22 15:00:00,4418,23669056
2015-08-22 16:00:00,4391,23656288
2015-08-22 17:00:00,4386,23677496
2015-08-22 18:00:00,4388,23880768
2015-08-22 19:00:00,4296,23185704
2015-08-22 20:00:00,4362,23350240
2015-08-22 21:00:00,4400,23998488
2015-08-22 22:00:00,4344,23382640
2015-08-22 23:00:00,4535,23675888
2015-08-23 00:00:00,4488,23670608
2015-08-23 01:00:00,4269,23190256
2015-08-23 02:00:00,4160,22883984
2015-08-23 03:00:00,4233,23374112
2015-08-23 04:00:00,4098,22559368
2015-08-23 05:00:00,4087,22530696
2015-08-23 06:00:00,4077,22506120
2015-08-23 07:00:00,4069,22481544
2015-08-23 08:00:00,4110,23412872
2015-08-23 09:00:00,4055,22440584
2015-08-23 10:00:00,4294,23671720
2015-08-23 11:00:00,4705,30968816
2015-08-23 12:00:00,7638,89371760
2015-08-23 13:00:00,4410,24274960
2015-08-23 14:00:00,4348,23832624
2015-08-23 15:00:00,4392,25897520
2015-08-23 16:00:00,4549,25869608
2015-08-23 17:00:00,4988,25978904
2015-08-23 18:00:00,4212,23151216
2015-08-23 19:00:00,4131,22799800
2015-08-23 20:00:00,4095,22501440
2015-08-23 21:00:00,4257,22818928
2015-08-23 22:00:00,4185,22201968
2015-08-23 23:00:00,3806,20956928
2015-08-24 00:00:00,3810,20691488
2015-08-24 01:00:00,3767,20417824
2015-08-24 02:00:00,3744,20310576
2015-08-24 03:00:00,3731,20277000
2015-08-24 04:00:00,3709,20073352
2015-08-24 05:00:00,3683,19900864
2015-08-24 06:00:00,3642,19557424
2015-08-24 07:00:00,3874,25153144
2015-08-24 08:00:00,4543,38435824
2015-08-24 09:00:00,4007,25826904
2015-08-24 10:00:00,5212,26775232
2015-08-24 11:00:00,5294,31965000
2015-08-24 12:00:00,4297,30641208
2015-08-24 13:00:00,4833,32451560
2015-08-24 14:00:00,4924,39423296
2015-08-24 15:00:00,4473,29709048
2015-08-24 16:00:00,7945,30633208
2015-08-24 17:00:00,6814,28601696
2015-08-24 18:00:00,5675,26152000
2015-08-24 19:00:00,4181,24266296
2015-08-24 20:00:00,3866,22254488
2015-08-24 21:00:00,5992,30234608
2015-08-24 22:00:00,12963,37158048
2015-08-24 23:00:00,13724,40871560
2015-08-25 00:00:00,10350,33580472
2015-08-25 01:00:00,6648,31871152
2015-08-25 02:00:00,3785,22329568
2015-08-25 03:00:00,3552,18651184
2015-08-25 04:00:00,3510,18411128
2015-08-25 05:00:00,3428,18146208
2015-08-25 06:00:00,3389,18069480
2015-08-25 07:00:00,4240,22182696
2015-08-25 08:00:00,3484,21545264
2015-08-25 09:00:00,5418,66343908
2015-08-25 10:00:00,5831,67751052
2015-08-25 11:00:00,4496,26901956
2015-08-25 12:00:00,4352,21223996
2015-08-25 13:00:00,5201,37834500
2015-08-25 14:00:00,8245,54831172
2015-08-25 15:00:00,4707,31193460
2015-08-25 16:00:00,6293,47500012
2015-08-25 17:00:00,5005,41916724
2015-08-25 18:00:00,4410,34026972
2015-08-25 19:00:00,5348,65599652
2015-08-25 20:00:00,5025,53863564
2015-08-25 21:00:00,5183,33571428
2015-08-25 22:00:00,9491,63489636
2015-08-25 23:00:00,7112,45276316
2015-08-26 00:00:00,5888,34128332
2015-08-26 01:00:00,4131,23992420
2015-08-26 02:00:00,3827,21487844
2015-08-26 03:00:00,3586,19498956
2015-08-26 04:00:00,4479,49658284
2015-08-26 05:00:00,6471,54785444
2015-08-26 06:00:00,10346,106493368
2015-08-26 07:00:00,3859,33948560
2015-08-26 08:00:00,3631,23132592
2015-08-26 09:00:00,3614,19506932
2015-08-26 10:00:00,6476,32789936
2015-08-26 11:00:00,6389,31656168
2015-08-26 12:00:00,7542,69364848
2015-08-26 13:00:00,18689,121026120
2015-08-26 14:00:00,18973,109019824
2015-08-26 15:00:00,7885,42692072
2015-08-26 16:00:00,4688,23781512
2015-08-26 17:00:00,4467,25600766
2015-08-26 18:00:00,4435,25555438
2015-08-26 19:00:00,3191,20813856
2015-08-26 20:00:00,3609,23911494
2015-08-26 21:00:00,3339,22662196
2015-08-26 22:00:00,3589,21981580
2015-08-26 23:00:00,5335,77850430
2015-08-27 00:00:00,3060,26170344
2015-08-27 01:00:00,2950,28797248
2015-08-27 02:00:00,2804,26250352
2015-08-27 03:00:00,2662,23042368
2015-08-27 04:00:00,2602,20190840
2015-08-27 05:00:00,14069,116580980
2015-08-27 06:00:00,8123,65095976
2015-08-27 07:00:00,3574,25660780
2015-08-27 08:00:00,2648,17009328
2015-08-27 09:00:00,3618,23129288
2015-08-27 10:00:00,6457,28839368
2015-08-27 11:00:00,6371,33276472
2015-08-27 12:00:00,6269,30445736
2015-08-27 13:00:00,6611,30508592
2015-08-27 14:00:00,7579,38517760
2015-08-27 15:00:00,7293,33520464
2015-08-27 16:00:00,6683,26731736
2015-08-27 17:00:00,5932,23025360
2015-08-27 18:00:00,5822,22239496
2015-08-27 19:00:00,4582,21303080
2015-08-27 20:00:00,8406,28334536
2015-08-27 21:00:00,8340,27629752
2015-08-27 22:00:00,7025,23239008
2015-08-27 23:00:00,5488,21917608
2015-08-28 00:00:00,6834,45646352
2015-08-28 01:00:00,5271,29787864
2015-08-28 02:00:00,6021,32938880
2015-08-28 03:00:00,4607,23275744
2015-08-28 04:00:00,4088,19164776
2015-08-28 05:00:00,6136,55697224
2015-08-28 06:00:00,6497,97421424
2015-08-28 07:00:00,7001,59759984
2015-08-28 08:00:00,3317,19464932
2015-08-28 09:00:00,2699,17956776
2015-08-28 10:00:00,7401,35272724
2015-08-28 11:00:00,8481,52478232
2015-08-28 12:00:00,8279,43869356
2015-08-28 13:00:00,9252,46234904
2015-08-28 14:00:00,5127,34786712
2015-08-28 15:00:00,6629,41365312
2015-08-28 16:00:00,4876,33884848
2015-08-28 17:00:00,3933,37334400
2015-08-28 18:00:00,3420,28724016
2015-08-28 19:00:00,6555,18660080
2015-08-28 20:00:00,7141,27641376
2015-08-28 21:00:00,7112,27574536
2015-08-28 22:00:00,6906,26178616
2015-08-28 23:00:00,7107,27416976
2015-08-29 00:00:00,7031,26993040
2015-08-29 01:00:00,6918,26589808
2015-08-29 02:00:00,6850,25749432
2015-08-29 03:00:00,6670,22605432
2015-08-29 04:00:00,6513,20020312
2015-08-29 05:00:00,6245,17208888
2015-08-29 06:00:00,6115,16065208
2015-08-29 07:00:00,6097,15717368
2015-08-29 08:00:00,6097,15717368
2015-08-29 09:00:00,6156,16738264
2015-08-29 10:00:00,6080,16050232
2015-08-29 11:00:00,6280,15776184
2015-08-29 12:00:00,6163,15252664
2015-08-29 13:00:00,6120,15141272
2015-08-29 14:00:00,6101,15057240
2015-08-29 15:00:00,5773,14342552
2015-08-29 16:00:00,3960,10487608
2015-08-29 17:00:00,3300,9169720
2015-08-29 18:00:00,2978,8455992
2015-08-29 19:00:00,2181,6800184
2015-08-29 20:00:00,1788,6095464
2015-08-29 21:00:00,4596,9258168
2015-08-29 22:00:00,4713,10630696
2015-08-29 23:00:00,5115,11463848
2015-08-30 00:00:00,11205,17594360
2015-08-30 01:00:00,5287,11410424
2015-08-30 02:00:00,5113,10905752
2015-08-30 03:00:00,4728,10566248
2015-08-30 04:00:00,5348,18069048
2015-08-30 05:00:00,5285,17652696
2015-08-30 06:00:00,5230,16727000
2015-08-30 07:00:00,5212,16349560
2015-08-30 08:00:00,4628,10421368
2015-08-30 09:00:00,5732,11109168
2015-08-30 10:00:00,6513,14022528
2015-08-30 11:00:00,9873,15747796
2015-08-30 12:00:00,9677,14633876
2015-08-30 13:00:00,9769,27678492
2015-08-30 14:00:00,8456,21556856
2015-08-30 15:00:00,7368,14577400
2015-08-30 16:00:00,6333,13876728
2015-08-30 17:00:00,5523,10952440
2015-08-30 18:00:00,5471,10996344
2015-08-30 19:00:00,5218,10313480
2015-08-30 20:00:00,4927,8961800
2015-08-30 21:00:00,4466,8699656
2015-08-30 22:00:00,3718,8204344
2015-08-30 23:00:00,2838,7106488
2015-08-31 00:00:00,1701,6589144
2015-08-31 01:00:00,1565,5428216
2015-08-31 02:00:00,1396,4889336
2015-08-31 03:00:00,1643,5485536
2015-08-31 04:00:00,1584,5204320
2015-08-31 05:00:00,1556,5836920
2015-08-31 06:00:00,1497,4981288
2015-08-31 07:00:00,1472,4604888
2015-08-31 08:00:00,1494,4734392
2015-08-31 09:00:00,1834,9876456
2015-08-31 10:00:00,4402,23596248
2015-08-31 11:00:00,3167,8338032
2015-08-31 12:00:00,3198,8715268
2015-08-31 13:00:00,12396,34036732
2015-08-31 14:00:00,15174,34824612
2015-08-31 15:00:00,15098,37276032
2015-08-31 16:00:00,15328,37514320
2015-08-31 17:00:00,14682,36854004
2015-08-31 18:00:00,12053,28769092
2015-08-31 19:00:00,8119,19748604
2015-08-31 20:00:00,6325,18435918
2015-08-31 21:00:00,5273,19446414
2015-08-31 22:00:00,3588,14275684
2015-08-31 23:00:00,2402,10502572
2015-09-01 00:00:00,7023,11275964
2015-09-01 01:00:00,3972,8227980
2015-09-01 02:00:00,2548,6776172
2015-09-01 03:00:00,1670,5552236
2015-09-01 04:00:00,1593,5479532
2015-09-01 05:00:00,1572,5452980
2015-09-01 06:00:00,1541,5376588
2015-09-01 07:00:00,1584,7381580
2015-09-01 08:00:00,1640,8651796
2015-09-01 09:00:00,1686,9032872
2015-09-01 10:00:00,5626,37496376
2015-09-01 11:00:00,5667,38864272
2015-09-01 12:00:00,4600,34552784
2015-09-01 13:00:00,3758,32154008
2015-09-01 14:00:00,3534,38279288
2015-09-01 15:00:00,3451,29499984
2015-09-01 16:00:00,4112,33405570
2015-09-01 17:00:00,4656,38642399
2015-09-01 18:00:00,5099,35062255
2015-09-01 19:00:00,4480,30878550
2015-09-01 20:00:00,4489,30449094
2015-09-01 21:00:00,4139,28611262
2015-09-01 22:00:00,3550,25883804
2015-09-01 23:00:00,5574,33402920
2015-09-02 00:00:00,5577,35931936
2015-09-02 01:00:00,5574,34360824
2015-09-02 02:00:00,4966,30837928
2015-09-02 03:00:00,3506,25398136
2015-09-02 04:00:00,2976,23036808
2015-09-02 05:00:00,2714,21532872
2015-09-02 06:00:00,2455,19816456
2015-09-02 07:00:00,2290,18255224
2015-09-02 08:00:00,2969,22007896
2015-09-02 09:00:00,5022,26321492
2015-09-02 10:00:00,4637,22569812
2015-09-02 11:00:00,9374,33210864
2015-09-02 12:00:00,21761,76896848
2015-09-02 13:00:00,32231,87550832
2015-09-02 14:00:00,31533,87693176
2015-09-02 15:00:00,30355,79069656
2015-09-02 16:00:00,30271,79697448
2015-09-02 17:00:00,29189,80833496
2015-09-02 18:00:00,23559,68292059
2015-09-02 19:00:00,16075,53494947
2015-09-02 20:00:00,10237,42574328
2015-09-02 21:00:00,5818,28117288
2015-09-02 22:00:00,2828,19831864
2015-09-02 23:00:00,2915,18629040
2015-09-03 00:00:00,2800,17511744
2015-09-03 01:00:00,2954,17816448
2015-09-03 02:00:00,2817,17068592
2015-09-03 03:00:00,2440,16804352
2015-09-03 04:00:00,2295,17209600
2015-09-03 05:00:00,2167,16946432
2015-09-03 06:00:00,2124,16651240
2015-09-03 07:00:00,2106,16533512
2015-09-03 08:00:00,2353,18235016
2015-09-03 09:00:00,3044,19981776
2015-09-03 10:00:00,3111,20213752
2015-09-03 11:00:00,3480,29609616
2015-09-03 12:00:00,3729,23617352
2015-09-03 13:00:00,3683,28319856
2015-09-03 14:00:00,3853,26225624
2015-09-03 15:00:00,3771,21464080
2015-09-03 16:00:00,3409,27695928
2015-09-03 17:00:00,3269,27384720
2015-09-03 18:00:00,17869,205783984
2015-09-03 19:00:00,7717,81686464
2015-09-03 20:00:00,6242,61361968
2015-09-03 21:00:00,5940,57978928
2015-09-03 22:00:00,5655,55601440
2015-09-03 23:00:00,5628,54227072
2015-09-04 00:00:00,5530,53385680
2015-09-04 01:00:00,6287,55246290
2015-09-04 02:00:00,6414,54743881
2015-09-04 03:00:00,5464,52091036
2015-09-04 04:00:00,5114,51003488
2015-09-04 05:00:00,4936,50358688
2015-09-04 06:00:00,4779,49993616
2015-09-04 07:00:00,5152,50494800
2015-09-04 08:00:00,4817,49908519
2015-09-04 09:00:00,5149,50582263
2015-09-04 10:00:00,5318,57025696
2015-09-04 11:00:00,5853,56345297
2015-09-04 12:00:00,5755,58763016
2015-09-04 13:00:00,16945,176270668
2015-09-04 14:00:00,16709,171976544
2015-09-04 15:00:00,14431,132334064
2015-09-04 16:00:00,10927,103106716
2015-09-04 17:00:00,7738,72307268
2015-09-04 18:00:00,6459,59054364
2015-09-04 19:00:00,6225,61773596
2015-09-04 20:00:00,6249,72983764
2015-09-04 21:00:00,6010,62071324
2015-09-04 22:00:00,5692,51944932
2015-09-04 23:00:00,5669,50422620
2015-09-05 00:00:00,5797,50254684
2015-09-05 01:00:00,5843,49815620
2015-09-05 02:00:00,5863,49957508
2015-09-05 03:00:00,5684,49696172
2015-09-05 04:00:00,6531,50634188
2015-09-05 05:00:00,6421,50502124
2015-09-05 06:00:00,6388,50511164
2015-09-05 07:00:00,6002,49881068
2015-09-05 08:00:00,5671,50093100
2015-09-05 09:00:00,5835,49717196
2015-09-05 10:00:00,5916,50115380
2015-09-05 11:00:00,5855,49016956
2015-09-05 12:00:00,5723,48143036
2015-09-05 13:00:00,5788,49730388
2015-09-05 14:00:00,9519,64598868
2015-09-05 15:00:00,5736,49962764
2015-09-05 16:00:00,5433,48178748
2015-09-05 17:00:00,5425,48319460
2015-09-05 18:00:00,5272,47165476
2015-09-05 19:00:00,5104,46833476
2015-09-05 20:00:00,5075,48674288
2015-09-05 21:00:00,4953,48577360
2015-09-05 22:00:00,4783,46501088
2015-09-05 23:00:00,4828,54431936
2015-09-06 00:00:00,4973,53019486
2015-09-06 01:00:00,5071,47054174
2015-09-06 02:00:00,5113,46702942
2015-09-06 03:00:00,5021,46395472
2015-09-06 04:00:00,4799,45565912
2015-09-06 05:00:00,4750,45472824
2015-09-06 06:00:00,4687,45400192
2015-09-06 07:00:00,4661,45186480
2015-09-06 08:00:00,4635,45126048
2015-09-06 09:00:00,4734,44788992
2015-09-06 10:00:00,4576,44542280
2015-09-06 11:00:00,5101,45436304
2015-09-06 12:00:00,4576,44416400
2015-09-06 13:00:00,4586,44437904
2015-09-06 14:00:00,5073,48524640
2015-09-06 15:00:00,6031,49808464
2015-09-06 16:00:00,5967,48446328
2015-09-06 17:00:00,6901,48123416
2015-09-06 18:00:00,6858,47883560
2015-09-06 19:00:00,6897,52904080
2015-09-06 20:00:00,5744,46611726
2015-09-06 21:00:00,5335,45796070
2015-09-06 22:00:00,5107,45176966
2015-09-06 23:00:00,4868,44906632
2015-09-07 00:00:00,4999,44458408
2015-09-07 01:00:00,5046,44506536
2015-09-07 02:00:00,5948,45221160
2015-09-07 03:00:00,5921,45175080
2015-09-07 04:00:00,5896,45121832
2015-09-07 05:00:00,4925,44191408
2015-09-07 06:00:00,4873,44111608
2015-09-07 07:00:00,4831,44014088
2015-09-07 08:00:00,4853,45318840
2015-09-07 09:00:00,4778,44222344
2015-09-07 10:00:00,5111,45444664
2015-09-07 11:00:00,4809,44498328
2015-09-07 12:00:00,4835,44592872
2015-09-07 13:00:00,6007,45792648
2015-09-07 14:00:00,5983,45731464
2015-09-07 15:00:00,6415,46931880
2015-09-07 16:00:00,5517,45574584
2015-09-07 17:00:00,5274,45027480
2015-09-07 18:00:00,4982,44023232
2015-09-07 19:00:00,4867,44221600
2015-09-07 20:00:00,5025,45849168
2015-09-07 21:00:00,4949,46139192
2015-09-07 22:00:00,4927,45511704
2015-09-07 23:00:00,4811,45009784
2015-09-08 00:00:00,4852,44121288
2015-09-08 01:00:00,4957,43256488
2015-09-08 02:00:00,4874,43039368
2015-09-08 03:00:00,4866,43020136
2015-09-08 04:00:00,4664,42807144
2015-09-08 05:00:00,4460,42497968
2015-09-08 06:00:00,4388,42422264
2015-09-08 07:00:00,5474,44091384
2015-09-08 08:00:00,4697,42845176
2015-09-08 09:00:00,4979,54835688
2015-09-08 10:00:00,6332,46679672
2015-09-08 11:00:00,6581,62986680
2015-09-08 12:00:00,5913,55817848
2015-09-08 13:00:00,5876,54871264
2015-09-08 14:00:00,6910,61225144
2015-09-08 15:00:00,6947,67044592
2015-09-08 16:00:00,7139,62336216
2015-09-08 17:00:00,6864,59019256
2015-09-08 18:00:00,6121,54267912
2015-09-08 19:00:00,5790,52020408
2015-09-08 20:00:00,6466,54174384
2015-09-08 21:00:00,5872,50150752
2015-09-08 22:00:00,5433,46929152
2015-09-08 23:00:00,7048,48128480
2015-09-09 00:00:00,5074,46023680
2015-09-09 01:00:00,7168,47335232
2015-09-09 02:00:00,7339,46856096
2015-09-09 03:00:00,9017,48008960
2015-09-09 04:00:00,8430,46999840
2015-09-09 05:00:00,8179,46646816
2015-09-09 06:00:00,7466,50914112
2015-09-09 07:00:00,9322,86073664
2015-09-09 08:00:00,5521,57457120
2015-09-09 09:00:00,5239,50329872
2015-09-09 10:00:00,7888,57106344
2015-09-09 11:00:00,10236,156301584
2015-09-09 12:00:00,13171,71971072
2015-09-09 13:00:00,14981,68509856
2015-09-09 14:00:00,14230,78541112
2015-09-09 15:00:00,10112,63595808
2015-09-09 16:00:00,7085,59225136
2015-09-09 17:00:00,10675,59061560
2015-09-09 18:00:00,7044,56741048
2015-09-09 19:00:00,8120,55348880
2015-09-09 20:00:00,8757,54285976
2015-09-09 21:00:00,9676,57211736
2015-09-09 22:00:00,8125,56683928
2015-09-09 23:00:00,7548,56293648
2015-09-10 00:00:00,7490,54158288
2015-09-10 01:00:00,7276,52658096
2015-09-10 02:00:00,7598,52574464
2015-09-10 03:00:00,8961,54706336
2015-09-10 04:00:00,7009,51363824
2015-09-10 05:00:00,8743,50822864
2015-09-10 06:00:00,6596,47557776
2015-09-10 07:00:00,6570,47443184
2015-09-10 08:00:00,4668,46553328
2015-09-10 09:00:00,7006,49493544
2015-09-10 10:00:00,7972,48812184
2015-09-10 11:00:00,8544,53473360
2015-09-10 12:00:00,9140,50593636
2015-09-10 13:00:00,8695,56757392
2015-09-10 14:00:00,9308,63467648
2015-09-10 15:00:00,10360,63331844
2015-09-10 16:00:00,10111,61906548
2015-09-10 17:00:00,8921,57340956
2015-09-10 18:00:00,8317,60543060
2015-09-10 19:00:00,7788,55814812
2015-09-10 20:00:00,8933,49930012
2015-09-10 21:00:00,7070,47308732
2015-09-10 22:00:00,8673,48515996
2015-09-10 23:00:00,6847,46300076
2015-09-11 00:00:00,8634,47947564
2015-09-11 01:00:00,6666,45439164
2015-09-11 02:00:00,8495,47296988
2015-09-11 03:00:00,6641,45414300
2015-09-11 04:00:00,8459,47032860
2015-09-11 05:00:00,6587,44924412
2015-09-11 06:00:00,8356,46509548
2015-09-11 07:00:00,4262,42252364
2015-09-11 08:00:00,4200,42139708
2015-09-11 09:00:00,8604,46882156
2015-09-11 10:00:00,5051,43978684
2015-09-11 11:00:00,7115,47456732
2015-09-11 12:00:00,5940,47133220
2015-09-11 13:00:00,6205,49956684
2015-09-11 14:00:00,16617,68456652
2015-09-11 15:00:00,16642,80280964
2015-09-11 16:00:00,16230,77619668
2015-09-11 17:00:00,20707,128074420
2015-09-11 18:00:00,17130,93107908
2015-09-11 19:00:00,6181,59139084
2015-09-11 20:00:00,5226,57502220
2015-09-11 21:00:00,5203,58006732
2015-09-11 22:00:00,5321,57766044
2015-09-11 23:00:00,4766,53382876
2015-09-12 00:00:00,4651,52337852
2015-09-12 01:00:00,4807,52236572
2015-09-12 02:00:00,6042,54131166
2015-09-12 03:00:00,5001,43809262
2015-09-12 04:00:00,4129,41269788
2015-09-12 05:00:00,3850,41169436
2015-09-12 06:00:00,3814,41025308
2015-09-12 07:00:00,3790,40903356
2015-09-12 08:00:00,3809,40981276
2015-09-12 09:00:00,3776,40864572
2015-09-12 10:00:00,3763,40892188
2015-09-12 11:00:00,3755,41229788
2015-09-12 12:00:00,3751,41528332
2015-09-12 13:00:00,4310,41456796
2015-09-12 14:00:00,4599,41587500
2015-09-12 15:00:00,4109,41701068
2015-09-12 16:00:00,4016,41450396
2015-09-12 17:00:00,3832,40579980
2015-09-12 18:00:00,3758,40567924
2015-09-12 19:00:00,3713,40546708
2015-09-12 20:00:00,3674,40451924
2015-09-12 21:00:00,3688,40448016
2015-09-12 22:00:00,3746,40576880
2015-09-12 23:00:00,3795,40616496
2015-09-13 00:00:00,3769,40633968
2015-09-13 01:00:00,3755,40605368
2015-09-13 02:00:00,3721,40546408
2015-09-13 03:00:00,3695,40453064
2015-09-13 04:00:00,3675,40472392
2015-09-13 05:00:00,3635,40358856
2015-09-13 06:00:00,3629,40319048
2015-09-13 07:00:00,3630,40326952
2015-09-13 08:00:00,3631,40362856
2015-09-13 09:00:00,3646,40273048
2015-09-13 10:00:00,3617,40158920
2015-09-13 11:00:00,3616,40181896
2015-09-13 12:00:00,3617,40579800
2015-09-13 13:00:00,3658,40288024
2015-09-13 14:00:00,3615,40387576
2015-09-13 15:00:00,3650,41252104
2015-09-13 16:00:00,3673,41581608
2015-09-13 17:00:00,3541,40389912
2015-09-13 18:00:00,3565,40377448
2015-09-13 19:00:00,2135,8084440
2015-09-13 20:00:00,608,1864936
2015-09-13 21:00:00,2931,4531104
2015-09-13 22:00:00,3495,21688664
2015-09-13 23:00:00,3117,21083832
2015-09-14 00:00:00,2718,20648232
2015-09-14 01:00:00,3074,30537704
2015-09-14 02:00:00,2625,29915720
2015-09-14 03:00:00,2428,29202072
2015-09-14 04:00:00,2274,28966232
2015-09-14 05:00:00,2126,28815160
2015-09-14 06:00:00,6530,43263160
2015-09-14 07:00:00,2430,28886840
2015-09-14 08:00:00,1894,28313400
2015-09-14 09:00:00,7236,45726024
2015-09-14 10:00:00,5946,40220616
2015-09-14 11:00:00,6103,42895872
2015-09-14 12:00:00,5050,45888440
2015-09-14 13:00:00,5228,44955936
2015-09-14 14:00:00,12147,59618600
2015-09-14 15:00:00,11934,58822648
2015-09-14 16:00:00,12106,57927472
2015-09-14 17:00:00,11773,62233152
2015-09-14 18:00:00,9208,51112200
2015-09-14 19:00:00,7725,44301232
2015-09-14 20:00:00,8181,41148160
2015-09-14 21:00:00,4678,41782128
2015-09-14 22:00:00,3632,39754800
2015-09-14 23:00:00,3279,43268848
2015-09-15 00:00:00,3148,41014112
2015-09-15 01:00:00,2918,39426088
2015-09-15 02:00:00,2569,35270512
2015-09-15 03:00:00,2460,32711800
2015-09-15 04:00:00,2269,29939824
2015-09-15 05:00:00,2092,28313832
2015-09-15 06:00:00,1940,25997664
2015-09-15 07:00:00,1861,23889248
2015-09-15 08:00:00,5534,26313784
2015-09-15 09:00:00,3738,24175504
2015-09-15 10:00:00,6491,31223720
2015-09-15 11:00:00,5636,34098608
2015-09-15 12:00:00,11967,89092744
2015-09-15 13:00:00,5559,35266936
2015-09-15 14:00:00,10140,40439192
2015-09-15 15:00:00,7691,32946900
2015-09-15 16:00:00,9053,34077252
2015-09-15 17:00:00,5703,26773773
2015-09-15 18:00:00,6535,28659269
2015-09-15 19:00:00,4289,22121965
2015-09-15 20:00:00,4642,21353437
2015-09-15 21:00:00,6702,23212333
2015-09-15 22:00:00,2748,19302722
2015-09-15 23:00:00,2428,18123114
2015-09-16 00:00:00,2111,17017508
2015-09-16 01:00:00,1836,15479176
2015-09-16 02:00:00,1756,14902832
2015-09-16 03:00:00,1639,13280128
2015-09-16 04:00:00,1586,12983400
2015-09-16 05:00:00,1543,12996296
2015-09-16 06:00:00,1452,12447752
2015-09-16 07:00:00,1432,12810000
2015-09-16 08:00:00,1357,12163504
2015-09-16 09:00:00,1819,16343336
2015-09-16 10:00:00,3070,18080392
2015-09-16 11:00:00,3372,23357992
2015-09-16 12:00:00,4033,33397808
2015-09-16 13:00:00,3433,31942280
2015-09-16 14:00:00,3878,32730880
2015-09-16 15:00:00,5863,40876864
2015-09-16 16:00:00,3611,24908512
2015-09-16 17:00:00,3022,26600648
2015-09-16 18:00:00,2530,30270928
2015-09-16 19:00:00,2373,30511600
2015-09-16 20:00:00,2174,25274736
2015-09-16 21:00:00,2047,22620320
2015-09-16 22:00:00,3335,22991384
2015-09-16 23:00:00,37865,153775752
2015-09-17 00:00:00,8532,38466768
2015-09-17 01:00:00,6852,38778064
2015-09-17 02:00:00,6383,41493448
2015-09-17 03:00:00,6451,48747352
2015-09-17 04:00:00,6331,51469720
2015-09-17 05:00:00,5393,41893584
2015-09-17 06:00:00,4806,31318912
2015-09-17 07:00:00,4582,24727664
2015-09-17 08:00:00,4493,22819464
2015-09-17 09:00:00,6501,27125624
2015-09-17 11:00:00,16059,48606616
2015-09-17 12:00:00,14840,60783424
2015-09-17 13:00:00,28340,198293072
2015-09-17 14:00:00,15228,119509512
2015-09-17 15:00:00,13405,99009784
2015-09-17 16:00:00,10573,65821352
2015-09-17 17:00:00,7730,37174520
2015-09-17 18:00:00,5609,28072520
2015-09-17 19:00:00,5430,28398072
2015-09-17 20:00:00,7682,50547496
2015-09-17 21:00:00,6467,38643384
2015-09-17 22:00:00,6320,39067872
2015-09-17 23:00:00,5971,34616216
2015-09-18 00:00:00,5650,31888208
2015-09-18 01:00:00,6058,29005720
2015-09-18 02:00:00,5869,27609680
2015-09-18 03:00:00,5808,28360816
2015-09-18 04:00:00,5763,29275392
2015-09-18 05:00:00,5550,27371416
2015-09-18 06:00:00,5230,25796888
2015-09-18 07:00:00,5091,24651256
2015-09-18 08:00:00,4962,23528528
2015-09-18 09:00:00,9390,48411864
2015-09-18 10:00:00,9192,46712416
2015-09-18 11:00:00,10493,37485920
2015-09-18 12:00:00,8959,32793504
2015-09-18 13:00:00,6588,36861440
2015-09-18 14:00:00,6885,35681336
2015-09-18 15:00:00,8399,30713360
2015-09-18 16:00:00,8548,45242560
2015-09-18 17:00:00,23076,192259224
2015-09-18 18:00:00,18411,143179096
2015-09-18 19:00:00,12995,84138176
2015-09-18 20:00:00,10343,60253840
2015-09-18 21:00:00,9192,46473232
2015-09-18 22:00:00,8649,39962344
2015-09-18 23:00:00,8189,35800904
2015-09-19 00:00:00,7946,33904304
2015-09-19 01:00:00,8323,37722584
2015-09-19 02:00:00,6671,33514720
2015-09-19 03:00:00,5985,27625136
2015-09-19 04:00:00,5780,25579232
2015-09-19 05:00:00,5619,24070240
2015-09-19 06:00:00,5543,23460032
2015-09-19 07:00:00,5536,23587384
2015-09-19 08:00:00,5496,23318648
2015-09-19 09:00:00,5525,23394472
2015-09-19 10:00:00,5546,23219824
2015-09-19 11:00:00,5524,23060912
2015-09-19 12:00:00,5563,23376792
2015-09-19 13:00:00,6213,28033512
2015-09-19 14:00:00,5846,29747000
2015-09-19 15:00:00,5895,30549816
2015-09-19 16:00:00,5446,24011432
2015-09-19 17:00:00,5747,25862312
2015-09-19 18:00:00,5732,25959432
2015-09-19 19:00:00,5607,25561688
2015-09-19 20:00:00,5570,25353176
2015-09-19 21:00:00,5525,25014912
2015-09-19 22:00:00,5764,24666400
2015-09-19 23:00:00,9626,87092320
2015-09-20 00:00:00,6523,46677016
2015-09-20 01:00:00,8025,64135904
2015-09-20 02:00:00,6224,31628696
2015-09-20 03:00:00,5659,22437032
2015-09-20 04:00:00,5598,22310056
2015-09-20 05:00:00,5553,22216872
2015-09-20 06:00:00,5497,22102184
2015-09-20 07:00:00,11070,71200984
2015-09-20 08:00:00,10993,70630616
2015-09-20 09:00:00,5407,22743544
2015-09-20 10:00:00,5624,22857168
2015-09-20 11:00:00,5085,20836096
2015-09-20 12:00:00,5094,20848672
2015-09-20 13:00:00,6008,24579040
2015-09-20 14:00:00,28420,254712880
2015-09-20 15:00:00,57267,412683584
2015-09-20 16:00:00,31086,856900184
2015-09-20 17:00:00,4799,19485160
2015-09-20 18:00:00,4905,21947600
2015-09-20 19:00:00,5202,26340256
2015-09-20 20:00:00,5133,24773656
2015-09-20 21:00:00,4909,22156192
2015-09-20 22:00:00,4857,20104632
2015-09-20 23:00:00,5025,23806024
2015-09-21 00:00:00,4868,22110752
2015-09-21 01:00:00,9810,27649824
2015-09-21 02:00:00,11158,41035456
2015-09-21 03:00:00,10390,34167296
2015-09-21 04:00:00,9097,27779136
2015-09-21 05:00:00,7579,23657568
2015-09-21 06:00:00,6272,21251040
2015-09-21 07:00:00,5272,19219440
2015-09-21 08:00:00,4986,18825472
2015-09-21 09:00:00,5090,20775776
2015-09-21 10:00:00,6230,29680728
2015-09-21 11:00:00,10405,48374440
2015-09-21 12:00:00,10867,48189040
2015-09-21 13:00:00,10117,45616904
2015-09-21 14:00:00,7104,44057296
2015-09-21 15:00:00,7798,45577918
2015-09-21 16:00:00,11927,48613549
2015-09-21 17:00:00,12067,57385984
2015-09-21 18:00:00,8521,46349900
2015-09-21 19:00:00,8000,31691872
2015-09-21 20:00:00,8050,32857928
2015-09-21 21:00:00,7896,30024024
2015-09-21 22:00:00,33912,294143280
2015-09-21 23:00:00,7297,34429704
2015-09-22 00:00:00,33344,163552032
2015-09-22 01:00:00,10215,46794728
2015-09-22 02:00:00,32752,861382112
2015-09-22 03:00:00,6294,22104504
2015-09-22 04:00:00,6132,20562840
2015-09-22 05:00:00,6102,20148344
2015-09-22 06:00:00,6030,18783544
2015-09-22 07:00:00,6026,18599448
2015-09-22 08:00:00,6029,18539312
2015-09-22 09:00:00,11427,31355824
2015-09-22 10:00:00,11633,33101624
2015-09-22 11:00:00,10688,33690264
2015-09-22 12:00:00,6335,17283496
2015-09-22 13:00:00,9346,48436320
2015-09-22 14:00:00,11836,64524256
2015-09-22 15:00:00,12596,75429440
2015-09-22 16:00:00,11021,68792480
2015-09-22 17:00:00,11751,84739112
2015-09-22 18:00:00,9310,67138424
2015-09-22 19:00:00,8152,59815456
2015-09-22 20:00:00,8771,54413056
2015-09-22 21:00:00,7352,36622352
2015-09-22 22:00:00,10647,234047248
2015-09-22 23:00:00,9416,215407280
2015-09-23 00:00:00,6567,105548488
2015-09-23 01:00:00,4593,38369560
2015-09-23 02:00:00,3631,17782072
2015-09-23 03:00:00,3462,14025616
2015-09-23 04:00:00,2796,9437136
2015-09-23 05:00:00,1982,5030192
2015-09-23 06:00:00,1692,4491040
2015-09-23 07:00:00,1489,3533856
2015-09-23 08:00:00,1397,3319632
2015-09-23 09:00:00,1420,4117064
2015-09-23 10:00:00,1659,4911240
2015-09-23 11:00:00,2843,14400128
2015-09-23 12:00:00,3216,20894032
2015-09-23 13:00:00,2650,16803712
2015-09-23 14:00:00,6497,34001376
2015-09-23 15:00:00,5902,37415736
2015-09-23 16:00:00,3050,20569904
2015-09-23 17:00:00,3612,33427888
2015-09-23 18:00:00,3309,26797168
2015-09-23 19:00:00,2971,18690464
2015-09-23 20:00:00,3038,19155328
2015-09-23 21:00:00,3496,19341296
2015-09-23 22:00:00,7721,225112512
2015-09-23 23:00:00,7605,198770760
2015-09-24 00:00:00,3651,69245712
2015-09-24 01:00:00,2213,20343944
2015-09-24 02:00:00,1450,6023616
2015-09-24 03:00:00,1116,2642136
2015-09-24 04:00:00,980,2167392
2015-09-24 05:00:00,783,1845328
2015-09-24 06:00:00,801,1966912
2015-09-24 07:00:00,785,1829520
2015-09-24 08:00:00,800,1831824
2015-09-24 09:00:00,2705,17238592
2015-09-24 10:00:00,5341,24387600
2015-09-24 11:00:00,5526,30730368
2015-09-24 12:00:00,3721,21261888
2015-09-24 13:00:00,15208,68189760
2015-09-24 14:00:00,11625,52164072
2015-09-24 15:00:00,11188,62511384
2015-09-24 16:00:00,11196,69398008
2015-09-24 17:00:00,21469,107224008
2015-09-24 18:00:00,12539,71161696
2015-09-24 19:00:00,10810,63417848
2015-09-24 20:00:00,10556,65181552
2015-09-24 21:00:00,10471,63970040
2015-09-24 22:00:00,12751,205798872
2015-09-24 23:00:00,13178,201456328
2015-09-25 00:00:00,12537,169489280
2015-09-25 01:00:00,10725,90500328
2015-09-25 02:00:00,9033,53805256
2015-09-25 03:00:00,8736,42830992
2015-09-25 04:00:00,8813,39785936
2015-09-25 05:00:00,8085,35274856
2015-09-25 06:00:00,8002,34344648
2015-09-25 07:00:00,8033,34157448
2015-09-25 08:00:00,7953,33649928
2015-09-25 09:00:00,8307,36723232
2015-09-25 10:00:00,11844,47851568
2015-09-25 11:00:00,12190,52314520
2015-09-25 12:00:00,11460,55726200
2015-09-25 13:00:00,9284,54507048
2015-09-25 14:00:00,8788,48080184
2015-09-25 15:00:00,9277,46894880
2015-09-25 16:00:00,9343,45904576
2015-09-25 17:00:00,9521,69255696
2015-09-25 18:00:00,9387,71580912
2015-09-25 19:00:00,9299,72757824
2015-09-25 20:00:00,9032,73938368
2015-09-25 21:00:00,8796,69926192
2015-09-25 22:00:00,8086,52211504
2015-09-25 23:00:00,7950,47553424
2015-09-26 00:00:00,63872,305356812
2015-09-26 01:00:00,64703,303902124
2015-09-26 02:00:00,42117,203228708
2015-09-26 03:00:00,19289,93354432
2015-09-26 04:00:00,10414,55280028
2015-09-26 05:00:00,9352,46262672
2015-09-26 06:00:00,7852,42725684
2015-09-26 07:00:00,8678,42074028
2015-09-26 08:00:00,8603,41532484
2015-09-26 09:00:00,8614,41182192
2015-09-26 10:00:00,7612,40636464
2015-09-26 11:00:00,8364,40851184
2015-09-26 12:00:00,7566,39469136
2015-09-26 13:00:00,8555,40420184
2015-09-26 14:00:00,8790,39310848
2015-09-26 15:00:00,8530,38862456
2015-09-26 16:00:00,8507,38284504
2015-09-26 17:00:00,7573,36928440
2015-09-26 18:00:00,8623,37518712
2015-09-26 19:00:00,7761,36452664
2015-09-26 20:00:00,8253,35850808
2015-09-26 21:00:00,7324,35390936
2015-09-26 22:00:00,9205,39041488
2015-09-26 23:00:00,8382,37836144
2015-09-27 00:00:00,8337,37660112
2015-09-27 01:00:00,8536,36956112
2015-09-27 02:00:00,3296,16148160
2015-09-27 03:00:00,3148,14927232
2015-09-27 04:00:00,3022,13314672
2015-09-27 05:00:00,2674,12958320
2015-09-27 06:00:00,1861,12091384
2015-09-27 07:00:00,2807,13007584
2015-09-27 08:00:00,2240,12449024
2015-09-27 09:00:00,2096,13110560
2015-09-27 10:00:00,1931,14449872
2015-09-27 11:00:00,2935,15466064
2015-09-27 12:00:00,2172,14663216
2015-09-27 13:00:00,1926,13208384
2015-09-27 14:00:00,4440,21888128
2015-09-27 15:00:00,3802,21430944
2015-09-27 16:00:00,6761,32284528
2015-09-27 17:00:00,6537,34685568
2015-09-27 18:00:00,10299,80846008
2015-09-27 19:00:00,9875,75526552
2015-09-27 20:00:00,7336,61423576
2015-09-27 21:00:00,6044,53263736
2015-09-27 22:00:00,15670,92157848
2015-09-27 23:00:00,12310,73963000
2015-09-28 00:00:00,6587,48048328
2015-09-28 01:00:00,4774,41079816
2015-09-28 02:00:00,4074,37177192
2015-09-28 03:00:00,4722,35515736
2015-09-28 04:00:00,4447,33359704
2015-09-28 05:00:00,3385,29413736
2015-09-28 06:00:00,2912,26301768
2015-09-28 07:00:00,2570,23306536
2015-09-28 08:00:00,7546,25008584
2015-09-28 09:00:00,4487,18091512
2015-09-28 10:00:00,3714,17587176
2015-09-28 11:00:00,3058,20070720
2015-09-28 12:00:00,2986,23693568
2015-09-28 13:00:00,3169,31726712
2015-09-28 14:00:00,6781,34807672
2015-09-28 15:00:00,6752,34963952
2015-09-28 16:00:00,4925,29625824
2015-09-28 17:00:00,2472,32853616
2015-09-28 18:00:00,1756,20267896
2015-09-28 19:00:00,1743,20227848
2015-09-28 20:00:00,1977,20881288
2015-09-28 21:00:00,2275,13999208
2015-09-28 22:00:00,11915,24575848
2015-09-28 23:00:00,8539,22901704
2015-09-29 00:00:00,5759,53351592
2015-09-29 01:00:00,5747,53014472
2015-09-29 02:00:00,5246,48240312
2015-09-29 03:00:00,5583,43571064
2015-09-29 04:00:00,4958,37062904
2015-09-29 05:00:00,3444,29136840
2015-09-29 06:00:00,2899,25176920
2015-09-29 07:00:00,3463,22933720
2015-09-29 08:00:00,12265,29423984
2015-09-29 09:00:00,8963,26065512
2015-09-29 10:00:00,3528,24154520
2015-09-29 11:00:00,10110,178921600
2015-09-29 12:00:00,6783,45664016
2015-09-29 13:00:00,4171,29284648
2015-09-29 14:00:00,4500,44570120
2015-09-29 15:00:00,3350,33112424
2015-09-29 16:00:00,3393,38452656
2015-09-29 17:00:00,3379,30895784
2015-09-29 18:00:00,2982,24961312
2015-09-29 19:00:00,2756,22108080
2015-09-29 20:00:00,2369,18288960
2015-09-29 21:00:00,2687,19661680
2015-09-29 22:00:00,3781,26301968
2015-09-29 23:00:00,2714,17608344
2015-09-30 00:00:00,2474,16440176
2015-09-30 01:00:00,2169,14261840
2015-09-30 02:00:00,2028,14227320
2015-09-30 03:00:00,1962,13830808
2015-09-30 04:00:00,1956,13737712
2015-09-30 05:00:00,1721,13306496
2015-09-30 06:00:00,1578,11990016
2015-09-30 07:00:00,1538,11280344
2015-09-30 08:00:00,1533,11160000
2015-09-30 09:00:00,1675,11067288
2015-09-30 10:00:00,1828,14405504
2015-09-30 11:00:00,7929,54258040
2015-09-30 12:00:00,7249,51661712
2015-09-30 13:00:00,4150,40091096
2015-09-30 14:00:00,2708,19316544
2015-09-30 15:00:00,2736,20204124
2015-09-30 16:00:00,3093,30667676
2015-09-30 17:00:00,2792,27557088
2015-09-30 18:00:00,3344,63780732
2015-09-30 19:00:00,14253,112748488
2015-09-30 20:00:00,6768,24163972
2015-09-30 21:00:00,3339,22259816
2015-09-30 22:00:00,5762,31884944
2015-09-30 23:00:00,4931,27035736
2015-10-01 00:00:00,2011,12170136
2015-10-01 02:00:00,14843,77202568
2015-10-01 03:00:00,2104,13269544
2015-10-01 04:00:00,2013,13216472
2015-10-01 05:00:00,2037,13659368
2015-10-01 06:00:00,1975,13259968
2015-10-01 07:00:00,1984,13532184
2015-10-01 08:00:00,2007,13588096
2015-10-01 09:00:00,2552,23598120
2015-10-01 10:00:00,8673,93633384
2015-10-01 11:00:00,13039,58665832
2015-10-01 12:00:00,9519,61594480
2015-10-01 13:00:00,17833,66002711
2015-10-01 14:00:00,11175,58909153
2015-10-01 15:00:00,8585,57952428
2015-10-01 16:00:00,6738,44670344
2015-10-01 17:00:00,6739,46029939
2015-10-01 18:00:00,6814,64446431
2015-10-01 19:00:00,6843,63680048
2015-10-01 20:00:00,43292,237910992
2015-10-01 21:00:00,8545,61632448
2015-10-01 22:00:00,6199,43344224
2015-10-01 23:00:00,5661,36410488
2015-10-02 00:00:00,5464,33150672
2015-10-02 01:00:00,5504,33484432
2015-10-02 02:00:00,5494,33124280
2015-10-02 03:00:00,5362,32553816
2015-10-02 04:00:00,5465,33623560
2015-10-02 05:00:00,5227,32263536
2015-10-02 06:00:00,5141,30167672
2015-10-02 07:00:00,5128,29943040
2015-10-02 08:00:00,5266,29594560
2015-10-02 09:00:00,5610,31753336
2015-10-02 10:00:00,5791,32415792
2015-10-02 11:00:00,7382,35964840
2015-10-02 12:00:00,13314,60991272
2015-10-02 13:00:00,8952,43273304
2015-10-02 14:00:00,6263,33166312
2015-10-02 15:00:00,15815,40533688
2015-10-02 16:00:00,16244,133610224
2015-10-02 17:00:00,25871,171420120
2015-10-02 18:00:00,15342,128555432
2015-10-02 19:00:00,15276,125775896
2015-10-02 20:00:00,13997,111986888
2015-10-02 21:00:00,13229,105373336
2015-10-02 22:00:00,12450,98324808
2015-10-02 23:00:00,11707,91345712
2015-10-03 00:00:00,46622,263926544
2015-10-03 01:00:00,11003,83548080
2015-10-03 02:00:00,10505,79004256
2015-10-03 03:00:00,9908,74241240
2015-10-03 04:00:00,9324,68612696
2015-10-03 05:00:00,8729,62630632
2015-10-03 06:00:00,8215,57617424
2015-10-03 07:00:00,7486,50338560
2015-10-03 08:00:00,7411,47586456
2015-10-03 09:00:00,7139,45499928
2015-10-03 10:00:00,6854,42549472
2015-10-03 11:00:00,6623,40220176
2015-10-03 12:00:00,6212,37317464
2015-10-03 13:00:00,6068,35509336
2015-10-03 14:00:00,5886,33887496
2015-10-03 15:00:00,5323,29183704
2015-10-03 16:00:00,4774,23593776
2015-10-03 17:00:00,4345,20505568
2015-10-03 18:00:00,4279,20235448
2015-10-03 19:00:00,4878,22063792
2015-10-03 20:00:00,4847,21942264
2015-10-03 21:00:00,4218,20078928
2015-10-03 22:00:00,4530,22706848
2015-10-03 23:00:00,4256,20787944
2015-10-04 00:00:00,4226,20151024
2015-10-04 01:00:00,6267,57804224
2015-10-04 02:00:00,5531,45325648
2015-10-04 03:00:00,4374,24397792
2015-10-04 04:00:00,4118,19955272
2015-10-04 05:00:00,4079,19294648
2015-10-04 06:00:00,4047,19167744
2015-10-04 07:00:00,6014,36009560
2015-10-04 08:00:00,6217,36486712
2015-10-04 09:00:00,4634,22751644
2015-10-04 10:00:00,4536,20576176
2015-10-04 11:00:00,4380,19803512
2015-10-04 12:00:00,4866,21402088
2015-10-04 13:00:00,10211,69457248
2015-10-04 14:00:00,9615,67755832
2015-10-04 15:00:00,4436,22942368
2015-10-04 16:00:00,4849,22317936
2015-10-04 17:00:00,3893,18302152
2015-10-04 18:00:00,3880,18259968
2015-10-04 19:00:00,3985,23626992
2015-10-04 20:00:00,4283,46812008
2015-10-04 21:00:00,4153,41930144
2015-10-04 22:00:00,3919,33640920
2015-10-04 23:00:00,3773,22688920
2015-10-05 00:00:00,3723,19826632
2015-10-05 01:00:00,5808,176273632
2015-10-05 02:00:00,4372,68573632
2015-10-05 03:00:00,4059,43698208
2015-10-05 04:00:00,3855,28402160
2015-10-05 05:00:00,3724,18790016
2015-10-05 06:00:00,3696,17826016
2015-10-05 07:00:00,3711,17680632
2015-10-05 08:00:00,4153,24310632
2015-10-05 09:00:00,4981,33133620
2015-10-05 10:00:00,5092,25480720
2015-10-05 11:00:00,4937,24662136
2015-10-05 12:00:00,4814,23763192
2015-10-05 13:00:00,5117,25278876
2015-10-05 14:00:00,4391,20194948
2015-10-05 15:00:00,14906,32676064
2015-10-05 16:00:00,15665,36309336
2015-10-05 17:00:00,14841,33494536
2015-10-05 18:00:00,14177,31683660
2015-10-05 19:00:00,17880,67791520
2015-10-05 20:00:00,13712,50933760
2015-10-05 21:00:00,11764,42367104
2015-10-05 22:00:00,9098,31592264
2015-10-05 23:00:00,7678,41069048
2015-10-06 00:00:00,5197,36803592
2015-10-06 01:00:00,5043,36834616
2015-10-06 02:00:00,4581,33323344
2015-10-06 03:00:00,4451,31567472
2015-10-06 04:00:00,4295,29749472
2015-10-06 05:00:00,4166,28024968
2015-10-06 06:00:00,4037,26048008
2015-10-06 07:00:00,3938,24673432
2015-10-06 08:00:00,3878,23441224
2015-10-06 09:00:00,4298,24079472
2015-10-06 10:00:00,3961,20698288
2015-10-06 11:00:00,4204,21080080
2015-10-06 12:00:00,5440,21461104
2015-10-06 13:00:00,8911,30390560
2015-10-06 14:00:00,13245,33706064
2015-10-06 15:00:00,10447,31940224
2015-10-06 16:00:00,28402,140263520
2015-10-06 17:00:00,24510,123796904
2015-10-06 18:00:00,20432,106239392
2015-10-06 19:00:00,15446,80551936
2015-10-06 20:00:00,11701,60414328
2015-10-06 21:00:00,8086,42163576
2015-10-06 22:00:00,6820,33609728
2015-10-06 23:00:00,6021,28976592
2015-10-07 00:00:00,5761,28236976
2015-10-07 01:00:00,5668,26969848
2015-10-07 02:00:00,5067,24371632
2015-10-07 03:00:00,4798,22803712
2015-10-07 04:00:00,4602,21615616
2015-10-07 05:00:00,4483,20765232
2015-10-07 06:00:00,4029,18981784
2015-10-07 07:00:00,3890,18218744
2015-10-07 08:00:00,3877,17823760
2015-10-07 09:00:00,7167,33632808
2015-10-07 10:00:00,7558,39281016
2015-10-07 11:00:00,6640,32467512
2015-10-07 12:00:00,6340,35576264
2015-10-07 13:00:00,10387,59975080
2015-10-07 14:00:00,9565,57830896
2015-10-07 15:00:00,12638,57921016
2015-10-07 16:00:00,11263,51153184
2015-10-07 17:00:00,9367,43752312
2015-10-07 18:00:00,6975,33735872
2015-10-07 19:00:00,4563,24183192
2015-10-07 20:00:00,4427,23344584
2015-10-07 21:00:00,4773,23733104
2015-10-07 22:00:00,4565,23944664
2015-10-07 23:00:00,7206,28631424
2015-10-08 00:00:00,7527,29591880
2015-10-08 01:00:00,6239,26493176
2015-10-08 02:00:00,4693,21529952
2015-10-08 03:00:00,4377,20540272
2015-10-08 04:00:00,4052,19413048
2015-10-08 05:00:00,3842,18584952
2015-10-08 06:00:00,4140,17880888
2015-10-08 07:00:00,4137,17574784
2015-10-08 08:00:00,3839,16988464
2015-10-08 09:00:00,4192,18513836
2015-10-08 10:00:00,4000,17433560
2015-10-08 11:00:00,4306,18910180
2015-10-08 12:00:00,1637,8650132
2015-10-08 13:00:00,7145,37816208
2015-10-08 14:00:00,7590,41194144
2015-10-08 15:00:00,7101,45239336
2015-10-08 16:00:00,7090,49582376
2015-10-08 17:00:00,7234,56658024
2015-10-08 18:00:00,6288,52397736
2015-10-08 19:00:00,4109,42810192
2015-10-08 20:00:00,2574,33838448
2015-10-08 21:00:00,2361,29422040
2015-10-08 22:00:00,2667,28843304
2015-10-08 23:00:00,2495,26325880
2015-10-09 00:00:00,2410,24001400
2015-10-09 01:00:00,1799,17531872
2015-10-09 02:00:00,1460,11900120
2015-10-09 03:00:00,1436,11387920
2015-10-09 04:00:00,1381,10497464
2015-10-09 05:00:00,1328,9361152
2015-10-09 06:00:00,1289,8694464
2015-10-09 07:00:00,1197,7259392
2015-10-09 08:00:00,1327,6702984
2015-10-09 09:00:00,1617,6984496
2015-10-09 10:00:00,1543,6660048
2015-10-09 11:00:00,1664,8259632
2015-10-09 12:00:00,1635,10360284
2015-10-09 13:00:00,2133,18611512
2015-10-09 14:00:00,2733,26139428
2015-10-09 15:00:00,3453,35948084
2015-10-09 16:00:00,3118,32391392
2015-10-09 17:00:00,4299,38248448
2015-10-09 18:00:00,2899,27407088
2015-10-09 19:00:00,2715,24629240
2015-10-09 20:00:00,2340,19419824
2015-10-09 21:00:00,4342,72468544
2015-10-09 22:00:00,3410,52684536
2015-10-09 23:00:00,2066,26279536
2015-10-10 00:00:00,1392,12822032
2015-10-10 01:00:00,1146,9107888
2015-10-10 02:00:00,998,7262064
2015-10-10 03:00:00,947,6323024
2015-10-10 04:00:00,904,5715536
2015-10-10 05:00:00,1107,6110415
2015-10-10 06:00:00,1100,5927247
2015-10-10 07:00:00,1083,5662271
2015-10-10 08:00:00,868,5179136
2015-10-10 09:00:00,888,5150496
2015-10-10 10:00:00,880,4928840
2015-10-10 11:00:00,1413,7057624
2015-10-10 12:00:00,884,4906744
2015-10-10 13:00:00,1646,6989424
2015-10-10 14:00:00,4105,18939368
2015-10-10 15:00:00,4081,36257192
2015-10-10 16:00:00,2530,24575176
2015-10-10 17:00:00,2033,12032400
2015-10-10 18:00:00,1501,9523104
2015-10-10 19:00:00,1523,10259912
2015-10-10 20:00:00,1613,9885671
2015-10-10 21:00:00,1562,9410263
2015-10-10 22:00:00,1379,8700488
2015-10-10 23:00:00,1221,8459768
2015-10-11 00:00:00,1929,16225336
2015-10-11 01:00:00,1942,14924376
2015-10-11 02:00:00,1821,14291768
2015-10-11 03:00:00,1790,13775768
2015-10-11 04:00:00,1754,13539768
2015-10-11 05:00:00,1744,13399768
2015-10-11 06:00:00,1643,12791768
2015-10-11 07:00:00,1642,12697768
2015-10-11 08:00:00,1628,12546056
2015-10-11 09:00:00,1612,12370056
2015-10-11 10:00:00,1657,12267848
2015-10-11 11:00:00,1700,12045256
2015-10-11 12:00:00,1856,19152584
2015-10-11 13:00:00,2111,24568904
2015-10-11 14:00:00,2128,25251408
2015-10-11 15:00:00,1934,23146952
2015-10-11 16:00:00,2874,28385960
2015-10-11 17:00:00,2129,24760040
2015-10-11 18:00:00,1961,23955488
2015-10-11 19:00:00,1820,22610848
2015-10-11 20:00:00,1776,21049207
2015-10-11 21:00:00,1763,19213239
2015-10-11 22:00:00,1640,19367768
2015-10-11 23:00:00,1964,20267800
2015-10-12 00:00:00,3129,32154728
2015-10-12 01:00:00,2969,29611864
2015-10-12 02:00:00,2688,26144408
2015-10-12 03:00:00,2368,22185064
2015-10-12 04:00:00,2172,18961016
2015-10-12 05:00:00,1925,14720232
2015-10-12 06:00:00,1774,12468040
2015-10-12 07:00:00,1628,10921016
2015-10-12 08:00:00,1584,10005208
2015-10-12 09:00:00,2317,11897560
2015-10-12 10:00:00,1617,8170982
2015-10-12 11:00:00,1476,7936168
2015-10-12 12:00:00,2242,21974312
2015-10-12 13:00:00,2496,31744840
2015-10-12 14:00:00,2951,38576448
2015-10-12 15:00:00,3178,41741688
2015-10-12 16:00:00,2947,41551238
2015-10-12 17:00:00,2548,46097436
2015-10-12 18:00:00,2426,67102352
2015-10-12 19:00:00,1513,10502504
2015-10-12 20:00:00,1611,11212720
2015-10-12 21:00:00,1931,14150968
2015-10-12 22:00:00,2590,23034680
2015-10-12 23:00:00,3159,22888192
2015-10-13 00:00:00,3247,26265472
2015-10-13 01:00:00,3119,21661952
2015-10-13 02:00:00,2838,18697031
2015-10-13 03:00:00,2388,13424575
2015-10-13 04:00:00,1916,10318832
2015-10-13 05:00:00,3038,31687616
2015-10-13 06:00:00,2913,30934736
2015-10-13 07:00:00,2318,22299984
2015-10-13 08:00:00,1959,16365624
2015-10-13 09:00:00,1872,9307360
2015-10-13 10:00:00,3266,22892808
2015-10-13 11:00:00,4592,49124696
2015-10-13 12:00:00,4517,43332480
2015-10-13 13:00:00,4001,29916820
2015-10-13 14:00:00,4167,17321704
2015-10-13 15:00:00,3089,11069840
2015-10-13 16:00:00,3553,11380984
2015-10-13 17:00:00,2684,8139856
2015-10-13 18:00:00,3379,15300768
2015-10-13 19:00:00,7656,26754840
2015-10-13 20:00:00,5714,22073928
2015-10-13 21:00:00,2807,12080744
2015-10-13 22:00:00,5560,12926680
2015-10-13 23:00:00,3850,8878152
2015-10-14 00:00:00,2260,6604744
2015-10-14 01:00:00,1899,5678328
2015-10-14 02:00:00,1757,4650328
2015-10-14 03:00:00,1752,4600328
2015-10-14 04:00:00,1746,4552328
2015-10-14 05:00:00,1730,4296328
2015-10-14 06:00:00,1730,4296328
2015-10-14 07:00:00,1729,4295304
2015-10-14 08:00:00,2177,4861544
2015-10-14 09:00:00,2866,6072392
2015-10-14 10:00:00,3371,9375080
2015-10-14 11:00:00,2794,7593596
2015-10-14 12:00:00,2610,7299984
2015-10-14 13:00:00,2483,7863624
2015-10-14 14:00:00,1975,8407848
2015-10-14 15:00:00,2150,13083664
2015-10-14 16:00:00,13943,55645956
2015-10-14 17:00:00,12692,54398100
2015-10-14 18:00:00,10824,50908620
2015-10-14 19:00:00,9901,46427068
2015-10-14 20:00:00,10077,49663644
2015-10-14 21:00:00,9701,47730684
2015-10-14 22:00:00,9027,37733724
2015-10-14 23:00:00,11137,55292341
2015-10-15 00:00:00,13020,90033858
2015-10-15 01:00:00,11514,62981426
2015-10-15 02:00:00,9397,38305905
2015-10-15 03:00:00,10744,56334412
2015-10-15 04:00:00,10158,52662284
2015-10-15 05:00:00,9381,46904540
2015-10-15 06:00:00,8650,40927372
2015-10-15 07:00:00,8268,38193116
2015-10-15 08:00:00,7886,35590076
2015-10-15 09:00:00,26963,74386656
2015-10-15 10:00:00,39332,101149548
2015-10-15 11:00:00,37485,95076164
2015-10-15 12:00:00,24404,64328296
2015-10-15 13:00:00,23925,65526260
2015-10-15 14:00:00,15271,44042780
2015-10-15 15:00:00,13310,40471822
2015-10-15 16:00:00,10973,38350510
2015-10-15 17:00:00,9192,41812504
2015-10-15 18:00:00,7996,49865908
2015-10-15 19:00:00,7847,51747632
2015-10-15 20:00:00,7446,47659252
2015-10-15 21:00:00,7170,44582332
2015-10-15 22:00:00,7013,38950492
2015-10-15 23:00:00,6956,37193220
2015-10-16 00:00:00,8144,43732348
2015-10-16 01:00:00,7466,38551372
2015-10-16 02:00:00,7307,34805100
2015-10-16 03:00:00,6806,30892956
2015-10-16 04:00:00,6605,29476436
2015-10-16 05:00:00,6478,28444236
2015-10-16 06:00:00,6370,27606996
2015-10-16 07:00:00,6249,27113180
2015-10-16 08:00:00,6181,26939972
2015-10-16 09:00:00,6480,29857228
2015-10-16 10:00:00,6238,28792684
2015-10-16 11:00:00,6305,28104740
2015-10-16 12:00:00,6439,28547868
2015-10-16 13:00:00,6319,29508166
2015-10-16 14:00:00,6644,37476190
2015-10-16 15:00:00,7176,44166486
2015-10-16 16:00:00,7642,55540566
2015-10-16 17:00:00,3800,37349636
2015-10-16 18:00:00,3297,30721964
2015-10-16 19:00:00,2972,24867436
2015-10-16 20:00:00,2747,19718412
2015-10-16 21:00:00,2523,15225460
2015-10-16 22:00:00,2317,12473532
2015-10-16 23:00:00,2357,12016412
2015-10-17 00:00:00,2311,11331340
2015-10-17 01:00:00,2286,11262572
2015-10-17 02:00:00,2271,11720404
2015-10-17 03:00:00,2231,10485828
2015-10-17 04:00:00,2185,10029380
2015-10-17 05:00:00,2154,9784964
2015-10-17 06:00:00,2111,9255596
2015-10-17 07:00:00,2079,8695836
2015-10-17 08:00:00,2063,8550548
2015-10-17 09:00:00,2073,8370804
2015-10-17 10:00:00,2060,7926292
2015-10-17 11:00:00,2163,8234212
2015-10-17 12:00:00,2788,18993452
2015-10-17 13:00:00,4128,48852188
2015-10-17 14:00:00,2400,17062652
2015-10-17 15:00:00,2429,16237804
2015-10-17 16:00:00,2357,15987716
2015-10-17 17:00:00,2354,15639428
2015-10-17 18:00:00,2265,13955564
2015-10-17 19:00:00,2273,13399228
2015-10-17 20:00:00,2159,12605228
2015-10-17 21:00:00,2135,12671420
2015-10-17 22:00:00,2113,12778220
2015-10-17 23:00:00,2067,12036428
2015-10-18 00:00:00,1842,10561332
2015-10-18 01:00:00,1840,11011596
2015-10-18 02:00:00,1822,9207780
2015-10-18 03:00:00,1701,8318620
2015-10-18 04:00:00,1690,8132428
2015-10-18 05:00:00,1678,7950428
2015-10-18 06:00:00,1631,7760428
2015-10-18 07:00:00,1538,7505276
2015-10-18 08:00:00,1535,7375644
2015-10-18 09:00:00,1649,7470876
2015-10-18 10:00:00,1632,7159116
2015-10-18 11:00:00,1611,6817548
2015-10-18 12:00:00,1586,6538380
2015-10-18 13:00:00,4306,50085644
2015-10-18 14:00:00,7051,93808572
2015-10-18 15:00:00,5520,69774692
2015-10-18 16:00:00,2894,27875912
2015-10-18 17:00:00,4492,51257656
2015-10-18 18:00:00,4592,53060568
2015-10-18 19:00:00,4631,52584668
2015-10-18 20:00:00,2011,9896748
2015-10-18 21:00:00,1968,9825412
2015-10-18 22:00:00,1983,9840700
2015-10-18 23:00:00,1843,9544588
2015-10-19 00:00:00,1794,9578932
2015-10-19 01:00:00,1751,9606284
2015-10-19 02:00:00,1733,13073932
2015-10-19 03:00:00,1590,12122780
2015-10-19 04:00:00,1506,11021780
2015-10-19 05:00:00,1508,11145204
2015-10-19 06:00:00,1510,11609628
2015-10-19 07:00:00,1479,11609692
2015-10-19 08:00:00,1626,13016108
2015-10-19 09:00:00,4853,18951868
2015-10-19 10:00:00,5274,19999812
2015-10-19 11:00:00,6276,25894956
2015-10-19 12:00:00,6014,25722220
2015-10-19 13:00:00,20205,59263428
2015-10-19 14:00:00,28080,74050348
2015-10-19 15:00:00,31852,79631968
2015-10-19 16:00:00,29663,78593452
2015-10-19 17:00:00,27965,75677988
2015-10-19 18:00:00,23116,64306988
2015-10-19 19:00:00,19061,55385316
2015-10-19 20:00:00,13344,41467052
2015-10-19 21:00:00,8890,32143780
2015-10-19 22:00:00,4970,24668636
2015-10-19 23:00:00,3932,21179212
2015-10-20 00:00:00,3113,16519876
2015-10-20 01:00:00,2819,13051364
2015-10-20 02:00:00,2720,12765492
2015-10-20 03:00:00,2612,12345300
2015-10-20 04:00:00,2688,12728204
2015-10-20 05:00:00,2491,11881004
2015-10-20 06:00:00,2448,11565004
2015-10-20 07:00:00,2400,11373004
2015-10-20 08:00:00,2436,12291820
2015-10-20 09:00:00,4456,20823228
2015-10-20 10:00:00,5238,22698700
2015-10-20 11:00:00,3990,16702284
2015-10-20 12:00:00,3898,14382124
2015-10-20 13:00:00,7041,21447340
2015-10-20 14:00:00,85946,183397134
2015-10-20 15:00:00,9133,23558366
2015-10-20 16:00:00,5509,23578414
2015-10-20 17:00:00,4482,13123308
2015-10-20 18:00:00,13157,48579044
2015-10-20 19:00:00,6543,21828460
2015-10-20 20:00:00,6789,25236988
2015-10-20 21:00:00,6488,24428876
2015-10-20 22:00:00,6320,23943716
2015-10-20 23:00:00,6548,24825452
2015-10-21 00:00:00,5754,21542076
2015-10-21 01:00:00,5715,21447700
2015-10-21 02:00:00,4936,19522108
2015-10-21 03:00:00,4544,19005852
2015-10-21 04:00:00,4370,17786236
2015-10-21 05:00:00,4271,17661244
2015-10-21 06:00:00,4154,17350940
2015-10-21 07:00:00,4104,16999644
2015-10-21 08:00:00,6724,60646812
2015-10-21 09:00:00,4279,17940620
2015-10-21 10:00:00,4928,20034364
2015-10-21 11:00:00,8789,61816488
2015-10-21 12:00:00,10246,64621544
2015-10-21 13:00:00,11211,66183112
2015-10-21 14:00:00,8777,51544232
2015-10-21 15:00:00,8679,49377552
2015-10-21 16:00:00,8690,48106576
2015-10-21 17:00:00,9250,43249120
2015-10-21 18:00:00,7856,38464040
2015-10-21 19:00:00,7277,34587622
2015-10-21 20:00:00,5901,31155617
2015-10-21 21:00:00,5420,28469444
2015-10-21 22:00:00,4924,24708212
2015-10-21 23:00:00,4383,19345052
2015-10-22 00:00:00,4282,18905628
2015-10-22 01:00:00,4370,20994652
2015-10-22 02:00:00,4162,17627932
2015-10-22 03:00:00,4276,17158412
2015-10-22 04:00:00,4157,16630508
2015-10-22 05:00:00,4121,16323292
2015-10-22 06:00:00,4027,15989884
2015-10-22 07:00:00,3977,15558540
2015-10-22 08:00:00,4036,15799180
2015-10-22 09:00:00,4352,17762812
2015-10-22 10:00:00,4538,16526668
2015-10-22 11:00:00,4397,16167676
2015-10-22 12:00:00,4562,17599292
2015-10-22 13:00:00,4881,20103628
2015-10-22 14:00:00,5058,19549220
2015-10-22 15:00:00,5210,19680036
2015-10-22 16:00:00,6230,22861716
2015-10-22 17:00:00,5127,19807380
2015-10-22 18:00:00,5133,20384644
2015-10-22 19:00:00,3724,15332508
2015-10-22 20:00:00,4190,15838580
2015-10-22 21:00:00,3400,12539564
2015-10-22 22:00:00,3684,13372596
2015-10-22 23:00:00,3326,11745292
2015-10-23 00:00:00,3946,12935088
2015-10-23 01:00:00,3331,11502188
2015-10-23 02:00:00,3375,11456820
2015-10-23 03:00:00,3045,11449656
2015-10-23 04:00:00,3027,11355656
2015-10-23 05:00:00,2995,11323080
2015-10-23 06:00:00,3176,11695816
2015-10-23 07:00:00,3164,11626184
2015-10-23 08:00:00,3167,11726120
2015-10-23 09:00:00,3942,13909976
2015-10-23 10:00:00,6874,67052180
2015-10-23 11:00:00,10988,96013780
2015-10-23 12:00:00,5538,13960116
2015-10-23 13:00:00,5373,14139508
2015-10-23 14:00:00,3171,10643284
2015-10-23 15:00:00,15456,18775684
2015-10-23 16:00:00,7515,15814316
2015-10-23 17:00:00,7240,14095240
2015-10-23 18:00:00,7174,12772264
2015-10-23 19:00:00,6780,10895880
2015-10-23 20:00:00,6836,10817396
2015-10-23 21:00:00,6953,10848636
2015-10-23 22:00:00,6865,10416232
2015-10-23 23:00:00,6789,10220352
2015-10-24 00:00:00,6983,12171088
2015-10-24 01:00:00,6981,12152896
2015-10-24 02:00:00,6947,11690648
2015-10-24 03:00:00,6668,10601172
2015-10-24 04:00:00,5968,9397968
2015-10-24 05:00:00,5129,8691920
2015-10-24 06:00:00,5080,8574672
2015-10-24 07:00:00,5048,8420048
2015-10-24 08:00:00,4977,8242384
2015-10-24 09:00:00,5164,10457808
2015-10-24 10:00:00,5041,10434320
2015-10-24 11:00:00,4922,9401000
2015-10-24 12:00:00,4791,9173608
2015-10-24 13:00:00,4672,9279144
2015-10-24 14:00:00,4581,9246056
2015-10-24 15:00:00,4429,8857832
2015-10-24 16:00:00,4365,9148424
2015-10-24 17:00:00,3856,8460520
2015-10-24 18:00:00,4137,10712680
2015-10-24 19:00:00,5947,18894376
2015-10-24 20:00:00,3530,9619244
2015-10-24 21:00:00,3278,9441140
2015-10-24 22:00:00,3078,9913236
2015-10-24 23:00:00,2818,9098628
2015-10-25 00:00:00,2685,9638820
2015-10-25 01:00:00,2463,8838980
2015-10-25 02:00:00,2357,9039396
2015-10-25 03:00:00,2284,8964196
2015-10-25 04:00:00,2192,8757668
2015-10-25 05:00:00,2123,8659488
2015-10-25 06:00:00,2089,9144348
2015-10-25 07:00:00,1986,8366992
2015-10-25 08:00:00,1948,8470224
2015-10-25 09:00:00,1913,8155664
2015-10-25 10:00:00,1876,7907600
2015-10-25 11:00:00,1864,7999888
2015-10-25 12:00:00,1842,7918992
2015-10-25 13:00:00,1833,7776016
2015-10-25 14:00:00,2727,11757280
2015-10-25 15:00:00,2145,9156928
2015-10-25 16:00:00,1777,10126032
2015-10-25 17:00:00,1750,10597440
2015-10-25 18:00:00,2700,15321600
2015-10-25 19:00:00,1731,10108256
2015-10-25 20:00:00,1767,10175200
2015-10-25 21:00:00,2071,11872608
2015-10-25 22:00:00,23126,111870504
2015-10-25 23:00:00,4793,23968592
2015-10-26 00:00:00,4494,21998432
2015-10-26 01:00:00,4190,20067696
2015-10-26 02:00:00,4168,20206960
2015-10-26 03:00:00,3903,19236704
2015-10-26 04:00:00,3818,19303072
2015-10-26 05:00:00,3667,17956448
2015-10-26 06:00:00,3575,17515424
2015-10-26 07:00:00,3556,16998864
2015-10-26 08:00:00,3468,16560496
2015-10-26 09:00:00,3424,15841232
2015-10-26 10:00:00,11264,37680528
2015-10-26 11:00:00,16709,65315248
2015-10-26 12:00:00,11609,39185848
2015-10-26 13:00:00,11274,33256128
2015-10-26 14:00:00,10412,28837776
2015-10-26 15:00:00,8916,44906888
2015-10-26 16:00:00,8608,38556136
2015-10-26 17:00:00,7267,22501768
2015-10-26 18:00:00,9817,39819120
2015-10-26 19:00:00,7307,26153104
2015-10-26 20:00:00,6122,20638360
2015-10-26 21:00:00,4776,16366040
2015-10-26 22:00:00,4443,15856552
2015-10-26 23:00:00,3727,14414176
2015-10-27 00:00:00,3693,14308768
2015-10-27 01:00:00,4564,15577132
2015-10-27 02:00:00,4458,15258616
2015-10-27 03:00:00,4435,15250424
2015-10-27 04:00:00,3594,13673464
2015-10-27 05:00:00,3518,13599160
2015-10-27 06:00:00,3637,13938160
2015-10-27 07:00:00,3614,13797584
2015-10-27 08:00:00,3502,13718144
2015-10-27 09:00:00,3834,22993504
2015-10-27 10:00:00,5397,29609176
2015-10-27 11:00:00,16380,47510420
2015-10-27 12:00:00,16224,45439888
2015-10-27 13:00:00,14573,48181916
2015-10-27 14:00:00,9603,34466364
2015-10-27 15:00:00,6243,26472640
2015-10-27 16:00:00,5572,24263408
2015-10-27 17:00:00,7352,26821048
2015-10-27 18:00:00,7168,26407728
2015-10-27 19:00:00,7233,26106368
2015-10-27 20:00:00,7097,26119976
2015-10-27 21:00:00,6957,26098224
2015-10-27 22:00:00,6808,25248320
2015-10-27 23:00:00,6650,23779424
2015-10-28 00:00:00,6405,22140856
2015-10-28 01:00:00,6296,20996648
2015-10-28 02:00:00,6162,20070120
2015-10-28 03:00:00,5980,19475912
2015-10-28 04:00:00,5720,18587696
2015-10-28 05:00:00,5675,18408800
2015-10-28 06:00:00,5504,17948880
2015-10-28 07:00:00,6525,23186336
2015-10-28 08:00:00,6524,23170240
2015-10-28 09:00:00,8033,26219712
2015-10-28 10:00:00,8450,27861528
2015-10-28 11:00:00,8596,29630720
2015-10-28 12:00:00,8325,29712728
2015-10-28 13:00:00,12921,56315896
2015-10-28 14:00:00,18784,106410840
2015-10-28 15:00:00,13064,58617284
2015-10-28 16:00:00,12767,58527520
2015-10-28 17:00:00,10248,45913852
2015-10-28 18:00:00,8620,40026284
2015-10-28 19:00:00,7573,34234272
2015-10-28 20:00:00,7349,31770768
2015-10-28 21:00:00,7215,31499872
2015-10-28 22:00:00,7353,30902152
2015-10-28 23:00:00,7046,28023624
2015-10-29 00:00:00,6513,24697992
2015-10-29 01:00:00,6616,24754888
2015-10-29 02:00:00,6135,23087352
2015-10-29 03:00:00,6104,22289256
2015-10-29 04:00:00,5584,20074464
2015-10-29 05:00:00,5489,19235968
2015-10-29 06:00:00,5299,18323680
2015-10-29 07:00:00,5371,18107680
2015-10-29 08:00:00,5262,17678144
2015-10-29 09:00:00,5364,18151808
2015-10-29 10:00:00,5853,19355624
2015-10-29 11:00:00,133560,299458240
2015-10-29 12:00:00,150098,372662976
2015-10-29 13:00:00,137374,290806376
2015-10-29 14:00:00,220075,1251027896
2015-10-29 15:00:00,79835,171042460
2015-10-29 16:00:00,35540,81414180
2015-10-29 17:00:00,19711,71066976
2015-10-29 18:00:00,23311,58019348
2015-10-29 19:00:00,8337,20668284
2015-10-29 20:00:00,6009,16924480
2015-10-29 21:00:00,5407,16574200
2015-10-29 22:00:00,13235,32827816
2015-10-29 23:00:00,13406,33223440
2015-10-30 00:00:00,13876,40104856
2015-10-30 01:00:00,13758,39872432
2015-10-30 02:00:00,5346,23147136
2015-10-30 03:00:00,4893,22249280
2015-10-30 04:00:00,4761,21995072
2015-10-30 05:00:00,4712,21890304
2015-10-30 06:00:00,4560,21623808
2015-10-30 07:00:00,4615,21707520
2015-10-30 08:00:00,4599,21691136
2015-10-30 09:00:00,6483,24645808
2015-10-30 12:00:00,62662,366460036
2015-10-30 13:00:00,51361,258125524
2015-10-30 14:00:00,42852,196610612
2015-10-30 15:00:00,27090,142634864
2015-10-30 16:00:00,16408,113060856
2015-10-30 17:00:00,14089,96381760
2015-10-30 18:00:00,11129,81575104
2015-10-30 19:00:00,10006,70474928
2015-10-30 20:00:00,9072,61313808
2015-10-30 21:00:00,8671,56868888
2015-10-30 22:00:00,8451,56139136
2015-10-30 23:00:00,6687,47079576
2015-10-31 00:00:00,6926,45069560
2015-10-31 01:00:00,6411,39962560
2015-10-31 02:00:00,5313,33174656
2015-10-31 03:00:00,4895,27669160
2015-10-31 04:00:00,4792,26644376
2015-10-31 05:00:00,4746,26225376
2015-10-31 06:00:00,4698,25976992
2015-10-31 07:00:00,4685,25894608
2015-10-31 08:00:00,4660,25642608
2015-10-31 09:00:00,5831,26694880
2015-10-31 10:00:00,5797,26627112
2015-10-31 11:00:00,5040,25734256
2015-10-31 12:00:00,6337,41452336
2015-10-31 13:00:00,6800,42310512
2015-10-31 14:00:00,7215,47393408
2015-10-31 15:00:00,7297,50493592
2015-10-31 16:00:00,7173,51985776
2015-10-31 17:00:00,7046,52692712
2015-10-31 18:00:00,7029,52235410
2015-10-31 19:00:00,6877,50706832
2015-10-31 20:00:00,6685,48406744
2015-10-31 21:00:00,6579,47020536
2015-10-31 22:00:00,6677,46301960
2015-10-31 23:00:00,6537,43860480
2015-11-01 00:00:00,6434,43048168
2015-11-01 01:00:00,6324,42742352
2015-11-01 02:00:00,6154,40971816
2015-11-01 03:00:00,6122,40394816
2015-11-01 04:00:00,6096,40261984
2015-11-01 05:00:00,6048,40212832
2015-11-01 06:00:00,5988,40152832
2015-11-01 07:00:00,5984,39872832
2015-11-01 08:00:00,5973,39508832
2015-11-01 09:00:00,5935,39509216
2015-11-01 10:00:00,8119,50402576
2015-11-01 11:00:00,7913,49445840
2015-11-01 12:00:00,7560,47646640
2015-11-01 13:00:00,7766,47393624
2015-11-01 14:00:00,7355,45290248
2015-11-01 15:00:00,6613,42265600
2015-11-01 16:00:00,6195,40382208
2015-11-01 17:00:00,6018,39320584
2015-11-01 18:00:00,5943,39066696
2015-11-01 19:00:00,5729,37887912
2015-11-01 20:00:00,5198,35328104
2015-11-01 21:00:00,4924,34566816
2015-11-01 22:00:00,4448,33271008
2015-11-01 23:00:00,4388,33156320
2015-11-02 00:00:00,4397,33118624
2015-11-02 01:00:00,4308,33028640
2015-11-02 02:00:00,4239,32501920
2015-11-02 03:00:00,4159,32128160
2015-11-02 04:00:00,4394,34764064
2015-11-02 05:00:00,4188,32596272
2015-11-02 06:00:00,3657,30479200
2015-11-02 07:00:00,3647,30429056
2015-11-02 08:00:00,3703,29984864
2015-11-02 09:00:00,4479,31892208
2015-11-02 10:00:00,7871,42554352
2015-11-02 11:00:00,7076,42539832
2015-11-02 12:00:00,17306,150257762
2015-11-02 13:00:00,16993,146960218
2015-11-02 14:00:00,13816,109448968
2015-11-02 15:00:00,12791,97501692
2015-11-02 16:00:00,13092,89767136
2015-11-02 17:00:00,11285,82138232
2015-11-02 18:00:00,10304,74313252
2015-11-02 19:00:00,11006,69547984
2015-11-02 20:00:00,10191,63755398
2015-11-02 21:00:00,9274,59807906
2015-11-02 22:00:00,8352,55662942
2015-11-02 23:00:00,8089,53290180
2015-11-03 00:00:00,8015,52695872
2015-11-03 02:00:00,7439,50378616
2015-11-03 03:00:00,7081,46472264
2015-11-03 04:00:00,7018,45769784
2015-11-03 05:00:00,6836,44859400
2015-11-03 06:00:00,6715,43478824
2015-11-03 07:00:00,6526,38923864
2015-11-03 08:00:00,6965,37757872
2015-11-03 09:00:00,7420,39358742
2015-11-03 10:00:00,6935,38205180
2015-11-03 11:00:00,7738,38375460
2015-11-03 12:00:00,7116,36707628
2015-11-03 13:00:00,7039,36198464
2015-11-03 14:00:00,6479,35612508
2015-11-04 03:00:00,4903,33713304
2015-11-04 04:00:00,4727,31976680
2015-11-04 05:00:00,4627,30244488
2015-11-04 06:00:00,4587,29747336
2015-11-04 07:00:00,4589,29732528
2015-11-04 08:00:00,4755,32998192
2015-11-04 09:00:00,5985,39849104
2015-11-04 10:00:00,6495,37951640
2015-11-04 11:00:00,7674,41816384
2015-11-04 12:00:00,7461,46881256
2015-11-04 13:00:00,8790,50051072
2015-11-04 14:00:00,7046,43486264
2015-11-04 15:00:00,6761,46931192
2015-11-04 16:00:00,17477,152096378
2015-11-04 17:00:00,4975,46681768
2015-11-04 18:00:00,5187,58946672
2015-11-04 19:00:00,6486,62629832
2015-11-04 21:00:00,6012,59312944
2015-11-04 22:00:00,4529,30608648
2015-11-04 23:00:00,5403,33075464
2015-11-05 00:00:00,4981,33074400
2015-11-05 01:00:00,5475,37352688
2015-11-05 02:00:00,5377,36606296
2015-11-05 03:00:00,5071,35482616
2015-11-05 04:00:00,4513,28926976
2015-11-05 05:00:00,4446,28857616
2015-11-05 06:00:00,4447,29154776
2015-11-05 07:00:00,4425,29411680
2015-11-05 08:00:00,5223,54482984
2015-11-05 09:00:00,4905,30994080
2015-11-05 10:00:00,5764,31019684
2015-11-05 11:00:00,6897,32991408
2015-11-05 12:00:00,19546,48569068
2015-11-05 13:00:00,3535,21177122
2015-11-05 14:00:00,18278,35958338
2015-11-05 15:00:00,4576,28522770
2015-11-05 16:00:00,5278,37508434
2015-11-05 17:00:00,4515,30265904
2015-11-05 18:00:00,3901,24079584
2015-11-05 19:00:00,2982,17604536
2015-11-05 20:00:00,3433,79234800
2015-11-05 21:00:00,3407,79167544
2015-11-05 22:00:00,102226,1066851200
2015-11-05 23:00:00,3377,78998000
2015-11-06 00:00:00,3277,75861016
2015-11-06 01:00:00,3112,74917064
2015-11-06 02:00:00,2943,73600984
2015-11-06 03:00:00,2924,73557496
2015-11-06 04:00:00,2912,73461784
2015-11-06 05:00:00,2916,73501784
2015-11-06 06:00:00,2908,73445256
2015-11-06 07:00:00,2895,73244624
2015-11-06 08:00:00,3971,74228000
2015-11-06 09:00:00,5356,68633856
2015-11-06 10:00:00,18646,80139048
2015-11-06 11:00:00,19054,83675644
2015-11-06 12:00:00,6670,71302624
2015-11-06 13:00:00,5200,84623144
2015-11-06 14:00:00,6601,81220368
2015-11-06 15:00:00,5176,78596264
2015-11-06 16:00:00,4343,81432960
2015-11-06 17:00:00,3513,81142760
2015-11-06 18:00:00,3691,81532808
2015-11-06 19:00:00,3468,79949896
2015-11-06 20:00:00,4013,76455144
2015-11-06 21:00:00,3143,70358680
2015-11-06 22:00:00,3092,65885528
2015-11-06 23:00:00,3320,89084328
2015-11-07 00:00:00,3645,91897560
2015-11-07 01:00:00,3215,88996920
2015-11-07 02:00:00,2702,86321928
2015-11-07 03:00:00,2708,86367752
2015-11-07 04:00:00,2679,83462888
2015-11-07 05:00:00,2516,75446856
2015-11-07 06:00:00,2384,64766856
2015-11-07 07:00:00,2197,50203576
2015-11-07 08:00:00,2116,39782184
2015-11-07 09:00:00,2019,26071672
2015-11-07 10:00:00,1952,21937576
2015-11-07 11:00:00,1936,21214888
2015-11-07 12:00:00,1914,19596312
2015-11-07 13:00:00,1886,16336920
2015-11-07 14:00:00,1898,14631832
2015-11-07 15:00:00,3930,22606920
2015-11-07 16:00:00,2418,10750152
2015-11-07 17:00:00,1869,6971272
2015-11-07 18:00:00,2563,12828168
2015-11-07 19:00:00,2628,12866728
2015-11-07 20:00:00,2622,12515400
2015-11-07 21:00:00,2570,12637096
2015-11-07 22:00:00,2451,11513848
2015-11-07 23:00:00,2340,10379448
2015-11-08 00:00:00,2214,10111816
2015-11-08 01:00:00,2406,17400008
2015-11-08 02:00:00,2280,15459784
2015-11-08 03:00:00,2161,11851208
2015-11-08 04:00:00,2009,9331208
2015-11-08 05:00:00,1972,8047496
2015-11-08 06:00:00,1964,7767496
2015-11-08 07:00:00,1934,7491208
2015-11-08 08:00:00,1957,7230328
2015-11-08 09:00:00,1937,7030280
2015-11-08 10:00:00,1861,6755592
2015-11-08 11:00:00,2461,10029208
2015-11-08 12:00:00,2262,8019592
2015-11-08 13:00:00,1837,6125512
2015-11-08 14:00:00,1802,5854664
2015-11-08 15:00:00,2272,19633128
2015-11-08 16:00:00,2859,13566280
2015-11-08 17:00:00,3171,11064128
2015-11-08 18:00:00,3511,28646664
2015-11-08 19:00:00,2766,9332944
2015-11-08 20:00:00,3248,20991856
2015-11-08 21:00:00,2620,13815688
2015-11-08 22:00:00,2007,8782880
2015-11-08 23:00:00,1899,7094688
2015-11-09 00:00:00,2266,17668944
2015-11-09 01:00:00,2159,14765328
2015-11-09 02:00:00,1844,6132904
2015-11-09 03:00:00,1796,6083752
2015-11-09 04:00:00,1796,6083752
2015-11-09 05:00:00,1796,6083752
2015-11-09 06:00:00,2278,17738712
2015-11-09 07:00:00,1810,6307896
2015-11-09 08:00:00,1807,6159464
2015-11-09 09:00:00,2757,9754096
2015-11-09 10:00:00,3733,16038136
2015-11-09 11:00:00,2469,12393644
2015-11-09 12:00:00,2518,12959466
2015-11-09 13:00:00,2546,11840914
2015-11-09 14:00:00,2411,11979234
2015-11-09 15:00:00,2463,11310320
2015-11-09 16:00:00,2546,11368602
2015-11-09 17:00:00,2183,9306266
2015-11-09 18:00:00,2135,10988232
2015-11-09 19:00:00,2181,9938056
2015-11-09 20:00:00,2231,9552320
2015-11-09 21:00:00,3724,16604104
2015-11-09 22:00:00,22055,110125102
2015-11-09 23:00:00,20086,101611700
2015-11-10 00:00:00,19256,98319676
2015-11-10 01:00:00,18752,95587426
2015-11-10 02:00:00,18044,90391176
2015-11-10 03:00:00,17164,84776552
2015-11-10 04:00:00,16345,80027608
2015-11-10 05:00:00,15713,75869272
2015-11-10 06:00:00,15220,71921688
2015-11-10 07:00:00,14928,69886040
2015-11-10 08:00:00,14716,68714168
2015-11-10 09:00:00,16264,68662984
2015-11-10 10:00:00,14820,69613816
2015-11-10 11:00:00,16868,69750256
2015-11-10 12:00:00,17108,74770514
2015-11-10 13:00:00,16183,74080642
2015-11-10 14:00:00,17672,75549913
2015-11-10 15:00:00,31758,90327062
2015-11-10 16:00:00,18759,76705134
2015-11-10 17:00:00,16854,72264829
2015-11-10 18:00:00,15886,71053109
2015-11-10 19:00:00,16010,71998493
2015-11-10 20:00:00,15705,69911902
2015-11-10 21:00:00,15787,70162757
2015-11-10 22:00:00,16593,70904261
2015-11-10 23:00:00,15896,69411109
2015-11-11 00:00:00,15426,69309469
2015-11-11 01:00:00,15189,68715437
2015-11-11 02:00:00,14738,67336717
2015-11-11 03:00:00,14236,65802045
2015-11-11 04:00:00,14203,65664749
2015-11-11 05:00:00,14149,65519781
2015-11-11 06:00:00,14080,65107045
2015-11-11 07:00:00,14051,64948229
2015-11-11 08:00:00,13985,64372229
2015-11-11 09:00:00,15707,66487973
2015-11-11 10:00:00,20162,69151205
2015-11-11 11:00:00,22693,70957069
2015-11-11 12:00:00,21586,111154141
2015-11-11 13:00:00,19575,71938029
2015-11-11 14:00:00,18708,66124677
2015-11-11 15:00:00,16985,66869989
2015-11-11 16:00:00,14843,66998949
2015-11-11 17:00:00,14326,63466877
2015-11-11 18:00:00,14715,62711789
2015-11-11 19:00:00,15796,63838541
2015-11-11 20:00:00,14246,62430736
2015-11-11 21:00:00,13883,62207293
2015-11-11 22:00:00,15481,62811085
2015-11-11 23:00:00,15392,62976533
2015-11-12 00:00:00,13620,61823373
2015-11-12 01:00:00,13553,61608621
2015-11-12 02:00:00,13484,61404781
2015-11-12 03:00:00,13428,61130861
2015-11-12 04:00:00,13394,60982765
2015-11-12 05:00:00,13362,60854765
2015-11-12 06:00:00,13339,60480765
2015-11-12 07:00:00,16719,145427197
2015-11-12 08:00:00,15715,116098301
2015-11-12 09:00:00,17720,92407053
2015-11-12 10:00:00,16643,79208225
2015-11-12 11:00:00,33672,91446181
2015-11-12 12:00:00,51355,111375765
2015-11-12 13:00:00,21440,73348437
2015-11-12 14:00:00,21161,107899549
2015-11-12 15:00:00,25125,79773994
2015-11-12 16:00:00,19131,71774294
2015-11-12 17:00:00,20406,103035669
2015-11-12 18:00:00,19772,104852405
2015-11-12 19:00:00,18493,82737061
2015-11-12 20:00:00,18181,75831373
2015-11-12 21:00:00,17915,74618117
2015-11-12 22:00:00,17788,73261885
2015-11-12 23:00:00,20242,74323037
2015-11-13 00:00:00,20225,74239293
2015-11-13 01:00:00,17730,73738541
2015-11-13 02:00:00,19151,111612621
2015-11-13 03:00:00,17790,79280893
2015-11-13 04:00:00,17333,69483821
2015-11-13 05:00:00,17234,69002173
2015-11-13 06:00:00,17134,68623485
2015-11-13 07:00:00,16951,68051533
2015-11-13 08:00:00,17959,68612269
2015-11-13 09:00:00,20828,69417037
2015-11-13 10:00:00,21056,70143936
2015-11-13 11:00:00,47870,99673241
2015-11-13 12:00:00,18615,71923272
2015-11-13 13:00:00,17614,71685573
2015-11-13 14:00:00,17261,71257941
2015-11-13 15:00:00,17664,76977141
2015-11-13 16:00:00,17252,77871645
2015-11-13 17:00:00,16663,70563605
2015-11-13 18:00:00,25461,86181701
2015-11-13 19:00:00,28033,87834077
2015-11-13 20:00:00,21229,74375813
2015-11-13 21:00:00,16374,68804869
2015-11-13 22:00:00,16022,67559333
2015-11-13 23:00:00,15768,65321109
2015-11-14 00:00:00,15662,64978021
2015-11-14 01:00:00,15497,64560909
2015-11-14 02:00:00,15392,64375821
2015-11-14 03:00:00,15247,63850469
2015-11-14 04:00:00,15127,63469605
2015-11-14 05:00:00,15019,63217189
2015-11-14 06:00:00,14837,62845605
2015-11-14 07:00:00,14693,62447653
2015-11-14 08:00:00,15685,63436741
2015-11-14 09:00:00,14963,62472597
2015-11-14 10:00:00,18969,65039589
2015-11-14 11:00:00,19250,70297269
2015-11-14 12:00:00,15157,68857773
2015-11-14 13:00:00,14400,63836933
2015-11-14 14:00:00,15354,64704325
2015-11-14 15:00:00,15318,65301493
2015-11-14 16:00:00,14636,63651285
2015-11-14 17:00:00,15212,63491301
2015-11-14 18:00:00,14881,66578085
2015-11-14 19:00:00,15710,69404853
2015-11-14 20:00:00,15237,68805965
2015-11-14 21:00:00,14212,64247469
2015-11-14 22:00:00,17616,68838981
2015-11-14 23:00:00,14040,65149285
2015-11-15 00:00:00,13916,61933637
2015-11-15 01:00:00,13869,61816325
2015-11-15 02:00:00,13788,61783525
2015-11-15 03:00:00,13741,61922989
2015-11-15 04:00:00,13688,61362653
2015-11-15 05:00:00,13754,63216653
2015-11-15 06:00:00,13632,62821077
2015-11-15 07:00:00,13452,59905173
2015-11-15 08:00:00,13354,59359525
2015-11-15 09:00:00,14193,60394757
2015-11-15 10:00:00,14694,63012605
2015-11-15 11:00:00,13492,59692389
2015-11-15 12:00:00,14308,63933885
2015-11-15 13:00:00,14107,62353765
2015-11-15 14:00:00,13590,61172677
2015-11-15 15:00:00,13317,59908635
2015-11-15 16:00:00,13267,59575053
2015-11-15 17:00:00,13841,63782573
2015-11-15 18:00:00,14506,64739045
2015-11-15 19:00:00,14327,65990845
2015-11-15 20:00:00,14397,67591701
2015-11-15 21:00:00,14523,69732837
2015-11-15 22:00:00,12476,61687325
2015-11-15 23:00:00,4460,31956005
2015-11-16 00:00:00,4362,33682701
2015-11-16 01:00:00,3830,29491685
2015-11-16 02:00:00,3403,25440381
2015-11-16 03:00:00,3222,20526501
2015-11-16 04:00:00,3021,16606005
2015-11-16 05:00:00,2902,14198509
2015-11-16 06:00:00,2842,12984165
2015-11-16 07:00:00,2848,13053781
2015-11-16 08:00:00,2999,13746461
2015-11-16 09:00:00,3680,14522589
2015-11-16 10:00:00,10227,83441181
2015-11-16 11:00:00,8905,42454797
2015-11-16 12:00:00,4875,29360789
2015-11-16 13:00:00,4164,23910597
2015-11-16 14:00:00,7420,60252101
2015-11-16 15:00:00,4246,22456069
2015-11-16 16:00:00,5391,31694045
2015-11-16 17:00:00,4913,23606037
2015-11-16 18:00:00,4980,60299533
2015-11-16 19:00:00,3335,19895037
2015-11-16 21:00:00,4083,20290173
2015-11-16 22:00:00,8981,23848981
2015-11-16 23:00:00,8763,26210637
2015-11-17 00:00:00,4495,21925221
2015-11-17 01:00:00,4089,26356581
2015-11-17 02:00:00,3145,20747933
2015-11-17 03:00:00,2914,20043141
2015-11-17 04:00:00,2675,17757661
2015-11-17 05:00:00,2532,15513245
2015-11-17 06:00:00,2344,12601501
2015-11-17 07:00:00,2264,11100277
2015-11-17 08:00:00,2227,10484357
2015-11-17 09:00:00,2373,11193509
2015-11-17 10:00:00,3940,13878053
2015-11-17 11:00:00,5710,15620733
2015-11-17 12:00:00,5956,18646325
2015-11-17 13:00:00,5734,19106845
2015-11-17 14:00:00,9202,62471469
2015-11-17 15:00:00,9891,68312597
2015-11-17 16:00:00,10568,78218179
2015-11-17 17:00:00,10583,79870399
2015-11-17 18:00:00,22716,87244549
2015-11-17 19:00:00,20139,81543821
2015-11-17 20:00:00,10400,66685910
2015-11-17 21:00:00,9542,62511690
2015-11-17 22:00:00,8128,58041657
2015-11-17 23:00:00,8055,59473657
2015-11-18 00:00:00,6931,56480697
2015-11-18 01:00:00,6149,55014933
2015-11-18 02:00:00,5770,54534733
2015-11-18 03:00:00,5334,53684597
2015-11-18 04:00:00,5070,53022069
2015-11-18 05:00:00,4927,51656693
2015-11-18 06:00:00,4694,50153749
2015-11-18 07:00:00,4349,47076781
2015-11-18 08:00:00,5511,45191627
2015-11-18 09:00:00,5430,43448877
2015-11-18 10:00:00,15277,54266811
2015-11-18 11:00:00,13512,47848312
2015-11-18 12:00:00,8719,37997889
2015-11-18 13:00:00,6762,31369301
2015-11-18 14:00:00,6499,30984789
2015-11-18 15:00:00,4757,27452401
2015-11-18 17:00:00,9337,27278649
2015-11-18 18:00:00,10061,25372689
2015-11-18 19:00:00,10926,25776913
2015-11-18 20:00:00,10007,28038317
2015-11-18 21:00:00,8570,20514625
2015-11-18 22:00:00,7937,16735325
2015-11-18 23:00:00,8117,17285301
2015-11-19 00:00:00,7544,12726545
2015-11-19 01:00:00,8149,14803453
2015-11-19 02:00:00,8179,14587489
2015-11-19 03:00:00,7909,13428777
2015-11-19 04:00:00,7532,13212637
2015-11-19 05:00:00,7154,12057437
2015-11-19 06:00:00,6681,11651737
2015-11-19 07:00:00,6561,11327665
2015-11-19 08:00:00,7629,12391057
2015-11-19 09:00:00,7812,15034245
2015-11-19 10:00:00,19270,25222489
2015-11-19 11:00:00,6709,11790217
2015-11-19 12:00:00,6604,12749517
2015-11-19 13:00:00,6866,11689653
2015-11-19 14:00:00,6493,12513145
2015-11-19 15:00:00,5650,12402849
2015-11-19 16:00:00,7012,29657881
2015-11-19 17:00:00,34992,297696281
2015-11-19 18:00:00,6266,46296617
2015-11-19 19:00:00,4216,30430585
2015-11-19 20:00:00,3578,18621507
2015-11-19 21:00:00,3107,18361437
2015-11-19 22:00:00,2728,16603657
2015-11-19 23:00:00,2418,13141450
2015-11-20 00:00:00,2321,10710545
2015-11-20 01:00:00,2174,8678527
2015-11-20 02:00:00,2613,9395005
2015-11-20 03:00:00,2457,9156429
2015-11-20 04:00:00,1788,7368913
2015-11-20 05:00:00,1579,6843553
2015-11-20 06:00:00,1460,6430481
2015-11-20 07:00:00,1379,6212369
2015-11-20 08:00:00,1293,5932609
2015-11-20 09:00:00,1765,18849337
2015-11-20 10:00:00,1965,19753101
2015-11-20 11:00:00,35282,72925295
2015-11-20 12:00:00,31905,52616771
2015-11-20 13:00:00,31625,60922599
2015-11-20 14:00:00,17210,50790714
2015-11-20 15:00:00,31999,64005758
2015-11-20 16:00:00,19552,64837635
2015-11-20 17:00:00,17441,51316661
2015-11-20 18:00:00,25754,55135091
2015-11-20 19:00:00,15217,34430920
2015-11-20 20:00:00,10716,24195748
2015-11-20 21:00:00,7087,17569909
2015-11-20 22:00:00,4454,11897453
2015-11-20 23:00:00,1855,6504781
2015-11-21 00:00:00,959,4678977
2015-11-21 01:00:00,909,4572269
2015-11-21 02:00:00,772,3923009
2015-11-21 03:00:00,744,3684417
2015-11-21 04:00:00,738,3679809
2015-11-21 05:00:00,735,3676737
2015-11-21 06:00:00,728,3658589
2015-11-21 07:00:00,713,3644765
2015-11-21 08:00:00,701,3523485
2015-11-21 09:00:00,640,3239741
2015-11-21 10:00:00,666,3594045
2015-11-21 11:00:00,643,3264317
2015-11-21 12:00:00,743,4482877
2015-11-21 13:00:00,682,4221245
2015-11-21 14:00:00,589,3341269
2015-11-21 15:00:00,539,2928325
2015-11-21 16:00:00,1903,9806669
2015-11-21 17:00:00,1106,4868413
2015-11-21 18:00:00,946,3104221
2015-11-21 19:00:00,941,3123981
2015-11-21 20:00:00,1180,3979677
2015-11-21 21:00:00,1117,4014509
2015-11-21 22:00:00,806,3318557
2015-11-21 23:00:00,726,3151273
2015-11-22 00:00:00,1079,3314649
2015-11-22 01:00:00,632,2685641
2015-11-22 02:00:00,513,2400605
2015-11-22 03:00:00,468,2342013
2015-11-22 04:00:00,316,1560125
2015-11-22 05:00:00,271,1423357
2015-11-22 06:00:00,287,1623357
2015-11-22 07:00:00,277,1611165
2015-11-22 08:00:00,287,1623357
2015-11-22 09:00:00,298,2235261
2015-11-22 10:00:00,317,2386797
2015-11-22 11:00:00,653,2499613
2015-11-22 12:00:00,412,2124733
2015-11-22 13:00:00,677,3659516
2015-11-22 14:00:00,688,3484088
2015-11-22 15:00:00,510,3048125
2015-11-22 16:00:00,839,3575453
2015-11-22 17:00:00,12385,15834635
2015-11-22 18:00:00,556,6546363
2015-11-22 19:00:00,1201,8598285
2015-11-22 20:00:00,1489,14449181
2015-11-22 21:00:00,1529,17964889
2015-11-22 22:00:00,1457,11206557
2015-11-22 23:00:00,1411,9880621
2015-11-23 00:00:00,1207,4495885
2015-11-23 01:00:00,1165,3479597
2015-11-23 02:00:00,1156,3238573
2015-11-23 03:00:00,1121,2682573
2015-11-23 04:00:00,1098,2458477
2015-11-23 05:00:00,1092,2366477
2015-11-23 06:00:00,983,2017965
2015-11-23 07:00:00,974,1973677
2015-11-23 08:00:00,809,1813725
2015-11-23 09:00:00,768,1701533
2015-11-23 10:00:00,1216,3117141
2015-11-23 11:00:00,1585,16447697
2015-11-23 12:00:00,1382,14615745
2015-11-23 13:00:00,1990,14996925
2015-11-23 14:00:00,2235,15090037
2015-11-23 15:00:00,2128,15775558
2015-11-23 16:00:00,2298,16595920
2015-11-23 17:00:00,1900,7504769
2015-11-23 18:00:00,1670,7093844
2015-11-23 19:00:00,1362,6273921
2015-11-23 20:00:00,1208,5744237
2015-11-23 21:00:00,1628,6658333
2015-11-23 22:00:00,1947,10813677
2015-11-23 23:00:00,1725,8306829
2015-11-24 00:00:00,1559,6106061
2015-11-24 01:00:00,1561,6145581
2015-11-24 02:00:00,1484,5275005
2015-11-24 03:00:00,1390,5152237
2015-11-24 04:00:00,1245,5174221
2015-11-24 05:00:00,1260,5408731
2015-11-24 06:00:00,1458,5392995
2015-11-24 07:00:00,1331,6148881
2015-11-24 08:00:00,1123,5508178
2015-11-24 09:00:00,1954,8601683
2015-11-24 10:00:00,2367,11872470
2015-11-24 11:00:00,2213,11638679
2015-11-24 12:00:00,2727,13145323
2015-11-24 13:00:00,2512,14934615
2015-11-24 14:00:00,2743,31852603
2015-11-24 15:00:00,8413,61000586
2015-11-24 16:00:00,9386,64364167
2015-11-24 17:00:00,7260,48818961
2015-11-24 18:00:00,7328,51029167
2015-11-24 19:00:00,6618,43767837
2015-11-24 20:00:00,5866,39435177
2015-11-24 21:00:00,5825,38536557
2015-11-24 22:00:00,5678,37345021
2015-11-24 23:00:00,5634,38131989
2015-11-25 00:00:00,5442,36666861
2015-11-25 01:00:00,5276,35603925
2015-11-25 02:00:00,5231,35396565
2015-11-25 03:00:00,5159,34932373
2015-11-25 04:00:00,5067,34370573
2015-11-25 05:00:00,4998,34084805
2015-11-25 06:00:00,4943,33731397
2015-11-25 07:00:00,4863,33209765
2015-11-25 08:00:00,4812,32628965
2015-11-25 09:00:00,5625,34185693
2015-11-25 10:00:00,5949,35448405
2015-11-25 11:00:00,6407,38588729
2015-11-25 12:00:00,6182,35929258
2015-11-25 13:00:00,5584,34239365
2015-11-25 14:00:00,8778,55521605
2015-11-25 15:00:00,7807,54278825
2015-11-25 16:00:00,6575,47916233
2015-11-25 17:00:00,6987,42485561
2015-11-25 18:00:00,6248,34489516
2015-11-25 19:00:00,6396,34678745
2015-11-25 20:00:00,6326,33584178
2015-11-25 21:00:00,5800,30969292
2015-11-25 22:00:00,8794,54453545
2015-11-25 23:00:00,12128,83263347
2015-11-26 00:00:00,13367,97912968
2015-11-26 01:00:00,11775,85050400
2015-11-26 02:00:00,8445,55887112
2015-11-26 03:00:00,6468,39315688
2015-11-26 04:00:00,5239,31611944
2015-11-26 05:00:00,4911,29211272
2015-11-26 06:00:00,4754,28951656
2015-11-26 07:00:00,4644,28666600
2015-11-26 08:00:00,4616,28562344
2015-11-26 09:00:00,4579,28895802
2015-11-26 10:00:00,4657,29040527
2015-11-26 11:00:00,4617,29162778
2015-11-26 12:00:00,4594,29648480
2015-11-26 14:00:00,5966,40710329
2015-11-26 15:00:00,6068,38406758
2015-11-26 16:00:00,7070,47369154
2015-11-26 17:00:00,6868,46792272
2015-11-26 18:00:00,6049,43885436
2015-11-26 19:00:00,5165,37986096
2015-11-26 20:00:00,4243,30250576
2015-11-26 21:00:00,4133,28944896
2015-11-26 22:00:00,4107,28733136
2015-11-26 23:00:00,4135,28706448
2015-11-27 00:00:00,4018,27662512
2015-11-27 01:00:00,4060,27672912
2015-11-27 02:00:00,3991,27443536
2015-11-27 03:00:00,3960,27201728
2015-11-27 04:00:00,4017,27246784
2015-11-27 05:00:00,3955,27044672
2015-11-27 06:00:00,3926,26982096
2015-11-27 07:00:00,3898,26857808
2015-11-27 08:00:00,3886,26845520
2015-11-27 09:00:00,3880,26786256
2015-11-27 10:00:00,3901,26793104
2015-11-27 11:00:00,4006,27266656
2015-11-27 12:00:00,4296,28902280
2015-11-27 13:00:00,4448,29722112
2015-11-27 14:00:00,9953,32385928
2015-11-27 15:00:00,4252,28533152
2015-11-27 16:00:00,3918,26889472
2015-11-27 17:00:00,4152,26820667
2015-11-27 20:00:00,4809,30717656
2015-11-27 21:00:00,3703,24650996
2015-11-27 22:00:00,4044,27015663
2015-11-27 23:00:00,4428,28055776
2015-11-28 00:00:00,3969,26942472
2015-11-28 01:00:00,3630,25053928
2015-11-28 02:00:00,3524,24501112
2015-11-28 03:00:00,3615,24689992
2015-11-28 04:00:00,3503,24341896
2015-11-28 05:00:00,3484,24263896
2015-11-28 06:00:00,3482,24256968
2015-11-28 07:00:00,3463,24135752
2015-11-28 08:00:00,3484,24251704
2015-11-28 09:00:00,3495,24305544
2015-11-28 10:00:00,5011,25243912
2015-11-28 11:00:00,6660,25877862
2015-11-28 12:00:00,6900,26339433
2015-11-28 14:00:00,7045,26803348
2015-11-28 15:00:00,6948,26603644
2015-11-28 16:00:00,6691,25531106
2015-11-28 18:00:00,6730,25637439
2015-11-28 19:00:00,7379,31165011
2015-11-28 20:00:00,7271,30860011
2015-11-28 21:00:00,8414,37418246
2015-11-28 22:00:00,6877,30267112
2015-11-28 23:00:00,6708,29920216
2015-11-29 00:00:00,6725,30415412
2015-11-29 01:00:00,6678,29774368
2015-11-29 02:00:00,6625,29762124
2015-11-29 03:00:00,6530,29614476
2015-11-29 04:00:00,6503,29593928
2015-11-29 05:00:00,6016,29342264
2015-11-29 06:00:00,5416,29041072
2015-11-29 07:00:00,4969,28805328
2015-11-29 08:00:00,4801,28904944
2015-11-29 09:00:00,4761,29723664
2015-11-29 10:00:00,4989,32285923
2015-11-29 11:00:00,4664,30795903
2015-11-29 12:00:00,4424,29801601
2015-11-29 13:00:00,4299,29180386
2015-11-29 14:00:00,4132,28627690
2015-11-29 15:00:00,4319,29270612
2015-11-29 16:00:00,4193,28752562
2015-11-29 17:00:00,4201,28928462
2015-11-29 18:00:00,4135,28736658
2015-11-29 19:00:00,4120,28724072
2015-11-29 20:00:00,4103,28645672
2015-11-29 21:00:00,4077,28515432
2015-11-29 22:00:00,4448,29145544
2015-11-29 23:00:00,4432,28942367
2015-11-30 00:00:00,4661,29234556
2015-11-30 01:00:00,4874,30037728
2015-11-30 02:00:00,4786,30328020
2015-11-30 03:00:00,4622,29556468
2015-11-30 04:00:00,4385,29843188
2015-11-30 05:00:00,4629,30370116
2015-11-30 06:00:00,4695,30045592
2015-11-30 07:00:00,7496,56710984
2015-11-30 08:00:00,5393,33640632
2015-11-30 09:00:00,5235,32832983
2015-11-30 10:00:00,7956,65621626
2015-11-30 11:00:00,5492,34214940
2015-11-30 12:00:00,7226,58214120
2015-11-30 13:00:00,7427,60788927
2015-11-30 14:00:00,7432,46626188
2015-11-30 15:00:00,6715,40131048
2015-11-30 16:00:00,6195,33406418
2015-11-30 17:00:00,4191,23311376
2015-11-30 18:00:00,6431,24380239
2015-11-30 19:00:00,5504,21507240
2015-11-30 20:00:00,4906,18462758
2015-11-30 21:00:00,4992,19214216
2015-11-30 22:00:00,4462,20177476
2015-11-30 23:00:00,5217,25694209
2015-12-01 00:00:00,3949,19729479
2015-12-01 01:00:00,3209,18413086
2015-12-01 02:00:00,2872,16658456
2015-12-01 03:00:00,2715,15687666
2015-12-01 04:00:00,2404,13749032
2015-12-01 05:00:00,2284,13388280
2015-12-01 06:00:00,2077,12509056
2015-12-01 07:00:00,1982,12137936
2015-12-01 08:00:00,2245,14857169
2015-12-01 09:00:00,2681,14084383
2015-12-01 10:00:00,2869,18670876
2015-12-01 11:00:00,4003,20445813
2015-12-01 12:00:00,4938,24994672
2015-12-01 13:00:00,5156,23525599
2015-12-01 14:00:00,5007,25073013
2015-12-01 15:00:00,5353,29734463
2015-12-01 16:00:00,6697,30399357
2015-12-01 17:00:00,6580,28224085
2015-12-01 18:00:00,6796,26213454
2015-12-01 19:00:00,5920,26213666
2015-12-01 20:00:00,6221,26963559
2015-12-01 21:00:00,6266,23181697
2015-12-01 22:00:00,5046,22060685
2015-12-01 23:00:00,5519,19360190
2015-12-02 00:00:00,4973,17944421
2015-12-02 01:00:00,4524,19367824
2015-12-02 02:00:00,8283,104896775
2015-12-02 03:00:00,8028,103165413
2015-12-02 04:00:00,6691,84491256
2015-12-02 05:00:00,3780,28118680
2015-12-02 06:00:00,2983,13660196
2015-12-02 07:00:00,2753,11039684
2015-12-02 08:00:00,5487,17240556
2015-12-02 09:00:00,5508,17367087
2015-12-02 10:00:00,4565,16528703
2015-12-02 11:00:00,3049,13643800
2015-12-02 12:00:00,3158,15214161
2015-12-02 13:00:00,3362,14771894
2015-12-02 14:00:00,3295,14413108
2015-12-02 15:00:00,2681,22698955
2015-12-02 16:00:00,6039,18474704
2015-12-02 17:00:00,10338,42112120
2015-12-02 18:00:00,10153,39484608
2015-12-02 19:00:00,9818,38395668
2015-12-02 20:00:00,10279,40665132
2015-12-02 21:00:00,9946,39772620
2015-12-02 22:00:00,9894,41382594
2015-12-02 23:00:00,10245,41137535
2015-12-03 00:00:00,10373,40941922
2015-12-03 01:00:00,10337,41888262
2015-12-03 02:00:00,9387,38696756
2015-12-03 03:00:00,8847,37266000
2015-12-03 04:00:00,8721,36447448
2015-12-03 05:00:00,8629,35533796
2015-12-03 06:00:00,8515,35099592
2015-12-03 07:00:00,8449,34952448
2015-12-03 08:00:00,8324,34637648
2015-12-03 09:00:00,9232,38745816
2015-12-03 10:00:00,9206,37999752
2015-12-03 11:00:00,10727,47956424
2015-12-03 12:00:00,11502,50208552
2015-12-03 13:00:00,14137,44514768
2015-12-03 14:00:00,13521,55343736
2015-12-03 15:00:00,11210,41556152
2015-12-03 16:00:00,11775,44963548
2015-12-03 17:00:00,11829,48338833
2015-12-03 18:00:00,11621,47721417
2015-12-03 19:00:00,13339,54455625
2015-12-03 20:00:00,12272,51224163
2015-12-03 21:00:00,12449,53110444
2015-12-03 22:00:00,12779,55167620
2015-12-03 23:00:00,12732,60338596
2015-12-04 00:00:00,12165,63203304
2015-12-04 01:00:00,11659,60917224
2015-12-04 02:00:00,11171,58574796
2015-12-04 03:00:00,10775,56839820
2015-12-04 04:00:00,10160,54563576
2015-12-04 05:00:00,9703,52765512
2015-12-04 06:00:00,9383,51456740
2015-12-04 07:00:00,9202,50738936
2015-12-04 08:00:00,9132,50507404
2015-12-04 09:00:00,9292,50679124
2015-12-04 10:00:00,8897,51378380
2015-12-04 11:00:00,10799,55595834
2015-12-06 05:00:00,5438,24267352
2015-12-06 06:00:00,5250,23660888
2015-12-06 07:00:00,5149,23333376
2015-12-06 08:00:00,5099,23466880
2015-12-06 09:00:00,6374,25145354
2015-12-06 10:00:00,6223,39875508
2015-12-06 11:00:00,5757,39409336
2015-12-06 12:00:00,5438,38704420
2015-12-06 13:00:00,12356,110627856
2015-12-06 14:00:00,5643,39772208
2015-12-06 15:00:00,5690,39659188
2015-12-06 16:00:00,8621,54852588
2015-12-06 17:00:00,8080,56312542
2015-12-06 18:00:00,5714,43817092
2015-12-06 19:00:00,5407,40558062
2015-12-06 20:00:00,12370,109840693
2015-12-06 21:00:00,6207,42836724
2015-12-06 22:00:00,5855,46229444
2015-12-06 23:00:00,5020,37953489
2015-12-07 00:00:00,4565,33502830
2015-12-07 01:00:00,11738,80132740
2015-12-07 02:00:00,10473,70884820
2015-12-07 03:00:00,8682,58087960
2015-12-07 04:00:00,7402,48268516
2015-12-07 05:00:00,6469,41235768
2015-12-07 06:00:00,5782,36028048
2015-12-07 07:00:00,5162,31691936
2015-12-07 08:00:00,5169,29557600
2015-12-07 09:00:00,5023,28301418
2015-12-07 10:00:00,6001,28984058
2015-12-07 11:00:00,13459,105557513
2015-12-07 12:00:00,5742,32892284
2015-12-07 13:00:00,7521,35311632
2015-12-07 14:00:00,7517,41837640
2015-12-07 15:00:00,9483,47516400
2015-12-07 16:00:00,5670,26558760
2015-12-07 17:00:00,6339,24173756
2015-12-07 18:00:00,4328,19849899
2015-12-07 19:00:00,5684,18216382
2015-12-07 20:00:00,3678,15252282
2015-12-07 21:00:00,4353,16587036
2015-12-07 22:00:00,7372,18895424
2015-12-07 23:00:00,5128,17118281
2015-12-08 00:00:00,3268,14788668
2015-12-08 01:00:00,3273,13057712
2015-12-08 02:00:00,2675,11664392
2015-12-08 03:00:00,2570,11423084
2015-12-08 04:00:00,3220,14443048
2015-12-08 05:00:00,3115,13882904
2015-12-08 06:00:00,2576,11386764
2015-12-08 07:00:00,2304,10037572
2015-12-08 08:00:00,2407,10882308
2015-12-08 09:00:00,3161,13164604
2015-12-08 10:00:00,3975,14749452
2015-12-08 11:00:00,4301,16990316
2015-12-08 12:00:00,3901,15183484
2015-12-08 13:00:00,4046,13717112
2015-12-08 14:00:00,3742,13793710
2015-12-08 15:00:00,3890,13751726
2015-12-08 16:00:00,16408,39918199
2015-12-08 17:00:00,3978,19070480
2015-12-08 18:00:00,3172,13191039
2015-12-08 19:00:00,2384,10497118
2015-12-08 20:00:00,3647,13357836
2015-12-08 21:00:00,4487,20310588
2015-12-08 22:00:00,5038,17054756
2015-12-08 23:00:00,3221,13710128
2015-12-09 00:00:00,2659,12460960
2015-12-09 01:00:00,2761,11807672
2015-12-09 02:00:00,2696,11221080
2015-12-09 03:00:00,2868,10643032
2015-12-09 04:00:00,3504,11926852
2015-12-09 05:00:00,2870,11184564
2015-12-09 06:00:00,2448,9848168
2015-12-09 07:00:00,2914,10026128
2015-12-09 08:00:00,3433,10382232
2015-12-09 09:00:00,2475,10915318
2015-12-09 10:00:00,3358,11137030
2015-12-09 11:00:00,3821,13964558
2015-12-09 12:00:00,4728,14261568
2015-12-09 13:00:00,6968,16876440
2015-12-09 14:00:00,5799,13462226
2015-12-09 15:00:00,5644,13899970
2015-12-09 16:00:00,12827,87949582
2015-12-09 17:00:00,8667,35951290
2015-12-09 18:00:00,10154,18875153
2015-12-09 19:00:00,8420,16178092
2015-12-09 20:00:00,5214,9515592
2015-12-09 21:00:00,5181,10037688
2015-12-09 22:00:00,4623,8175773
2015-12-09 23:00:00,4598,8195238
2015-12-10 00:00:00,5409,12868124
2015-12-10 01:00:00,4647,11937748
2015-12-10 02:00:00,5123,10785956
2015-12-10 03:00:00,4461,10087446
2015-12-10 04:00:00,4281,9060446
2015-12-10 05:00:00,3923,6324325
2015-12-10 06:00:00,3884,6350498
2015-12-10 07:00:00,4009,6596642
2015-12-10 08:00:00,5227,8286810
2015-12-10 09:00:00,5717,12651872
2015-12-10 10:00:00,5194,10843609
2015-12-10 11:00:00,19096,22670368
2015-12-10 12:00:00,5757,16100596
2015-12-10 13:00:00,4019,6724488
2015-12-10 14:00:00,3505,6268032
2015-12-10 15:00:00,4448,12001184
2015-12-10 16:00:00,4382,11567456
2015-12-10 17:00:00,34388,38688912
2015-12-10 18:00:00,3617,7418024
2015-12-10 19:00:00,3841,7450428
2015-12-10 20:00:00,3239,7889836
2015-12-10 21:00:00,3195,6671635
2015-12-10 22:00:00,4235,15307917
2015-12-10 23:00:00,19511,30988358
2015-12-11 00:00:00,4494,15271620
2015-12-11 01:00:00,4145,14537500
2015-12-11 02:00:00,3188,13164352
2015-12-11 03:00:00,3061,12953232
2015-12-11 04:00:00,2921,12705412
2015-12-11 05:00:00,2823,12494276
2015-12-11 06:00:00,2739,12333972
2015-12-11 07:00:00,2594,12162660
2015-12-11 08:00:00,2557,12150404
2015-12-11 09:00:00,2922,14732488
2015-12-11 10:00:00,4429,18669268
2015-12-11 11:00:00,3747,14850936
2015-12-11 12:00:00,3954,17046108
2015-12-11 13:00:00,3839,16819344
2015-12-11 14:00:00,2810,15116184
2015-12-11 15:00:00,3881,20760656
2015-12-11 16:00:00,2932,16450782
2015-12-11 17:00:00,3271,14891643
2015-12-11 18:00:00,2885,14566697
2015-12-11 19:00:00,3171,15929820
2015-12-11 20:00:00,3110,15974200
2015-12-11 21:00:00,2688,16771912
2015-12-11 22:00:00,3322,15437273
2015-12-11 23:00:00,3214,14845752
2015-12-12 00:00:00,2874,14057879
2015-12-12 01:00:00,2255,13022493
2015-12-12 02:00:00,2162,12228184
2015-12-12 03:00:00,1780,11089200
2015-12-12 04:00:00,1750,11026436
2015-12-12 05:00:00,2087,11964876
2015-12-12 06:00:00,2085,11846288
2015-12-12 07:00:00,2456,12946808
2015-12-12 08:00:00,2426,12885532
2015-12-12 09:00:00,2823,12485620
2015-12-12 10:00:00,2659,12127600
2015-12-12 11:00:00,2043,10776379
2015-12-12 12:00:00,1633,10428012
2015-12-12 13:00:00,1533,9867548
2015-12-12 14:00:00,1537,9379388
2015-12-12 15:00:00,1505,8900892
2015-12-12 16:00:00,1573,8717725
2015-12-12 17:00:00,1745,10204934
2015-12-12 18:00:00,1683,8795632
2015-12-12 19:00:00,1795,12112928
2015-12-12 20:00:00,1885,15083136
2015-12-12 21:00:00,1809,14339824
2015-12-12 22:00:00,1819,16849200
2015-12-12 23:00:00,2642,18473236
2015-12-13 00:00:00,2620,19597480
2015-12-13 01:00:00,2332,19261380
2015-12-13 02:00:00,1656,18443476
2015-12-13 03:00:00,1602,18053892
2015-12-13 04:00:00,1436,15878032
2015-12-13 05:00:00,1330,13597936
2015-12-13 06:00:00,1213,12195936
2015-12-13 07:00:00,1147,10239200
2015-12-13 08:00:00,1115,9165200
2015-12-13 09:00:00,1127,8569682
2015-12-13 10:00:00,1968,9205584
2015-12-13 11:00:00,2244,9848064
2015-12-13 12:00:00,2675,10585688
2015-12-13 13:00:00,1603,9817528
2015-12-13 14:00:00,1644,12486072
2015-12-13 15:00:00,1895,16266552
2015-12-13 16:00:00,2201,25766170
2015-12-13 17:00:00,3193,39277412
2015-12-13 18:00:00,3075,38954248
2015-12-13 19:00:00,3065,39322616
2015-12-13 20:00:00,2988,49778232
2015-12-13 21:00:00,2602,47516336
2015-12-13 22:00:00,3034,47662168
2015-12-13 23:00:00,2528,45157586
2015-12-14 00:00:00,2208,43895261
2015-12-14 01:00:00,2405,44258594
2015-12-14 02:00:00,3163,44158920
2015-12-14 03:00:00,2984,43290968
2015-12-14 04:00:00,2812,42009032
2015-12-14 05:00:00,1961,39778344
2015-12-14 06:00:00,1805,37861000
2015-12-14 07:00:00,1727,36984456
2015-12-14 08:00:00,1692,35933536
2015-12-14 09:00:00,2438,38061520
2015-12-14 10:00:00,2440,37927634
2015-12-14 11:00:00,3326,41489720
2015-12-14 12:00:00,3331,41377008
2015-12-14 13:00:00,3737,45703864
2015-12-14 14:00:00,3092,48828120
2015-12-14 15:00:00,2508,49176904
2015-12-14 16:00:00,2785,49863328
2015-12-14 17:00:00,7822,55248304
2015-12-14 18:00:00,5494,55868468
2015-12-14 19:00:00,4487,50226488
2015-12-14 20:00:00,4337,45682110
2015-12-14 21:00:00,4175,41901600
2015-12-14 22:00:00,4986,39267676
2015-12-14 23:00:00,3697,36791090
2015-12-15 00:00:00,3555,34951214
2015-12-15 01:00:00,3514,35120433
2015-12-15 02:00:00,3552,33681084
2015-12-15 03:00:00,3522,32687792
2015-12-15 04:00:00,3504,31322456
2015-12-15 05:00:00,3445,29556168
2015-12-15 06:00:00,3331,27639376
2015-12-15 07:00:00,2481,24643144
2015-12-15 08:00:00,2769,22511460
2015-12-15 09:00:00,3092,21064348
2015-12-15 10:00:00,4962,22672084
2015-12-15 11:00:00,21028,103989248
2015-12-15 12:00:00,13557,65082358
2015-12-15 13:00:00,9291,47770320
2015-12-15 14:00:00,6587,33672752
2015-12-15 15:00:00,6146,27258424
2015-12-15 16:00:00,5558,19492188
2015-12-15 17:00:00,5099,17700804
2015-12-15 18:00:00,4061,15705832
2015-12-15 19:00:00,3722,11805416
2015-12-15 20:00:00,3504,11089218
2015-12-15 21:00:00,3299,10391370
2015-12-15 22:00:00,3092,10162746
2015-12-15 23:00:00,3069,10969992
2015-12-16 00:00:00,3732,14732583
2015-12-16 01:00:00,4203,17701776
2015-12-16 02:00:00,2625,9975025
2015-12-16 03:00:00,2521,8966423
2015-12-16 04:00:00,2438,9069648
2015-12-16 05:00:00,2400,8780040
2015-12-16 06:00:00,2361,8496680
2015-12-16 07:00:00,2606,8709496
2015-12-16 08:00:00,2516,8547216
2015-12-16 09:00:00,3139,11187076
2015-12-16 10:00:00,3779,12949672
2015-12-16 11:00:00,3557,13413290
2015-12-16 12:00:00,3871,13278520
2015-12-16 13:00:00,4094,14928750
2015-12-16 14:00:00,10959,89941775
2015-12-16 15:00:00,3539,15933463
2015-12-16 16:00:00,4812,18338044
2015-12-16 17:00:00,4945,17097399
2015-12-16 18:00:00,4492,14640416
2015-12-16 19:00:00,3967,12478576
2015-12-16 20:00:00,4116,12541584
2015-12-16 21:00:00,12651,99326688
2015-12-16 22:00:00,4597,18911184
2015-12-16 23:00:00,4152,16473008
2015-12-17 00:00:00,3446,9388928
2015-12-17 01:00:00,3366,9122208
2015-12-17 02:00:00,3129,8183088
2015-12-17 03:00:00,2971,7712560
2015-12-17 04:00:00,2830,7350064
2015-12-17 05:00:00,2696,7013168
2015-12-17 06:00:00,2752,7297840
2015-12-17 07:00:00,2519,6712496
2015-12-17 08:00:00,2251,6349144
2015-12-17 09:00:00,2228,6940760
2015-12-17 10:00:00,2138,6675312
2015-12-17 11:00:00,2316,7723536
2015-12-17 12:00:00,3446,12320592
2015-12-17 13:00:00,3683,10990944
2015-12-17 14:00:00,3969,9454016
2015-12-17 15:00:00,4158,15609824
2015-12-17 16:00:00,2166,7537468
2015-12-17 17:00:00,2059,8032264
2015-12-17 18:00:00,1964,8599784
2015-12-17 19:00:00,3265,14401160
2015-12-17 20:00:00,1740,7598424
2015-12-17 21:00:00,1594,7195032
2015-12-17 22:00:00,2965,17180648
2015-12-17 23:00:00,4293,13694680
2015-12-18 00:00:00,5275,24328984
2015-12-18 01:00:00,4475,23070808
2015-12-18 02:00:00,2256,10596984
2015-12-18 03:00:00,1483,6174312
2015-12-18 04:00:00,1278,5942360
2015-12-18 05:00:00,1109,5594904
2015-12-18 06:00:00,990,5392920
2015-12-18 07:00:00,829,5102232
2015-12-18 08:00:00,811,4991192
2015-12-18 09:00:00,933,5316888
2015-12-18 10:00:00,1202,6260824
2015-12-18 11:00:00,4100,23159256
2015-12-18 14:00:00,2016,7812184
2015-12-18 15:00:00,5224,14562602
2015-12-18 16:00:00,3151,9936211
2015-12-18 17:00:00,2211,8125012
2015-12-18 18:00:00,1544,6741272
2015-12-18 19:00:00,1365,7268600
2015-12-18 20:00:00,1525,18128312
2015-12-18 21:00:00,1208,12718168
2015-12-18 22:00:00,1175,13196280
2015-12-18 23:00:00,1669,40635800
2015-12-19 00:00:00,1649,40546888
2015-12-19 01:00:00,1650,40559176
2015-12-19 02:00:00,1616,39665112
2015-12-19 03:00:00,1608,39309112
2015-12-19 04:00:00,1406,31429576
2015-12-19 05:00:00,1012,11729576
2015-12-19 06:00:00,1013,11687768
2015-12-19 07:00:00,948,11552600
2015-12-19 08:00:00,1014,12779000
2015-12-19 09:00:00,1082,16847464
2015-12-19 10:00:00,2184,38316088
2015-12-19 11:00:00,1345,31384888
2015-12-19 12:00:00,8186,98388984
2015-12-19 13:00:00,1340,31336792
2015-12-19 14:00:00,2911,43963096
2015-12-19 15:00:00,2499,29715128
2015-12-19 16:00:00,1149,13009432
2015-12-19 17:00:00,1122,12918472
2015-12-19 18:00:00,914,11615576
2015-12-19 19:00:00,930,11881512
2015-12-19 20:00:00,925,11880088
2015-12-19 21:00:00,818,11361480
2015-12-19 22:00:00,1316,12905296
2015-12-19 23:00:00,1119,11940288
2015-12-20 00:00:00,1090,11857520
2015-12-20 01:00:00,1137,11947824
2015-12-20 02:00:00,998,11215136
2015-12-20 03:00:00,877,10679760
2015-12-20 04:00:00,1107,11621840
2015-12-20 05:00:00,1099,11493784
2015-12-20 06:00:00,1094,11181976
2015-12-20 07:00:00,1054,10191864
2015-12-20 08:00:00,896,8262808
2015-12-20 09:00:00,801,6871048
2015-12-20 10:00:00,744,5310536
2015-12-20 11:00:00,750,4761128
2015-12-20 12:00:00,846,4541547
2015-12-20 13:00:00,1171,5202993
2015-12-20 14:00:00,1159,5061626
2015-12-20 15:00:00,2557,8014836
2015-12-20 16:00:00,1737,6493810
2015-12-20 17:00:00,1369,7165972
2015-12-20 18:00:00,2345,21393918
2015-12-20 19:00:00,2418,22224369
2015-12-20 20:00:00,2837,25682256
2015-12-20 21:00:00,8213,64080160
2015-12-20 22:00:00,6133,53838656
2015-12-20 23:00:00,163799,1580525256
2015-12-21 00:00:00,1784,5032288
2015-12-21 01:00:00,934,4391324
2015-12-21 02:00:00,925,4346324
2015-12-21 03:00:00,912,3926652
2015-12-21 04:00:00,905,3867788
2015-12-21 05:00:00,902,3845740
2015-12-21 06:00:00,903,3855068
2015-12-21 07:00:00,938,4077468
2015-12-21 08:00:00,18336,143584764
2015-12-21 09:00:00,1027,5224408
2015-12-21 10:00:00,341455,3407711880
2015-12-21 11:00:00,3876,29401740
2015-12-21 12:00:00,18093,40465356
2015-12-21 13:00:00,29019,284456848
2015-12-21 14:00:00,1487,8450108
2015-12-21 15:00:00,1440,8892544
2015-12-21 16:00:00,2534,16900587
2015-12-21 17:00:00,6341,23598423
2015-12-21 18:00:00,6456,30691138
2015-12-21 19:00:00,3230,17064440
2015-12-21 20:00:00,21453,164971022
2015-12-21 21:00:00,1551,6969812
2015-12-21 22:00:00,1219,5475256
2015-12-21 23:00:00,2472,7639288
2015-12-22 00:00:00,1215,4761106
2015-12-22 01:00:00,916,4035123
2015-12-22 02:00:00,902,3726940
2015-12-22 03:00:00,880,3651848
2015-12-22 04:00:00,876,3635464
2015-12-22 05:00:00,875,3630344
2015-12-22 06:00:00,2624,13823272
2015-12-22 07:00:00,2540,13204232
2015-12-22 08:00:00,3055,10372936
2015-12-22 09:00:00,2952,10676688
2015-12-22 10:00:00,1730,7866220
2015-12-22 11:00:00,1422,7538560
2015-12-22 12:00:00,1361,6185439
2015-12-22 13:00:00,1354,6932452
2015-12-22 14:00:00,3080,10096849
2015-12-22 15:00:00,3688,11943772
2015-12-22 16:00:00,4128,10632664
2015-12-22 17:00:00,3427,9726906
2015-12-22 18:00:00,2322,8111616
2015-12-22 19:00:00,1818,5652986
2015-12-22 20:00:00,1639,5760236
2015-12-22 21:00:00,1630,7861944
2015-12-22 22:00:00,1544,5815384
2015-12-22 23:00:00,1589,5261640
2015-12-23 00:00:00,1541,5064456
2015-12-23 01:00:00,1524,4975672
2015-12-23 02:00:00,1529,4996248
2015-12-23 03:00:00,1479,4728824
2015-12-23 04:00:00,1479,4544440
2015-12-23 05:00:00,1469,4395480
2015-12-23 06:00:00,1465,4367192
2015-12-23 07:00:00,1468,4369240
2015-12-23 08:00:00,2550,5736456
2015-12-23 09:00:00,2671,7999375
2015-12-23 10:00:00,2636,7968102
2015-12-23 11:00:00,2618,6616068
2015-12-23 12:00:00,2588,6099736
2015-12-23 13:00:00,2590,6219960
2015-12-23 14:00:00,127652,262201952
2015-12-23 15:00:00,128713,268136440
2015-12-23 16:00:00,127670,264117156
2015-12-23 17:00:00,102283,211413524
2015-12-23 18:00:00,90445,186610260
2015-12-23 19:00:00,66739,137758968
2015-12-23 20:00:00,30269,62703320
2015-12-23 21:00:00,13500,28963208
2015-12-23 22:00:00,3166,7547000
2015-12-23 23:00:00,2440,7296680
2015-12-24 00:00:00,2348,5471304
2015-12-24 01:00:00,2640,6328136
2015-12-24 02:00:00,2631,6295848
2015-12-24 03:00:00,2605,6203080
2015-12-24 04:00:00,2529,5879496
2015-12-24 05:00:00,2431,5493144
2015-12-24 06:00:00,2347,5173656
2015-12-24 07:00:00,2319,5058968
2015-12-24 08:00:00,2311,4925528
2015-12-24 09:00:00,2363,5461356
2015-12-24 10:00:00,2367,5617920
2015-12-24 11:00:00,2311,4895192
2015-12-24 12:00:00,3070,6187480
2015-12-24 13:00:00,2616,5687128
2015-12-24 14:00:00,2476,5109608
2015-12-24 15:00:00,5110,27047328
2015-12-24 16:00:00,3602,13407496
2015-12-24 17:00:00,2722,8238088
2015-12-24 18:00:00,2472,5797280
2015-12-24 19:00:00,3106,8051080
2015-12-24 20:00:00,2896,7210984
2015-12-24 21:00:00,2201,4553032
2015-12-24 22:00:00,2071,4069556
2015-12-24 23:00:00,2010,3819556
2015-12-25 00:00:00,17445,128795908
2015-12-25 01:00:00,54973,431480288
2015-12-25 02:00:00,6566,40984020
2015-12-25 03:00:00,3950,19816884
2015-12-25 04:00:00,2734,10002212
2015-12-25 05:00:00,2035,4182484
2015-12-25 06:00:00,1866,3542868
2015-12-25 07:00:00,1747,3446212
2015-12-25 08:00:00,1543,3307204
2015-12-25 09:00:00,1347,2922384
2015-12-25 10:00:00,1714,4130780
2015-12-25 11:00:00,2205,3753956
2015-12-25 12:00:00,2216,3911780
2015-12-25 13:00:00,1989,3429028
2015-12-25 14:00:00,2263,4471468
2015-12-25 15:00:00,2412,5036379
2015-12-25 16:00:00,2770,5930131
2015-12-25 17:00:00,2530,4927176
2015-12-25 18:00:00,2316,4279336
2015-12-25 19:00:00,1970,3263548
2015-12-25 20:00:00,2205,5515324
2015-12-25 21:00:00,2115,5446876
2015-12-25 22:00:00,1976,4964252
2015-12-25 23:00:00,1804,4332396
2015-12-26 00:00:00,1630,3864764
2015-12-26 01:00:00,1403,3265724
2015-12-26 02:00:00,2453,8622412
2015-12-26 03:00:00,2115,6498892
2015-12-26 04:00:00,2033,6345580
2015-12-26 05:00:00,1093,2624556
2015-12-26 06:00:00,1031,2335356
2015-12-26 07:00:00,1017,2317948
2015-12-26 08:00:00,1025,2587900
2015-12-26 09:00:00,1035,2725116
2015-12-26 10:00:00,1090,2862524
2015-12-26 11:00:00,1914,4684625
2015-12-26 12:00:00,2125,5112128
2015-12-26 13:00:00,1137,3359052
2015-12-26 14:00:00,1051,2834486
2015-12-26 15:00:00,1019,2615036
2015-12-26 16:00:00,1407,5861116
2015-12-26 17:00:00,946,2825308
2015-12-26 18:00:00,862,2079452
2015-12-26 19:00:00,803,1984316
2015-12-26 20:00:00,786,2241340
2015-12-26 21:00:00,749,1948399
2015-12-26 22:00:00,742,1892943
2015-12-26 23:00:00,744,1894991
2015-12-27 00:00:00,717,1719100
2015-12-27 01:00:00,720,1776076
2015-12-27 02:00:00,838,3006908
2015-12-27 03:00:00,836,3004860
2015-12-27 04:00:00,708,1694140
2015-12-27 05:00:00,708,1694140
2015-12-27 06:00:00,132,514492
2015-12-27 07:00:00,131,513468
2015-12-27 08:00:00,134,538044
2015-12-27 09:00:00,1479,4396060
2015-12-27 10:00:00,712,1631260
2015-12-27 11:00:00,1246,1819868
2015-12-27 12:00:00,1108,1479100
2015-12-27 13:00:00,1107,1451292
2015-12-27 14:00:00,1178,1788124
2015-12-27 15:00:00,2113,5531196
2015-12-27 16:00:00,1686,3820124
2015-12-27 17:00:00,1689,5564892
2015-12-27 18:00:00,1215,2156924
2015-12-27 19:00:00,1115,1497372
2015-12-27 20:00:00,1120,1594460
2015-12-27 21:00:00,2241,3824732
2015-12-27 22:00:00,1174,2514887
2015-12-27 23:00:00,1058,1552140
2015-12-28 00:00:00,3813,11829176
2015-12-28 01:00:00,3685,8515512
2015-12-28 02:00:00,5350,93906392
2015-12-28 03:00:00,3013,88383126
2015-12-28 04:00:00,2903,87936760
2015-12-28 05:00:00,2580,75198476
2015-12-28 06:00:00,1952,42240315
2015-12-28 07:00:00,14325,160211259
2015-12-28 08:00:00,1921,49617931
2015-12-28 09:00:00,1833,48542923
2015-12-28 10:00:00,1968,47844180
2015-12-28 11:00:00,6329,73072719
2015-12-28 12:00:00,19538,211162557
2015-12-28 13:00:00,34106,360484608
2015-12-28 14:00:00,1573,33886056
2015-12-28 15:00:00,1202,24633806
2015-12-28 16:00:00,1134,21102013
2015-12-28 17:00:00,15845,166513536
2015-12-28 18:00:00,20792,185714368
2015-12-28 19:00:00,18474,178728592
2015-12-28 20:00:00,46335,462780432
2015-12-28 21:00:00,17425,170616704
2015-12-28 22:00:00,2017,17308800
2015-12-28 23:00:00,5959,60951088
2015-12-29 00:00:00,30512,256105440
2015-12-29 01:00:00,2003,27426320
2015-12-29 02:00:00,589,16003920
2015-12-29 03:00:00,494,15228336
2015-12-29 04:00:00,470,14901840
2015-12-29 05:00:00,461,14803472
2015-12-29 06:00:00,437,13763008
2015-12-29 07:00:00,1599,19360944
2015-12-29 08:00:00,1458,16686576
2015-12-29 09:00:00,3294,18093984
2015-12-29 10:00:00,793,7975872
2015-12-29 11:00:00,6211,31666928
2015-12-29 12:00:00,5727,26012240
2015-12-29 13:00:00,510,3275280
2015-12-29 14:00:00,1947,9039120
2015-12-29 15:00:00,897,7121500
2015-12-29 16:00:00,1887,8905318
2015-12-29 17:00:00,736,3999532
2015-12-29 18:00:00,395,2689560
2015-12-29 19:00:00,31897,255016928
2015-12-29 20:00:00,1571,7284992
2015-12-29 21:00:00,11498,57948030
2015-12-29 22:00:00,11868,90994030
2015-12-29 23:00:00,34303,265006187
2015-12-30 00:00:00,12934,96170175
2015-12-30 01:00:00,12652,93122420
2015-12-30 02:00:00,12453,92414152
2015-12-30 03:00:00,12086,90809864
2015-12-30 04:00:00,11973,91583912
2015-12-30 05:00:00,11870,91080456
2015-12-30 06:00:00,64423,604877544
2015-12-30 07:00:00,21442,182876632
2015-12-30 08:00:00,13568,97083736
2015-12-30 09:00:00,12399,90808440
2015-12-30 10:00:00,43888,343128184
2015-12-30 11:00:00,12615,93003240
2015-12-30 12:00:00,11315,86967024
2015-12-30 13:00:00,13580,95579960
2015-12-30 14:00:00,15354,104459736
2015-12-30 15:00:00,91439,861566296
2015-12-30 16:00:00,15870,108282488
2015-12-30 17:00:00,14003,101289672
2015-12-30 18:00:00,13610,91247544
2015-12-30 19:00:00,13526,91214264
2015-12-30 20:00:00,12365,88349816
2015-12-30 21:00:00,13265,97968408
2015-12-30 22:00:00,11477,86523032
2015-12-30 23:00:00,11336,85939912
2015-12-31 00:00:00,11309,85820056
2015-12-31 01:00:00,11326,85710296
2015-12-31 02:00:00,11290,85173176
2015-12-31 03:00:00,11257,84141944
2015-12-31 04:00:00,11531,84105416
2015-12-31 05:00:00,11320,78199144
2015-12-31 06:00:00,11173,72162494
2015-12-31 07:00:00,10733,63152926
2015-12-31 08:00:00,10690,59687422
2015-12-31 09:00:00,10737,58166846
2015-12-31 10:00:00,43421,312222510
2015-12-31 11:00:00,93181,817834510
2015-12-31 12:00:00,11979,67564238
2015-12-31 13:00:00,11464,66978062
2015-12-31 14:00:00,11583,68214142
2015-12-31 15:00:00,11986,82288190
2015-12-31 16:00:00,11647,72546606
2015-12-31 17:00:00,11678,71901414
2015-12-31 18:00:00,12099,70663814
2015-12-31 19:00:00,11668,60387818
2015-12-31 20:00:00,11379,60315338
2015-12-31 21:00:00,10982,59676150
2015-12-31 22:00:00,10925,59651146
2015-12-31 23:00:00,10941,59675602


==> graphs/gnu-plot/hourly-usage-stats/data/core_memory_demand_2016.csv <==
time,cores_requested,memory_requested
2016-01-01 00:00:00,31496,251969984
2016-01-01 01:00:00,27396,219168000
2016-01-01 02:00:00,64436,508534432
2016-01-01 03:00:00,502,761536
2016-01-01 04:00:00,17,471296
2016-01-01 05:00:00,12,390816
2016-01-01 06:00:00,13,394912
2016-01-01 07:00:00,12,390816
2016-01-01 08:00:00,14,394908
2016-01-01 09:00:00,17,421536
2016-01-01 10:00:00,2565,5766816
2016-01-01 11:00:00,2449,5365408
2016-01-01 12:00:00,502,1590272
2016-01-01 13:00:00,91,715776
2016-01-01 14:00:00,117,977008
2016-01-01 15:00:00,96,824960
2016-01-01 16:00:00,89,904608
2016-01-01 17:00:00,238,1490752
2016-01-01 18:00:00,189,648960
2016-01-01 19:00:00,140,2395536
2016-01-01 20:00:00,137,2360720
2016-01-01 21:00:00,210,2567568
2016-01-01 22:00:00,243,10538752
2016-01-01 23:00:00,247,10525744
2016-01-02 00:00:00,382,10974928
2016-01-02 01:00:00,198,7303248
2016-01-02 02:00:00,129,4811568
2016-01-02 03:00:00,100,3613104
2016-01-02 04:00:00,74,2408752
2016-01-02 05:00:00,79,2408240
2016-01-02 06:00:00,80,2408496
2016-01-02 07:00:00,97,2571568
2016-01-02 08:00:00,141,2901296
2016-01-02 09:00:00,140,2901040
2016-01-02 10:00:00,3440,6323952
2016-01-02 11:00:00,134,2910512
2016-01-02 12:00:00,135,2914608
2016-01-02 13:00:00,134,2910512
2016-01-02 14:00:00,134,2910512
2016-01-02 15:00:00,117,2751992
2016-01-02 16:00:00,159,2888192
2016-01-02 17:00:00,585,3410480
2016-01-02 18:00:00,646,5978640
2016-01-02 19:00:00,446,3554288
2016-01-02 20:00:00,411,3398384
2016-01-02 21:00:00,464,3053296
2016-01-02 22:00:00,513,6290096
2016-01-02 23:00:00,578,6425008
2016-01-03 00:00:00,584,6412272
2016-01-03 01:00:00,570,6392240
2016-01-03 02:00:00,507,6080096
2016-01-03 03:00:00,456,5244368
2016-01-03 04:00:00,447,5087024
2016-01-03 05:00:00,442,4837024
2016-01-03 06:00:00,435,4441120
2016-01-03 07:00:00,437,4219792
2016-01-03 08:00:00,447,4415024
2016-01-03 09:00:00,1600,6699920
2016-01-03 10:00:00,1626,3923696
2016-01-03 11:00:00,1489,3742976
2016-01-03 12:00:00,711,1737984
2016-01-03 13:00:00,907,1586432
2016-01-03 14:00:00,1583,2250272
2016-01-03 15:00:00,1406,2022944
2016-01-03 16:00:00,906,1932256
2016-01-03 17:00:00,651,1446400
2016-01-03 18:00:00,1007,4549376
2016-01-03 19:00:00,753,3012072
2016-01-03 20:00:00,1766,11270916
2016-01-03 21:00:00,11492,89772904
2016-01-03 22:00:00,11526,24828676
2016-01-03 23:00:00,485,907984
2016-01-04 00:00:00,1517,8880532
2016-01-04 01:00:00,7724,16341388
2016-01-04 02:00:00,11492,24565932
2016-01-04 03:00:00,14407,30925216
2016-01-04 04:00:00,14810,31870406
2016-01-04 05:00:00,14370,30758846
2016-01-04 06:00:00,13104,28068676
2016-01-04 07:00:00,10398,22285886
2016-01-04 08:00:00,13653,35353068
2016-01-04 09:00:00,10670,33604170
2016-01-04 10:00:00,8053,17372938
2016-01-04 13:00:00,60495,598532816
2016-01-04 14:00:00,28177,255231000
2016-01-04 15:00:00,6976,62471008
2016-01-04 16:00:00,6114,73458592
2016-01-04 17:00:00,1030,22963168
2016-01-04 18:00:00,32101,272893224
2016-01-04 19:00:00,1039,24892940
2016-01-04 20:00:00,5567,48925696
2016-01-04 21:00:00,6433,67368792
2016-01-04 22:00:00,70107,566731896
2016-01-04 23:00:00,6846,64105000
2016-01-05 00:00:00,9848,101806424
2016-01-05 01:00:00,3619,43900312
2016-01-05 02:00:00,3109,41296984
2016-01-05 03:00:00,2997,37074493
2016-01-05 04:00:00,3071,36170892
2016-01-05 05:00:00,2666,30538367
2016-01-05 06:00:00,2282,25617832
2016-01-05 07:00:00,1990,19918656
2016-01-05 08:00:00,1818,18241888
2016-01-05 09:00:00,1769,17517504
2016-01-05 10:00:00,1710,16592160
2016-01-05 11:00:00,3565,13884000
2016-01-05 12:00:00,2354,10728480
2016-01-05 13:00:00,2343,10114640
2016-01-05 14:00:00,4392,35401360
2016-01-05 15:00:00,25321,240621424
2016-01-05 16:00:00,6369,58732970
2016-01-05 17:00:00,4132,39925868
2016-01-05 18:00:00,2982,17122396
2016-01-05 19:00:00,4081,17329602
2016-01-05 21:00:00,8466,72632392
2016-01-05 22:00:00,3072,9638838
2016-01-05 23:00:00,2073,7295399
2016-01-06 00:00:00,2216,7604319
2016-01-06 01:00:00,8314,62697922
2016-01-06 02:00:00,9770,75666277
2016-01-06 03:00:00,2855,10198057
2016-01-06 04:00:00,4579,13993224
2016-01-06 05:00:00,2536,8345441
2016-01-06 06:00:00,1637,4937412
2016-01-06 07:00:00,2460,5790645
2016-01-06 08:00:00,1422,4510947
2016-01-06 10:00:00,10112,102253948
2016-01-06 11:00:00,7260,67244174
2016-01-06 12:00:00,6469,62912005
2016-01-06 13:00:00,3779,36908272
2016-01-06 14:00:00,4053,27742024
2016-01-06 15:00:00,2656,23834660
2016-01-06 16:00:00,2714,22194718
2016-01-06 17:00:00,1997,19032368
2016-01-06 18:00:00,6780,66302796
2016-01-06 19:00:00,7799,70433128
2016-01-06 20:00:00,6930,69050540
2016-01-06 21:00:00,7243,66318340
2016-01-06 22:00:00,7646,63880002
2016-01-06 23:00:00,5853,59310756
2016-01-07 00:00:00,5364,57099396
2016-01-07 01:00:00,4988,53678870
2016-01-07 02:00:00,4690,51664194
2016-01-07 03:00:00,4616,51346477
2016-01-07 04:00:00,4350,49115194
2016-01-07 05:00:00,4107,46128596
2016-01-07 06:00:00,3866,44008445
2016-01-07 07:00:00,3586,40525858
2016-01-07 08:00:00,3231,37328439
2016-01-07 09:00:00,3931,34914854
2016-01-07 10:00:00,36429,297842256
2016-01-07 11:00:00,2801,26188983
2016-01-07 12:00:00,2640,27411030
2016-01-07 14:00:00,4536,28601213
2016-01-07 15:00:00,4024,26899508
2016-01-07 16:00:00,6119,40012865
2016-01-07 17:00:00,3126,29617310
2016-01-07 18:00:00,2401,24805060
2016-01-07 19:00:00,1840,11100044
2016-01-07 20:00:00,1167,10270744
2016-01-07 21:00:00,2595,16959508
2016-01-07 23:00:00,3478,27068290
2016-01-08 00:00:00,4527,26326164
2016-01-08 01:00:00,1986,15390268
2016-01-08 02:00:00,2006,16497786
2016-01-08 03:00:00,2340,17384972
2016-01-08 04:00:00,2101,16044148
2016-01-08 05:00:00,2051,16406048
2016-01-08 06:00:00,1985,15573842
2016-01-08 07:00:00,2099,16158074
2016-01-08 08:00:00,2851,16720744
2016-01-08 09:00:00,3330,18049146
2016-01-08 10:00:00,4734,29615867
2016-01-08 11:00:00,3854,21367078
2016-01-08 12:00:00,3552,19016835
2016-01-08 13:00:00,3129,19214178
2016-01-08 14:00:00,2973,23828576
2016-01-08 15:00:00,4596,45421448
2016-01-08 16:00:00,5715,55645074
2016-01-08 17:00:00,5472,47774272
2016-01-08 18:00:00,4674,50559186
2016-01-08 19:00:00,4669,55956102
2016-01-08 20:00:00,4794,60054792
2016-01-08 21:00:00,4167,54095810
2016-01-08 22:00:00,2508,32659754
2016-01-08 23:00:00,3042,25937904
2016-01-09 00:00:00,2392,25978006
2016-01-09 01:00:00,3085,24627304
2016-01-09 02:00:00,2556,16454766
2016-01-09 03:00:00,2222,8851474
2016-01-09 04:00:00,2732,17822700
2016-01-09 05:00:00,1730,16284928
2016-01-09 06:00:00,1056,5123608
2016-01-09 07:00:00,948,3855830
2016-01-09 08:00:00,2072,6257280
2016-01-09 09:00:00,1613,13924200
2016-01-09 10:00:00,1197,4531370
2016-01-09 11:00:00,2252,8963040
2016-01-09 12:00:00,2844,12674608
2016-01-09 13:00:00,2746,8312960
2016-01-09 14:00:00,2093,3002512
2016-01-09 15:00:00,2473,3886518
2016-01-09 16:00:00,2496,4839232
2016-01-09 17:00:00,2360,5288818
2016-01-09 18:00:00,2329,4943440
2016-01-09 19:00:00,2970,9503644
2016-01-09 20:00:00,3736,18128184
2016-01-09 21:00:00,3463,8816856
2016-01-09 22:00:00,3893,17770160
2016-01-09 23:00:00,3562,15042848
2016-01-10 00:00:00,2310,5174056
2016-01-10 01:00:00,2186,4384480
2016-01-10 02:00:00,2198,4445920
2016-01-10 03:00:00,2170,4376288
2016-01-10 04:00:00,2138,4359904
2016-01-10 05:00:00,2138,4359904
2016-01-10 06:00:00,2078,3783968
2016-01-10 07:00:00,2019,3656992
2016-01-10 08:00:00,2019,3680800
2016-01-10 09:00:00,1985,3659296
2016-01-10 10:00:00,3162,6139424
2016-01-10 11:00:00,6087,27486208
2016-01-10 12:00:00,2666,5663696
2016-01-10 13:00:00,4909,34797920
2016-01-10 14:00:00,4372,38567378
2016-01-10 15:00:00,4877,50138464
2016-01-10 16:00:00,4203,44402096
2016-01-10 17:00:00,4400,47777648
2016-01-10 18:00:00,4264,49512846
2016-01-10 19:00:00,12877,68603806
2016-01-10 20:00:00,4347,44297996
2016-01-10 21:00:00,8358,72285876
2016-01-10 22:00:00,39566,320829686
2016-01-10 23:00:00,6456,52272002
2016-01-11 00:00:00,4020,30744928
2016-01-11 01:00:00,4054,29672658
2016-01-11 02:00:00,4383,31473668
2016-01-11 03:00:00,4340,30109924
2016-01-11 04:00:00,3893,25401858
2016-01-11 05:00:00,3325,19876966
2016-01-11 06:00:00,3144,18328138
2016-01-11 07:00:00,3261,18529720
2016-01-11 08:00:00,3523,19620712
2016-01-11 09:00:00,4133,21067272
2016-01-11 10:00:00,4907,30273176
2016-01-11 11:00:00,5630,32884238
2016-01-11 12:00:00,5134,32277724
2016-01-11 13:00:00,5606,32706824
2016-01-11 14:00:00,4847,31200986
2016-01-11 15:00:00,7166,33986098
2016-01-11 16:00:00,8146,32598550
2016-01-11 17:00:00,12850,65273556
2016-01-11 18:00:00,5679,36323534
2016-01-11 19:00:00,5083,34021084
2016-01-11 20:00:00,4571,22663166
2016-01-11 21:00:00,6181,33573178
2016-01-11 22:00:00,8874,85442904
2016-01-11 23:00:00,13483,86495600
2016-01-12 00:00:00,4876,18555330
2016-01-12 01:00:00,3417,15517096
2016-01-12 02:00:00,3982,19028020
2016-01-12 03:00:00,3416,11030272
2016-01-12 04:00:00,2431,7681122
2016-01-12 05:00:00,2256,7055456
2016-01-12 06:00:00,2114,6897932
2016-01-12 07:00:00,2103,6941966
2016-01-12 08:00:00,3006,7917210
2016-01-12 09:00:00,2329,6974547
2016-01-12 10:00:00,2477,8094794
2016-01-12 11:00:00,3144,15336648
2016-01-12 12:00:00,3532,15955344
2016-01-12 13:00:00,4421,22839212
2016-01-12 14:00:00,5117,36484582
2016-01-12 15:00:00,4769,34194386
2016-01-12 16:00:00,5680,35823034
2016-01-12 17:00:00,4758,34604336
2016-01-12 18:00:00,5346,28927394
2016-01-12 19:00:00,5039,25632568
2016-01-12 20:00:00,4610,19209440
2016-01-12 21:00:00,4741,15006540
2016-01-12 22:00:00,4180,13454138
2016-01-12 23:00:00,3303,7876912
2016-01-13 00:00:00,3173,6861700
2016-01-13 01:00:00,4002,8311434
2016-01-13 02:00:00,3090,6945412
2016-01-13 03:00:00,2975,6190818
2016-01-13 04:00:00,2847,5329280
2016-01-13 05:00:00,2838,5261124
2016-01-13 06:00:00,2788,4999328
2016-01-13 07:00:00,2794,5028542
2016-01-13 08:00:00,3641,6430092
2016-01-13 09:00:00,3366,9334188
2016-01-13 10:00:00,2983,9488888
2016-01-13 11:00:00,5944,31414264
2016-01-13 12:00:00,4550,24617446
2016-01-13 13:00:00,4765,28781962
2016-01-13 14:00:00,5182,30925244
2016-01-13 15:00:00,6149,35557724
2016-01-13 16:00:00,5461,42361722
2016-01-13 17:00:00,5266,39629528
2016-01-13 18:00:00,5007,37781672
2016-01-13 19:00:00,6049,39081414
2016-01-13 20:00:00,5564,34182530
2016-01-13 21:00:00,4846,30289364
2016-01-13 22:00:00,5643,34588071
2016-01-13 23:00:00,35796,275134460
2016-01-14 00:00:00,3882,18541392
2016-01-14 01:00:00,65707,512481008
2016-01-14 02:00:00,3473,13356000
2016-01-14 03:00:00,3359,11043232
2016-01-14 04:00:00,3283,10250878
2016-01-14 05:00:00,3238,9996747
2016-01-14 06:00:00,3203,9507900
2016-01-14 07:00:00,4093,17173340
2016-01-14 08:00:00,3233,9114442
2016-01-14 09:00:00,4117,11676896
2016-01-14 10:00:00,5617,12801014
2016-01-14 11:00:00,4972,15941085
2016-01-14 12:00:00,3175,9383313
2016-01-14 13:00:00,3021,9811640
2016-01-14 14:00:00,2945,11991728
2016-01-14 15:00:00,3857,13183168
2016-01-14 16:00:00,3349,10532584
2016-01-14 17:00:00,2923,10559440
2016-01-14 18:00:00,2775,8690452
2016-01-14 19:00:00,2681,8686898
2016-01-14 20:00:00,2528,8909088
2016-01-14 21:00:00,2911,12401860
2016-01-14 22:00:00,3327,14400644
2016-01-14 23:00:00,2777,12525176
2016-01-15 01:00:00,2366,9003840
2016-01-15 02:00:00,2258,8281328
2016-01-15 03:00:00,2319,8504136
2016-01-15 04:00:00,2125,7969120
2016-01-15 05:00:00,2125,7969120
2016-01-15 06:00:00,2133,8062304
2016-01-15 07:00:00,2097,8006618
2016-01-15 08:00:00,2120,8404846
2016-01-15 09:00:00,64369,506274189
2016-01-15 10:00:00,3996,23112056
2016-01-15 11:00:00,2462,10688944
2016-01-15 12:00:00,2520,10542352
2016-01-15 13:00:00,3595,17140646
2016-01-15 14:00:00,2011,7469214
2016-01-15 15:00:00,3713,8558376
2016-01-15 16:00:00,6273,19769260
2016-01-15 17:00:00,8420,27630940
2016-01-15 18:00:00,11075,36290064
2016-01-15 19:00:00,10138,36100136
2016-01-15 20:00:00,9923,36725016
2016-01-15 21:00:00,12200,49595124
2016-01-15 22:00:00,11146,44829956
2016-01-15 23:00:00,10991,42446644
2016-01-16 00:00:00,10272,34962952
2016-01-16 01:00:00,10095,30843820
2016-01-16 02:00:00,8970,26960240
2016-01-16 03:00:00,7665,23061944
2016-01-16 04:00:00,5717,18581752
2016-01-16 05:00:00,3780,14509744
2016-01-16 06:00:00,2724,12312720
2016-01-16 07:00:00,2623,12019536
2016-01-16 08:00:00,2639,12010128
2016-01-16 09:00:00,2623,11904240
2016-01-16 10:00:00,3235,12146640
2016-01-16 11:00:00,7558,30253296
2016-01-16 12:00:00,2245,8981088
2016-01-16 13:00:00,2149,9071888
2016-01-16 14:00:00,9456,38258096
2016-01-16 15:00:00,3775,17910272
2016-01-16 16:00:00,2829,15488648
2016-01-16 17:00:00,15096,91794184
2016-01-16 18:00:00,2151,9550736
2016-01-16 19:00:00,2130,9514352
2016-01-16 20:00:00,3123,10863024
2016-01-16 21:00:00,12846,41745216
2016-01-16 22:00:00,14136,44560184
2016-01-16 23:00:00,3990,14893504
2016-01-17 00:00:00,3084,11520768
2016-01-17 01:00:00,3166,10730832
2016-01-17 02:00:00,3088,10276176
2016-01-17 03:00:00,2177,8975696
2016-01-17 04:00:00,2158,8885824
2016-01-17 05:00:00,2150,8812096
2016-01-17 06:00:00,2103,8730368
2016-01-17 07:00:00,3082,9711360
2016-01-17 08:00:00,2309,8911808
2016-01-17 09:00:00,2209,8783200
2016-01-17 10:00:00,2246,9521152
2016-01-17 11:00:00,2234,9537056
2016-01-17 12:00:00,2199,9467456
2016-01-17 13:00:00,2193,9459360
2016-01-17 14:00:00,2212,9513264
2016-01-17 15:00:00,3054,10220288
2016-01-17 16:00:00,3116,10230528
2016-01-17 17:00:00,2340,9487424
2016-01-17 18:00:00,2318,9479872
2016-01-17 19:00:00,2295,9418368
2016-01-17 20:00:00,2316,9462592
2016-01-17 21:00:00,2321,9386832
2016-01-17 22:00:00,2240,8950432
2016-01-17 23:00:00,2284,9829788
2016-01-18 00:00:00,2281,9714908
2016-01-18 01:00:00,2273,9682140
2016-01-18 02:00:00,2475,10717020
2016-01-18 03:00:00,2440,10368220
2016-01-18 04:00:00,2397,10128860
2016-01-18 05:00:00,2364,9993692
2016-01-18 06:00:00,2332,9831388
2016-01-18 07:00:00,2296,9589084
2016-01-18 08:00:00,3313,11508764
2016-01-18 09:00:00,3266,12235772
2016-01-18 10:00:00,5009,15870668
2016-01-18 11:00:00,3695,15406988
2016-01-18 12:00:00,3352,16433692
2016-01-18 13:00:00,3848,19261580
2016-01-18 14:00:00,4803,21467338
2016-01-18 15:00:00,6142,22878230
2016-01-18 16:00:00,4657,22715565
2016-01-18 17:00:00,4409,49312572
2016-01-18 18:00:00,4889,26701248
2016-01-18 19:00:00,75350,595825294
2016-01-18 20:00:00,5386,13280132
2016-01-18 21:00:00,4514,9435556
2016-01-18 22:00:00,3673,8780338
2016-01-18 23:00:00,2486,7738112
2016-01-19 00:00:00,1757,7277220
2016-01-19 01:00:00,1904,7879140
2016-01-19 02:00:00,1281,4387428
2016-01-19 03:00:00,1266,4295332
2016-01-19 04:00:00,1147,3995620
2016-01-19 05:00:00,2144,6057980
2016-01-19 06:00:00,2139,6039548
2016-01-19 07:00:00,2374,5620828
2016-01-19 08:00:00,1326,4024540
2016-01-19 09:00:00,1214,3966052
2016-01-19 10:00:00,1623,6272676
2016-01-19 11:00:00,2943,11424636
2016-01-19 12:00:00,3873,14257116
2016-01-19 13:00:00,5114,24111408
2016-01-19 14:00:00,5267,28592912
2016-01-19 15:00:00,4467,20349424
2016-01-19 16:00:00,4759,20774800
2016-01-19 17:00:00,4944,29125776
2016-01-19 18:00:00,6014,20139652
2016-01-19 19:00:00,149191,1167137012
2016-01-19 20:00:00,5478,15585212
2016-01-19 21:00:00,7978,14504368
2016-01-19 22:00:00,7534,12410476
2016-01-19 23:00:00,5118,12866760
2016-01-20 00:00:00,3224,9904923
2016-01-20 01:00:00,4083,19412699
2016-01-20 02:00:00,3929,17639148
2016-01-20 03:00:00,2724,8703084
2016-01-20 04:00:00,2510,7936908
2016-01-20 05:00:00,1917,5719948
2016-01-20 06:00:00,1293,3384204
2016-01-20 07:00:00,1099,2671332
2016-01-20 08:00:00,1157,2762944
2016-01-20 09:00:00,1342,5268796
2016-01-20 10:00:00,76474,161773052
2016-01-20 11:00:00,72530,159627868
2016-01-20 12:00:00,31158,73655884
2016-01-20 13:00:00,6194,20036568
2016-01-20 14:00:00,4959,21701560
2016-01-20 15:00:00,4676,23073308
2016-01-20 16:00:00,4974,23309396
2016-01-20 17:00:00,10383,35054140
2016-01-20 18:00:00,10563,32446396
2016-01-20 19:00:00,8384,21030490
2016-01-20 20:00:00,5876,14075364
2016-01-20 21:00:00,4168,9182602
2016-01-20 22:00:00,3725,6773868
2016-01-20 23:00:00,3994,8389040
2016-01-21 00:00:00,4292,10245316
2016-01-21 01:00:00,3947,8872476
2016-01-21 02:00:00,3252,6653852
2016-01-21 03:00:00,3829,6945324
2016-01-21 04:00:00,3824,6924844
2016-01-21 05:00:00,3151,6171180
2016-01-21 06:00:00,3025,5704236
2016-01-21 07:00:00,3019,5569836
2016-01-21 08:00:00,3012,6138764
2016-01-21 09:00:00,3455,7905780
2016-01-21 10:00:00,3484,15282821
2016-01-21 11:00:00,3259,11535564
2016-01-21 12:00:00,98195,209135644
2016-01-21 13:00:00,60511,132725356
2016-01-21 14:00:00,59979,132617544
2016-01-21 15:00:00,17063,44273028
2016-01-21 16:00:00,6176,21255076
2016-01-21 17:00:00,4562,16019434
2016-01-21 18:00:00,3672,12425270
2016-01-21 19:00:00,3559,11161836
2016-01-21 20:00:00,3506,10153268
2016-01-21 21:00:00,3235,10205212
2016-01-21 22:00:00,2986,6810460
2016-01-21 23:00:00,2912,6906636
2016-01-22 00:00:00,2875,6420028
2016-01-22 01:00:00,2909,6307548
2016-01-22 02:00:00,2963,6384140
2016-01-22 03:00:00,2822,6032556
2016-01-22 04:00:00,2651,5726652
2016-01-22 05:00:00,2589,5304108
2016-01-22 06:00:00,2553,5097180
2016-01-22 07:00:00,2539,5022172
2016-01-22 08:00:00,2532,4917404
2016-01-22 09:00:00,2639,5137158
2016-01-22 10:00:00,2986,6240180
2016-01-22 11:00:00,3863,10237813
2016-01-22 12:00:00,4266,10387952
2016-01-22 13:00:00,4333,10114936
2016-01-22 14:00:00,5266,16122137
2016-01-22 15:00:00,5520,18664932
2016-01-22 16:00:00,5454,23748148
2016-01-22 17:00:00,14807,81843996
2016-01-22 18:00:00,14988,87764548
2016-01-22 19:00:00,17109,123264252
2016-01-22 20:00:00,13696,148757884
2016-01-22 21:00:00,6972,37559100
2016-01-22 22:00:00,6298,34421076
2016-01-22 23:00:00,5309,29657028
2016-01-23 00:00:00,4761,29629404
2016-01-23 01:00:00,4275,26894388
2016-01-23 02:00:00,4332,28012116
2016-01-23 03:00:00,3790,27746596
2016-01-23 04:00:00,3674,28264484
2016-01-23 05:00:00,3539,28878708
2016-01-23 06:00:00,3172,27014100
2016-01-23 07:00:00,3022,25704932
2016-01-23 08:00:00,2578,23812644
2016-01-23 09:00:00,4874,69926452
2016-01-23 10:00:00,4726,58723956
2016-01-23 11:00:00,3029,24213676
2016-01-23 12:00:00,5019,66122900
2016-01-23 13:00:00,2688,19171284
2016-01-23 14:00:00,2917,19821644
2016-01-23 15:00:00,2525,17093940
2016-01-23 16:00:00,2714,18332532
2016-01-23 17:00:00,2584,17811228
2016-01-23 18:00:00,3210,20586348
2016-01-23 19:00:00,2379,17320972
2016-01-23 20:00:00,2334,16610180
2016-01-23 21:00:00,1961,15432212
2016-01-23 22:00:00,1843,13788228
2016-01-23 23:00:00,1734,12211468
2016-01-24 00:00:00,2210,13414620
2016-01-24 01:00:00,1895,11798892
2016-01-24 02:00:00,1813,10458332
2016-01-24 03:00:00,1747,9211964
2016-01-24 04:00:00,1689,7816348
2016-01-24 05:00:00,1665,7096348
2016-01-24 06:00:00,1638,6312252
2016-01-24 07:00:00,1628,6012252
2016-01-24 08:00:00,2211,9982252
2016-01-24 09:00:00,2495,12699300
2016-01-24 10:00:00,2182,8733204
2016-01-24 11:00:00,2164,8621028
2016-01-24 12:00:00,4834,31063775
2016-01-24 13:00:00,12992,45072065
2016-01-24 14:00:00,1838,10628754
2016-01-24 15:00:00,2785,17605220
2016-01-24 16:00:00,3485,23189000
2016-01-24 17:00:00,2092,14625888
2016-01-24 18:00:00,7018,31795380
2016-01-24 19:00:00,6370,28847680
2016-01-24 20:00:00,3777,29178712
2016-01-24 21:00:00,3818,29065572
2016-01-24 22:00:00,3765,27984238
2016-01-24 23:00:00,3627,27002018
2016-01-25 00:00:00,3354,24612386
2016-01-25 01:00:00,2585,16760200
2016-01-25 02:00:00,1631,7310852
2016-01-25 03:00:00,1361,6021688
2016-01-25 04:00:00,1344,5820980
2016-01-25 05:00:00,1288,5302720
2016-01-25 06:00:00,1169,4824352
2016-01-25 07:00:00,1144,4447512
2016-01-25 08:00:00,1142,4442392
2016-01-25 09:00:00,3524,29110220
2016-01-25 10:00:00,6314,42536872
2016-01-25 11:00:00,4303,24866032
2016-01-25 12:00:00,4458,23683840
2016-01-25 13:00:00,9929,33164308
2016-01-25 14:00:00,9247,27941360
2016-01-25 15:00:00,6931,21827452
2016-01-25 16:00:00,42113,105812760
2016-01-25 17:00:00,37512,87756796
2016-01-25 18:00:00,17860,41719128
2016-01-25 19:00:00,6005,24386376
2016-01-25 20:00:00,5067,21042384
2016-01-25 21:00:00,4193,18010896
2016-01-25 22:00:00,3392,10542000
2016-01-25 23:00:00,3053,9979064
2016-01-26 00:00:00,2855,9878136
2016-01-26 01:00:00,2117,9071704
2016-01-26 02:00:00,1826,9985504
2016-01-26 03:00:00,3648,11596672
2016-01-26 04:00:00,2691,10618560
2016-01-26 05:00:00,1606,8496944
2016-01-26 06:00:00,1381,6886864
2016-01-26 07:00:00,1181,5464928
2016-01-26 08:00:00,1607,5137336
2016-01-26 09:00:00,2252,8546096
2016-01-26 10:00:00,2268,8920904
2016-01-26 11:00:00,2747,13911520
2016-01-26 12:00:00,2364,8023976
2016-01-26 13:00:00,2683,9730656
2016-01-26 14:00:00,38908,96623352
2016-01-26 15:00:00,38093,82836864
2016-01-26 16:00:00,24335,95753240
2016-01-26 17:00:00,5555,18247200
2016-01-26 18:00:00,4565,15723688
2016-01-26 19:00:00,15188,58533008
2016-01-26 20:00:00,17349,52541072
2016-01-26 21:00:00,4845,15827104
2016-01-26 22:00:00,4437,12272128
2016-01-26 23:00:00,26756,90398816
2016-01-27 00:00:00,3688,8150400
2016-01-27 01:00:00,3455,7577824
2016-01-27 02:00:00,3361,8206388
2016-01-27 03:00:00,3296,9420340
2016-01-27 04:00:00,3081,7341492
2016-01-27 05:00:00,2656,5673620
2016-01-27 06:00:00,2345,5104788
2016-01-27 07:00:00,1964,4442260
2016-01-27 08:00:00,2623,11577604
2016-01-27 09:00:00,5116,25264564
2016-01-27 10:00:00,5758,21809692
2016-01-27 11:00:00,5889,24089788
2016-01-27 12:00:00,4302,13989692
2016-01-27 13:00:00,6089,18199596
2016-01-27 14:00:00,6287,32310028
2016-01-27 15:00:00,6101,29593996
2016-01-27 16:00:00,5349,15751588
2016-01-27 17:00:00,6340,24191004
2016-01-27 18:00:00,6299,26233148
2016-01-27 20:00:00,6985,45608220
2016-01-27 21:00:00,5563,19505540
2016-01-27 22:00:00,5426,16403456
2016-01-27 23:00:00,4778,15140920
2016-01-28 00:00:00,4337,12781340
2016-01-28 01:00:00,4010,10359156
2016-01-28 02:00:00,3202,9441704
2016-01-28 03:00:00,3057,13431512
2016-01-28 04:00:00,2929,17178356
2016-01-28 05:00:00,2242,19872472
2016-01-28 06:00:00,2197,19239968
2016-01-28 07:00:00,1832,13885208
2016-01-28 08:00:00,1574,8601692
2016-01-28 09:00:00,1741,6200500
2016-01-28 10:00:00,5643,21436760
2016-01-28 11:00:00,4730,16723240
2016-01-28 12:00:00,1886,9582488
2016-01-28 13:00:00,3895,10081984
2016-01-28 14:00:00,3304,7210319
2016-01-28 18:00:00,3274,8330400
2016-01-28 19:00:00,3589,9454588
2016-01-28 20:00:00,3801,9393292
2016-01-28 21:00:00,3526,6903659
2016-01-28 22:00:00,4264,7672256
2016-01-28 23:00:00,5428,11940052
2016-01-29 00:00:00,4872,76270300
2016-01-29 01:00:00,2828,9702168
2016-01-29 02:00:00,2239,6254604
2016-01-29 03:00:00,1758,4567452
2016-01-29 04:00:00,1302,3405508
2016-01-29 05:00:00,1113,3222100
2016-01-29 06:00:00,969,2988404
2016-01-29 07:00:00,1194,4882814
2016-01-29 08:00:00,2926,11124196
2016-01-29 09:00:00,7118,143474044
2016-01-29 10:00:00,4692,18524792
2016-01-29 11:00:00,5311,15080465
2016-01-29 12:00:00,7665,21592604
2016-01-29 13:00:00,6253,16624155
2016-01-29 14:00:00,34811,136756053
2016-01-29 15:00:00,70058,212451044
2016-01-29 16:00:00,57672,161568116
2016-01-29 17:00:00,40789,101785652
2016-01-29 18:00:00,40004,101778876
2016-01-29 19:00:00,23277,65436580
2016-01-29 20:00:00,15532,47459488
2016-01-29 21:00:00,11935,37189816
2016-01-29 22:00:00,7330,23602368
2016-01-29 23:00:00,3931,11573616
2016-01-30 00:00:00,3398,8508080
2016-01-30 01:00:00,3228,8340164
2016-01-30 02:00:00,12880,89655120
2016-01-30 03:00:00,2276,6845592
2016-01-30 04:00:00,2104,6093624
2016-01-30 05:00:00,1873,4860280
2016-01-30 06:00:00,1457,4234616
2016-01-30 07:00:00,1585,8419960
2016-01-30 08:00:00,1575,9006968
2016-01-30 09:00:00,1750,8855488
2016-01-30 10:00:00,1884,6560208
2016-01-30 11:00:00,22884,90641152
2016-01-30 12:00:00,1684,4949648
2016-01-30 13:00:00,3506,6427234
2016-01-30 14:00:00,3156,6971842
2016-01-30 15:00:00,4106,8902070
2016-01-30 16:00:00,9099,39722170
2016-01-30 17:00:00,6809,93676462
2016-01-30 18:00:00,1874,6228136
2016-01-30 19:00:00,1410,5944018
2016-01-30 20:00:00,1085,6094850
2016-01-30 21:00:00,1048,5734914
2016-01-30 22:00:00,22267,92217922
2016-01-30 23:00:00,657,4651370
2016-01-31 00:00:00,715,5221306
2016-01-31 01:00:00,690,4869674
2016-01-31 02:00:00,658,3745482
2016-01-31 03:00:00,571,3284810
2016-01-31 04:00:00,544,2845114
2016-01-31 05:00:00,536,2813882
2016-01-31 06:00:00,528,2764730
2016-01-31 07:00:00,21570,88971226
2016-01-31 08:00:00,16488,68322778
2016-01-31 09:00:00,917,4068266
2016-01-31 10:00:00,1211,5081354
2016-01-31 11:00:00,22035,88029642
2016-01-31 12:00:00,1141,3078514
2016-01-31 13:00:00,3257,4970866
2016-01-31 14:00:00,3556,5081458
2016-01-31 15:00:00,5113,12723978
2016-01-31 16:00:00,5267,14595844
2016-01-31 17:00:00,5102,12161284
2016-01-31 18:00:00,5599,15361468
2016-01-31 19:00:00,4086,9270596
2016-01-31 20:00:00,3781,7765212
2016-01-31 21:00:00,3611,4959100
2016-01-31 22:00:00,4960,7342124
2016-01-31 23:00:00,5655,8431148
2016-02-01 00:00:00,4268,5978964
2016-02-01 01:00:00,25001,91584484
2016-02-01 02:00:00,4597,8357666
2016-02-01 03:00:00,4913,8770886
2016-02-01 04:00:00,3789,6253196
2016-02-01 05:00:00,3600,5799244
2016-02-01 06:00:00,3531,5634732
2016-02-01 07:00:00,3232,5453998
2016-02-01 08:00:00,2704,5161134
2016-02-01 09:00:00,2636,5736598
2016-02-01 10:00:00,3121,8278798
2016-02-01 11:00:00,8375,29353918
2016-02-01 12:00:00,6248,18250558
2016-02-01 13:00:00,7044,27465334
2016-02-01 14:00:00,9734,32423422
2016-02-01 15:00:00,14821,70323802
2016-02-01 16:00:00,16824,81265306
2016-02-01 17:00:00,13798,86161861
2016-02-01 18:00:00,12113,143452606
2016-02-01 19:00:00,7219,39968542
2016-02-01 20:00:00,82485,618917770
2016-02-01 21:00:00,9065,31388266
2016-02-01 22:00:00,8672,30492074
2016-02-01 23:00:00,5899,24662086
2016-02-02 00:00:00,5094,20490064
2016-02-02 01:00:00,152130,1361314636
2016-02-02 02:00:00,3708,11036290
2016-02-02 03:00:00,3208,7848802
2016-02-02 04:00:00,2767,6062074
2016-02-02 05:00:00,2481,5418384
2016-02-02 06:00:00,2108,4640624
2016-02-02 07:00:00,2034,5610984
2016-02-02 08:00:00,1668,4257472
2016-02-02 09:00:00,1669,5154832
2016-02-02 10:00:00,28832,118103700
2016-02-02 11:00:00,9775,39191135
2016-02-02 12:00:00,8822,75452441
2016-02-02 13:00:00,14623,40016044
2016-02-02 14:00:00,16147,37731536
2016-02-02 15:00:00,16507,42776948
2016-02-02 16:00:00,15080,31485254
2016-02-02 17:00:00,15002,32042256
2016-02-02 18:00:00,20845,60181776
2016-02-02 19:00:00,9604,21323676
2016-02-02 20:00:00,7491,14164472
2016-02-02 21:00:00,6304,10996280
2016-02-02 22:00:00,7764,11009596
2016-02-02 23:00:00,5883,9897496
2016-02-03 00:00:00,4537,9172884
2016-02-03 01:00:00,4130,7633804
2016-02-03 02:00:00,4010,6721088
2016-02-03 03:00:00,4173,10557336
2016-02-03 04:00:00,3952,6257336
2016-02-03 05:00:00,3845,6009240
2016-02-03 06:00:00,3784,5691288
2016-02-03 07:00:00,3809,5636056
2016-02-03 08:00:00,3523,6577752
2016-02-03 09:00:00,3025,6195656
2016-02-03 10:00:00,2940,5955643
2016-02-03 11:00:00,2826,6896036
2016-02-03 12:00:00,2308,5550472
2016-02-03 13:00:00,2773,39087240
2016-02-03 14:00:00,4004,86846564
2016-02-03 15:00:00,6196,69477553
2016-02-03 16:00:00,6633,103271409
2016-02-03 17:00:00,3610,25181656
2016-02-03 18:00:00,2935,19680424
2016-02-03 19:00:00,11805,168451985
2016-02-03 20:00:00,27670,1167945273
2016-02-03 21:00:00,3931,27327432
2016-02-03 22:00:00,3571,25823554
2016-02-03 23:00:00,3419,24203774
2016-02-04 00:00:00,3224,21101025
2016-02-04 01:00:00,2904,19431442
2016-02-04 02:00:00,2220,17745843
2016-02-04 03:00:00,2001,17070881
2016-02-04 04:00:00,1945,16972482
2016-02-04 05:00:00,1875,16889538
2016-02-04 06:00:00,1740,16508738
2016-02-04 07:00:00,1664,16768322
2016-02-04 08:00:00,1817,22290290
2016-02-04 09:00:00,2384,24680866
2016-02-04 10:00:00,7310,44008938
2016-02-04 11:00:00,3017,26659356
2016-02-04 12:00:00,12283,107204559
2016-02-04 13:00:00,9350,77946148
2016-02-04 14:00:00,2637,20986670
2016-02-04 15:00:00,8553,39337042
2016-02-04 16:00:00,3319,21156414
2016-02-04 17:00:00,6635,40590630
2016-02-04 18:00:00,7187,40383026
2016-02-04 19:00:00,3412,32726282
2016-02-04 20:00:00,4979,54009796
2016-02-04 21:00:00,6190,50761521
2016-02-04 22:00:00,3453,37864754
2016-02-04 23:00:00,7639,44192140
2016-02-05 00:00:00,5864,32267174
2016-02-05 01:00:00,5712,31695665
2016-02-05 02:00:00,2693,28667946
2016-02-05 03:00:00,1868,27097164
2016-02-05 04:00:00,3937,37653969
2016-02-05 05:00:00,3635,34589677
2016-02-05 06:00:00,2335,30581186
2016-02-05 07:00:00,1516,27626236
2016-02-05 08:00:00,1581,37860524
2016-02-05 09:00:00,2855,41661032
2016-02-05 10:00:00,2132,39519140
2016-02-05 11:00:00,2264,39844174
2016-02-05 12:00:00,4001,43129076
2016-02-05 13:00:00,4492,41813378
2016-02-05 14:00:00,3976,49930023
2016-02-05 15:00:00,6799,52905655
2016-02-05 16:00:00,6635,48852617
2016-02-05 17:00:00,6870,49876775
2016-02-05 18:00:00,8533,83174146
2016-02-05 19:00:00,3399,41551306
2016-02-05 20:00:00,3009,40331482
2016-02-05 21:00:00,5239,52953602
2016-02-05 22:00:00,4170,46612487
2016-02-05 23:00:00,2926,39208071
2016-02-06 00:00:00,3479,36386420
2016-02-06 01:00:00,3031,28343932
2016-02-06 02:00:00,2374,23636978
2016-02-06 03:00:00,2727,26787338
2016-02-06 04:00:00,2502,24499305
2016-02-06 05:00:00,2034,21654264
2016-02-06 06:00:00,3682,34752063
2016-02-06 07:00:00,1437,16742204
2016-02-06 08:00:00,1780,15930812
2016-02-06 09:00:00,1314,15561186
2016-02-06 10:00:00,1625,19372762
2016-02-06 11:00:00,1257,15409358
2016-02-06 12:00:00,1179,15537673
2016-02-06 13:00:00,1117,15512575
2016-02-06 14:00:00,26176,66946471
2016-02-06 15:00:00,25822,67357648
2016-02-06 16:00:00,25873,68352720
2016-02-06 17:00:00,30196,93290228
2016-02-06 18:00:00,27075,90201088
2016-02-06 19:00:00,10916,45726792
2016-02-06 20:00:00,4298,29456168
2016-02-06 21:00:00,2774,24831152
2016-02-06 22:00:00,2400,21864468
2016-02-06 23:00:00,2191,20697420
2016-02-07 00:00:00,2075,20020796
2016-02-07 01:00:00,1935,19474944
2016-02-07 02:00:00,1830,18931972
2016-02-07 03:00:00,1558,17597660
2016-02-07 04:00:00,1521,16479314
2016-02-07 05:00:00,1368,16127012
2016-02-07 06:00:00,1110,14759948
2016-02-07 07:00:00,911,13814572
2016-02-07 08:00:00,918,14484596
2016-02-07 09:00:00,1439,14829460
2016-02-07 10:00:00,1023,14391508
2016-02-07 11:00:00,965,14346052
2016-02-07 12:00:00,917,14463436
2016-02-07 13:00:00,939,13804556
2016-02-07 14:00:00,952,14647054
2016-02-07 15:00:00,1239,16971758
2016-02-07 16:00:00,1131,17457622
2016-02-07 17:00:00,1056,15381438
2016-02-07 18:00:00,897,14072478
2016-02-07 19:00:00,832,13255342
2016-02-07 20:00:00,955,13366246
2016-02-07 21:00:00,902,12736510
2016-02-07 22:00:00,747,12509894
2016-02-07 23:00:00,1825,20779334
2016-02-08 00:00:00,2808,32337734
2016-02-08 01:00:00,1044,7053574
2016-02-08 02:00:00,859,5324030
2016-02-08 03:00:00,730,3899166
2016-02-08 04:00:00,698,3538496
2016-02-08 05:00:00,689,3484192
2016-02-08 06:00:00,682,3453984
2016-02-08 07:00:00,892,4948320
2016-02-08 08:00:00,2073,16463168
2016-02-08 09:00:00,60780,285409992
2016-02-08 10:00:00,38513,293141607
2016-02-08 11:00:00,12491,26411542
2016-02-08 12:00:00,192760,845986028
2016-02-08 13:00:00,4655,39082452
2016-02-08 14:00:00,6093,25323592
2016-02-08 15:00:00,10866,39800764
2016-02-08 16:00:00,4386,31505731
2016-02-08 17:00:00,5876,34622750
2016-02-08 18:00:00,2876,20490432
2016-02-08 19:00:00,2636,22371412
2016-02-08 20:00:00,2698,19340560
2016-02-08 21:00:00,2181,19788792
2016-02-08 22:00:00,7297,62313928
2016-02-08 23:00:00,176353,712383136
2016-02-09 00:00:00,5023,22784560
2016-02-09 01:00:00,2929,18805120
2016-02-09 02:00:00,1259,15376568
2016-02-09 03:00:00,1150,14975032
2016-02-09 04:00:00,1090,14843480
2016-02-09 05:00:00,1002,14731592
2016-02-09 06:00:00,952,14446320
2016-02-09 07:00:00,6276,57034608
2016-02-09 08:00:00,1455,16327096
2016-02-09 09:00:00,1928,15852376
2016-02-09 10:00:00,2032,18206140
2016-02-09 11:00:00,2159,19836064
2016-02-09 12:00:00,2650,19310664
2016-02-09 13:00:00,2050,18067368
2016-02-09 14:00:00,2401,18631480
2016-02-09 15:00:00,4062,35449584
2016-02-09 16:00:00,4338,29239016
2016-02-09 17:00:00,173932,704752110
2016-02-09 18:00:00,3077,21613223
2016-02-09 19:00:00,3885,28926851
2016-02-09 20:00:00,2926,25540593
2016-02-09 21:00:00,5917,27885314
2016-02-09 22:00:00,6295,27618920
2016-02-09 23:00:00,7474,28237954
2016-02-10 00:00:00,6601,26636976
2016-02-10 01:00:00,4279,24694680
2016-02-10 02:00:00,3002,22956917
2016-02-10 03:00:00,2491,22014352
2016-02-10 04:00:00,2576,23125084
2016-02-10 05:00:00,2217,20722752
2016-02-10 06:00:00,1905,19058160
2016-02-10 07:00:00,1852,18924190
2016-02-10 08:00:00,172499,699653631
2016-02-10 09:00:00,4883,21221991
2016-02-10 10:00:00,3569,34555388
2016-02-10 11:00:00,4336,35019056
2016-02-10 12:00:00,5772,47823354
2016-02-10 13:00:00,6953,60863209
2016-02-10 14:00:00,5541,26197439
2016-02-10 15:00:00,4847,25585434
2016-02-10 16:00:00,4692,28601352
2016-02-10 17:00:00,5778,46493104
2016-02-10 18:00:00,5871,61061330
2016-02-10 19:00:00,5562,71968078
2016-02-10 20:00:00,5942,71673023
2016-02-10 21:00:00,5217,66758631
2016-02-10 22:00:00,4611,57575913
2016-02-10 23:00:00,20079,81565769
2016-02-11 00:00:00,22245,96671529
2016-02-11 01:00:00,3098,27965368
2016-02-11 02:00:00,2608,23012216
2016-02-11 03:00:00,2299,18739480
2016-02-11 04:00:00,2146,17904680
2016-02-11 05:00:00,1942,17778864
2016-02-11 06:00:00,2479,18209760
2016-02-11 07:00:00,4319,35398206
2016-02-11 08:00:00,2996,23342200
2016-02-11 09:00:00,2728,23045263
2016-02-11 10:00:00,4029,24255625
2016-02-11 11:00:00,2781,25001987
2016-02-11 12:00:00,3342,26411279
2016-02-11 13:00:00,7029,65165808
2016-02-11 14:00:00,3834,33691806
2016-02-11 15:00:00,3383,27437183
2016-02-11 16:00:00,3003,28365476
2016-02-11 17:00:00,3496,29923036
2016-02-11 18:00:00,2965,26658248
2016-02-11 19:00:00,3320,24996837
2016-02-11 20:00:00,2636,23383798
2016-02-11 21:00:00,2234,21774770
2016-02-11 22:00:00,1931,20536458
2016-02-11 23:00:00,2591,22278260
2016-02-12 00:00:00,1899,19182510
2016-02-12 01:00:00,1649,17804614
2016-02-12 02:00:00,1438,16386534
2016-02-12 03:00:00,1378,15806926
2016-02-12 04:00:00,1348,15384846
2016-02-12 05:00:00,1342,15611070
2016-02-12 06:00:00,1471,28654686
2016-02-12 07:00:00,1338,16991794
2016-02-12 08:00:00,1650,17137053
2016-02-12 09:00:00,1835,21017313
2016-02-12 10:00:00,3551,31363929
2016-02-12 11:00:00,4900,34353282
2016-02-12 12:00:00,3117,23952463
2016-02-12 13:00:00,3397,27423759
2016-02-12 14:00:00,6296,31005109
2016-02-12 15:00:00,6536,32555154
2016-02-12 16:00:00,5280,28043603
2016-02-12 17:00:00,5695,33319205
2016-02-12 18:00:00,4962,24419766
2016-02-12 19:00:00,5654,24234711
2016-02-12 20:00:00,4375,21587724
2016-02-12 21:00:00,4367,21063858
2016-02-12 22:00:00,4213,20227773
2016-02-12 23:00:00,4212,19937219
2016-02-13 00:00:00,3978,19531020
2016-02-13 01:00:00,3908,19095749
2016-02-13 02:00:00,3815,18675389
2016-02-13 03:00:00,3529,18276277
2016-02-13 04:00:00,3491,18023685
2016-02-13 05:00:00,3188,17740926
2016-02-13 06:00:00,3049,17583766
2016-02-13 07:00:00,2870,17214927
2016-02-13 08:00:00,2845,17257951
2016-02-13 09:00:00,2790,21081761
2016-02-13 10:00:00,2601,21279697
2016-02-13 11:00:00,2406,21051550
2016-02-13 12:00:00,5059,7684030
2016-02-13 13:00:00,4523,8091031
2016-02-13 14:00:00,3959,8229367
2016-02-13 15:00:00,3723,8112997
2016-02-13 16:00:00,6620,208206141
2016-02-13 17:00:00,4068,41710887
2016-02-13 18:00:00,3008,8090989
2016-02-13 19:00:00,2996,8577409
2016-02-13 20:00:00,5808,13314198
2016-02-13 21:00:00,5258,14433707
2016-02-13 22:00:00,3783,12629831
2016-02-13 23:00:00,2818,11187610
2016-02-14 00:00:00,8175,394757060
2016-02-14 01:00:00,2641,63640940
2016-02-14 02:00:00,1572,3052852
2016-02-14 03:00:00,1405,2721980
2016-02-14 04:00:00,1261,2612764
2016-02-14 05:00:00,1163,2552588
2016-02-14 06:00:00,1139,2479428
2016-02-14 07:00:00,1090,2446116
2016-02-14 08:00:00,1077,2426484
2016-02-14 09:00:00,1477,2832079
2016-02-14 10:00:00,1388,2747687
2016-02-14 11:00:00,1321,2912357
2016-02-14 12:00:00,1506,5181477
2016-02-14 13:00:00,1481,15745022
2016-02-14 14:00:00,1890,34801190
2016-02-14 15:00:00,1898,28478846
2016-02-14 16:00:00,1507,23678224
2016-02-14 17:00:00,1423,23279112
2016-02-14 18:00:00,1492,25181496
2016-02-14 19:00:00,1406,24616832
2016-02-14 20:00:00,1355,23260048
2016-02-14 21:00:00,1622,18586640
2016-02-14 22:00:00,4412,40011824
2016-02-14 23:00:00,1303,7508840
2016-02-15 00:00:00,1222,7260048
2016-02-15 01:00:00,1199,7248048
2016-02-15 02:00:00,2266,77706160
2016-02-15 03:00:00,1158,6899120
2016-02-15 04:00:00,3187,23691024
2016-02-15 05:00:00,920,2925488
2016-02-15 06:00:00,1485,8381336
2016-02-15 07:00:00,2919,20400096
2016-02-15 08:00:00,683,1955872
2016-02-15 09:00:00,2594,4444016
2016-02-15 10:00:00,2066,9423416
2016-02-15 11:00:00,1048,4741080
2016-02-15 12:00:00,2567,16535708
2016-02-15 13:00:00,2218,12352742
2016-02-15 14:00:00,3475,161695320
2016-02-15 15:00:00,1263,25916004
2016-02-15 16:00:00,1410,23767588
2016-02-15 17:00:00,1002,3506332
2016-02-15 18:00:00,1318,6298932
2016-02-15 19:00:00,10895,62707312
2016-02-15 20:00:00,4967,24861888
2016-02-15 21:00:00,4231,19696024
2016-02-15 22:00:00,4361,25249560
2016-02-15 23:00:00,3622,21573352
2016-02-16 00:00:00,3042,16900616
2016-02-16 01:00:00,2700,14152144
2016-02-16 02:00:00,2787,13521664
2016-02-16 03:00:00,2237,10337488
2016-02-16 04:00:00,2000,8967296
2016-02-16 05:00:00,1898,8455856
2016-02-16 06:00:00,1867,8079808
2016-02-16 07:00:00,1651,8935512
2016-02-16 08:00:00,1542,6214696
2016-02-16 09:00:00,4262,7076200
2016-02-16 10:00:00,4507,8053832
2016-02-16 11:00:00,4464,7816352
2016-02-16 12:00:00,16474,61936519
2016-02-16 13:00:00,9845,50266451
2016-02-16 14:00:00,10784,50998894
2016-02-16 15:00:00,4737,10049413
2016-02-16 16:00:00,4834,8618484
2016-02-16 17:00:00,6545,18725138
2016-02-16 18:00:00,5274,22721252
2016-02-16 19:00:00,4691,16803131
2016-02-16 20:00:00,3853,7994332
2016-02-16 21:00:00,3599,6288920
2016-02-16 22:00:00,4324,6271720
2016-02-16 23:00:00,3277,4185036
2016-02-17 00:00:00,3178,3291360
2016-02-17 01:00:00,3068,2768256
2016-02-17 02:00:00,3001,2491140
2016-02-17 03:00:00,2847,2854416
2016-02-17 04:00:00,2729,2174096
2016-02-17 05:00:00,2684,2106168
2016-02-17 06:00:00,2636,2054376
2016-02-17 07:00:00,2510,1925624
2016-02-17 08:00:00,3851,3252712
2016-02-17 09:00:00,4461,11490844
2016-02-17 10:00:00,5052,20006460
2016-02-17 11:00:00,3730,18660880
2016-02-17 12:00:00,2617,12083908
2016-02-17 13:00:00,3693,15992337
2016-02-17 14:00:00,2490,14338468
2016-02-17 15:00:00,7569,39181092
2016-02-17 16:00:00,5487,15715436
2016-02-17 17:00:00,6301,24228853
2016-02-17 18:00:00,5970,22751517
2016-02-17 19:00:00,6915,33259274
2016-02-17 20:00:00,5467,30836008
2016-02-17 21:00:00,4757,19645576
2016-02-17 22:00:00,4052,12567016
2016-02-17 23:00:00,3780,12042312
2016-02-18 00:00:00,3558,11495360
2016-02-18 01:00:00,3181,6805216
2016-02-18 02:00:00,3003,5776792
2016-02-18 03:00:00,2880,5040184
2016-02-18 04:00:00,2728,4469752
2016-02-18 05:00:00,2558,3711736
2016-02-18 06:00:00,2420,3509544
2016-02-18 07:00:00,2294,3271128
2016-02-18 08:00:00,2307,4019000
2016-02-18 09:00:00,3434,5354824
2016-02-18 10:00:00,3494,6772708
2016-02-18 11:00:00,8331,53240068
2016-02-18 12:00:00,12562,87326021
2016-02-18 13:00:00,10384,75877163
2016-02-18 14:00:00,13115,105506722
2016-02-18 15:00:00,7802,49731222
2016-02-18 16:00:00,6547,34048460
2016-02-18 17:00:00,4034,15016360
2016-02-18 18:00:00,4147,14983656
2016-02-18 19:00:00,4397,13740568
2016-02-18 20:00:00,22882,204961512
2016-02-18 21:00:00,3604,11741787
2016-02-18 22:00:00,3119,9707927
2016-02-18 23:00:00,5211,38793376
2016-02-19 00:00:00,2964,21388920
2016-02-19 01:00:00,2859,20966840
2016-02-19 02:00:00,2943,22141144
2016-02-19 03:00:00,2829,22281728
2016-02-19 04:00:00,2759,22110680
2016-02-19 05:00:00,2549,20964432
2016-02-19 06:00:00,2352,20099472
2016-02-19 07:00:00,2313,20528160
2016-02-19 08:00:00,2313,8825928
2016-02-19 09:00:00,2631,21288296
2016-02-19 10:00:00,4206,28128457
2016-02-19 11:00:00,4399,27186264
2016-02-19 12:00:00,3434,25760272
2016-02-19 13:00:00,3113,23954896
2016-02-19 14:00:00,6902,59161728
2016-02-19 15:00:00,7002,57410096
2016-02-19 16:00:00,9165,62311937
2016-02-19 17:00:00,8075,56874834
2016-02-19 18:00:00,6421,49600886
2016-02-19 19:00:00,6204,46987936
2016-02-19 20:00:00,6114,31070928
2016-02-19 21:00:00,6623,30800793
2016-02-19 22:00:00,5965,24664286
2016-02-19 23:00:00,5470,20524432
2016-02-20 00:00:00,5421,14545496
2016-02-20 01:00:00,5205,11895064
2016-02-20 02:00:00,4775,11152024
2016-02-20 03:00:00,7756,220113220
2016-02-20 04:00:00,3939,7823228
2016-02-20 05:00:00,3695,6911940
2016-02-20 06:00:00,3386,5783464
2016-02-20 07:00:00,3260,5292528
2016-02-20 08:00:00,3011,4944543
2016-02-20 09:00:00,3307,17552083
2016-02-20 10:00:00,4075,21202662
2016-02-20 11:00:00,4051,21072824
2016-02-20 12:00:00,3901,20538592
2016-02-20 13:00:00,3841,20376288
2016-02-20 14:00:00,3663,19775024
2016-02-20 15:00:00,11148,501056296
2016-02-20 16:00:00,3694,22348944
2016-02-20 17:00:00,3266,20254080
2016-02-20 18:00:00,3324,20113944
2016-02-20 19:00:00,3274,19749464
2016-02-20 20:00:00,2983,17526856
2016-02-20 21:00:00,3396,19760932
2016-02-20 22:00:00,5531,30333664
2016-02-20 23:00:00,5313,18249408
2016-02-21 00:00:00,5225,18199956
2016-02-21 01:00:00,5050,17872652
2016-02-21 02:00:00,4875,17507676
2016-02-21 03:00:00,4794,17354684
2016-02-21 04:00:00,4621,17177380
2016-02-21 05:00:00,4521,17056108
2016-02-21 06:00:00,4352,16859800
2016-02-21 07:00:00,4271,16682664
2016-02-21 08:00:00,4177,16928224
2016-02-21 09:00:00,4233,17107808
2016-02-21 10:00:00,4304,18139208
2016-02-21 11:00:00,4185,17350416
2016-02-21 12:00:00,7738,247355384
2016-02-21 13:00:00,4586,18235544
2016-02-21 14:00:00,4706,18365520
2016-02-21 15:00:00,4674,19232000
2016-02-21 16:00:00,4560,18567532
2016-02-21 17:00:00,4301,17405268
2016-02-21 18:00:00,4302,17055938
2016-02-21 19:00:00,4226,18441136
2016-02-21 20:00:00,20103,178213704
2016-02-21 21:00:00,11947,96674504
2016-02-21 22:00:00,3689,16015288
2016-02-21 23:00:00,3678,15956352
2016-02-22 00:00:00,3657,15874112
2016-02-22 01:00:00,7884,28837712
2016-02-22 02:00:00,5988,26155600
2016-02-22 03:00:00,4407,12238392
2016-02-22 04:00:00,3493,6539136
2016-02-22 05:00:00,873,2402944
2016-02-22 06:00:00,809,2187536
2016-02-22 07:00:00,776,2075456
2016-02-22 08:00:00,780,2109200
2016-02-22 09:00:00,1151,3473252
2016-02-22 10:00:00,1360,4387126
2016-02-22 11:00:00,2709,12434228
2016-02-22 12:00:00,2530,7611164
2016-02-22 13:00:00,1952,5585684
2016-02-22 14:00:00,1921,8067754
2016-02-22 15:00:00,1973,7108686
2016-02-22 16:00:00,1452,5938000
2016-02-22 17:00:00,2057,8638680
2016-02-22 18:00:00,1672,5556784
2016-02-22 19:00:00,8859,155820841
2016-02-22 20:00:00,5832,83059013
2016-02-22 21:00:00,4984,78088436
2016-02-22 22:00:00,4984,73524812
2016-02-22 23:00:00,4330,64841264
2016-02-23 00:00:00,3407,51109171
2016-02-23 01:00:00,2553,36681567
2016-02-23 02:00:00,2262,30135309
2016-02-23 03:00:00,1780,23969013
2016-02-23 04:00:00,1248,16516007
2016-02-23 05:00:00,858,9163333
2016-02-23 06:00:00,997,5452742
2016-02-23 07:00:00,1471,5331989
2016-02-23 08:00:00,1138,3425132
2016-02-24 17:00:00,8509,46722564
2016-02-24 18:00:00,14755,80242808
2016-02-24 19:00:00,14212,78328844
2016-02-24 20:00:00,13637,76265212
2016-02-24 21:00:00,12029,74456092
2016-02-24 22:00:00,12419,68288720
2016-02-24 23:00:00,5395,44982404
2016-02-25 00:00:00,4529,39763636
2016-02-25 01:00:00,8503,77713524
2016-02-25 02:00:00,7458,73833576
2016-02-25 03:00:00,1227,26612584
2016-02-25 04:00:00,1040,25932919
2016-02-25 05:00:00,10999,106617658
2016-02-25 06:00:00,7701,76986928
2016-02-25 07:00:00,983,25287720
2016-02-25 08:00:00,1662,31009152
2016-02-25 09:00:00,5648,35963648
2016-02-25 10:00:00,11312,96259584
2016-02-25 11:00:00,3246,30811012
2016-02-25 12:00:00,2719,29189044
2016-02-25 13:00:00,9990,88025952
2016-02-25 14:00:00,5087,71853030
2016-02-25 15:00:00,3038,36234801
2016-02-25 16:00:00,3125,28577034
2016-02-25 17:00:00,2923,26628444
2016-02-25 18:00:00,6300,260549440
2016-02-25 19:00:00,8841,71640770
2016-02-25 20:00:00,4210,45601191
2016-02-25 21:00:00,2339,12608249
2016-02-25 22:00:00,2237,8993236
2016-02-25 23:00:00,8677,69479756
2016-02-26 00:00:00,6762,53541564
2016-02-26 01:00:00,5842,44090548
2016-02-26 02:00:00,5173,36803740
2016-02-26 03:00:00,4684,33662848
2016-02-26 04:00:00,4308,29819368
2016-02-26 05:00:00,3953,25298780
2016-02-26 06:00:00,3658,22160504
2016-02-26 07:00:00,3573,19814712
2016-02-26 08:00:00,3604,19502704
2016-02-26 09:00:00,3752,21858950
2016-02-26 10:00:00,4373,21482128
2016-02-26 11:00:00,4133,27485690
2016-02-26 12:00:00,3981,31914344
2016-02-26 13:00:00,3903,25435397
2016-02-26 14:00:00,8507,43968027
2016-02-26 15:00:00,5003,25634213
2016-02-26 16:00:00,4353,34882914
2016-02-26 17:00:00,4793,32654496
2016-02-26 18:00:00,3606,28533984
2016-02-26 19:00:00,3388,27258824
2016-02-26 20:00:00,3059,25959976
2016-02-26 21:00:00,3223,26056322
2016-02-26 22:00:00,3050,25030554
2016-02-26 23:00:00,3044,25592080
2016-02-27 00:00:00,3109,25386648
2016-02-27 01:00:00,2766,23945368
2016-02-27 02:00:00,2610,22883448
2016-02-27 03:00:00,2181,21701512
2016-02-27 04:00:00,2150,19248472
2016-02-27 05:00:00,2106,19090392
2016-02-27 06:00:00,2071,12983352
2016-02-27 07:00:00,2013,9276832
2016-02-27 08:00:00,2746,10538576
2016-02-27 09:00:00,3225,8521576
2016-02-27 10:00:00,3146,7304864
2016-02-27 11:00:00,3103,7241940
2016-02-27 12:00:00,2651,6241209
2016-02-27 13:00:00,2902,8145496
2016-02-27 14:00:00,3714,9533985
2016-02-27 15:00:00,3252,8621427
2016-02-27 16:00:00,3428,10380397
2016-02-27 17:00:00,4055,12160775
2016-02-27 18:00:00,4728,16989639
2016-02-27 19:00:00,4497,21685045
2016-02-27 20:00:00,3544,9813986
2016-02-27 21:00:00,3290,9135338
2016-02-27 22:00:00,3091,8745624
2016-02-27 23:00:00,3781,18076928
2016-02-28 00:00:00,3115,13216932
2016-02-28 01:00:00,4437,24358740
2016-02-28 02:00:00,2571,8674184
2016-02-28 03:00:00,2444,8227780
2016-02-28 04:00:00,2338,7608240
2016-02-28 05:00:00,2243,7819416
2016-02-28 06:00:00,2099,7495048
2016-02-28 07:00:00,1911,6556928
2016-02-28 08:00:00,2033,7103400
2016-02-28 09:00:00,2611,8570992
2016-02-28 10:00:00,3842,18391016
2016-02-28 11:00:00,3179,9823215
2016-02-28 12:00:00,4208,18434503
2016-02-28 13:00:00,3857,16700921
2016-02-28 14:00:00,3507,10743451
2016-02-28 15:00:00,5712,31980129
2016-02-28 16:00:00,3476,9065741
2016-02-28 17:00:00,2830,5960909
2016-02-28 18:00:00,3304,10255158
2016-02-28 19:00:00,7949,28517682
2016-02-28 20:00:00,8324,26179040
2016-02-28 21:00:00,6754,20299776
2016-02-28 22:00:00,6260,32179888
2016-02-28 23:00:00,5009,48615832
2016-02-29 00:00:00,3296,8166936
2016-02-29 01:00:00,3067,7372312
2016-02-29 02:00:00,3215,7339980
2016-02-29 03:00:00,3605,7070596
2016-02-29 04:00:00,3441,6788892
2016-02-29 05:00:00,3908,8041948
2016-02-29 06:00:00,3935,7746020
2016-02-29 07:00:00,4506,8514180
2016-02-29 08:00:00,4335,6984268
2016-02-29 09:00:00,3477,5391268
2016-02-29 10:00:00,4213,7606352
2016-02-29 11:00:00,7640,21306448
2016-02-29 12:00:00,7164,19397716
2016-02-29 13:00:00,6296,13098404
2016-02-29 14:00:00,6381,16588680
2016-02-29 15:00:00,5375,21471564
2016-02-29 16:00:00,4997,36101228
2016-02-29 17:00:00,4729,12349700
2016-02-29 18:00:00,19878,72630684
2016-02-29 19:00:00,8592,29709922
2016-02-29 20:00:00,4326,15523406
2016-02-29 21:00:00,4741,20376803
2016-02-29 22:00:00,4282,18554167
2016-02-29 23:00:00,3846,15047645
2016-03-01 00:00:00,3568,13911628
2016-03-01 01:00:00,3138,11218280
2016-03-01 02:00:00,2690,8548011
2016-03-01 03:00:00,2453,7030090
2016-03-01 04:00:00,2286,6261452
2016-03-01 05:00:00,2171,5535876
2016-03-01 06:00:00,2046,4460684
2016-03-01 07:00:00,2205,7474188
2016-03-01 08:00:00,2330,4495856
2016-03-01 09:00:00,2939,4220039
2016-03-01 10:00:00,27401,114090334
2016-03-01 11:00:00,70956,284070160
2016-03-01 12:00:00,70297,276379048
2016-03-01 13:00:00,12415,47089634
2016-03-01 14:00:00,11682,484771348
2016-03-01 15:00:00,3494,8976834
2016-03-01 16:00:00,3422,9155760
2016-03-01 17:00:00,3872,11070220
2016-03-01 18:00:00,4724,12125234
2016-03-01 19:00:00,4915,11231964
2016-03-01 20:00:00,7439,14489836
2016-03-01 21:00:00,9199,19433686
2016-03-01 22:00:00,8442,36779302
2016-03-01 23:00:00,7449,12764746
2016-03-02 00:00:00,7235,12279111
2016-03-02 01:00:00,6860,11590175
2016-03-02 02:00:00,6455,10894592
2016-03-02 03:00:00,6206,10178544
2016-03-02 04:00:00,5906,9372592
2016-03-02 05:00:00,5446,8455008
2016-03-02 06:00:00,4995,7722084
2016-03-02 07:00:00,4794,7358072
2016-03-02 08:00:00,4649,7032584
2016-03-02 09:00:00,5014,8174064
2016-03-02 10:00:00,6473,12814520
2016-03-02 11:00:00,6960,21902712
2016-03-02 12:00:00,5634,13491752
2016-03-02 13:00:00,5163,10252212
2016-03-02 14:00:00,4756,9773224
2016-03-02 15:00:00,6345,104524231
2016-03-02 16:00:00,12052,92382816
2016-03-02 17:00:00,7653,47135048
2016-03-02 18:00:00,6615,49434791
2016-03-02 19:00:00,5230,17158047
2016-03-02 20:00:00,4952,15292024
2016-03-02 21:00:00,5156,9251008
2016-03-02 22:00:00,4824,8464892
2016-03-02 23:00:00,5463,33655924
2016-03-03 00:00:00,5363,43420300
2016-03-03 01:00:00,5250,13468780
2016-03-03 02:00:00,5482,36870620
2016-03-03 03:00:00,3979,6599276
2016-03-03 04:00:00,3833,6516244
2016-03-03 05:00:00,3709,6457484
2016-03-03 06:00:00,3556,6371252
2016-03-03 07:00:00,3468,6365492
2016-03-03 08:00:00,3490,6173896
2016-03-03 09:00:00,12282,93927152
2016-03-03 10:00:00,7244,45552640
2016-03-03 11:00:00,5111,23185612
2016-03-03 12:00:00,3396,5571777
2016-03-03 13:00:00,3572,6361588
2016-03-03 14:00:00,3564,6471316
2016-03-03 15:00:00,4507,21701604
2016-03-03 16:00:00,4148,6850085
2016-03-03 17:00:00,4285,15794892
2016-03-03 18:00:00,5136,19950829
2016-03-03 19:00:00,7219,60128608
2016-03-03 20:00:00,8168,95387108
2016-03-03 21:00:00,6676,55931276
2016-03-03 22:00:00,6096,52472912
2016-03-03 23:00:00,5782,51834032
2016-03-04 00:00:00,5247,40455616
2016-03-04 01:00:00,5845,112487992
2016-03-04 02:00:00,3738,20648040
2016-03-04 03:00:00,3227,14319648
2016-03-04 04:00:00,3088,12243040
2016-03-04 05:00:00,2819,10977576
2016-03-04 06:00:00,2542,7906576
2016-03-04 07:00:00,2540,6862976
2016-03-04 08:00:00,3385,7883168
2016-03-04 09:00:00,8128,12521224
2016-03-04 10:00:00,3816,14145532
2016-03-04 11:00:00,3870,13509432
2016-03-04 12:00:00,3853,14265856
2016-03-04 13:00:00,4357,24858696
2016-03-04 14:00:00,4727,35801404
2016-03-04 15:00:00,4873,31921288
2016-03-04 16:00:00,5045,31567093
2016-03-04 17:00:00,4252,25308289
2016-03-04 18:00:00,6883,187977070
2016-03-04 19:00:00,6004,59517989
2016-03-04 20:00:00,5652,55269464
2016-03-04 21:00:00,5404,54102104
2016-03-04 22:00:00,5340,53987844
2016-03-04 23:00:00,5363,53930056
2016-03-05 00:00:00,4777,43960992
2016-03-05 01:00:00,4327,37117548
2016-03-05 02:00:00,3922,29573684
2016-03-05 03:00:00,3467,24335676
2016-03-05 04:00:00,3133,15896140
2016-03-05 05:00:00,2817,13805708
2016-03-05 06:00:00,2544,10381176
2016-03-05 07:00:00,2697,8801008
2016-03-05 08:00:00,2485,8098784
2016-03-05 09:00:00,2372,7739744
2016-03-05 10:00:00,8167,17326080
2016-03-05 11:00:00,3137,9386968
2016-03-05 12:00:00,2747,9820164
2016-03-05 13:00:00,2163,6598544
2016-03-05 14:00:00,2024,5860432
2016-03-05 15:00:00,1975,5668560
2016-03-05 16:00:00,1959,5750120
2016-03-05 17:00:00,1871,5535472
2016-03-05 18:00:00,1869,5654744
2016-03-05 19:00:00,2391,10119440
2016-03-05 20:00:00,2038,8685752
2016-03-05 21:00:00,2037,5456936
2016-03-05 22:00:00,1927,5338736
2016-03-05 23:00:00,1892,5248640
2016-03-06 00:00:00,2469,15898360
2016-03-06 01:00:00,1810,4961980
2016-03-06 02:00:00,2240,9286432
2016-03-06 03:00:00,3684,8577400
2016-03-06 04:00:00,3380,6269120
2016-03-06 05:00:00,3366,6253928
2016-03-06 06:00:00,3360,6244784
2016-03-06 07:00:00,3323,6172248
2016-03-06 08:00:00,3676,13868984
2016-03-06 09:00:00,4959,44012448
2016-03-06 10:00:00,4896,43933560
2016-03-06 11:00:00,4986,43845264
2016-03-06 12:00:00,5677,58086376
2016-03-06 13:00:00,6954,79567948
2016-03-06 14:00:00,6694,71989979
2016-03-06 15:00:00,5916,63914715
2016-03-06 16:00:00,5167,52355080
2016-03-06 17:00:00,6382,62743008
2016-03-06 18:00:00,5022,50241048
2016-03-06 19:00:00,4801,44301504
2016-03-06 20:00:00,5641,50379872
2016-03-06 21:00:00,4015,35331880
2016-03-06 22:00:00,9928,89409996
2016-03-06 23:00:00,11280,85501908
2016-03-07 00:00:00,7452,65343748
2016-03-07 01:00:00,6992,55814472
2016-03-07 02:00:00,7031,52677240
2016-03-07 03:00:00,6463,48171864
2016-03-07 04:00:00,6009,42614927
2016-03-07 05:00:00,5389,35481101
2016-03-07 06:00:00,4639,28142386
2016-03-07 07:00:00,4545,21668189
2016-03-07 08:00:00,4517,18102540
2016-03-07 09:00:00,4352,16469990
2016-03-07 10:00:00,3833,13961886
2016-03-07 11:00:00,4594,17248598
2016-03-07 12:00:00,5838,17888654
2016-03-07 13:00:00,6933,22503221
2016-03-07 14:00:00,5970,20555852
2016-03-07 15:00:00,6950,17754014
2016-03-07 16:00:00,5879,13798635
2016-03-07 17:00:00,5162,28577572
2016-03-07 18:00:00,4635,29242652
2016-03-07 19:00:00,5420,37942205
2016-03-07 20:00:00,5972,52933913
2016-03-07 21:00:00,5184,43551859
2016-03-07 22:00:00,7425,54585935
2016-03-07 23:00:00,5327,47566872
2016-03-08 00:00:00,3775,17917873
2016-03-08 01:00:00,3151,14860169
2016-03-08 02:00:00,5011,36180939
2016-03-08 03:00:00,3921,23653805
2016-03-08 04:00:00,3152,16189293
2016-03-08 05:00:00,2785,12202014
2016-03-08 06:00:00,2624,10846768
2016-03-08 07:00:00,3324,12578188
2016-03-08 08:00:00,3216,11996930
2016-03-08 09:00:00,3100,16256916
2016-03-08 10:00:00,2949,14949661
2016-03-08 11:00:00,3679,18369687
2016-03-08 12:00:00,2812,11530498
2016-03-08 13:00:00,4827,17225521
2016-03-08 14:00:00,6066,41452337
2016-03-08 15:00:00,4261,25243140
2016-03-08 16:00:00,5446,16860053
2016-03-08 17:00:00,4059,9852513
2016-03-08 18:00:00,3197,8331853
2016-03-08 19:00:00,3407,8192839
2016-03-08 20:00:00,3040,7117928
2016-03-08 21:00:00,5161,20184984
2016-03-08 22:00:00,3998,13603792
2016-03-08 23:00:00,3661,12123028
2016-03-09 00:00:00,3457,10925958
2016-03-09 01:00:00,3381,9925262
2016-03-09 02:00:00,2904,8173184
2016-03-09 03:00:00,2647,7045152
2016-03-09 04:00:00,2488,6229736
2016-03-09 05:00:00,2197,4990728
2016-03-09 06:00:00,2048,4498552
2016-03-09 07:00:00,1989,4357952
2016-03-09 08:00:00,2122,4317492
2016-03-09 09:00:00,2084,4185420
2016-03-09 10:00:00,2814,5869280
2016-03-09 11:00:00,2285,4779584
2016-03-09 12:00:00,2011,11619944
2016-03-09 13:00:00,7132,18611536
2016-03-09 14:00:00,4659,15886320
2016-03-09 15:00:00,4135,15836936
2016-03-09 16:00:00,3323,13923728
2016-03-09 17:00:00,2943,12385396
2016-03-09 18:00:00,2631,11550708
2016-03-09 19:00:00,2019,3855564
2016-03-09 20:00:00,1929,3593628
2016-03-09 21:00:00,1915,3530540
2016-03-09 22:00:00,2847,3861124
2016-03-09 23:00:00,2821,3634425
2016-03-10 00:00:00,3905,5886985
2016-03-10 01:00:00,2796,3654272
2016-03-10 02:00:00,2732,3419216
2016-03-10 03:00:00,2717,3389856
2016-03-10 04:00:00,2715,3384760
2016-03-10 05:00:00,2697,3363280
2016-03-10 06:00:00,2697,3363280
2016-03-10 07:00:00,2666,3309088
2016-03-10 08:00:00,2876,3834328
2016-03-10 09:00:00,2966,4511008
2016-03-10 10:00:00,2869,4621132
2016-03-10 11:00:00,4199,7368812
2016-03-10 12:00:00,3165,6106728
2016-03-10 13:00:00,4454,5190624
2016-03-10 14:00:00,2531,4325868
2016-03-10 15:00:00,2651,12488944
2016-03-10 16:00:00,3584,15178380
2016-03-10 17:00:00,3539,17191492
2016-03-10 18:00:00,10474,22896224
2016-03-10 19:00:00,11606,23921884
2016-03-10 20:00:00,14402,23343296
2016-03-10 21:00:00,9334,19072388
2016-03-10 22:00:00,7412,39714388
2016-03-10 23:00:00,2928,6706824
2016-03-11 00:00:00,3568,8146112
2016-03-11 01:00:00,2632,7085216
2016-03-11 02:00:00,2567,6914624
2016-03-11 03:00:00,2513,6765720
2016-03-11 04:00:00,2480,6754528
2016-03-11 05:00:00,2262,6483384
2016-03-11 06:00:00,2257,6491672
2016-03-11 07:00:00,2210,6564000
2016-03-11 08:00:00,2178,6526976
2016-03-11 09:00:00,3594,8395480
2016-03-11 10:00:00,4692,12107984
2016-03-11 11:00:00,4514,22333249
2016-03-11 12:00:00,4063,33060701
2016-03-11 13:00:00,4905,34429502
2016-03-11 14:00:00,5200,48637265
2016-03-11 15:00:00,4875,50880855
2016-03-11 16:00:00,14395,85759012
2016-03-11 17:00:00,9221,60718352
2016-03-11 18:00:00,11108,54351280
2016-03-11 19:00:00,9928,54035376
2016-03-11 20:00:00,7801,50828544
2016-03-11 21:00:00,6153,48021496
2016-03-11 22:00:00,5269,45129944
2016-03-11 23:00:00,4838,44034112
2016-03-12 00:00:00,4509,41455792
2016-03-12 01:00:00,4280,40252368
2016-03-12 02:00:00,4083,39517616
2016-03-12 03:00:00,3878,38648048
2016-03-12 04:00:00,3776,38420288
2016-03-12 05:00:00,3532,31681336
2016-03-12 06:00:00,3507,31791144
2016-03-12 07:00:00,3450,31752848
2016-03-12 08:00:00,3427,31738568
2016-03-12 09:00:00,3400,31691384
2016-03-12 10:00:00,4295,32656344
2016-03-12 11:00:00,3564,33020432
2016-03-12 12:00:00,3244,31780976
2016-03-12 13:00:00,3076,31120840
2016-03-12 14:00:00,3822,34176744
2016-03-12 15:00:00,3448,32819616
2016-03-12 16:00:00,2830,30507456
2016-03-12 17:00:00,2790,30405920
2016-03-12 18:00:00,3343,30966408
2016-03-12 19:00:00,5565,42265384
2016-03-12 20:00:00,4743,40936448
2016-03-12 21:00:00,8625,43537584
2016-03-12 22:00:00,4636,37859960
2016-03-12 23:00:00,3582,34904568
2016-03-13 00:00:00,3354,33704064
2016-03-13 01:00:00,3056,32663192
2016-03-13 02:00:00,2842,31752976
2016-03-13 03:00:00,2733,31225416
2016-03-13 04:00:00,2597,30763728
2016-03-13 05:00:00,2542,30568880
2016-03-13 06:00:00,2383,23996912
2016-03-13 07:00:00,2339,23846376
2016-03-13 08:00:00,2282,23629744
2016-03-13 09:00:00,2270,23597688
2016-03-13 10:00:00,2226,23533040
2016-03-13 11:00:00,3150,25238968
2016-03-13 12:00:00,3784,26831488
2016-03-13 13:00:00,3698,26129896
2016-03-13 14:00:00,3522,25900176
2016-03-13 15:00:00,3198,25195384
2016-03-13 16:00:00,2917,18668992
2016-03-13 17:00:00,2221,17480152
2016-03-13 18:00:00,2325,18550264
2016-03-13 19:00:00,2710,43313168
2016-03-13 20:00:00,2340,24584264
2016-03-13 21:00:00,3378,156136360
2016-03-13 22:00:00,3242,106188808
2016-03-13 23:00:00,2590,19308960
2016-03-14 00:00:00,2484,18012472
2016-03-14 01:00:00,2565,18177792
2016-03-14 02:00:00,3253,39353512
2016-03-14 03:00:00,13588,1349892840
2016-03-14 04:00:00,3397,43423360
2016-03-14 05:00:00,3061,19906232
2016-03-14 06:00:00,2587,18281944
2016-03-14 07:00:00,2220,17703240
2016-03-14 08:00:00,2194,17875916
2016-03-14 09:00:00,2637,18177236
2016-03-14 10:00:00,2887,20365158
2016-03-14 11:00:00,5653,19615493
2016-03-14 12:00:00,6101,20286528
2016-03-14 13:00:00,6113,20280328
2016-03-14 14:00:00,3972,16359310
2016-03-14 15:00:00,3628,17225643
2016-03-14 16:00:00,3438,15412748
2016-03-14 17:00:00,4257,28819311
2016-03-14 18:00:00,4056,30611175
2016-03-14 19:00:00,4913,161895479
2016-03-14 20:00:00,5585,112027703
2016-03-14 21:00:00,4208,21973861
2016-03-14 22:00:00,5095,23729921
2016-03-14 23:00:00,5436,23866519
2016-03-15 00:00:00,6213,25894771
2016-03-15 01:00:00,4238,19690165
2016-03-15 02:00:00,3734,18027763
2016-03-15 03:00:00,3552,17290563
2016-03-15 04:00:00,3534,17458608
2016-03-15 05:00:00,3238,16330248
2016-03-15 06:00:00,2893,14907938
2016-03-15 07:00:00,5449,16064750
2016-03-15 08:00:00,6642,16339642
2016-03-15 09:00:00,3777,22250338
2016-03-15 10:00:00,3683,23464331
2016-03-15 11:00:00,3262,21755499
2016-03-15 12:00:00,3256,22245932
2016-03-15 13:00:00,2765,14190788
2016-03-15 14:00:00,2922,17061336
2016-03-15 15:00:00,3944,20783788
2016-03-15 16:00:00,3684,19776036
2016-03-15 17:00:00,11098,33980736
2016-03-15 18:00:00,10464,31100936
2016-03-15 19:00:00,8651,26185272
2016-03-15 20:00:00,4488,16932797
2016-03-15 21:00:00,4392,28195241
2016-03-15 22:00:00,4286,22618790
2016-03-15 23:00:00,2738,21496827
2016-03-16 00:00:00,3172,24215037
2016-03-16 01:00:00,3056,23006541
2016-03-16 02:00:00,2287,15682925
2016-03-16 03:00:00,2115,14153821
2016-03-16 04:00:00,2107,14073342
2016-03-16 05:00:00,2002,14017294
2016-03-16 06:00:00,2049,14065390
2016-03-16 07:00:00,1984,13997862
2016-03-16 08:00:00,1989,12896531
2016-03-16 09:00:00,4474,17772808
2016-03-16 10:00:00,3894,11518011
2016-03-16 11:00:00,7288,31566201
2016-03-16 12:00:00,7046,33377086
2016-03-16 13:00:00,6112,30197451
2016-03-16 14:00:00,5111,25337182
2016-03-16 15:00:00,4082,24168911
2016-03-16 16:00:00,4324,24027895
2016-03-16 17:00:00,46296,192546600
2016-03-16 18:00:00,13308,58788056
2016-03-16 19:00:00,2415,14752456
2016-03-16 20:00:00,2361,15112668
2016-03-16 21:00:00,2571,14481252
2016-03-16 22:00:00,35733,151167270
2016-03-16 23:00:00,17333,75685553
2016-03-17 00:00:00,11764,53175441
2016-03-17 01:00:00,9884,45337316
2016-03-17 02:00:00,8286,38421452
2016-03-17 03:00:00,6744,32171992
2016-03-17 04:00:00,6769,29229347
2016-03-17 05:00:00,6388,25847308
2016-03-17 06:00:00,3565,16916680
2016-03-17 07:00:00,3122,14542120
2016-03-17 08:00:00,2821,11176304
2016-03-17 09:00:00,2757,11578413
2016-03-17 10:00:00,2405,10213713
2016-03-17 11:00:00,3002,11605904
2016-03-17 12:00:00,2855,12804580
2016-03-17 13:00:00,2736,10922932
2016-03-17 14:00:00,2332,10259412
2016-03-17 15:00:00,2843,11573020
2016-03-17 16:00:00,14071,55479828
2016-03-17 17:00:00,8414,53872540
2016-03-17 18:00:00,8515,55082668
2016-03-17 19:00:00,2746,11543186
2016-03-17 20:00:00,3585,12816990
2016-03-17 21:00:00,3866,14296406
2016-03-17 22:00:00,3308,12290926
2016-03-17 23:00:00,2657,9223800
2016-03-18 00:00:00,2436,8768712
2016-03-18 01:00:00,2054,6519112
2016-03-18 02:00:00,2435,7023888
2016-03-18 03:00:00,2028,5734448
2016-03-18 04:00:00,1965,5485304
2016-03-18 05:00:00,2935,7297384
2016-03-18 06:00:00,2502,6103272
2016-03-18 07:00:00,2513,5085640
2016-03-18 08:00:00,2884,5999304
2016-03-18 09:00:00,8917,20609456
2016-03-18 10:00:00,8419,18671972
2016-03-18 11:00:00,9204,40436924
2016-03-18 12:00:00,7135,13527308
2016-03-18 13:00:00,11197,32145528
2016-03-18 14:00:00,67943,76101704
2016-03-18 15:00:00,65127,72813045
2016-03-18 16:00:00,47628,52883975
2016-03-18 17:00:00,30852,36737243
2016-03-18 18:00:00,16476,20915859
2016-03-18 19:00:00,7099,11461587
2016-03-18 20:00:00,6439,10304012
2016-03-18 21:00:00,5984,9358028
2016-03-18 22:00:00,5861,9080973
2016-03-18 23:00:00,5795,9341486
2016-03-19 00:00:00,5306,7795647
2016-03-19 01:00:00,5210,7344503
2016-03-19 02:00:00,5116,7012695
2016-03-19 03:00:00,5046,6897663
2016-03-19 04:00:00,4996,6780328
2016-03-19 05:00:00,4931,6589673
2016-03-19 06:00:00,4727,6326211
2016-03-19 07:00:00,4668,6086998
2016-03-19 08:00:00,4969,6685055
2016-03-19 09:00:00,4918,6625031
2016-03-19 10:00:00,4906,6528704
2016-03-19 11:00:00,5217,8523392
2016-03-19 12:00:00,12811,14346344
2016-03-19 13:00:00,5091,7010016
2016-03-19 14:00:00,4630,6089248
2016-03-19 15:00:00,4780,9565680
2016-03-19 16:00:00,4472,9049080
2016-03-19 17:00:00,6150,21339392
2016-03-19 18:00:00,16551,62010920
2016-03-19 19:00:00,5544,16881760
2016-03-19 20:00:00,4410,7819480
2016-03-19 21:00:00,4086,5398744
2016-03-19 22:00:00,4004,5197112
2016-03-19 23:00:00,4371,6068952
2016-03-20 00:00:00,39007,287849128
2016-03-20 01:00:00,4069,5772632
2016-03-20 02:00:00,3661,4460432
2016-03-20 03:00:00,3649,4360952
2016-03-20 04:00:00,3554,4177856
2016-03-20 05:00:00,3478,4036856
2016-03-20 06:00:00,3472,4033952
2016-03-20 07:00:00,3338,3762712
2016-03-20 08:00:00,3697,4488712
2016-03-20 09:00:00,3693,4997856
2016-03-20 10:00:00,4447,8357456
2016-03-20 11:00:00,5670,7129608
2016-03-20 12:00:00,23674,166402752
2016-03-20 13:00:00,3585,5913128
2016-03-20 14:00:00,3987,8642408
2016-03-20 15:00:00,21030,143091992
2016-03-20 16:00:00,4859,12511360
2016-03-20 17:00:00,4345,11090880
2016-03-20 18:00:00,3862,6352312
2016-03-20 19:00:00,3874,6399632
2016-03-20 20:00:00,4159,6263152
2016-03-20 21:00:00,14463,48833520
2016-03-20 22:00:00,3784,6939704
2016-03-20 23:00:00,4165,6368199
2016-03-21 00:00:00,3906,6050445
2016-03-21 01:00:00,4308,6659316
2016-03-21 02:00:00,46366,348202888
2016-03-21 03:00:00,18638,122274784
2016-03-21 04:00:00,4119,6128328
2016-03-21 05:00:00,4293,6604624
2016-03-21 06:00:00,4028,8007976
2016-03-21 07:00:00,3858,6859168
2016-03-21 08:00:00,4160,6443604
2016-03-21 09:00:00,4016,10574864
2016-03-21 10:00:00,4862,18514951
2016-03-21 11:00:00,4588,17667055
2016-03-21 12:00:00,5051,17751798
2016-03-21 13:00:00,5598,15429868
2016-03-21 14:00:00,7039,18729013
2016-03-21 15:00:00,5626,15734070
2016-03-21 16:00:00,6676,63572986
2016-03-21 17:00:00,6276,65016281
2016-03-21 18:00:00,5535,57115075
2016-03-21 19:00:00,5500,31657083
2016-03-21 20:00:00,5072,19830076
2016-03-21 21:00:00,5665,16544903
2016-03-21 22:00:00,6686,16712321
2016-03-21 23:00:00,6017,13735356
2016-03-22 00:00:00,5926,13123230
2016-03-22 01:00:00,6115,12890094
2016-03-22 02:00:00,5305,10727408
2016-03-22 03:00:00,4915,9708168
2016-03-22 04:00:00,5162,9440936
2016-03-22 05:00:00,4706,8433552
2016-03-22 06:00:00,4649,8270152
2016-03-22 07:00:00,4994,9087568
2016-03-22 08:00:00,5060,10308184
2016-03-22 09:00:00,4430,8352880
2016-03-22 10:00:00,10769,30760960
2016-03-22 11:00:00,4850,9813868
2016-03-22 12:00:00,4408,14485440
2016-03-22 13:00:00,5351,16311421
2016-03-22 14:00:00,5359,24293212
2016-03-22 15:00:00,9208,29171393
2016-03-22 16:00:00,8361,22400110
2016-03-22 17:00:00,9418,28698418
2016-03-22 18:00:00,8930,27779858
2016-03-22 19:00:00,7927,16907654
2016-03-22 20:00:00,3943,8246194
2016-03-22 21:00:00,4727,8732155
2016-03-22 22:00:00,4626,8294996
2016-03-22 23:00:00,3765,7270125
2016-03-23 00:00:00,3724,7099583
2016-03-23 01:00:00,3672,6873818
2016-03-23 02:00:00,3613,6227154
2016-03-23 03:00:00,3498,5734164
2016-03-23 04:00:00,3448,5611788
2016-03-23 05:00:00,3418,5564020
2016-03-23 06:00:00,3349,5347228
2016-03-23 07:00:00,3337,5330572
2016-03-23 08:00:00,3164,4667508
2016-03-23 09:00:00,3557,8247636
2016-03-23 10:00:00,4000,11613924
2016-03-23 11:00:00,3913,13196971
2016-03-23 12:00:00,4555,17454388
2016-03-23 13:00:00,4015,14123525
2016-03-23 14:00:00,3707,12149337
2016-03-23 15:00:00,4898,16758393
2016-03-23 16:00:00,4569,14630909
2016-03-23 17:00:00,4776,10544803
2016-03-23 18:00:00,4159,10005713
2016-03-23 19:00:00,17569,55499171
2016-03-23 20:00:00,15731,54816502
2016-03-23 21:00:00,9253,49699718
2016-03-23 22:00:00,3889,7261862
2016-03-23 23:00:00,3841,6827340
2016-03-24 00:00:00,3991,7074734
2016-03-24 01:00:00,3921,6751848
2016-03-24 02:00:00,3655,6361985
2016-03-24 03:00:00,3491,6152615
2016-03-24 04:00:00,3472,6106751
2016-03-24 05:00:00,3436,6005619
2016-03-24 06:00:00,3399,5864036
2016-03-24 07:00:00,3378,5795620
2016-03-24 08:00:00,4314,8184508
2016-03-24 09:00:00,4002,6673522
2016-03-24 10:00:00,4248,8714916
2016-03-24 11:00:00,3884,18941088
2016-03-24 12:00:00,3304,14630748
2016-03-24 13:00:00,4186,15251855
2016-03-24 14:00:00,4122,13915533
2016-03-24 15:00:00,5093,17600984
2016-03-24 16:00:00,4888,19845419
2016-03-24 17:00:00,10230,18092183
2016-03-24 18:00:00,13650,21057525
2016-03-24 19:00:00,6671,14533621
2016-03-24 20:00:00,6933,14503925
2016-03-24 21:00:00,6186,11734863
2016-03-24 22:00:00,96888,232744556
2016-03-24 23:00:00,60505,145795659
2016-03-25 00:00:00,8371,21794350
2016-03-25 01:00:00,7162,18649363
2016-03-25 02:00:00,5905,14933721
2016-03-25 03:00:00,5203,12857075
2016-03-25 04:00:00,5129,12591004
2016-03-25 05:00:00,5036,12327916
2016-03-25 06:00:00,4932,12082020
2016-03-25 07:00:00,4872,12481892
2016-03-25 08:00:00,4666,12235540
2016-03-25 09:00:00,5120,13826012
2016-03-25 10:00:00,5334,16805162
2016-03-25 11:00:00,5193,16015805
2016-03-25 12:00:00,5942,15465431
2016-03-25 13:00:00,5901,20970340
2016-03-25 14:00:00,6857,36171992
2016-03-25 15:00:00,6277,18698356
2016-03-25 16:00:00,6758,18214258
2016-03-25 17:00:00,9757,100927016
2016-03-25 18:00:00,8686,99922525
2016-03-25 19:00:00,8362,99840553
2016-03-25 20:00:00,8070,92968008
2016-03-25 21:00:00,7884,83071750
2016-03-25 22:00:00,7355,69719198
2016-03-25 23:00:00,6757,58070182
2016-03-26 00:00:00,6388,48293518
2016-03-26 01:00:00,5428,39259656
2016-03-26 02:00:00,5857,32862928
2016-03-26 03:00:00,5229,27142520
2016-03-26 04:00:00,5655,24879814
2016-03-26 05:00:00,5804,23284558
2016-03-26 06:00:00,5456,20162432
2016-03-26 07:00:00,5639,21332320
2016-03-26 08:00:00,3971,14554512
2016-03-26 09:00:00,4758,13561768
2016-03-26 10:00:00,4339,12426408
2016-03-26 11:00:00,3783,10858161
2016-03-26 12:00:00,3505,10152903
2016-03-26 13:00:00,3556,9885605
2016-03-26 14:00:00,4704,11694277
2016-03-26 15:00:00,4791,11724423
2016-03-26 16:00:00,34987,49187863
2016-03-26 17:00:00,20279,30529215
2016-03-26 18:00:00,13587,24348222
2016-03-26 19:00:00,10466,21134671
2016-03-26 20:00:00,8953,18255820
2016-03-26 21:00:00,7616,15616004
2016-03-26 22:00:00,6689,13670832
2016-03-26 23:00:00,6137,12653644
2016-03-27 00:00:00,5635,11765172
2016-03-27 01:00:00,5228,11207236
2016-03-27 02:00:00,4601,10426312
2016-03-27 03:00:00,4275,10019924
2016-03-27 04:00:00,4015,9693256
2016-03-27 05:00:00,3786,9402048
2016-03-27 06:00:00,3618,9185848
2016-03-27 07:00:00,3483,9101832
2016-03-27 08:00:00,3487,9165848
2016-03-27 09:00:00,3503,10069848
2016-03-27 10:00:00,3475,10001312
2016-03-27 11:00:00,3568,11003000
2016-03-27 12:00:00,3603,11354384
2016-03-27 13:00:00,4389,13295872
2016-03-27 14:00:00,5187,14051120
2016-03-27 15:00:00,4597,12436704
2016-03-27 16:00:00,8124,15429288
2016-03-27 17:00:00,5183,11913208
2016-03-27 18:00:00,4343,10807440
2016-03-27 19:00:00,4239,10463504
2016-03-27 20:00:00,4109,10296704
2016-03-27 21:00:00,4119,10464008
2016-03-27 22:00:00,18527,21521944
2016-03-27 23:00:00,10209,17453104
2016-03-28 00:00:00,4521,14333520
2016-03-28 01:00:00,3819,11623120
2016-03-28 02:00:00,3258,8881920
2016-03-28 03:00:00,3164,8630216
2016-03-28 04:00:00,3080,8563664
2016-03-28 05:00:00,3037,8457088
2016-03-28 06:00:00,3063,8729088
2016-03-28 07:00:00,19534,25309526
2016-03-28 08:00:00,3930,12186053
2016-03-28 09:00:00,3347,9910439
2016-03-28 10:00:00,8000,18068793
2016-03-28 11:00:00,184623,614999455
2016-03-28 12:00:00,53138,209989786
2016-03-28 13:00:00,9640,69572050
2016-03-28 14:00:00,6933,32131356
2016-03-28 15:00:00,7540,34978175
2016-03-28 16:00:00,9789,43928471
2016-03-28 17:00:00,8489,40874039
2016-03-28 18:00:00,6840,27435693
2016-03-28 19:00:00,6405,22015959
2016-03-28 20:00:00,6018,19724099
2016-03-28 21:00:00,6122,20203089
2016-03-28 22:00:00,7593,35721911
2016-03-28 23:00:00,7093,31213012
2016-03-29 00:00:00,6623,29063063
2016-03-29 01:00:00,6229,29104659
2016-03-29 02:00:00,5999,28566105
2016-03-29 03:00:00,5841,27478202
2016-03-29 04:00:00,5369,24268674
2016-03-29 05:00:00,5156,23230255
2016-03-29 06:00:00,5032,23490143
2016-03-29 07:00:00,4941,22452183
2016-03-29 08:00:00,4762,21175722
2016-03-29 09:00:00,4771,21634577
2016-03-29 10:00:00,5806,25268948
2016-03-29 11:00:00,5307,22672754
2016-03-29 12:00:00,5814,20250846
2016-03-29 13:00:00,5906,21597821
2016-03-29 14:00:00,8533,20727603
2016-03-29 15:00:00,5757,18875033
2016-03-29 16:00:00,8355,29872489
2016-03-29 17:00:00,82573,281343855
2016-03-29 18:00:00,58276,197771865
2016-03-29 19:00:00,8478,29468754
2016-03-29 20:00:00,6700,20164807
2016-03-29 21:00:00,5449,16181242
2016-03-29 22:00:00,5576,15116539
2016-03-29 23:00:00,5249,13214704
2016-03-30 00:00:00,5572,13446098
2016-03-30 01:00:00,5827,14377932
2016-03-30 02:00:00,5393,13513498
2016-03-30 03:00:00,5259,13183888
2016-03-30 04:00:00,4736,12565749
2016-03-30 05:00:00,4550,11884038
2016-03-30 06:00:00,4541,12054808
2016-03-30 07:00:00,4536,11712488
2016-03-30 08:00:00,4990,12039666
2016-03-30 09:00:00,8160,18562018
2016-03-30 10:00:00,4798,12296738
2016-03-30 11:00:00,4237,14612159
2016-03-30 12:00:00,11279,24133292
2016-03-30 13:00:00,9309,23103158
2016-03-30 14:00:00,4336,15369896
2016-03-30 15:00:00,6231,24089138
2016-03-30 16:00:00,4181,14780238
2016-03-30 17:00:00,4184,15278544
2016-03-30 18:00:00,4237,15402207
2016-03-30 19:00:00,4012,13806658
2016-03-30 20:00:00,4718,17455601
2016-03-30 21:00:00,3736,12172701
2016-03-30 22:00:00,3628,9980356
2016-03-30 23:00:00,3225,8737656
2016-03-31 00:00:00,3206,8963512
2016-03-31 01:00:00,3260,9715352
2016-03-31 02:00:00,4223,141834744
2016-03-31 03:00:00,3548,66651672
2016-03-31 04:00:00,3059,8231928
2016-03-31 05:00:00,2968,8114688
2016-03-31 06:00:00,2854,7498656
2016-03-31 07:00:00,2820,7322560
2016-03-31 08:00:00,2942,7371984
2016-03-31 09:00:00,3788,18005756
2016-03-31 10:00:00,3719,19586819
2016-03-31 11:00:00,4047,18382970
2016-03-31 12:00:00,20499,35453760
2016-03-31 13:00:00,14427,28613554
2016-03-31 14:00:00,17121,31198491
2016-03-31 15:00:00,18505,29041023
2016-03-31 16:00:00,22540,81400178
2016-03-31 17:00:00,17891,204908206
2016-03-31 18:00:00,12963,150294294
2016-03-31 19:00:00,7869,22044854
2016-03-31 20:00:00,6005,19906094
2016-03-31 21:00:00,5266,13567846
2016-03-31 22:00:00,3545,9964454
2016-03-31 23:00:00,4087,9119324
2016-04-01 00:00:00,3715,7648938
2016-04-01 01:00:00,2583,6056996
2016-04-01 02:00:00,2304,5340078
2016-04-01 03:00:00,2108,4740792
2016-04-01 04:00:00,1984,4437936
2016-04-01 05:00:00,1907,4094936
2016-04-01 06:00:00,1851,3923792
2016-04-01 07:00:00,1784,3737504
2016-04-01 08:00:00,1849,3597120
2016-04-01 09:00:00,1784,3314336
2016-04-01 10:00:00,1766,4180004
2016-04-01 11:00:00,1886,4551668
2016-04-01 12:00:00,2007,5663276
2016-04-01 13:00:00,3280,7438372
2016-04-01 14:00:00,5136,7967606
2016-04-01 15:00:00,2055,5442210
2016-04-01 16:00:00,2011,8255620
2016-04-01 17:00:00,1827,4726252
2016-04-01 18:00:00,1550,12634824
2016-04-01 19:00:00,1211,15830512
2016-04-01 20:00:00,748,5573432
2016-04-01 21:00:00,360,978744
2016-04-01 22:00:00,331,904744
2016-04-01 23:00:00,312,845744
2016-04-02 00:00:00,302,835744
2016-04-02 01:00:00,295,824744
2016-04-02 02:00:00,292,821744
2016-04-02 03:00:00,274,803360
2016-04-02 04:00:00,272,801360
2016-04-02 05:00:00,269,798360
2016-04-02 06:00:00,139,534216
2016-04-02 07:00:00,138,533216
2016-04-02 08:00:00,137,532216
2016-04-02 09:00:00,135,533312
2016-04-02 10:00:00,133,528216
2016-04-02 11:00:00,133,528216
2016-04-02 12:00:00,132,527216
2016-04-02 13:00:00,132,527216
2016-04-02 14:00:00,130,476216
2016-04-02 15:00:00,264,612768
2016-04-02 16:00:00,457,4531136
2016-04-02 17:00:00,209,1946480
2016-04-02 18:00:00,143,715616
2016-04-02 19:00:00,448,1631536
2016-04-02 20:00:00,889,3070680
2016-04-02 21:00:00,789,6659256
2016-04-02 22:00:00,1303,7636348
2016-04-02 23:00:00,1170,4066732
2016-04-03 00:00:00,471,1428360
2016-04-03 01:00:00,1284,4055262
2016-04-03 02:00:00,1271,4039166
2016-04-03 03:00:00,1122,3896334
2016-04-03 04:00:00,1065,3690942
2016-04-03 05:00:00,414,1679520
2016-04-03 06:00:00,375,1560656
2016-04-03 07:00:00,217,986032
2016-04-03 08:00:00,218,990128
2016-04-03 09:00:00,258,1118016
2016-04-03 10:00:00,261,1236656
2016-04-03 11:00:00,2536,5641848
2016-04-03 12:00:00,1441,3813824
2016-04-03 13:00:00,19065,28157200
2016-04-03 14:00:00,12082,16928616
2016-04-03 15:00:00,8893,14594480
2016-04-03 16:00:00,5230,10624456
2016-04-03 17:00:00,4335,9606840
2016-04-03 18:00:00,1242,6056384
2016-04-03 19:00:00,781,3869608
2016-04-03 20:00:00,990,11485528
2016-04-03 21:00:00,986,10072304
2016-04-03 22:00:00,4131,12882822
2016-04-03 23:00:00,2927,8884958
2016-04-04 00:00:00,3000,8407286
2016-04-04 01:00:00,2146,15046674
2016-04-04 02:00:00,1454,15952648
2016-04-04 03:00:00,1547,13236686
2016-04-04 04:00:00,1051,9030878
2016-04-04 05:00:00,1255,7845822
2016-04-04 06:00:00,1203,6545822
2016-04-04 07:00:00,1390,6801014
2016-04-04 08:00:00,1976,7928062
2016-04-04 09:00:00,1684,6117282
2016-04-04 10:00:00,7269,13418404
2016-04-04 11:00:00,5206,12971976
2016-04-04 12:00:00,6283,22940832
2016-04-04 13:00:00,7285,19548017
2016-04-04 14:00:00,5942,14376557
2016-04-04 15:00:00,13216,24608760
2016-04-04 16:00:00,12458,26289010
2016-04-04 17:00:00,13161,23638288
2016-04-04 18:00:00,12245,22775120
2016-04-04 19:00:00,11972,22388800
2016-04-04 20:00:00,4002,7723432
2016-04-04 21:00:00,3872,9905184
2016-04-04 22:00:00,5231,13098948
2016-04-04 23:00:00,5136,9517376
2016-04-05 00:00:00,3934,10755952
2016-04-05 01:00:00,3904,11658232
2016-04-05 02:00:00,3840,9308240
2016-04-05 03:00:00,3822,8947968
2016-04-05 04:00:00,3616,8298120
2016-04-05 05:00:00,3242,7757880
2016-04-05 06:00:00,2813,6808880
2016-04-05 07:00:00,3881,8566881
2016-04-05 08:00:00,3646,8445849
2016-04-05 09:00:00,2962,7474824
2016-04-05 10:00:00,3411,19630200
2016-04-05 11:00:00,3897,39294928
2016-04-05 12:00:00,5452,35612860
2016-04-05 13:00:00,4745,32568496
2016-04-05 14:00:00,3016,18729489
2016-04-05 15:00:00,4931,25065452
2016-04-05 16:00:00,5844,23698030
2016-04-05 17:00:00,4857,20488118
2016-04-05 18:00:00,5106,21262534
2016-04-05 19:00:00,4217,19065376
2016-04-05 20:00:00,6924,28321856
2016-04-05 21:00:00,150734,584868472
2016-04-05 22:00:00,86968,347615608
2016-04-05 23:00:00,4211,15064448
2016-04-06 00:00:00,4272,14156196
2016-04-06 01:00:00,3672,12834748
2016-04-06 02:00:00,3069,9172992
2016-04-06 03:00:00,2922,8026224
2016-04-06 04:00:00,2778,7317880
2016-04-06 05:00:00,2431,5517000
2016-04-06 06:00:00,2223,5077448
2016-04-06 07:00:00,2128,5476536
2016-04-06 08:00:00,2856,5826128
2016-04-06 09:00:00,3558,32849368
2016-04-06 10:00:00,6394,30417072
2016-04-06 11:00:00,7394,37463922
2016-04-06 12:00:00,6245,46639788
2016-04-06 13:00:00,4752,34115136
2016-04-06 14:00:00,7306,34184608
2016-04-06 15:00:00,4910,23055384
2016-04-06 16:00:00,6107,42320328
2016-04-06 17:00:00,5671,32210392
2016-04-06 18:00:00,4419,25189696
2016-04-06 19:00:00,33282,55153960
2016-04-06 20:00:00,37303,66140064
2016-04-06 21:00:00,17349,38321758
2016-04-06 22:00:00,16571,41080486
2016-04-06 23:00:00,279198,1095208424
2016-04-07 00:00:00,9012,17097256
2016-04-07 01:00:00,5782,11489280
2016-04-07 02:00:00,2916,6750960
2016-04-07 03:00:00,2452,5251316
2016-04-07 04:00:00,2351,4838496
2016-04-07 05:00:00,2296,4321816
2016-04-07 06:00:00,2202,3980920
2016-04-07 07:00:00,2193,3645328
2016-04-07 08:00:00,4722,6538840
2016-04-07 09:00:00,6719,10738360
2016-04-07 10:00:00,3647,7646824
2016-04-07 11:00:00,5754,9218376
2016-04-07 12:00:00,8008,11285424
2016-04-07 13:00:00,139323,556557561
2016-04-07 14:00:00,22839,93378027
2016-04-07 15:00:00,76827,300132038
2016-04-07 16:00:00,118593,466036540
2016-04-07 17:00:00,4552,17196416
2016-04-07 18:00:00,6742,18573772
2016-04-07 19:00:00,70431,280982812
2016-04-07 20:00:00,187192,742264172
2016-04-07 21:00:00,7266,20119330
2016-04-07 22:00:00,16438,54415978
2016-04-07 23:00:00,150788,597317030
2016-04-08 00:00:00,5116,16441324
2016-04-08 01:00:00,4174,12365876
2016-04-08 02:00:00,3737,10835052
2016-04-08 03:00:00,3326,8444304
2016-04-08 04:00:00,3025,7304208
2016-04-08 05:00:00,2872,6089936
2016-04-08 06:00:00,2798,5255928
2016-04-08 07:00:00,2773,4946136
2016-04-08 08:00:00,4219,8840552
2016-04-08 09:00:00,4035,14565928
2016-04-08 10:00:00,8080,39151944
2016-04-08 11:00:00,117435,464995776
2016-04-08 12:00:00,6635,9671676
2016-04-08 13:00:00,6564,11475452
2016-04-08 14:00:00,118733,464072672
2016-04-08 15:00:00,6890,12594072
2016-04-08 16:00:00,73351,270780988
2016-04-08 17:00:00,160538,635055828
2016-04-08 18:00:00,3408,6032932
2016-04-08 19:00:00,109176,429605116
2016-04-08 20:00:00,13347,49194092
2016-04-08 21:00:00,41224,158271204
2016-04-08 22:00:00,80248,313322684
2016-04-08 23:00:00,5721,9001152
2016-04-09 00:00:00,79734,305219176
2016-04-09 01:00:00,42904,165434576
2016-04-09 02:00:00,116017,456856352
2016-04-09 03:00:00,2685,3543168
2016-04-09 04:00:00,2527,3238448
2016-04-09 05:00:00,2517,3203064
2016-04-09 06:00:00,2514,3194064
2016-04-09 07:00:00,2509,3181064
2016-04-09 08:00:00,3998,7642584
2016-04-09 09:00:00,128485,506418584
2016-04-09 10:00:00,159434,632918904
2016-04-09 11:00:00,184524,716743240
2016-04-09 12:00:00,110210,420668896
2016-04-09 13:00:00,182935,712575924
2016-04-09 14:00:00,40788,144449952
2016-04-09 15:00:00,172024,664745160
2016-04-09 16:00:00,110958,421652096
2016-04-09 17:00:00,144056,561302184
2016-04-09 18:00:00,103544,404910120
2016-04-09 19:00:00,3676,8941688
2016-04-09 20:00:00,2816,4169592
2016-04-09 21:00:00,2672,4161616
2016-04-09 22:00:00,3258,17237272
2016-04-09 23:00:00,3403,7797624
2016-04-10 00:00:00,3264,7160748
2016-04-10 01:00:00,2664,5534104
2016-04-10 02:00:00,2594,5311232
2016-04-10 03:00:00,2548,4758136
2016-04-10 04:00:00,2534,4577040
2016-04-10 05:00:00,2513,4234776
2016-04-10 06:00:00,2490,4000528
2016-04-10 07:00:00,2464,3788496
2016-04-10 08:00:00,2461,3777304
2016-04-10 09:00:00,2517,4779392
2016-04-10 10:00:00,2545,5062896
2016-04-10 11:00:00,2524,4417000
2016-04-10 12:00:00,2368,3540416
2016-04-10 13:00:00,2291,3364696
2016-04-10 14:00:00,3479,6744816
2016-04-10 15:00:00,3345,6552912
2016-04-10 16:00:00,2645,4569912
2016-04-10 17:00:00,192878,765928648
2016-04-10 18:00:00,80818,317930696
2016-04-10 19:00:00,2290,3884784
2016-04-10 20:00:00,2294,5929464
2016-04-10 21:00:00,3440,9226576
2016-04-10 22:00:00,2302,5828736
2016-04-10 23:00:00,92454,365135720
2016-04-11 00:00:00,284507,1133334528
2016-04-11 01:00:00,294994,1175117200
2016-04-11 02:00:00,143911,570877816
2016-04-11 03:00:00,2124,3808632
2016-04-11 04:00:00,1989,3515352
2016-04-11 05:00:00,1734,2873576
2016-04-11 06:00:00,1654,2651120
2016-04-11 07:00:00,1603,2495512
2016-04-11 08:00:00,2984,6937528
2016-04-11 09:00:00,2411,6525584
2016-04-11 10:00:00,3785,6084284
2016-04-11 11:00:00,3958,8850240
2016-04-11 12:00:00,6076,14101568
2016-04-11 13:00:00,4871,10546976
2016-04-11 14:00:00,3905,6968472
2016-04-11 15:00:00,5238,8418336
2016-04-11 16:00:00,6084,13051000
2016-04-11 17:00:00,6235,7651576
2016-04-11 18:00:00,184023,725463768
2016-04-11 19:00:00,287328,1144304960
2016-04-11 20:00:00,292265,1160083392
2016-04-11 21:00:00,291670,1157124004
2016-04-11 22:00:00,291367,1153261852
2016-04-11 23:00:00,25503,91269504
2016-04-12 00:00:00,4366,9352808
2016-04-12 01:00:00,3962,7886212
2016-04-12 02:00:00,3887,7553684
2016-04-12 03:00:00,3836,7337156
2016-04-12 04:00:00,3797,7222556
2016-04-12 05:00:00,3756,7096776
2016-04-12 06:00:00,3705,6914544
2016-04-12 07:00:00,3616,7035448
2016-04-12 08:00:00,6056,14561632
2016-04-12 09:00:00,5744,14627184
2016-04-12 10:00:00,4835,12333020
2016-04-12 11:00:00,4697,16691240
2016-04-12 12:00:00,4315,16266336
2016-04-12 13:00:00,89544,357069012
2016-04-12 14:00:00,165059,658716400
2016-04-12 15:00:00,195752,781677296
2016-04-12 16:00:00,168557,678683444
2016-04-12 17:00:00,200452,807330104
2016-04-12 18:00:00,143488,558794726
2016-04-12 19:00:00,239414,964453752
2016-04-12 20:00:00,187002,752175352
2016-04-12 21:00:00,4774,22472152
2016-04-12 22:00:00,9292,62705652
2016-04-12 23:00:00,8378,58450280
2016-04-13 00:00:00,3069,15573576
2016-04-13 01:00:00,2624,13204340
2016-04-13 02:00:00,2530,12824784
2016-04-13 03:00:00,2392,11369120
2016-04-13 04:00:00,2338,11108792
2016-04-13 05:00:00,2131,10018328
2016-04-13 06:00:00,2109,9928576
2016-04-13 07:00:00,2096,8723944
2016-04-13 08:00:00,2360,10104040
2016-04-13 09:00:00,5694,14153054
2016-04-13 10:00:00,3235,11792752
2016-04-13 11:00:00,4286,19388662
2016-04-13 12:00:00,7338,21652106
2016-04-13 13:00:00,4062,17539545
2016-04-13 14:00:00,3924,17677186
2016-04-13 15:00:00,3668,19016144
2016-04-13 16:00:00,105895,425483136
2016-04-13 17:00:00,213933,855109596
2016-04-13 18:00:00,214941,881681511
2016-04-13 19:00:00,241602,988398441
2016-04-13 20:00:00,198901,798615808
2016-04-13 21:00:00,181335,725074578
2016-04-13 22:00:00,195891,783315920
2016-04-13 23:00:00,34987,140030918
2016-04-14 00:00:00,2869,12055294
2016-04-14 01:00:00,2812,10196120
2016-04-14 02:00:00,2991,10752918
2016-04-14 03:00:00,2563,9420798
2016-04-14 04:00:00,2171,7682072
2016-04-14 05:00:00,2079,7555492
2016-04-14 06:00:00,3124,10629174
2016-04-14 07:00:00,2686,9262858
2016-04-14 08:00:00,2167,9557972
2016-04-14 09:00:00,22126,89873784
2016-04-14 10:00:00,146922,588858938
2016-04-14 11:00:00,21547,84232952
2016-04-14 12:00:00,228725,913715110
2016-04-14 13:00:00,184022,731983608
2016-04-14 14:00:00,189046,766529004
2016-04-14 15:00:00,222420,918973908
2016-04-14 16:00:00,239175,960303830
2016-04-14 17:00:00,144615,584224812
2016-04-14 18:00:00,199527,789368479
2016-04-14 19:00:00,200120,794019725
2016-04-14 20:00:00,196196,782586956
2016-04-14 21:00:00,194735,777792882
2016-04-14 22:00:00,242272,968292529
2016-04-14 23:00:00,261660,1024280889
2016-04-15 00:00:00,124173,419898798
2016-04-15 01:00:00,3094,13556678
2016-04-15 02:00:00,2908,12409168
2016-04-15 03:00:00,4506,12156362
2016-04-15 04:00:00,4170,11617384
2016-04-15 05:00:00,4447,12663896
2016-04-15 06:00:00,4173,10895729
2016-04-15 07:00:00,4924,12863372
2016-04-15 08:00:00,8301,23215044
2016-04-15 09:00:00,7566,22392648
2016-04-15 10:00:00,34919,113466868
2016-04-15 11:00:00,8731,72177254
2016-04-15 12:00:00,5060,17921972
2016-04-15 13:00:00,9200,22807012
2016-04-15 14:00:00,9700,20556352
2016-04-15 15:00:00,11539,40709090
2016-04-15 16:00:00,11708,64414583
2016-04-15 17:00:00,8357,44414293
2016-04-15 18:00:00,8273,33626600
2016-04-15 19:00:00,7506,27102927
2016-04-15 20:00:00,9268,83915654
2016-04-15 21:00:00,7562,48336096
2016-04-15 22:00:00,4924,17460272
2016-04-15 23:00:00,4193,14531447
2016-04-16 00:00:00,5468,17680176
2016-04-16 01:00:00,3984,15622064
2016-04-16 02:00:00,3711,13860920
2016-04-16 03:00:00,3568,13701088
2016-04-16 04:00:00,3415,11247476
2016-04-16 05:00:00,3233,10630096
2016-04-16 06:00:00,3189,10546708
2016-04-16 07:00:00,3103,11638920
2016-04-16 08:00:00,7535,25435992
2016-04-16 09:00:00,8363,19108416
2016-04-16 10:00:00,6474,13608967
2016-04-16 11:00:00,30539,37400475
2016-04-16 12:00:00,5101,14047039
2016-04-16 13:00:00,4958,17651820
2016-04-16 14:00:00,11546,37555944
2016-04-16 15:00:00,11915,37577804
2016-04-16 16:00:00,11618,37647232
2016-04-16 17:00:00,9528,30289748
2016-04-16 18:00:00,9318,24727280
2016-04-16 19:00:00,8665,20388080
2016-04-16 20:00:00,7224,15342744
2016-04-16 21:00:00,7504,14532436
2016-04-16 22:00:00,7680,15569080
2016-04-16 23:00:00,7350,16838964
2016-04-17 00:00:00,12124,34703088
2016-04-17 01:00:00,10649,31990564
2016-04-17 02:00:00,8649,22124484
2016-04-17 03:00:00,7423,16869172
2016-04-17 04:00:00,6710,16336056
2016-04-17 05:00:00,6525,17954232
2016-04-17 06:00:00,6039,14069012
2016-04-17 07:00:00,5516,11701780
2016-04-17 08:00:00,5868,15864720
2016-04-17 09:00:00,5503,17337804
2016-04-17 10:00:00,5356,16644684
2016-04-17 11:00:00,17989,25312244
2016-04-17 12:00:00,18134,28665212
2016-04-17 13:00:00,5901,16052836
2016-04-17 14:00:00,5347,14816648
2016-04-17 15:00:00,4832,12578860
2016-04-17 16:00:00,8978,30916732
2016-04-17 17:00:00,9253,32589912
2016-04-17 18:00:00,7600,25087914
2016-04-17 19:00:00,9398,32727834
2016-04-17 20:00:00,5949,18665810
2016-04-17 21:00:00,9338,31925274
2016-04-17 22:00:00,10403,36159852
2016-04-17 23:00:00,7144,22659926
2016-04-18 00:00:00,12427,19190304
2016-04-18 01:00:00,4946,11468536
2016-04-18 02:00:00,4709,10930360
2016-04-18 03:00:00,4671,10756808
2016-04-18 04:00:00,4579,10485168
2016-04-18 05:00:00,4493,10300804
2016-04-18 06:00:00,4420,9994756
2016-04-18 07:00:00,4359,9938420
2016-04-18 08:00:00,4469,9550796
2016-04-18 09:00:00,4776,10462768
2016-04-18 10:00:00,8815,26686600
2016-04-18 11:00:00,5676,13178996
2016-04-18 12:00:00,6797,18764268
2016-04-18 13:00:00,5947,13469212
2016-04-18 14:00:00,8469,14264788
2016-04-18 15:00:00,8347,14188908
2016-04-18 16:00:00,12775,32177264
2016-04-18 17:00:00,8661,19268684
2016-04-18 18:00:00,8372,18356756
2016-04-18 19:00:00,8217,15313092
2016-04-18 20:00:00,8106,15054492
2016-04-18 21:00:00,7953,15115332
2016-04-18 22:00:00,7929,16361412
2016-04-18 23:00:00,6900,13042668
2016-04-19 00:00:00,7636,13773388
2016-04-19 01:00:00,7347,13691692
2016-04-19 02:00:00,7312,13577780
2016-04-19 03:00:00,7180,13494412
2016-04-19 04:00:00,7143,13442316
2016-04-19 05:00:00,7117,13376956
2016-04-19 06:00:00,7084,13335260
2016-04-19 07:00:00,7056,13273804
2016-04-19 08:00:00,6991,14151176
2016-04-19 09:00:00,6914,16236040
2016-04-19 10:00:00,6663,14223136
2016-04-19 11:00:00,7034,17048568
2016-04-19 12:00:00,105035,115140528
2016-04-19 13:00:00,9189,35448614
2016-04-19 14:00:00,9297,30466778
2016-04-19 15:00:00,9063,21602687
2016-04-19 16:00:00,8676,21394411
2016-04-19 17:00:00,10558,21835473
2016-04-19 18:00:00,8507,19142762
2016-04-19 19:00:00,8477,19472254
2016-04-19 20:00:00,8361,18272712
2016-04-19 21:00:00,8377,18495458
2016-04-19 22:00:00,8508,20309212
2016-04-19 23:00:00,8435,19964095
2016-04-20 00:00:00,7964,17922884
2016-04-20 01:00:00,7813,17404852
2016-04-20 02:00:00,7660,16812188
2016-04-20 03:00:00,7509,16373036
2016-04-20 04:00:00,7199,15387772
2016-04-20 05:00:00,7083,16058460
2016-04-20 06:00:00,6848,14000444
2016-04-20 07:00:00,6576,12913604
2016-04-20 08:00:00,6466,12881412
2016-04-20 09:00:00,19125,69825584
2016-04-20 10:00:00,9351,37163744
2016-04-20 11:00:00,13431,65080404
2016-04-20 12:00:00,11675,61467460
2016-04-20 13:00:00,14911,64695448
2016-04-20 14:00:00,15840,59380544
2016-04-20 15:00:00,39327,82876901
2016-04-20 16:00:00,17310,52924383
2016-04-20 17:00:00,24774,47734456
2016-04-20 18:00:00,29746,49868648
2016-04-20 19:00:00,20607,40854920
2016-04-20 20:00:00,13126,34555168
2016-04-20 21:00:00,12218,33118272
2016-04-20 22:00:00,13507,53922812
2016-04-20 23:00:00,9543,28426968
2016-04-21 00:00:00,9872,25613576
2016-04-21 01:00:00,7179,20386968
2016-04-21 02:00:00,5040,15308808
2016-04-21 03:00:00,4336,8859520
2016-04-21 04:00:00,4105,7378204
2016-04-21 05:00:00,5438,10184736
2016-04-21 06:00:00,3494,5786472
2016-04-21 07:00:00,3310,5723752
2016-04-21 08:00:00,28678,40035000
2016-04-21 09:00:00,8818,21969968
2016-04-21 10:00:00,9583,48692165
2016-04-21 11:00:00,34259,61149109
2016-04-21 12:00:00,7190,33836364
2016-04-21 13:00:00,6841,32602465
2016-04-21 14:00:00,6924,33353356
2016-04-21 15:00:00,12786,36781588
2016-04-21 16:00:00,29197,113643020
2016-04-21 17:00:00,10562,31019033
2016-04-21 18:00:00,6461,24290410
2016-04-21 19:00:00,5429,18725456
2016-04-21 20:00:00,5165,16339252
2016-04-21 21:00:00,4708,14125732
2016-04-21 22:00:00,5951,16061680
2016-04-21 23:00:00,40077,48368332
2016-04-22 00:00:00,18094,24824552
2016-04-22 01:00:00,4005,9120960
2016-04-22 02:00:00,3889,7895184
2016-04-22 03:00:00,3788,6652320
2016-04-22 04:00:00,3720,6044152
2016-04-22 05:00:00,3695,5633448
2016-04-22 06:00:00,3614,5150816
2016-04-22 07:00:00,4036,4976632
2016-04-22 08:00:00,3938,5716000
2016-04-22 09:00:00,34975,55994792
2016-04-22 10:00:00,34813,47131496
2016-04-22 11:00:00,4529,14591344
2016-04-22 12:00:00,34112,37716169
2016-04-22 13:00:00,27353,38139793
2016-04-22 14:00:00,5250,15883580
2016-04-22 15:00:00,8470,84510654
2016-04-22 16:00:00,8006,71867932
2016-04-22 17:00:00,4943,12158268
2016-04-22 18:00:00,5368,10979892
2016-04-22 19:00:00,19958,22755324
2016-04-22 20:00:00,22917,51542244
2016-04-22 21:00:00,7164,25486532
2016-04-22 22:00:00,5169,19623792
2016-04-22 23:00:00,7055,27505620
2016-04-23 00:00:00,7225,28386798
2016-04-23 01:00:00,5251,17051460
2016-04-23 02:00:00,5200,13286580
2016-04-23 03:00:00,5092,7626788
2016-04-23 04:00:00,4866,7332972
2016-04-23 05:00:00,4817,7253884
2016-04-23 06:00:00,4801,7199692
2016-04-23 07:00:00,4700,7176224
2016-04-23 08:00:00,4618,6814828
2016-04-23 09:00:00,4602,7261780
2016-04-23 10:00:00,4657,6829932
2016-04-23 11:00:00,11939,13666140
2016-04-23 12:00:00,30184,32654852
2016-04-23 13:00:00,9478,11135292
2016-04-23 14:00:00,29636,31775316
2016-04-23 15:00:00,4661,6214500
2016-04-23 16:00:00,29369,31610208
2016-04-23 17:00:00,28735,32010214
2016-04-23 18:00:00,29670,33058434
2016-04-23 19:00:00,29542,31918050
2016-04-23 20:00:00,36993,13680986
2016-04-23 21:00:00,7689,6624266
2016-04-23 22:00:00,7106,6989083
2016-04-23 23:00:00,31993,31651995
2016-04-24 00:00:00,6807,5862443
2016-04-24 01:00:00,6692,5740091
2016-04-24 02:00:00,5741,6727991
2016-04-24 03:00:00,3889,5274179
2016-04-24 04:00:00,3814,5356563
2016-04-24 05:00:00,3791,5172179
2016-04-24 06:00:00,3756,5037196
2016-04-24 07:00:00,5123,11009593
2016-04-24 08:00:00,5039,10854521
2016-04-24 09:00:00,5023,10801481
2016-04-24 10:00:00,29614,34820309
2016-04-24 11:00:00,25860,30894525
2016-04-24 12:00:00,5026,7764815
2016-04-24 13:00:00,29489,31902883
2016-04-24 14:00:00,28724,31220735
2016-04-24 15:00:00,3372,5132903
2016-04-24 16:00:00,46134,35036078
2016-04-24 17:00:00,22680,14689838
2016-04-24 18:00:00,17461,17463071
2016-04-24 19:00:00,16982,15342742
2016-04-24 20:00:00,14517,8626435
2016-04-24 21:00:00,26248,21051985
2016-04-24 22:00:00,16372,12409713
2016-04-24 23:00:00,8146,6194008
2016-04-25 00:00:00,6742,6233500
2016-04-25 01:00:00,6163,6146930
2016-04-25 02:00:00,5087,5700009
2016-04-25 03:00:00,4437,5345432
2016-04-25 04:00:00,4334,5308900
2016-04-25 05:00:00,3919,4718980
2016-04-25 06:00:00,3406,4210052
2016-04-25 07:00:00,3048,3853892
2016-04-25 08:00:00,3327,4072852
2016-04-25 09:00:00,29212,31891012
2016-04-25 10:00:00,34302,97661116
2016-04-25 11:00:00,11823,75628596
2016-04-25 12:00:00,3988,20794680
2016-04-25 13:00:00,29181,47366684
2016-04-25 14:00:00,4785,34781982
2016-04-25 15:00:00,7912,86658470
2016-04-25 16:00:00,99088,178820462
2016-04-25 17:00:00,24586,40549268
2016-04-25 18:00:00,3941,22454412
2016-04-25 19:00:00,3766,14930412
2016-04-25 20:00:00,6473,14566404
2016-04-25 21:00:00,37245,43257480
2016-04-25 22:00:00,3243,8701898
2016-04-25 23:00:00,3558,12017986
2016-04-26 00:00:00,23829,94482512
2016-04-26 01:00:00,8420,30382932
2016-04-26 02:00:00,4008,12746724
2016-04-26 03:00:00,4015,13056824
2016-04-26 04:00:00,3866,12847592
2016-04-26 05:00:00,10173,65922268
2016-04-26 06:00:00,3632,12764348
2016-04-26 07:00:00,3586,12409640
2016-04-26 08:00:00,3187,13941720
2016-04-26 09:00:00,2294,9028980
2016-04-26 10:00:00,3525,13071292
2016-04-26 11:00:00,4248,19230276
2016-04-26 12:00:00,7214,30733904
2016-04-26 13:00:00,9364,40458225
2016-04-26 14:00:00,7524,32368030
2016-04-26 15:00:00,27490,116397884
2016-04-26 16:00:00,6666,24806020
2016-04-26 17:00:00,5917,21236872
2016-04-26 18:00:00,5569,24550183
2016-04-26 19:00:00,4974,22154544
2016-04-26 20:00:00,5471,27432301
2016-04-26 21:00:00,5911,27552949
2016-04-26 22:00:00,5917,28340200
2016-04-26 23:00:00,5897,30332101
2016-04-27 00:00:00,5766,28792112
2016-04-27 01:00:00,5261,26684004
2016-04-27 02:00:00,5112,25391524
2016-04-27 03:00:00,4846,22992464
2016-04-27 04:00:00,4803,23763058
2016-04-27 05:00:00,4550,25523874
2016-04-27 06:00:00,4219,25440598
2016-04-27 07:00:00,3139,20182320
2016-04-27 08:00:00,3541,20174276
2016-04-27 09:00:00,5302,31213472
2016-04-27 10:00:00,7125,53352581
2016-04-27 11:00:00,7429,50203679
2016-04-27 12:00:00,7208,30890578
2016-04-27 13:00:00,32528,138605338
2016-04-27 14:00:00,12449,82538284
2016-04-27 15:00:00,10300,60271552
2016-04-27 16:00:00,11278,59253800
2016-04-27 17:00:00,13089,117575294
2016-04-27 18:00:00,9385,56874506
2016-04-27 19:00:00,9219,45042022
2016-04-27 20:00:00,7376,34266826
2016-04-27 21:00:00,8647,65859356
2016-04-27 22:00:00,9579,72088432
2016-04-27 23:00:00,34218,171995626
2016-04-28 00:00:00,8127,70557912
2016-04-28 01:00:00,5033,45757216
2016-04-28 02:00:00,3976,42636164
2016-04-28 03:00:00,3839,42273416
2016-04-28 04:00:00,3648,40182592
2016-04-28 05:00:00,3652,41270064
2016-04-28 06:00:00,3632,41211176
2016-04-28 07:00:00,3519,40018800
2016-04-28 08:00:00,4174,39717832
2016-04-28 09:00:00,4732,40846354
2016-04-28 10:00:00,5835,53827869
2016-04-28 11:00:00,8098,53599055
2016-04-28 12:00:00,4905,45168659
2016-04-28 13:00:00,5350,53079780
2016-04-28 14:00:00,8368,38655795
2016-04-28 15:00:00,4728,20226581
2016-04-28 16:00:00,5789,36590813
2016-04-28 17:00:00,6002,43550050
2016-04-28 18:00:00,7139,41611722
2016-04-28 19:00:00,11829,50624007
2016-04-28 20:00:00,7839,49913403
2016-04-28 21:00:00,8405,54747104
2016-04-28 22:00:00,7848,44535028
2016-04-28 23:00:00,7595,39079072
2016-04-29 00:00:00,8549,44089546
2016-04-29 01:00:00,8730,50589490
2016-04-29 02:00:00,6991,38031144
2016-04-29 03:00:00,7443,45174400
2016-04-29 04:00:00,10520,45793206
2016-04-29 05:00:00,16850,52736008
2016-04-29 06:00:00,6884,39082472
2016-04-29 07:00:00,7308,42621808
2016-04-29 08:00:00,6306,34491040
2016-04-29 09:00:00,6063,32921884
2016-04-29 10:00:00,7753,40563420
2016-04-29 11:00:00,25583,61513908
2016-04-29 12:00:00,20983,58608996
2016-04-29 13:00:00,14866,49203772
2016-04-29 14:00:00,13242,38954092
2016-04-29 15:00:00,14846,56655424
2016-04-29 16:00:00,12547,40654040
2016-04-29 17:00:00,14532,55343472
2016-04-29 18:00:00,12381,46202170
2016-04-29 19:00:00,11929,46991472
2016-04-29 20:00:00,11504,44301280
2016-04-29 21:00:00,11225,43750688
2016-04-29 22:00:00,10029,34991785
2016-04-29 23:00:00,11436,46352005
2016-04-30 00:00:00,10550,40813553
2016-04-30 01:00:00,10653,44715532
2016-04-30 02:00:00,10440,44017916
2016-04-30 03:00:00,10583,45034460
2016-04-30 04:00:00,10030,45659412
2016-04-30 05:00:00,10884,54211900
2016-04-30 06:00:00,10587,46291108
2016-04-30 07:00:00,9694,37320052
2016-04-30 08:00:00,10341,42206260
2016-04-30 09:00:00,10393,42780596
2016-04-30 10:00:00,10279,41954092
2016-04-30 11:00:00,8928,31495308
2016-04-30 12:00:00,8546,28134380
2016-04-30 13:00:00,8356,27016012
2016-04-30 14:00:00,9377,35300692
2016-04-30 15:00:00,9611,37660580
2016-04-30 16:00:00,9515,37269124
2016-04-30 17:00:00,10016,41834888
2016-04-30 18:00:00,8783,32276016
2016-04-30 19:00:00,7945,15001480
2016-04-30 20:00:00,7849,14699232
2016-04-30 21:00:00,6735,12568446
2016-04-30 22:00:00,6052,11169174
2016-04-30 23:00:00,5912,10818726
2016-05-01 00:00:00,5857,10684960
2016-05-01 01:00:00,5827,10794336
2016-05-01 02:00:00,5734,10558512
2016-05-01 03:00:00,5952,10538848
2016-05-01 04:00:00,5855,10401520
2016-05-01 05:00:00,5645,10187280
2016-05-01 06:00:00,5539,9883024
2016-05-01 07:00:00,5483,9818544
2016-05-01 08:00:00,5323,9351632
2016-05-01 09:00:00,5325,9426448
2016-05-01 10:00:00,5410,10299600
2016-05-01 11:00:00,5977,15219304
2016-05-01 12:00:00,5964,15349288
2016-05-01 13:00:00,5906,15242920
2016-05-01 14:00:00,5877,15200680
2016-05-01 15:00:00,5501,12258568
2016-05-01 16:00:00,6764,22191204
2016-05-01 17:00:00,6692,21751172
2016-05-01 18:00:00,5538,12727740
2016-05-01 19:00:00,14379,84514436
2016-05-01 20:00:00,5814,16681748
2016-05-01 21:00:00,5328,13463120
2016-05-01 22:00:00,5419,14127984
2016-05-01 23:00:00,5842,14188136
2016-05-02 00:00:00,5782,16275700
2016-05-02 01:00:00,5462,14259954
2016-05-02 02:00:00,5482,15477554
2016-05-02 03:00:00,5245,13945566
2016-05-02 04:00:00,5000,13227768
2016-05-02 05:00:00,5126,14799496
2016-05-02 06:00:00,5162,14000748
2016-05-02 07:00:00,5156,14128668
2016-05-02 08:00:00,5375,15990492
2016-05-02 09:00:00,5397,22400124
2016-05-02 10:00:00,6967,42751556
2016-05-02 11:00:00,6238,47472836
2016-05-02 12:00:00,5485,20061628
2016-05-02 13:00:00,5345,19134768
2016-05-02 14:00:00,5265,17181862
2016-05-02 15:00:00,5737,20162353
2016-05-02 16:00:00,5494,17126021
2016-05-02 17:00:00,9374,30929341
2016-05-02 18:00:00,6931,15637025
2016-05-02 19:00:00,10429,33456255
2016-05-02 20:00:00,18325,101085617
2016-05-02 21:00:00,7787,25710712
2016-05-02 22:00:00,6885,19850228
2016-05-02 23:00:00,6788,19798469
2016-05-03 00:00:00,6643,18175581
2016-05-03 01:00:00,6721,18626183
2016-05-03 02:00:00,6577,19892100
2016-05-03 03:00:00,7015,23725268
2016-05-03 04:00:00,6572,20191124
2016-05-03 05:00:00,7034,24235244
2016-05-03 06:00:00,7195,24387196
2016-05-03 07:00:00,7200,25170504
2016-05-03 08:00:00,6588,20706280
2016-05-03 09:00:00,13351,24455096
2016-05-03 10:00:00,22873,43979438
2016-05-03 11:00:00,6799,17665587
2016-05-03 12:00:00,6800,18049467
2016-05-03 13:00:00,6555,17138551
2016-05-03 14:00:00,8773,37470635
2016-05-03 15:00:00,8662,36764632
2016-05-03 16:00:00,9696,47044420
2016-05-03 17:00:00,21384,66933808
2016-05-03 18:00:00,9748,45773952
2016-05-03 19:00:00,9066,39903544
2016-05-03 20:00:00,10452,42847488
2016-05-03 21:00:00,10271,41449250
2016-05-03 22:00:00,8178,34367891
2016-05-03 23:00:00,7984,37349297
2016-05-04 00:00:00,7912,37207182
2016-05-04 01:00:00,6001,19726096
2016-05-04 02:00:00,5325,14002425
2016-05-04 03:00:00,5475,14361840
2016-05-04 04:00:00,6020,15906070
2016-05-04 05:00:00,5581,14559600
2016-05-04 06:00:00,4946,14101268
2016-05-04 07:00:00,5325,18996956
2016-05-04 08:00:00,13020,80830756
2016-05-04 09:00:00,11984,70540148
2016-05-04 10:00:00,15273,95975972
2016-05-04 11:00:00,13703,77364022
2016-05-04 12:00:00,9659,50056540
2016-05-04 13:00:00,5672,16330098
2016-05-04 14:00:00,14522,56050258
2016-05-04 15:00:00,16163,82143422
2016-05-04 16:00:00,15201,73071739
2016-05-04 17:00:00,13810,60675215
2016-05-04 18:00:00,16394,72758780
2016-05-04 19:00:00,17498,91288788
2016-05-04 20:00:00,8470,18451596
2016-05-04 21:00:00,13751,56756372
2016-05-04 22:00:00,18443,96798355
2016-05-04 23:00:00,13314,60305436
2016-05-05 00:00:00,12517,57843096
2016-05-05 01:00:00,11553,55536792
2016-05-05 02:00:00,15548,94689168
2016-05-05 03:00:00,10414,53571396
2016-05-05 04:00:00,9624,53132540
2016-05-05 05:00:00,8790,47425240
2016-05-05 06:00:00,9112,51084132
2016-05-05 07:00:00,13936,91349920
2016-05-05 08:00:00,15537,80900788
2016-05-05 09:00:00,14392,92070940
2016-05-05 10:00:00,12086,66313512
2016-05-05 11:00:00,6209,15835372
2016-05-05 12:00:00,5272,16855826
2016-05-05 13:00:00,4988,16383280
2016-05-05 14:00:00,5124,19938424
2016-05-05 15:00:00,5067,22745910
2016-05-05 16:00:00,7284,43073230
2016-05-05 17:00:00,11253,41414397
2016-05-05 18:00:00,7329,34964633
2016-05-05 19:00:00,7116,39264138
2016-05-05 20:00:00,5799,28711240
2016-05-05 21:00:00,5366,24974157
2016-05-05 22:00:00,7343,44893421
2016-05-05 23:00:00,7288,42738391
2016-05-06 00:00:00,6742,37634358
2016-05-06 01:00:00,5585,31662009
2016-05-06 02:00:00,4919,24996437
2016-05-06 03:00:00,4468,20335517
2016-05-06 04:00:00,4081,16783933
2016-05-06 05:00:00,4055,16360620
2016-05-06 06:00:00,3607,13355556
2016-05-06 07:00:00,3426,11893756
2016-05-06 08:00:00,5954,11178988
2016-05-06 09:00:00,5058,12645268
2016-05-06 10:00:00,5412,12698008
2016-05-06 11:00:00,22426,96943628
2016-05-06 12:00:00,13917,54590710
2016-05-06 13:00:00,6375,16291640
2016-05-06 14:00:00,5165,11338452
2016-05-06 15:00:00,4993,18082008
2016-05-06 16:00:00,5718,25739562
2016-05-06 17:00:00,5398,26283186
2016-05-06 18:00:00,5058,24893321
2016-05-06 19:00:00,5321,27657302
2016-05-06 20:00:00,4970,27076408
2016-05-06 21:00:00,5016,26658999
2016-05-06 22:00:00,4868,24696820
2016-05-06 23:00:00,4578,20525700
2016-05-07 00:00:00,4473,18844660
2016-05-07 01:00:00,4467,18722540
2016-05-07 02:00:00,4156,11771500
2016-05-07 03:00:00,3968,8510760
2016-05-07 04:00:00,3942,8436520
2016-05-07 05:00:00,3866,7751016
2016-05-07 06:00:00,3788,6589320
2016-05-07 07:00:00,3654,6553588
2016-05-07 08:00:00,3513,5676836
2016-05-07 09:00:00,3395,5551020
2016-05-07 10:00:00,3340,5729588
2016-05-07 11:00:00,3201,5513884
2016-05-07 12:00:00,3242,6608100
2016-05-07 13:00:00,2701,4432988
2016-05-07 14:00:00,2530,4262840
2016-05-07 15:00:00,2568,4466584
2016-05-07 16:00:00,2448,4377844
2016-05-07 17:00:00,2386,5166200
2016-05-07 18:00:00,2379,5566288
2016-05-07 19:00:00,2113,4690192
2016-05-07 20:00:00,1981,4571696
2016-05-07 21:00:00,2328,5508396
2016-05-07 22:00:00,1903,5255908
2016-05-07 23:00:00,2203,5785956
2016-05-08 00:00:00,2454,6912912
2016-05-08 01:00:00,1949,7456652
2016-05-08 02:00:00,1762,4952412
2016-05-08 03:00:00,1646,4075460
2016-05-08 04:00:00,1471,3739236
2016-05-08 05:00:00,1438,3678764
2016-05-08 06:00:00,1412,3669276
2016-05-08 07:00:00,1402,3640700
2016-05-08 08:00:00,1393,3634388
2016-05-08 09:00:00,1357,3450660
2016-05-08 10:00:00,1337,3406252
2016-05-08 11:00:00,1319,3466780
2016-05-08 12:00:00,1355,3665716
2016-05-08 13:00:00,1257,3233804
2016-05-08 14:00:00,1243,3210444
2016-05-08 15:00:00,1421,3934852
2016-05-08 16:00:00,1388,4014452
2016-05-08 17:00:00,1667,5444304
2016-05-08 18:00:00,1771,5528954
2016-05-08 19:00:00,1549,4231108
2016-05-08 20:00:00,1506,4159803
2016-05-08 21:00:00,1578,4269629
2016-05-08 22:00:00,2055,4390521
2016-05-08 23:00:00,1832,3829400
2016-05-09 00:00:00,1786,4033176
2016-05-09 01:00:00,3297,7777720
2016-05-09 02:00:00,3529,10252764
2016-05-09 03:00:00,3384,9702588
2016-05-09 04:00:00,3319,9335816
2016-05-09 05:00:00,3133,8933664
2016-05-09 06:00:00,2023,5983800
2016-05-09 07:00:00,1500,4674040
2016-05-09 08:00:00,2595,8573472
2016-05-09 09:00:00,1556,4030952
2016-05-09 10:00:00,1478,3546656
2016-05-09 11:00:00,1713,5928156
2016-05-09 12:00:00,1725,5405177
2016-05-09 13:00:00,1767,7887764
2016-05-09 14:00:00,1799,11098111
2016-05-09 15:00:00,1698,10868414
2016-05-09 16:00:00,1954,9158400
2016-05-09 17:00:00,1731,5837712
2016-05-09 18:00:00,1815,4060045
2016-05-09 19:00:00,1911,6102557
2016-05-09 20:00:00,2037,6969292
2016-05-09 21:00:00,2086,8669684
2016-05-09 22:00:00,4223,13729316
2016-05-09 23:00:00,4195,12013032
2016-05-10 00:00:00,4254,13674072
2016-05-10 01:00:00,3874,10181656
2016-05-10 02:00:00,3691,6798848
2016-05-10 03:00:00,3585,6895752
2016-05-10 04:00:00,3524,5685220
2016-05-10 05:00:00,3495,4897124
2016-05-10 06:00:00,3447,4648468
2016-05-10 07:00:00,3449,4588564
2016-05-10 08:00:00,3959,5160148
2016-05-10 09:00:00,11324,16916768
2016-05-10 10:00:00,14661,24541380
2016-05-10 11:00:00,27827,35617348
2016-05-10 12:00:00,16444,27302644
2016-05-10 13:00:00,4878,13778297
2016-05-10 14:00:00,8760,56615425
2016-05-10 15:00:00,7548,46016740
2016-05-10 16:00:00,7083,41803832
2016-05-10 17:00:00,6782,34976400
2016-05-10 18:00:00,5668,23927925
2016-05-10 19:00:00,4606,19151036
2016-05-10 20:00:00,4271,23364100
2016-05-10 21:00:00,4043,16963756
2016-05-10 22:00:00,4080,11178496
2016-05-10 23:00:00,4200,8020560
2016-05-11 00:00:00,3903,8793748
2016-05-11 01:00:00,3490,5926080
2016-05-11 02:00:00,3402,5728328
2016-05-11 03:00:00,2964,4529880
2016-05-11 04:00:00,2211,3535344
2016-05-11 05:00:00,2274,3960124
2016-05-11 06:00:00,2054,3601092
2016-05-11 07:00:00,1887,4137028
2016-05-11 08:00:00,1815,5052920
2016-05-11 09:00:00,2398,12618828
2016-05-11 10:00:00,4219,27358162
2016-05-11 11:00:00,4125,53290866
2016-05-11 12:00:00,4019,61208052
2016-05-11 13:00:00,3859,39149883
2016-05-11 14:00:00,4806,37925625
2016-05-11 15:00:00,17967,45620937
2016-05-11 16:00:00,8520,22009938
2016-05-11 17:00:00,6672,22828996
2016-05-11 18:00:00,3495,17438892
2016-05-11 19:00:00,2273,15874612
2016-05-11 20:00:00,2615,14324798
2016-05-11 21:00:00,2849,14516760
2016-05-11 22:00:00,3136,11128641
2016-05-11 23:00:00,3969,12509946
2016-05-12 00:00:00,2164,7306940
2016-05-12 01:00:00,1915,5578628
2016-05-12 02:00:00,1719,5637808
2016-05-12 03:00:00,1543,3917896
2016-05-12 04:00:00,1487,5246196
2016-05-12 05:00:00,1559,8045416
2016-05-12 06:00:00,1285,4678192
2016-05-12 07:00:00,1228,3052324
2016-05-12 08:00:00,1247,3600300
2016-05-12 09:00:00,1736,7774076
2016-05-12 10:00:00,7910,18559972
2016-05-12 11:00:00,4328,13948572
2016-05-12 12:00:00,2733,10831972
2016-05-12 13:00:00,2786,11025388
2016-05-12 14:00:00,1726,9006196
2016-05-12 15:00:00,2253,7988980
2016-05-12 16:00:00,2184,7940312
2016-05-12 17:00:00,2305,8534059
2016-05-12 18:00:00,2395,8926979
2016-05-12 19:00:00,2156,6784528
2016-05-12 20:00:00,1980,4600618
2016-05-12 21:00:00,2232,5430772
2016-05-12 22:00:00,2111,7023892
2016-05-12 23:00:00,2331,8235628
2016-05-13 00:00:00,2326,8444076
2016-05-13 01:00:00,2116,7659588
2016-05-13 02:00:00,1838,6813012
2016-05-13 03:00:00,1793,7623812
2016-05-13 04:00:00,1808,7504516
2016-05-13 05:00:00,1743,8228676
2016-05-13 06:00:00,1670,7191284
2016-05-13 07:00:00,2056,8054704
2016-05-13 08:00:00,1746,6346616
2016-05-13 09:00:00,1598,5472000
2016-05-13 10:00:00,1492,5423784
2016-05-13 11:00:00,4189,27176760
2016-05-13 12:00:00,4566,38506608
2016-05-13 13:00:00,3913,33984352
2016-05-13 14:00:00,3644,25483312
2016-05-13 15:00:00,3176,18028928
2016-05-13 16:00:00,2178,9864688
2016-05-13 17:00:00,1938,7412813
2016-05-13 18:00:00,1478,4737192
2016-05-13 19:00:00,1266,3022872
2016-05-13 20:00:00,1206,2639528
2016-05-13 21:00:00,1025,2436264
2016-05-13 22:00:00,967,2333208
2016-05-13 23:00:00,735,2130904
2016-05-14 00:00:00,716,2126928
2016-05-14 01:00:00,1918,3293520
2016-05-14 02:00:00,1838,3206896
2016-05-14 03:00:00,1992,3931984
2016-05-14 04:00:00,1970,3918792
2016-05-14 05:00:00,1935,3869880
2016-05-14 06:00:00,1858,3931036
2016-05-14 07:00:00,1761,3523864
2016-05-14 08:00:00,1750,3502584
2016-05-14 09:00:00,1736,3478776
2016-05-14 10:00:00,1645,3093592
2016-05-14 11:00:00,1868,3429976
2016-05-14 12:00:00,1555,2784304
2016-05-14 13:00:00,1521,3432496
2016-05-14 14:00:00,1434,2965616
2016-05-14 15:00:00,1360,2406512
2016-05-14 16:00:00,1345,2385008
2016-05-14 17:00:00,1327,2382448
2016-05-14 18:00:00,1396,2483312
2016-05-14 19:00:00,1364,2465408
2016-05-14 20:00:00,2370,3489648
2016-05-14 21:00:00,2490,3567792
2016-05-14 22:00:00,4918,5957792
2016-05-14 23:00:00,1635,4501152
2016-05-15 00:00:00,1668,3888800
2016-05-15 01:00:00,1513,3694656
2016-05-15 02:00:00,1465,3632176
2016-05-15 03:00:00,1410,3575216
2016-05-15 04:00:00,1364,3533104
2016-05-15 05:00:00,1390,3889192
2016-05-15 06:00:00,1315,3574872
2016-05-15 07:00:00,1093,3304000
2016-05-15 08:00:00,803,2939568
2016-05-15 09:00:00,7573,9596912
2016-05-15 10:00:00,577,2565248
2016-05-15 11:00:00,464,2460800
2016-05-15 12:00:00,2389,4433024
2016-05-15 13:00:00,368,2360448
2016-05-15 14:00:00,325,2068544
2016-05-15 15:00:00,273,1728000
2016-05-15 16:00:00,2730,13930496
2016-05-15 17:00:00,212,1411264
2016-05-15 18:00:00,178,1123328
2016-05-15 19:00:00,158,1006944
2016-05-15 20:00:00,120,968032
2016-05-15 21:00:00,233,1824800
2016-05-15 22:00:00,193,1805856
2016-05-15 23:00:00,58,996416
2016-05-16 00:00:00,356,4594368
2016-05-16 01:00:00,340,4433344
2016-05-16 02:00:00,51,989248
2016-05-16 03:00:00,45,901440
2016-05-16 04:00:00,43,893248
2016-05-16 05:00:00,43,893248
2016-05-16 06:00:00,42,773632
2016-05-16 07:00:00,55,616992
2016-05-16 08:00:00,103,644928
2016-05-16 09:00:00,243,801688
2016-05-16 10:00:00,587,8211454
2016-05-16 11:00:00,354,2942156
2016-05-16 12:00:00,366,1660404
2016-05-16 13:00:00,323,1625018
2016-05-16 14:00:00,301,1495909
2016-05-16 15:00:00,306,1305908
2016-05-16 16:00:00,305,1304884
2016-05-16 17:00:00,279,1283648
2016-05-16 18:00:00,277,1274432
2016-05-16 19:00:00,199,1010240
2016-05-16 20:00:00,192,1003072
2016-05-16 21:00:00,190,974880
2016-05-16 22:00:00,176,786688
2016-05-16 23:00:00,168,778496
2016-05-17 00:00:00,163,773376
2016-05-17 01:00:00,163,773376
2016-05-17 02:00:00,161,771328
2016-05-17 03:00:00,32,246016
2016-05-17 04:00:00,31,244992
2016-05-17 05:00:00,27,240896
2016-05-17 06:00:00,18,69632
2016-05-17 07:00:00,16,67584
2016-05-17 08:00:00,14,65536
2016-05-17 09:00:00,14,65536
2016-05-17 10:00:00,14,65536
2016-05-17 11:00:00,14,65536
2016-05-17 12:00:00,14,65536
2016-05-17 13:00:00,14,65536
2016-05-17 14:00:00,14,65536
2016-05-17 15:00:00,14,65536
2016-05-17 16:00:00,14,65536
2016-05-17 17:00:00,13,57344
2016-05-17 18:00:00,13,57344
2016-05-17 19:00:00,13,57344
2016-05-17 20:00:00,13,57344
2016-05-17 21:00:00,13,57344
2016-05-17 22:00:00,12,49152
2016-05-17 23:00:00,12,49152
2016-05-18 00:00:00,12,49152
2016-05-18 01:00:00,0,0
2016-05-18 02:00:00,0,0
2016-05-18 03:00:00,0,0
2016-05-18 04:00:00,0,0
2016-05-18 05:00:00,0,0
2016-05-18 06:00:00,0,0
2016-05-18 07:00:00,0,0
2016-05-18 08:00:00,0,0
2016-05-18 09:00:00,0,0
2016-05-18 10:00:00,0,0
2016-05-18 11:00:00,0,0
2016-05-18 12:00:00,0,0
2016-05-18 13:00:00,1,1024
2016-05-18 14:00:00,0,0
2016-05-18 15:00:00,0,0
2016-05-18 16:00:00,1862,9345440
2016-05-18 17:00:00,2519,15500083
2016-05-18 18:00:00,5084,16144613
2016-05-18 19:00:00,4809,13734326
2016-05-18 20:00:00,9739,33579599
2016-05-18 21:00:00,5537,16077855
2016-05-18 22:00:00,4830,14693958
2016-05-18 23:00:00,4509,11089331
2016-05-19 00:00:00,4451,10134000
2016-05-19 01:00:00,4540,10703024
2016-05-19 02:00:00,4916,11538272
2016-05-19 03:00:00,4769,10802072
2016-05-19 04:00:00,4174,8104032
2016-05-19 05:00:00,3848,6553736
2016-05-19 06:00:00,3666,5931664
2016-05-19 07:00:00,3695,6379332
2016-05-19 08:00:00,3820,8810624
2016-05-19 09:00:00,4190,7212912
2016-05-19 10:00:00,4315,7613108
2016-05-19 11:00:00,4079,7883095
2016-05-19 12:00:00,4389,10282003
2016-05-19 13:00:00,8779,46320416
2016-05-19 14:00:00,4600,10300136
2016-05-19 15:00:00,7440,37162288
2016-05-19 16:00:00,4701,9613264
2016-05-19 17:00:00,7041,33792872
2016-05-19 18:00:00,8985,50157040
2016-05-19 19:00:00,3698,8187372
2016-05-19 20:00:00,5164,11250831
2016-05-19 21:00:00,5289,12664384
2016-05-19 22:00:00,4959,12517023
2016-05-19 23:00:00,4148,8494261
2016-05-20 00:00:00,3726,8646951
2016-05-20 01:00:00,3903,11098510
2016-05-20 02:00:00,3878,8653788
2016-05-20 03:00:00,4050,9886410
2016-05-20 04:00:00,4284,9583194
2016-05-20 05:00:00,4090,12952610
2016-05-20 06:00:00,3855,7801552
2016-05-20 07:00:00,3775,7461088
2016-05-20 08:00:00,3576,8655548
2016-05-20 09:00:00,7347,15680780
2016-05-20 10:00:00,4769,15366456
2016-05-20 11:00:00,32253,55189694
2016-05-20 12:00:00,3433,12321468
2016-05-20 13:00:00,7564,23714440
2016-05-20 14:00:00,20266,59468615
2016-05-20 15:00:00,3845,15397211
2016-05-20 16:00:00,15806,73001236
2016-05-20 17:00:00,11868,42852632
2016-05-20 18:00:00,10016,67486120
2016-05-20 19:00:00,3621,11366996
2016-05-20 20:00:00,3617,9549466
2016-05-20 21:00:00,4391,12732314
2016-05-20 22:00:00,3639,12101437
2016-05-20 23:00:00,11087,71487008
2016-05-21 00:00:00,11770,75465912
2016-05-21 01:00:00,11928,76091529
2016-05-21 02:00:00,16181,111171337
2016-05-21 03:00:00,12307,79719468
2016-05-21 04:00:00,12243,79570508
2016-05-21 05:00:00,11826,76432660
2016-05-21 06:00:00,11276,74500524
2016-05-21 07:00:00,14547,93709372
2016-05-21 08:00:00,16454,115194256
2016-05-21 09:00:00,13156,88353408
2016-05-21 10:00:00,7884,45859288
2016-05-21 11:00:00,4532,20732576
2016-05-21 12:00:00,5258,21941520
2016-05-21 13:00:00,4929,21261760
2016-05-21 14:00:00,5394,21879024
2016-05-21 15:00:00,5374,20769624
2016-05-21 16:00:00,5377,18375296
2016-05-21 17:00:00,4663,14994624
2016-05-21 18:00:00,5043,14556720
2016-05-21 19:00:00,6822,34758624
2016-05-21 20:00:00,6097,31153040
2016-05-21 21:00:00,5465,25508992
2016-05-21 22:00:00,5207,23191968
2016-05-21 23:00:00,5199,23153776
2016-05-22 00:00:00,5136,22739776
2016-05-22 01:00:00,5021,21647008
2016-05-22 02:00:00,5113,21379040
2016-05-22 03:00:00,4920,19930192
2016-05-22 04:00:00,4773,19369040
2016-05-22 05:00:00,4678,18757968
2016-05-22 06:00:00,4589,17929776
2016-05-22 07:00:00,4431,16514800
2016-05-22 08:00:00,4155,14147152
2016-05-22 09:00:00,3955,12305744
2016-05-22 10:00:00,3749,10537464
2016-05-22 11:00:00,3657,8854384
2016-05-22 12:00:00,3448,8887440
2016-05-22 13:00:00,3335,8174032
2016-05-22 14:00:00,3290,7962400
2016-05-22 15:00:00,3339,8077208
2016-05-22 16:00:00,3347,8795876
2016-05-22 17:00:00,3293,8371088
2016-05-22 18:00:00,3027,6671616
2016-05-22 19:00:00,2999,5948712
2016-05-22 20:00:00,2874,5415384
2016-05-22 21:00:00,2855,5382616
2016-05-22 22:00:00,3180,6311304
2016-05-22 23:00:00,3097,6651662
2016-05-23 00:00:00,2836,5630334
2016-05-23 01:00:00,3595,7423408
2016-05-23 02:00:00,3510,7030192
2016-05-23 03:00:00,2508,3891920
2016-05-23 04:00:00,2338,3500960
2016-05-23 05:00:00,2331,4404160
2016-05-23 06:00:00,2277,5197056
2016-05-23 07:00:00,2612,4381168
2016-05-23 08:00:00,3695,7260832
2016-05-23 09:00:00,3149,6009496
2016-05-23 10:00:00,3558,8995064
2016-05-23 11:00:00,5046,24281944
2016-05-23 12:00:00,5033,25044952
2016-05-23 13:00:00,5803,29539320
2016-05-23 14:00:00,5732,32570844
2016-05-23 15:00:00,5695,24898896
2016-05-23 16:00:00,5817,28276692
2016-05-23 17:00:00,8427,32361656
2016-05-23 18:00:00,6555,29807944
2016-05-23 19:00:00,5139,24750148
2016-05-23 20:00:00,6552,34691628
2016-05-23 21:00:00,9552,39570708
2016-05-23 22:00:00,9007,37325076
2016-05-23 23:00:00,8600,37004780
2016-05-24 00:00:00,7975,34790764
2016-05-24 01:00:00,7364,32708628
2016-05-24 02:00:00,6942,34881908
2016-05-24 03:00:00,7001,31658020
2016-05-24 04:00:00,6559,30836180
2016-05-24 05:00:00,6238,29003252
2016-05-24 06:00:00,5828,27343752
2016-05-24 07:00:00,5478,26055228
2016-05-24 08:00:00,5180,25814604
2016-05-24 09:00:00,5133,24781396
2016-05-24 10:00:00,6523,26046504
2016-05-24 11:00:00,6761,24797584
2016-05-24 12:00:00,5757,22245056
2016-05-24 13:00:00,5581,20450784
2016-05-24 14:00:00,16171,36186448
2016-05-24 15:00:00,5884,27903008
2016-05-24 16:00:00,6282,45366696
2016-05-24 17:00:00,6023,38787320
2016-05-24 18:00:00,5258,31943496
2016-05-24 19:00:00,5048,29716360
2016-05-24 20:00:00,4707,20843280
2016-05-24 21:00:00,5823,31440488
2016-05-24 22:00:00,6124,31464856
2016-05-24 23:00:00,6409,31926248
2016-05-25 00:00:00,6373,31967368
2016-05-25 01:00:00,6205,31308120
2016-05-25 02:00:00,6135,31147352
2016-05-25 03:00:00,6065,30764232
2016-05-25 04:00:00,5624,29272392
2016-05-25 05:00:00,5574,29075192
2016-05-25 06:00:00,5541,28978808
2016-05-25 07:00:00,5465,28381976
2016-05-25 08:00:00,5347,27538600
2016-05-25 09:00:00,5441,27285096
2016-05-25 10:00:00,5659,26956008
2016-05-25 11:00:00,6005,32729392
2016-05-25 12:00:00,7464,62061152
2016-05-25 13:00:00,16916,48920182
2016-05-25 14:00:00,15367,51344650
2016-05-25 15:00:00,13095,45581472
2016-05-25 16:00:00,9297,36835221
2016-05-25 17:00:00,9828,35776336
2016-05-25 18:00:00,8093,32043863
2016-05-25 19:00:00,9350,88496272
2016-05-25 20:00:00,8524,66840560
2016-05-25 21:00:00,8613,69933664
2016-05-25 22:00:00,8265,65056464
2016-05-25 23:00:00,8017,62343776
2016-05-26 00:00:00,8247,62528672
2016-05-26 01:00:00,8247,57448936
2016-05-26 02:00:00,8327,57703928
2016-05-26 03:00:00,7533,51174416
2016-05-26 04:00:00,6512,40976704
2016-05-26 05:00:00,5479,29600032
2016-05-26 06:00:00,4869,21149824
2016-05-26 07:00:00,4646,20271360
2016-05-26 08:00:00,4395,15239456
2016-05-26 09:00:00,4728,14757644
2016-05-26 10:00:00,8179,24148260
2016-05-26 11:00:00,6107,45144932
2016-05-26 12:00:00,4844,12720060
2016-05-26 13:00:00,7329,18987292
2016-05-26 14:00:00,12806,33341232
2016-05-26 15:00:00,9750,22944216
2016-05-26 16:00:00,11857,36939912
2016-05-26 17:00:00,14220,67590792
2016-05-26 18:00:00,14121,70424168
2016-05-26 19:00:00,9137,27974888
2016-05-26 20:00:00,14996,80628600
2016-05-26 21:00:00,8446,30405960
2016-05-26 22:00:00,8710,54319672
2016-05-26 23:00:00,8122,51715496
2016-05-27 00:00:00,7865,51725752
2016-05-27 01:00:00,8009,49671656
2016-05-27 02:00:00,7902,47946920
2016-05-27 03:00:00,7517,46257712
2016-05-27 04:00:00,7346,45115424
2016-05-27 05:00:00,7182,44647776
2016-05-27 06:00:00,6935,44129824
2016-05-27 07:00:00,6843,44863456
2016-05-27 08:00:00,6560,44329232
2016-05-27 09:00:00,6420,43471120
2016-05-27 10:00:00,7473,56117340
2016-05-27 11:00:00,12155,92747004
2016-05-27 12:00:00,8680,67489940
2016-05-27 13:00:00,8252,56615744
2016-05-27 14:00:00,8026,55392048
2016-05-27 15:00:00,7782,49975684
2016-05-27 16:00:00,8988,63959364
2016-05-27 17:00:00,8896,64237580
2016-05-27 18:00:00,8904,64246602
2016-05-27 19:00:00,7749,53420516
2016-05-27 20:00:00,7468,46782116
2016-05-27 21:00:00,8470,50135276
2016-05-27 22:00:00,8716,48668652
2016-05-27 23:00:00,8672,47117020
2016-05-28 00:00:00,8114,44422252
2016-05-28 01:00:00,8212,43753974
2016-05-28 02:00:00,7755,42072778
2016-05-28 03:00:00,7651,43569076
2016-05-28 04:00:00,7384,41264172
2016-05-28 05:00:00,7104,39612588
2016-05-28 06:00:00,6817,37909500
2016-05-28 07:00:00,6543,36806236
2016-05-28 08:00:00,16629,37747370
2016-05-28 09:00:00,15241,33394708
2016-05-28 10:00:00,15614,32968918
2016-05-28 11:00:00,15317,28823072
2016-05-28 12:00:00,14850,24578026
2016-05-28 13:00:00,19453,62487750
2016-05-28 14:00:00,18702,60033618
2016-05-28 15:00:00,17285,54755640
2016-05-28 16:00:00,17651,68992284
2016-05-28 17:00:00,18642,90131902
2016-05-28 18:00:00,10254,34872002
2016-05-28 19:00:00,15610,88841738
2016-05-28 20:00:00,15224,89233002
2016-05-28 21:00:00,8455,37308904
2016-05-28 22:00:00,14345,88405948
2016-05-28 23:00:00,9133,47876828
2016-05-29 00:00:00,14567,89964528
2016-05-29 01:00:00,13240,84293096
2016-05-29 02:00:00,8884,47877320
2016-05-29 03:00:00,5621,22605872
2016-05-29 04:00:00,3853,8205648
2016-05-29 05:00:00,3781,6754128
2016-05-29 06:00:00,3686,6334288
2016-05-29 07:00:00,3632,6288208
2016-05-29 08:00:00,3592,6244176
2016-05-29 09:00:00,3450,6028852
2016-05-29 10:00:00,3773,7774800
2016-05-29 11:00:00,3685,7577664
2016-05-29 12:00:00,3640,7339856
2016-05-29 13:00:00,3564,7642576
2016-05-29 14:00:00,3549,7369936
2016-05-29 15:00:00,4598,21621932
2016-05-29 16:00:00,4604,19609580
2016-05-29 17:00:00,4047,12008724
2016-05-29 18:00:00,3841,10102180
2016-05-29 19:00:00,10380,21790276
2016-05-29 20:00:00,10775,21205412
2016-05-29 21:00:00,4572,8424132
2016-05-29 22:00:00,5458,13573940
2016-05-29 23:00:00,4874,8630554
2016-05-30 00:00:00,3041,6064728
2016-05-30 01:00:00,2990,7465916
2016-05-30 02:00:00,3029,6543900
2016-05-30 03:00:00,2762,4990172
2016-05-30 04:00:00,2511,4730076
2016-05-30 05:00:00,2559,4619484
2016-05-30 06:00:00,2370,4446492
2016-05-30 07:00:00,2532,5015736
2016-05-30 08:00:00,2550,4598868
2016-05-30 09:00:00,3243,5273812
2016-05-30 10:00:00,9161,54883828
2016-05-30 11:00:00,7701,46052052
2016-05-30 12:00:00,7860,47813440
2016-05-30 13:00:00,12904,85646226
2016-05-30 14:00:00,8905,50726288
2016-05-30 15:00:00,7922,55318530
2016-05-30 16:00:00,12359,92926006
2016-05-30 17:00:00,7387,53307556
2016-05-30 18:00:00,13521,92254884
2016-05-30 19:00:00,10510,56456636
2016-05-30 20:00:00,9829,52340980
2016-05-30 21:00:00,14635,91615684
2016-05-30 22:00:00,6056,20849976
2016-05-30 23:00:00,4890,10176508
2016-05-31 00:00:00,4640,8577844
2016-05-31 01:00:00,4480,7373456
2016-05-31 02:00:00,4343,8091008
2016-05-31 03:00:00,4384,8844280
2016-05-31 04:00:00,4344,9062488
2016-05-31 05:00:00,4276,7715736
2016-05-31 06:00:00,4557,8081080
2016-05-31 07:00:00,4505,7762104
2016-05-31 08:00:00,4871,8724584
2016-05-31 09:00:00,4617,8681108
2016-05-31 10:00:00,9446,31431400
2016-05-31 11:00:00,9136,25509520
2016-05-31 12:00:00,5705,22264544
2016-05-31 13:00:00,8135,22378660
2016-05-31 14:00:00,7356,18547656
2016-05-31 15:00:00,8403,23232539
2016-05-31 16:00:00,7882,21380636
2016-05-31 17:00:00,5692,14493476
2016-05-31 18:00:00,4993,8518044
2016-05-31 19:00:00,4916,8289695
2016-05-31 20:00:00,5314,9447551
2016-05-31 21:00:00,6078,11168988
2016-05-31 22:00:00,6954,16686340
2016-05-31 23:00:00,5704,15414420
2016-06-01 00:00:00,5780,14932252
2016-06-01 01:00:00,6050,14026132
2016-06-01 02:00:00,5340,12136524
2016-06-01 03:00:00,5152,11714452
2016-06-01 04:00:00,5082,11622804
2016-06-01 05:00:00,4690,7602836
2016-06-01 06:00:00,4676,7987104
2016-06-01 07:00:00,4813,9599840
2016-06-01 08:00:00,5201,10411004
2016-06-01 09:00:00,6510,11540652
2016-06-01 10:00:00,7885,17197572
2016-06-01 11:00:00,8076,20597528
2016-06-01 12:00:00,7472,20445926
2016-06-01 13:00:00,8283,18648017
2016-06-01 14:00:00,7822,18791765
2016-06-01 15:00:00,8136,37320783
2016-06-01 16:00:00,10800,50481279
2016-06-01 17:00:00,9307,24584860
2016-06-01 18:00:00,9063,18787280
2016-06-01 19:00:00,8895,20590276
2016-06-01 20:00:00,8804,19837916
2016-06-01 21:00:00,8937,19285480
2016-06-01 22:00:00,8834,22096730
2016-06-01 23:00:00,8917,24497878
2016-06-02 00:00:00,8213,21794128
2016-06-02 01:00:00,8315,18276052
2016-06-02 02:00:00,7726,16537276
2016-06-02 03:00:00,7543,16217156
2016-06-02 04:00:00,7792,18314564
2016-06-02 05:00:00,7172,12113676
2016-06-02 06:00:00,8594,14522404
2016-06-02 07:00:00,7179,11855100
2016-06-02 08:00:00,6545,10506248
2016-06-02 09:00:00,6534,10727764
2016-06-02 10:00:00,6623,11190964
2016-06-02 11:00:00,6804,13078852
2016-06-02 12:00:00,6911,16615816
2016-06-02 13:00:00,7003,15882741
2016-06-02 14:00:00,7277,21571354
2016-06-02 15:00:00,10098,26571720
2016-06-02 16:00:00,10139,29887654
2016-06-02 17:00:00,8471,26548070
2016-06-02 18:00:00,9302,26961596
2016-06-02 19:00:00,10231,26479828
2016-06-02 20:00:00,10459,28902347
2016-06-02 21:00:00,9841,25055059
2016-06-02 22:00:00,10836,26654309
2016-06-02 23:00:00,10920,31448078
2016-06-03 00:00:00,10834,30803572
2016-06-03 01:00:00,21940,207254520
2016-06-03 02:00:00,21390,201608788
2016-06-03 03:00:00,21107,199537304
2016-06-03 04:00:00,20950,198344540
2016-06-03 05:00:00,20660,197638864
2016-06-03 06:00:00,20497,196898324
2016-06-03 07:00:00,22135,199857940
2016-06-03 08:00:00,22617,201614540
2016-06-03 09:00:00,21000,195562014
2016-06-03 10:00:00,20718,191091044
2016-06-03 11:00:00,21966,220071516
2016-06-03 12:00:00,20909,208518708
2016-06-03 13:00:00,19985,200294940
2016-06-03 14:00:00,19802,192158028
2016-06-03 15:00:00,19171,183369342
2016-06-03 16:00:00,19105,181918814
2016-06-03 17:00:00,17636,162745468
2016-06-03 18:00:00,16644,149395702
2016-06-03 19:00:00,15886,135307625
2016-06-03 20:00:00,14959,119580958
2016-06-03 21:00:00,13664,111880668
2016-06-03 22:00:00,12363,83043276
2016-06-03 23:00:00,11689,72883044
2016-06-04 00:00:00,11249,66882436
2016-06-04 01:00:00,14842,66182070
2016-06-04 02:00:00,14669,61256778
2016-06-04 03:00:00,13648,50226066
2016-06-04 04:00:00,13495,47879908
2016-06-04 05:00:00,10548,39160484
2016-06-04 06:00:00,9624,34342596
2016-06-04 07:00:00,8972,30976786
2016-06-04 08:00:00,9315,30216068
2016-06-04 09:00:00,11733,67090446
2016-06-04 10:00:00,8525,28559125
2016-06-04 11:00:00,8910,29909152
2016-06-04 12:00:00,8145,29534322
2016-06-04 13:00:00,7808,25809962
2016-06-04 14:00:00,7510,24310328
2016-06-04 15:00:00,7170,20656308
2016-06-04 16:00:00,6700,20210900
2016-06-04 17:00:00,6508,15457260
2016-06-04 18:00:00,6369,14934120
2016-06-04 19:00:00,6471,16727026
2016-06-04 20:00:00,6413,16138839
2016-06-04 21:00:00,7008,19948890
2016-06-04 22:00:00,6660,18163764
2016-06-04 23:00:00,9745,25759512
2016-06-05 00:00:00,11625,44067056
2016-06-05 01:00:00,11383,30387776
2016-06-05 02:00:00,11749,65272122
2016-06-05 03:00:00,9119,27909496
2016-06-05 04:00:00,7135,17569368
2016-06-05 05:00:00,6079,15216180
2016-06-05 06:00:00,5414,12281766
2016-06-05 07:00:00,5180,12404516
2016-06-05 08:00:00,8595,82600038
2016-06-05 09:00:00,8571,84390638
2016-06-05 10:00:00,12573,96750494
2016-06-05 11:00:00,14544,121552268
2016-06-05 12:00:00,12745,114659680
2016-06-05 13:00:00,9082,88337424
2016-06-05 14:00:00,11447,125363008
2016-06-05 15:00:00,10968,133197440
2016-06-05 16:00:00,8698,118242692
2016-06-05 17:00:00,19894,225972340
2016-06-05 18:00:00,24883,260670228
2016-06-05 19:00:00,21666,248206864
2016-06-05 20:00:00,15234,202312096
2016-06-05 21:00:00,10343,175340992
2016-06-05 22:00:00,9322,184930696
2016-06-05 23:00:00,9360,205374467
2016-06-06 00:00:00,8552,167049772
2016-06-06 01:00:00,6798,78381400
2016-06-06 02:00:00,6101,53098812
2016-06-06 03:00:00,5785,47788604
2016-06-06 04:00:00,5372,42176248
2016-06-06 05:00:00,13828,107175088
2016-06-06 06:00:00,4726,31113648
2016-06-06 07:00:00,4886,28450728
2016-06-06 08:00:00,5577,25492128
2016-06-06 09:00:00,4482,22376712
2016-06-06 10:00:00,4065,20046930
2016-06-06 11:00:00,13373,38634096
2016-06-06 12:00:00,14100,40931624
2016-06-06 13:00:00,15437,49319506
2016-06-06 14:00:00,13993,41481622
2016-06-06 15:00:00,28643,75470114
2016-06-06 16:00:00,22514,53681800
2016-06-06 17:00:00,16542,48147428
2016-06-06 18:00:00,15058,40567058
2016-06-06 19:00:00,13166,32398368
2016-06-06 20:00:00,12712,31686036
2016-06-06 21:00:00,15050,70599370
2016-06-06 22:00:00,12468,29748092
2016-06-06 23:00:00,12099,27744452
2016-06-07 00:00:00,11925,30842444
2016-06-07 01:00:00,11989,31052036
2016-06-07 02:00:00,11843,30168150
2016-06-07 03:00:00,12047,47988696
2016-06-07 04:00:00,11950,59694728
2016-06-07 05:00:00,11657,53179034
2016-06-07 06:00:00,9216,25518938
2016-06-07 07:00:00,9007,20677253
2016-06-07 08:00:00,10650,29660559
2016-06-07 09:00:00,10056,24701217
2016-06-07 10:00:00,11016,33638348
2016-06-07 11:00:00,10118,26111604
2016-06-07 12:00:00,10036,24252628
2016-06-07 13:00:00,10175,24845590
2016-06-07 14:00:00,10555,41442729
2016-06-07 15:00:00,19480,52289904
2016-06-07 16:00:00,28555,77952432
2016-06-07 17:00:00,17879,53951240
2016-06-07 18:00:00,10067,33138652
2016-06-07 19:00:00,9408,29659288
2016-06-07 20:00:00,10102,35551736
2016-06-07 21:00:00,9233,43038752
2016-06-07 22:00:00,8256,26117442
2016-06-07 23:00:00,7736,21128262
2016-06-08 00:00:00,7281,19302068
2016-06-08 01:00:00,7159,44717542
2016-06-08 02:00:00,6538,38023694
2016-06-08 03:00:00,5533,20422050
2016-06-08 04:00:00,4886,14315442
2016-06-08 05:00:00,4463,13467506
2016-06-08 06:00:00,4291,65793764
2016-06-08 07:00:00,3792,57295650
2016-06-08 08:00:00,3779,69409136
2016-06-08 09:00:00,5076,151584226
2016-06-08 10:00:00,4179,87941614
2016-06-08 11:00:00,5267,23926030
2016-06-08 12:00:00,7837,40468356
2016-06-08 13:00:00,5471,71634772
2016-06-08 14:00:00,3856,48732902
2016-06-08 15:00:00,5153,78150196
2016-06-08 16:00:00,4243,14779869
2016-06-08 17:00:00,4046,12269328
2016-06-08 18:00:00,3645,10531518
2016-06-08 19:00:00,4911,14185636
2016-06-08 20:00:00,6205,15215979
2016-06-08 21:00:00,5654,14317476
2016-06-08 22:00:00,3817,8659052
2016-06-08 23:00:00,5101,60767496
2016-06-09 00:00:00,3396,22600336
2016-06-09 01:00:00,3914,16129142
2016-06-09 02:00:00,3242,7868762
2016-06-09 03:00:00,3163,8316512
2016-06-09 04:00:00,2882,6832132
2016-06-09 05:00:00,2608,6638608
2016-06-09 06:00:00,2368,6375056
2016-06-09 07:00:00,2215,7590912
2016-06-09 08:00:00,2053,6997628
2016-06-09 09:00:00,2198,7978762
2016-06-09 10:00:00,3169,10285716
2016-06-09 11:00:00,5345,16387772
2016-06-09 12:00:00,4396,15789010
2016-06-09 13:00:00,4806,16810353
2016-06-09 14:00:00,5489,20406780
2016-06-09 15:00:00,8070,18990432
2016-06-09 16:00:00,8513,18729182
2016-06-09 17:00:00,21644,45981902
2016-06-09 18:00:00,17796,46525190
2016-06-09 19:00:00,8922,33570060
2016-06-09 20:00:00,8438,28328016
2016-06-09 21:00:00,8331,25788583
2016-06-09 22:00:00,7584,21039232
2016-06-09 23:00:00,9232,19520328
2016-06-10 00:00:00,6933,16292472
2016-06-10 01:00:00,7215,48721208
2016-06-10 02:00:00,8705,150460632
2016-06-10 03:00:00,7712,50406616
2016-06-10 04:00:00,6423,18808628
2016-06-10 05:00:00,6403,18764980
2016-06-10 06:00:00,6288,14753588
2016-06-10 07:00:00,10638,50211794
2016-06-10 08:00:00,7381,22435513
2016-06-10 09:00:00,7059,18407088
2016-06-10 10:00:00,10488,175880034
2016-06-10 11:00:00,9041,61275300
2016-06-10 12:00:00,8339,44842484
2016-06-10 13:00:00,51201,119910351
2016-06-10 14:00:00,34311,95492697
2016-06-10 15:00:00,11002,40902306
2016-06-10 16:00:00,10555,44795650
2016-06-10 17:00:00,9663,44379889
2016-06-10 18:00:00,9777,95353743
2016-06-10 19:00:00,14269,162437282
2016-06-10 20:00:00,9097,85559388
2016-06-10 21:00:00,7993,25292716
2016-06-10 22:00:00,7864,24779232
2016-06-10 23:00:00,9259,30743904
2016-06-11 00:00:00,9978,31032996
2016-06-11 01:00:00,21334,120779796
2016-06-11 02:00:00,25681,158644220
2016-06-11 03:00:00,10720,24285924
2016-06-11 04:00:00,10432,23085236
2016-06-11 05:00:00,10332,22622012
2016-06-11 06:00:00,10151,19710780
2016-06-11 07:00:00,10011,21031500
2016-06-11 08:00:00,9911,19545820
2016-06-11 09:00:00,15320,108319324
2016-06-11 10:00:00,9860,20500284
2016-06-11 11:00:00,9537,17943244
2016-06-11 12:00:00,9359,18633292
2016-06-11 13:00:00,9226,17573760
2016-06-11 14:00:00,9803,21268304
2016-06-11 15:00:00,9924,49331412
2016-06-11 16:00:00,11897,72120952
2016-06-11 17:00:00,9486,36856172
2016-06-11 18:00:00,9347,35261516
2016-06-11 19:00:00,9348,43663484
2016-06-11 20:00:00,8922,36512892
2016-06-11 21:00:00,9266,39352956
2016-06-11 22:00:00,10544,52895740
2016-06-11 23:00:00,8576,42167444
2016-06-12 00:00:00,8383,24671900
2016-06-12 01:00:00,9134,48455388
2016-06-12 02:00:00,9902,59966172
2016-06-12 03:00:00,8282,25792444
2016-06-12 04:00:00,9794,56931960
2016-06-12 05:00:00,9688,55576792
2016-06-12 06:00:00,7333,14117128
2016-06-12 07:00:00,7533,20573960
2016-06-12 08:00:00,7956,30179464
2016-06-12 09:00:00,7906,30166760
2016-06-12 10:00:00,11317,121383864
2016-06-12 11:00:00,9086,83696504
2016-06-12 12:00:00,24155,1189589896
2016-06-12 13:00:00,8180,22629712
2016-06-12 14:00:00,8086,19054640
2016-06-12 15:00:00,9281,48044864
2016-06-12 16:00:00,11380,97924960
2016-06-12 17:00:00,20746,830669422
2016-06-12 18:00:00,11405,239927426
2016-06-12 19:00:00,8002,27903456
2016-06-12 20:00:00,7688,22957912
2016-06-12 21:00:00,7803,19997528
2016-06-12 22:00:00,8370,21473944
2016-06-12 23:00:00,11682,87312688
2016-06-13 00:00:00,9556,48658448
2016-06-13 01:00:00,7260,12363264
2016-06-13 02:00:00,6753,11604960
2016-06-13 03:00:00,6558,11118752
2016-06-13 04:00:00,6407,10888544
2016-06-13 05:00:00,6321,10714848
2016-06-13 06:00:00,18726,13799520
2016-06-13 07:00:00,18668,13981152
2016-06-13 08:00:00,20927,59272240
2016-06-13 09:00:00,19393,27483960
2016-06-13 10:00:00,22093,23942864
2016-06-13 11:00:00,22146,30630776
2016-06-13 12:00:00,19215,26967820
2016-06-13 13:00:00,24670,40831288
2016-06-13 14:00:00,21802,31953467
2016-06-13 15:00:00,21011,27279342
2016-06-13 16:00:00,20972,29901642
2016-06-13 17:00:00,22864,70572394
2016-06-13 18:00:00,25962,80229396
2016-06-13 19:00:00,19762,22972376
2016-06-13 20:00:00,19852,22235448
2016-06-13 21:00:00,19775,21501136
2016-06-13 22:00:00,24546,61946593
2016-06-13 23:00:00,20097,22829548
2016-06-14 00:00:00,24611,59853022
2016-06-14 01:00:00,24481,59299628
2016-06-14 02:00:00,26506,100242796
2016-06-14 03:00:00,24444,58824812
2016-06-14 04:00:00,20558,39294348
2016-06-14 05:00:00,24623,62986028
2016-06-14 06:00:00,24224,57640744
2016-06-14 07:00:00,24095,57069736
2016-06-14 08:00:00,24232,58094248
2016-06-14 09:00:00,24241,59417888
2016-06-14 10:00:00,21163,30561200
2016-06-14 11:00:00,19567,19857464
2016-06-14 12:00:00,19457,20866728
2016-06-14 13:00:00,20845,43658712
2016-06-14 14:00:00,21377,36712400
2016-06-14 15:00:00,50353,94578856
2016-06-14 16:00:00,44468,78438268
2016-06-14 17:00:00,41322,68487854
2016-06-14 18:00:00,41001,78100923
2016-06-14 19:00:00,39976,65485703
2016-06-14 20:00:00,38917,63119297
2016-06-14 21:00:00,37250,58519492
2016-06-14 22:00:00,35217,55298960
2016-06-14 23:00:00,32567,59050136
2016-06-15 00:00:00,28561,41126852
2016-06-15 01:00:00,26695,38239941
2016-06-15 02:00:00,24551,33698903
2016-06-15 03:00:00,24072,56516759
2016-06-15 04:00:00,24068,75862804
2016-06-15 05:00:00,21633,46402772
2016-06-15 06:00:00,19858,23977236
2016-06-15 07:00:00,19200,20216278
2016-06-15 08:00:00,18675,15110632
2016-06-15 09:00:00,21351,18284138
2016-06-15 10:00:00,24034,24785566
2016-06-15 11:00:00,21709,20830608
2016-06-15 12:00:00,21157,21902872
2016-06-15 13:00:00,20323,19350560
2016-06-15 14:00:00,21453,59103952
2016-06-15 15:00:00,24010,303172926
2016-06-15 16:00:00,23176,261167983
2016-06-15 17:00:00,20953,165911139
2016-06-15 18:00:00,19484,82665916
2016-06-15 19:00:00,18532,30823924
2016-06-15 20:00:00,18909,59084740
2016-06-15 21:00:00,19885,32197952
2016-06-15 22:00:00,19542,25318208
2016-06-15 23:00:00,23336,38336971
2016-06-16 00:00:00,22422,44394562
2016-06-16 01:00:00,20138,47311214
2016-06-16 02:00:00,19374,42225762
2016-06-16 03:00:00,18776,24673242
2016-06-16 04:00:00,20444,71146732
2016-06-16 05:00:00,18685,28468636
2016-06-16 06:00:00,17927,15821968
2016-06-16 07:00:00,17658,14604528
2016-06-16 08:00:00,18007,15841404
2016-06-16 09:00:00,18074,15674390
2016-06-16 10:00:00,19122,24491950
2016-06-16 11:00:00,22620,55104542
2016-06-16 12:00:00,18551,23843678
2016-06-16 13:00:00,19271,53791214
2016-06-16 14:00:00,22228,126228364
2016-06-16 15:00:00,18543,44941263
2016-06-16 16:00:00,17260,20970672
2016-06-16 17:00:00,16292,21679652
2016-06-16 18:00:00,16194,30499213
2016-06-16 19:00:00,18799,112648621
2016-06-16 20:00:00,16290,54416023
2016-06-16 21:00:00,14567,24819828
2016-06-16 22:00:00,14095,19694132
2016-06-16 23:00:00,13996,19826468
2016-06-17 00:00:00,13845,19818497
2016-06-17 01:00:00,13643,19263348
2016-06-17 02:00:00,15455,68633196
2016-06-17 03:00:00,13728,29894500
2016-06-17 04:00:00,13176,19033230
2016-06-17 05:00:00,12812,13959252
2016-06-17 06:00:00,12762,13888380
2016-06-17 07:00:00,14162,26184532
2016-06-17 08:00:00,15183,31048732
2016-06-17 09:00:00,15268,26004116
2016-06-17 10:00:00,15137,34478866
2016-06-17 11:00:00,14091,26874620
2016-06-17 12:00:00,13089,16067236
2016-06-17 13:00:00,12627,13262104
2016-06-17 14:00:00,14584,69411004
2016-06-17 15:00:00,12812,15526904
2016-06-17 16:00:00,13594,18418020
2016-06-17 17:00:00,14344,49771584
2016-06-17 18:00:00,13648,20929432
2016-06-17 19:00:00,13569,18986588
2016-06-17 20:00:00,13404,18800408
2016-06-17 21:00:00,13767,25298656
2016-06-17 22:00:00,13141,26164220
2016-06-17 23:00:00,12763,25450764
2016-06-18 00:00:00,12346,21709916
2016-06-18 01:00:00,11968,19315740
2016-06-18 02:00:00,11734,18566436
2016-06-18 03:00:00,11470,16432084
2016-06-18 04:00:00,11351,17231140
2016-06-18 05:00:00,11296,16968052
2016-06-18 06:00:00,11179,16147636
2016-06-18 07:00:00,11057,14983964
2016-06-18 08:00:00,12201,27461364
2016-06-18 09:00:00,11607,19741172
2016-06-18 10:00:00,11397,17417964
2016-06-18 11:00:00,11148,15249612
2016-06-18 12:00:00,11219,13996452
2016-06-18 13:00:00,11142,13281964
2016-06-18 14:00:00,11527,13758148
2016-06-18 15:00:00,11389,12766748
2016-06-18 16:00:00,11092,12946396
2016-06-18 17:00:00,16759,99136988
2016-06-18 18:00:00,16543,95478876
2016-06-18 19:00:00,11531,23536268
2016-06-18 20:00:00,10739,11616604
2016-06-18 21:00:00,10528,9379452
2016-06-18 22:00:00,10562,9646004
2016-06-18 23:00:00,10794,15141580
2016-06-19 00:00:00,10599,14035964
2016-06-19 01:00:00,10424,12793948
2016-06-19 02:00:00,10141,9218076
2016-06-19 03:00:00,10105,9277752
2016-06-19 04:00:00,10048,8715716
2016-06-19 05:00:00,9980,7966760
2016-06-19 06:00:00,9921,7349488
2016-06-19 07:00:00,10110,9995376
2016-06-19 08:00:00,10120,12024560
2016-06-19 09:00:00,10661,20575728
2016-06-19 10:00:00,10622,18633072
2016-06-19 11:00:00,15817,100814536
2016-06-19 12:00:00,17752,119050408
2016-06-19 13:00:00,12299,26025248
2016-06-19 14:00:00,12180,64045280
2016-06-19 15:00:00,13144,58676128
2016-06-19 16:00:00,12183,45610384
2016-06-19 17:00:00,10925,14908136
2016-06-19 18:00:00,16062,81083536
2016-06-19 19:00:00,16021,80107536
2016-06-19 20:00:00,11473,30649536
2016-06-19 21:00:00,13357,39625536
2016-06-19 22:00:00,11023,16113832
2016-06-19 23:00:00,16462,96802304
2016-06-20 00:00:00,11122,12104064
2016-06-20 01:00:00,10891,9516168
2016-06-20 02:00:00,10788,9225864
2016-06-20 03:00:00,10377,7504816
2016-06-20 04:00:00,10286,7343872
2016-06-20 05:00:00,10168,7012232
2016-06-20 06:00:00,10169,7712264
2016-06-20 07:00:00,15426,92752136
2016-06-20 08:00:00,16042,99114288
2016-06-20 09:00:00,10832,16159704
2016-06-20 10:00:00,10834,18998876
2016-06-20 11:00:00,10755,17133924
2016-06-20 12:00:00,11056,15633240
2016-06-20 13:00:00,10585,9530280
2016-06-20 14:00:00,12504,26496321
2016-06-20 15:00:00,12034,17062625
2016-06-20 16:00:00,10964,12533538
2016-06-20 17:00:00,12671,14978256
2016-06-20 18:00:00,11054,15533723
2016-06-20 19:00:00,10111,15610952
2016-06-20 20:00:00,9603,15359376
2016-06-20 21:00:00,12627,93830240
2016-06-20 22:00:00,11798,67832192
2016-06-20 23:00:00,14916,101438408
2016-06-21 00:00:00,14648,99036056
2016-06-21 01:00:00,9258,13336344
2016-06-21 02:00:00,9013,11286224
2016-06-21 03:00:00,8830,10733328
2016-06-21 04:00:00,8695,10195136
2016-06-21 05:00:00,8638,10174416
2016-06-21 06:00:00,8462,9665296
2016-06-21 07:00:00,13763,95349472
2016-06-21 08:00:00,8270,9839136
2016-06-21 09:00:00,11155,13656750
2016-06-21 10:00:00,19585,149541574
2016-06-21 11:00:00,14930,106094342
2016-06-21 12:00:00,9006,12244112
2016-06-21 13:00:00,13000,24323536
2016-06-21 14:00:00,8025,15698328
2016-06-21 15:00:00,8184,12267722
2016-06-21 16:00:00,8175,12690660
2016-06-21 17:00:00,8546,23702628
2016-06-21 18:00:00,25522,194813360
2016-06-21 19:00:00,7595,18660872
2016-06-21 20:00:00,7600,19735532
2016-06-21 21:00:00,12969,107240526
2016-06-21 22:00:00,12847,111962752
2016-06-21 23:00:00,7067,22436026
2016-06-22 00:00:00,6843,22868648
2016-06-22 01:00:00,6700,22156383
2016-06-22 02:00:00,6495,22769248
2016-06-22 03:00:00,6219,17202665
2016-06-22 04:00:00,6041,21904112
2016-06-22 05:00:00,5411,11490240
2016-06-22 06:00:00,5727,16088528
2016-06-22 07:00:00,5520,14459760
2016-06-22 08:00:00,8181,16372576
2016-06-22 09:00:00,8383,16559288
2016-06-22 10:00:00,5577,13668872
2016-06-22 11:00:00,6886,15806640
2016-06-22 12:00:00,5626,13341448
2016-06-22 13:00:00,9105,47978800
2016-06-22 14:00:00,5896,16520888
2016-06-22 15:00:00,5969,12066994
2016-06-22 16:00:00,5715,22746090
2016-06-22 17:00:00,5325,18431078
2016-06-22 18:00:00,5493,19256776
2016-06-22 19:00:00,6826,50855090
2016-06-22 20:00:00,6988,70979092
2016-06-22 21:00:00,6578,68339520
2016-06-22 22:00:00,16122,80604560
2016-06-22 23:00:00,15173,54526542
2016-06-23 00:00:00,14434,35221110
2016-06-23 01:00:00,14178,32333886
2016-06-23 02:00:00,15243,32589790
2016-06-23 03:00:00,14152,30264416
2016-06-23 04:00:00,13343,34080280
2016-06-23 05:00:00,12720,32043360
2016-06-23 06:00:00,12225,30540608
2016-06-23 07:00:00,17711,121602560
2016-06-23 08:00:00,11325,30231854
2016-06-23 09:00:00,10999,27570252
2016-06-23 10:00:00,10583,27785379
2016-06-23 11:00:00,10022,35297122
2016-06-23 12:00:00,14510,110459779
2016-06-23 13:00:00,8489,21258289
2016-06-23 14:00:00,21815,149539720
2016-06-23 15:00:00,19119,68490583
2016-06-23 16:00:00,13241,44556301
2016-06-23 17:00:00,8743,34710844
2016-06-23 18:00:00,13312,117358188
2016-06-23 19:00:00,5695,20890928
2016-06-23 20:00:00,11961,112892672
2016-06-23 21:00:00,10936,112056272
2016-06-23 22:00:00,6037,38106964
2016-06-23 23:00:00,10343,107245892
2016-06-24 00:00:00,9449,99806092
2016-06-24 01:00:00,9171,100088104
2016-06-24 02:00:00,3825,14483088
2016-06-24 03:00:00,3432,10201240
2016-06-24 04:00:00,3378,10005568
2016-06-24 05:00:00,3301,9467352
2016-06-24 06:00:00,3347,11574184
2016-06-24 07:00:00,3465,12258728
2016-06-24 08:00:00,3919,16673296
2016-06-24 09:00:00,3885,14314324
2016-06-24 10:00:00,5223,15511748
2016-06-24 11:00:00,9246,29931232
2016-06-24 12:00:00,5639,18411864
2016-06-24 13:00:00,4858,16459392
2016-06-24 14:00:00,4239,12518304
2016-06-24 15:00:00,6881,24212592
2016-06-24 16:00:00,4037,14633660
2016-06-24 17:00:00,9016,27224992
2016-06-24 18:00:00,3970,16709148
2016-06-24 19:00:00,5398,12698184
2016-06-24 20:00:00,5265,12090080
2016-06-24 21:00:00,3475,9216400
2016-06-24 22:00:00,3351,10925348
2016-06-24 23:00:00,3304,10773706
2016-06-25 00:00:00,5318,15634974
2016-06-25 01:00:00,7059,17440640
2016-06-25 02:00:00,6452,13642976
2016-06-25 03:00:00,5934,13068984
2016-06-25 04:00:00,4946,11193912
2016-06-25 05:00:00,4573,10811144
2016-06-25 06:00:00,4054,10295048
2016-06-25 07:00:00,6148,22248264
2016-06-25 08:00:00,3409,9658752
2016-06-25 09:00:00,3184,9431192
2016-06-25 10:00:00,3129,9557993
2016-06-25 11:00:00,3123,9873376
2016-06-25 12:00:00,3211,9712584
2016-06-25 13:00:00,2811,8809476
2016-06-25 14:00:00,2759,8303558
2016-06-25 15:00:00,2642,8154764
2016-06-25 16:00:00,2678,8533018
2016-06-25 17:00:00,2633,9249161
2016-06-25 18:00:00,2796,14258837
2016-06-25 19:00:00,2765,13051785
2016-06-25 20:00:00,2834,13509295
2016-06-25 21:00:00,2620,12898352
2016-06-25 22:00:00,2835,12741872
2016-06-25 23:00:00,2761,11704916
2016-06-26 00:00:00,2533,10287846
2016-06-26 01:00:00,13202,776127376
2016-06-26 02:00:00,2893,36269496
2016-06-26 03:00:00,2572,9200208
2016-06-26 04:00:00,2440,8746624
2016-06-26 05:00:00,2376,8466432
2016-06-26 06:00:00,2351,8336000
2016-06-26 07:00:00,2491,8756504
2016-06-26 08:00:00,2509,10746336
2016-06-26 09:00:00,2661,8623495
2016-06-26 10:00:00,2716,10436498
2016-06-26 11:00:00,2804,16369614
2016-06-26 12:00:00,8332,420176904
2016-06-26 13:00:00,9302,18173424
2016-06-26 14:00:00,2604,11973648
2016-06-26 15:00:00,2869,11961824
2016-06-26 16:00:00,3279,12903569
2016-06-26 17:00:00,3124,11575051
2016-06-26 18:00:00,3105,10827760
2016-06-26 19:00:00,2879,12276272
2016-06-26 20:00:00,2654,9618768
2016-06-26 21:00:00,7885,393456540
2016-06-26 22:00:00,2558,12889872
2016-06-26 23:00:00,2382,7891384
2016-06-27 00:00:00,3343,15766936
2016-06-27 01:00:00,8270,24604116
2016-06-27 02:00:00,8298,27795762
2016-06-27 03:00:00,8247,25191561
2016-06-27 04:00:00,6163,19756136
2016-06-27 05:00:00,5278,19443664
2016-06-27 06:00:00,4723,18555944
2016-06-27 07:00:00,4397,19713576
2016-06-27 08:00:00,4046,16065832
2016-06-27 09:00:00,3738,16975056
2016-06-27 10:00:00,3485,18233484
2016-06-27 11:00:00,3242,18994688
2016-06-27 12:00:00,3781,20531627
2016-06-27 13:00:00,4628,28200282
2016-06-27 14:00:00,4028,21798442
2016-06-27 15:00:00,5781,27743760
2016-06-27 16:00:00,3968,23716914
2016-06-27 17:00:00,4024,24328127
2016-06-27 18:00:00,3842,24062103
2016-06-27 19:00:00,3764,23623507
2016-06-27 20:00:00,3606,20723544
2016-06-27 21:00:00,3724,22378920
2016-06-27 22:00:00,3753,22139416
2016-06-27 23:00:00,5995,22934876
2016-06-28 00:00:00,6092,24261030
2016-06-28 01:00:00,5955,23302800
2016-06-28 02:00:00,6736,23746262
2016-06-28 03:00:00,6761,24349227
2016-06-28 04:00:00,6480,23939015
2016-06-28 05:00:00,6131,23352996
2016-06-28 06:00:00,5819,23021476
2016-06-28 07:00:00,5752,22266820
2016-06-28 08:00:00,5784,22337934
2016-06-28 09:00:00,5622,24177536
2016-06-28 10:00:00,5981,27255184
2016-06-28 11:00:00,6876,34088009
2016-06-28 12:00:00,6877,38974454
2016-06-28 13:00:00,8232,36036443
2016-06-28 14:00:00,6298,25258119
2016-06-28 15:00:00,7879,54999953
2016-06-28 16:00:00,6411,37377053
2016-06-28 17:00:00,5261,25762606
2016-06-28 18:00:00,7481,40967596
2016-06-28 19:00:00,5677,33608292
2016-06-28 20:00:00,5012,30630148
2016-06-28 21:00:00,4926,26942476
2016-06-28 22:00:00,4537,21410428
2016-06-28 23:00:00,4634,22762286
2016-06-29 00:00:00,4491,19962222
2016-06-29 01:00:00,3841,15443746
2016-06-29 02:00:00,4396,21089495
2016-06-29 03:00:00,3869,16046783
2016-06-29 04:00:00,3492,13919444
2016-06-29 05:00:00,3423,13993348
2016-06-29 06:00:00,3711,15105620
2016-06-29 07:00:00,3676,15138580
2016-06-29 08:00:00,3842,16243177
2016-06-29 09:00:00,4096,19800766
2016-06-29 10:00:00,8886,24504189
2016-06-29 11:00:00,8952,23102634
2016-06-29 12:00:00,9129,25286968
2016-06-29 13:00:00,8716,24230284
2016-06-29 14:00:00,9119,24348576
2016-06-29 15:00:00,17640,29132083
2016-06-29 16:00:00,13773,30164702
2016-06-29 17:00:00,10059,27890144
2016-06-29 18:00:00,9337,25525184
2016-06-29 19:00:00,7674,21883404
2016-06-29 20:00:00,7996,23294632
2016-06-29 21:00:00,9101,23294144
2016-06-29 22:00:00,7025,25095060
2016-06-29 23:00:00,8682,26994868
2016-06-30 00:00:00,7970,31755352
2016-06-30 01:00:00,7357,27030268
2016-06-30 02:00:00,7146,32094340
2016-06-30 03:00:00,6670,30701020
2016-06-30 04:00:00,6472,29542884
2016-06-30 05:00:00,6262,28016116
2016-06-30 06:00:00,5853,23603172
2016-06-30 07:00:00,5558,22073996
2016-06-30 08:00:00,5296,21296156
2016-06-30 09:00:00,5469,22322908
2016-06-30 10:00:00,8403,27552316
2016-06-30 11:00:00,10642,31332788
2016-06-30 12:00:00,11235,31248068
2016-06-30 13:00:00,10901,41357104
2016-06-30 14:00:00,10295,37302996
2016-06-30 15:00:00,8163,33720396
2016-06-30 16:00:00,9617,33404088
2016-06-30 17:00:00,6933,29877472
2016-06-30 18:00:00,8297,29707908
2016-06-30 19:00:00,8816,29549284
2016-06-30 20:00:00,7169,37418540
2016-06-30 21:00:00,8724,35359994
2016-06-30 22:00:00,11276,41445392
2016-06-30 23:00:00,8245,36034346
2016-07-01 00:00:00,6998,36839642
2016-07-01 01:00:00,5521,33840236
2016-07-01 02:00:00,5564,31437388
2016-07-01 03:00:00,5172,29206980
2016-07-01 04:00:00,4727,27404724
2016-07-01 05:00:00,4501,25837668
2016-07-01 06:00:00,4406,25507148
2016-07-01 07:00:00,4166,23232956
2016-07-01 08:00:00,8757,28608220
2016-07-01 09:00:00,8093,33090588
2016-07-01 10:00:00,4598,31071206
2016-07-01 11:00:00,4452,29390228
2016-07-01 12:00:00,5433,30445472
2016-07-01 13:00:00,25434,102952362
2016-07-01 14:00:00,10319,47233124
2016-07-01 15:00:00,5869,33277156
2016-07-01 16:00:00,5600,26497172
2016-07-01 17:00:00,4522,25574100
2016-07-01 18:00:00,4232,23632684
2016-07-01 19:00:00,4200,23894780
2016-07-01 20:00:00,3991,23301108
2016-07-01 21:00:00,3970,23057604
2016-07-01 22:00:00,4232,23903588
2016-07-01 23:00:00,7849,25706500
2016-07-02 00:00:00,5351,25331604
2016-07-02 01:00:00,5296,24889460
2016-07-02 02:00:00,5337,25366932
2016-07-02 03:00:00,4181,25103612
2016-07-02 04:00:00,3882,24158428
2016-07-02 05:00:00,3552,23503556
2016-07-02 06:00:00,3440,22721396
2016-07-02 07:00:00,3294,21946652
2016-07-02 08:00:00,3570,25132300
2016-07-02 09:00:00,3395,24576634
2016-07-02 10:00:00,3244,24675389
2016-07-02 11:00:00,3146,23786296
2016-07-02 12:00:00,3111,23042284
2016-07-02 13:00:00,3027,22716594
2016-07-02 14:00:00,3992,23240154
2016-07-02 15:00:00,21556,106876172
2016-07-02 16:00:00,8289,46772598
2016-07-02 17:00:00,4299,24215184
2016-07-02 18:00:00,3128,22346328
2016-07-02 19:00:00,3982,22716916
2016-07-02 20:00:00,3198,22343836
2016-07-02 21:00:00,3008,22047536
2016-07-02 22:00:00,12935,52339200
2016-07-02 23:00:00,12973,52581888
2016-07-03 00:00:00,14849,54471168
2016-07-03 01:00:00,12822,51498536
2016-07-03 02:00:00,12684,50897672
2016-07-03 03:00:00,12672,50836904
2016-07-03 04:00:00,12669,50804136
2016-07-03 05:00:00,12367,48908712
2016-07-03 06:00:00,12366,48887208
2016-07-03 07:00:00,12351,48879160
2016-07-03 08:00:00,12490,50572680
2016-07-03 09:00:00,12680,51600520
2016-07-03 10:00:00,13453,50969860
2016-07-03 11:00:00,12476,49852660
2016-07-03 12:00:00,12583,52360316
2016-07-03 13:00:00,13540,53334260
2016-07-03 14:00:00,12585,51912012
2016-07-03 15:00:00,12557,51960756
2016-07-03 16:00:00,11948,50117060
2016-07-03 17:00:00,11233,47806476
2016-07-03 18:00:00,10156,44562836
2016-07-03 19:00:00,9157,41512684
2016-07-03 20:00:00,9029,40943976
2016-07-03 21:00:00,8986,40787596
2016-07-03 22:00:00,9888,41433240
2016-07-03 23:00:00,8897,39971188
2016-07-04 00:00:00,8802,39733280
2016-07-04 01:00:00,8710,39227940
2016-07-04 02:00:00,12585,42660428
2016-07-04 03:00:00,8884,38358760
2016-07-04 04:00:00,8010,36419888
2016-07-04 05:00:00,7941,36163344
2016-07-04 06:00:00,7867,35949172
2016-07-04 07:00:00,7733,35565852
2016-07-04 08:00:00,7626,35252628
2016-07-04 09:00:00,7637,35846224
2016-07-04 10:00:00,7547,35641156
2016-07-04 11:00:00,7316,34708452
2016-07-04 12:00:00,8396,58492288
2016-07-04 13:00:00,8261,57547736
2016-07-04 14:00:00,7834,52086940
2016-07-04 15:00:00,7436,46002140
2016-07-04 16:00:00,7352,45483616
2016-07-04 17:00:00,7086,42709432
2016-07-04 18:00:00,7037,41910624
2016-07-04 19:00:00,6891,40179776
2016-07-04 20:00:00,6826,39341232
2016-07-04 21:00:00,6717,38799156
2016-07-04 22:00:00,6589,38268764
2016-07-04 23:00:00,11209,49505764
2016-07-05 00:00:00,10990,47426256
2016-07-05 01:00:00,10812,46406156
2016-07-05 02:00:00,10601,45288056
2016-07-05 03:00:00,10454,44305248
2016-07-05 04:00:00,10328,43909280
2016-07-05 05:00:00,10016,42324384
2016-07-05 06:00:00,9813,41432152
2016-07-05 07:00:00,9569,40479056
2016-07-05 08:00:00,9351,39513056
2016-07-05 09:00:00,9230,40130112
2016-07-05 10:00:00,9217,39416912
2016-07-05 11:00:00,9688,39304024
2016-07-05 12:00:00,13191,51079502
2016-07-05 13:00:00,9769,47759428
2016-07-05 14:00:00,9201,45631003
2016-07-05 15:00:00,8562,43681216
2016-07-05 16:00:00,10674,44399990
2016-07-05 17:00:00,10632,44438519
2016-07-05 18:00:00,8423,43396068
2016-07-05 19:00:00,8277,42640208
2016-07-05 20:00:00,9350,42602444
2016-07-05 21:00:00,8085,39131274
2016-07-05 22:00:00,7618,40523576
2016-07-05 23:00:00,7564,38414020
2016-07-06 00:00:00,7976,37893060
2016-07-06 01:00:00,7411,38823131
2016-07-06 02:00:00,6938,37460072
2016-07-06 03:00:00,6677,35434204
2016-07-06 04:00:00,6255,32108004
2016-07-06 05:00:00,5948,29213780
2016-07-06 06:00:00,5852,28023020
2016-07-06 07:00:00,5755,27492944
2016-07-06 08:00:00,5857,28199542
2016-07-06 09:00:00,9243,34552265
2016-07-06 10:00:00,8185,35015608
2016-07-06 11:00:00,8320,33791240
2016-07-06 12:00:00,8528,46022330
2016-07-06 13:00:00,7843,34260680
2016-07-06 14:00:00,12570,79300195
2016-07-06 15:00:00,7655,39083699
2016-07-06 16:00:00,15848,78453549
2016-07-06 17:00:00,18051,97976944
2016-07-06 18:00:00,12534,60883091
2016-07-06 19:00:00,16524,96472814
2016-07-06 20:00:00,11869,54108440
2016-07-06 21:00:00,12472,50213248
2016-07-06 22:00:00,12281,53000388
2016-07-06 23:00:00,11830,51395168
2016-07-07 00:00:00,11528,49297584
2016-07-07 01:00:00,11014,46883036
2016-07-07 02:00:00,10548,43408180
2016-07-07 03:00:00,10344,42189536
2016-07-07 04:00:00,10148,41379168
2016-07-07 05:00:00,9957,40157356
2016-07-07 06:00:00,9724,38757352
2016-07-07 07:00:00,9595,38521336
2016-07-07 08:00:00,9833,39137556
2016-07-07 09:00:00,9813,38732416
2016-07-07 10:00:00,10519,42038534
2016-07-07 11:00:00,10212,42998515
2016-07-07 12:00:00,10073,43678052
2016-07-07 13:00:00,10533,50397451
2016-07-07 14:00:00,14891,51723258
2016-07-07 15:00:00,12287,42693978
2016-07-07 16:00:00,12452,50029909
2016-07-07 17:00:00,15001,55270888
2016-07-07 18:00:00,16256,77515028
2016-07-07 19:00:00,12218,46802568
2016-07-07 20:00:00,11562,43952707
2016-07-07 21:00:00,12438,58665091
2016-07-07 22:00:00,11901,49054422
2016-07-07 23:00:00,11294,43427424
2016-07-08 00:00:00,11247,42366888
2016-07-08 01:00:00,11199,43624524
2016-07-08 02:00:00,10623,42922568
2016-07-08 03:00:00,8082,33283796
2016-07-08 04:00:00,6844,30571440
2016-07-08 05:00:00,6197,29040576
2016-07-08 06:00:00,6100,28597612
2016-07-08 07:00:00,6109,29423024
2016-07-08 08:00:00,5926,27803792
2016-07-08 09:00:00,6232,31437452
2016-07-08 10:00:00,6239,33947290
2016-07-08 11:00:00,8908,50771642
2016-07-08 12:00:00,11468,44947894
2016-07-08 13:00:00,8494,41929111
2016-07-08 14:00:00,9202,39239588
2016-07-08 15:00:00,7480,39425873
2016-07-08 16:00:00,9613,48909446
2016-07-08 17:00:00,10652,45106250
2016-07-08 18:00:00,8690,56303812
2016-07-08 19:00:00,7180,45413964
2016-07-08 20:00:00,5540,34586804
2016-07-08 21:00:00,5065,30820712
2016-07-08 22:00:00,5607,37511778
2016-07-08 23:00:00,5552,37666336
2016-07-09 00:00:00,7068,47361688
2016-07-09 01:00:00,7892,57656708
2016-07-09 02:00:00,5326,34286132
2016-07-09 03:00:00,4923,31038912
2016-07-09 04:00:00,4722,28932156
2016-07-09 05:00:00,4433,26937068
2016-07-09 06:00:00,4312,26781328
2016-07-09 07:00:00,4271,24904776
2016-07-09 08:00:00,4243,24530300
2016-07-09 09:00:00,4235,25261764
2016-07-09 10:00:00,4174,25899320
2016-07-09 11:00:00,4086,24843080
2016-07-09 12:00:00,4268,25011040
2016-07-09 13:00:00,4393,26871200
2016-07-09 14:00:00,6613,26316832
2016-07-09 15:00:00,6713,26546992
2016-07-09 16:00:00,34441,82376552
2016-07-09 17:00:00,21698,56434032
2016-07-09 18:00:00,8965,30015568
2016-07-09 19:00:00,6617,24188536
2016-07-09 20:00:00,6224,23340796
2016-07-09 21:00:00,6123,22956338
2016-07-09 22:00:00,6086,22556162
2016-07-09 23:00:00,5994,22620704
2016-07-10 00:00:00,6355,23230532
2016-07-10 01:00:00,6634,23952184
2016-07-10 02:00:00,6356,23469416
2016-07-10 03:00:00,6172,22703152
2016-07-10 04:00:00,5911,22659912
2016-07-10 05:00:00,5080,21576336
2016-07-10 06:00:00,4917,21408020
2016-07-10 07:00:00,5316,23339268
2016-07-10 08:00:00,5168,23153672
2016-07-10 09:00:00,5118,22979292
2016-07-10 10:00:00,6546,26346496
2016-07-10 11:00:00,8039,29667512
2016-07-10 12:00:00,8091,29520912
2016-07-10 13:00:00,6121,27935264
2016-07-10 14:00:00,7123,32705388
2016-07-10 15:00:00,7133,32955914
2016-07-10 16:00:00,7674,38875296
2016-07-10 17:00:00,6010,32852980
2016-07-10 18:00:00,5701,31704824
2016-07-10 19:00:00,5402,30780476
2016-07-10 20:00:00,6840,36474244
2016-07-10 21:00:00,5467,32466204
2016-07-10 22:00:00,5425,32649948
2016-07-10 23:00:00,4812,30420356
2016-07-11 00:00:00,4725,30903464
2016-07-11 01:00:00,4586,33433536
2016-07-11 02:00:00,4415,31940144
2016-07-11 03:00:00,3815,28328336
2016-07-11 04:00:00,3496,24240020
2016-07-11 05:00:00,3313,24466836
2016-07-11 06:00:00,3152,22107776
2016-07-11 07:00:00,3035,20808252
2016-07-11 08:00:00,3103,21658276
2016-07-11 09:00:00,3732,31578556
2016-07-11 10:00:00,10807,47658696
2016-07-11 11:00:00,5387,34998328
2016-07-11 12:00:00,6352,39741148
2016-07-11 13:00:00,10390,43343052
2016-07-11 14:00:00,16536,57904508
2016-07-11 15:00:00,17131,60505344
2016-07-11 16:00:00,15457,56931332
2016-07-11 17:00:00,20475,97962204
2016-07-11 18:00:00,18836,85195496
2016-07-11 19:00:00,14198,47162216
2016-07-11 20:00:00,14483,49434580
2016-07-11 21:00:00,14949,50010956
2016-07-11 22:00:00,14516,48975096
2016-07-11 23:00:00,13073,41452724
2016-07-12 00:00:00,12605,39940700
2016-07-12 01:00:00,10927,36163128
2016-07-12 02:00:00,8801,31811216
2016-07-12 03:00:00,7397,28658136
2016-07-12 04:00:00,6570,27583484
2016-07-12 05:00:00,5602,26260220
2016-07-12 06:00:00,5429,25778412
2016-07-12 07:00:00,4554,21606220
2016-07-12 08:00:00,4190,20409324
2016-07-12 09:00:00,3755,19525272
2016-07-12 10:00:00,3620,19303936
2016-07-12 11:00:00,3428,18673392
2016-07-12 12:00:00,3245,18454776
2016-07-12 13:00:00,3816,21148756
2016-07-12 14:00:00,6144,37788764
2016-07-12 15:00:00,20589,68282660
2016-07-12 16:00:00,10002,49792552
2016-07-12 17:00:00,8804,48445704
2016-07-12 18:00:00,8304,45087060
2016-07-12 19:00:00,7824,44247240
2016-07-12 20:00:00,7668,46586244
2016-07-12 21:00:00,7425,45989448
2016-07-12 22:00:00,8957,46742688
2016-07-12 23:00:00,7596,43228960
2016-07-13 00:00:00,6879,40565904
2016-07-13 01:00:00,6299,38040736
2016-07-13 02:00:00,5587,30790872
2016-07-13 03:00:00,4903,28903240
2016-07-13 04:00:00,4390,27028776
2016-07-13 05:00:00,4157,26500344
2016-07-13 06:00:00,3703,25469368
2016-07-13 07:00:00,3462,24224248
2016-07-13 08:00:00,3292,23636288
2016-07-13 09:00:00,6096,25962544
2016-07-13 10:00:00,4753,30361896
2016-07-13 11:00:00,5730,30772136
2016-07-13 12:00:00,7707,32902408
2016-07-13 13:00:00,5425,38559402
2016-07-13 14:00:00,5973,43407276
2016-07-13 15:00:00,6192,48857564
2016-07-13 16:00:00,5337,47993266
2016-07-13 17:00:00,9997,143153860
2016-07-13 18:00:00,8019,131560692
2016-07-13 19:00:00,3616,30537364
2016-07-13 20:00:00,3543,28558716
2016-07-13 21:00:00,3653,26027092
2016-07-13 22:00:00,3535,25729578
2016-07-13 23:00:00,3609,28121316
2016-07-14 00:00:00,3347,24056412
2016-07-14 01:00:00,4245,24925116
2016-07-14 02:00:00,3864,22245692
2016-07-14 03:00:00,3469,21466516
2016-07-14 04:00:00,3245,20882708
2016-07-14 05:00:00,3154,20560764
2016-07-14 06:00:00,3119,20469060
2016-07-14 07:00:00,3453,26423475
2016-07-14 08:00:00,2985,20177132
2016-07-14 09:00:00,3007,20353540
2016-07-14 10:00:00,3091,25262104
2016-07-14 11:00:00,3482,37789330
2016-07-14 12:00:00,4256,48089542
2016-07-14 13:00:00,4230,39793610
2016-07-14 14:00:00,4891,48091188
2016-07-14 15:00:00,4806,38923166
2016-07-14 16:00:00,4867,38828924
2016-07-14 17:00:00,4956,44465704
2016-07-14 18:00:00,4462,41711706
2016-07-14 19:00:00,4198,36340744
2016-07-14 20:00:00,3993,31124808
2016-07-14 21:00:00,3793,30920894
2016-07-14 22:00:00,5014,38848784
2016-07-14 23:00:00,4878,35932812
2016-07-15 00:00:00,4669,32489308
2016-07-15 01:00:00,4559,30008276
2016-07-15 02:00:00,4440,29787588
2016-07-15 03:00:00,4266,29666180
2016-07-15 04:00:00,3852,28341384
2016-07-15 05:00:00,3157,23511608
2016-07-15 06:00:00,2911,22686792
2016-07-15 07:00:00,2777,22163792
2016-07-15 08:00:00,2827,24467922
2016-07-15 09:00:00,2834,22905584
2016-07-15 10:00:00,3062,23036576
2016-07-15 11:00:00,3669,33876071
2016-07-15 12:00:00,3286,27585214
2016-07-15 13:00:00,16825,64489819
2016-07-15 14:00:00,6948,45203013
2016-07-15 15:00:00,3919,34850463
2016-07-15 16:00:00,5969,36279007
2016-07-15 17:00:00,3400,30612012
2016-07-15 18:00:00,3132,29046956
2016-07-15 19:00:00,4558,26797704
2016-07-15 20:00:00,5012,24440136
2016-07-15 21:00:00,3861,23381814
2016-07-15 22:00:00,3546,21986058
2016-07-15 23:00:00,3099,22021522
2016-07-16 00:00:00,2888,21108361
2016-07-16 01:00:00,2747,20495976
2016-07-16 02:00:00,2682,20154232
2016-07-16 03:00:00,2656,20115448
2016-07-16 04:00:00,2558,19714560
2016-07-16 05:00:00,2512,19474192
2016-07-16 06:00:00,2517,19328344
2016-07-16 07:00:00,3677,20309464
2016-07-16 08:00:00,4913,28222416
2016-07-16 09:00:00,3199,24050244
2016-07-16 10:00:00,2587,24048376
2016-07-16 11:00:00,2835,23933784
2016-07-16 12:00:00,3330,23801400
2016-07-16 13:00:00,3363,25346328
2016-07-16 14:00:00,3434,24000840
2016-07-16 15:00:00,3465,23176464
2016-07-16 16:00:00,3082,22358664
2016-07-16 17:00:00,2892,22946564
2016-07-16 18:00:00,2864,23076988
2016-07-16 19:00:00,2849,23284070
2016-07-16 20:00:00,2707,23014980
2016-07-16 21:00:00,2705,23935408
2016-07-16 22:00:00,3625,26232392
2016-07-16 23:00:00,3230,23577448
2016-07-17 00:00:00,2999,21552136
2016-07-17 01:00:00,3070,21201192
2016-07-17 02:00:00,4999,24281876
2016-07-17 03:00:00,4322,23592980
2016-07-17 04:00:00,3990,21926076
2016-07-17 05:00:00,3523,21827356
2016-07-17 06:00:00,3345,20204172
2016-07-17 07:00:00,3446,18699824
2016-07-17 08:00:00,3331,18560848
2016-07-17 09:00:00,3171,18472432
2016-07-17 10:00:00,4105,21198672
2016-07-17 11:00:00,4689,24886608
2016-07-17 12:00:00,2980,23107216
2016-07-17 13:00:00,2505,21160840
2016-07-17 14:00:00,2503,21145864
2016-07-17 15:00:00,6062,23501376
2016-07-17 16:00:00,4369,21678656
2016-07-17 17:00:00,7149,27449028
2016-07-17 18:00:00,5264,22386212
2016-07-17 19:00:00,4240,21400036
2016-07-17 20:00:00,4189,21774330
2016-07-17 21:00:00,4524,24147652
2016-07-17 22:00:00,5246,24133668
2016-07-17 23:00:00,4489,22218596
2016-07-18 00:00:00,4506,22346532
2016-07-18 01:00:00,4379,21305668
2016-07-18 02:00:00,4315,20926852
2016-07-18 03:00:00,4296,20884872
2016-07-18 04:00:00,4269,20865440
2016-07-18 05:00:00,4229,20805894
2016-07-18 06:00:00,4198,20944598
2016-07-18 07:00:00,4487,22751032
2016-07-18 08:00:00,4527,22119832
2016-07-18 09:00:00,7205,22430560
2016-07-18 10:00:00,7321,24607584
2016-07-18 11:00:00,9718,29562666
2016-07-18 12:00:00,8969,28377380
2016-07-18 13:00:00,10252,29100050
2016-07-18 14:00:00,9577,26931468
2016-07-18 15:00:00,8231,24705848
2016-07-18 16:00:00,9137,28212080
2016-07-18 17:00:00,8126,28332484
2016-07-18 18:00:00,7335,26232742
2016-07-18 19:00:00,6729,24160792
2016-07-18 20:00:00,7049,27871920
2016-07-18 21:00:00,7046,26773936
2016-07-18 22:00:00,6601,22214584
2016-07-18 23:00:00,6267,20643632
2016-07-19 00:00:00,6103,20897080
2016-07-19 01:00:00,5599,20728008
2016-07-19 02:00:00,5127,21642616
2016-07-19 03:00:00,4958,22229240
2016-07-19 04:00:00,4710,21648280
2016-07-19 05:00:00,4571,19848600
2016-07-19 06:00:00,4489,19421264
2016-07-19 07:00:00,4449,19207760
2016-07-19 08:00:00,4302,18828816
2016-07-19 09:00:00,4877,21235632
2016-07-19 10:00:00,5075,24963736
2016-07-19 11:00:00,6017,28158664
2016-07-19 12:00:00,6942,36767930
2016-07-19 13:00:00,6249,32026064
2016-07-19 14:00:00,15578,70003784
2016-07-19 15:00:00,13406,59948052
2016-07-19 16:00:00,15478,51886084
2016-07-19 17:00:00,9568,38755938
2016-07-19 18:00:00,8585,33318570
2016-07-19 19:00:00,12843,31613520
2016-07-19 20:00:00,11774,29831512
2016-07-19 21:00:00,9984,25213172
2016-07-19 22:00:00,9686,25033216
2016-07-19 23:00:00,10480,27331298
2016-07-20 00:00:00,10023,25896021
2016-07-20 01:00:00,9460,23283104
2016-07-20 02:00:00,9421,23038560
2016-07-20 03:00:00,9339,23486528
2016-07-20 04:00:00,9278,23742760
2016-07-20 05:00:00,9218,23453256
2016-07-20 06:00:00,9103,21939320
2016-07-20 07:00:00,9052,21735088
2016-07-20 08:00:00,9524,23567132
2016-07-20 09:00:00,10673,34061612
2016-07-20 10:00:00,9840,25172132
2016-07-20 11:00:00,10284,26052852
2016-07-20 12:00:00,10465,26573932
2016-07-20 13:00:00,11514,32744748
2016-07-20 14:00:00,10836,33649612
2016-07-20 15:00:00,9683,28015600
2016-07-20 16:00:00,12216,44094398
2016-07-20 17:00:00,8215,26143968
2016-07-20 18:00:00,11578,45678316
2016-07-20 19:00:00,33317,80995344
2016-07-20 20:00:00,14238,57245460
2016-07-20 21:00:00,9950,49442124
2016-07-20 22:00:00,9171,46659716
2016-07-20 23:00:00,9047,45329036
2016-07-21 00:00:00,8848,45086480
2016-07-21 01:00:00,8365,43263884
2016-07-21 02:00:00,8225,42934428
2016-07-21 03:00:00,8108,41969852
2016-07-21 04:00:00,7992,41591068
2016-07-21 05:00:00,7949,42103436
2016-07-21 06:00:00,7719,40845788
2016-07-21 07:00:00,7635,39397420
2016-07-21 08:00:00,7783,39852641
2016-07-21 09:00:00,7771,40044548
2016-07-21 10:00:00,8409,41638856
2016-07-21 11:00:00,8283,49571034
2016-07-21 12:00:00,7974,47021872
2016-07-21 13:00:00,7941,45076779
2016-07-21 14:00:00,30259,86437240
2016-07-21 15:00:00,21157,66053204
2016-07-21 16:00:00,19960,61011164
2016-07-21 17:00:00,19432,58631456
2016-07-21 18:00:00,19882,59317624
2016-07-21 19:00:00,19561,58610932
2016-07-21 20:00:00,19230,58055104
2016-07-21 21:00:00,18573,57306944
2016-07-21 22:00:00,17895,55215501
2016-07-21 23:00:00,19730,60800460
2016-07-22 00:00:00,17275,55083804
2016-07-22 01:00:00,14884,51515712
2016-07-22 02:00:00,12463,45297668
2016-07-22 03:00:00,9604,37918932
2016-07-22 04:00:00,8651,35589628
2016-07-22 05:00:00,7592,36348776
2016-07-22 06:00:00,6787,30888984
2016-07-22 07:00:00,6036,28353816
2016-07-22 08:00:00,5888,29790288
2016-07-22 09:00:00,5802,50732256
2016-07-22 10:00:00,5907,51095252
2016-07-22 11:00:00,6096,53112916
2016-07-22 12:00:00,5648,50686736
2016-07-22 13:00:00,5520,48655440
2016-07-22 14:00:00,9001,53320100
2016-07-22 15:00:00,6005,53941916
2016-07-22 16:00:00,6460,59074097
2016-07-22 17:00:00,8387,63435233
2016-07-22 18:00:00,9177,66865229
2016-07-22 19:00:00,10393,58661480
2016-07-22 20:00:00,9229,54791488
2016-07-22 21:00:00,9436,49408690
2016-07-22 22:00:00,6185,40112628
2016-07-22 23:00:00,5136,28191390
2016-07-23 00:00:00,5239,28647155
2016-07-23 01:00:00,5133,27223552
2016-07-23 02:00:00,4691,25135936
2016-07-23 03:00:00,4512,23864600
2016-07-23 04:00:00,4279,22824792
2016-07-23 05:00:00,4131,21663136
2016-07-23 06:00:00,3962,20604064
2016-07-23 07:00:00,3867,19763920
2016-07-23 08:00:00,3805,19355312
2016-07-23 09:00:00,3716,18889104
2016-07-23 10:00:00,3658,18532944
2016-07-23 11:00:00,3653,18380420
2016-07-23 12:00:00,4930,33532704
2016-07-23 13:00:00,5937,36464484
2016-07-23 14:00:00,6292,31209672
2016-07-23 15:00:00,5919,29229524
2016-07-23 16:00:00,5484,25601712
2016-07-23 17:00:00,4938,22200306
2016-07-23 18:00:00,4611,20468932
2016-07-23 19:00:00,4509,19840276
2016-07-23 20:00:00,4644,17769032
2016-07-23 21:00:00,4943,16599181
2016-07-23 22:00:00,4700,18364802
2016-07-23 23:00:00,4447,15409528
2016-07-24 00:00:00,4329,14508088
2016-07-24 01:00:00,5191,16274216
2016-07-24 02:00:00,4197,14049728
2016-07-24 03:00:00,3994,14009680
2016-07-24 04:00:00,3741,13440992
2016-07-24 05:00:00,3500,13119872
2016-07-24 06:00:00,3395,12963616
2016-07-24 07:00:00,3220,12798864
2016-07-24 08:00:00,3116,12665648
2016-07-24 09:00:00,4121,17832752
2016-07-24 10:00:00,3699,17092112
2016-07-24 11:00:00,7251,28835504
2016-07-24 12:00:00,7154,29740368
2016-07-24 13:00:00,5286,21466528
2016-07-24 14:00:00,3481,14102864
2016-07-24 15:00:00,3044,12073600
2016-07-24 16:00:00,3067,12112366
2016-07-24 17:00:00,4358,13481186
2016-07-24 18:00:00,5024,15419360
2016-07-24 19:00:00,2853,11698776
2016-07-24 20:00:00,2778,11416944
2016-07-24 21:00:00,6632,27225776
2016-07-24 22:00:00,3686,21382128
2016-07-24 23:00:00,3764,21273232
2016-07-25 00:00:00,5557,23390704
2016-07-25 01:00:00,5742,24290096
2016-07-25 02:00:00,5162,25238304
2016-07-25 03:00:00,4882,22896624
2016-07-25 04:00:00,4710,22470336
2016-07-25 05:00:00,4519,21544704
2016-07-25 06:00:00,4267,20891616
2016-07-25 07:00:00,4018,20327200
2016-07-25 08:00:00,3784,19803689
2016-07-25 09:00:00,5056,23789400
2016-07-25 10:00:00,7326,33985053
2016-07-25 11:00:00,8032,37106204
2016-07-25 12:00:00,8959,46109972
2016-07-25 13:00:00,8976,42413122
2016-07-25 14:00:00,9751,44719648
2016-07-25 15:00:00,8775,36582896
2016-07-25 16:00:00,7151,33506776
2016-07-25 17:00:00,6414,30260102
2016-07-25 18:00:00,6902,54133084
2016-07-25 19:00:00,6879,29351222
2016-07-25 20:00:00,6072,31207768
2016-07-25 21:00:00,5445,29609281
2016-07-25 22:00:00,4800,28221304
2016-07-25 23:00:00,4985,28362696
2016-07-26 00:00:00,4578,24212808
2016-07-26 01:00:00,4179,23075960
2016-07-26 02:00:00,3887,21988768
2016-07-26 03:00:00,3727,25190888
2016-07-26 04:00:00,3566,21421176
2016-07-26 05:00:00,3656,22712888
2016-07-26 06:00:00,3539,19829340
2016-07-26 07:00:00,3427,19064388
2016-07-26 08:00:00,3676,23138484
2016-07-26 09:00:00,7174,33863884
2016-07-26 10:00:00,7044,58391508
2016-07-26 11:00:00,8979,73581836
2016-07-26 12:00:00,9918,62705396
2016-07-26 13:00:00,12336,233868204
2016-07-26 14:00:00,9383,169683052
2016-07-26 15:00:00,5569,57965422
2016-07-26 16:00:00,5009,28586412
2016-07-26 17:00:00,6001,31870627
2016-07-26 18:00:00,6879,36517186
2016-07-26 19:00:00,5991,40210624
2016-07-26 20:00:00,4874,30391312
2016-07-26 21:00:00,4592,26425520
2016-07-26 22:00:00,4621,30017088
2016-07-26 23:00:00,4540,26814784
2016-07-27 00:00:00,5711,27147808
2016-07-27 01:00:00,5631,25692488
2016-07-27 02:00:00,5316,24536032
2016-07-27 03:00:00,5105,23175872
2016-07-27 04:00:00,4807,21022521
2016-07-27 05:00:00,4477,18589286
2016-07-27 06:00:00,4187,17765475
2016-07-27 07:00:00,4019,17612784
2016-07-27 08:00:00,4085,18559544
2016-07-27 09:00:00,7289,33218338
2016-07-27 10:00:00,9751,132943660
2016-07-27 11:00:00,10194,137835106
2016-07-27 12:00:00,9495,88792561
2016-07-27 13:00:00,9464,39379565
2016-07-27 14:00:00,11376,48390847
2016-07-27 15:00:00,10361,44996039
2016-07-27 16:00:00,10641,45372098
2016-07-27 17:00:00,11605,49434894
2016-07-27 18:00:00,10505,47442726
2016-07-27 19:00:00,8293,37018577
2016-07-27 20:00:00,7921,30814402
2016-07-27 21:00:00,6665,37223894
2016-07-27 22:00:00,9487,42967084
2016-07-27 23:00:00,6441,26998568
2016-07-28 00:00:00,5268,22538014
2016-07-28 01:00:00,4656,21350378
2016-07-28 02:00:00,6057,38581220
2016-07-28 03:00:00,5782,37988124
2016-07-28 04:00:00,5446,36109636
2016-07-28 05:00:00,5192,35095258
2016-07-28 06:00:00,5102,35289138
2016-07-28 07:00:00,4995,34746331
2016-07-28 08:00:00,5242,36956038
2016-07-28 09:00:00,8793,60632694
2016-07-28 10:00:00,9332,62155720
2016-07-28 11:00:00,8699,55106324
2016-07-28 12:00:00,6846,43227932
2016-07-28 13:00:00,9533,199174364
2016-07-28 14:00:00,11445,227758944
2016-07-28 15:00:00,9135,85969772
2016-07-28 16:00:00,10102,123757784
2016-07-28 17:00:00,7017,49351524
2016-07-28 18:00:00,5437,53199556
2016-07-28 19:00:00,7113,150766708
2016-07-28 20:00:00,4106,22650884
2016-07-28 21:00:00,4179,47541636
2016-07-28 22:00:00,3357,18997938
2016-07-28 23:00:00,3765,45870044
2016-07-29 00:00:00,3584,22582450
2016-07-29 01:00:00,3437,27488570
2016-07-29 02:00:00,3202,28386792
2016-07-29 03:00:00,3710,29334216
2016-07-29 04:00:00,2949,26190760
2016-07-29 05:00:00,2783,24586620
2016-07-29 06:00:00,2704,24377652
2016-07-29 07:00:00,2662,21321604
2016-07-29 08:00:00,2644,22097684
2016-07-29 09:00:00,3050,19655532
2016-07-29 10:00:00,3643,46177516
2016-07-29 11:00:00,5232,95290495
2016-07-29 12:00:00,6808,52858210
2016-07-29 13:00:00,5993,31639588
2016-07-29 14:00:00,5194,58420486
2016-07-29 15:00:00,5452,97967126
2016-07-29 16:00:00,3637,21130904
2016-07-29 17:00:00,3298,41517876
2016-07-29 18:00:00,4202,95568958
2016-07-29 19:00:00,4345,113882517
2016-07-29 20:00:00,2308,15347840
2016-07-29 21:00:00,3426,19685872
2016-07-29 22:00:00,4271,115811528
2016-07-29 23:00:00,3164,16642056
2016-07-30 00:00:00,3117,16621720
2016-07-30 01:00:00,2488,13650828
2016-07-30 02:00:00,2269,9438055
2016-07-30 03:00:00,1937,9102240
2016-07-30 04:00:00,1826,8925452
2016-07-30 05:00:00,1677,8323032
2016-07-30 06:00:00,1621,7879980
2016-07-30 07:00:00,1607,7835988
2016-07-30 08:00:00,1609,7769528
2016-07-30 09:00:00,1603,7691656
2016-07-30 10:00:00,1790,9542702
2016-07-30 11:00:00,6722,117448690
2016-07-30 12:00:00,3041,13617880
2016-07-30 13:00:00,2013,12365632
2016-07-30 14:00:00,3269,84264280
2016-07-30 15:00:00,1632,8211028
2016-07-30 16:00:00,2558,10172858
2016-07-30 17:00:00,2285,9972120
2016-07-30 18:00:00,2615,10452952
2016-07-30 19:00:00,2557,10122246
2016-07-30 20:00:00,2473,9336526
2016-07-30 21:00:00,3146,15361568
2016-07-30 22:00:00,2583,18638844
2016-07-30 23:00:00,2298,16799572
2016-07-31 00:00:00,2176,16211753
2016-07-31 01:00:00,2846,17093904
2016-07-31 02:00:00,2230,16164840
2016-07-31 03:00:00,3010,17888297
2016-07-31 04:00:00,2581,16040988
2016-07-31 05:00:00,2040,10472956
2016-07-31 06:00:00,1837,7280412
2016-07-31 07:00:00,1745,7045852
2016-07-31 08:00:00,1820,6759584
2016-07-31 09:00:00,1788,6700752
2016-07-31 10:00:00,1761,6688641
2016-07-31 11:00:00,1897,7355492
2016-07-31 12:00:00,2637,12338372
2016-07-31 13:00:00,2167,11557572
2016-07-31 14:00:00,3597,14421454
2016-07-31 15:00:00,4016,15010682
2016-07-31 16:00:00,9757,38294249
2016-07-31 17:00:00,3612,14838024
2016-07-31 18:00:00,7633,238723661
2016-07-31 19:00:00,2719,11474847
2016-07-31 20:00:00,2948,33265514
2016-07-31 21:00:00,2301,8584388
2016-07-31 22:00:00,2085,8805970
2016-07-31 23:00:00,1908,7909372
2016-08-01 00:00:00,7884,32265159
2016-08-01 01:00:00,2488,9753744
2016-08-01 02:00:00,2045,10595673
2016-08-01 03:00:00,2213,14378915
2016-08-01 04:00:00,2115,14348556
2016-08-01 05:00:00,2054,14374304
2016-08-01 06:00:00,1589,11009578
2016-08-01 07:00:00,2963,22616010
2016-08-01 08:00:00,2089,13815854
2016-08-01 09:00:00,2245,36556614
2016-08-01 10:00:00,4933,164602870
2016-08-01 11:00:00,4209,121728494
2016-08-01 12:00:00,4183,89884978
2016-08-01 13:00:00,3511,38875590
2016-08-01 14:00:00,5310,45698416
2016-08-01 15:00:00,14219,119609894
2016-08-01 16:00:00,11594,105083332
2016-08-01 17:00:00,10372,92042456
2016-08-01 18:00:00,8881,88381724
2016-08-01 19:00:00,6835,60908916
2016-08-01 20:00:00,7483,60614924
2016-08-01 21:00:00,6312,50554816
2016-08-01 22:00:00,5546,45402434
2016-08-01 23:00:00,6357,46849607
2016-08-02 00:00:00,5657,46537125
2016-08-02 01:00:00,4853,48578114
2016-08-02 02:00:00,4021,44005529
2016-08-02 03:00:00,9486,70925081
2016-08-02 04:00:00,2876,33035269
2016-08-02 05:00:00,2572,23730532
2016-08-02 06:00:00,2385,22286376
2016-08-02 07:00:00,2060,18549146
2016-08-02 08:00:00,2013,14716854
2016-08-02 09:00:00,2136,17484244
2016-08-02 10:00:00,2459,20669752
2016-08-02 11:00:00,2212,15909196
2016-08-02 12:00:00,2191,14690492
2016-08-02 13:00:00,3818,29103004
2016-08-02 14:00:00,3567,20540184
2016-08-02 15:00:00,3042,20781152
2016-08-02 16:00:00,4707,31805912
2016-08-02 17:00:00,4043,28029240
2016-08-02 18:00:00,3074,23429308
2016-08-02 19:00:00,2498,19609516
2016-08-02 20:00:00,2347,17818164
2016-08-02 21:00:00,2420,14721804
2016-08-02 22:00:00,2314,13857536
2016-08-02 23:00:00,2061,12841600
2016-08-03 00:00:00,1819,13083888
2016-08-03 01:00:00,1719,14132640
2016-08-03 02:00:00,1659,11558128
2016-08-03 03:00:00,1515,10997872
2016-08-03 04:00:00,1133,8211768
2016-08-03 05:00:00,1068,8040312
2016-08-03 06:00:00,1041,7742208
2016-08-03 07:00:00,1047,8116464
2016-08-03 08:00:00,1061,8166688
2016-08-03 09:00:00,1640,8303008
2016-08-03 10:00:00,1943,10641708
2016-08-03 11:00:00,2062,18104704
2016-08-03 12:00:00,4248,51049100
2016-08-03 13:00:00,3919,36895896
2016-08-03 14:00:00,4314,80019812
2016-08-03 15:00:00,3423,54434508
2016-08-03 16:00:00,7619,31858400
2016-08-03 17:00:00,2174,21110036
2016-08-03 18:00:00,5140,171193116
2016-08-03 19:00:00,1959,15987908
2016-08-03 20:00:00,2353,16901832
2016-08-03 21:00:00,5338,71392296
2016-08-03 22:00:00,6007,167728376
2016-08-03 23:00:00,1946,15248342
2016-08-04 00:00:00,1863,16053398
2016-08-04 01:00:00,9620,44151958
2016-08-04 02:00:00,4876,25817948
2016-08-04 03:00:00,3028,18722384
2016-08-04 04:00:00,2876,17943842
2016-08-04 05:00:00,2719,16886674
2016-08-04 06:00:00,2536,15873986
2016-08-04 07:00:00,2396,15470495
2016-08-04 08:00:00,2439,15384752
2016-08-04 09:00:00,3407,18647544
2016-08-04 10:00:00,6914,218551760
2016-08-04 11:00:00,3277,30245332
2016-08-04 12:00:00,7296,231072960
2016-08-04 13:00:00,7633,255589216
2016-08-04 14:00:00,2892,24211662
2016-08-04 15:00:00,2664,21128016
2016-08-04 16:00:00,3129,23263274
2016-08-04 17:00:00,2907,24220904
2016-08-04 18:00:00,2418,20112776
2016-08-04 19:00:00,2173,17796104
2016-08-04 20:00:00,1968,17171784
2016-08-04 21:00:00,1974,17073976
2016-08-04 22:00:00,2960,20616544
2016-08-04 23:00:00,2470,16766200
2016-08-05 00:00:00,2345,15418728
2016-08-05 01:00:00,2288,15551040
2016-08-05 02:00:00,2088,14378208
2016-08-05 03:00:00,1998,13923552
2016-08-05 04:00:00,1878,13473124
2016-08-05 05:00:00,1780,13170652
2016-08-05 06:00:00,1771,13167012
2016-08-05 07:00:00,1468,12581152
2016-08-05 08:00:00,1396,10645328
2016-08-05 09:00:00,9623,412086008
2016-08-05 10:00:00,2367,53466608
2016-08-05 11:00:00,4941,137939880
2016-08-05 12:00:00,5219,24697184
2016-08-05 13:00:00,3369,24260040
2016-08-05 14:00:00,3465,24512624
2016-08-05 15:00:00,3857,24601432
2016-08-05 16:00:00,5839,31321120
2016-08-05 17:00:00,5605,31232088
2016-08-05 18:00:00,4764,28073632
2016-08-05 19:00:00,4324,26008952
2016-08-05 20:00:00,4005,24888760
2016-08-05 21:00:00,3679,22330824
2016-08-05 22:00:00,3577,21712912
2016-08-05 23:00:00,3515,21114728
2016-08-06 00:00:00,4276,22912392
2016-08-06 01:00:00,4421,23457200
2016-08-06 02:00:00,4048,22090416
2016-08-06 03:00:00,3970,21741576
2016-08-06 04:00:00,3705,20691528
2016-08-06 05:00:00,3621,20486368
2016-08-06 06:00:00,3600,20358672
2016-08-06 07:00:00,3554,20084800
2016-08-06 08:00:00,3713,21685584
2016-08-06 09:00:00,3539,19871080
2016-08-06 10:00:00,3467,19274096
2016-08-06 11:00:00,3692,19736160
2016-08-06 12:00:00,3473,18944096
2016-08-06 13:00:00,3540,18505016
2016-08-06 14:00:00,4952,18856960
2016-08-06 15:00:00,4035,17760728
2016-08-06 16:00:00,2829,16117640
2016-08-06 17:00:00,3319,16639032
2016-08-06 18:00:00,2741,14074456
2016-08-06 19:00:00,2593,13775536
2016-08-06 20:00:00,2576,13484176
2016-08-06 21:00:00,2555,13488784
2016-08-06 22:00:00,2440,12689736
2016-08-06 23:00:00,2449,12562472
2016-08-07 00:00:00,3710,14453512
2016-08-07 01:00:00,3674,14226632
2016-08-07 02:00:00,3160,13551304
2016-08-07 03:00:00,2913,12852664
2016-08-07 04:00:00,3379,15488816
2016-08-07 05:00:00,3226,14601384
2016-08-07 06:00:00,3108,14012088
2016-08-07 07:00:00,3275,14040624
2016-08-07 08:00:00,3134,13186896
2016-08-07 09:00:00,3637,17533328
2016-08-07 10:00:00,3080,14635408
2016-08-07 11:00:00,7047,18418312
2016-08-07 12:00:00,3027,14135992
2016-08-07 13:00:00,3437,14612088
2016-08-07 14:00:00,2901,13077640
2016-08-07 15:00:00,2881,12568328
2016-08-07 16:00:00,2531,9826008
2016-08-07 17:00:00,3014,10991512
2016-08-07 18:00:00,2977,10822392
2016-08-07 19:00:00,2361,9252648
2016-08-07 20:00:00,1993,8509128
2016-08-07 21:00:00,1928,8407752
2016-08-07 22:00:00,1901,8122120
2016-08-07 23:00:00,2318,11346600
2016-08-08 00:00:00,2855,13899560
2016-08-08 01:00:00,2641,12415952
2016-08-08 02:00:00,2510,11460368
2016-08-08 03:00:00,2329,10193192
2016-08-08 04:00:00,2258,9937544
2016-08-08 05:00:00,2250,9912968
2016-08-08 06:00:00,2237,9818752
2016-08-08 07:00:00,2179,9704392
2016-08-08 08:00:00,1691,7335624
2016-08-08 09:00:00,14065,134427968
2016-08-08 10:00:00,36503,348388888
2016-08-08 11:00:00,5523,41334208
2016-08-08 12:00:00,12656,152077672
2016-08-08 13:00:00,10197,42927816
2016-08-08 14:00:00,10962,37904398
2016-08-08 15:00:00,18099,53149664
2016-08-08 16:00:00,9830,33836836
2016-08-08 17:00:00,8601,30416920
2016-08-08 18:00:00,8500,26694328
2016-08-08 19:00:00,9122,27583730
2016-08-08 20:00:00,6513,21285480
2016-08-08 21:00:00,5618,19329876
2016-08-08 22:00:00,5402,18871720
2016-08-08 23:00:00,4621,18202760
2016-08-09 00:00:00,3889,16697736
2016-08-09 01:00:00,3591,15246800
2016-08-09 02:00:00,2946,13597480
2016-08-09 03:00:00,2789,12702728
2016-08-09 04:00:00,1892,10463336
2016-08-09 05:00:00,2291,12101536
2016-08-09 06:00:00,2191,11899808
2016-08-09 07:00:00,2160,12204056
2016-08-09 08:00:00,2161,12279960
2016-08-09 09:00:00,2189,13259142
2016-08-09 10:00:00,3041,16234086
2016-08-09 11:00:00,5673,20360376
2016-08-09 12:00:00,4036,20199936
2016-08-09 13:00:00,6987,121331464
2016-08-09 14:00:00,5448,24591562
2016-08-09 15:00:00,9146,28105035
2016-08-09 16:00:00,6478,25709510
2016-08-09 17:00:00,4163,20751400
2016-08-09 18:00:00,9284,24779062
2016-08-09 19:00:00,4076,19266720
2016-08-09 20:00:00,3942,19125392
2016-08-09 21:00:00,4079,18316608
2016-08-09 22:00:00,3475,17211928
2016-08-09 23:00:00,3449,17109866
2016-08-10 00:00:00,3272,16386768
2016-08-10 01:00:00,2957,15382752
2016-08-10 02:00:00,2748,14737400
2016-08-10 03:00:00,2720,14997240
2016-08-10 04:00:00,3079,16561072
2016-08-10 05:00:00,2684,14784208
2016-08-10 06:00:00,2619,13938688
2016-08-10 07:00:00,2807,15605512
2016-08-10 08:00:00,2469,16154256
2016-08-10 09:00:00,2162,13491176
2016-08-10 10:00:00,4369,66325680
2016-08-10 11:00:00,12209,176798922
2016-08-10 12:00:00,11068,174759832
2016-08-10 13:00:00,5512,69306480
2016-08-10 14:00:00,5498,59791772
2016-08-10 15:00:00,7106,62803118
2016-08-10 16:00:00,5253,37503529
2016-08-10 17:00:00,3548,23107424
2016-08-10 18:00:00,3199,19912648
2016-08-10 19:00:00,3621,23031386
2016-08-10 20:00:00,3470,20522112
2016-08-10 21:00:00,3190,19372917
2016-08-10 22:00:00,2981,18129172
2016-08-10 23:00:00,2927,16859049
2016-08-11 00:00:00,2717,17650735
2016-08-11 01:00:00,2388,14805980
2016-08-11 02:00:00,2266,13250321
2016-08-11 03:00:00,2234,12593377
2016-08-11 04:00:00,2181,12176881
2016-08-11 05:00:00,2400,13060369
2016-08-11 06:00:00,2565,13459198
2016-08-11 07:00:00,2085,11374715
2016-08-11 08:00:00,2115,11680949
2016-08-11 09:00:00,3491,17900659
2016-08-11 10:00:00,3662,17703187
2016-08-11 11:00:00,4107,21033448
2016-08-11 12:00:00,5654,23897656
2016-08-11 13:00:00,5635,26685872
2016-08-11 14:00:00,5556,26807392
2016-08-11 15:00:00,5398,25595300
2016-08-11 16:00:00,4491,19925064
2016-08-11 17:00:00,6819,18080952
2016-08-11 18:00:00,3722,15679408
2016-08-11 19:00:00,3691,15128840
2016-08-11 20:00:00,3610,14805816
2016-08-11 21:00:00,3636,14784048
2016-08-11 22:00:00,4313,16444320
2016-08-11 23:00:00,4395,16512392
2016-08-12 00:00:00,3995,15711368
2016-08-12 01:00:00,3477,14584808
2016-08-12 02:00:00,3024,14214752
2016-08-12 03:00:00,2711,13506144
2016-08-12 04:00:00,2419,12195824
2016-08-12 05:00:00,2343,11536656
2016-08-12 06:00:00,2267,11306984
2016-08-12 07:00:00,2208,11114152
2016-08-12 08:00:00,2423,11606322
2016-08-12 09:00:00,2190,11748252
2016-08-12 10:00:00,2729,11406692
2016-08-12 11:00:00,3813,14462904
2016-08-12 12:00:00,2569,15132836
2016-08-12 13:00:00,3192,16351793
2016-08-12 14:00:00,3383,15533440
2016-08-12 15:00:00,4573,15326956
2016-08-12 16:00:00,4394,13835210
2016-08-12 17:00:00,4463,14138746
2016-08-12 18:00:00,4057,12575320
2016-08-12 19:00:00,3824,12625688
2016-08-12 20:00:00,4283,13302952
2016-08-12 21:00:00,3532,13523424
2016-08-12 22:00:00,3999,12667904
2016-08-12 23:00:00,4447,14199112
2016-08-13 00:00:00,3913,12940544
2016-08-13 01:00:00,3607,11533944
2016-08-13 02:00:00,3405,11094448
2016-08-13 03:00:00,3122,10340000
2016-08-13 04:00:00,2917,9833520
2016-08-13 05:00:00,2806,9557336
2016-08-13 06:00:00,2749,9382760
2016-08-13 07:00:00,3024,8629336
2016-08-13 08:00:00,2921,8393760
2016-08-13 09:00:00,2635,8113424
2016-08-13 10:00:00,2377,8198674
2016-08-13 11:00:00,3516,10533283
2016-08-13 12:00:00,4060,11887662
2016-08-13 13:00:00,3233,11066688
2016-08-13 14:00:00,3194,10708944
2016-08-13 15:00:00,3582,11564211
2016-08-13 16:00:00,3022,10165424
2016-08-13 17:00:00,3405,11319800
2016-08-13 18:00:00,3095,10108056
2016-08-13 19:00:00,2693,9163944
2016-08-13 20:00:00,2601,9063720
2016-08-13 21:00:00,2646,9371440
2016-08-13 22:00:00,3062,10364760
2016-08-13 23:00:00,2625,9937624
2016-08-14 00:00:00,2535,10658000
2016-08-14 01:00:00,2279,9612824
2016-08-14 02:00:00,2063,8526288
2016-08-14 03:00:00,1967,8502720
2016-08-14 04:00:00,1946,8346456
2016-08-14 05:00:00,1915,8178664
2016-08-14 06:00:00,1871,7729704
2016-08-14 07:00:00,1342,6078296
2016-08-14 08:00:00,2015,6813384
2016-08-14 09:00:00,2014,6708704
2016-08-14 10:00:00,2057,9193848
2016-08-14 11:00:00,4355,12202312
2016-08-14 12:00:00,4732,24867336
2016-08-14 13:00:00,3705,13030552
2016-08-14 14:00:00,3545,12356760
2016-08-14 15:00:00,5123,14465784
2016-08-14 16:00:00,5100,15950200
2016-08-14 17:00:00,3776,16463048
2016-08-14 18:00:00,3476,16055960
2016-08-14 19:00:00,3377,14334104
2016-08-14 20:00:00,3398,12795880
2016-08-14 21:00:00,3279,15889816
2016-08-14 22:00:00,3439,19105352
2016-08-14 23:00:00,3172,13849768
2016-08-15 00:00:00,2781,9587544
2016-08-15 01:00:00,2735,9252424
2016-08-15 02:00:00,2434,8065384
2016-08-15 03:00:00,2422,7999848
2016-08-15 04:00:00,1919,6912360
2016-08-15 05:00:00,1902,6877544
2016-08-15 06:00:00,1896,6838632
2016-08-15 07:00:00,1682,5207640
2016-08-15 08:00:00,1862,5651456
2016-08-15 09:00:00,5409,78857856
2016-08-15 10:00:00,5391,79331344
2016-08-15 11:00:00,6401,80438544
2016-08-15 12:00:00,5283,76505408
2016-08-15 13:00:00,4713,67219512
2016-08-15 14:00:00,3689,46544081
2016-08-15 15:00:00,3159,30839357
2016-08-15 16:00:00,3308,21525370
2016-08-15 17:00:00,4781,19609789
2016-08-15 18:00:00,3458,23160776
2016-08-15 19:00:00,2945,16049656
2016-08-15 20:00:00,2590,13660376
2016-08-15 21:00:00,2777,21010024
2016-08-15 22:00:00,2644,19499416
2016-08-15 23:00:00,2357,13988680
2016-08-16 00:00:00,2374,14060160
2016-08-16 01:00:00,2140,10186632
2016-08-16 02:00:00,2162,10368504
2016-08-16 03:00:00,2767,15736920
2016-08-16 04:00:00,2250,10981064
2016-08-16 05:00:00,2027,9096104
2016-08-16 06:00:00,2024,8792760
2016-08-16 07:00:00,1957,8470292
2016-08-16 08:00:00,2244,8280904
2016-08-16 09:00:00,3719,56704736
2016-08-16 10:00:00,3938,59488224
2016-08-16 11:00:00,3930,60131360
2016-08-16 12:00:00,5222,59059592
2016-08-16 13:00:00,4280,55837022
2016-08-16 14:00:00,3241,38110124
2016-08-16 15:00:00,3376,23262036
2016-08-16 16:00:00,2940,20801798
2016-08-16 17:00:00,2927,17214546
2016-08-16 18:00:00,2838,15497592
2016-08-16 19:00:00,4897,18534250
2016-08-16 20:00:00,4313,17706076
2016-08-16 21:00:00,2651,15018211
2016-08-16 22:00:00,5870,17848920
2016-08-16 23:00:00,3734,17608688
2016-08-17 00:00:00,2954,17524894
2016-08-17 01:00:00,2865,18493064
2016-08-17 02:00:00,3630,19839592
2016-08-17 03:00:00,2905,19412432
2016-08-17 04:00:00,2879,19495288
2016-08-17 05:00:00,2714,16509936
2016-08-17 06:00:00,2605,15246664
2016-08-17 07:00:00,2510,14767312
2016-08-17 08:00:00,2673,14791136
2016-08-17 09:00:00,4498,21755242
2016-08-17 10:00:00,7341,23673216
2016-08-17 11:00:00,4412,16072048
2016-08-17 12:00:00,2449,13417632
2016-08-17 13:00:00,3332,18349374
2016-08-17 14:00:00,3603,18351593
2016-08-17 15:00:00,3750,21099628
2016-08-17 16:00:00,2779,15460100
2016-08-17 17:00:00,3500,15462360
2016-08-17 18:00:00,5334,17495406
2016-08-17 19:00:00,3169,14828224
2016-08-17 20:00:00,2604,15049080
2016-08-17 21:00:00,2650,14497214
2016-08-17 22:00:00,2427,13577430
2016-08-17 23:00:00,6691,24293862
2016-08-18 00:00:00,3478,15304191
2016-08-18 01:00:00,2881,12918730
2016-08-18 02:00:00,2814,12648528
2016-08-18 03:00:00,2721,12062160
2016-08-18 04:00:00,2800,12686456
2016-08-18 05:00:00,2917,12210606
2016-08-18 06:00:00,3009,12323390
2016-08-18 07:00:00,2684,11350656
2016-08-18 08:00:00,2815,11765620
2016-08-18 09:00:00,6899,17421448
2016-08-18 10:00:00,4780,16112164
2016-08-18 11:00:00,3495,16045334
2016-08-18 12:00:00,3834,16758384
2016-08-18 13:00:00,3884,19781808
2016-08-18 14:00:00,4496,18925040
2016-08-18 15:00:00,4048,19934472
2016-08-18 16:00:00,3353,20889028
2016-08-18 17:00:00,2958,18784756
2016-08-18 18:00:00,4348,19011444
2016-08-18 19:00:00,4444,18366604
2016-08-18 20:00:00,3766,18243456
2016-08-18 21:00:00,3572,16920484
2016-08-18 22:00:00,4181,17394404
2016-08-18 23:00:00,3821,15762936
2016-08-19 00:00:00,4033,14265840
2016-08-19 01:00:00,3843,13121984
2016-08-19 02:00:00,3650,11840544
2016-08-19 03:00:00,3275,11371376
2016-08-19 04:00:00,2898,10768568
2016-08-19 05:00:00,2459,10044312
2016-08-19 06:00:00,2083,9557964
2016-08-19 07:00:00,2340,10844576
2016-08-19 08:00:00,2788,10058776
2016-08-19 09:00:00,3039,12560528
2016-08-19 10:00:00,2879,15354808
2016-08-19 11:00:00,3576,33578784
2016-08-19 12:00:00,4164,43902416
2016-08-19 13:00:00,4989,37266670
2016-08-19 14:00:00,5375,44921914
2016-08-19 15:00:00,4498,49006384
2016-08-19 16:00:00,3923,35898322
2016-08-19 17:00:00,3955,16032672
2016-08-19 18:00:00,3765,21058240
2016-08-19 19:00:00,4003,18756336
2016-08-19 20:00:00,4630,19565474
2016-08-19 21:00:00,3530,17676274
2016-08-19 22:00:00,3372,14648602
2016-08-19 23:00:00,3250,18798360
2016-08-20 00:00:00,2613,15351892
2016-08-20 01:00:00,2182,12294386
2016-08-20 02:00:00,2047,11274792
2016-08-20 03:00:00,1851,10056136
2016-08-20 04:00:00,1731,9383448
2016-08-20 05:00:00,1651,9059352
2016-08-20 06:00:00,1988,9623957
2016-08-20 07:00:00,1981,10818789
2016-08-20 08:00:00,2109,12149253
2016-08-20 09:00:00,3890,14090229
2016-08-20 10:00:00,3906,13730389
2016-08-20 11:00:00,2582,11182741
2016-08-20 12:00:00,2432,10909530
2016-08-20 13:00:00,2422,11132680
2016-08-20 14:00:00,3171,12340690
2016-08-20 15:00:00,3099,14442872
2016-08-20 16:00:00,4070,16451200
2016-08-20 17:00:00,3956,17977768
2016-08-20 18:00:00,2733,13343152
2016-08-20 19:00:00,2165,12084024
2016-08-20 20:00:00,1989,12319136
2016-08-20 21:00:00,1808,10415112
2016-08-20 22:00:00,1706,9934216
2016-08-20 23:00:00,1587,8803464
2016-08-21 00:00:00,1405,6698640
2016-08-21 01:00:00,1312,6301392
2016-08-21 02:00:00,1250,5336144
2016-08-21 03:00:00,1213,5146880
2016-08-21 04:00:00,1159,4913408
2016-08-21 05:00:00,1096,4694208
2016-08-21 06:00:00,959,4413120
2016-08-21 07:00:00,949,4388544
2016-08-21 08:00:00,932,4355968
2016-08-21 09:00:00,1416,5731072
2016-08-21 10:00:00,1224,5339472
2016-08-21 11:00:00,1306,5652600
2016-08-21 12:00:00,3259,7500408
2016-08-21 13:00:00,3485,10268432
2016-08-21 14:00:00,2240,9385840
2016-08-21 15:00:00,4466,11726784
2016-08-21 16:00:00,4507,11615056
2016-08-21 17:00:00,2444,8797920
2016-08-21 18:00:00,2683,14793496
2016-08-21 19:00:00,2624,14639376
2016-08-21 20:00:00,2753,15206176
2016-08-21 21:00:00,3113,15495808
2016-08-21 22:00:00,2380,13331848
2016-08-21 23:00:00,1934,12621816
2016-08-22 00:00:00,1997,12916648
2016-08-22 01:00:00,1920,11568136
2016-08-22 02:00:00,1829,9909912
2016-08-22 03:00:00,1650,8351432
2016-08-22 04:00:00,1629,8120072
2016-08-22 05:00:00,1620,8058360
2016-08-22 06:00:00,1609,8034072
2016-08-22 07:00:00,1763,9179224
2016-08-22 08:00:00,1876,9764888
2016-08-22 09:00:00,6616,65412576
2016-08-22 10:00:00,6442,68135624
2016-08-22 11:00:00,7290,47948704
2016-08-22 12:00:00,6710,40288156
2016-08-22 13:00:00,6005,34079984
2016-08-22 15:00:00,6922,24661785
2016-08-22 16:00:00,6983,28251881
2016-08-22 17:00:00,8178,77458086
2016-08-22 18:00:00,9996,73717314
2016-08-22 19:00:00,8365,72141481
2016-08-22 20:00:00,7893,70278697
2016-08-22 21:00:00,9062,50224247
2016-08-22 22:00:00,7634,33337358
2016-08-22 23:00:00,5382,23036704
2016-08-23 00:00:00,5328,23779672
2016-08-23 01:00:00,4833,19959352
2016-08-23 02:00:00,4187,16186744
2016-08-23 03:00:00,3829,14358264
2016-08-23 04:00:00,3670,13509384
2016-08-23 05:00:00,3536,12941608
2016-08-23 06:00:00,3406,12364472
2016-08-23 07:00:00,3342,12334536
2016-08-23 08:00:00,2779,10790616
2016-08-23 09:00:00,4921,12961704
2016-08-23 10:00:00,5706,61872216
2016-08-23 11:00:00,7657,72867664
2016-08-23 12:00:00,6615,71262344
2016-08-23 13:00:00,6255,88425376
2016-08-23 14:00:00,5490,80075568
2016-08-23 15:00:00,13166,66502392
2016-08-23 16:00:00,13447,59616216
2016-08-23 17:00:00,13290,53099936
2016-08-23 18:00:00,13057,40968528
2016-08-23 19:00:00,12718,35781184
2016-08-23 20:00:00,12556,31740416
2016-08-23 21:00:00,13325,28206312
2016-08-23 22:00:00,12217,23781032
2016-08-23 23:00:00,11913,21566240
2016-08-24 00:00:00,11729,19112936
2016-08-24 01:00:00,11753,18441856
2016-08-24 02:00:00,12487,19351598
2016-08-24 03:00:00,12235,17516854
2016-08-24 04:00:00,12011,16016262
2016-08-24 05:00:00,12111,15744296
2016-08-24 06:00:00,12525,17094104
2016-08-24 07:00:00,15567,19547464
2016-08-24 08:00:00,13956,16038745
2016-08-24 09:00:00,13420,20272057
2016-08-24 10:00:00,13272,24277351
2016-08-24 11:00:00,15078,68733494
2016-08-24 12:00:00,14505,67112486
2016-08-24 13:00:00,13400,55883510
2016-08-24 14:00:00,13528,56362990
2016-08-24 15:00:00,13491,48281982
2016-08-24 16:00:00,12427,36554812
2016-08-24 17:00:00,10969,34504736
2016-08-24 18:00:00,10822,33600166
2016-08-24 19:00:00,10883,36160884
2016-08-24 20:00:00,11001,32842202
2016-08-24 21:00:00,10293,29126986
2016-08-24 22:00:00,10589,32722048
2016-08-24 23:00:00,10800,34808566
2016-08-25 00:00:00,10497,31762054
2016-08-25 01:00:00,11509,35114152
2016-08-25 02:00:00,10851,38517368
2016-08-25 03:00:00,11000,44076616
2016-08-25 04:00:00,10727,39347224
2016-08-25 05:00:00,10510,33980168
2016-08-25 06:00:00,10297,30888912
2016-08-25 07:00:00,9773,19307680
2016-08-25 08:00:00,8961,17294960
2016-08-25 09:00:00,8864,15686388
2016-08-25 10:00:00,10428,20574204
2016-08-25 11:00:00,13892,226238264
2016-08-25 12:00:00,8281,13789904
2016-08-25 13:00:00,7901,19118480
2016-08-25 14:00:00,9489,77368392
2016-08-25 15:00:00,9410,80050808
2016-08-25 16:00:00,9035,71289912
2016-08-25 17:00:00,8546,71417112
2016-08-25 18:00:00,9259,64790842
2016-08-25 19:00:00,8253,50364398
2016-08-25 20:00:00,9335,50592180
2016-08-25 21:00:00,8787,48551072
2016-08-25 22:00:00,8263,48754112
2016-08-25 23:00:00,8435,49490600
2016-08-26 00:00:00,8957,53698816
2016-08-26 01:00:00,8779,60676408
2016-08-26 02:00:00,8956,67893840
2016-08-26 03:00:00,8987,70501824
2016-08-26 04:00:00,8722,72554824
2016-08-26 05:00:00,8148,68975448
2016-08-26 06:00:00,7782,64413416
2016-08-26 07:00:00,7333,60610120
2016-08-26 08:00:00,6929,55018520
2016-08-26 09:00:00,6636,51527800
2016-08-26 10:00:00,8594,51212416
2016-08-26 11:00:00,7346,48413352
2016-08-26 12:00:00,7457,43351240
2016-08-26 13:00:00,6758,39481740
2016-08-26 14:00:00,6461,35842360
2016-08-26 15:00:00,6017,31666240
2016-08-26 16:00:00,7994,28091382
2016-08-26 17:00:00,13020,36736762
2016-08-26 18:00:00,9976,33258992
2016-08-26 19:00:00,7805,27207052
2016-08-26 20:00:00,5430,22279568
2016-08-26 21:00:00,4643,22953924
2016-08-26 22:00:00,6643,24965405
2016-08-26 23:00:00,5870,22572597
2016-08-27 00:00:00,4883,24674932
2016-08-27 01:00:00,4760,24475030
2016-08-27 02:00:00,4521,22408634
2016-08-27 03:00:00,4127,20613748
2016-08-27 04:00:00,3926,22470376
2016-08-27 05:00:00,3844,22019960
2016-08-27 06:00:00,3784,22936728
2016-08-27 07:00:00,3708,21067448
2016-08-27 08:00:00,3501,16963584
2016-08-27 09:00:00,3419,16004384
2016-08-27 10:00:00,3413,15450554
2016-08-27 11:00:00,5528,19296088
2016-08-27 12:00:00,3466,17285192
2016-08-27 13:00:00,2711,15307104
2016-08-27 14:00:00,3607,17726010
2016-08-27 15:00:00,3632,20681008
2016-08-27 16:00:00,3222,24236816
2016-08-27 17:00:00,3161,22973032
2016-08-27 18:00:00,2550,18719096
2016-08-27 19:00:00,2476,16136120
2016-08-27 20:00:00,3199,17473464
2016-08-27 21:00:00,3199,15679784
2016-08-27 22:00:00,3222,14079880
2016-08-27 23:00:00,3184,13679116
2016-08-28 00:00:00,3480,14931464
2016-08-28 01:00:00,2979,12575424
2016-08-28 02:00:00,2565,10559056
2016-08-28 03:00:00,2462,9564080
2016-08-28 04:00:00,1847,6643720
2016-08-28 05:00:00,1807,6794104
2016-08-28 06:00:00,1802,6887856
2016-08-28 07:00:00,2012,8633976
2016-08-28 08:00:00,1270,6308672
2016-08-28 09:00:00,1278,5507664
2016-08-28 10:00:00,1682,6607880
2016-08-28 11:00:00,2135,6848584
2016-08-28 12:00:00,3609,10122408
2016-08-28 13:00:00,3627,10039800
2016-08-28 14:00:00,3491,8830544
2016-08-28 15:00:00,4954,9477672
2016-08-28 16:00:00,5423,10135544
2016-08-28 17:00:00,5369,9717832
2016-08-28 18:00:00,4563,9686624
2016-08-28 19:00:00,3577,11477594
2016-08-28 20:00:00,4308,13533980
2016-08-28 21:00:00,3229,11793888
2016-08-28 22:00:00,3173,10775216
2016-08-28 23:00:00,3081,9097616
2016-08-29 00:00:00,2917,7559240
2016-08-29 01:00:00,3491,11657817
2016-08-29 02:00:00,3346,10966688
2016-08-29 03:00:00,1948,9039232
2016-08-29 04:00:00,1819,7797232
2016-08-29 05:00:00,1404,4543888
2016-08-29 06:00:00,1315,4392688
2016-08-29 07:00:00,2958,4441488
2016-08-29 08:00:00,3144,6554080
2016-08-29 09:00:00,4686,12847216
2016-08-29 10:00:00,4362,12103158
2016-08-29 11:00:00,5719,13813178
2016-08-29 12:00:00,18507,96499698
2016-08-29 13:00:00,13020,70180537
2016-08-29 14:00:00,9235,20841376
2016-08-29 15:00:00,8918,21162629
2016-08-29 16:00:00,7024,24279910
2016-08-29 17:00:00,6784,27653462
2016-08-29 18:00:00,6570,29998998
2016-08-29 19:00:00,7206,41853688
2016-08-29 20:00:00,7092,46671783
2016-08-29 21:00:00,7434,57075672
2016-08-29 22:00:00,7565,62844288
2016-08-29 23:00:00,7369,59014904
2016-08-30 00:00:00,7496,60081262
2016-08-30 01:00:00,7722,68077896
2016-08-30 02:00:00,7881,71263408
2016-08-30 03:00:00,7799,72785632
2016-08-30 04:00:00,7554,69010954
2016-08-30 05:00:00,6988,64522384
2016-08-30 06:00:00,6704,59269360
2016-08-30 07:00:00,6472,56049040
2016-08-30 08:00:00,6028,48492792
2016-08-30 09:00:00,5752,43977332
2016-08-30 10:00:00,12091,46676685
2016-08-30 11:00:00,8725,39863276
2016-08-30 12:00:00,7349,39353276
2016-08-30 13:00:00,6200,45132454
2016-08-30 14:00:00,27563,86836398
2016-08-30 15:00:00,28394,100824648
2016-08-30 16:00:00,28360,105917996
2016-08-30 17:00:00,27558,97462552
2016-08-30 18:00:00,26975,88369679
2016-08-30 19:00:00,26688,82399870
2016-08-30 20:00:00,26818,82402654
2016-08-30 21:00:00,26787,82217958
2016-08-30 22:00:00,26837,82500995
2016-08-30 23:00:00,27445,84093395
2016-08-31 00:00:00,29108,87861563
2016-08-31 01:00:00,27893,85185723
2016-08-31 02:00:00,25562,77826811
2016-08-31 03:00:00,24782,81183323
2016-08-31 04:00:00,24525,79805656
2016-08-31 05:00:00,23810,69953784
2016-08-31 06:00:00,23402,66814448
2016-08-31 07:00:00,24200,63852744
2016-08-31 08:00:00,26149,63016080
2016-08-31 09:00:00,26206,62978806
2016-08-31 10:00:00,25628,61099332
2016-08-31 11:00:00,27850,63494026
2016-08-31 12:00:00,24155,64920603
2016-08-31 13:00:00,24312,68326053
2016-08-31 14:00:00,24073,69021560
2016-08-31 15:00:00,22582,61266136
2016-08-31 16:00:00,22915,76161718
2016-08-31 17:00:00,24554,85678593
2016-08-31 18:00:00,24362,130995389
2016-08-31 19:00:00,25888,126493746
2016-08-31 20:00:00,25047,88740698
2016-08-31 21:00:00,22975,73915150
2016-08-31 22:00:00,25113,69210024
2016-08-31 23:00:00,24725,67362895
2016-09-01 00:00:00,22139,66960767
2016-09-01 01:00:00,21454,70862744
2016-09-01 02:00:00,21624,74915024
2016-09-01 03:00:00,21536,76650384
2016-09-01 04:00:00,21279,75275664
2016-09-01 05:00:00,21045,72371776
2016-09-01 06:00:00,20880,70411376
2016-09-01 07:00:00,20778,68921664
2016-09-01 08:00:00,25259,73946160
2016-09-01 09:00:00,23977,72614980
2016-09-01 10:00:00,21032,66537248
2016-09-01 11:00:00,21485,66809274
2016-09-01 12:00:00,25552,65321218
2016-09-01 13:00:00,22845,63880122
2016-09-01 14:00:00,27641,323122663
2016-09-01 15:00:00,21505,61217070
2016-09-01 16:00:00,23615,57320262
2016-09-01 17:00:00,21659,54025996
2016-09-01 18:00:00,21000,67193774
2016-09-01 19:00:00,262962,12174451026
2016-09-01 20:00:00,19699,66535560
2016-09-01 21:00:00,20662,56581068
2016-09-01 22:00:00,19229,49606616
2016-09-01 23:00:00,18751,45118824
2016-09-02 00:00:00,18787,44400472
2016-09-02 01:00:00,18689,42409064
2016-09-02 02:00:00,18464,40428440
2016-09-02 03:00:00,18322,39377304
2016-09-02 04:00:00,18189,38909880
2016-09-02 05:00:00,18448,39742112
2016-09-02 06:00:00,18059,37853168
2016-09-02 07:00:00,18282,39393472
2016-09-02 08:00:00,18016,38576160
2016-09-02 09:00:00,18109,39731216
2016-09-02 10:00:00,19347,44684968
2016-09-02 11:00:00,19792,51083380
2016-09-02 12:00:00,19951,49221628
2016-09-02 13:00:00,18865,42929984
2016-09-02 14:00:00,19890,43811016
2016-09-02 15:00:00,20328,47522846
2016-09-02 16:00:00,43070,1159924948
2016-09-02 17:00:00,19090,45114712
2016-09-02 18:00:00,18786,44137656
2016-09-02 19:00:00,19324,44610648
2016-09-02 20:00:00,20000,45278620
2016-09-02 21:00:00,19253,44388908
2016-09-02 22:00:00,18016,39761648
2016-09-02 23:00:00,17836,39735712
2016-09-03 00:00:00,17673,38867000
2016-09-03 01:00:00,17438,37684056
2016-09-03 02:00:00,17312,37044648
2016-09-03 03:00:00,17241,36567760
2016-09-03 04:00:00,17125,35818104
2016-09-03 05:00:00,16739,34921912
2016-09-03 06:00:00,16563,34317020
2016-09-03 07:00:00,16319,33539224
2016-09-03 08:00:00,16044,33596152
2016-09-03 09:00:00,16031,34736288
2016-09-03 10:00:00,15821,33818256
2016-09-03 11:00:00,15652,34271588
2016-09-03 12:00:00,15540,33508936
2016-09-03 13:00:00,15353,32890914
2016-09-03 14:00:00,16374,35820456
2016-09-03 15:00:00,15021,32182292
2016-09-03 16:00:00,14772,31662792
2016-09-03 17:00:00,16302,32908068
2016-09-03 18:00:00,14768,30957806
2016-09-03 19:00:00,14552,31151328
2016-09-03 20:00:00,14597,30455602
2016-09-03 21:00:00,14543,30282468
2016-09-03 22:00:00,14290,29926540
2016-09-03 23:00:00,13694,27762788
2016-09-04 00:00:00,13541,27722860
2016-09-04 01:00:00,13528,29173540
2016-09-04 02:00:00,13458,29280660
2016-09-04 03:00:00,13175,28199865
2016-09-04 04:00:00,13649,28325502
2016-09-04 05:00:00,13318,27310958
2016-09-04 06:00:00,13134,26712083
2016-09-04 07:00:00,12768,26198243
2016-09-04 08:00:00,12434,24632888
2016-09-04 09:00:00,12059,23907480
2016-09-04 10:00:00,12164,24313368
2016-09-04 11:00:00,14461,26370024
2016-09-04 12:00:00,14069,25919294
2016-09-04 13:00:00,15269,26862096
2016-09-04 14:00:00,15200,28121707
2016-09-04 15:00:00,12158,24555994
2016-09-04 16:00:00,13468,24208793
2016-09-04 17:00:00,13493,25200632
2016-09-04 18:00:00,10398,23251464
2016-09-04 19:00:00,14566,27297992
2016-09-04 20:00:00,14437,26953192
2016-09-04 21:00:00,10841,22886984
2016-09-04 22:00:00,10362,22294168
2016-09-04 23:00:00,10275,21676472
2016-09-05 00:00:00,10506,21711992
2016-09-05 01:00:00,10199,21199800
2016-09-05 02:00:00,9635,20528056
2016-09-05 03:00:00,9594,22185336
2016-09-05 04:00:00,9189,20966008
2016-09-05 05:00:00,9006,20509240
2016-09-05 06:00:00,8620,19219160
2016-09-05 07:00:00,8438,18398952
2016-09-05 08:00:00,8242,18241848
2016-09-05 09:00:00,8158,18387560
2016-09-05 10:00:00,9874,117448640
2016-09-05 11:00:00,14813,367141584
2016-09-05 12:00:00,7815,17104656
2016-09-05 13:00:00,11592,44938568
2016-09-05 14:00:00,19439,272158600
2016-09-05 15:00:00,8133,16347192
2016-09-05 16:00:00,7518,16550472
2016-09-05 17:00:00,7514,15335336
2016-09-05 18:00:00,8363,19408216
2016-09-05 19:00:00,13388,24313920
2016-09-05 20:00:00,10028,20691518
2016-09-05 21:00:00,8628,18324776
2016-09-05 22:00:00,8625,19304560
2016-09-05 23:00:00,9060,20053032
2016-09-06 00:00:00,9067,19851816
2016-09-06 01:00:00,8063,17305864
2016-09-06 02:00:00,7962,17010088
2016-09-06 03:00:00,7836,16830312
2016-09-06 04:00:00,8105,20021616
2016-09-06 05:00:00,7846,18886984
2016-09-06 06:00:00,7850,19032504
2016-09-06 07:00:00,7633,18346472
2016-09-06 08:00:00,7444,17641504
2016-09-06 09:00:00,8016,19293224
2016-09-06 10:00:00,12342,60378920
2016-09-06 11:00:00,12043,64799456
2016-09-06 12:00:00,8252,25716506
2016-09-06 13:00:00,11438,34275556
2016-09-06 14:00:00,12074,41778896
2016-09-06 15:00:00,15289,80428971
2016-09-06 16:00:00,9586,36465440
2016-09-06 17:00:00,8731,34626854
2016-09-06 18:00:00,8314,30574979
2016-09-06 19:00:00,8615,32899352
2016-09-06 20:00:00,12831,78148368
2016-09-06 21:00:00,12793,78142380
2016-09-06 22:00:00,7856,29251784
2016-09-06 23:00:00,7811,27621414
2016-09-07 00:00:00,7949,28900933
2016-09-07 01:00:00,7702,27541950
2016-09-07 02:00:00,6969,23258704
2016-09-07 03:00:00,5912,17551088
2016-09-07 04:00:00,5636,15326685
2016-09-07 05:00:00,5614,15656280
2016-09-07 06:00:00,5401,14170936
2016-09-07 07:00:00,5273,14394632
2016-09-07 08:00:00,5262,14841080
2016-09-07 09:00:00,8574,17995664
2016-09-07 10:00:00,7461,15799640
2016-09-07 11:00:00,6077,20199968
2016-09-07 12:00:00,5606,18786864
2016-09-07 13:00:00,5426,21482160
2016-09-07 14:00:00,6132,23791992
2016-09-07 15:00:00,14040,107934628
2016-09-07 16:00:00,5463,26764996
2016-09-07 17:00:00,5361,27415048
2016-09-07 18:00:00,5133,25626826
2016-09-07 19:00:00,5266,27273424
2016-09-07 20:00:00,5455,27885424
2016-09-07 21:00:00,5221,25880488
2016-09-07 22:00:00,4863,23287384
2016-09-07 23:00:00,4989,23099272
2016-09-08 00:00:00,5863,26446392
2016-09-08 01:00:00,5523,24750715
2016-09-08 02:00:00,5168,22738107
2016-09-08 03:00:00,4936,21782368
2016-09-08 04:00:00,4768,20560560
2016-09-08 05:00:00,4642,19555600
2016-09-08 06:00:00,4370,18615216
2016-09-08 07:00:00,4221,18593392
2016-09-08 08:00:00,3577,15085168
2016-09-08 09:00:00,6941,16653940
2016-09-08 10:00:00,8620,18698527
2016-09-08 11:00:00,4123,15939700
2016-09-08 12:00:00,4420,21888808
2016-09-08 13:00:00,4469,17576848
2016-09-08 14:00:00,3775,13444848
2016-09-08 15:00:00,6407,22229212
2016-09-08 16:00:00,6146,23490654
2016-09-08 17:00:00,5340,19220609
2016-09-08 18:00:00,6471,20226824
2016-09-08 19:00:00,5944,15716899
2016-09-08 20:00:00,5536,12870080
2016-09-08 21:00:00,5472,12465968
2016-09-08 22:00:00,6380,13539260
2016-09-08 23:00:00,7666,14528070
2016-09-09 00:00:00,6455,12219786
2016-09-09 01:00:00,5342,10746752
2016-09-09 02:00:00,5194,11377568
2016-09-09 03:00:00,5139,10874448
2016-09-09 04:00:00,4959,10475408
2016-09-09 05:00:00,4712,9389352
2016-09-09 06:00:00,4541,8585664
2016-09-09 07:00:00,4403,7829568
2016-09-09 08:00:00,4677,11334064
2016-09-09 09:00:00,5422,13731072
2016-09-09 10:00:00,27048,231626624
2016-09-09 11:00:00,28844,262009368
2016-09-09 12:00:00,10436,76973184
2016-09-09 13:00:00,17598,51116448
2016-09-09 14:00:00,17387,47100672
2016-09-09 15:00:00,16259,38096664
2016-09-09 16:00:00,16662,37618375
2016-09-09 17:00:00,17282,37532688
2016-09-09 18:00:00,16956,32747296
2016-09-09 19:00:00,16383,29519192
2016-09-09 20:00:00,15969,27365448
2016-09-09 21:00:00,15705,25213038
2016-09-09 22:00:00,15318,23121679
2016-09-09 23:00:00,14640,19050600
2016-09-10 00:00:00,14632,19493096
2016-09-10 01:00:00,14425,17649408
2016-09-10 02:00:00,14342,16540072
2016-09-10 03:00:00,14200,16057640
2016-09-10 04:00:00,14102,14685240
2016-09-10 05:00:00,14056,13917920
2016-09-10 06:00:00,13977,14940968
2016-09-10 07:00:00,13665,13834424
2016-09-10 08:00:00,13604,13592078
2016-09-10 09:00:00,13333,12481502
2016-09-10 10:00:00,12975,11179558
2016-09-10 11:00:00,12909,10825430
2016-09-10 12:00:00,13121,12300798
2016-09-10 13:00:00,13669,14928944
2016-09-10 14:00:00,14023,17928128
2016-09-10 15:00:00,14513,27018480
2016-09-10 16:00:00,15142,40220184
2016-09-10 17:00:00,15283,48498832
2016-09-10 18:00:00,16573,51138240
2016-09-10 19:00:00,17087,44454472
2016-09-10 20:00:00,16899,41937968
2016-09-10 21:00:00,16564,36859800
2016-09-10 22:00:00,16171,30999032
2016-09-10 23:00:00,16700,32369312
2016-09-11 00:00:00,16789,33817536
2016-09-11 01:00:00,15427,24633616
2016-09-11 02:00:00,15279,24459472
2016-09-11 03:00:00,15177,24364448
2016-09-11 04:00:00,15073,25135040
2016-09-11 05:00:00,14940,23241552
2016-09-11 06:00:00,14811,22382528
2016-09-11 07:00:00,14705,21002272
2016-09-11 08:00:00,14511,19048016
2016-09-11 09:00:00,14259,17216640
2016-09-11 10:00:00,14381,16089168
2016-09-11 11:00:00,14318,14700144
2016-09-11 12:00:00,14787,15564640
2016-09-11 13:00:00,14122,13507440
2016-09-11 14:00:00,13895,13396432
2016-09-11 15:00:00,13804,12509768
2016-09-11 16:00:00,13520,13910992
2016-09-11 17:00:00,13353,14497024
2016-09-11 18:00:00,13081,13747808
2016-09-11 19:00:00,12889,12897796
2016-09-11 20:00:00,14215,14177266
2016-09-11 21:00:00,14088,13719680
2016-09-11 22:00:00,14625,17750192
2016-09-11 23:00:00,14811,17628776
2016-09-12 00:00:00,14444,16840656
2016-09-12 01:00:00,14148,16097056
2016-09-12 02:00:00,14421,17387072
2016-09-12 03:00:00,14015,15143096
2016-09-12 04:00:00,13636,14191664
2016-09-12 05:00:00,13348,12905984
2016-09-12 06:00:00,12937,12886176
2016-09-12 07:00:00,12461,12740144
2016-09-12 08:00:00,12145,12381344
2016-09-12 09:00:00,11997,12115872
2016-09-12 10:00:00,11777,13338512
2016-09-12 11:00:00,11711,12809648
2016-09-12 12:00:00,11866,13340600
2016-09-12 13:00:00,11946,20025832
2016-09-12 14:00:00,12522,29276336
2016-09-12 15:00:00,13959,32834976
2016-09-12 16:00:00,13719,34789244
2016-09-12 17:00:00,13449,40337234
2016-09-12 18:00:00,13336,52255192
2016-09-12 19:00:00,13295,54144432
2016-09-12 20:00:00,14702,72170688
2016-09-12 21:00:00,14477,69878816
2016-09-12 22:00:00,14048,65009416
2016-09-12 23:00:00,13247,58654080
2016-09-13 00:00:00,12529,48296248
2016-09-13 01:00:00,11806,42078888
2016-09-13 02:00:00,11276,34682296
2016-09-13 03:00:00,10906,29210952
2016-09-13 04:00:00,10575,23328056
2016-09-13 05:00:00,10337,20805864
2016-09-13 06:00:00,10225,20184648
2016-09-13 07:00:00,10164,18193552
2016-09-13 08:00:00,9930,16309536
2016-09-13 09:00:00,10861,18225312
2016-09-13 10:00:00,11611,18314342
2016-09-13 11:00:00,11702,20943966
2016-09-13 12:00:00,13953,28752412
2016-09-13 13:00:00,13114,21700586
2016-09-13 14:00:00,12487,21144186
2016-09-13 15:00:00,12091,22455280
2016-09-13 16:00:00,14633,24175644
2016-09-13 17:00:00,14258,22061038
2016-09-13 18:00:00,11827,22684688
2016-09-13 19:00:00,10529,21564164
2016-09-13 20:00:00,10713,19910948
2016-09-13 21:00:00,10579,21087528
2016-09-13 22:00:00,10104,18990856
2016-09-13 23:00:00,9925,17806894
2016-09-14 00:00:00,9704,16528318
2016-09-14 01:00:00,9633,15193372
2016-09-14 02:00:00,10303,16960048
2016-09-14 03:00:00,10209,16909008
2016-09-14 04:00:00,9237,13380144
2016-09-14 05:00:00,8669,11824600
2016-09-14 06:00:00,8510,10419160
2016-09-14 07:00:00,8496,10371944
2016-09-14 08:00:00,8490,9755848
2016-09-14 09:00:00,8388,9535616
2016-09-14 10:00:00,17622,48277728
2016-09-14 11:00:00,15460,30301904
2016-09-14 12:00:00,10768,13735376
2016-09-14 13:00:00,9542,13975696
2016-09-14 14:00:00,9685,20338888
2016-09-14 15:00:00,10214,24642904
2016-09-14 16:00:00,10058,23383240
2016-09-14 17:00:00,9508,20993148
2016-09-14 18:00:00,9399,20006406
2016-09-14 19:00:00,9616,24491694
2016-09-14 20:00:00,9749,28526190
2016-09-14 21:00:00,9969,31663912
2016-09-14 22:00:00,10211,34839252
2016-09-14 23:00:00,10207,36593424
2016-09-15 00:00:00,10507,45567992
2016-09-15 01:00:00,10561,50451928
2016-09-15 02:00:00,10145,39825872
2016-09-15 03:00:00,9985,37607232
2016-09-15 04:00:00,9835,37170976
2016-09-15 05:00:00,9758,36782080
2016-09-15 06:00:00,9700,37066080
2016-09-15 07:00:00,9100,35101680
2016-09-15 08:00:00,8986,33110128
2016-09-15 09:00:00,9153,35463880
2016-09-15 10:00:00,9241,33910056
2016-09-15 11:00:00,14899,52273128
2016-09-15 12:00:00,11873,39803560
2016-09-15 13:00:00,10533,37923856
2016-09-15 14:00:00,9949,37291320
2016-09-15 15:00:00,9803,37417064
2016-09-15 16:00:00,10086,39487976
2016-09-15 17:00:00,10607,48936542
2016-09-15 18:00:00,10906,61149882
2016-09-15 19:00:00,11857,68156536
2016-09-15 20:00:00,11337,64617992
2016-09-15 21:00:00,11174,62828504
2016-09-15 22:00:00,11135,62433576
2016-09-15 23:00:00,11142,61369080
2016-09-16 00:00:00,10998,59859864
2016-09-16 01:00:00,10814,58020648
2016-09-16 02:00:00,10525,54282888
2016-09-16 03:00:00,10256,53673224
2016-09-16 04:00:00,9831,46585128
2016-09-16 05:00:00,9544,42248936
2016-09-16 06:00:00,8688,35865080
2016-09-16 07:00:00,8376,31997768
2016-09-16 08:00:00,8199,28980344
2016-09-16 09:00:00,8282,27259988
2016-09-16 10:00:00,8910,27428824
2016-09-16 11:00:00,8992,24802667
2016-09-16 12:00:00,8881,28319306
2016-09-16 13:00:00,9074,35756830
2016-09-16 14:00:00,8635,26586934
2016-09-16 15:00:00,8505,23297294
2016-09-16 16:00:00,8657,24208490
2016-09-16 17:00:00,8314,21884048
2016-09-16 18:00:00,8161,19635860
2016-09-16 19:00:00,8054,18176696
2016-09-16 20:00:00,7954,17179032
2016-09-16 21:00:00,7850,14931320
2016-09-16 22:00:00,7772,14139448
2016-09-16 23:00:00,7712,13675752
2016-09-17 00:00:00,7749,13186344
2016-09-17 01:00:00,7678,12717032
2016-09-17 02:00:00,7634,12586392
2016-09-17 03:00:00,7048,9760728
2016-09-17 04:00:00,6885,9444192
2016-09-17 05:00:00,6950,9078240
2016-09-17 06:00:00,6863,8579352
2016-09-17 07:00:00,6840,8567768
2016-09-17 08:00:00,6823,8467752
2016-09-17 09:00:00,8675,12377192
2016-09-17 10:00:00,8634,12416040
2016-09-17 11:00:00,7435,10438376
2016-09-17 12:00:00,7114,10120880
2016-09-17 13:00:00,7051,9956536
2016-09-17 14:00:00,7142,10182984
2016-09-17 15:00:00,7094,10098746
2016-09-17 16:00:00,7214,10433184
2016-09-17 17:00:00,8362,11767352
2016-09-17 18:00:00,7302,10227032
2016-09-17 19:00:00,6571,7496616
2016-09-17 20:00:00,6873,8527414
2016-09-17 21:00:00,6820,8541815
2016-09-17 22:00:00,6576,7816800
2016-09-17 23:00:00,6408,7372048
2016-09-18 00:00:00,6393,7293280
2016-09-18 01:00:00,6373,7219552
2016-09-18 02:00:00,6328,7164992
2016-09-18 03:00:00,6279,7127392
2016-09-18 04:00:00,6263,7060832
2016-09-18 05:00:00,6237,7061856
2016-09-18 06:00:00,6207,7054688
2016-09-18 07:00:00,6337,11470324
2016-09-18 08:00:00,6288,14284154
2016-09-18 09:00:00,6217,10187957
2016-09-18 10:00:00,8143,7283178
2016-09-18 11:00:00,8112,6879817
2016-09-18 12:00:00,9679,10386839
2016-09-18 13:00:00,8684,9853851
2016-09-18 14:00:00,6036,9687744
2016-09-18 15:00:00,6059,6971960
2016-09-18 16:00:00,5855,6770472
2016-09-18 17:00:00,5866,6769304
2016-09-18 18:00:00,6167,8773800
2016-09-18 19:00:00,6190,13255688
2016-09-18 20:00:00,6896,25121896
2016-09-18 21:00:00,7252,18921200
2016-09-18 22:00:00,7152,14076273
2016-09-18 23:00:00,6132,13936525
2016-09-19 00:00:00,6491,13000023
2016-09-19 01:00:00,6399,12586382
2016-09-19 02:00:00,6314,12085032
2016-09-19 03:00:00,7039,11977994
2016-09-19 04:00:00,6644,11159682
2016-09-19 05:00:00,6091,10521203
2016-09-19 06:00:00,5996,10399784
2016-09-19 07:00:00,5969,15133032
2016-09-19 08:00:00,5374,12818440
2016-09-19 09:00:00,9863,54939528
2016-09-19 10:00:00,10361,58722190
2016-09-19 11:00:00,6439,29049632
2016-09-19 12:00:00,7379,32911112
2016-09-19 13:00:00,7625,34412480
2016-09-19 14:00:00,12789,161337762
2016-09-19 15:00:00,7756,49432876
2016-09-19 16:00:00,11136,44144723
2016-09-19 17:00:00,9445,37774012
2016-09-19 18:00:00,7851,34243857
2016-09-19 19:00:00,7480,28119550
2016-09-19 20:00:00,7298,26646522
2016-09-19 21:00:00,6899,25142210
2016-09-19 22:00:00,6835,25037670
2016-09-19 23:00:00,6461,24473466
2016-09-20 00:00:00,6241,21873398
2016-09-20 01:00:00,6133,21336118
2016-09-20 02:00:00,5916,18793752
2016-09-20 03:00:00,5805,17144680
2016-09-20 04:00:00,6225,18094008
2016-09-20 05:00:00,6895,19680916
2016-09-20 06:00:00,6851,19274676
2016-09-20 07:00:00,6753,18189764
2016-09-20 08:00:00,6667,17666508
2016-09-20 09:00:00,6951,20516365
2016-09-20 10:00:00,6893,21465664
2016-09-20 11:00:00,6797,23981184
2016-09-20 12:00:00,6334,23979326
2016-09-20 13:00:00,6440,21731172
2016-09-20 14:00:00,6064,22881960
2016-09-20 15:00:00,6337,25675720
2016-09-20 16:00:00,8467,50012059
2016-09-20 17:00:00,6683,28182864
2016-09-20 18:00:00,6397,24712694
2016-09-20 19:00:00,6266,21563788
2016-09-20 20:00:00,6088,18788970
2016-09-20 21:00:00,8401,43387488
2016-09-20 22:00:00,34420,306281640
2016-09-20 23:00:00,15005,112603807
2016-09-21 00:00:00,12158,83026579
2016-09-21 01:00:00,10363,64068725
2016-09-21 02:00:00,8746,47674866
2016-09-21 03:00:00,7629,36715882
2016-09-21 04:00:00,6821,27508209
2016-09-21 05:00:00,6265,22273745
2016-09-21 06:00:00,5814,18266376
2016-09-21 07:00:00,5003,17487333
2016-09-21 08:00:00,4755,13443429
2016-09-21 09:00:00,4792,15161429
2016-09-21 10:00:00,5110,14717053
2016-09-21 11:00:00,4875,13757837
2016-09-21 12:00:00,4603,13885973
2016-09-21 13:00:00,5248,18726813
2016-09-21 14:00:00,7868,28815406
2016-09-21 15:00:00,16272,76721344
2016-09-21 16:00:00,15383,46332938
2016-09-21 17:00:00,13761,33000458
2016-09-21 18:00:00,14091,47035360
2016-09-21 19:00:00,13255,37451832
2016-09-21 20:00:00,12599,33072592
2016-09-21 21:00:00,11946,31228592
2016-09-21 22:00:00,11029,27315372
2016-09-21 23:00:00,10643,25237752
2016-09-22 00:00:00,9750,23051192
2016-09-22 01:00:00,8312,19791544
2016-09-22 02:00:00,6892,16558640
2016-09-22 03:00:00,4648,11654032
2016-09-22 04:00:00,3782,9560216
2016-09-22 05:00:00,3511,8625984
2016-09-22 06:00:00,3232,8341787
2016-09-22 07:00:00,3206,8170094
2016-09-22 08:00:00,3189,10520658
2016-09-22 09:00:00,3351,10429744
2016-09-22 10:00:00,3655,12927040
2016-09-22 11:00:00,4433,11533924
2016-09-22 12:00:00,5907,60028110
2016-09-22 13:00:00,3611,11772849
2016-09-22 14:00:00,3497,11177364
2016-09-22 15:00:00,13860,267040607
2016-09-22 16:00:00,8100,118500982
2016-09-22 17:00:00,3761,9574594
2016-09-22 18:00:00,6062,8715090
2016-09-22 19:00:00,5502,7560185
2016-09-22 20:00:00,3422,7383777
2016-09-22 21:00:00,8373,142052057
2016-09-22 22:00:00,2945,7916807
2016-09-22 23:00:00,2824,9716624
2016-09-23 00:00:00,2700,7696608
2016-09-23 01:00:00,3678,16497744
2016-09-23 02:00:00,3574,16230884
2016-09-23 03:00:00,2613,6936200
2016-09-23 04:00:00,2328,4441912
2016-09-23 05:00:00,2304,4132000
2016-09-23 06:00:00,2319,4405831
2016-09-23 07:00:00,2503,6949896
2016-09-23 08:00:00,7785,133785057
2016-09-23 09:00:00,2464,6930881
2016-09-23 10:00:00,2491,8739694
2016-09-23 11:00:00,3690,32653014
2016-09-23 12:00:00,3953,41694355
2016-09-23 13:00:00,2834,7329733
2016-09-23 14:00:00,4104,9688175
2016-09-23 15:00:00,4865,18872819
2016-09-23 16:00:00,3645,16735251
2016-09-23 17:00:00,5823,25957531
2016-09-23 18:00:00,2873,11293441
2016-09-23 19:00:00,2554,7833961
2016-09-23 20:00:00,3027,12081589
2016-09-23 21:00:00,2377,6953073
2016-09-23 22:00:00,2424,5983431
2016-09-23 23:00:00,2204,5351763
2016-09-24 00:00:00,2101,3986531
2016-09-24 01:00:00,2036,3722339
2016-09-24 02:00:00,4256,3040996
2016-09-24 03:00:00,2818,3431241
2016-09-24 04:00:00,1819,2612557
2016-09-24 05:00:00,1758,2521648
2016-09-24 06:00:00,2284,3943728
2016-09-24 07:00:00,2295,3974960
2016-09-24 08:00:00,2309,4231776
2016-09-24 09:00:00,2604,4374096
2016-09-24 10:00:00,2854,6975308
2016-09-24 11:00:00,4301,47281592
2016-09-24 12:00:00,5952,48934488
2016-09-24 13:00:00,5856,46303900
2016-09-24 14:00:00,5321,46237642
2016-09-24 15:00:00,3632,46097184
2016-09-24 16:00:00,3548,45794030
2016-09-24 17:00:00,3870,45944740
2016-09-24 18:00:00,4064,45288292
2016-09-24 19:00:00,4478,44125744
2016-09-24 20:00:00,4535,43116664
2016-09-24 21:00:00,4788,42888716
2016-09-24 22:00:00,4780,41731744
2016-09-24 23:00:00,4505,39179400
2016-09-25 00:00:00,4094,37525696
2016-09-25 01:00:00,4108,35879604
2016-09-25 02:00:00,3524,33921864
2016-09-25 03:00:00,3414,32172860
2016-09-25 04:00:00,3083,29976088
2016-09-25 05:00:00,2895,28271240
2016-09-25 06:00:00,2834,26792308
2016-09-25 07:00:00,3238,26361596
2016-09-25 08:00:00,3142,25033480
2016-09-25 09:00:00,3540,23544484
2016-09-25 10:00:00,3318,22883828
2016-09-25 11:00:00,3466,21029200
2016-09-25 12:00:00,3256,19842273
2016-09-25 13:00:00,3239,19458516
2016-09-25 14:00:00,2982,18226152
2016-09-25 15:00:00,2931,17366684
2016-09-25 16:00:00,2345,15715804
2016-09-25 17:00:00,2264,14881192
2016-09-25 18:00:00,2031,13491944
2016-09-25 19:00:00,1867,12293924
2016-09-25 20:00:00,1886,11152444
2016-09-25 21:00:00,1861,10466796
2016-09-25 22:00:00,3087,18342576
2016-09-25 23:00:00,2754,17490944
2016-09-26 00:00:00,2111,12954036
2016-09-26 01:00:00,1670,9593708
2016-09-26 02:00:00,2295,15382156
2016-09-26 03:00:00,1152,6577448
2016-09-26 04:00:00,1096,6122996
2016-09-26 05:00:00,1053,5607500
2016-09-26 06:00:00,1004,5222468
2016-09-26 07:00:00,979,4885444
2016-09-26 08:00:00,978,4792348
2016-09-26 09:00:00,1370,5936160
2016-09-26 10:00:00,1383,6303232
2016-09-26 11:00:00,4363,26651305
2016-09-26 12:00:00,2565,9233292
2016-09-26 13:00:00,4163,8383186
2016-09-26 14:00:00,3915,13242468
2016-09-26 15:00:00,4748,12773928
2016-09-26 16:00:00,4659,15557181
2016-09-26 17:00:00,5397,32235218
2016-09-26 18:00:00,5016,25759180
2016-09-26 19:00:00,4733,18071264
2016-09-26 20:00:00,4475,14738758
2016-09-26 21:00:00,18554,293022780
2016-09-26 22:00:00,13201,161670590
2016-09-26 23:00:00,9128,68247074
2016-09-27 00:00:00,8151,60573473
2016-09-27 01:00:00,5377,18859466
2016-09-27 02:00:00,3870,11549062
2016-09-27 03:00:00,2619,7146570
2016-09-27 04:00:00,1956,4893304
2016-09-27 05:00:00,1763,4339240
2016-09-27 06:00:00,1636,3799640
2016-09-27 07:00:00,1636,4099836
2016-09-27 08:00:00,1592,4223966
2016-09-27 09:00:00,1718,5743413
2016-09-27 10:00:00,3332,7992164
2016-09-27 11:00:00,3399,21997504
2016-09-27 12:00:00,3404,19295172
2016-09-27 13:00:00,3218,15360024
2016-09-27 14:00:00,3175,13268712
2016-09-27 15:00:00,3323,10596958
2016-09-27 16:00:00,3564,23112834
2016-09-27 17:00:00,3139,21368529
2016-09-27 18:00:00,2880,15917314
2016-09-27 19:00:00,2568,15118665
2016-09-27 20:00:00,2315,9979864
2016-09-27 21:00:00,2096,9637554
2016-09-27 22:00:00,1923,13940917
2016-09-27 23:00:00,1958,12531137
2016-09-28 00:00:00,3075,13850542
2016-09-28 01:00:00,2689,13651584
2016-09-28 02:00:00,2743,12527408
2016-09-28 03:00:00,2483,9683488
2016-09-28 04:00:00,1936,6369304
2016-09-28 05:00:00,1461,4523864
2016-09-28 06:00:00,1405,3911836
2016-09-28 07:00:00,1364,3391644
2016-09-28 08:00:00,1343,3386898
2016-09-28 09:00:00,2489,9956602
2016-09-28 10:00:00,2309,11459648
2016-09-28 11:00:00,2651,12020900
2016-09-28 12:00:00,2850,13692092
2016-09-28 13:00:00,3032,16284472
2016-09-28 14:00:00,2847,12952792
2016-09-28 15:00:00,3210,18006714
2016-09-28 16:00:00,3280,18357069
2016-09-28 17:00:00,2594,13341745
2016-09-28 18:00:00,2687,12690844
2016-09-28 19:00:00,2495,11346688
2016-09-28 20:00:00,2327,7235036
2016-09-28 21:00:00,2141,6482768
2016-09-28 22:00:00,2033,7399356
2016-09-28 23:00:00,2059,8501100
2016-09-29 00:00:00,2016,8245144
2016-09-29 01:00:00,1919,5191816
2016-09-29 02:00:00,1892,4983880
2016-09-29 03:00:00,1750,4246056
2016-09-29 04:00:00,1737,4272656
2016-09-29 05:00:00,1716,5095644
2016-09-29 06:00:00,1570,4587608
2016-09-29 07:00:00,1602,5350260
2016-09-29 08:00:00,1547,3895880
2016-09-29 09:00:00,2160,6095184
2016-09-29 10:00:00,5785,24094948
2016-09-29 11:00:00,2238,22042392
2016-09-29 12:00:00,1709,5912340
2016-09-29 13:00:00,2290,8968336
2016-09-29 14:00:00,14970,153131878
2016-09-29 15:00:00,11131,49063396
2016-09-29 16:00:00,7141,35336824
2016-09-29 17:00:00,6691,29372244
2016-09-29 18:00:00,6757,29357808
2016-09-29 19:00:00,6409,28906761
2016-09-29 20:00:00,6270,28982207
2016-09-29 21:00:00,6274,30067088
2016-09-29 22:00:00,6715,35556084
2016-09-29 23:00:00,7668,36135680
2016-09-30 00:00:00,6598,37445597
2016-09-30 01:00:00,6435,38632764
2016-09-30 02:00:00,6584,42559548
2016-09-30 03:00:00,6730,45548280
2016-09-30 04:00:00,6582,48043121
2016-09-30 05:00:00,6629,49682096
2016-09-30 06:00:00,6665,50422276
2016-09-30 07:00:00,6958,53773556
2016-09-30 08:00:00,7040,55823924
2016-09-30 09:00:00,7550,62261084
2016-09-30 10:00:00,8330,62344722
2016-09-30 11:00:00,8471,63145348
2016-09-30 12:00:00,10780,60282940
2016-09-30 13:00:00,11522,89097332
2016-09-30 14:00:00,9545,75428389
2016-09-30 15:00:00,8470,65344028
2016-09-30 16:00:00,8518,67690628
2016-09-30 17:00:00,10692,72137332
2016-09-30 18:00:00,8726,67816932
2016-09-30 19:00:00,10783,69929944
2016-09-30 20:00:00,8403,63631460
2016-09-30 21:00:00,13313,73788116
2016-09-30 22:00:00,12987,70899708
2016-09-30 23:00:00,12509,67937640
2016-10-01 00:00:00,7332,53334160
2016-10-01 01:00:00,7097,51692888
2016-10-01 02:00:00,6996,49074002
2016-10-01 03:00:00,6861,49262430
2016-10-01 04:00:00,6665,48747612
2016-10-01 05:00:00,6427,46538348
2016-10-01 06:00:00,6292,44615004
2016-10-01 07:00:00,6111,42326684
2016-10-01 08:00:00,5970,40913820
2016-10-01 09:00:00,6224,41763532
2016-10-01 10:00:00,6037,38158556
2016-10-01 11:00:00,6071,40811156
2016-10-01 12:00:00,5924,39387782
2016-10-01 13:00:00,5743,38189084
2016-10-01 14:00:00,6042,34714476
2016-10-01 15:00:00,6048,33900656
2016-10-01 16:00:00,7479,43096544
2016-10-01 17:00:00,6942,35923216
2016-10-01 18:00:00,7600,49554412
2016-10-01 19:00:00,6670,39959032
2016-10-01 20:00:00,6365,28212398
2016-10-01 21:00:00,9248,120998892
2016-10-01 22:00:00,6076,23717537
2016-10-01 23:00:00,6031,29068524
2016-10-02 00:00:00,5855,30559316
2016-10-02 01:00:00,5449,21128528
2016-10-02 02:00:00,5230,18338472
2016-10-02 03:00:00,6169,26600640
2016-10-02 04:00:00,5947,23169300
2016-10-02 05:00:00,5742,20241604
2016-10-02 06:00:00,5662,19573008
2016-10-02 07:00:00,5531,19070064
2016-10-02 08:00:00,5002,16210812
2016-10-02 09:00:00,5011,16584704
2016-10-02 10:00:00,5130,21368404
2016-10-02 11:00:00,5736,29617572
2016-10-02 12:00:00,6120,32785584
2016-10-02 13:00:00,6444,33119124
2016-10-02 14:00:00,6974,56024660
2016-10-02 15:00:00,5787,32424760
2016-10-02 16:00:00,6776,26508308
2016-10-02 17:00:00,7423,49506868
2016-10-02 18:00:00,6745,27807652
2016-10-02 19:00:00,6602,26730400
2016-10-02 20:00:00,6473,28032812
2016-10-02 21:00:00,5723,22698568
2016-10-02 22:00:00,7236,61681048
2016-10-02 23:00:00,6137,31269792
2016-10-03 00:00:00,5617,23521052
2016-10-03 01:00:00,6048,24729336
2016-10-03 02:00:00,5923,22061620
2016-10-03 03:00:00,5797,20051404
2016-10-03 04:00:00,6072,19463662
2016-10-03 05:00:00,5636,16899196
2016-10-03 06:00:00,5522,15569508
2016-10-03 07:00:00,5801,14405944
2016-10-03 08:00:00,6706,21017726
2016-10-03 09:00:00,7420,21350612
2016-10-03 10:00:00,7278,20524560
2016-10-03 11:00:00,8446,31449626
2016-10-03 12:00:00,7094,25685246
2016-10-03 13:00:00,7037,20872786
2016-10-03 14:00:00,7596,21453134
2016-10-03 15:00:00,7610,23696960
2016-10-03 16:00:00,7832,33235152
2016-10-03 17:00:00,7997,32369351
2016-10-03 18:00:00,9382,70609864
2016-10-03 19:00:00,7961,39156732
2016-10-03 20:00:00,7445,37391572
2016-10-03 21:00:00,9149,38290936
2016-10-03 22:00:00,8770,35160976
2016-10-03 23:00:00,8612,33969456
2016-10-04 00:00:00,9016,44085960
2016-10-04 01:00:00,8750,40559240
2016-10-04 02:00:00,8285,32351284
2016-10-04 03:00:00,8185,29761904
2016-10-04 04:00:00,7986,27687304
2016-10-04 05:00:00,7934,26771232
2016-10-04 06:00:00,7353,24858424
2016-10-04 07:00:00,6739,22801744
2016-10-04 08:00:00,6458,22433776
2016-10-04 09:00:00,6533,24296436
2016-10-04 10:00:00,6573,23126704
2016-10-04 11:00:00,7536,25880769
2016-10-04 12:00:00,8317,28938012
2016-10-04 13:00:00,8527,28861262
2016-10-04 14:00:00,9890,34614176
2016-10-04 15:00:00,17729,105772034
2016-10-04 16:00:00,8728,36538752
2016-10-04 17:00:00,7014,23211256
2016-10-04 18:00:00,6820,22431809
2016-10-04 19:00:00,6477,26559428
2016-10-04 20:00:00,6907,27828792
2016-10-04 21:00:00,6677,19090732
2016-10-04 22:00:00,6700,17949412
2016-10-04 23:00:00,6133,16385488
2016-10-05 00:00:00,6299,15763224
2016-10-05 01:00:00,6696,20545776
2016-10-05 02:00:00,6594,20424824
2016-10-05 03:00:00,6053,21058896
2016-10-05 04:00:00,5939,21160576
2016-10-05 05:00:00,5666,16155232
2016-10-05 06:00:00,5637,15720784
2016-10-05 07:00:00,6015,16760361
2016-10-05 08:00:00,6828,17306446
2016-10-05 09:00:00,6314,17373001
2016-10-05 10:00:00,7461,19962876
2016-10-05 11:00:00,6780,21628108
2016-10-05 12:00:00,6489,22175592
2016-10-05 13:00:00,6258,22722902
2016-10-05 14:00:00,6805,20805588
2016-10-05 15:00:00,5806,19092684
2016-10-05 16:00:00,5519,15485052
2016-10-05 17:00:00,6129,14337488
2016-10-05 18:00:00,5672,14238008
2016-10-05 19:00:00,5236,14859004
2016-10-05 20:00:00,4905,11001864
2016-10-05 21:00:00,4785,11073568
2016-10-05 22:00:00,4650,10327056
2016-10-05 23:00:00,4502,10895343
2016-10-06 00:00:00,4482,8909638
2016-10-06 01:00:00,5622,12014857
2016-10-06 02:00:00,4117,11038979
2016-10-06 03:00:00,3894,8364419
2016-10-06 04:00:00,3797,8052875
2016-10-06 05:00:00,3698,7497131
2016-10-06 06:00:00,3539,6835355
2016-10-06 07:00:00,3397,6782723
2016-10-06 08:00:00,3306,6430971
2016-10-06 09:00:00,4275,11384799
2016-10-06 10:00:00,5742,13271604
2016-10-06 11:00:00,7157,11295888
2016-10-06 12:00:00,5696,11285400
2016-10-06 13:00:00,5258,11421728
2016-10-06 14:00:00,5702,11997952
2016-10-06 16:00:00,5336,12509888
2016-10-06 17:00:00,3763,11797660
2016-10-06 18:00:00,6280,12448172
2016-10-06 19:00:00,3922,11569524
2016-10-06 20:00:00,3530,9525488
2016-10-06 22:00:00,5350,11327720
2016-10-06 23:00:00,5035,10378678
2016-10-07 00:00:00,4064,10387630
2016-10-07 01:00:00,3563,8456274
2016-10-07 02:00:00,2923,6715180
2016-10-07 03:00:00,2653,6164044
2016-10-07 04:00:00,2608,5812248
2016-10-07 05:00:00,2717,5758512
2016-10-07 06:00:00,2515,5082620
2016-10-07 10:00:00,3927,6637214
2016-10-07 11:00:00,3940,7505956
2016-10-07 12:00:00,3802,7071902
2016-10-07 13:00:00,3791,6275742
2016-10-07 14:00:00,3945,6459328
2016-10-07 20:00:00,4305,7111196
2016-10-07 21:00:00,4463,7607688
2016-10-07 22:00:00,4002,8898104
2016-10-07 23:00:00,4053,11887848
2016-10-08 00:00:00,3734,10381520
2016-10-08 01:00:00,3662,10473856
2016-10-08 02:00:00,3410,9773008
2016-10-08 03:00:00,2655,5613488
2016-10-08 04:00:00,2414,4115544
2016-10-08 05:00:00,2349,3719760
2016-10-08 06:00:00,2332,3690448
2016-10-08 07:00:00,2280,3320272
2016-10-08 08:00:00,23916,112766360
2016-10-08 09:00:00,13727,61844240
2016-10-08 10:00:00,10816,10687104
2016-10-08 11:00:00,6237,6023960
2016-10-08 12:00:00,2363,4139804
2016-10-08 13:00:00,2493,4995222
2016-10-08 14:00:00,3310,19115940
2016-10-08 15:00:00,3759,24276292
2016-10-08 16:00:00,4316,58871436
2016-10-08 17:00:00,5322,93230380
2016-10-08 18:00:00,3973,52371032
2016-10-08 19:00:00,5795,36887364
2016-10-08 20:00:00,7301,29764268
2016-10-08 21:00:00,9459,29472024
2016-10-08 22:00:00,9006,22765221
2016-10-08 23:00:00,10767,18930957
2016-10-09 00:00:00,7830,14465328
2016-10-09 01:00:00,3865,11061036
2016-10-09 02:00:00,2493,8473759
2016-10-09 03:00:00,2135,7589626
2016-10-09 04:00:00,2084,6686128
2016-10-09 05:00:00,2033,5316056
2016-10-09 06:00:00,1978,4560248
2016-10-09 07:00:00,1936,3918608
2016-10-09 08:00:00,1919,3484220
2016-10-09 09:00:00,4226,4443180
2016-10-09 10:00:00,7396,6235564
2016-10-09 11:00:00,15338,9677276
2016-10-09 12:00:00,13841,29053408
2016-10-09 13:00:00,6896,14157460
2016-10-09 14:00:00,2697,4785964
2016-10-09 15:00:00,2149,3558574
2016-10-09 16:00:00,11873,10383230
2016-10-09 17:00:00,19702,12623490
2016-10-09 18:00:00,4562,8156056
2016-10-09 19:00:00,3372,7594676
2016-10-09 20:00:00,1945,3438490
2016-10-09 21:00:00,1756,2774390
2016-10-09 22:00:00,1718,2718622
2016-10-09 23:00:00,1778,8154118
2016-10-10 00:00:00,1736,8568526
2016-10-10 01:00:00,1690,8221120
2016-10-10 02:00:00,1655,8029624
2016-10-10 03:00:00,1761,8208560
2016-10-10 04:00:00,1750,8194224
2016-10-10 05:00:00,1740,8183984
2016-10-10 06:00:00,1731,8059888
2016-10-10 07:00:00,1717,7920552
2016-10-10 08:00:00,1583,7786408
2016-10-10 09:00:00,1634,7847736
2016-10-10 10:00:00,2173,10980656
2016-10-10 11:00:00,3320,40268698
2016-10-10 12:00:00,8391,143048600
2016-10-10 13:00:00,5556,80624336
2016-10-10 14:00:00,3522,38766848
2016-10-10 15:00:00,3241,35895460
2016-10-10 16:00:00,3515,37834392
2016-10-10 17:00:00,3714,37266626
2016-10-10 18:00:00,3713,38067682
2016-10-10 19:00:00,4037,39814234
2016-10-10 20:00:00,3898,37224768
2016-10-10 21:00:00,3609,34708016
2016-10-10 22:00:00,3857,33236616
2016-10-10 23:00:00,3814,31488776
2016-10-11 00:00:00,3254,29478120
2016-10-11 01:00:00,3112,27792692
2016-10-11 02:00:00,3013,26363992
2016-10-11 03:00:00,2932,24947224
2016-10-11 04:00:00,2849,23311480
2016-10-11 05:00:00,2765,21591832
2016-10-11 06:00:00,2711,20226480
2016-10-11 07:00:00,2194,17459144
2016-10-11 08:00:00,2078,15406616
2016-10-11 09:00:00,2548,18773516
2016-10-11 10:00:00,4253,22419720
2016-10-11 11:00:00,4106,22119400
2016-10-11 12:00:00,4518,24003873
2016-10-11 13:00:00,4577,21205531
2016-10-11 14:00:00,4753,29203989
2016-10-11 15:00:00,5225,33337089
2016-10-11 16:00:00,4052,25954662
2016-10-11 17:00:00,5308,40645146
2016-10-11 18:00:00,5438,27134088
2016-10-11 19:00:00,5223,23308006
2016-10-11 20:00:00,4081,15721712
2016-10-11 21:00:00,3539,15676730
2016-10-11 22:00:00,3563,16084218
2016-10-11 23:00:00,2856,13508790
2016-10-12 00:00:00,2723,11992316
2016-10-12 01:00:00,2822,11525572
2016-10-12 02:00:00,2547,10254296
2016-10-12 03:00:00,2480,9552878
2016-10-12 04:00:00,2446,9937432
2016-10-12 05:00:00,2362,9005368
2016-10-12 06:00:00,2307,8486088
2016-10-12 07:00:00,2219,8021832
2016-10-12 08:00:00,1911,7708392
2016-10-12 09:00:00,2234,11940810
2016-10-12 10:00:00,2459,12246192
2016-10-12 11:00:00,10493,17060538
2016-10-12 12:00:00,13956,18371191
2016-10-12 13:00:00,11950,21690361
2016-10-12 14:00:00,12405,63756836
2016-10-12 15:00:00,11920,62650657
2016-10-12 16:00:00,10090,60865855
2016-10-12 17:00:00,4228,16700906
2016-10-12 18:00:00,3555,14620574
2016-10-12 19:00:00,3065,11536670
2016-10-12 20:00:00,7160,54964222
2016-10-12 21:00:00,15534,139665158
2016-10-12 22:00:00,13725,120719798
2016-10-12 23:00:00,12299,107443654
2016-10-13 00:00:00,10067,85074002
2016-10-13 01:00:00,8436,69233952
2016-10-13 02:00:00,7077,56016639
2016-10-13 03:00:00,5711,42043835
2016-10-13 04:00:00,4512,31230691
2016-10-13 05:00:00,3778,24064019
2016-10-13 06:00:00,3139,17865539
2016-10-13 07:00:00,2761,14108395
2016-10-13 08:00:00,2532,11772355
2016-10-13 09:00:00,3427,12300267
2016-10-13 10:00:00,4055,22827832
2016-10-13 11:00:00,3502,15515867
2016-10-13 12:00:00,3369,14794188
2016-10-13 13:00:00,3859,14569072
2016-10-13 14:00:00,2896,12648462
2016-10-13 15:00:00,7928,58919655
2016-10-13 16:00:00,4073,17908899
2016-10-13 17:00:00,4419,19483592
2016-10-13 18:00:00,3886,17071536
2016-10-13 19:00:00,2947,12368872
2016-10-13 20:00:00,3312,13497061
2016-10-13 21:00:00,3639,15253909
2016-10-13 22:00:00,2845,11423001
2016-10-13 23:00:00,2513,12929920
2016-10-14 00:00:00,2116,11761015
2016-10-14 01:00:00,1916,11004592
2016-10-14 02:00:00,3160,19456382
2016-10-14 03:00:00,3795,21151799
2016-10-14 04:00:00,3502,18970207
2016-10-14 05:00:00,3716,18382000
2016-10-14 06:00:00,3365,15591384
2016-10-14 07:00:00,2874,12176536
2016-10-14 08:00:00,2636,11572088
2016-10-14 09:00:00,10436,167174772
2016-10-14 10:00:00,9614,152409718
2016-10-14 11:00:00,4400,22179201
2016-10-14 12:00:00,3143,14468691
2016-10-14 13:00:00,14600,59613717
2016-10-14 14:00:00,6079,24958225
2016-10-14 15:00:00,5227,14232905
2016-10-14 16:00:00,4660,14130340
2016-10-14 17:00:00,4261,13329728
2016-10-14 18:00:00,7760,15324872
2016-10-14 19:00:00,8164,17903048
2016-10-14 20:00:00,8204,20943264
2016-10-14 21:00:00,7935,14817464
2016-10-14 22:00:00,8501,14847700
2016-10-14 23:00:00,6867,12453224
2016-10-15 00:00:00,6192,10785776
2016-10-15 01:00:00,6084,10507448
2016-10-15 02:00:00,5796,9903144
2016-10-15 03:00:00,5562,9344536
2016-10-15 04:00:00,5480,9250432
2016-10-15 05:00:00,5363,9193376
2016-10-15 06:00:00,5290,9339128
2016-10-15 07:00:00,5240,9127872
2016-10-15 08:00:00,5244,9099872
2016-10-15 09:00:00,5255,8492684
2016-10-15 10:00:00,15531,13880592
2016-10-15 11:00:00,12728,12915136
2016-10-15 12:00:00,8437,10710060
2016-10-15 13:00:00,6815,10461768
2016-10-15 14:00:00,11203,11813888
2016-10-15 15:00:00,22209,53924668
2016-10-15 16:00:00,27626,56081356
2016-10-15 17:00:00,40988,40977644
2016-10-15 18:00:00,36357,26126360
2016-10-15 19:00:00,14410,30659656
2016-10-15 20:00:00,8422,26854756
2016-10-15 21:00:00,6864,26019184
2016-10-15 22:00:00,6110,25633440
2016-10-15 23:00:00,5728,25442128
2016-10-16 00:00:00,5564,25438148
2016-10-16 01:00:00,5405,23430572
2016-10-16 02:00:00,5273,19277584
2016-10-16 03:00:00,5174,15353596
2016-10-16 04:00:00,5141,13405544
2016-10-16 05:00:00,5062,9535372
2016-10-16 06:00:00,5043,7591844
2016-10-16 07:00:00,5016,7563420
2016-10-16 08:00:00,5392,9665584
2016-10-16 09:00:00,4949,7629700
2016-10-16 10:00:00,4870,7410596
2016-10-16 11:00:00,4803,5467092
2016-10-16 12:00:00,4975,6495809
2016-10-16 13:00:00,4988,7545713
2016-10-16 14:00:00,4881,6620426
2016-10-16 15:00:00,4881,7682616
2016-10-16 16:00:00,4833,6114262
2016-10-16 17:00:00,4857,7295688
2016-10-16 18:00:00,5330,7395209
2016-10-16 19:00:00,5406,7791376
2016-10-16 20:00:00,5392,7786427
2016-10-16 21:00:00,5314,8667483
2016-10-16 22:00:00,5299,8921024
2016-10-16 23:00:00,5306,10149216
2016-10-17 00:00:00,5351,8394537
2016-10-17 01:00:00,5254,8050257
2016-10-17 02:00:00,5061,7082294
2016-10-17 03:00:00,5022,7760328
2016-10-17 04:00:00,5051,8349352
2016-10-17 05:00:00,5017,8068904
2016-10-17 06:00:00,4984,8723752
2016-10-17 07:00:00,4964,8472072
2016-10-17 08:00:00,5419,8765496
2016-10-17 09:00:00,6948,58125880
2016-10-17 10:00:00,11289,138299167
2016-10-17 11:00:00,17163,217364103
2016-10-17 12:00:00,24751,86536680
2016-10-17 13:00:00,63181,230778884
2016-10-17 14:00:00,27755,85462920
2016-10-17 15:00:00,89585,347473188
2016-10-17 16:00:00,26047,65431135
2016-10-17 17:00:00,25644,68499904
2016-10-17 18:00:00,23772,49962363
2016-10-17 19:00:00,24116,49245693
2016-10-17 20:00:00,29326,66472496
2016-10-17 21:00:00,28295,53907280
2016-10-17 22:00:00,25327,35880208
2016-10-17 23:00:00,25253,31143424
2016-10-18 00:00:00,23160,22474512
2016-10-18 01:00:00,22218,20446200
2016-10-18 02:00:00,21563,17024008
2016-10-18 03:00:00,21104,14747448
2016-10-18 04:00:00,20892,13706520
2016-10-18 05:00:00,20746,13251824
2016-10-18 06:00:00,20672,13085616
2016-10-18 07:00:00,21569,23731560
2016-10-18 08:00:00,21179,22182648
2016-10-18 09:00:00,25515,27494088
2016-10-18 10:00:00,27100,32962728
2016-10-18 11:00:00,30504,37349096
2016-10-18 12:00:00,30755,34679256
2016-10-18 13:00:00,33631,146104264
2016-10-18 14:00:00,32491,129882168
2016-10-18 15:00:00,28312,36878088
2016-10-18 16:00:00,33018,76530568
2016-10-18 17:00:00,27366,35678208
2016-10-18 18:00:00,24844,26314240
2016-10-18 19:00:00,31584,71277072
2016-10-18 20:00:00,23757,23653592
2016-10-18 21:00:00,22359,23302638
2016-10-18 22:00:00,20697,17234027
2016-10-18 23:00:00,19739,16057912
2016-10-19 00:00:00,18554,15009064
2016-10-19 01:00:00,17619,14664152
2016-10-19 02:00:00,16379,13440216
2016-10-19 03:00:00,15976,12938296
2016-10-19 04:00:00,15733,12797856
2016-10-19 05:00:00,15654,12728736
2016-10-19 06:00:00,15299,11888992
2016-10-19 07:00:00,15101,11569688
2016-10-19 08:00:00,15076,11780500
2016-10-19 09:00:00,15174,11999526
2016-10-19 10:00:00,16401,14259320
2016-10-19 11:00:00,17042,19288102
2016-10-19 12:00:00,17063,15973300
2016-10-19 13:00:00,17166,16383330
2016-10-19 14:00:00,17211,19700420
2016-10-19 15:00:00,17400,21583608
2016-10-19 16:00:00,27814,61879725
2016-10-19 17:00:00,20541,36073153
2016-10-19 18:00:00,17172,20943224
2016-10-19 19:00:00,16755,18983856
2016-10-19 20:00:00,16395,19917760
2016-10-19 21:00:00,16026,17675680
2016-10-19 22:00:00,15405,14837008
2016-10-19 23:00:00,15236,15116288
2016-10-20 00:00:00,15238,15021536
2016-10-20 01:00:00,14945,12897576
2016-10-20 02:00:00,14679,11779232
2016-10-20 03:00:00,14347,11134945
2016-10-20 04:00:00,14192,9922505
2016-10-20 05:00:00,14070,9435457
2016-10-20 06:00:00,14025,9370929
2016-10-20 07:00:00,14064,9744177
2016-10-20 08:00:00,14072,10790657
2016-10-20 09:00:00,15400,16091889
2016-10-20 10:00:00,15409,15037702
2016-10-20 11:00:00,15722,21987332
2016-10-20 12:00:00,15353,18725201
2016-10-20 13:00:00,15228,17772145
2016-10-20 14:00:00,14986,15122369
2016-10-20 15:00:00,15261,17052350
2016-10-20 16:00:00,14857,14547870
2016-10-20 17:00:00,14671,15520686
2016-10-20 18:00:00,14948,20839606
2016-10-20 19:00:00,14564,19956150
2016-10-20 20:00:00,14154,18047240
2016-10-20 21:00:00,13637,15831824
2016-10-20 22:00:00,14195,15202320
2016-10-20 23:00:00,15739,16232720
2016-10-21 00:00:00,14426,14742832
2016-10-21 01:00:00,13136,12796908
2016-10-21 02:00:00,12448,11889688
2016-10-21 03:00:00,11860,10869776
2016-10-21 04:00:00,10633,7301924
2016-10-21 05:00:00,9810,8454480
2016-10-21 06:00:00,9409,7085128
2016-10-21 07:00:00,9014,5893656
2016-10-21 08:00:00,8748,5888260
2016-10-21 09:00:00,8659,6044024
2016-10-21 10:00:00,14788,122615552
2016-10-21 11:00:00,9111,22861632
2016-10-21 12:00:00,8883,14822912
2016-10-21 13:00:00,8783,14209736
2016-10-21 14:00:00,8669,13866968
2016-10-21 15:00:00,12893,56340992
2016-10-21 16:00:00,14804,79463672
2016-10-21 17:00:00,11872,51640312
2016-10-21 18:00:00,7513,11309136
2016-10-21 19:00:00,7091,8394584
2016-10-21 20:00:00,6436,5748976
2016-10-21 21:00:00,6306,5017416
2016-10-21 22:00:00,6048,4288360
2016-10-21 23:00:00,5898,3376384
2016-10-22 00:00:00,5767,3310496
2016-10-22 01:00:00,5670,3283872
2016-10-22 02:00:00,5513,3221408
2016-10-22 03:00:00,5416,3168832
2016-10-22 04:00:00,5304,3085536
2016-10-22 05:00:00,5238,3013152
2016-10-22 06:00:00,5078,2972192
2016-10-22 07:00:00,4985,2926112
2016-10-22 08:00:00,4875,2874912
2016-10-22 09:00:00,4701,2807328
2016-10-22 10:00:00,4651,2739040
2016-10-22 11:00:00,4481,2650976
2016-10-22 12:00:00,4433,2638688
2016-10-22 13:00:00,4307,2583392
2016-10-22 14:00:00,4230,2541408
2016-10-22 15:00:00,4162,2508640
2016-10-22 16:00:00,4058,2414432
2016-10-22 17:00:00,3994,2398048
2016-10-22 18:00:00,3927,2315664
2016-10-22 19:00:00,3788,2234768
2016-10-22 20:00:00,3679,2184592
2016-10-22 21:00:00,3598,2136112
2016-10-22 22:00:00,3506,2039504
2016-10-22 23:00:00,3335,1950416
2016-10-23 00:00:00,3258,1908432
2016-10-23 01:00:00,3197,1870544
2016-10-23 02:00:00,3146,1767232
2016-10-23 03:00:00,3075,1300320
2016-10-23 04:00:00,2951,1222496
2016-10-23 05:00:00,2903,1210208
2016-10-23 06:00:00,2826,1168224
2016-10-23 07:00:00,2809,1136128
2016-10-23 08:00:00,2745,1119744
2016-10-23 09:00:00,2622,1042944
2016-10-23 10:00:00,2561,1005056
2016-10-23 11:00:00,2561,1005056
2016-10-23 12:00:00,2545,1000960
2016-10-23 13:00:00,2497,988672
2016-10-23 14:00:00,2385,900096
2016-10-23 15:00:00,2321,883712
2016-10-23 16:00:00,2257,867328
2016-10-23 17:00:00,2225,859136
2016-10-23 18:00:00,2163,820224
2016-10-23 19:00:00,2163,820224
2016-10-23 20:00:00,2118,786432
2016-10-23 21:00:00,2086,778240
2016-10-23 22:00:00,2086,778240
2016-10-23 23:00:00,2086,778240
2016-10-24 00:00:00,2055,771072
2016-10-24 01:00:00,2022,761856
2016-10-24 02:00:00,2006,757760
2016-10-24 03:00:00,1974,749568
2016-10-24 04:00:00,1910,733184
2016-10-24 05:00:00,1894,729088
2016-10-24 06:00:00,1878,724992
2016-10-24 07:00:00,1831,713728
2016-10-24 08:00:00,1814,708608
2016-10-24 09:00:00,3255,9535404
2016-10-24 10:00:00,18715,100943704
2016-10-24 11:00:00,15317,63477909
2016-10-24 12:00:00,10544,19984773
2016-10-24 13:00:00,11061,24967813
2016-10-24 14:00:00,14761,63893765
2016-10-24 15:00:00,12966,50775541
2016-10-24 16:00:00,8903,25672854
2016-10-24 17:00:00,6101,14564727
2016-10-24 18:00:00,5064,11151242
2016-10-24 19:00:00,4128,10263394
2016-10-24 20:00:00,4011,14979970
2016-10-24 21:00:00,3650,11126262
2016-10-24 22:00:00,7915,55833658
2016-10-24 23:00:00,4323,16114822
2016-10-25 00:00:00,10298,92688850
2016-10-25 01:00:00,7989,59240542
2016-10-25 02:00:00,3707,15210654
2016-10-25 03:00:00,3454,11854336
2016-10-25 04:00:00,3250,9583344
2016-10-25 05:00:00,3186,8053040
2016-10-25 06:00:00,2771,7061152
2016-10-25 07:00:00,3887,31930184
2016-10-25 08:00:00,2764,17299976
2016-10-25 09:00:00,2443,11501690
2016-10-25 10:00:00,2669,10124789
2016-10-25 11:00:00,3498,17386754
2016-10-25 12:00:00,3943,20911780
2016-10-25 13:00:00,27755,209992815
2016-10-25 14:00:00,8931,39902634
2016-10-25 15:00:00,9363,38843768
2016-10-25 16:00:00,7685,33923628
2016-10-25 17:00:00,3009,13797456
2016-10-25 18:00:00,2857,14093840
2016-10-25 19:00:00,2522,12094448
2016-10-25 20:00:00,2603,12383296
2016-10-25 21:00:00,2582,8259784
2016-10-25 22:00:00,5305,28759240
2016-10-25 23:00:00,2648,7395048
2016-10-26 00:00:00,2873,8283792
2016-10-26 01:00:00,2747,8331144
2016-10-26 02:00:00,2662,8447416
2016-10-26 03:00:00,2652,6894744
2016-10-26 04:00:00,2669,8211916
2016-10-26 05:00:00,2534,6369480
2016-10-26 06:00:00,2477,7655920
2016-10-26 07:00:00,2459,7909952
2016-10-26 08:00:00,3225,17694208
2016-10-26 09:00:00,3361,21958184
2016-10-26 10:00:00,7365,59308618
2016-10-26 11:00:00,2734,15161491
2016-10-26 12:00:00,2200,12545658
2016-10-26 13:00:00,4410,47399718
2016-10-26 14:00:00,8527,82867128
2016-10-26 15:00:00,5912,49940440
2016-10-26 16:00:00,5043,29609443
2016-10-26 17:00:00,3614,17575426
2016-10-26 18:00:00,3927,19728420
2016-10-26 19:00:00,3865,17369772
2016-10-26 20:00:00,8442,91295772
2016-10-26 21:00:00,7870,88728224
2016-10-26 22:00:00,3554,29869174
2016-10-26 23:00:00,2536,21377964
2016-10-27 00:00:00,2496,17459655
2016-10-27 01:00:00,2514,16417760
2016-10-27 02:00:00,2461,15690016
2016-10-27 03:00:00,2359,11855072
2016-10-27 04:00:00,1683,6811576
2016-10-27 05:00:00,1457,5324208
2016-10-27 06:00:00,1293,4178168
2016-10-27 07:00:00,1238,3557016
2016-10-27 08:00:00,1307,4316000
2016-10-27 09:00:00,3389,14392768
2016-10-27 10:00:00,4676,24476744
2016-10-27 11:00:00,4661,27190560
2016-10-27 12:00:00,3216,20681064
2016-10-27 13:00:00,2986,22453752
2016-10-27 14:00:00,21072,137134610
2016-10-27 15:00:00,5446,53275000
2016-10-27 16:00:00,4120,41335794
2016-10-27 17:00:00,4103,42324566
2016-10-27 18:00:00,3837,43126360
2016-10-27 19:00:00,4263,46222384
2016-10-27 20:00:00,4296,51110936
2016-10-27 21:00:00,4344,53636112
2016-10-27 22:00:00,7144,103693040
2016-10-27 23:00:00,6524,82709480
2016-10-28 00:00:00,5337,65758376
2016-10-28 01:00:00,3938,45751296
2016-10-28 02:00:00,3754,42104488
2016-10-28 03:00:00,3424,37169224
2016-10-28 04:00:00,3112,31546344
2016-10-28 05:00:00,2930,28431608
2016-10-28 06:00:00,2232,21898440
2016-10-28 07:00:00,2075,19713512
2016-10-28 08:00:00,2100,20094872
2016-10-28 09:00:00,3064,36124160
2016-10-28 10:00:00,7013,48200336
2016-10-28 11:00:00,4269,21060302
2016-10-28 12:00:00,2939,22154376
2016-10-28 13:00:00,4243,31087632
2016-10-28 14:00:00,3851,24696746
2016-10-28 15:00:00,7137,58460038
2016-10-28 16:00:00,15214,141326300
2016-10-28 17:00:00,10690,58677734
2016-10-28 18:00:00,5277,38370684
2016-10-28 19:00:00,5054,36320716
2016-10-28 20:00:00,4286,29915532
2016-10-28 21:00:00,3741,26317164
2016-10-28 22:00:00,3558,25299956
2016-10-28 23:00:00,3408,24692308
2016-10-29 00:00:00,3046,24109564
2016-10-29 01:00:00,2700,23591536
2016-10-29 02:00:00,2967,25943568
2016-10-29 03:00:00,2721,25255328
2016-10-29 04:00:00,2487,24169080
2016-10-29 05:00:00,2395,24075080
2016-10-29 06:00:00,2282,23010392
2016-10-29 07:00:00,2222,22622840
2016-10-29 08:00:00,2192,22290840
2016-10-29 09:00:00,2150,21515880
2016-10-29 10:00:00,2139,20911432
2016-10-29 11:00:00,1560,16725144
2016-10-29 12:00:00,1718,15777672
2016-10-29 13:00:00,3412,36407944
2016-10-29 14:00:00,5679,17583080
2016-10-29 15:00:00,4078,20210056
2016-10-29 16:00:00,3784,12886452
2016-10-29 17:00:00,3707,12292378
2016-10-29 18:00:00,3690,12723526
2016-10-29 19:00:00,4738,15174296
2016-10-29 20:00:00,3676,12597656
2016-10-29 21:00:00,7155,13455992
2016-10-29 22:00:00,7103,13379476
2016-10-29 23:00:00,3335,10130140
2016-10-30 00:00:00,3291,10443660
2016-10-30 01:00:00,3154,9995148
2016-10-30 02:00:00,2919,8352036
2016-10-30 03:00:00,2794,7207772
2016-10-30 04:00:00,2808,6870404
2016-10-30 05:00:00,2614,5977972
2016-10-30 06:00:00,2465,5625212
2016-10-30 07:00:00,2363,5263564
2016-10-30 08:00:00,2363,5693264
2016-10-30 09:00:00,3123,10970088
2016-10-30 10:00:00,12430,15741052
2016-10-30 11:00:00,13573,13105212
2016-10-30 12:00:00,2428,7085556
2016-10-30 13:00:00,2190,6664596
2016-10-30 14:00:00,1977,7644748
2016-10-30 15:00:00,1842,6635468
2016-10-30 16:00:00,1851,6717008
2016-10-30 17:00:00,1934,6932800
2016-10-30 18:00:00,1871,6918284
2016-10-30 19:00:00,2252,16248244
2016-10-30 20:00:00,1877,9623060
2016-10-30 21:00:00,1603,3542440
2016-10-30 22:00:00,1417,3663716
2016-10-30 23:00:00,1306,3211224
2016-10-31 00:00:00,1449,3138384
2016-10-31 01:00:00,1471,3470944
2016-10-31 02:00:00,1458,3684888
2016-10-31 03:00:00,1441,3333000
2016-10-31 04:00:00,1405,3030920
2016-10-31 05:00:00,1388,2993832
2016-10-31 06:00:00,1347,2937512
2016-10-31 07:00:00,1382,5895496
2016-10-31 08:00:00,1317,6406424
2016-10-31 09:00:00,1361,5545512
2016-10-31 10:00:00,1376,5563664
2016-10-31 11:00:00,1966,11017160
2016-10-31 12:00:00,1962,11066570
2016-10-31 13:00:00,1889,8254912
2016-10-31 14:00:00,3094,12414010
2016-10-31 15:00:00,8007,63113635
2016-10-31 16:00:00,11235,104422304
2016-10-31 17:00:00,12644,132361460
2016-10-31 18:00:00,9361,92030424
2016-10-31 19:00:00,3063,18022504
2016-10-31 20:00:00,2893,20310776
2016-10-31 21:00:00,3123,22123140
2016-10-31 22:00:00,3099,23314436
2016-10-31 23:00:00,5229,27200088
2016-11-01 00:00:00,5387,31401464
2016-11-01 01:00:00,3631,30014232
2016-11-01 02:00:00,3443,28634360
2016-11-01 03:00:00,3359,27790072
2016-11-01 04:00:00,3177,24817160
2016-11-01 05:00:00,3020,22837720
2016-11-01 06:00:00,2440,18749924
2016-11-01 07:00:00,2312,17979956
2016-11-01 08:00:00,2289,17748644
2016-11-01 09:00:00,6338,23470001
2016-11-01 10:00:00,3571,26268752
2016-11-01 11:00:00,3511,25679336
2016-11-01 12:00:00,3121,28844261
2016-11-01 13:00:00,3804,31518663
2016-11-01 14:00:00,3097,33524766
2016-11-01 15:00:00,12952,150856821
2016-11-01 16:00:00,6467,67732948
2016-11-01 17:00:00,5471,49840692
2016-11-01 18:00:00,4179,34200170
2016-11-01 19:00:00,3629,28998012
2016-11-01 20:00:00,3273,24182292
2016-11-01 21:00:00,14723,198020902
2016-11-01 22:00:00,14955,33578085
2016-11-01 23:00:00,4731,24762485
2016-11-02 00:00:00,3619,19657142
2016-11-02 01:00:00,3269,17567486
2016-11-02 02:00:00,2627,13848320
2016-11-02 03:00:00,2480,13468888
2016-11-02 04:00:00,2430,13755912
2016-11-02 05:00:00,2389,12408360
2016-11-02 06:00:00,2355,11939944
2016-11-02 07:00:00,1792,8328088
2016-11-02 08:00:00,1742,7792728
2016-11-02 09:00:00,2022,7426734
2016-11-02 10:00:00,3896,25339842
2016-11-02 11:00:00,7183,37891863
2016-11-02 12:00:00,3115,18080264
2016-11-02 13:00:00,2966,14753805
2016-11-02 14:00:00,5625,41968426
2016-11-02 15:00:00,4688,36112422
2016-11-02 16:00:00,4574,37375344
2016-11-02 17:00:00,6098,43346344
2016-11-02 18:00:00,5674,27344102
2016-11-02 19:00:00,4221,22893296
2016-11-02 20:00:00,3339,15929540
2016-11-02 21:00:00,3386,17007894
2016-11-02 22:00:00,4746,20179107
2016-11-02 23:00:00,3919,17164428
2016-11-03 00:00:00,2858,14182168
2016-11-03 01:00:00,2552,11327400
2016-11-03 02:00:00,2795,11456177
2016-11-03 03:00:00,3068,12760071
2016-11-03 04:00:00,2392,10585217
2016-11-03 05:00:00,2218,9743640
2016-11-03 06:00:00,2257,10250248
2016-11-03 07:00:00,2149,9725576
2016-11-03 08:00:00,1647,6592096
2016-11-03 09:00:00,2097,11320624
2016-11-03 10:00:00,2703,14078592
2016-11-03 11:00:00,3602,17787503
2016-11-03 12:00:00,4462,14152832
2016-11-03 13:00:00,3931,15607426
2016-11-03 14:00:00,2920,14606108
2016-11-03 15:00:00,2190,9582541
2016-11-03 16:00:00,2128,10896656
2016-11-03 17:00:00,2415,13866823
2016-11-03 18:00:00,2358,12172260
2016-11-03 19:00:00,1946,7572610
2016-11-03 20:00:00,2139,13359967
2016-11-03 21:00:00,2032,9738140
2016-11-03 22:00:00,2537,17244660
2016-11-03 23:00:00,4532,13452048
2016-11-04 00:00:00,6245,13065936
2016-11-04 01:00:00,3969,8695960
2016-11-04 02:00:00,3631,7765488
2016-11-04 03:00:00,3243,6074544
2016-11-04 04:00:00,2948,5635296
2016-11-04 05:00:00,2679,5278600
2016-11-04 06:00:00,2419,4758360
2016-11-04 07:00:00,2569,9403984
2016-11-04 08:00:00,3747,19638352
2016-11-04 09:00:00,3616,17158296
2016-11-04 10:00:00,3159,14673408
2016-11-04 11:00:00,6566,53323180
2016-11-04 12:00:00,2098,11686640
2016-11-04 13:00:00,3033,14526181
2016-11-04 14:00:00,3204,16464006
2016-11-04 15:00:00,2985,12353176
2016-11-04 16:00:00,2914,12417236
2016-11-04 17:00:00,3161,9533569
2016-11-04 18:00:00,3019,9667944
2016-11-04 19:00:00,2879,8836000
2016-11-04 20:00:00,4278,16309310
2016-11-04 21:00:00,3535,12079712
2016-11-04 22:00:00,2744,8589592
2016-11-04 23:00:00,2638,8196922
2016-11-05 00:00:00,2697,7642372
2016-11-05 01:00:00,2712,8504638
2016-11-05 02:00:00,2644,7920208
2016-11-05 03:00:00,2622,7739016
2016-11-05 04:00:00,2541,7228104
2016-11-05 05:00:00,2458,7086376
2016-11-05 06:00:00,2637,8026390
2016-11-05 07:00:00,2723,8130596
2016-11-05 08:00:00,2673,8011004
2016-11-05 09:00:00,2637,9842636
2016-11-05 10:00:00,2634,10942996
2016-11-05 11:00:00,3252,16658396
2016-11-05 12:00:00,3346,17947812
2016-11-05 13:00:00,3068,14547492
2016-11-05 14:00:00,3256,12465228
2016-11-05 15:00:00,13660,181285532
2016-11-05 16:00:00,11538,150784450
2016-11-05 17:00:00,4743,46777528
2016-11-05 18:00:00,4003,38136502
2016-11-05 19:00:00,3124,25609320
2016-11-05 20:00:00,2671,19241288
2016-11-05 21:00:00,3683,18441312
2016-11-05 22:00:00,2704,17370992
2016-11-05 23:00:00,2813,17095584
2016-11-06 00:00:00,2253,14635976
2016-11-06 01:00:00,2652,20247144
2016-11-06 02:00:00,2343,16159440
2016-11-06 03:00:00,2206,13906296
2016-11-06 04:00:00,2006,9454272
2016-11-06 05:00:00,1810,6975864
2016-11-06 06:00:00,1917,8881504
2016-11-06 07:00:00,1760,8236202
2016-11-06 08:00:00,1815,8046010
2016-11-06 09:00:00,1885,9189064
2016-11-06 10:00:00,1762,8143752
2016-11-06 11:00:00,1706,7885689
2016-11-06 12:00:00,1754,8221408
2016-11-06 13:00:00,1975,14131064
2016-11-06 14:00:00,1777,11061560
2016-11-06 15:00:00,4460,12963784
2016-11-06 16:00:00,4560,17045724
2016-11-06 17:00:00,3979,14389440
2016-11-06 18:00:00,2836,12743512
2016-11-06 19:00:00,2088,12091024
2016-11-06 20:00:00,3894,15613364
2016-11-06 21:00:00,2978,14984304
2016-11-06 22:00:00,2636,16897904
2016-11-06 23:00:00,2762,17823208
2016-11-07 00:00:00,2538,18313600
2016-11-07 01:00:00,2443,16608216
2016-11-07 02:00:00,2279,14374296
2016-11-07 03:00:00,2325,15322032
2016-11-07 04:00:00,2197,14105168
2016-11-07 05:00:00,2095,12506976
2016-11-07 06:00:00,1953,10323448
2016-11-07 07:00:00,1850,7617304
2016-11-07 08:00:00,1773,8051944
2016-11-07 09:00:00,2456,12900536
2016-11-07 10:00:00,4992,13623048
2016-11-07 11:00:00,59331,126990544
2016-11-07 12:00:00,58759,127695608
2016-11-07 13:00:00,40289,86414480
2016-11-07 14:00:00,30420,66176560
2016-11-07 15:00:00,29973,72117268
2016-11-07 16:00:00,28461,67215000
2016-11-07 17:00:00,22548,56295604
2016-11-07 18:00:00,15554,40071448
2016-11-07 19:00:00,7058,35029024
2016-11-07 20:00:00,3804,24607616
2016-11-07 21:00:00,4210,21928600
2016-11-07 22:00:00,3825,19550512
2016-11-07 23:00:00,3503,18040832
2016-11-08 00:00:00,4347,18476632
2016-11-08 01:00:00,3298,17058984
2016-11-08 02:00:00,3351,18232048
2016-11-08 03:00:00,3472,21059792
2016-11-08 04:00:00,3267,17905160
2016-11-08 05:00:00,3019,14781280
2016-11-08 06:00:00,2944,13934968
2016-11-08 07:00:00,2631,12946416
2016-11-08 08:00:00,6645,54196600
2016-11-08 09:00:00,3674,30618980
2016-11-08 10:00:00,16089,225954812
2016-11-08 11:00:00,8612,97285260
2016-11-08 12:00:00,9625,125018296
2016-11-08 13:00:00,19727,232780536
2016-11-08 14:00:00,14586,139329692
2016-11-08 15:00:00,19536,226048140
2016-11-08 16:00:00,7842,81440364
2016-11-08 17:00:00,6165,42785028
2016-11-08 18:00:00,5522,42866424
2016-11-08 19:00:00,4886,37424688
2016-11-08 20:00:00,4349,30025768
2016-11-08 21:00:00,3495,21840272
2016-11-08 22:00:00,2854,18461224
2016-11-08 23:00:00,2475,16374600
2016-11-09 00:00:00,3606,117174824
2016-11-09 01:00:00,2949,83921048
2016-11-09 02:00:00,2879,81321200
2016-11-09 03:00:00,2729,80569048
2016-11-09 04:00:00,2758,82155184
2016-11-09 05:00:00,3095,88539536
2016-11-09 06:00:00,7244,123539872
2016-11-09 07:00:00,3905,88686328
2016-11-09 08:00:00,3351,70566864
2016-11-09 09:00:00,3300,50177426
2016-11-09 10:00:00,3015,25339846
2016-11-09 11:00:00,5068,19464872
2016-11-09 12:00:00,5019,54675437
2016-11-09 13:00:00,3082,36980553
2016-11-09 14:00:00,3506,32140799
2016-11-09 15:00:00,4164,31187126
2016-11-09 16:00:00,3124,17185462
2016-11-09 17:00:00,3178,18669860
2016-11-09 18:00:00,2411,10565080
2016-11-09 19:00:00,2886,16810688
2016-11-09 20:00:00,2697,15238176
2016-11-09 21:00:00,2660,20554558
2016-11-09 22:00:00,2965,35948668
2016-11-09 23:00:00,3442,42655456
2016-11-10 00:00:00,4078,53405792
2016-11-10 01:00:00,4228,52712728
2016-11-10 02:00:00,4009,46127488
2016-11-10 03:00:00,3911,48571648
2016-11-10 04:00:00,3832,49274880
2016-11-10 05:00:00,4083,51967824
2016-11-10 06:00:00,3850,51509008
2016-11-10 07:00:00,4188,56865336
2016-11-10 08:00:00,3801,52553344
2016-11-10 09:00:00,4337,59088336
2016-11-10 10:00:00,6753,62041932
2016-11-10 11:00:00,28511,96684858
2016-11-10 12:00:00,23230,100154540
2016-11-10 13:00:00,12770,71879158
2016-11-10 14:00:00,9293,67982678
2016-11-10 15:00:00,7879,63782396
2016-11-10 16:00:00,17439,99772672
2016-11-10 17:00:00,17716,63483006
2016-11-10 18:00:00,10139,46711282
2016-11-10 19:00:00,8614,38782558
2016-11-10 20:00:00,7320,34163458
2016-11-10 21:00:00,10403,36380688
2016-11-10 22:00:00,11397,39989736
2016-11-10 23:00:00,10551,37438784
2016-11-11 00:00:00,8474,35337192
2016-11-11 01:00:00,7877,33055680
2016-11-11 02:00:00,7197,31887772
2016-11-11 03:00:00,6811,30826320
2016-11-11 04:00:00,6463,30551368
2016-11-11 05:00:00,6402,30282036
2016-11-11 06:00:00,6112,26939316
2016-11-11 07:00:00,5822,25892253
2016-11-11 08:00:00,5464,24069277
2016-11-11 09:00:00,13486,28441708
2016-11-11 10:00:00,7481,25378124
2016-11-11 11:00:00,7650,25003318
2016-11-11 12:00:00,7502,33855732
2016-11-11 13:00:00,7895,28879252
2016-11-11 14:00:00,6817,27051684
2016-11-11 15:00:00,5913,29412186
2016-11-11 16:00:00,7101,26968171
2016-11-11 17:00:00,11955,28452016
2016-11-11 18:00:00,10831,26764964
2016-11-11 19:00:00,10349,23520004
2016-11-11 20:00:00,9311,19118932
2016-11-11 21:00:00,9406,17989686
2016-11-11 22:00:00,9080,16787796
2016-11-11 23:00:00,9587,20382860
2016-11-12 00:00:00,6918,10599280
2016-11-12 01:00:00,6230,9673028
2016-11-12 02:00:00,5663,8581664
2016-11-12 03:00:00,5120,7809192
2016-11-12 04:00:00,4409,6694024
2016-11-12 05:00:00,3656,5193072
2016-11-12 06:00:00,3174,4655888
2016-11-12 07:00:00,2872,4113792
2016-11-12 08:00:00,2620,3580676
2016-11-12 09:00:00,5320,12683660
2016-11-12 10:00:00,4815,12996744
2016-11-12 11:00:00,12512,116203443
2016-11-12 12:00:00,3439,6550569
2016-11-12 13:00:00,9745,113265040
2016-11-12 14:00:00,3615,19616976
2016-11-12 15:00:00,2579,6375144
2016-11-12 16:00:00,3791,5469732
2016-11-12 17:00:00,4018,5350984
2016-11-12 18:00:00,3283,4366216
2016-11-12 19:00:00,5405,4810352
2016-11-12 20:00:00,10886,7897128
2016-11-12 21:00:00,10767,7843622
2016-11-12 22:00:00,9991,7686580
2016-11-12 23:00:00,9061,8657312
2016-11-13 00:00:00,8751,14889872
2016-11-13 01:00:00,8198,13984408
2016-11-13 02:00:00,7678,9831000
2016-11-13 03:00:00,7109,6888164
2016-11-13 04:00:00,6642,5704792
2016-11-13 05:00:00,6242,5052680
2016-11-13 06:00:00,5982,4709460
2016-11-13 07:00:00,5684,4574764
2016-11-13 08:00:00,5494,4457232
2016-11-13 09:00:00,5283,4360180
2016-11-13 10:00:00,5007,4242760
2016-11-13 11:00:00,5721,6082860
2016-11-13 12:00:00,5202,13316348
2016-11-13 13:00:00,4455,9764496
2016-11-13 14:00:00,4074,6747196
2016-11-13 15:00:00,3809,5118764
2016-11-13 16:00:00,5071,5840468
2016-11-13 17:00:00,4947,6075868
2016-11-13 18:00:00,4487,5375188
2016-11-13 19:00:00,7171,32238388
2016-11-13 20:00:00,4117,4031208
2016-11-13 21:00:00,4524,4949640
2016-11-13 22:00:00,4040,4313868
2016-11-13 23:00:00,3768,4143504
2016-11-14 00:00:00,3536,4102780
2016-11-14 01:00:00,3341,3419404
2016-11-14 02:00:00,3211,3345496
2016-11-14 03:00:00,3008,3139088
2016-11-14 04:00:00,2879,3058776
2016-11-14 05:00:00,2690,2884908
2016-11-14 06:00:00,2318,2538948
2016-11-14 07:00:00,1979,2644816
2016-11-14 08:00:00,1854,2294156
2016-11-14 09:00:00,5104,9269904
2016-11-14 10:00:00,6569,14302180
2016-11-14 11:00:00,7915,22511342
2016-11-14 12:00:00,7064,12127818
2016-11-14 13:00:00,5487,9299044
2016-11-14 14:00:00,11412,10094316
2016-11-14 15:00:00,21692,26696892
2016-11-14 16:00:00,10087,9242708
2016-11-14 17:00:00,7830,7704644
2016-11-14 18:00:00,5094,4588060
2016-11-14 19:00:00,4344,4150944
2016-11-14 20:00:00,4664,9165904
2016-11-14 21:00:00,4479,5255104
2016-11-14 22:00:00,4414,4706888
2016-11-14 23:00:00,5262,8047190
2016-11-15 00:00:00,4993,7896202
2016-11-15 01:00:00,3200,3337120
2016-11-15 02:00:00,2860,2971884
2016-11-15 03:00:00,2727,2705748
2016-11-15 04:00:00,2635,2547784
2016-11-15 05:00:00,2569,2466524
2016-11-15 06:00:00,2521,2405016
2016-11-15 07:00:00,2474,2270632
2016-11-15 08:00:00,2464,2311968
2016-11-15 09:00:00,2682,4665620
2016-11-15 10:00:00,4010,7911946
2016-11-15 11:00:00,4548,7314004
2016-11-15 12:00:00,8272,17062912
2016-11-15 13:00:00,8504,25270391
2016-11-15 14:00:00,8611,34461527
2016-11-15 15:00:00,15825,73695681
2016-11-15 16:00:00,7576,35138792
2016-11-15 17:00:00,3410,16088388
2016-11-15 18:00:00,3136,20374390
2016-11-15 19:00:00,3615,28354324
2016-11-15 20:00:00,3465,59011176
2016-11-15 21:00:00,11440,156876834
2016-11-15 22:00:00,4066,33075771
2016-11-15 23:00:00,2838,55877558
2016-11-16 00:00:00,9274,139767608
2016-11-16 01:00:00,2567,33337744
2016-11-16 02:00:00,2558,34735746
2016-11-16 03:00:00,2507,35943028
2016-11-16 04:00:00,2501,36601040
2016-11-16 05:00:00,2440,29758604
2016-11-16 06:00:00,2353,21673288
2016-11-16 07:00:00,2658,26196248
2016-11-16 08:00:00,2957,26304728
2016-11-16 09:00:00,12701,51547328
2016-11-16 10:00:00,13802,67304224
2016-11-16 11:00:00,13607,71261880
2016-11-16 12:00:00,13340,71461856
2016-11-16 13:00:00,12674,95518252
2016-11-16 14:00:00,9266,103246777
2016-11-16 15:00:00,9806,155004659
2016-11-16 16:00:00,6034,60186180
2016-11-16 17:00:00,8300,90412796
2016-11-16 18:00:00,7461,69743048
2016-11-16 19:00:00,8046,53726864
2016-11-16 20:00:00,14309,159946216
2016-11-16 21:00:00,5962,49888815
2016-11-16 22:00:00,7921,68633240
2016-11-16 23:00:00,8357,73065624
2016-11-17 00:00:00,7602,58842884
2016-11-17 01:00:00,5993,48330712
2016-11-17 02:00:00,4555,39457284
2016-11-17 03:00:00,3824,27618372
2016-11-17 04:00:00,3157,19286112
2016-11-17 05:00:00,2792,16425184
2016-11-17 06:00:00,2678,16597484
2016-11-17 07:00:00,2445,13810876
2016-11-17 08:00:00,3543,14456192
2016-11-17 09:00:00,7110,21247676
2016-11-17 10:00:00,6239,22918288
2016-11-17 11:00:00,5929,41717684
2016-11-17 12:00:00,6099,53239484
2016-11-17 13:00:00,19469,99984536
2016-11-17 14:00:00,15202,49757564
2016-11-17 15:00:00,16032,125611496
2016-11-17 16:00:00,18681,111084108
2016-11-17 17:00:00,5630,69938496
2016-11-17 18:00:00,4758,41050024
2016-11-17 19:00:00,4092,32771672
2016-11-17 20:00:00,4041,34860172
2016-11-17 21:00:00,11525,38732174
2016-11-17 22:00:00,12456,45238286
2016-11-17 23:00:00,12109,40841575
2016-11-18 00:00:00,7563,40480161
2016-11-18 01:00:00,5656,39294016
2016-11-18 02:00:00,4246,38065124
2016-11-18 03:00:00,3830,39677676
2016-11-18 04:00:00,3314,32733340
2016-11-18 05:00:00,3037,30453956
2016-11-18 06:00:00,2920,28368664
2016-11-18 07:00:00,2813,27358392
2016-11-18 08:00:00,6582,49230632
2016-11-18 09:00:00,6407,46889432
2016-11-18 10:00:00,7206,64975480
2016-11-18 11:00:00,6493,47429728
2016-11-18 12:00:00,8095,44348412
2016-11-18 13:00:00,10598,44688556
2016-11-18 14:00:00,24135,125144120
2016-11-18 15:00:00,27422,244771492
2016-11-18 16:00:00,9783,78503180
2016-11-18 17:00:00,8310,45296788
2016-11-18 18:00:00,7806,32369693
2016-11-18 19:00:00,5982,20931050
2016-11-18 20:00:00,4694,20757392
2016-11-18 21:00:00,3709,17510364
2016-11-18 22:00:00,3540,16523224
2016-11-18 23:00:00,4315,16967880
2016-11-19 00:00:00,2912,14938412
2016-11-19 01:00:00,2665,14848196
2016-11-19 02:00:00,2471,14089276
2016-11-19 03:00:00,2369,14023388
2016-11-19 04:00:00,2250,12939860
2016-11-19 05:00:00,2081,11312228
2016-11-19 06:00:00,2161,13731172
2016-11-19 07:00:00,2241,15510972
2016-11-19 08:00:00,2158,14600396
2016-11-19 09:00:00,7603,19167044
2016-11-19 10:00:00,17963,26097636
2016-11-19 11:00:00,17610,20440104
2016-11-19 12:00:00,17053,17904410
2016-11-19 13:00:00,16018,13941232
2016-11-19 14:00:00,14929,14558964
2016-11-19 15:00:00,14721,16891836
2016-11-19 16:00:00,14130,17028472
2016-11-19 17:00:00,13124,14225940
2016-11-19 18:00:00,12564,13729028
2016-11-19 19:00:00,12027,14855424
2016-11-19 20:00:00,13064,16297204
2016-11-19 21:00:00,12297,17408140
2016-11-19 22:00:00,10588,17737276
2016-11-19 23:00:00,9873,17704684
2016-11-20 00:00:00,9022,17107036
2016-11-20 01:00:00,9027,19092792
2016-11-20 02:00:00,9548,23277287
2016-11-20 03:00:00,8159,20478520
2016-11-20 04:00:00,7014,16436704
2016-11-20 05:00:00,6307,16846712
2016-11-20 06:00:00,5876,17028716
2016-11-20 07:00:00,5460,15429472
2016-11-20 08:00:00,5304,16011088
2016-11-20 09:00:00,6003,12245484
2016-11-20 10:00:00,5696,11069656
2016-11-20 11:00:00,5501,11560164
2016-11-20 12:00:00,5321,12904084
2016-11-20 13:00:00,4817,13273096
2016-11-20 14:00:00,13230,16127716
2016-11-20 15:00:00,5931,21303692
2016-11-20 16:00:00,3353,9849004
2016-11-20 17:00:00,4032,10842876
2016-11-20 18:00:00,4933,12340832
2016-11-20 19:00:00,4855,12482420
2016-11-20 20:00:00,5318,25926576
2016-11-20 21:00:00,4521,11683148
2016-11-20 22:00:00,4355,10861976
2016-11-20 23:00:00,4238,10085960
2016-11-21 00:00:00,4119,9092616
2016-11-21 01:00:00,4038,9732864
2016-11-21 02:00:00,4014,10385864
2016-11-21 03:00:00,4016,11230460
2016-11-21 04:00:00,3970,11358340
2016-11-21 05:00:00,3882,10773850
2016-11-21 06:00:00,3779,10179093
2016-11-21 07:00:00,3703,9563584
2016-11-21 08:00:00,3650,9450404
2016-11-21 09:00:00,4058,16103572
2016-11-21 10:00:00,4267,19294892
2016-11-21 11:00:00,4343,19907940
2016-11-21 12:00:00,4540,87456954
2016-11-21 13:00:00,4149,78247300
2016-11-21 14:00:00,4662,60507272
2016-11-21 15:00:00,4210,27249344
2016-11-21 16:00:00,19125,45425312
2016-11-21 17:00:00,18789,37700660
2016-11-21 18:00:00,17427,35351416
2016-11-21 19:00:00,17266,35395112
2016-11-21 20:00:00,16082,29368088
2016-11-21 21:00:00,4981,21667592
2016-11-21 22:00:00,5242,43912200
2016-11-21 23:00:00,4161,33885568
2016-11-22 00:00:00,3451,18885332
2016-11-22 01:00:00,2872,5863068
2016-11-22 02:00:00,2724,4233588
2016-11-22 03:00:00,2590,3772880
2016-11-22 04:00:00,2513,3545848
2016-11-22 05:00:00,2474,3556483
2016-11-22 06:00:00,2386,3456586
2016-11-22 07:00:00,2332,3648596
2016-11-22 08:00:00,2297,3753954
2016-11-22 09:00:00,2676,4616836
2016-11-22 10:00:00,6797,8971108
2016-11-22 11:00:00,7551,48946050
2016-11-22 12:00:00,3037,11391632
2016-11-22 13:00:00,5169,41752800
2016-11-22 14:00:00,4166,48642596
2016-11-22 15:00:00,3988,17903964
2016-11-22 16:00:00,3558,9476876
2016-11-22 17:00:00,3895,20397252
2016-11-22 18:00:00,6150,34538953
2016-11-22 19:00:00,6929,57453289
2016-11-22 20:00:00,6925,68884318
2016-11-22 21:00:00,6923,78181564
2016-11-22 22:00:00,15538,87173924
2016-11-22 23:00:00,14091,88928060
2016-11-23 00:00:00,9236,81387293
2016-11-23 01:00:00,6961,81023692
2016-11-23 02:00:00,6006,84669596
2016-11-23 03:00:00,5926,87370672
2016-11-23 04:00:00,5256,76575320
2016-11-23 05:00:00,4960,69701496
2016-11-23 06:00:00,4892,70447500
2016-11-23 07:00:00,4844,71941012
2016-11-23 08:00:00,9729,66346436
2016-11-23 09:00:00,7683,44075212
2016-11-23 10:00:00,4614,24157820
2016-11-23 11:00:00,2902,12264705
2016-11-23 12:00:00,2811,11387571
2016-11-23 13:00:00,9374,21174148
2016-11-23 14:00:00,5276,19381508
2016-11-23 15:00:00,3817,21348100
2016-11-23 16:00:00,2628,16739916
2016-11-23 17:00:00,2157,10729731
2016-11-23 18:00:00,2039,8494221
2016-11-23 19:00:00,1955,8093128
2016-11-23 20:00:00,2034,10572463
2016-11-23 21:00:00,2315,10739566
2016-11-23 22:00:00,2942,10495399
2016-11-23 23:00:00,2497,9365232
2016-11-24 00:00:00,1964,7156640
2016-11-24 01:00:00,1830,6010304
2016-11-24 02:00:00,1732,5813664
2016-11-24 03:00:00,1710,5701744
2016-11-24 04:00:00,1760,5092704
2016-11-24 05:00:00,1303,3664976
2016-11-24 06:00:00,1151,3158880
2016-11-24 07:00:00,1133,2933936
2016-11-24 08:00:00,1178,3396946
2016-11-24 09:00:00,1617,6105344
2016-11-24 10:00:00,1355,4790976
2016-11-24 11:00:00,4510,8201724
2016-11-24 12:00:00,1743,6449248
2016-11-24 13:00:00,1183,3268000
2016-11-24 14:00:00,1185,2904290
2016-11-24 15:00:00,1304,2956840
2016-11-24 16:00:00,3936,5592384
2016-11-24 17:00:00,3913,5988320
2016-11-24 18:00:00,3418,6001466
2016-11-24 19:00:00,3072,5460202
2016-11-24 20:00:00,2676,5031798
2016-11-24 21:00:00,2258,4244632
2016-11-24 22:00:00,2407,4873078
2016-11-24 23:00:00,7266,7143344
2016-11-25 00:00:00,11165,9223997
2016-11-25 01:00:00,11010,8981437
2016-11-25 02:00:00,10899,9490998
2016-11-25 03:00:00,9347,10031020
2016-11-25 04:00:00,8715,8879820
2016-11-25 05:00:00,7691,6916724
2016-11-25 06:00:00,6156,5694468
2016-11-25 07:00:00,4993,4986184
2016-11-25 08:00:00,5004,9260072
2016-11-25 09:00:00,3988,3906780
2016-11-25 10:00:00,3747,3534196
2016-11-25 11:00:00,3633,3413668
2016-11-25 12:00:00,3338,3060236
2016-11-25 13:00:00,3674,13027734
2016-11-25 14:00:00,3120,6357802
2016-11-25 15:00:00,2807,2702028
2016-11-25 16:00:00,2726,2668368
2016-11-25 17:00:00,2494,2726080
2016-11-25 18:00:00,2235,2622152
2016-11-25 19:00:00,1965,3059288
2016-11-25 20:00:00,1746,2321260
2016-11-25 21:00:00,1952,3581828
2016-11-25 22:00:00,5723,4647764
2016-11-25 23:00:00,15091,9168920
2016-11-26 00:00:00,9641,6412224
2016-11-26 01:00:00,8568,5837624
2016-11-26 02:00:00,7552,5328576
2016-11-26 03:00:00,7081,5096672
2016-11-26 04:00:00,6850,4976028
2016-11-26 05:00:00,6734,4846236
2016-11-26 06:00:00,6486,4725832
2016-11-26 07:00:00,6327,4632996
2016-11-26 08:00:00,6054,4481304
2016-11-26 09:00:00,5734,7216422
2016-11-26 10:00:00,8152,33636574
2016-11-26 11:00:00,6934,22424574
2016-11-26 12:00:00,5483,9973110
2016-11-26 13:00:00,5086,6809106
2016-11-26 14:00:00,5101,8794410
2016-11-26 15:00:00,4577,5343266
2016-11-26 16:00:00,11279,143584538
2016-11-26 17:00:00,10615,140130300
2016-11-26 18:00:00,10022,132966544
2016-11-26 19:00:00,10624,114130260
2016-11-26 20:00:00,6777,66533220
2016-11-26 21:00:00,4397,28514824
2016-11-26 22:00:00,11020,13137420
2016-11-26 23:00:00,8739,7926864
2016-11-27 00:00:00,7306,5913816
2016-11-27 01:00:00,5469,4765420
2016-11-27 02:00:00,5140,4526348
2016-11-27 03:00:00,5041,4202032
2016-11-27 04:00:00,4792,4022304
2016-11-27 05:00:00,4377,3805372
2016-11-27 06:00:00,3834,3536420
2016-11-27 07:00:00,3472,3321484
2016-11-27 08:00:00,3351,3687796
2016-11-27 09:00:00,3353,3909872
2016-11-27 10:00:00,5922,53114828
2016-11-27 11:00:00,6330,54830008
2016-11-27 12:00:00,6460,54776148
2016-11-27 13:00:00,5749,48823940
2016-11-27 14:00:00,4980,39151148
2016-11-27 15:00:00,3721,20537976
2016-11-27 16:00:00,2994,9655916
2016-11-27 17:00:00,2426,6223564
2016-11-27 18:00:00,2231,5475474
2016-11-27 19:00:00,2788,12852416
2016-11-27 20:00:00,2151,5501932
2016-11-27 21:00:00,2043,5217716
2016-11-27 22:00:00,2025,5251840
2016-11-27 23:00:00,1873,4976084
2016-11-28 00:00:00,1727,4593652
2016-11-28 01:00:00,1641,4368684
2016-11-28 02:00:00,1912,5004982
2016-11-28 03:00:00,1680,4283622
2016-11-28 04:00:00,2144,7073112
2016-11-28 05:00:00,2088,8379492
2016-11-28 06:00:00,1673,5488556
2016-11-28 07:00:00,1357,3421996
2016-11-28 08:00:00,1200,2703724
2016-11-28 09:00:00,1643,13694382
2016-11-28 10:00:00,2825,24124418
2016-11-28 11:00:00,12812,57012414
2016-11-28 12:00:00,11901,64759338
2016-11-28 13:00:00,6012,82102202
2016-11-28 14:00:00,12820,155503573
2016-11-28 15:00:00,14227,171765241
2016-11-28 16:00:00,14277,172173751
2016-11-28 17:00:00,8371,117237380
2016-11-28 18:00:00,12539,151755978
2016-11-28 19:00:00,12621,155836409
2016-11-28 20:00:00,9378,131926420
2016-11-28 21:00:00,7600,120188770
2016-11-28 22:00:00,7630,111865015
2016-11-28 23:00:00,10519,106446194
2016-11-29 00:00:00,9876,102627642
2016-11-29 01:00:00,8456,88250752
2016-11-29 02:00:00,7570,73825686
2016-11-29 03:00:00,7515,66474539
2016-11-29 04:00:00,8275,67112358
2016-11-29 05:00:00,7843,57052228
2016-11-29 06:00:00,5782,33209758
2016-11-29 07:00:00,5122,21017008
2016-11-29 08:00:00,4706,16036825
2016-11-29 09:00:00,4505,7532440
2016-11-29 10:00:00,7504,77630206
2016-11-29 11:00:00,9695,112474581
2016-11-29 12:00:00,10417,121569651
2016-11-29 13:00:00,9155,98872854
2016-11-29 14:00:00,7369,77986302
2016-11-29 15:00:00,9215,56993472
2016-11-29 16:00:00,6946,70492654
2016-11-29 17:00:00,7821,75121225
2016-11-29 18:00:00,9291,90020344
2016-11-29 19:00:00,8648,89447342
2016-11-29 20:00:00,21841,106877948
2016-11-29 21:00:00,27065,99091184
2016-11-29 22:00:00,29700,89791172
2016-11-29 23:00:00,28548,80851272
2016-11-30 00:00:00,26706,74576888
2016-11-30 01:00:00,16729,57256520
2016-11-30 02:00:00,14740,49459128
2016-11-30 03:00:00,15042,57079464
2016-11-30 04:00:00,14387,49371964
2016-11-30 05:00:00,14574,51045724
2016-11-30 06:00:00,14404,50083752
2016-11-30 07:00:00,14386,51233128
2016-11-30 08:00:00,14412,48979624
2016-11-30 09:00:00,14434,49346508
2016-11-30 10:00:00,14481,45220046
2016-11-30 11:00:00,21876,52309256
2016-11-30 12:00:00,13945,33005264
2016-11-30 13:00:00,13545,25573772
2016-11-30 14:00:00,14011,33943744
2016-11-30 15:00:00,14419,24507836
2016-11-30 16:00:00,13328,16855572
2016-11-30 17:00:00,15475,28752378
2016-11-30 18:00:00,14334,18038640
2016-11-30 19:00:00,13680,12280316
2016-11-30 20:00:00,13465,12035840
2016-11-30 21:00:00,13701,13542388
2016-11-30 22:00:00,13486,13691566
2016-11-30 23:00:00,13764,16010987
2016-12-01 00:00:00,13648,13248386
2016-12-01 01:00:00,14875,13720026
2016-12-01 02:00:00,14005,12648185
2016-12-01 03:00:00,12200,10746073
2016-12-01 04:00:00,11758,10129636
2016-12-01 05:00:00,11388,9441000
2016-12-01 06:00:00,11128,9261312
2016-12-01 07:00:00,11104,11957392
2016-12-01 08:00:00,10880,12607330
2016-12-01 09:00:00,11589,13704368
2016-12-01 10:00:00,13191,21800420
2016-12-01 11:00:00,18409,35252403
2016-12-01 12:00:00,13091,16490154
2016-12-01 13:00:00,12537,16532310
2016-12-01 14:00:00,12195,21670546
2016-12-01 15:00:00,12212,22336727
2016-12-01 16:00:00,11874,20558189
2016-12-01 17:00:00,15810,30234980
2016-12-01 18:00:00,10766,15301604
2016-12-01 19:00:00,10370,13730280
2016-12-01 20:00:00,9950,12386024
2016-12-01 21:00:00,10093,17355852
2016-12-01 22:00:00,9747,16583336
2016-12-01 23:00:00,9906,14230908
2016-12-02 00:00:00,9542,12984140
2016-12-02 01:00:00,9367,12078300
2016-12-02 02:00:00,9017,10272808
2016-12-02 03:00:00,8692,9416604
2016-12-02 04:00:00,8437,9176092
2016-12-02 05:00:00,8261,9047680
2016-12-02 06:00:00,8105,8953916
2016-12-02 07:00:00,7728,8553672
2016-12-02 08:00:00,7475,8971616
2016-12-02 09:00:00,14499,30595470
2016-12-02 10:00:00,14639,49965104
2016-12-02 11:00:00,9034,57412156
2016-12-02 12:00:00,8557,30972964
2016-12-02 13:00:00,8316,28608984
2016-12-02 14:00:00,8269,42602068
2016-12-02 15:00:00,10262,31690880
2016-12-02 16:00:00,9869,29711604
2016-12-02 17:00:00,9412,27297672
2016-12-02 18:00:00,8933,23096885
2016-12-02 19:00:00,8605,14369025
2016-12-02 20:00:00,8866,15233996
2016-12-02 21:00:00,15497,17911688
2016-12-02 22:00:00,9564,17359846
2016-12-02 23:00:00,33731,56235987
2016-12-03 00:00:00,27046,49994476
2016-12-03 01:00:00,14328,23318984
2016-12-03 02:00:00,11785,18234840
2016-12-03 03:00:00,11346,17881184
2016-12-03 04:00:00,11027,17397804
2016-12-03 05:00:00,9796,14946096
2016-12-03 06:00:00,9204,13817628
2016-12-03 07:00:00,6944,9342128
2016-12-03 08:00:00,10311,9642544
2016-12-03 09:00:00,19302,13170848
2016-12-03 10:00:00,6472,9740632
2016-12-03 11:00:00,5006,5395652
2016-12-03 12:00:00,5217,5697132
2016-12-03 13:00:00,8270,7121796
2016-12-03 14:00:00,7120,39258676
2016-12-03 15:00:00,6317,38525600
2016-12-03 16:00:00,12075,41335472
2016-12-03 17:00:00,8832,39323104
2016-12-03 18:00:00,7232,36888212
2016-12-03 19:00:00,5374,29578920
2016-12-03 20:00:00,3970,20946192
2016-12-03 21:00:00,3822,16551840
2016-12-03 22:00:00,3447,13031564
2016-12-03 23:00:00,3236,12677848
2016-12-04 00:00:00,3019,12218684
2016-12-04 01:00:00,2796,11972344
2016-12-04 02:00:00,2693,12338880
2016-12-04 03:00:00,4537,27939488
2016-12-04 04:00:00,4353,25278674
2016-12-04 05:00:00,3581,15014160
2016-12-04 06:00:00,3081,12793588
2016-12-04 07:00:00,2698,10700272
2016-12-04 08:00:00,2563,9936200
2016-12-04 09:00:00,2450,8824448
2016-12-04 10:00:00,2369,7475288
2016-12-04 11:00:00,2039,6562488
2016-12-04 12:00:00,1919,7382364
2016-12-04 13:00:00,1744,4882498
2016-12-04 14:00:00,1657,4577741
2016-12-04 15:00:00,1583,5206177
2016-12-04 16:00:00,1401,4667431
2016-12-04 17:00:00,1303,4532084
2016-12-04 18:00:00,1370,5442700
2016-12-04 19:00:00,1633,6795736
2016-12-04 20:00:00,1296,4908484
2016-12-04 21:00:00,1105,4363808
2016-12-04 22:00:00,10022,44123464
2016-12-04 23:00:00,14864,52345856
2016-12-05 00:00:00,10465,48631316
2016-12-05 01:00:00,9046,45032268
2016-12-05 02:00:00,6264,35074104
2016-12-05 03:00:00,5404,30972288
2016-12-05 04:00:00,4373,24780324
2016-12-05 05:00:00,3149,17422316
2016-12-05 06:00:00,2403,12954316
2016-12-05 07:00:00,1951,10412184
2016-12-05 08:00:00,1963,10886884
2016-12-05 09:00:00,1743,7969198
2016-12-05 10:00:00,3199,13062443
2016-12-05 11:00:00,6183,27694807
2016-12-05 12:00:00,3882,12793308
2016-12-05 13:00:00,8297,20717020
2016-12-05 14:00:00,10034,27538812
2016-12-05 15:00:00,23404,58307368
2016-12-05 16:00:00,7802,32266752
2016-12-05 17:00:00,6592,27674663
2016-12-05 18:00:00,6209,25818011
2016-12-05 19:00:00,5543,23734461
2016-12-05 20:00:00,5486,26767109
2016-12-05 21:00:00,4000,22710537
2016-12-05 22:00:00,2623,14425530
2016-12-05 23:00:00,1889,8177962
2016-12-06 00:00:00,1837,7336822
2016-12-06 01:00:00,1808,5362352
2016-12-06 02:00:00,1613,4217864
2016-12-06 03:00:00,1549,3701448
2016-12-06 04:00:00,1498,3398184
2016-12-06 05:00:00,1397,2725128
2016-12-06 06:00:00,1377,2584928
2016-12-06 07:00:00,1344,2805476
2016-12-06 08:00:00,1422,3361656
2016-12-06 09:00:00,4817,12710592
2016-12-06 10:00:00,2993,7445540
2016-12-06 11:00:00,4073,40227372
2016-12-06 12:00:00,4752,42430516
2016-12-06 13:00:00,4370,43343076
2016-12-06 14:00:00,6349,48878840
2016-12-06 15:00:00,5428,36066944
2016-12-06 16:00:00,16357,50870760
2016-12-06 17:00:00,15894,48118148
2016-12-06 18:00:00,2699,21686932
2016-12-06 19:00:00,6580,29958416
2016-12-06 20:00:00,11993,26135716
2016-12-06 21:00:00,9055,20064304
2016-12-06 22:00:00,8678,18032216
2016-12-06 23:00:00,8446,17926360
2016-12-07 00:00:00,8350,17213264
2016-12-07 01:00:00,8221,15295536
2016-12-07 02:00:00,8116,12797628
2016-12-07 03:00:00,8024,12109480
2016-12-07 04:00:00,7907,11874092
2016-12-07 05:00:00,7769,12164824
2016-12-07 06:00:00,7378,11355148
2016-12-07 07:00:00,7202,10667096
2016-12-07 08:00:00,7264,11720164
2016-12-07 09:00:00,8265,17797924
2016-12-07 10:00:00,13616,30842588
2016-12-07 11:00:00,33272,145909620
2016-12-07 12:00:00,11430,55720584
2016-12-07 13:00:00,10990,58568895
2016-12-07 14:00:00,9757,45186516
2016-12-07 15:00:00,9963,38272016
2016-12-07 16:00:00,10166,40242652
2016-12-07 17:00:00,9213,29350516
2016-12-07 18:00:00,8894,31274784
2016-12-07 19:00:00,9839,43130272
2016-12-07 20:00:00,8860,33710854
2016-12-07 21:00:00,8561,37988192
2016-12-07 22:00:00,10397,46234931
2016-12-07 23:00:00,9335,35110334
2016-12-08 00:00:00,6815,26225445
2016-12-08 01:00:00,7093,22874052
2016-12-08 02:00:00,6858,22204813
2016-12-08 03:00:00,6484,21019624
2016-12-08 04:00:00,6264,21047464
2016-12-08 05:00:00,5920,19122728
2016-12-08 06:00:00,5910,18595230
2016-12-08 07:00:00,5446,17300756
2016-12-08 08:00:00,5480,17102648
2016-12-08 09:00:00,6743,25031456
2016-12-08 10:00:00,5688,20908972
2016-12-08 11:00:00,5811,24033228
2016-12-08 12:00:00,5044,19177288
2016-12-08 13:00:00,6152,26388308
2016-12-08 14:00:00,8031,46576036
2016-12-08 15:00:00,5859,27687484
2016-12-08 16:00:00,5971,25939204
2016-12-08 17:00:00,5825,25250104
2016-12-08 18:00:00,6650,30790234
2016-12-08 19:00:00,5610,24195258
2016-12-08 20:00:00,4811,19577016
2016-12-08 21:00:00,4510,17689324
2016-12-08 22:00:00,4733,20979016
2016-12-08 23:00:00,4381,24303948
2016-12-09 00:00:00,4525,30416228
2016-12-09 01:00:00,4953,34028348
2016-12-09 02:00:00,4890,35178964
2016-12-09 03:00:00,4972,39854576
2016-12-09 04:00:00,5164,45288288
2016-12-09 05:00:00,5295,47885116
2016-12-09 06:00:00,5267,48358620
2016-12-09 07:00:00,5108,46525384
2016-12-09 08:00:00,5048,45274872
2016-12-09 09:00:00,5642,43650236
2016-12-09 10:00:00,7033,57787472
2016-12-09 11:00:00,16628,66259520
2016-12-09 12:00:00,16387,96741440
2016-12-09 13:00:00,11393,73974634
2016-12-09 14:00:00,8885,46029594
2016-12-09 15:00:00,7702,49518215
2016-12-09 16:00:00,16737,226241010
2016-12-09 17:00:00,9059,80447024
2016-12-09 18:00:00,9022,44183380
2016-12-09 19:00:00,10436,41126564
2016-12-09 20:00:00,15924,39554476
2016-12-09 21:00:00,15586,38269697
2016-12-09 22:00:00,14892,35963269
2016-12-09 23:00:00,14326,35386516
2016-12-10 00:00:00,13749,34847200
2016-12-10 01:00:00,12592,32156716
2016-12-10 02:00:00,11564,29308040
2016-12-10 03:00:00,10861,27635440
2016-12-10 04:00:00,10554,28939056
2016-12-10 05:00:00,10135,28162996
2016-12-10 06:00:00,9694,27620596
2016-12-10 07:00:00,9148,26562540
2016-12-10 08:00:00,8157,25269132
2016-12-10 09:00:00,7428,23001948
2016-12-10 10:00:00,7023,20815436
2016-12-10 11:00:00,6295,16625036
2016-12-10 12:00:00,6203,14333656
2016-12-10 13:00:00,17377,301418220
2016-12-10 14:00:00,11515,157392260
2016-12-10 15:00:00,5801,24439452
2016-12-10 16:00:00,4666,10152492
2016-12-10 17:00:00,4372,8596608
2016-12-10 18:00:00,4455,9674108
2016-12-10 19:00:00,4132,7673732
2016-12-10 20:00:00,4109,8547828
2016-12-10 21:00:00,4261,8477312
2016-12-10 22:00:00,5284,9985444
2016-12-10 23:00:00,5122,9881097
2016-12-11 00:00:00,4924,10056220
2016-12-11 01:00:00,4767,10962268
2016-12-11 02:00:00,4513,10466596
2016-12-11 03:00:00,4167,9803940
2016-12-11 04:00:00,3809,8061164
2016-12-11 05:00:00,3644,7423164
2016-12-11 06:00:00,3549,7364284
2016-12-11 07:00:00,3522,8898204
2016-12-11 08:00:00,3441,8690128
2016-12-11 09:00:00,3446,9008360
2016-12-11 10:00:00,13770,127818796
2016-12-11 11:00:00,5060,51813764
2016-12-11 12:00:00,4200,19456016
2016-12-11 13:00:00,7083,12891436
2016-12-11 14:00:00,8519,10755864
2016-12-11 15:00:00,14412,13454684
2016-12-11 16:00:00,3528,8243160
2016-12-11 17:00:00,3586,8769084
2016-12-11 18:00:00,10468,11234556
2016-12-11 19:00:00,18457,14704464
2016-12-11 20:00:00,4234,11382316
2016-12-11 21:00:00,3425,6321220
2016-12-11 22:00:00,3300,5800844
2016-12-11 23:00:00,3211,5528312
2016-12-12 00:00:00,6945,7181732
2016-12-12 01:00:00,6502,7548180
2016-12-12 02:00:00,2356,5463128
2016-12-12 03:00:00,2176,5082324
2016-12-12 04:00:00,2142,4977896
2016-12-12 05:00:00,2078,4865352
2016-12-12 06:00:00,1937,4351612
2016-12-12 07:00:00,1838,4057332
2016-12-12 08:00:00,1830,3893244
2016-12-12 09:00:00,1809,4006602
2016-12-12 10:00:00,1849,5081160
2016-12-12 11:00:00,1899,4880820
2016-12-12 12:00:00,3421,6029388
2016-12-12 13:00:00,13996,35612424
2016-12-12 14:00:00,6845,15660724
2016-12-12 15:00:00,11668,34256592
2016-12-12 16:00:00,38244,108553330
2016-12-12 17:00:00,9005,42458024
2016-12-12 18:00:00,2605,11518384
2016-12-12 19:00:00,1879,6217244
2016-12-12 20:00:00,3057,11593084
2016-12-12 21:00:00,3437,13551576
2016-12-12 22:00:00,8164,25783172
2016-12-12 23:00:00,5518,15187308
2016-12-13 00:00:00,4711,12020308
2016-12-13 01:00:00,3127,8239296
2016-12-13 02:00:00,1676,5812332
2016-12-13 03:00:00,1574,4577752
2016-12-13 04:00:00,1561,4460120
2016-12-13 05:00:00,1530,4359252
2016-12-13 06:00:00,1523,4313348
2016-12-13 07:00:00,1509,4195924
2016-12-13 08:00:00,1503,4182900
2016-12-13 09:00:00,3461,10321274
2016-12-13 10:00:00,3474,12259688
2016-12-13 11:00:00,3157,14835540
2016-12-13 12:00:00,4331,23278108
2016-12-13 13:00:00,2628,13531016
2016-12-13 14:00:00,5286,27238276
2016-12-13 15:00:00,5300,27550608
2016-12-13 16:00:00,3936,23342560
2016-12-13 17:00:00,7436,29736452
2016-12-13 18:00:00,8269,31730476
2016-12-13 19:00:00,5850,21998276
2016-12-13 20:00:00,4770,16810260
2016-12-13 21:00:00,5332,17778888
2016-12-13 22:00:00,5772,30384816
2016-12-13 23:00:00,6121,26085356
2016-12-14 00:00:00,5670,18529276
2016-12-14 01:00:00,5891,16939744
2016-12-14 02:00:00,5771,16410224
2016-12-14 03:00:00,5600,15987540
2016-12-14 04:00:00,5455,15594672
2016-12-14 05:00:00,5202,14383072
2016-12-14 06:00:00,4945,13838616
2016-12-14 07:00:00,5228,16744068
2016-12-14 08:00:00,4628,12805564
2016-12-14 09:00:00,5251,16241200
2016-12-14 10:00:00,6427,35260604
2016-12-14 11:00:00,7977,44335692
2016-12-14 12:00:00,5429,21082772
2016-12-14 13:00:00,8864,21969412
2016-12-14 14:00:00,9111,22879485
2016-12-14 15:00:00,8943,28106420
2016-12-14 16:00:00,9294,41191024
2016-12-14 17:00:00,7740,19788692
2016-12-14 18:00:00,7394,20751264
2016-12-14 19:00:00,7159,20301260
2016-12-14 20:00:00,7333,20572160
2016-12-14 21:00:00,7111,18927904
2016-12-14 22:00:00,6765,17273808
2016-12-14 23:00:00,6503,15279932
2016-12-15 00:00:00,6292,16119340
2016-12-15 01:00:00,6222,14804852
2016-12-15 02:00:00,6309,14210752
2016-12-15 03:00:00,6280,14505554
2016-12-15 04:00:00,6173,13589618
2016-12-15 05:00:00,6129,13049158
2016-12-15 06:00:00,5869,11619686
2016-12-15 07:00:00,5797,11942534
2016-12-15 08:00:00,6165,14305750
2016-12-15 09:00:00,6088,13147134
2016-12-15 10:00:00,9538,14359190
2016-12-15 11:00:00,8501,39379772
2016-12-15 12:00:00,7114,22068120
2016-12-15 13:00:00,7931,42617149
2016-12-15 14:00:00,8158,28034309
2016-12-15 15:00:00,7990,41376429
2016-12-15 16:00:00,6480,18882671
2016-12-15 17:00:00,6231,14424471
2016-12-15 18:00:00,6512,22278163
2016-12-15 19:00:00,7240,51379913
2016-12-15 20:00:00,5813,11456873
2016-12-15 21:00:00,6848,14234644
2016-12-15 22:00:00,6457,12670032
2016-12-15 23:00:00,6774,92151920
2016-12-16 00:00:00,6425,88116892
2016-12-16 01:00:00,6139,87299756
2016-12-16 02:00:00,5954,86909940
2016-12-16 03:00:00,5709,86301500
2016-12-16 04:00:00,5564,87455764
2016-12-16 05:00:00,5122,84063556
2016-12-16 06:00:00,4891,78171296
2016-12-16 07:00:00,4607,57697672
2016-12-16 08:00:00,4356,39825932
2016-12-16 09:00:00,4494,28263784
2016-12-16 10:00:00,3964,13039620
2016-12-16 11:00:00,4051,10472486
2016-12-16 12:00:00,4413,9985112
2016-12-16 13:00:00,3922,9599848
2016-12-16 14:00:00,3975,10141620
2016-12-16 15:00:00,4305,11185624
2016-12-16 16:00:00,8061,15109600
2016-12-16 17:00:00,7546,15856656
2016-12-16 18:00:00,7200,13983762
2016-12-16 19:00:00,7273,16684987
2016-12-16 20:00:00,7762,25832343
2016-12-16 21:00:00,7440,24151956
2016-12-16 22:00:00,7219,22443140
2016-12-16 23:00:00,7013,21967388
2016-12-17 00:00:00,6754,18717992
2016-12-17 01:00:00,7002,18201232
2016-12-17 02:00:00,6512,15438792
2016-12-17 03:00:00,6459,14873224
2016-12-17 04:00:00,6386,13221392
2016-12-17 05:00:00,6290,12291980
2016-12-17 06:00:00,6248,12295664
2016-12-17 07:00:00,6096,11973936
2016-12-17 08:00:00,10827,13993856
2016-12-17 09:00:00,11142,12857120
2016-12-17 10:00:00,7716,10174724
2016-12-17 11:00:00,8410,14132800
2016-12-17 12:00:00,6111,10477548
2016-12-17 13:00:00,5769,10461204
2016-12-17 14:00:00,7029,26640488
2016-12-17 15:00:00,7249,11364244
2016-12-17 16:00:00,7088,9864840
2016-12-17 17:00:00,7105,9306880
2016-12-17 18:00:00,6717,8412720
2016-12-17 19:00:00,6524,7655648
2016-12-17 20:00:00,6446,7211252
2016-12-17 21:00:00,6477,7690088
2016-12-17 22:00:00,6406,8034308
2016-12-17 23:00:00,7142,18442724
2016-12-18 00:00:00,6544,10609880
2016-12-18 01:00:00,5916,8463972
2016-12-18 02:00:00,5354,7332556
2016-12-18 03:00:00,5016,6146460
2016-12-18 04:00:00,5072,7372556
2016-12-18 05:00:00,4704,6972160
2016-12-18 06:00:00,4665,6929044
2016-12-18 07:00:00,4535,6229648
2016-12-18 08:00:00,4410,6008632
2016-12-18 09:00:00,4336,5810940
2016-12-18 10:00:00,5936,25348248
2016-12-18 11:00:00,6287,16609600
2016-12-18 12:00:00,10630,8414380
2016-12-18 13:00:00,9079,7420004
2016-12-18 14:00:00,8436,9213032
2016-12-18 15:00:00,7029,8877576
2016-12-18 16:00:00,9846,43864176
2016-12-18 17:00:00,11563,79605360
2016-12-18 18:00:00,12421,102437904
2016-12-18 19:00:00,12652,109741908
2016-12-18 20:00:00,11468,93249240
2016-12-18 21:00:00,8287,69388404
2016-12-18 22:00:00,7490,110565128
2016-12-18 23:00:00,6774,98094180
2016-12-19 00:00:00,6078,67823760
2016-12-19 01:00:00,5494,29661216
2016-12-19 02:00:00,5022,12842336
2016-12-19 03:00:00,4857,8772376
2016-12-19 04:00:00,4773,8301780
2016-12-19 05:00:00,4709,7844684
2016-12-19 06:00:00,4549,7173484
2016-12-19 07:00:00,4419,6890712
2016-12-19 08:00:00,4943,17094424
2016-12-19 09:00:00,6047,23446804
2016-12-19 10:00:00,4754,16086644
2016-12-19 11:00:00,5895,30817752
2016-12-19 12:00:00,5834,18841120
2016-12-19 13:00:00,8613,18068160
2016-12-19 14:00:00,10630,25652868
2016-12-19 15:00:00,4643,14246064
2016-12-19 16:00:00,7287,77014364
2016-12-19 17:00:00,5059,22995476
2016-12-19 18:00:00,4534,13906640
2016-12-19 19:00:00,6396,43535486
2016-12-19 20:00:00,4680,14170482
2016-12-19 21:00:00,4490,13868682
2016-12-19 22:00:00,4201,10928266
2016-12-19 23:00:00,4305,10971910
2016-12-20 00:00:00,4091,10409918
2016-12-20 01:00:00,3833,9487306
2016-12-20 02:00:00,3397,8102526
2016-12-20 03:00:00,3214,7267970
2016-12-20 04:00:00,3091,6843834
2016-12-20 05:00:00,3039,6601370
2016-12-20 06:00:00,3017,6469078
2016-12-20 07:00:00,3055,6189118
2016-12-20 08:00:00,2960,6017118
2016-12-20 09:00:00,3138,6781642
2016-12-20 10:00:00,4870,10154450
2016-12-20 11:00:00,3564,8559976
2016-12-20 12:00:00,3838,10768106
2016-12-20 13:00:00,5044,24659822
2016-12-20 14:00:00,6891,38172708
2016-12-20 15:00:00,4460,21455652
2016-12-20 16:00:00,4341,20042333
2016-12-20 17:00:00,5682,25646031
2016-12-20 18:00:00,4872,19438195
2016-12-20 19:00:00,4129,11945235
2016-12-20 20:00:00,4492,18682811
2016-12-20 21:00:00,3548,10809463
2016-12-20 22:00:00,4317,19006723
2016-12-20 23:00:00,3817,14250551
2016-12-21 00:00:00,3629,15702909
2016-12-21 01:00:00,3304,10339393
2016-12-21 02:00:00,3438,11024765
2016-12-21 03:00:00,4084,12923155
2016-12-21 04:00:00,3848,12198560
2016-12-21 05:00:00,2820,9840236
2016-12-21 06:00:00,2402,8099138
2016-12-21 07:00:00,3318,10846647
2016-12-21 08:00:00,4160,20979741
2016-12-21 09:00:00,3900,19439636
2016-12-21 10:00:00,5254,26417648
2016-12-21 11:00:00,6305,26952174
2016-12-21 12:00:00,14910,129877920
2016-12-21 13:00:00,4259,17666879
2016-12-21 14:00:00,23129,190157439
2016-12-21 15:00:00,17616,155059393
2016-12-21 16:00:00,13131,113445968
2016-12-21 17:00:00,12768,111437824
2016-12-21 18:00:00,12595,110089116
2016-12-21 19:00:00,13509,113778720
2016-12-21 20:00:00,14861,117145528
2016-12-21 21:00:00,12882,108818492
2016-12-21 22:00:00,12679,107561708
2016-12-21 23:00:00,12491,106571328
2016-12-22 00:00:00,12300,104957768
2016-12-22 01:00:00,12006,102893796
2016-12-22 02:00:00,11749,101056032
2016-12-22 03:00:00,11468,98630392
2016-12-22 04:00:00,11220,96113144
2016-12-22 05:00:00,10947,94062224
2016-12-22 06:00:00,10692,91685880
2016-12-22 07:00:00,10467,89096800
2016-12-22 08:00:00,10089,85300300
2016-12-22 09:00:00,9956,83618432
2016-12-22 10:00:00,9514,80711728
2016-12-22 11:00:00,9365,77062730
2016-12-22 12:00:00,9074,74185630
2016-12-22 13:00:00,8867,71823147
2016-12-22 14:00:00,9517,74225924
2016-12-22 15:00:00,20158,365463788
2016-12-22 16:00:00,20335,112343196
2016-12-22 17:00:00,17338,86225920
2016-12-22 18:00:00,9595,61863770
2016-12-22 19:00:00,8605,58185515
2016-12-22 20:00:00,7846,57065762
2016-12-22 21:00:00,7644,63360376
2016-12-22 22:00:00,117182,344105200
2016-12-22 23:00:00,74566,201685372
2016-12-23 00:00:00,45996,129821416
2016-12-23 01:00:00,45214,122101596
2016-12-23 02:00:00,43251,114980088
2016-12-23 03:00:00,36346,99008136
2016-12-23 04:00:00,26623,79516848
2016-12-23 05:00:00,19796,61678904
2016-12-23 06:00:00,12080,44531940
2016-12-23 07:00:00,7951,34839980
2016-12-23 08:00:00,4905,30473072
2016-12-23 09:00:00,5894,40635524
2016-12-23 10:00:00,4640,26178598
2016-12-23 11:00:00,4335,24720576
2016-12-23 12:00:00,5329,28287988
2016-12-23 13:00:00,5057,27919308
2016-12-23 14:00:00,4339,29634196
2016-12-23 15:00:00,4304,26182064
2016-12-23 16:00:00,4792,25173496
2016-12-23 17:00:00,4284,23235510
2016-12-23 18:00:00,3829,22188466
2016-12-23 19:00:00,3775,21374590
2016-12-23 20:00:00,4713,23701132
2016-12-23 21:00:00,4741,22036959
2016-12-23 22:00:00,19291,29772863
2016-12-23 23:00:00,7485,22533149
2016-12-24 00:00:00,3587,20982292
2016-12-24 01:00:00,3208,19945948
2016-12-24 02:00:00,2904,15759656
2016-12-24 03:00:00,2759,16132504
2016-12-24 04:00:00,2553,13282132
2016-12-24 05:00:00,2443,12569128
2016-12-24 06:00:00,2316,11593280
2016-12-24 07:00:00,2289,15704144
2016-12-24 08:00:00,5485,22994308
2016-12-24 09:00:00,8309,18125684
2016-12-24 10:00:00,8320,16815520
2016-12-24 11:00:00,8458,16644862
2016-12-24 12:00:00,8700,16663071
2016-12-24 13:00:00,9487,20827285
2016-12-24 14:00:00,7743,16703237
2016-12-24 15:00:00,7507,16869747
2016-12-24 16:00:00,6978,17073444
2016-12-24 17:00:00,7130,13897204
2016-12-24 18:00:00,7499,13889788
2016-12-24 19:00:00,5346,11369972
2016-12-24 20:00:00,5172,10789640
2016-12-24 21:00:00,5040,10441796
2016-12-24 22:00:00,5062,12144936
2016-12-24 23:00:00,8244,15346368
2016-12-25 00:00:00,5790,12589752
2016-12-25 01:00:00,5568,12148328
2016-12-25 02:00:00,5408,11428328
2016-12-25 03:00:00,5416,11638048
2016-12-25 04:00:00,5407,11734192
2016-12-25 05:00:00,5400,11691404
2016-12-25 06:00:00,5378,11435020
2016-12-25 07:00:00,5305,11034740
2016-12-25 08:00:00,5343,11096304
2016-12-25 09:00:00,5111,10479360
2016-12-25 10:00:00,4834,9873780
2016-12-25 11:00:00,4030,8956236
2016-12-25 12:00:00,3766,8086768
2016-12-25 13:00:00,3388,7455804
2016-12-25 14:00:00,2973,6860340
2016-12-25 15:00:00,3608,7850068
2016-12-25 16:00:00,3596,9744184
2016-12-25 17:00:00,3187,6876720
2016-12-25 18:00:00,2271,5891212
2016-12-25 19:00:00,2734,6191900
2016-12-25 20:00:00,4197,9190060
2016-12-25 21:00:00,4833,10407468
2016-12-25 22:00:00,4033,9445764
2016-12-25 23:00:00,3206,7599400
2016-12-26 00:00:00,3107,19111324
2016-12-26 01:00:00,1828,4878364
2016-12-26 02:00:00,1508,4180096
2016-12-26 03:00:00,1448,4055192
2016-12-26 04:00:00,1426,3940096
2016-12-26 05:00:00,1282,3334480
2016-12-26 06:00:00,1137,3197076
2016-12-26 07:00:00,4111,4595980
2016-12-26 08:00:00,2518,8438856
2016-12-26 09:00:00,2196,4882574
2016-12-26 10:00:00,1151,3310446
2016-12-26 11:00:00,1278,4548066
2016-12-26 12:00:00,1868,23928440
2016-12-26 13:00:00,1458,11998344
2016-12-26 14:00:00,1852,7499067
2016-12-26 15:00:00,1699,6783405
2016-12-26 16:00:00,6034,61762666
2016-12-26 17:00:00,2880,12095772
2016-12-26 18:00:00,2369,11112672
2016-12-26 19:00:00,2579,10839908
2016-12-26 20:00:00,2480,7727616
2016-12-26 21:00:00,2236,6399588
2016-12-26 22:00:00,2099,6330880
2016-12-26 23:00:00,1780,6143292
2016-12-27 00:00:00,1713,7058920
2016-12-27 01:00:00,1524,5858084
2016-12-27 02:00:00,1458,5227560
2016-12-27 03:00:00,1516,6467104
2016-12-27 04:00:00,1447,5977748
2016-12-27 05:00:00,1396,5507864
2016-12-27 06:00:00,1290,5122884
2016-12-27 07:00:00,1456,7460304
2016-12-27 08:00:00,1375,7088056
2016-12-27 09:00:00,3201,10790820
2016-12-27 10:00:00,8023,22618128
2016-12-27 11:00:00,22067,46880056
2016-12-27 12:00:00,12999,47914128
2016-12-27 13:00:00,9869,32008036
2016-12-27 14:00:00,5516,21532124
2016-12-27 15:00:00,5334,20476496
2016-12-27 16:00:00,3707,13122822
2016-12-27 17:00:00,3240,11037524
2016-12-27 18:00:00,3099,12552268
2016-12-27 19:00:00,2704,7793340
2016-12-27 20:00:00,2503,8741356
2016-12-27 21:00:00,4502,15717784
2016-12-27 22:00:00,4195,15322460
2016-12-27 23:00:00,5406,18100344
2016-12-28 00:00:00,4630,13757376
2016-12-28 01:00:00,3912,10674048
2016-12-28 02:00:00,2695,6926784
2016-12-28 03:00:00,2133,5169344
2016-12-28 04:00:00,1991,4834296
2016-12-28 05:00:00,1680,4230136
2016-12-28 06:00:00,1607,4131832
2016-12-28 07:00:00,2158,7884792
2016-12-28 08:00:00,2209,8005144
2016-12-28 09:00:00,2159,8000576
2016-12-28 10:00:00,2045,10983904
2016-12-28 11:00:00,2032,10898192
2016-12-28 12:00:00,2316,15126348
2016-12-28 13:00:00,2021,9923551
2016-12-28 14:00:00,2120,15430825
2016-12-28 15:00:00,1727,11762818
2016-12-28 16:00:00,2119,22162966
2016-12-28 17:00:00,3728,19009680
2016-12-28 18:00:00,2834,17444048
2016-12-28 19:00:00,1043,12990456
2016-12-28 20:00:00,5437,119115200
2016-12-28 21:00:00,4087,57709840
2016-12-28 22:00:00,2092,26763056
2016-12-28 23:00:00,1587,13793448
2016-12-29 00:00:00,1130,5833584
2016-12-29 01:00:00,979,4152152
2016-12-29 02:00:00,932,4028272
2016-12-29 03:00:00,874,3835632
2016-12-29 04:00:00,881,4277640
2016-12-29 05:00:00,873,3985304
2016-12-29 06:00:00,859,3689480
2016-12-29 07:00:00,817,3047592
2016-12-29 08:00:00,870,4492336
2016-12-29 09:00:00,7062,149413896
2016-12-29 10:00:00,3522,51550396
2016-12-29 11:00:00,2272,17872548
2016-12-29 12:00:00,2981,14839620
2016-12-29 13:00:00,3079,24531084
2016-12-29 14:00:00,8916,47268790
2016-12-29 15:00:00,8550,44935368
2016-12-29 16:00:00,6793,55100508
2016-12-29 17:00:00,4496,38786016
2016-12-29 18:00:00,2402,20175848
2016-12-29 19:00:00,2222,17640690
2016-12-29 20:00:00,2245,17085700
2016-12-29 21:00:00,2109,17597756
2016-12-29 22:00:00,2031,16334860
2016-12-29 23:00:00,2455,19982300
2016-12-30 00:00:00,5900,92646840
2016-12-30 01:00:00,11868,199029099
2016-12-30 02:00:00,5303,43906685
2016-12-30 03:00:00,3233,25800511
2016-12-30 04:00:00,2319,20231996
2016-12-30 05:00:00,2158,19453024
2016-12-30 06:00:00,2123,18962220
2016-12-30 07:00:00,2101,18941204
2016-12-30 08:00:00,2501,20307756
2016-12-30 09:00:00,2414,14010876
2016-12-30 10:00:00,2886,33846890
2016-12-30 11:00:00,2740,30293944
2016-12-30 12:00:00,2716,18420216
2016-12-30 13:00:00,2761,13961740
2016-12-30 14:00:00,2734,15881498
2016-12-30 15:00:00,2553,11966526
2016-12-30 16:00:00,2119,12477386
2016-12-30 17:00:00,1897,11397628
2016-12-30 18:00:00,1754,11053020
2016-12-30 19:00:00,1586,14915542
2016-12-30 20:00:00,1629,15686992
2016-12-30 21:00:00,1659,19281720
2016-12-30 22:00:00,1783,27448312
2016-12-30 23:00:00,1710,24473504
2016-12-31 00:00:00,1386,14778752
2016-12-31 01:00:00,1923,11355184
2016-12-31 02:00:00,1392,10250808
2016-12-31 03:00:00,1345,9749064
2016-12-31 04:00:00,1265,9285600
2016-12-31 05:00:00,1159,8532528
2016-12-31 06:00:00,1119,8245096
2016-12-31 07:00:00,1124,8093340
2016-12-31 08:00:00,1475,10385852
2016-12-31 09:00:00,1485,14640076
2016-12-31 10:00:00,2211,11585504
2016-12-31 11:00:00,8169,161064704
2016-12-31 12:00:00,5363,96544976
2016-12-31 13:00:00,2350,18486160
2016-12-31 14:00:00,2004,11234096
2016-12-31 15:00:00,2109,9639608
2016-12-31 16:00:00,5292,9408464
2016-12-31 17:00:00,4845,82301056
2016-12-31 18:00:00,2126,17598720
2016-12-31 19:00:00,1677,9351896
2016-12-31 20:00:00,1513,7067112
2016-12-31 21:00:00,1471,8065752
2016-12-31 22:00:00,4129,88900816
2016-12-31 23:00:00,1359,14142328


==> graphs/gnu-plot/hourly-usage-stats/data/core_memory_demand_2017.csv <==
time,cores_requested,memory_requested
2017-01-01 00:00:00,10,256000
2017-01-01 01:00:00,23,98776
2017-01-01 02:00:00,21,22680
2017-01-01 03:00:00,21,286408
2017-01-01 04:00:00,7,123432
2017-01-01 05:00:00,4,33288
2017-01-01 06:00:00,7,49272
2017-01-01 07:00:00,18,141560
2017-01-01 08:00:00,564,1622920
2017-01-01 09:00:00,607,4165552
2017-01-01 10:00:00,424,3895124
2017-01-01 11:00:00,65242,140050176
2017-01-01 12:00:00,67279,191002720
2017-01-01 13:00:00,67258,190839586
2017-01-01 14:00:00,65170,138924320
2017-01-01 15:00:00,41859,88982560
2017-01-01 16:00:00,437,3433376
2017-01-01 17:00:00,438,3659088
2017-01-01 18:00:00,416,3158568
2017-01-01 19:00:00,352,3194532
2017-01-01 20:00:00,2359,55882768
2017-01-01 21:00:00,2484,59656336
2017-01-01 22:00:00,652,7578160
2017-01-01 23:00:00,633,6223744
2017-01-02 00:00:00,586,5703456
2017-01-02 01:00:00,342,1615824
2017-01-02 02:00:00,190,1349584
2017-01-02 03:00:00,170,1237968
2017-01-02 04:00:00,135,1133520
2017-01-02 05:00:00,114,1080816
2017-01-02 06:00:00,95,1039856
2017-01-02 07:00:00,99,1004512
2017-01-02 08:00:00,89,979616
2017-01-02 09:00:00,685,3441892
2017-01-02 10:00:00,730,4110244
2017-01-02 11:00:00,2132,10384588
2017-01-02 12:00:00,1981,8779924
2017-01-02 13:00:00,1991,8708020
2017-01-02 14:00:00,2250,13148596
2017-01-02 15:00:00,2183,13122040
2017-01-02 16:00:00,2009,13735252
2017-01-02 17:00:00,2320,10274848
2017-01-02 18:00:00,2861,17296657
2017-01-02 19:00:00,3309,27111787
2017-01-02 20:00:00,5203,76228274
2017-01-02 21:00:00,13412,277842220
2017-01-02 22:00:00,8683,164099256
2017-01-02 23:00:00,2404,18468222
2017-01-03 00:00:00,2338,19212630
2017-01-03 01:00:00,2292,19120228
2017-01-03 02:00:00,2094,15566884
2017-01-03 03:00:00,1968,13644788
2017-01-03 04:00:00,1862,11641056
2017-01-03 05:00:00,1756,10160864
2017-01-03 06:00:00,1685,9076960
2017-01-03 07:00:00,1461,7796192
2017-01-03 08:00:00,1530,9022336
2017-01-03 09:00:00,1640,9370336
2017-01-03 10:00:00,5675,49008728
2017-01-03 11:00:00,7206,49465272
2017-01-03 12:00:00,4716,17029714
2017-01-03 13:00:00,1933,11843886
2017-01-03 14:00:00,9749,75712252
2017-01-03 15:00:00,1574,8423198
2017-01-03 16:00:00,10817,141682220
2017-01-03 17:00:00,20642,317018854
2017-01-03 18:00:00,1194,15294072
2017-01-03 19:00:00,890,8827416
2017-01-03 20:00:00,747,6829888
2017-01-03 21:00:00,712,6895056
2017-01-03 22:00:00,674,6436704
2017-01-03 23:00:00,661,5861648
2017-01-04 00:00:00,603,5484352
2017-01-04 01:00:00,576,5210976
2017-01-04 02:00:00,2258,8577464
2017-01-04 03:00:00,2209,8331048
2017-01-04 04:00:00,1878,7477696
2017-01-04 05:00:00,1336,6313568
2017-01-04 06:00:00,772,5085068
2017-01-04 07:00:00,430,4122800
2017-01-04 08:00:00,28812,96928204
2017-01-04 09:00:00,24679,55033676
2017-01-04 10:00:00,49387,103925612
2017-01-04 11:00:00,40926,106072674
2017-01-04 12:00:00,20241,50200978
2017-01-04 13:00:00,14109,37034650
2017-01-04 14:00:00,9176,27146914
2017-01-04 15:00:00,5300,18043368
2017-01-04 16:00:00,2357,10473524
2017-01-04 17:00:00,1411,9300096
2017-01-04 18:00:00,817,5000004
2017-01-04 19:00:00,595,4573496
2017-01-04 20:00:00,2959,64170612
2017-01-04 21:00:00,539,7301704
2017-01-04 22:00:00,564,8961964
2017-01-04 23:00:00,1940,7671886
2017-01-05 00:00:00,4312,9367309
2017-01-05 01:00:00,3098,14280308
2017-01-05 02:00:00,2306,9062796
2017-01-05 03:00:00,2066,5674428
2017-01-05 04:00:00,1575,4827536
2017-01-05 05:00:00,1519,4520496
2017-01-05 06:00:00,1437,4349968
2017-01-05 07:00:00,2260,30892144
2017-01-05 08:00:00,12263,281131168
2017-01-05 09:00:00,4264,67664976
2017-01-05 10:00:00,1660,4609140
2017-01-05 11:00:00,1867,4966884
2017-01-05 12:00:00,2246,5858384
2017-01-05 13:00:00,2814,6248792
2017-01-05 14:00:00,5023,66594356
2017-01-05 15:00:00,5205,15180072
2017-01-05 16:00:00,7025,15840000
2017-01-05 17:00:00,6526,42369920
2017-01-05 18:00:00,3996,20759456
2017-01-05 19:00:00,3350,7780836
2017-01-05 20:00:00,4937,46614808
2017-01-05 21:00:00,2323,6426576
2017-01-05 22:00:00,2695,9283288
2017-01-05 23:00:00,2265,7910904
2017-01-06 00:00:00,1896,6601548
2017-01-06 01:00:00,2008,8874984
2017-01-06 02:00:00,1485,5426526
2017-01-06 03:00:00,1161,3823824
2017-01-06 04:00:00,958,2670992
2017-01-06 05:00:00,868,2283536
2017-01-06 06:00:00,791,2001552
2017-01-06 07:00:00,738,1658460
2017-01-06 08:00:00,739,1675152
2017-01-06 09:00:00,2200,6055352
2017-01-06 10:00:00,9352,183629008
2017-01-06 11:00:00,8357,118649438
2017-01-06 12:00:00,1378,12494098
2017-01-06 13:00:00,1477,11782952
2017-01-06 14:00:00,1701,15116888
2017-01-06 15:00:00,1724,10121744
2017-01-06 16:00:00,4040,69637536
2017-01-06 17:00:00,3647,61449488
2017-01-06 18:00:00,1677,18143728
2017-01-06 19:00:00,1099,6589072
2017-01-06 20:00:00,879,4617280
2017-01-06 21:00:00,776,4261312
2017-01-06 22:00:00,1074,4908656
2017-01-06 23:00:00,776,3796720
2017-01-07 00:00:00,1101,3317232
2017-01-07 01:00:00,658,2552496
2017-01-07 02:00:00,863,2274928
2017-01-07 03:00:00,1464,2065776
2017-01-07 04:00:00,1030,1107680
2017-01-07 05:00:00,214,255456
2017-01-07 06:00:00,215,259552
2017-01-07 07:00:00,154,231456
2017-01-07 08:00:00,154,231456
2017-01-07 09:00:00,154,231456
2017-01-07 10:00:00,146,167456
2017-01-07 11:00:00,146,167456
2017-01-07 12:00:00,146,167456
2017-01-07 13:00:00,146,167456
2017-01-07 14:00:00,146,167456
2017-01-07 15:00:00,146,167456
2017-01-07 16:00:00,146,167456
2017-01-07 17:00:00,146,167456
2017-01-07 18:00:00,146,167456
2017-01-07 19:00:00,146,167456
2017-01-07 20:00:00,146,167456
2017-01-07 21:00:00,122,142880
2017-01-07 22:00:00,122,142880
2017-01-07 23:00:00,122,142880
2017-01-08 00:00:00,122,142880
2017-01-08 01:00:00,98,118304
2017-01-08 02:00:00,98,118304
2017-01-08 03:00:00,98,118304
2017-01-08 04:00:00,98,118304
2017-01-08 05:00:00,74,93728
2017-01-08 06:00:00,26,44576
2017-01-08 07:00:00,2,20000
2017-01-08 08:00:00,2,20000
2017-01-08 09:00:00,2,20000
2017-01-08 10:00:00,2,20000
2017-01-08 11:00:00,2,20000
2017-01-08 12:00:00,2,20000
2017-01-08 13:00:00,2,20000
2017-01-08 14:00:00,2,20000
2017-01-08 15:00:00,2,20000
2017-01-08 16:00:00,2,20000
2017-01-08 17:00:00,2,20000
2017-01-08 18:00:00,2,20000
2017-01-08 19:00:00,2,20000
2017-01-08 20:00:00,2,20000
2017-01-08 21:00:00,0,0
2017-01-08 22:00:00,0,0
2017-01-08 23:00:00,0,0
2017-01-09 00:00:00,0,0
2017-01-09 01:00:00,0,0
2017-01-09 02:00:00,0,0
2017-01-09 03:00:00,0,0
2017-01-09 04:00:00,0,0
2017-01-09 05:00:00,0,0
2017-01-09 06:00:00,0,0
2017-01-09 07:00:00,0,0
2017-01-09 08:00:00,0,0
2017-01-09 09:00:00,0,0
2017-01-09 10:00:00,0,0
2017-01-09 11:00:00,0,0
2017-01-09 12:00:00,0,0
2017-01-09 13:00:00,0,0
2017-01-09 14:00:00,0,0
2017-01-09 15:00:00,0,0
2017-01-09 16:00:00,0,0
2017-01-09 17:00:00,0,0
2017-01-09 18:00:00,0,0
2017-01-09 19:00:00,0,0
2017-01-09 20:00:00,0,0
2017-01-09 21:00:00,0,0
2017-01-09 22:00:00,0,0
2017-01-09 23:00:00,0,0
2017-01-10 00:00:00,0,0
2017-01-10 01:00:00,0,0
2017-01-10 02:00:00,0,0
2017-01-10 03:00:00,0,0
2017-01-10 04:00:00,0,0
2017-01-10 05:00:00,0,0
2017-01-10 06:00:00,0,0
2017-01-10 07:00:00,0,0
2017-01-10 08:00:00,0,0
2017-01-10 09:00:00,0,0
2017-01-10 10:00:00,0,0
2017-01-10 11:00:00,0,0
2017-01-10 12:00:00,0,0
2017-01-10 13:00:00,0,0
2017-01-10 14:00:00,0,0
2017-01-10 15:00:00,0,0
2017-01-10 16:00:00,0,0
2017-01-10 17:00:00,0,0
2017-01-10 18:00:00,0,0
2017-01-10 19:00:00,4000,4096000
2017-01-10 20:00:00,3,3072
2017-01-10 21:00:00,45,94304
2017-01-10 22:00:00,7404,15140304
2017-01-10 23:00:00,28003,60627936
2017-01-11 00:00:00,24957,54831496
2017-01-11 01:00:00,18824,42757056
2017-01-11 02:00:00,24635,141367056
2017-01-11 03:00:00,38426,394263600
2017-01-11 04:00:00,11502,28865616
2017-01-11 05:00:00,7490,19989384
2017-01-11 06:00:00,4375,13441536
2017-01-11 07:00:00,3434,11290232
2017-01-11 08:00:00,2861,10602192
2017-01-11 09:00:00,2781,13910960
2017-01-11 10:00:00,2750,15495644
2017-01-11 11:00:00,2093,12214924
2017-01-11 12:00:00,2091,14899960
2017-01-11 13:00:00,2500,12992869
2017-01-11 14:00:00,4156,22488743
2017-01-11 15:00:00,3665,21453274
2017-01-11 16:00:00,2222,15639159
2017-01-11 17:00:00,2291,14488468
2017-01-11 18:00:00,2484,16208776
2017-01-11 19:00:00,2218,16355950
2017-01-11 20:00:00,1980,15052928
2017-01-11 21:00:00,3138,27902328
2017-01-11 22:00:00,2619,18562184
2017-01-11 23:00:00,2481,19977968
2017-01-12 00:00:00,2254,17417272
2017-01-12 01:00:00,2169,16602608
2017-01-12 02:00:00,1937,13234576
2017-01-12 03:00:00,1729,9063859
2017-01-12 04:00:00,1719,10065333
2017-01-12 05:00:00,2069,25662616
2017-01-12 06:00:00,2189,30840768
2017-01-12 07:00:00,1906,22164160
2017-01-12 08:00:00,1673,15233968
2017-01-12 09:00:00,1902,19754208
2017-01-12 10:00:00,2421,26208936
2017-01-12 11:00:00,4819,56577624
2017-01-12 12:00:00,4441,54949024
2017-01-12 13:00:00,4327,47103728
2017-01-12 14:00:00,3513,45374037
2017-01-12 15:00:00,3971,42562509
2017-01-12 16:00:00,3823,38573097
2017-01-12 17:00:00,1629,20313424
2017-01-12 18:00:00,1736,23876291
2017-01-12 19:00:00,6909,47521941
2017-01-12 20:00:00,5172,34123306
2017-01-12 21:00:00,4818,33289790
2017-01-12 22:00:00,4491,29158476
2017-01-12 23:00:00,3376,27103293
2017-01-13 00:00:00,6442,31718050
2017-01-13 01:00:00,2009,20263020
2017-01-13 02:00:00,1850,17395348
2017-01-13 03:00:00,1639,16420986
2017-01-13 04:00:00,1582,12818954
2017-01-13 05:00:00,1470,6823509
2017-01-13 06:00:00,1407,6659744
2017-01-13 07:00:00,1370,6315296
2017-01-13 08:00:00,1696,9866562
2017-01-13 09:00:00,1647,8594791
2017-01-13 10:00:00,2609,12070055
2017-01-13 11:00:00,3050,22798309
2017-01-13 12:00:00,2653,23890813
2017-01-13 13:00:00,2396,18450147
2017-01-13 14:00:00,5027,21245766
2017-01-13 15:00:00,4812,17192063
2017-01-13 16:00:00,3214,19459889
2017-01-13 17:00:00,2483,15631680
2017-01-13 18:00:00,2091,14467152
2017-01-13 19:00:00,7240,19322233
2017-01-13 20:00:00,1965,11002836
2017-01-13 21:00:00,3595,11937781
2017-01-13 22:00:00,1636,10383594
2017-01-13 23:00:00,1790,12303555
2017-01-14 00:00:00,2077,13915101
2017-01-14 01:00:00,1854,12051133
2017-01-14 02:00:00,1868,11873736
2017-01-14 03:00:00,1359,7875304
2017-01-14 04:00:00,1294,8135200
2017-01-14 05:00:00,1227,6234920
2017-01-14 06:00:00,1208,5367296
2017-01-14 07:00:00,1200,5690776
2017-01-14 08:00:00,3677,41806400
2017-01-14 09:00:00,4369,46295644
2017-01-14 10:00:00,3664,33589220
2017-01-14 11:00:00,2464,17040360
2017-01-14 12:00:00,2833,19077216
2017-01-14 13:00:00,38526,98755400
2017-01-14 14:00:00,2965,15574848
2017-01-14 15:00:00,6596,262008844
2017-01-14 16:00:00,5678,223004240
2017-01-14 17:00:00,4339,59067684
2017-01-14 18:00:00,3629,17571580
2017-01-14 19:00:00,3140,14263460
2017-01-14 20:00:00,3043,13949072
2017-01-14 21:00:00,3483,14696720
2017-01-14 22:00:00,3211,15730208
2017-01-14 23:00:00,3319,16709664
2017-01-15 00:00:00,3533,18239496
2017-01-15 01:00:00,3352,16746096
2017-01-15 02:00:00,3164,15156840
2017-01-15 03:00:00,2956,13494920
2017-01-15 04:00:00,2877,13061056
2017-01-15 05:00:00,2777,12678104
2017-01-15 06:00:00,2748,12534488
2017-01-15 07:00:00,2738,12505336
2017-01-15 08:00:00,2724,12487808
2017-01-15 09:00:00,2705,12571576
2017-01-15 10:00:00,2710,12606512
2017-01-15 11:00:00,2688,12565480
2017-01-15 12:00:00,2892,16062408
2017-01-15 13:00:00,2946,15371624
2017-01-15 14:00:00,3229,15576272
2017-01-15 15:00:00,3532,16910440
2017-01-15 16:00:00,4915,42868260
2017-01-15 17:00:00,4521,41158265
2017-01-15 18:00:00,4742,39699192
2017-01-15 19:00:00,4114,37341480
2017-01-15 20:00:00,4014,36254576
2017-01-15 21:00:00,3816,33670084
2017-01-15 22:00:00,3703,33599860
2017-01-15 23:00:00,3398,29482184
2017-01-16 00:00:00,3812,25247712
2017-01-16 01:00:00,2781,20979256
2017-01-16 02:00:00,2643,18515240
2017-01-16 03:00:00,2544,17547456
2017-01-16 04:00:00,2448,16753432
2017-01-16 05:00:00,2344,15939528
2017-01-16 06:00:00,2252,15418880
2017-01-16 07:00:00,2191,14853552
2017-01-16 08:00:00,2258,14219816
2017-01-16 09:00:00,2049,13874472
2017-01-16 10:00:00,2150,13654864
2017-01-16 11:00:00,2609,16389680
2017-01-16 12:00:00,2209,13344656
2017-01-16 13:00:00,2257,12556302
2017-01-16 14:00:00,2257,14489200
2017-01-16 15:00:00,2310,16835228
2017-01-16 16:00:00,2472,17248752
2017-01-16 17:00:00,2692,18292042
2017-01-16 18:00:00,2366,16944520
2017-01-16 19:00:00,3866,16709536
2017-01-16 20:00:00,2523,12566884
2017-01-16 21:00:00,2009,13881944
2017-01-16 22:00:00,3047,14298740
2017-01-16 23:00:00,2451,14886177
2017-01-17 00:00:00,2352,15908211
2017-01-17 01:00:00,2106,13833700
2017-01-17 02:00:00,1601,12130533
2017-01-17 03:00:00,1523,11508202
2017-01-17 04:00:00,1462,10825868
2017-01-17 05:00:00,1438,10557364
2017-01-17 06:00:00,1582,9933196
2017-01-17 07:00:00,1577,9559888
2017-01-17 08:00:00,1617,10291692
2017-01-17 09:00:00,2565,10210660
2017-01-17 10:00:00,6979,38655356
2017-01-17 11:00:00,2428,14205197
2017-01-17 12:00:00,2315,17121169
2017-01-17 13:00:00,2775,19548896
2017-01-17 14:00:00,7136,83003508
2017-01-17 15:00:00,6569,78877570
2017-01-17 16:00:00,4703,54501724
2017-01-17 17:00:00,2252,17802728
2017-01-17 18:00:00,2044,10566528
2017-01-17 19:00:00,1729,9774528
2017-01-17 20:00:00,1787,9471864
2017-01-17 21:00:00,2940,19293980
2017-01-17 22:00:00,5143,23827180
2017-01-17 23:00:00,3533,21336016
2017-01-18 00:00:00,2237,12888748
2017-01-18 01:00:00,1892,9161432
2017-01-18 02:00:00,2304,10333143
2017-01-18 03:00:00,1520,8484220
2017-01-18 04:00:00,5283,68578100
2017-01-18 05:00:00,5633,75738068
2017-01-18 06:00:00,1688,13478412
2017-01-18 07:00:00,1401,8638600
2017-01-18 08:00:00,1330,7545852
2017-01-18 09:00:00,1840,10135060
2017-01-18 10:00:00,1810,18047148
2017-01-18 11:00:00,2408,20255964
2017-01-18 12:00:00,2445,18279920
2017-01-18 13:00:00,6089,74940188
2017-01-18 14:00:00,7244,78385650
2017-01-18 15:00:00,2704,12462618
2017-01-18 16:00:00,2682,11252842
2017-01-18 17:00:00,6875,79751986
2017-01-18 18:00:00,3677,25172888
2017-01-18 19:00:00,3020,15643804
2017-01-18 20:00:00,6129,76242036
2017-01-18 21:00:00,4020,19841818
2017-01-18 22:00:00,2756,14847932
2017-01-18 23:00:00,2991,14489818
2017-01-19 00:00:00,2565,13550830
2017-01-19 01:00:00,2354,12504788
2017-01-19 02:00:00,1801,10826373
2017-01-19 03:00:00,1754,10507748
2017-01-19 04:00:00,1793,10820844
2017-01-19 05:00:00,1729,10485796
2017-01-19 06:00:00,1602,7810796
2017-01-19 07:00:00,1509,7419076
2017-01-19 08:00:00,1664,9076576
2017-01-19 09:00:00,4804,77429992
2017-01-19 10:00:00,1925,15141696
2017-01-19 11:00:00,1659,11429759
2017-01-19 12:00:00,1745,11793648
2017-01-19 13:00:00,1825,10147423
2017-01-19 14:00:00,2788,21268960
2017-01-19 15:00:00,7421,45693477
2017-01-19 16:00:00,6398,47466786
2017-01-19 17:00:00,2418,18100218
2017-01-19 18:00:00,2519,14455172
2017-01-19 19:00:00,3450,15831843
2017-01-19 20:00:00,4780,18176841
2017-01-19 21:00:00,5025,20033054
2017-01-19 22:00:00,5487,22934224
2017-01-19 23:00:00,3335,17265692
2017-01-20 00:00:00,2759,14394596
2017-01-20 01:00:00,4167,27344321
2017-01-20 02:00:00,2761,22308572
2017-01-20 03:00:00,2674,15962579
2017-01-20 04:00:00,2207,12991288
2017-01-20 05:00:00,2286,16634632
2017-01-20 06:00:00,1894,12571177
2017-01-20 07:00:00,1896,18954576
2017-01-20 08:00:00,2259,21927628
2017-01-20 09:00:00,2338,19000244
2017-01-20 10:00:00,2598,13763325
2017-01-20 11:00:00,5343,28886496
2017-01-20 12:00:00,3786,27254100
2017-01-20 13:00:00,3040,17288964
2017-01-20 14:00:00,7702,44552737
2017-01-20 15:00:00,7700,68404639
2017-01-20 16:00:00,11749,71191850
2017-01-20 17:00:00,8668,54762583
2017-01-20 18:00:00,3515,20958887
2017-01-20 19:00:00,4230,27075669
2017-01-20 20:00:00,3421,22197036
2017-01-20 21:00:00,3125,19561492
2017-01-20 22:00:00,2992,16057108
2017-01-20 23:00:00,6623,19465572
2017-01-21 00:00:00,5081,17905380
2017-01-21 01:00:00,4594,13331704
2017-01-21 02:00:00,4506,13114064
2017-01-21 03:00:00,4413,12347896
2017-01-21 04:00:00,3891,11146544
2017-01-21 05:00:00,3849,10907440
2017-01-21 06:00:00,3562,10480840
2017-01-21 07:00:00,3095,11018068
2017-01-21 08:00:00,2605,9439688
2017-01-21 09:00:00,2918,15266536
2017-01-21 10:00:00,5161,75982216
2017-01-21 11:00:00,2782,15803784
2017-01-21 12:00:00,3801,20944764
2017-01-21 13:00:00,2985,17499584
2017-01-21 14:00:00,2840,15561404
2017-01-21 15:00:00,2585,14278104
2017-01-21 16:00:00,3002,19945764
2017-01-21 17:00:00,2903,19642376
2017-01-21 18:00:00,2561,16052964
2017-01-21 19:00:00,2592,15361924
2017-01-21 20:00:00,2351,14922448
2017-01-21 21:00:00,2095,14796034
2017-01-21 22:00:00,2388,27148172
2017-01-21 23:00:00,3141,36463160
2017-01-22 00:00:00,2775,30145568
2017-01-22 01:00:00,2476,22183408
2017-01-22 02:00:00,2220,17617752
2017-01-22 03:00:00,2162,16671784
2017-01-22 04:00:00,2138,16504688
2017-01-22 05:00:00,2125,16326496
2017-01-22 06:00:00,2100,15720312
2017-01-22 07:00:00,2040,15629536
2017-01-22 08:00:00,1542,11116248
2017-01-22 09:00:00,1529,11324184
2017-01-22 10:00:00,1792,15011992
2017-01-22 11:00:00,2054,15969112
2017-01-22 12:00:00,2443,21297528
2017-01-22 13:00:00,5687,37152428
2017-01-22 14:00:00,2886,22857600
2017-01-22 15:00:00,3787,27632864
2017-01-22 16:00:00,4875,33929852
2017-01-22 17:00:00,4402,31731516
2017-01-22 18:00:00,4107,29872212
2017-01-22 19:00:00,3918,27915584
2017-01-22 20:00:00,4052,28275106
2017-01-22 21:00:00,3601,26712143
2017-01-22 22:00:00,3958,27094333
2017-01-22 23:00:00,5358,35548200
2017-01-23 00:00:00,3481,27010552
2017-01-23 01:00:00,3364,25997572
2017-01-23 02:00:00,3234,24941548
2017-01-23 03:00:00,4446,27488130
2017-01-23 04:00:00,4228,26812741
2017-01-23 05:00:00,3603,20899210
2017-01-23 06:00:00,2927,18585345
2017-01-23 07:00:00,2332,16772516
2017-01-23 08:00:00,2291,17306888
2017-01-23 09:00:00,2737,17897592
2017-01-23 10:00:00,4686,38196504
2017-01-23 11:00:00,2607,20705652
2017-01-23 12:00:00,2328,16496844
2017-01-23 13:00:00,3889,26955176
2017-01-23 14:00:00,2842,20379370
2017-01-23 15:00:00,3948,81573265
2017-01-23 16:00:00,29656,132437850
2017-01-23 17:00:00,3400,79646406
2017-01-23 18:00:00,3736,88613462
2017-01-23 19:00:00,3966,91083858
2017-01-23 20:00:00,3937,93254894
2017-01-23 21:00:00,12164,135820993
2017-01-23 22:00:00,4440,91355856
2017-01-23 23:00:00,4237,92284793
2017-01-24 00:00:00,4591,91824336
2017-01-24 01:00:00,4629,96076186
2017-01-24 02:00:00,4473,93981250
2017-01-24 03:00:00,4149,92203038
2017-01-24 04:00:00,3825,90091612
2017-01-24 05:00:00,3663,88376062
2017-01-24 06:00:00,2999,81065330
2017-01-24 07:00:00,2852,76855306
2017-01-24 08:00:00,2734,73703308
2017-01-24 09:00:00,2684,71142888
2017-01-24 10:00:00,10281,111264558
2017-01-24 11:00:00,9563,106157406
2017-01-24 12:00:00,11578,114225802
2017-01-24 13:00:00,7549,90870400
2017-01-24 14:00:00,6925,85982632
2017-01-24 15:00:00,6232,82398542
2017-01-24 16:00:00,5702,78452758
2017-01-24 17:00:00,5096,73259590
2017-01-24 18:00:00,4610,69897552
2017-01-24 19:00:00,4116,65468494
2017-01-24 20:00:00,3902,64740224
2017-01-24 21:00:00,3319,57585722
2017-01-24 22:00:00,3381,56171748
2017-01-24 23:00:00,6929,64769946
2017-01-25 00:00:00,3465,58033040
2017-01-25 01:00:00,3717,53817578
2017-01-25 02:00:00,3133,48118026
2017-01-25 03:00:00,2801,46423428
2017-01-25 04:00:00,3071,47488234
2017-01-25 05:00:00,2923,45620246
2017-01-25 06:00:00,2837,43838524
2017-01-25 07:00:00,2839,42398832
2017-01-25 08:00:00,2669,38534394
2017-01-25 09:00:00,2601,37636324
2017-01-25 10:00:00,2815,37731384
2017-01-25 11:00:00,43015,119618102
2017-01-25 12:00:00,15228,60090864
2017-01-25 13:00:00,2580,33763168
2017-01-25 14:00:00,3220,36153833
2017-01-25 15:00:00,3079,34711404
2017-01-25 16:00:00,5007,77360584
2017-01-25 17:00:00,2600,35057964
2017-01-25 18:00:00,2028,29904068
2017-01-25 19:00:00,2071,28806362
2017-01-25 20:00:00,4225,49509652
2017-01-25 21:00:00,3034,27459074
2017-01-25 22:00:00,5819,52204344
2017-01-25 23:00:00,4999,44268394
2017-01-26 00:00:00,3055,27938990
2017-01-26 01:00:00,2916,28403822
2017-01-26 02:00:00,3958,31308604
2017-01-26 03:00:00,4601,31470290
2017-01-26 04:00:00,4419,31352306
2017-01-26 05:00:00,3553,30814458
2017-01-26 06:00:00,2670,27480982
2017-01-26 07:00:00,2277,25507268
2017-01-26 08:00:00,2517,30058516
2017-01-26 09:00:00,2412,24871586
2017-01-26 10:00:00,2317,23531110
2017-01-26 11:00:00,4213,25173466
2017-01-26 12:00:00,4579,26451842
2017-01-26 13:00:00,9011,63539990
2017-01-26 14:00:00,4462,22388244
2017-01-26 15:00:00,4119,21614972
2017-01-26 16:00:00,5149,23525168
2017-01-26 17:00:00,5427,24135100
2017-01-26 18:00:00,5278,25432356
2017-01-26 19:00:00,4929,22458677
2017-01-26 20:00:00,4333,20696327
2017-01-26 21:00:00,4085,20067751
2017-01-26 22:00:00,8609,91341219
2017-01-26 23:00:00,5887,31355887
2017-01-27 00:00:00,5435,23668803
2017-01-27 01:00:00,5366,22029091
2017-01-27 02:00:00,4991,20945655
2017-01-27 03:00:00,4669,20163721
2017-01-27 04:00:00,4286,18375205
2017-01-27 05:00:00,4012,17184829
2017-01-27 06:00:00,4220,19243967
2017-01-27 07:00:00,4329,19332715
2017-01-27 08:00:00,5623,24236272
2017-01-27 09:00:00,6884,43445956
2017-01-27 10:00:00,6552,30172538
2017-01-27 11:00:00,6116,25804208
2017-01-27 12:00:00,5694,23714360
2017-01-27 13:00:00,6170,25395180
2017-01-27 14:00:00,7114,29524687
2017-01-27 15:00:00,6581,31690812
2017-01-27 16:00:00,8368,30060243
2017-01-27 17:00:00,7124,25983113
2017-01-27 18:00:00,6461,27473266
2017-01-27 19:00:00,6173,24355888
2017-01-27 20:00:00,6192,21707724
2017-01-27 21:00:00,10548,116195588
2017-01-27 22:00:00,10296,45456502
2017-01-27 23:00:00,8155,42640996
2017-01-28 00:00:00,7383,35133936
2017-01-28 01:00:00,6875,35724490
2017-01-28 02:00:00,5916,32014656
2017-01-28 03:00:00,5214,30485392
2017-01-28 04:00:00,4266,28110712
2017-01-28 05:00:00,3578,26838532
2017-01-28 06:00:00,2728,25033470
2017-01-28 07:00:00,2338,24044350
2017-01-28 08:00:00,2152,24339702
2017-01-28 09:00:00,2001,23810144
2017-01-28 10:00:00,2644,23896382
2017-01-28 11:00:00,6016,30361988
2017-01-28 12:00:00,5090,26372283
2017-01-28 13:00:00,4934,29277859
2017-01-28 14:00:00,4096,27767662
2017-01-28 15:00:00,3894,23509934
2017-01-28 16:00:00,3842,23630896
2017-01-28 17:00:00,3791,23350544
2017-01-28 18:00:00,3755,22955382
2017-01-28 19:00:00,4109,23746146
2017-01-28 20:00:00,3757,25274696
2017-01-28 21:00:00,7963,33118312
2017-01-28 22:00:00,7645,31306578
2017-01-28 23:00:00,7532,30960390
2017-01-29 00:00:00,7457,30547876
2017-01-29 01:00:00,6630,25341712
2017-01-29 02:00:00,6640,25353264
2017-01-29 03:00:00,6178,21140280
2017-01-29 04:00:00,5666,20068624
2017-01-29 05:00:00,5460,19625856
2017-01-29 06:00:00,5387,20046944
2017-01-29 07:00:00,5298,21879176
2017-01-29 08:00:00,5775,22820120
2017-01-29 09:00:00,5814,22396008
2017-01-29 10:00:00,6589,23785912
2017-01-29 11:00:00,6362,23260872
2017-01-29 12:00:00,6534,23905456
2017-01-29 13:00:00,6757,28385888
2017-01-29 14:00:00,6649,30368538
2017-01-29 15:00:00,6604,29518912
2017-01-29 16:00:00,5130,24481064
2017-01-29 17:00:00,3532,19738608
2017-01-29 18:00:00,3411,20789392
2017-01-29 19:00:00,3018,15933102
2017-01-29 20:00:00,2453,13611045
2017-01-29 21:00:00,1864,11125248
2017-01-29 22:00:00,1634,14168144
2017-01-29 23:00:00,1847,16481664
2017-01-30 00:00:00,1785,11535464
2017-01-30 01:00:00,2741,13210424
2017-01-30 02:00:00,2254,10725728
2017-01-30 03:00:00,1571,7320448
2017-01-30 04:00:00,1284,5659680
2017-01-30 05:00:00,981,4445384
2017-01-30 06:00:00,896,3956568
2017-01-30 07:00:00,832,3714464
2017-01-30 08:00:00,908,4294856
2017-01-30 09:00:00,1614,8045318
2017-01-30 10:00:00,2601,12605006
2017-01-30 11:00:00,4175,15191474
2017-01-30 12:00:00,3670,12205090
2017-01-30 13:00:00,4679,28683170
2017-01-30 14:00:00,3879,21071710
2017-01-30 15:00:00,4658,24054138
2017-01-30 16:00:00,5512,24239794
2017-01-30 17:00:00,4914,22003222
2017-01-30 18:00:00,4240,17652362
2017-01-30 19:00:00,3775,16398370
2017-01-30 20:00:00,3773,17173970
2017-01-30 21:00:00,5210,21009294
2017-01-30 22:00:00,5192,20751546
2017-01-30 23:00:00,11565,27375460
2017-01-31 00:00:00,7358,20552698
2017-01-31 01:00:00,5312,17577802
2017-01-31 02:00:00,4877,16358858
2017-01-31 03:00:00,4778,15896034
2017-01-31 04:00:00,2820,12510506
2017-01-31 05:00:00,2481,11879498
2017-01-31 06:00:00,1889,8052390
2017-01-31 07:00:00,1807,7809198
2017-01-31 08:00:00,1876,7579188
2017-01-31 09:00:00,2739,12087736
2017-01-31 10:00:00,2359,10069628
2017-01-31 11:00:00,2346,10449068
2017-01-31 12:00:00,2679,10935324
2017-01-31 13:00:00,2139,9372348
2017-01-31 14:00:00,3324,17237696
2017-01-31 15:00:00,6331,43292056
2017-01-31 16:00:00,3152,17871456
2017-01-31 17:00:00,2915,18329036
2017-01-31 18:00:00,20184,50376804
2017-01-31 19:00:00,3660,16849876
2017-01-31 20:00:00,8248,22371684
2017-01-31 21:00:00,10528,25934556
2017-01-31 22:00:00,10344,27029444
2017-01-31 23:00:00,7710,23041612
2017-02-01 00:00:00,7301,30117924
2017-02-01 01:00:00,7086,22104476
2017-02-01 02:00:00,5044,19036236
2017-02-01 03:00:00,4036,17519424
2017-02-01 04:00:00,3658,16900176
2017-02-01 05:00:00,3493,16710680
2017-02-01 06:00:00,3515,16871264
2017-02-01 07:00:00,4008,20347780
2017-02-01 08:00:00,4179,22191072
2017-02-01 09:00:00,7007,33870620
2017-02-01 10:00:00,5676,23335684
2017-02-01 11:00:00,6981,24406500
2017-02-01 12:00:00,9795,28217634
2017-02-01 13:00:00,5983,24506454
2017-02-01 14:00:00,5564,22670340
2017-02-01 15:00:00,14053,69523700
2017-02-01 16:00:00,11196,41482980
2017-02-01 17:00:00,11706,37530808
2017-02-01 18:00:00,8955,34064420
2017-02-01 19:00:00,7890,27400456
2017-02-01 20:00:00,7403,22944682
2017-02-01 21:00:00,11148,58563541
2017-02-01 22:00:00,10539,35974710
2017-02-01 23:00:00,7458,22648704
2017-02-02 00:00:00,10084,23368596
2017-02-02 01:00:00,7212,25862316
2017-02-02 02:00:00,7945,23550160
2017-02-02 03:00:00,5816,22356000
2017-02-02 04:00:00,5706,21825796
2017-02-02 05:00:00,5660,21680004
2017-02-02 06:00:00,5926,24354864
2017-02-02 07:00:00,5786,22621024
2017-02-02 08:00:00,4903,20092968
2017-02-02 09:00:00,5466,18854272
2017-02-02 10:00:00,9218,37742410
2017-02-02 11:00:00,5370,19133862
2017-02-02 12:00:00,5001,16271690
2017-02-02 13:00:00,12339,31349988
2017-02-02 14:00:00,10292,27264224
2017-02-02 15:00:00,11744,35379424
2017-02-02 16:00:00,10151,27303504
2017-02-02 17:00:00,8498,24281336
2017-02-02 18:00:00,8749,26201232
2017-02-02 19:00:00,8532,26468292
2017-02-02 20:00:00,8268,24711268
2017-02-02 21:00:00,8448,25056316
2017-02-02 22:00:00,10243,35436056
2017-02-02 23:00:00,9164,32634088
2017-02-03 00:00:00,8805,31751112
2017-02-03 01:00:00,8925,31834696
2017-02-03 02:00:00,8681,31186664
2017-02-03 03:00:00,8409,29778336
2017-02-03 04:00:00,8264,28633264
2017-02-03 05:00:00,6270,23797208
2017-02-03 06:00:00,4991,21868160
2017-02-03 07:00:00,2836,20015952
2017-02-03 08:00:00,2777,19619912
2017-02-03 09:00:00,2737,18969640
2017-02-03 10:00:00,4296,22310392
2017-02-03 11:00:00,3104,19201776
2017-02-03 12:00:00,3172,20092424
2017-02-03 13:00:00,3121,23625660
2017-02-03 14:00:00,3083,26124076
2017-02-03 15:00:00,2968,23466756
2017-02-03 16:00:00,3609,23652101
2017-02-03 17:00:00,4410,29412412
2017-02-03 18:00:00,3162,18454602
2017-02-03 19:00:00,3237,19619576
2017-02-03 20:00:00,3660,22632512
2017-02-03 21:00:00,2896,18903926
2017-02-03 22:00:00,2752,17596476
2017-02-03 23:00:00,2285,16105952
2017-02-04 00:00:00,18619,48904162
2017-02-04 01:00:00,15869,42602499
2017-02-04 02:00:00,6636,23785692
2017-02-04 03:00:00,3917,17800916
2017-02-04 04:00:00,2338,14146212
2017-02-04 05:00:00,1732,12409348
2017-02-04 06:00:00,1640,11429444
2017-02-04 07:00:00,2073,14181540
2017-02-04 08:00:00,2002,13405348
2017-02-04 09:00:00,1937,12748676
2017-02-04 10:00:00,2027,13139268
2017-02-04 11:00:00,2114,13830652
2017-02-04 12:00:00,2488,13452260
2017-02-04 13:00:00,2845,13919572
2017-02-04 14:00:00,3155,14248500
2017-02-04 15:00:00,3570,18453924
2017-02-04 16:00:00,4129,27055092
2017-02-04 17:00:00,4128,28561308
2017-02-04 18:00:00,3909,22520604
2017-02-04 19:00:00,3727,21527016
2017-02-04 20:00:00,3108,18973776
2017-02-04 21:00:00,2953,16406800
2017-02-04 22:00:00,2947,16340312
2017-02-04 23:00:00,2352,12354588
2017-02-05 00:00:00,2492,13639452
2017-02-05 01:00:00,2366,13348404
2017-02-05 02:00:00,2210,11299380
2017-02-05 03:00:00,1670,9015380
2017-02-05 04:00:00,1429,7146452
2017-02-05 05:00:00,1309,6315404
2017-02-05 06:00:00,1246,5998732
2017-02-05 07:00:00,1215,5698636
2017-02-05 08:00:00,1202,5607820
2017-02-05 09:00:00,1193,5487532
2017-02-05 10:00:00,1880,17552228
2017-02-05 11:00:00,1420,9412168
2017-02-05 12:00:00,1426,6781596
2017-02-05 13:00:00,1779,9585063
2017-02-05 14:00:00,1567,7347239
2017-02-05 15:00:00,2902,11033451
2017-02-05 16:00:00,3334,16102081
2017-02-05 17:00:00,3602,17280881
2017-02-05 18:00:00,3070,12245199
2017-02-05 19:00:00,2956,11869935
2017-02-05 20:00:00,2943,11661527
2017-02-05 21:00:00,3200,12681228
2017-02-05 22:00:00,2847,10533136
2017-02-05 23:00:00,3130,13427252
2017-02-06 00:00:00,2659,10275472
2017-02-06 01:00:00,2581,9706624
2017-02-06 02:00:00,2187,8689240
2017-02-06 03:00:00,1620,7328336
2017-02-06 04:00:00,998,3399624
2017-02-06 05:00:00,972,3312240
2017-02-06 06:00:00,930,3122032
2017-02-06 07:00:00,933,3177088
2017-02-06 08:00:00,959,3369696
2017-02-06 09:00:00,1449,6140768
2017-02-06 10:00:00,6224,44368652
2017-02-06 11:00:00,7402,45347114
2017-02-06 12:00:00,6484,29850644
2017-02-06 13:00:00,4486,27753600
2017-02-06 14:00:00,5499,29810392
2017-02-06 15:00:00,29011,78544262
2017-02-06 16:00:00,26385,71804830
2017-02-06 17:00:00,26656,68893444
2017-02-06 18:00:00,25725,66308612
2017-02-06 19:00:00,17881,50231072
2017-02-06 20:00:00,8129,30523084
2017-02-06 21:00:00,5447,27656540
2017-02-06 22:00:00,3663,22106912
2017-02-06 23:00:00,2398,16449032
2017-02-07 00:00:00,1638,11938268
2017-02-07 01:00:00,1965,14350524
2017-02-07 02:00:00,1911,13850508
2017-02-07 03:00:00,1887,13711836
2017-02-07 04:00:00,1617,12175772
2017-02-07 05:00:00,1584,10308272
2017-02-07 06:00:00,1547,8635600
2017-02-07 07:00:00,1541,8462876
2017-02-07 08:00:00,1582,8602664
2017-02-07 09:00:00,4193,23379050
2017-02-07 10:00:00,12133,45286154
2017-02-07 11:00:00,30306,157021622
2017-02-07 12:00:00,5402,26685982
2017-02-07 13:00:00,4163,22675991
2017-02-07 14:00:00,7217,43496428
2017-02-07 15:00:00,5217,34009398
2017-02-07 16:00:00,5123,25512288
2017-02-07 17:00:00,4756,24944020
2017-02-07 18:00:00,3813,17612796
2017-02-07 19:00:00,3329,14756948
2017-02-07 20:00:00,2872,14412996
2017-02-07 21:00:00,2736,14043754
2017-02-07 22:00:00,3625,13978506
2017-02-07 23:00:00,4109,17635450
2017-02-08 00:00:00,3207,15995460
2017-02-08 01:00:00,4145,17773852
2017-02-08 02:00:00,4294,32815564
2017-02-08 03:00:00,3934,27119600
2017-02-08 04:00:00,3510,20134936
2017-02-08 05:00:00,3071,17115440
2017-02-08 06:00:00,2712,16276768
2017-02-08 07:00:00,2771,16689336
2017-02-08 08:00:00,2942,17183728
2017-02-08 09:00:00,3582,21270528
2017-02-08 10:00:00,6073,38892486
2017-02-08 11:00:00,5720,36913692
2017-02-08 12:00:00,5366,34369544
2017-02-08 13:00:00,4345,17597204
2017-02-08 14:00:00,15711,59131604
2017-02-08 15:00:00,6697,39974133
2017-02-08 16:00:00,18140,62707644
2017-02-08 17:00:00,17654,53895461
2017-02-08 18:00:00,9086,42322863
2017-02-08 19:00:00,8155,39839164
2017-02-08 20:00:00,9555,78197903
2017-02-08 21:00:00,6816,33385584
2017-02-08 22:00:00,7628,71898348
2017-02-08 23:00:00,6707,30632920
2017-02-09 00:00:00,6782,30215104
2017-02-09 01:00:00,6454,29405484
2017-02-09 02:00:00,6357,29103008
2017-02-09 03:00:00,6174,28461488
2017-02-09 04:00:00,5819,27006648
2017-02-09 05:00:00,5459,25823668
2017-02-09 06:00:00,5332,25220380
2017-02-09 07:00:00,14551,27058233
2017-02-09 08:00:00,6649,25977377
2017-02-09 09:00:00,5822,23098018
2017-02-09 10:00:00,6910,26391750
2017-02-09 11:00:00,5581,25238098
2017-02-09 12:00:00,7753,39423816
2017-02-09 13:00:00,10637,34263806
2017-02-09 14:00:00,9157,32227088
2017-02-09 15:00:00,7706,48327554
2017-02-09 16:00:00,6184,33047918
2017-02-09 17:00:00,6205,32588160
2017-02-09 18:00:00,8022,37585382
2017-02-09 19:00:00,7621,35873378
2017-02-09 20:00:00,13021,69867206
2017-02-09 21:00:00,10995,123959530
2017-02-09 22:00:00,7902,100345868
2017-02-09 23:00:00,13191,108753604
2017-02-10 00:00:00,19861,119746428
2017-02-10 01:00:00,19913,119638380
2017-02-10 02:00:00,8944,96123106
2017-02-10 03:00:00,8082,89232388
2017-02-10 04:00:00,6509,80582388
2017-02-10 05:00:00,5390,71023728
2017-02-10 06:00:00,3831,28508176
2017-02-10 07:00:00,3499,22033620
2017-02-10 08:00:00,3943,22422844
2017-02-10 09:00:00,4227,23325078
2017-02-10 10:00:00,4264,24339326
2017-02-10 11:00:00,4461,25544568
2017-02-10 12:00:00,7948,36624175
2017-02-10 13:00:00,8472,37851507
2017-02-10 14:00:00,8739,56273878
2017-02-10 15:00:00,6129,35566264
2017-02-10 16:00:00,8911,38821509
2017-02-10 17:00:00,16156,50134084
2017-02-10 18:00:00,21329,51197085
2017-02-10 19:00:00,12653,42482197
2017-02-10 20:00:00,9133,32781440
2017-02-10 21:00:00,7164,25321624
2017-02-10 22:00:00,6154,26315014
2017-02-10 23:00:00,5878,26037063
2017-02-11 00:00:00,5745,25269029
2017-02-11 01:00:00,5504,25410493
2017-02-11 02:00:00,5291,24974257
2017-02-11 03:00:00,5084,24294028
2017-02-11 04:00:00,5363,25353586
2017-02-11 05:00:00,5326,25061361
2017-02-11 06:00:00,5308,29927150
2017-02-11 07:00:00,5256,30308764
2017-02-11 08:00:00,19455,38634436
2017-02-11 09:00:00,14561,33976888
2017-02-11 10:00:00,8194,33021884
2017-02-11 11:00:00,6556,32146000
2017-02-11 12:00:00,8849,31757397
2017-02-11 13:00:00,8840,32877796
2017-02-11 14:00:00,8036,56313657
2017-02-11 15:00:00,7374,44605919
2017-02-11 16:00:00,6796,34801240
2017-02-11 17:00:00,5493,32023637
2017-02-11 18:00:00,4946,30560292
2017-02-11 19:00:00,5007,37559707
2017-02-11 20:00:00,4793,35691256
2017-02-11 21:00:00,4542,30141552
2017-02-11 22:00:00,4281,26319488
2017-02-11 23:00:00,4482,25535816
2017-02-12 00:00:00,5170,31444832
2017-02-12 01:00:00,5367,31107112
2017-02-12 02:00:00,5138,29753040
2017-02-12 03:00:00,4918,28484960
2017-02-12 04:00:00,4660,27486848
2017-02-12 05:00:00,4501,26458972
2017-02-12 06:00:00,4460,25947068
2017-02-12 07:00:00,4505,25832780
2017-02-12 08:00:00,3939,23384084
2017-02-12 09:00:00,4001,23232142
2017-02-12 10:00:00,3753,21201740
2017-02-12 11:00:00,3530,19432252
2017-02-12 12:00:00,3780,22383852
2017-02-12 13:00:00,3903,21916608
2017-02-12 14:00:00,3513,17756944
2017-02-12 15:00:00,4835,29104166
2017-02-12 16:00:00,3841,20103994
2017-02-12 17:00:00,3329,16527710
2017-02-12 18:00:00,3696,16407570
2017-02-12 19:00:00,4512,24508050
2017-02-12 20:00:00,3866,19022864
2017-02-12 21:00:00,3741,18748636
2017-02-12 22:00:00,3538,16800084
2017-02-12 23:00:00,3770,19530916
2017-02-13 00:00:00,2999,13857981
2017-02-13 01:00:00,2789,12724643
2017-02-13 02:00:00,4082,23945744
2017-02-13 03:00:00,3694,21380360
2017-02-13 04:00:00,2720,13703464
2017-02-13 05:00:00,2458,11637136
2017-02-13 06:00:00,2310,10496960
2017-02-13 07:00:00,2380,10655376
2017-02-13 08:00:00,2631,13452672
2017-02-13 09:00:00,3409,17889124
2017-02-13 10:00:00,3344,15653860
2017-02-13 11:00:00,3484,15120082
2017-02-13 12:00:00,4697,20310652
2017-02-13 13:00:00,7799,24010790
2017-02-13 14:00:00,10278,47850310
2017-02-13 15:00:00,10069,45730862
2017-02-13 16:00:00,6948,25204560
2017-02-13 17:00:00,16949,46095162
2017-02-13 18:00:00,8592,78085499
2017-02-13 19:00:00,7098,76511047
2017-02-13 20:00:00,6802,77011386
2017-02-13 21:00:00,5794,77793148
2017-02-13 22:00:00,5175,75448744
2017-02-13 23:00:00,5551,74775568
2017-02-14 00:00:00,5202,72170388
2017-02-14 01:00:00,5035,71436636
2017-02-14 02:00:00,4799,69817948
2017-02-14 03:00:00,4684,68849420
2017-02-14 04:00:00,4494,65594724
2017-02-14 05:00:00,4290,64347624
2017-02-14 06:00:00,14149,83708096
2017-02-14 07:00:00,4179,60313216
2017-02-14 08:00:00,3807,50121832
2017-02-14 09:00:00,5413,49335424
2017-02-14 10:00:00,4733,36401672
2017-02-14 11:00:00,3645,29399884
2017-02-14 12:00:00,3641,30661256
2017-02-14 13:00:00,4285,25401432
2017-02-14 14:00:00,4479,33740680
2017-02-14 15:00:00,4373,29858160
2017-02-14 16:00:00,4410,28105720
2017-02-14 17:00:00,4558,30516232
2017-02-14 18:00:00,4129,25314408
2017-02-14 19:00:00,4006,15244464
2017-02-14 20:00:00,3773,14322028
2017-02-14 21:00:00,3877,11783668
2017-02-14 22:00:00,4223,15950180
2017-02-14 23:00:00,3935,13897729
2017-02-15 00:00:00,3304,13454465
2017-02-15 01:00:00,2988,12847008
2017-02-15 02:00:00,2880,12127868
2017-02-15 03:00:00,3170,13480968
2017-02-15 04:00:00,3466,13797437
2017-02-15 05:00:00,2953,9238077
2017-02-15 06:00:00,3280,12537637
2017-02-15 07:00:00,3235,12460309
2017-02-15 08:00:00,3280,12217237
2017-02-15 09:00:00,8738,41217304
2017-02-15 10:00:00,5180,32687592
2017-02-15 11:00:00,2887,10516720
2017-02-15 12:00:00,6294,17592152
2017-02-15 13:00:00,6195,17706336
2017-02-15 14:00:00,5972,16883381
2017-02-15 15:00:00,11038,63806532
2017-02-15 16:00:00,12613,77529427
2017-02-15 17:00:00,10159,35927469
2017-02-15 18:00:00,129763,307114645
2017-02-15 19:00:00,12952,79295252
2017-02-15 20:00:00,15046,88665643
2017-02-15 21:00:00,18234,118912007
2017-02-15 22:00:00,17689,115193697
2017-02-15 23:00:00,16221,101719018
2017-02-16 00:00:00,6761,23906991
2017-02-16 01:00:00,8316,21656616
2017-02-16 02:00:00,6206,19896464
2017-02-16 03:00:00,6125,18511132
2017-02-16 04:00:00,5427,16260964
2017-02-16 05:00:00,5018,14317888
2017-02-16 06:00:00,4844,13618880
2017-02-16 07:00:00,4705,13253104
2017-02-16 08:00:00,4964,14408664
2017-02-16 09:00:00,5205,22584624
2017-02-16 10:00:00,6409,41868856
2017-02-16 11:00:00,6117,37785426
2017-02-16 12:00:00,8055,51277330
2017-02-16 13:00:00,13063,95061729
2017-02-16 14:00:00,30533,161408690
2017-02-16 15:00:00,35163,213030704
2017-02-16 16:00:00,24570,160046464
2017-02-16 17:00:00,13353,69883228
2017-02-16 18:00:00,10224,37325308
2017-02-16 19:00:00,23231,156237668
2017-02-16 20:00:00,22886,161368044
2017-02-16 21:00:00,27910,198893372
2017-02-16 22:00:00,18829,83562004
2017-02-16 23:00:00,8986,37720128
2017-02-17 00:00:00,7161,32706594
2017-02-17 01:00:00,7784,34906640
2017-02-17 02:00:00,7365,37187740
2017-02-17 03:00:00,6074,33333120
2017-02-17 04:00:00,6310,34092888
2017-02-17 05:00:00,7081,31976616
2017-02-17 06:00:00,6950,37267776
2017-02-17 07:00:00,6149,34499592
2017-02-17 08:00:00,5660,28511256
2017-02-17 09:00:00,6746,31967010
2017-02-17 10:00:00,14125,61820898
2017-02-17 11:00:00,17167,77033359
2017-02-17 12:00:00,9197,35054193
2017-02-17 13:00:00,41221,133959035
2017-02-17 14:00:00,49950,106534689
2017-02-17 15:00:00,50090,111106365
2017-02-17 16:00:00,40681,105792807
2017-02-17 17:00:00,38162,115636763
2017-02-17 18:00:00,7531,38562871
2017-02-17 19:00:00,6371,22739295
2017-02-17 20:00:00,5986,20985922
2017-02-17 21:00:00,6054,23823393
2017-02-17 22:00:00,6235,27629408
2017-02-17 23:00:00,11694,75206956
2017-02-18 00:00:00,6042,24394376
2017-02-18 01:00:00,10772,59830928
2017-02-18 02:00:00,5694,18252344
2017-02-18 03:00:00,5675,20202640
2017-02-18 04:00:00,10614,62587576
2017-02-18 05:00:00,10481,57975952
2017-02-18 06:00:00,5524,16814160
2017-02-18 07:00:00,10638,57855432
2017-02-18 08:00:00,7697,18798736
2017-02-18 09:00:00,37567,85266872
2017-02-18 10:00:00,20080,34066559
2017-02-18 11:00:00,19243,105825388
2017-02-18 12:00:00,10609,60430696
2017-02-18 13:00:00,9323,52352464
2017-02-18 14:00:00,5402,22506571
2017-02-18 15:00:00,6085,30459155
2017-02-18 16:00:00,6670,66535492
2017-02-18 17:00:00,6010,60634192
2017-02-18 18:00:00,5496,49304576
2017-02-18 19:00:00,5679,46359742
2017-02-18 20:00:00,6592,50999796
2017-02-18 21:00:00,6651,54265760
2017-02-18 22:00:00,6604,49898576
2017-02-18 23:00:00,6506,51912200
2017-02-19 00:00:00,6596,56443098
2017-02-19 01:00:00,6492,59615181
2017-02-19 02:00:00,6495,60655120
2017-02-19 03:00:00,5921,54138457
2017-02-19 04:00:00,5696,46099800
2017-02-19 05:00:00,5603,45646088
2017-02-19 06:00:00,5604,45479000
2017-02-19 07:00:00,5520,44800504
2017-02-19 08:00:00,5495,44525352
2017-02-19 09:00:00,4958,41752312
2017-02-19 10:00:00,6906,43331960
2017-02-19 11:00:00,7239,44053544
2017-02-19 12:00:00,6976,44115440
2017-02-19 13:00:00,8087,71500104
2017-02-19 14:00:00,7984,77081360
2017-02-19 15:00:00,6538,51587560
2017-02-19 16:00:00,6538,53523992
2017-02-19 17:00:00,9046,83127608
2017-02-19 18:00:00,6407,49721600
2017-02-19 19:00:00,10107,53051192
2017-02-19 20:00:00,6643,50220728
2017-02-19 21:00:00,6667,68804312
2017-02-19 22:00:00,5149,46873520
2017-02-19 23:00:00,6096,47490168
2017-02-20 00:00:00,5011,44530696
2017-02-20 01:00:00,4838,44152056
2017-02-20 02:00:00,4305,44509032
2017-02-20 03:00:00,3949,43915048
2017-02-20 04:00:00,3823,43613840
2017-02-20 05:00:00,3710,43008040
2017-02-20 06:00:00,3708,42523168
2017-02-20 07:00:00,4631,51241385
2017-02-20 08:00:00,6118,50814929
2017-02-20 09:00:00,5929,46862792
2017-02-20 10:00:00,6507,65559596
2017-02-20 11:00:00,9175,80347689
2017-02-20 12:00:00,8869,75196220
2017-02-20 13:00:00,8001,84729344
2017-02-20 14:00:00,4904,63847064
2017-02-20 15:00:00,5697,63707885
2017-02-20 16:00:00,12764,124680697
2017-02-20 17:00:00,8061,61526797
2017-02-20 18:00:00,8993,62589417
2017-02-20 19:00:00,8186,59915976
2017-02-20 20:00:00,7459,57278976
2017-02-20 21:00:00,6766,56151472
2017-02-20 22:00:00,6190,52221522
2017-02-20 23:00:00,5757,49546634
2017-02-21 00:00:00,5336,46056323
2017-02-21 01:00:00,4983,46671997
2017-02-21 02:00:00,4171,41485648
2017-02-21 03:00:00,4011,39301912
2017-02-21 04:00:00,3928,39661448
2017-02-21 05:00:00,3966,44332740
2017-02-21 06:00:00,3924,44203212
2017-02-21 07:00:00,3773,52510948
2017-02-21 08:00:00,3724,49743204
2017-02-21 09:00:00,5082,48305724
2017-02-21 10:00:00,7432,52141328
2017-02-21 11:00:00,6371,50943172
2017-02-21 12:00:00,6717,55993460
2017-02-21 13:00:00,8411,83337788
2017-02-21 14:00:00,8833,87670968
2017-02-21 15:00:00,6933,65322636
2017-02-21 16:00:00,5910,53652658
2017-02-21 17:00:00,6154,49939172
2017-02-21 18:00:00,6284,46421031
2017-02-21 19:00:00,5400,41017726
2017-02-21 20:00:00,5311,42933360
2017-02-21 21:00:00,5374,47750120
2017-02-21 22:00:00,5192,45138234
2017-02-21 23:00:00,6024,49560854
2017-02-22 00:00:00,5868,46536968
2017-02-22 01:00:00,4842,40928900
2017-02-22 02:00:00,4522,38463412
2017-02-22 03:00:00,4417,35908300
2017-02-22 04:00:00,4305,35333384
2017-02-22 05:00:00,4134,33175028
2017-02-22 06:00:00,3980,32054992
2017-02-22 07:00:00,3794,30689828
2017-02-22 08:00:00,5479,34961188
2017-02-22 09:00:00,4684,35858960
2017-02-22 10:00:00,4280,32450813
2017-02-22 11:00:00,4429,33106496
2017-02-22 12:00:00,5855,55727487
2017-02-22 13:00:00,5804,51233545
2017-02-22 14:00:00,4294,31024302
2017-02-22 15:00:00,9825,33810490
2017-02-22 16:00:00,10122,39127222
2017-02-22 17:00:00,9825,43164156
2017-02-22 18:00:00,9316,41676850
2017-02-22 19:00:00,9220,44670208
2017-02-22 20:00:00,8430,50901848
2017-02-22 21:00:00,7188,47453164
2017-02-22 22:00:00,5975,39707908
2017-02-22 23:00:00,5306,34398300
2017-02-23 00:00:00,4287,33473792
2017-02-23 01:00:00,4538,35216236
2017-02-23 02:00:00,4706,36375904
2017-02-23 03:00:00,4538,35830412
2017-02-23 04:00:00,4361,34946648
2017-02-23 05:00:00,4032,33343614
2017-02-23 06:00:00,3523,30130390
2017-02-23 07:00:00,5204,28292814
2017-02-23 08:00:00,3918,18788598
2017-02-23 09:00:00,4007,18701266
2017-02-23 10:00:00,3291,21638309
2017-02-23 11:00:00,7935,46710812
2017-02-23 12:00:00,6480,34692568
2017-02-23 13:00:00,4157,18945720
2017-02-23 14:00:00,3848,20665432
2017-02-23 15:00:00,3982,21367216
2017-02-23 16:00:00,4737,47560194
2017-02-23 17:00:00,4339,36795458
2017-02-23 18:00:00,3847,18629762
2017-02-23 19:00:00,4297,43753162
2017-02-23 20:00:00,4076,42907398
2017-02-23 21:00:00,5159,27290198
2017-02-23 22:00:00,5530,29163962
2017-02-23 23:00:00,4035,18895164
2017-02-24 00:00:00,3499,14112412
2017-02-24 01:00:00,5010,30276212
2017-02-24 02:00:00,3368,16204716
2017-02-24 03:00:00,3576,19365516
2017-02-24 04:00:00,3331,16782944
2017-02-24 05:00:00,2770,10858548
2017-02-24 06:00:00,2688,9885776
2017-02-24 07:00:00,2645,9869468
2017-02-24 08:00:00,2721,12089784
2017-02-24 09:00:00,7365,21621356
2017-02-24 10:00:00,10989,35515264
2017-02-24 11:00:00,12780,58442792
2017-02-24 12:00:00,11079,28493888
2017-02-24 13:00:00,13643,63823652
2017-02-24 14:00:00,21613,74499208
2017-02-24 15:00:00,17061,53802668
2017-02-24 16:00:00,8323,27501564
2017-02-24 17:00:00,27409,65399964
2017-02-24 18:00:00,26203,65814780
2017-02-24 19:00:00,25548,59320690
2017-02-24 20:00:00,25383,59809770
2017-02-24 21:00:00,24491,54894564
2017-02-24 22:00:00,21429,48231244
2017-02-24 23:00:00,15804,35667320
2017-02-25 00:00:00,11227,26535180
2017-02-25 01:00:00,7834,20393368
2017-02-25 02:00:00,5380,13771672
2017-02-25 03:00:00,4619,12071560
2017-02-25 04:00:00,4385,11756436
2017-02-25 05:00:00,4253,10860132
2017-02-25 06:00:00,3861,9252088
2017-02-25 07:00:00,3475,7597116
2017-02-25 08:00:00,3342,7102056
2017-02-25 09:00:00,6953,12469244
2017-02-25 10:00:00,7180,12922448
2017-02-25 11:00:00,8445,16880794
2017-02-25 12:00:00,8676,20971962
2017-02-25 13:00:00,9146,69659232
2017-02-25 14:00:00,8983,68472400
2017-02-25 15:00:00,7961,21286608
2017-02-25 16:00:00,6844,15122243
2017-02-25 17:00:00,6680,24789488
2017-02-25 18:00:00,7351,25597613
2017-02-25 19:00:00,6805,16494640
2017-02-25 20:00:00,6495,16336464
2017-02-25 21:00:00,7034,25452576
2017-02-25 22:00:00,7108,30789056
2017-02-25 23:00:00,6455,18631110
2017-02-26 00:00:00,5888,17468754
2017-02-26 01:00:00,5473,15289908
2017-02-26 02:00:00,5171,12702484
2017-02-26 03:00:00,4941,14114584
2017-02-26 04:00:00,4807,16236060
2017-02-26 05:00:00,4951,21028568
2017-02-26 06:00:00,4645,15412208
2017-02-26 07:00:00,4534,10473472
2017-02-26 08:00:00,10567,100381648
2017-02-26 09:00:00,5512,12925816
2017-02-26 10:00:00,6202,14184314
2017-02-26 11:00:00,4773,11135024
2017-02-26 12:00:00,16791,193459382
2017-02-26 13:00:00,4744,15366894
2017-02-26 14:00:00,5150,16324286
2017-02-26 15:00:00,4930,11178174
2017-02-26 16:00:00,6721,42749582
2017-02-26 17:00:00,8240,68646306
2017-02-26 18:00:00,7689,63653910
2017-02-26 19:00:00,4468,15059776
2017-02-26 20:00:00,4577,11782802
2017-02-26 21:00:00,4921,17162576
2017-02-26 22:00:00,4475,11955750
2017-02-26 23:00:00,4848,17529483
2017-02-27 00:00:00,4759,16742722
2017-02-27 01:00:00,4259,14685730
2017-02-27 02:00:00,4215,12107024
2017-02-27 03:00:00,3955,12251968
2017-02-27 04:00:00,3844,13796492
2017-02-27 05:00:00,3917,21252116
2017-02-27 06:00:00,3804,20462364
2017-02-27 07:00:00,3594,12311648
2017-02-27 08:00:00,3564,13225940
2017-02-27 09:00:00,6919,14890396
2017-02-27 10:00:00,10403,64833100
2017-02-27 11:00:00,10136,65524608
2017-02-27 12:00:00,7687,30359696
2017-02-27 13:00:00,7867,22192552
2017-02-27 14:00:00,6867,19342212
2017-02-27 15:00:00,7007,18515354
2017-02-27 16:00:00,7407,28713770
2017-02-27 17:00:00,6447,25419254
2017-02-27 18:00:00,7199,29615638
2017-02-27 19:00:00,6398,43215656
2017-02-27 20:00:00,6557,36609312
2017-02-27 21:00:00,6424,32697304
2017-02-27 22:00:00,6521,22430372
2017-02-27 23:00:00,6085,17323980
2017-02-28 00:00:00,6817,76655530
2017-02-28 01:00:00,6316,70298258
2017-02-28 02:00:00,5730,17189844
2017-02-28 03:00:00,5562,16005316
2017-02-28 04:00:00,5286,14996696
2017-02-28 05:00:00,5121,14256880
2017-02-28 06:00:00,4965,13707544
2017-02-28 07:00:00,4756,13005136
2017-02-28 08:00:00,5051,18189008
2017-02-28 09:00:00,8403,35705528
2017-02-28 10:00:00,9820,38778506
2017-02-28 11:00:00,11668,41282127
2017-02-28 12:00:00,13992,38160972
2017-02-28 13:00:00,80143,287504899
2017-02-28 14:00:00,23904,59210065
2017-02-28 15:00:00,15756,86580312
2017-02-28 16:00:00,10249,44865008
2017-02-28 17:00:00,9874,54624140
2017-02-28 18:00:00,8364,41163116
2017-02-28 19:00:00,8109,34759872
2017-02-28 20:00:00,7936,31622964
2017-02-28 21:00:00,7620,27405240
2017-02-28 22:00:00,7593,24898944
2017-02-28 23:00:00,7394,21660100
2017-03-01 00:00:00,7100,20697940
2017-03-01 01:00:00,6717,19712970
2017-03-01 02:00:00,6346,18673582
2017-03-01 03:00:00,5997,17461652
2017-03-01 04:00:00,5837,17282552
2017-03-01 05:00:00,5612,16964612
2017-03-01 06:00:00,5453,16532904
2017-03-01 07:00:00,5462,16487859
2017-03-01 08:00:00,5902,34246390
2017-03-01 09:00:00,7193,50097646
2017-03-01 10:00:00,7701,78053278
2017-03-01 11:00:00,5549,38424660
2017-03-01 12:00:00,5018,25330804
2017-03-01 13:00:00,5770,44495654
2017-03-01 14:00:00,5241,32968512
2017-03-01 15:00:00,5362,36514452
2017-03-01 16:00:00,5435,40672936
2017-03-01 17:00:00,5676,42197008
2017-03-01 18:00:00,4752,19668668
2017-03-01 19:00:00,6838,40234636
2017-03-01 20:00:00,5184,24688776
2017-03-01 21:00:00,4804,24444668
2017-03-01 22:00:00,8490,73593400
2017-03-01 23:00:00,4196,19299476
2017-03-02 00:00:00,3689,14938544
2017-03-02 01:00:00,3945,18086940
2017-03-02 02:00:00,4344,26721612
2017-03-02 03:00:00,3890,20244104
2017-03-02 04:00:00,3496,15379700
2017-03-02 05:00:00,3108,13868532
2017-03-02 06:00:00,2992,15207712
2017-03-02 07:00:00,2652,10495668
2017-03-02 08:00:00,3160,13081656
2017-03-02 09:00:00,7118,49306092
2017-03-02 10:00:00,4159,19613260
2017-03-02 11:00:00,10735,81256636
2017-03-02 12:00:00,4490,21911768
2017-03-02 13:00:00,5235,46955440
2017-03-02 14:00:00,4529,28234552
2017-03-02 15:00:00,4504,25863446
2017-03-02 16:00:00,13982,221535842
2017-03-02 17:00:00,4057,26174962
2017-03-02 18:00:00,3901,26054496
2017-03-02 19:00:00,4997,44535445
2017-03-02 20:00:00,6497,36604928
2017-03-02 21:00:00,12693,60592556
2017-03-02 22:00:00,5478,35153882
2017-03-02 23:00:00,3979,25048180
2017-03-03 00:00:00,3825,25483018
2017-03-03 01:00:00,3367,28610834
2017-03-03 02:00:00,3011,19614596
2017-03-03 03:00:00,2841,15889316
2017-03-03 04:00:00,2733,15892732
2017-03-03 05:00:00,2863,22531848
2017-03-03 06:00:00,2783,19369468
2017-03-03 07:00:00,2520,12234300
2017-03-03 08:00:00,2409,9656280
2017-03-03 09:00:00,2533,9870054
2017-03-03 10:00:00,3567,14619803
2017-03-03 11:00:00,3434,19668094
2017-03-03 12:00:00,3820,24349866
2017-03-03 13:00:00,3335,20216646
2017-03-03 14:00:00,7522,25263786
2017-03-03 15:00:00,3775,28066902
2017-03-03 16:00:00,3573,17454452
2017-03-03 17:00:00,3774,20511622
2017-03-03 18:00:00,37099,454389814
2017-03-03 19:00:00,35930,454078730
2017-03-03 20:00:00,26605,292218910
2017-03-03 21:00:00,19600,186959584
2017-03-03 22:00:00,16185,145239122
2017-03-03 23:00:00,13883,123461782
2017-03-04 00:00:00,10631,92810640
2017-03-04 01:00:00,9094,74697236
2017-03-04 02:00:00,7577,59003544
2017-03-04 03:00:00,6688,49952124
2017-03-04 04:00:00,5720,42893176
2017-03-04 05:00:00,5162,37360896
2017-03-04 06:00:00,4816,33989168
2017-03-04 07:00:00,4247,28776196
2017-03-04 08:00:00,3985,26274820
2017-03-04 09:00:00,3678,23615230
2017-03-04 10:00:00,3359,21218968
2017-03-04 11:00:00,3460,24487880
2017-03-04 12:00:00,4246,21694864
2017-03-04 13:00:00,4241,20522908
2017-03-04 14:00:00,4796,29884364
2017-03-04 15:00:00,4859,33706548
2017-03-04 16:00:00,4421,26682500
2017-03-04 17:00:00,3699,19870932
2017-03-04 18:00:00,3595,18117384
2017-03-04 19:00:00,3454,16962620
2017-03-04 20:00:00,3551,16228772
2017-03-04 21:00:00,3851,15384828
2017-03-04 22:00:00,4186,30923560
2017-03-04 23:00:00,3220,32996376
2017-03-05 00:00:00,2640,12242124
2017-03-05 01:00:00,2524,11599436
2017-03-05 02:00:00,2346,10886636
2017-03-05 03:00:00,2239,10619868
2017-03-05 04:00:00,2177,10412344
2017-03-05 05:00:00,2106,10015700
2017-03-05 06:00:00,2017,9316576
2017-03-05 07:00:00,1913,8952972
2017-03-05 08:00:00,1856,8803852
2017-03-05 09:00:00,1805,8660892
2017-03-05 10:00:00,1766,8356100
2017-03-05 11:00:00,2068,11756264
2017-03-05 12:00:00,8383,216483068
2017-03-05 13:00:00,5377,65626152
2017-03-05 14:00:00,2117,11330564
2017-03-05 15:00:00,4776,56766628
2017-03-05 16:00:00,8053,128396796
2017-03-05 17:00:00,6996,97813780
2017-03-05 18:00:00,1915,9052515
2017-03-05 19:00:00,2242,10940772
2017-03-05 20:00:00,2663,12379212
2017-03-05 21:00:00,2620,19974596
2017-03-05 22:00:00,2175,14753716
2017-03-05 23:00:00,2535,23632440
2017-03-06 00:00:00,2203,17835896
2017-03-06 01:00:00,2026,12390952
2017-03-06 02:00:00,1890,11094760
2017-03-06 03:00:00,1779,9920984
2017-03-06 04:00:00,1712,8893096
2017-03-06 05:00:00,1674,8469640
2017-03-06 06:00:00,1592,7772936
2017-03-06 07:00:00,1580,7720696
2017-03-06 08:00:00,4678,56184600
2017-03-06 09:00:00,2080,9925720
2017-03-06 10:00:00,9376,26029128
2017-03-06 11:00:00,4373,16768424
2017-03-06 12:00:00,9495,207252380
2017-03-06 13:00:00,3626,21497698
2017-03-06 14:00:00,7032,30777866
2017-03-06 15:00:00,7396,35957584
2017-03-06 16:00:00,11182,42979390
2017-03-06 17:00:00,10739,46581429
2017-03-06 18:00:00,5881,39018880
2017-03-06 19:00:00,4305,29930914
2017-03-06 20:00:00,9696,71912572
2017-03-06 21:00:00,6632,68513306
2017-03-06 22:00:00,6045,57007828
2017-03-06 23:00:00,4961,54810702
2017-03-07 00:00:00,4547,50258026
2017-03-07 01:00:00,3300,31976670
2017-03-07 02:00:00,2731,25222446
2017-03-07 03:00:00,2368,21765742
2017-03-07 04:00:00,2164,20080664
2017-03-07 05:00:00,1943,17306356
2017-03-07 06:00:00,1793,15543704
2017-03-07 07:00:00,1677,14031156
2017-03-07 08:00:00,1955,13280456
2017-03-07 09:00:00,2030,11321698
2017-03-07 10:00:00,7263,34292275
2017-03-07 11:00:00,12522,45538192
2017-03-07 12:00:00,27209,91936136
2017-03-07 13:00:00,8602,46774724
2017-03-07 14:00:00,7856,42288024
2017-03-07 15:00:00,7732,45995670
2017-03-07 16:00:00,8520,64172831
2017-03-07 17:00:00,7412,53515545
2017-03-07 18:00:00,51965,263590360
2017-03-07 19:00:00,38245,175668050
2017-03-07 20:00:00,22269,76147963
2017-03-07 21:00:00,11801,49158451
2017-03-07 22:00:00,3986,17894466
2017-03-07 23:00:00,3859,16961430
2017-03-08 00:00:00,3589,15624811
2017-03-08 01:00:00,3060,12672796
2017-03-08 02:00:00,2727,11597793
2017-03-08 03:00:00,2555,10382208
2017-03-08 04:00:00,2529,10205228
2017-03-08 05:00:00,2428,9801712
2017-03-08 06:00:00,2322,9253664
2017-03-08 07:00:00,2233,8867344
2017-03-08 08:00:00,2272,8876404
2017-03-08 09:00:00,12003,23537324
2017-03-08 10:00:00,13989,30926407
2017-03-08 11:00:00,13347,44160596
2017-03-08 12:00:00,10335,41993491
2017-03-08 13:00:00,17132,68410006
2017-03-08 14:00:00,16401,97347534
2017-03-08 15:00:00,12253,89112840
2017-03-08 16:00:00,15441,153021690
2017-03-08 17:00:00,10249,51435218
2017-03-08 18:00:00,9248,37994642
2017-03-08 19:00:00,8572,36711436
2017-03-08 20:00:00,8210,39088424
2017-03-08 21:00:00,8040,32141268
2017-03-08 22:00:00,7679,32217864
2017-03-08 23:00:00,7534,30340455
2017-03-09 00:00:00,7617,36961072
2017-03-09 01:00:00,9373,54072234
2017-03-09 02:00:00,8493,53332050
2017-03-09 03:00:00,8043,54681370
2017-03-09 04:00:00,7589,49027506
2017-03-09 05:00:00,6872,38433566
2017-03-09 06:00:00,6343,29378414
2017-03-09 07:00:00,5998,23769016
2017-03-09 08:00:00,5866,23519788
2017-03-09 09:00:00,6775,31242800
2017-03-09 10:00:00,15609,122202080
2017-03-09 11:00:00,6109,23730588
2017-03-09 12:00:00,6248,23510355
2017-03-09 13:00:00,6691,27278239
2017-03-09 14:00:00,7236,33510763
2017-03-09 15:00:00,16644,135695386
2017-03-09 16:00:00,8543,44955448
2017-03-09 17:00:00,7615,29718750
2017-03-09 18:00:00,7002,29645848
2017-03-09 19:00:00,6534,31957154
2017-03-09 20:00:00,7541,32564584
2017-03-09 21:00:00,5495,28706012
2017-03-09 22:00:00,5031,28480904
2017-03-09 23:00:00,5357,23658440
2017-03-10 00:00:00,4051,18888076
2017-03-10 01:00:00,7090,56939480
2017-03-10 02:00:00,5720,50291392
2017-03-10 03:00:00,3721,18113744
2017-03-10 04:00:00,3438,14957488
2017-03-10 05:00:00,3318,14216792
2017-03-10 06:00:00,3249,13724692
2017-03-10 07:00:00,9460,27181738
2017-03-10 08:00:00,12813,34843460
2017-03-10 09:00:00,9779,61613860
2017-03-10 10:00:00,10343,73806268
2017-03-10 11:00:00,6880,59122678
2017-03-10 12:00:00,7444,39120062
2017-03-10 13:00:00,6769,34338638
2017-03-10 14:00:00,6305,32895366
2017-03-10 15:00:00,5876,30783306
2017-03-10 16:00:00,5113,22099640
2017-03-10 17:00:00,4060,25597448
2017-03-10 18:00:00,3805,28430460
2017-03-10 19:00:00,4450,37248488
2017-03-10 20:00:00,4262,26754528
2017-03-10 21:00:00,3660,18640808
2017-03-10 22:00:00,3574,17558120
2017-03-10 23:00:00,4121,18027696
2017-03-11 00:00:00,3998,17014172
2017-03-11 01:00:00,3738,16035540
2017-03-11 02:00:00,3424,14573332
2017-03-11 03:00:00,3302,13845972
2017-03-11 04:00:00,3209,13093740
2017-03-11 05:00:00,3152,12566364
2017-03-11 06:00:00,3019,11669228
2017-03-11 07:00:00,3371,15177756
2017-03-11 08:00:00,3382,16303612
2017-03-11 09:00:00,3419,15468916
2017-03-11 10:00:00,3365,13684556
2017-03-11 11:00:00,3432,12578132
2017-03-11 12:00:00,4473,22118796
2017-03-11 13:00:00,4146,17630924
2017-03-11 14:00:00,4036,15338924
2017-03-11 15:00:00,3773,12687316
2017-03-11 16:00:00,3509,11652596
2017-03-11 17:00:00,3629,12083020
2017-03-11 18:00:00,3428,13238488
2017-03-11 19:00:00,5234,54466784
2017-03-11 20:00:00,3515,12084360
2017-03-11 21:00:00,3613,13707088
2017-03-11 22:00:00,3546,12504736
2017-03-11 23:00:00,3507,12538696
2017-03-12 00:00:00,3332,11619406
2017-03-12 01:00:00,3165,11223896
2017-03-12 02:00:00,3082,11084504
2017-03-12 03:00:00,3039,11112008
2017-03-12 04:00:00,2986,10979016
2017-03-12 05:00:00,2907,10392056
2017-03-12 06:00:00,2776,10119112
2017-03-12 07:00:00,2680,9936824
2017-03-12 08:00:00,2527,9555448
2017-03-12 09:00:00,2513,9798344
2017-03-12 10:00:00,2407,9361304
2017-03-12 11:00:00,2349,9470104
2017-03-12 12:00:00,4510,46410610
2017-03-12 13:00:00,4111,41802754
2017-03-12 14:00:00,2480,13716786
2017-03-12 15:00:00,2334,11810088
2017-03-12 16:00:00,2288,9553768
2017-03-12 17:00:00,3393,19164872
2017-03-12 18:00:00,3117,10074648
2017-03-12 19:00:00,2828,9443960
2017-03-12 20:00:00,2484,9098360
2017-03-12 21:00:00,2580,10040520
2017-03-12 22:00:00,2457,9800024
2017-03-12 23:00:00,2356,9417224
2017-03-13 00:00:00,2292,9301000
2017-03-13 01:00:00,4454,46132728
2017-03-13 02:00:00,4031,40385448
2017-03-13 03:00:00,2440,16102040
2017-03-13 04:00:00,1900,7763080
2017-03-13 05:00:00,1855,7647528
2017-03-13 06:00:00,1786,7497672
2017-03-13 07:00:00,1780,7362152
2017-03-13 08:00:00,1849,7426216
2017-03-13 09:00:00,2076,8409288
2017-03-13 10:00:00,2001,10321464
2017-03-13 11:00:00,4318,49345048
2017-03-13 12:00:00,5044,54987045
2017-03-13 13:00:00,4105,42682664
2017-03-13 14:00:00,3005,21446736
2017-03-13 15:00:00,4582,31332198
2017-03-13 16:00:00,9817,70364497
2017-03-13 17:00:00,7735,79410228
2017-03-13 18:00:00,7327,68066140
2017-03-13 19:00:00,5191,21775948
2017-03-13 21:00:00,2297,11802976
2017-03-13 22:00:00,2149,12632362
2017-03-13 23:00:00,2249,15401662
2017-03-14 00:00:00,2708,21495884
2017-03-14 01:00:00,4544,52041286
2017-03-14 02:00:00,4159,41551672
2017-03-14 03:00:00,3807,36128080
2017-03-14 04:00:00,2780,14636154
2017-03-14 05:00:00,2498,10586160
2017-03-14 06:00:00,2463,10325040
2017-03-14 07:00:00,2411,10199696
2017-03-14 08:00:00,2467,10755948
2017-03-14 09:00:00,2628,11978542
2017-03-14 10:00:00,6599,37699536
2017-03-14 11:00:00,24583,132341643
2017-03-14 12:00:00,7451,60321946
2017-03-14 13:00:00,6925,48850378
2017-03-14 14:00:00,7056,41833288
2017-03-14 15:00:00,20289,286397896
2017-03-14 16:00:00,10119,36818041
2017-03-14 17:00:00,7585,18226250
2017-03-14 18:00:00,7275,16667374
2017-03-14 19:00:00,7113,15440872
2017-03-14 20:00:00,6829,17603656
2017-03-14 21:00:00,5618,18018320
2017-03-14 22:00:00,5167,15660544
2017-03-14 23:00:00,5021,18071704
2017-03-15 00:00:00,4838,16784592
2017-03-15 01:00:00,4584,14304408
2017-03-15 02:00:00,4454,12448528
2017-03-15 03:00:00,4388,11769264
2017-03-15 04:00:00,4349,11356592
2017-03-15 05:00:00,4242,28237024
2017-03-15 06:00:00,4071,11085494
2017-03-15 07:00:00,3521,8581128
2017-03-15 08:00:00,3516,8421688
2017-03-15 09:00:00,5412,9236704
2017-03-15 10:00:00,17106,147149808
2017-03-15 11:00:00,7642,49369336
2017-03-15 12:00:00,7595,44150962
2017-03-15 13:00:00,18756,273315362
2017-03-15 14:00:00,14973,233336022
2017-03-15 15:00:00,9536,72412872
2017-03-15 16:00:00,6414,32490872
2017-03-15 17:00:00,5901,25999336
2017-03-15 18:00:00,14065,99432816
2017-03-15 19:00:00,5623,28041224
2017-03-15 20:00:00,5001,18915304
2017-03-15 21:00:00,5207,16309888
2017-03-15 22:00:00,12091,51576854
2017-03-15 23:00:00,5021,15914010
2017-03-16 00:00:00,4774,12594979
2017-03-16 01:00:00,4725,11985433
2017-03-16 02:00:00,4666,14447439
2017-03-16 03:00:00,4588,15514304
2017-03-16 04:00:00,4873,17128672
2017-03-16 05:00:00,5059,23219240
2017-03-16 06:00:00,4814,16365472
2017-03-16 07:00:00,6585,24417528
2017-03-16 08:00:00,7852,30174640
2017-03-16 09:00:00,9117,56748790
2017-03-16 10:00:00,6522,47973508
2017-03-16 11:00:00,6043,31267704
2017-03-16 12:00:00,4736,22137294
2017-03-16 13:00:00,4636,19062055
2017-03-16 14:00:00,4133,22104026
2017-03-16 15:00:00,8167,46482042
2017-03-16 16:00:00,14359,137120519
2017-03-16 17:00:00,12411,70342912
2017-03-16 18:00:00,9399,64257742
2017-03-16 19:00:00,5955,45108548
2017-03-16 20:00:00,5960,41832480
2017-03-16 21:00:00,5562,27227770
2017-03-16 22:00:00,5105,23665402
2017-03-16 23:00:00,5004,27854346
2017-03-17 00:00:00,4443,24575922
2017-03-17 01:00:00,4785,27980746
2017-03-17 02:00:00,4562,26463599
2017-03-17 03:00:00,4515,23964719
2017-03-17 04:00:00,4486,24180811
2017-03-17 05:00:00,4622,24249375
2017-03-17 06:00:00,4586,24156585
2017-03-17 07:00:00,8655,45518110
2017-03-17 08:00:00,3081,12312963
2017-03-17 09:00:00,2943,11112333
2017-03-17 10:00:00,10455,48069494
2017-03-17 11:00:00,14116,77498862
2017-03-17 12:00:00,23737,181167426
2017-03-17 13:00:00,12557,93816032
2017-03-17 14:00:00,6989,37580147
2017-03-17 15:00:00,7919,42482981
2017-03-17 16:00:00,7733,42948338
2017-03-17 17:00:00,7824,41578634
2017-03-17 18:00:00,7226,36447522
2017-03-17 19:00:00,6435,23509328
2017-03-17 20:00:00,7102,28823652
2017-03-17 21:00:00,7615,34509216
2017-03-17 22:00:00,8969,36644591
2017-03-17 23:00:00,6454,22029164
2017-03-18 00:00:00,6151,18309996
2017-03-18 01:00:00,5854,15809084
2017-03-18 02:00:00,5200,11386112
2017-03-18 03:00:00,5107,10902000
2017-03-18 04:00:00,5023,10500120
2017-03-18 05:00:00,5022,10463736
2017-03-18 06:00:00,4936,10078392
2017-03-18 07:00:00,4849,9888372
2017-03-18 08:00:00,4992,14093956
2017-03-18 09:00:00,6820,19429991
2017-03-18 10:00:00,6602,17004451
2017-03-18 11:00:00,5812,12174058
2017-03-18 12:00:00,5798,11447174
2017-03-18 13:00:00,5850,12688004
2017-03-18 14:00:00,5534,16416008
2017-03-18 15:00:00,7776,25297260
2017-03-18 16:00:00,10536,38921168
2017-03-18 17:00:00,5342,12727372
2017-03-18 18:00:00,4889,14720240
2017-03-18 19:00:00,5005,15635346
2017-03-18 20:00:00,4863,19384340
2017-03-18 21:00:00,4850,22825592
2017-03-18 22:00:00,6306,26997006
2017-03-18 23:00:00,14394,27925852
2017-03-19 00:00:00,14905,30654036
2017-03-19 01:00:00,14620,23995344
2017-03-19 02:00:00,14067,21793300
2017-03-19 03:00:00,13556,20333836
2017-03-19 04:00:00,13563,20085500
2017-03-19 05:00:00,13471,19839692
2017-03-19 06:00:00,13187,19430316
2017-03-19 07:00:00,4410,10042388
2017-03-19 08:00:00,2461,8023600
2017-03-19 09:00:00,2400,7781492
2017-03-19 10:00:00,3120,8371886
2017-03-19 11:00:00,2501,7697850
2017-03-19 12:00:00,2983,19386419
2017-03-19 13:00:00,2911,14319774
2017-03-19 14:00:00,4266,30469964
2017-03-19 15:00:00,4582,30114688
2017-03-19 16:00:00,4619,41055176
2017-03-19 17:00:00,3315,28125156
2017-03-19 18:00:00,5228,54166222
2017-03-19 19:00:00,3547,31492898
2017-03-19 20:00:00,2475,12675174
2017-03-19 21:00:00,4339,20961904
2017-03-19 22:00:00,12599,35410976
2017-03-19 23:00:00,2541,17588540
2017-03-20 00:00:00,2597,17348252
2017-03-20 01:00:00,2438,12261736
2017-03-20 02:00:00,2284,8988136
2017-03-20 03:00:00,2108,8190612
2017-03-20 04:00:00,1967,7778528
2017-03-20 05:00:00,1836,7247044
2017-03-20 06:00:00,1784,7073392
2017-03-20 07:00:00,1776,7047056
2017-03-20 08:00:00,1989,7713230
2017-03-20 09:00:00,2056,9538662
2017-03-20 10:00:00,2065,8223924
2017-03-20 11:00:00,2295,8579288
2017-03-20 12:00:00,2471,8308442
2017-03-20 13:00:00,2443,9082995
2017-03-20 14:00:00,2371,9578466
2017-03-20 15:00:00,4488,52321440
2017-03-20 16:00:00,2821,12959236
2017-03-20 17:00:00,3370,19904086
2017-03-20 18:00:00,3540,20918036
2017-03-20 19:00:00,5302,14245092
2017-03-20 20:00:00,2513,9883407
2017-03-20 21:00:00,2133,9821776
2017-03-20 22:00:00,2351,11224664
2017-03-20 23:00:00,1868,7491324
2017-03-21 00:00:00,1877,6837740
2017-03-21 01:00:00,1827,6643528
2017-03-21 02:00:00,1768,6074732
2017-03-21 03:00:00,1744,5621324
2017-03-21 04:00:00,1734,5580364
2017-03-21 05:00:00,1652,5298812
2017-03-21 06:00:00,1612,5190236
2017-03-21 07:00:00,1580,5028584
2017-03-21 08:00:00,1561,5066324
2017-03-21 09:00:00,1908,7899380
2017-03-21 10:00:00,2241,15813908
2017-03-21 11:00:00,3510,19412508
2017-03-21 12:00:00,3925,20006192
2017-03-21 13:00:00,3251,24227720
2017-03-21 14:00:00,3875,17765620
2017-03-21 15:00:00,5631,75709772
2017-03-21 16:00:00,4669,43686939
2017-03-21 17:00:00,4127,22243276
2017-03-21 18:00:00,3726,27469892
2017-03-21 19:00:00,2745,11593994
2017-03-21 20:00:00,2848,9160487
2017-03-21 21:00:00,2889,9434771
2017-03-21 22:00:00,2581,9675152
2017-03-21 23:00:00,2609,9820074
2017-03-22 00:00:00,2531,9346824
2017-03-22 01:00:00,3003,12090248
2017-03-22 02:00:00,2646,9644296
2017-03-22 03:00:00,2267,7544672
2017-03-22 04:00:00,2240,7771592
2017-03-22 05:00:00,2228,8113384
2017-03-22 06:00:00,2136,6432648
2017-03-22 07:00:00,2179,6430376
2017-03-22 08:00:00,2155,6526896
2017-03-22 09:00:00,2799,10692986
2017-03-22 10:00:00,2939,12872546
2017-03-22 11:00:00,2884,13261692
2017-03-22 12:00:00,38121,375601772
2017-03-22 13:00:00,2891,12508824
2017-03-22 14:00:00,6377,31826837
2017-03-22 15:00:00,52625,424018485
2017-03-22 16:00:00,3642,17777873
2017-03-22 17:00:00,3507,21783930
2017-03-22 18:00:00,3288,22142700
2017-03-22 19:00:00,2961,20855395
2017-03-22 20:00:00,2607,9600852
2017-03-22 21:00:00,2704,9411322
2017-03-22 22:00:00,2532,8633267
2017-03-22 23:00:00,2596,8611219
2017-03-23 00:00:00,2526,7774801
2017-03-23 01:00:00,2895,10028593
2017-03-23 02:00:00,2218,6593234
2017-03-23 03:00:00,2501,7789595
2017-03-23 04:00:00,2217,6542353
2017-03-23 05:00:00,2212,6596711
2017-03-23 06:00:00,1975,6147076
2017-03-23 07:00:00,1928,6025601
2017-03-23 08:00:00,2009,6406005
2017-03-23 09:00:00,16676,87373936
2017-03-23 10:00:00,3505,12690624
2017-03-23 11:00:00,14689,59799598
2017-03-23 12:00:00,12711,40448535
2017-03-23 13:00:00,1947,7573501
2017-03-23 14:00:00,2285,10235025
2017-03-23 15:00:00,4182,39334680
2017-03-23 16:00:00,3692,32247456
2017-03-23 17:00:00,3606,18203968
2017-03-23 18:00:00,2863,9433608
2017-03-23 19:00:00,3083,11175764
2017-03-23 20:00:00,3195,13882659
2017-03-23 21:00:00,2124,9234411
2017-03-23 22:00:00,1823,7351616
2017-03-23 23:00:00,1152,4004304
2017-03-24 00:00:00,1093,3866724
2017-03-24 01:00:00,1095,4398388
2017-03-24 02:00:00,1041,3624034
2017-03-24 03:00:00,1093,3900468
2017-03-24 04:00:00,1068,3693112
2017-03-24 05:00:00,1054,3463779
2017-03-24 06:00:00,1080,5796674
2017-03-24 07:00:00,1029,7127544
2017-03-24 08:00:00,1600,9455112
2017-03-24 09:00:00,2251,10191712
2017-03-24 10:00:00,3696,20131209
2017-03-24 11:00:00,4401,22169156
2017-03-24 12:00:00,4310,14521969
2017-03-24 13:00:00,4287,12114558
2017-03-24 14:00:00,5529,14689388
2017-03-24 15:00:00,6561,21025012
2017-03-24 16:00:00,5987,25281863
2017-03-24 17:00:00,5295,24796326
2017-03-24 18:00:00,4850,20258519
2017-03-24 19:00:00,4554,18324831
2017-03-24 20:00:00,4446,17517588
2017-03-24 21:00:00,4271,16900528
2017-03-24 22:00:00,4913,17863325
2017-03-24 23:00:00,4741,17102901
2017-03-25 00:00:00,4026,15159208
2017-03-25 01:00:00,3934,14540672
2017-03-25 02:00:00,4062,14573888
2017-03-25 03:00:00,3979,13891744
2017-03-25 04:00:00,3923,13581912
2017-03-25 05:00:00,3864,12962456
2017-03-25 06:00:00,3477,5305616
2017-03-25 07:00:00,3459,5375568
2017-03-25 08:00:00,3909,7734000
2017-03-25 09:00:00,3893,7723760
2017-03-25 10:00:00,4618,13341424
2017-03-25 11:00:00,4448,13163568
2017-03-25 12:00:00,3760,7829984
2017-03-25 13:00:00,3668,7309696
2017-03-25 14:00:00,4703,14402502
2017-03-25 15:00:00,7494,28533908
2017-03-25 16:00:00,5139,16398190
2017-03-25 17:00:00,3968,13125088
2017-03-25 18:00:00,5299,19590388
2017-03-25 19:00:00,4981,16674164
2017-03-25 20:00:00,5668,16563252
2017-03-25 21:00:00,12047,48464276
2017-03-25 22:00:00,5414,20664828
2017-03-25 23:00:00,3530,12675298
2017-03-26 01:00:00,3730,12540288
2017-03-26 02:00:00,3624,12466234
2017-03-26 03:00:00,3625,12521092
2017-03-26 04:00:00,3897,14150172
2017-03-26 05:00:00,3926,17121264
2017-03-26 06:00:00,3576,17043512
2017-03-26 07:00:00,9103,44576560
2017-03-26 08:00:00,3103,5882839
2017-03-26 09:00:00,3608,7014551
2017-03-26 10:00:00,3827,7625935
2017-03-26 11:00:00,4234,14721199
2017-03-26 12:00:00,3575,8793720
2017-03-26 13:00:00,3633,8724110
2017-03-26 14:00:00,3363,6762414
2017-03-26 15:00:00,3679,14189859
2017-03-26 16:00:00,3029,14370456
2017-03-26 17:00:00,1707,12334928
2017-03-26 18:00:00,2384,17121328
2017-03-26 19:00:00,2154,15893248
2017-03-26 20:00:00,1884,13784904
2017-03-26 21:00:00,1529,11476320
2017-03-26 22:00:00,2209,12589552
2017-03-26 23:00:00,12531,35688464
2017-03-27 00:00:00,1816,13793056
2017-03-27 01:00:00,1763,11828048
2017-03-27 02:00:00,1991,11690720
2017-03-27 03:00:00,1570,11193856
2017-03-27 04:00:00,1569,11189760
2017-03-27 05:00:00,1517,11082608
2017-03-27 06:00:00,1452,11022144
2017-03-27 07:00:00,1133,3605280
2017-03-27 08:00:00,1138,3749168
2017-03-27 09:00:00,1559,6723328
2017-03-27 10:00:00,3196,24531280
2017-03-27 11:00:00,12520,65327072
2017-03-27 12:00:00,2866,8810960
2017-03-27 13:00:00,3284,11917064
2017-03-27 14:00:00,8716,30914040
2017-03-27 15:00:00,32981,321247180
2017-03-27 16:00:00,122570,1234763589
2017-03-27 17:00:00,21520,190775093
2017-03-27 18:00:00,4012,27370091
2017-03-27 19:00:00,3386,18945074
2017-03-27 20:00:00,3128,12641430
2017-03-27 21:00:00,3985,19037077
2017-03-27 22:00:00,2966,15301730
2017-03-27 23:00:00,5715,22344402
2017-03-28 00:00:00,3978,13564124
2017-03-28 01:00:00,2829,10780126
2017-03-28 02:00:00,2500,10073016
2017-03-28 03:00:00,2119,8607448
2017-03-28 04:00:00,1903,7611152
2017-03-28 05:00:00,2323,8139280
2017-03-28 06:00:00,2169,7384512
2017-03-28 07:00:00,1738,6673792
2017-03-28 08:00:00,2326,11375680
2017-03-28 09:00:00,31711,312684536
2017-03-28 10:00:00,90577,923825500
2017-03-28 11:00:00,12097,55967942
2017-03-28 12:00:00,13861,56224946
2017-03-28 13:00:00,29688,139621212
2017-03-28 14:00:00,9612,38429456
2017-03-28 15:00:00,9429,34527625
2017-03-28 16:00:00,13595,54486693
2017-03-28 17:00:00,3478,35990373
2017-03-28 18:00:00,4984,51101153
2017-03-28 19:00:00,9558,63637839
2017-03-28 20:00:00,7968,39909413
2017-03-28 21:00:00,6113,27425799
2017-03-28 22:00:00,2139,5735855
2017-03-28 23:00:00,2008,4657355
2017-03-29 00:00:00,2245,4542793
2017-03-29 01:00:00,2101,4020529
2017-03-29 02:00:00,1549,3383945
2017-03-29 03:00:00,1536,3509515
2017-03-29 04:00:00,1543,3405658
2017-03-29 05:00:00,1561,3577978
2017-03-29 08:00:00,2236,11635838
2017-03-29 09:00:00,2836,23211404
2017-03-29 10:00:00,17758,100560132
2017-03-29 11:00:00,4397,17293687
2017-03-29 12:00:00,4174,13697007
2017-03-29 13:00:00,4312,13058441
2017-03-29 14:00:00,4544,14024777
2017-03-29 15:00:00,4556,13800803
2017-03-29 16:00:00,4551,15029833
2017-03-29 17:00:00,4517,18394809
2017-03-29 18:00:00,4496,18001945
2017-03-29 19:00:00,4383,15909513
2017-03-29 20:00:00,4546,16199993
2017-03-29 21:00:00,3931,12604236
2017-03-29 22:00:00,3878,11062040
2017-03-29 23:00:00,3797,10573148
2017-03-30 00:00:00,3799,10934124
2017-03-30 01:00:00,3740,10756316
2017-03-30 02:00:00,3582,9866184
2017-03-30 03:00:00,3499,9115240
2017-03-30 04:00:00,3525,8301080
2017-03-30 05:00:00,3491,7770008
2017-03-30 06:00:00,3401,7401668
2017-03-30 07:00:00,3481,8174332
2017-03-30 08:00:00,3670,9247644
2017-03-30 09:00:00,3846,9060300
2017-03-30 10:00:00,4026,10528980
2017-03-30 11:00:00,4148,12070728
2017-03-30 12:00:00,6485,27677092
2017-03-30 13:00:00,4415,16939596
2017-03-30 14:00:00,4466,17713602
2017-03-30 15:00:00,4984,21471640
2017-03-30 16:00:00,6172,29004608
2017-03-30 17:00:00,4435,36186664
2017-03-30 18:00:00,8715,81610304
2017-03-30 19:00:00,4901,43182336
2017-03-30 20:00:00,4828,32146506
2017-03-30 21:00:00,4683,29354802
2017-03-30 22:00:00,4687,19534278
2017-03-30 23:00:00,4958,14394102
2017-03-31 00:00:00,4646,12209454
2017-03-31 01:00:00,5355,13007952
2017-03-31 02:00:00,5309,12590128
2017-03-31 03:00:00,4320,10313608
2017-03-31 04:00:00,5426,12323784
2017-03-31 05:00:00,5351,12199288
2017-03-31 06:00:00,4616,10079400
2017-03-31 07:00:00,4037,8159016
2017-03-31 08:00:00,4173,10372976
2017-03-31 09:00:00,33023,308068472
2017-03-31 10:00:00,3771,8260960
2017-03-31 11:00:00,4021,9102860
2017-03-31 12:00:00,4294,11838748
2017-03-31 13:00:00,4667,13065552
2017-03-31 14:00:00,5420,13941404
2017-03-31 15:00:00,5639,16956952
2017-03-31 16:00:00,6847,49269539
2017-03-31 17:00:00,6650,44062780
2017-03-31 18:00:00,5800,33938220
2017-03-31 19:00:00,4834,20477532
2017-03-31 20:00:00,4620,10148938
2017-03-31 21:00:00,4262,9832908
2017-03-31 22:00:00,18841,90311884
2017-03-31 23:00:00,4135,10153040
2017-04-01 00:00:00,3971,9526528
2017-04-01 01:00:00,7171,12550376
2017-04-01 02:00:00,4591,9704680
2017-04-01 03:00:00,3688,8509928
2017-04-01 04:00:00,4680,10725378
2017-04-01 05:00:00,4587,10609074
2017-04-01 06:00:00,4102,9611282
2017-04-01 07:00:00,3047,7302497
2017-04-01 08:00:00,2890,7134656
2017-04-01 09:00:00,2795,7037520
2017-04-01 10:00:00,3079,7681710
2017-04-01 11:00:00,3441,10813406
2017-04-01 12:00:00,7051,16436704
2017-04-01 13:00:00,3792,12497144
2017-04-01 14:00:00,4215,13542424
2017-04-01 15:00:00,7357,17375800
2017-04-01 16:00:00,3959,13474348
2017-04-01 17:00:00,4817,31406256
2017-04-01 18:00:00,8098,36345024
2017-04-01 19:00:00,13525,209761912
2017-04-01 20:00:00,3647,18981736
2017-04-01 21:00:00,3054,9449324
2017-04-01 22:00:00,2871,9310664
2017-04-01 23:00:00,3781,11076113
2017-04-02 00:00:00,12537,28464328
2017-04-02 01:00:00,4538,10985126
2017-04-02 02:00:00,4707,11235991
2017-04-02 03:00:00,4686,11231873
2017-04-02 04:00:00,4683,11095813
2017-04-02 05:00:00,4467,10368900
2017-04-02 06:00:00,3967,9006568
2017-04-02 07:00:00,3828,8593232
2017-04-02 08:00:00,3939,11982048
2017-04-02 09:00:00,3866,10714560
2017-04-02 10:00:00,3896,9489920
2017-04-02 11:00:00,3802,8963976
2017-04-02 12:00:00,5220,32538988
2017-04-02 13:00:00,5375,36728260
2017-04-02 14:00:00,4549,22338836
2017-04-02 15:00:00,3849,15013028
2017-04-02 16:00:00,4252,26007644
2017-04-02 17:00:00,5111,32297864
2017-04-02 18:00:00,4266,31818672
2017-04-02 19:00:00,10518,93466128
2017-04-02 20:00:00,3983,27446144
2017-04-02 21:00:00,4113,25770208
2017-04-02 22:00:00,5134,27782384
2017-04-02 23:00:00,5200,28476088
2017-04-03 00:00:00,7017,67434936
2017-04-03 01:00:00,6413,65267992
2017-04-03 02:00:00,4640,40788472
2017-04-03 03:00:00,3723,26586848
2017-04-03 04:00:00,3342,24378400
2017-04-03 05:00:00,3322,15606896
2017-04-03 06:00:00,3348,15592208
2017-04-03 07:00:00,3470,16334656
2017-04-03 08:00:00,3551,16445992
2017-04-03 09:00:00,3498,18734288
2017-04-03 10:00:00,3755,28763740
2017-04-03 11:00:00,3298,24961332
2017-04-03 12:00:00,3985,28544475
2017-04-03 13:00:00,5030,32269906
2017-04-03 14:00:00,15334,45883262
2017-04-03 15:00:00,7898,62964706
2017-04-03 16:00:00,6587,64063544
2017-04-03 17:00:00,6690,44380056
2017-04-03 18:00:00,14224,227395504
2017-04-03 19:00:00,4419,27355152
2017-04-03 20:00:00,4674,29473827
2017-04-03 21:00:00,6115,30827203
2017-04-03 22:00:00,6415,31906606
2017-04-03 23:00:00,6201,29925486
2017-04-04 00:00:00,7966,35372198
2017-04-04 01:00:00,7738,33939256
2017-04-04 02:00:00,7509,32084280
2017-04-04 03:00:00,6844,27282960
2017-04-04 04:00:00,6583,25452016
2017-04-04 05:00:00,6609,24794736
2017-04-04 06:00:00,6548,24505856
2017-04-04 07:00:00,6609,25032572
2017-04-04 08:00:00,6427,25489818
2017-04-04 09:00:00,6619,18992332
2017-04-04 10:00:00,7390,31000831
2017-04-04 11:00:00,6259,22122743
2017-04-04 12:00:00,6895,23465875
2017-04-04 13:00:00,5308,24889159
2017-04-04 14:00:00,15244,44443229
2017-04-04 15:00:00,32555,76633743
2017-04-04 16:00:00,7028,24016753
2017-04-04 17:00:00,8127,25002601
2017-04-04 18:00:00,6216,22888177
2017-04-04 19:00:00,8194,41825040
2017-04-04 20:00:00,6585,22176448
2017-04-04 21:00:00,5796,18367424
2017-04-04 22:00:00,5299,17706202
2017-04-04 23:00:00,5313,17626914
2017-04-05 00:00:00,5199,16787086
2017-04-05 01:00:00,4975,16424040
2017-04-05 02:00:00,4914,16168862
2017-04-05 03:00:00,4986,20919980
2017-04-05 04:00:00,5268,26047648
2017-04-05 05:00:00,4848,19999920
2017-04-05 06:00:00,4783,16001744
2017-04-05 07:00:00,4577,15782880
2017-04-05 08:00:00,4420,15896704
2017-04-05 09:00:00,5703,19255772
2017-04-05 10:00:00,6979,23413270
2017-04-05 11:00:00,7283,22616254
2017-04-05 12:00:00,8373,52690986
2017-04-05 13:00:00,10600,56012350
2017-04-05 14:00:00,8123,34427187
2017-04-05 15:00:00,18465,223910575
2017-04-05 16:00:00,13136,122493883
2017-04-05 17:00:00,7972,41095500
2017-04-05 18:00:00,5856,23642716
2017-04-05 19:00:00,8071,42401969
2017-04-05 20:00:00,6650,27762833
2017-04-05 21:00:00,8125,24572561
2017-04-05 22:00:00,8326,26131199
2017-04-05 23:00:00,6283,26139074
2017-04-06 00:00:00,15974,45376050
2017-04-06 01:00:00,6015,25993330
2017-04-06 02:00:00,6243,27990417
2017-04-06 03:00:00,6220,27563310
2017-04-06 04:00:00,6247,28528730
2017-04-06 05:00:00,6008,27104130
2017-04-06 06:00:00,5905,26922388
2017-04-06 09:00:00,7303,25364562
2017-04-06 10:00:00,7106,24557786
2017-04-06 11:00:00,6274,22505934
2017-04-06 12:00:00,8006,35948782
2017-04-06 13:00:00,9035,33343126
2017-04-06 14:00:00,18441,43842228
2017-04-06 15:00:00,14017,137159117
2017-04-06 16:00:00,25595,130352408
2017-04-06 17:00:00,12134,110954911
2017-04-06 18:00:00,5621,50869758
2017-04-06 19:00:00,4351,24473854
2017-04-06 20:00:00,4275,21346350
2017-04-06 21:00:00,6972,31707430
2017-04-06 22:00:00,4536,20911522
2017-04-06 23:00:00,4232,16665922
2017-04-07 00:00:00,4298,19450631
2017-04-07 01:00:00,4080,10269222
2017-04-07 02:00:00,4037,7312516
2017-04-07 03:00:00,4060,7982791
2017-04-07 04:00:00,4011,8719050
2017-04-07 05:00:00,3953,8498442
2017-04-07 06:00:00,5861,19975149
2017-04-07 07:00:00,5729,19432841
2017-04-07 08:00:00,5550,17727089
2017-04-07 09:00:00,5100,9642958
2017-04-07 10:00:00,4095,7454302
2017-04-07 11:00:00,4999,8709140
2017-04-07 12:00:00,19553,53821722
2017-04-07 13:00:00,6584,23002397
2017-04-07 15:00:00,8183,26268271
2017-04-07 16:00:00,8152,26621311
2017-04-07 17:00:00,5691,17173659
2017-04-07 18:00:00,7178,29249825
2017-04-07 21:00:00,9910,20590562
2017-04-07 22:00:00,8420,17396474
2017-04-07 23:00:00,8230,17887770
2017-04-08 00:00:00,8216,20541154
2017-04-08 01:00:00,8121,23672762
2017-04-08 02:00:00,7863,16928034
2017-04-08 03:00:00,7464,13739522
2017-04-08 04:00:00,6099,11682882
2017-04-08 05:00:00,5915,11308490
2017-04-08 06:00:00,5687,10882458
2017-04-08 07:00:00,5746,10894818
2017-04-08 08:00:00,5576,11468154
2017-04-08 09:00:00,8508,13061914
2017-04-08 10:00:00,8009,12730498
2017-04-08 11:00:00,5469,10569266
2017-04-08 12:00:00,5433,10520738
2017-04-08 13:00:00,5327,10389338
2017-04-08 14:00:00,5314,10113130
2017-04-08 15:00:00,5391,10259010
2017-04-08 16:00:00,8069,11463898
2017-04-08 17:00:00,5351,10044034
2017-04-08 18:00:00,5110,11353858
2017-04-08 19:00:00,5826,37276602
2017-04-08 20:00:00,5161,20651338
2017-04-08 21:00:00,32341,63798082
2017-04-08 22:00:00,4545,9014658
2017-04-08 23:00:00,4420,8567938
2017-04-09 00:00:00,4754,9222474
2017-04-09 01:00:00,4733,7955018
2017-04-09 02:00:00,4643,7647274
2017-04-09 03:00:00,4341,6912746
2017-04-09 04:00:00,4314,6778410
2017-04-09 05:00:00,3712,6112986
2017-04-09 06:00:00,3141,5220442
2017-04-09 07:00:00,2769,4796922
2017-04-09 08:00:00,2631,4790586
2017-04-09 09:00:00,2528,4884794
2017-04-09 10:00:00,2450,4786490
2017-04-09 11:00:00,2484,4836666
2017-04-09 12:00:00,2306,4675578
2017-04-09 13:00:00,2405,4699524
2017-04-09 14:00:00,2916,7324826
2017-04-09 15:00:00,2952,7777656
2017-04-09 16:00:00,2613,6515674
2017-04-09 17:00:00,2578,5992276
2017-04-09 18:00:00,2348,5364122
2017-04-09 19:00:00,2566,5815754
2017-04-09 20:00:00,9632,14028626
2017-04-09 21:00:00,10912,23748293
2017-04-09 22:00:00,9625,22401877
2017-04-09 23:00:00,8221,21867937
2017-04-10 00:00:00,7872,20405870
2017-04-10 01:00:00,6225,10593966
2017-04-10 02:00:00,5870,8273834
2017-04-10 03:00:00,5818,7896074
2017-04-10 04:00:00,5808,7886858
2017-04-10 05:00:00,5084,11068146
2017-04-10 06:00:00,6305,19181925
2017-04-10 07:00:00,6224,18999066
2017-04-10 08:00:00,4755,10786618
2017-04-10 09:00:00,6121,22365698
2017-04-10 10:00:00,8939,30446986
2017-04-10 11:00:00,8503,27052930
2017-04-10 12:00:00,27436,78426832
2017-04-10 13:00:00,17284,51289296
2017-04-10 14:00:00,23503,63503252
2017-04-10 15:00:00,13087,43795242
2017-04-10 16:00:00,15702,77109842
2017-04-10 17:00:00,15012,53231860
2017-04-10 18:00:00,12526,28264135
2017-04-10 19:00:00,10648,25943929
2017-04-10 20:00:00,7838,27270596
2017-04-10 21:00:00,7464,24942426
2017-04-10 22:00:00,5281,21699660
2017-04-10 23:00:00,6973,24016886
2017-04-11 00:00:00,8709,30314225
2017-04-11 02:00:00,6234,30056328
2017-04-11 03:00:00,5371,26277432
2017-04-11 04:00:00,4596,21428917
2017-04-11 05:00:00,4348,19495621
2017-04-11 06:00:00,3803,13855066
2017-04-11 07:00:00,3944,14046942
2017-04-11 08:00:00,3854,14075070
2017-04-11 09:00:00,7382,16359230
2017-04-11 10:00:00,15536,33531330
2017-04-11 11:00:00,5018,41047440
2017-04-11 12:00:00,18831,47525582
2017-04-11 13:00:00,15466,37389004
2017-04-11 14:00:00,17942,43379474
2017-04-11 15:00:00,7216,19714298
2017-04-11 16:00:00,9420,31319314
2017-04-11 17:00:00,8383,30551505
2017-04-11 18:00:00,3733,16093495
2017-04-11 19:00:00,4147,13945558
2017-04-11 20:00:00,4057,13322914
2017-04-11 21:00:00,9690,151886285
2017-04-11 22:00:00,5087,44131472
2017-04-11 23:00:00,3893,13365134
2017-04-12 00:00:00,3765,10366734
2017-04-12 01:00:00,4076,11050378
2017-04-12 02:00:00,4215,13303811
2017-04-12 03:00:00,4143,12967971
2017-04-12 04:00:00,4495,15118111
2017-04-12 05:00:00,4122,13609523
2017-04-12 06:00:00,4165,13100031
2017-04-12 07:00:00,4174,12696495
2017-04-12 08:00:00,3966,12262991
2017-04-12 09:00:00,6975,17090273
2017-04-12 10:00:00,6997,20201492
2017-04-12 11:00:00,5429,23606119
2017-04-12 12:00:00,12390,38868927
2017-04-12 13:00:00,8074,45865455
2017-04-12 14:00:00,12582,27305559
2017-04-12 15:00:00,7215,16435754
2017-04-12 16:00:00,7927,17630242
2017-04-12 17:00:00,10223,40245940
2017-04-12 18:00:00,7334,34051312
2017-04-12 19:00:00,7683,27787090
2017-04-12 20:00:00,5222,12530963
2017-04-12 21:00:00,5381,10976876
2017-04-12 22:00:00,5630,11165124
2017-04-12 23:00:00,5015,10401610
2017-04-13 00:00:00,5202,11184752
2017-04-13 01:00:00,5479,11139856
2017-04-13 02:00:00,4892,10047644
2017-04-13 03:00:00,4521,9274901
2017-04-13 04:00:00,4422,8927941
2017-04-13 05:00:00,5698,16957347
2017-04-13 06:00:00,7473,28208986
2017-04-13 07:00:00,9033,36547771
2017-04-13 08:00:00,9785,32570227
2017-04-13 09:00:00,14417,34729910
2017-04-13 10:00:00,5550,14444873
2017-04-13 11:00:00,6886,21282064
2017-04-13 12:00:00,8058,22605705
2017-04-13 13:00:00,5149,13140782
2017-04-13 14:00:00,6311,18393811
2017-04-13 15:00:00,6116,21442369
2017-04-13 16:00:00,4974,15628295
2017-04-13 17:00:00,9416,19909303
2017-04-13 18:00:00,13805,32531455
2017-04-13 19:00:00,7490,21832895
2017-04-13 20:00:00,7614,21773051
2017-04-13 21:00:00,7901,22568170
2017-04-13 22:00:00,7584,21366290
2017-04-13 23:00:00,8215,27627626
2017-04-14 00:00:00,8812,31884846
2017-04-14 01:00:00,7326,23242470
2017-04-14 02:00:00,7111,19286270
2017-04-14 03:00:00,7009,18635254
2017-04-14 04:00:00,7013,20623298
2017-04-14 05:00:00,6217,16975970
2017-04-14 06:00:00,5990,13836738
2017-04-14 07:00:00,5951,13715874
2017-04-14 08:00:00,6720,15039098
2017-04-14 09:00:00,11525,17960520
2017-04-14 10:00:00,17510,34748048
2017-04-14 11:00:00,4633,11004948
2017-04-14 12:00:00,4631,10770210
2017-04-14 13:00:00,5261,16593574
2017-04-14 14:00:00,5046,12111318
2017-04-14 15:00:00,13571,28925850
2017-04-14 16:00:00,12958,31194746
2017-04-14 17:00:00,8580,21916586
2017-04-14 18:00:00,6793,20434566
2017-04-14 19:00:00,5599,16409416
2017-04-14 20:00:00,7220,26937306
2017-04-14 21:00:00,7571,28444248
2017-04-14 22:00:00,6835,23368476
2017-04-14 23:00:00,5860,16913210
2017-04-15 00:00:00,6068,16533345
2017-04-15 01:00:00,5924,15388897
2017-04-15 02:00:00,5729,13700121
2017-04-15 03:00:00,5204,11623490
2017-04-15 04:00:00,5023,11059802
2017-04-15 05:00:00,4957,10779730
2017-04-15 06:00:00,4731,10280970
2017-04-15 07:00:00,4881,10469906
2017-04-15 08:00:00,4815,11161458
2017-04-15 09:00:00,4748,11153826
2017-04-15 10:00:00,4741,11837526
2017-04-15 11:00:00,5155,11745330
2017-04-15 12:00:00,5144,15512370
2017-04-15 13:00:00,5022,15361650
2017-04-15 14:00:00,5067,17194418
2017-04-15 15:00:00,5072,16597826
2017-04-15 16:00:00,4370,14601474
2017-04-15 17:00:00,5296,34729730
2017-04-15 18:00:00,5582,39632674
2017-04-15 19:00:00,4937,29762770
2017-04-15 20:00:00,5123,25855010
2017-04-15 21:00:00,4346,17599298
2017-04-15 22:00:00,6540,65334802
2017-04-15 23:00:00,5857,55224338
2017-04-16 00:00:00,4621,28465938
2017-04-16 01:00:00,4301,20986418
2017-04-16 02:00:00,4251,17241650
2017-04-16 03:00:00,4268,16713778
2017-04-16 04:00:00,4209,15355442
2017-04-16 05:00:00,4137,14670386
2017-04-16 06:00:00,4091,13909554
2017-04-16 07:00:00,3838,13457970
2017-04-16 08:00:00,4012,13530898
2017-04-16 09:00:00,3726,12861714
2017-04-16 10:00:00,3963,13735378
2017-04-16 11:00:00,3697,12198978
2017-04-16 12:00:00,3641,13662258
2017-04-16 13:00:00,4003,24590770
2017-04-16 14:00:00,3598,16082034
2017-04-16 15:00:00,3550,13962378
2017-04-16 16:00:00,3997,14386730
2017-04-16 17:00:00,4137,14342240
2017-04-16 18:00:00,4523,22141856
2017-04-16 19:00:00,14102,208099922
2017-04-16 20:00:00,4286,13544458
2017-04-16 21:00:00,4368,13331642
2017-04-16 22:00:00,4491,16503642
2017-04-16 23:00:00,4509,16739162
2017-04-17 00:00:00,4680,17103898
2017-04-17 01:00:00,4752,17229594
2017-04-17 02:00:00,4707,17215546
2017-04-17 03:00:00,4636,17093866
2017-04-17 04:00:00,4475,16133882
2017-04-17 05:00:00,4285,15025834
2017-04-17 06:00:00,3995,12986314
2017-04-17 07:00:00,3872,12449194
2017-04-17 08:00:00,3891,11413930
2017-04-17 09:00:00,3684,10955474
2017-04-17 10:00:00,10524,32059906
2017-04-17 11:00:00,5017,30091898
2017-04-17 12:00:00,5907,66157506
2017-04-17 13:00:00,6059,79363266
2017-04-17 14:00:00,17038,61332042
2017-04-17 15:00:00,5706,27464594
2017-04-17 16:00:00,5983,24766098
2017-04-17 17:00:00,12797,56571186
2017-04-17 18:00:00,5532,20778770
2017-04-17 19:00:00,5386,16122322
2017-04-17 20:00:00,5447,18373106
2017-04-17 21:00:00,14986,214782258
2017-04-17 22:00:00,6593,60932226
2017-04-17 23:00:00,6985,42969662
2017-04-18 00:00:00,5036,18919766
2017-04-18 01:00:00,4331,15846342
2017-04-18 02:00:00,3896,13958886
2017-04-18 03:00:00,3840,13310218
2017-04-18 04:00:00,3494,12286858
2017-04-18 05:00:00,3414,11399866
2017-04-18 06:00:00,3375,10798094
2017-04-18 07:00:00,3248,10413854
2017-04-18 08:00:00,5311,79753062
2017-04-18 09:00:00,9383,16473510
2017-04-18 10:00:00,3028,9909290
2017-04-18 11:00:00,4754,12298930
2017-04-18 12:00:00,11717,24106326
2017-04-18 13:00:00,5834,22566178
2017-04-18 14:00:00,6038,39284986
2017-04-18 15:00:00,11586,39016040
2017-04-18 16:00:00,5145,29635538
2017-04-18 17:00:00,11345,34508474
2017-04-18 18:00:00,8447,36438762
2017-04-18 19:00:00,7631,26731594
2017-04-18 20:00:00,7621,26336594
2017-04-18 21:00:00,7572,24602188
2017-04-18 22:00:00,13293,30299138
2017-04-18 23:00:00,14439,66016098
2017-04-19 00:00:00,12710,63020994
2017-04-19 01:00:00,10813,39530274
2017-04-19 02:00:00,9816,23729122
2017-04-19 03:00:00,9665,22043258
2017-04-19 04:00:00,9344,20776794
2017-04-19 05:00:00,8940,19347034
2017-04-19 06:00:00,8426,17432154
2017-04-19 07:00:00,7605,15253434
2017-04-19 08:00:00,6803,26614874
2017-04-19 09:00:00,11673,17240274
2017-04-19 10:00:00,5554,12948706
2017-04-19 11:00:00,5279,10136386
2017-04-19 12:00:00,14700,47390986
2017-04-19 13:00:00,8053,28830477
2017-04-19 14:00:00,11669,62208963
2017-04-19 15:00:00,10594,54755878
2017-04-19 16:00:00,9570,47483724
2017-04-19 17:00:00,16896,40748123
2017-04-19 18:00:00,5768,14496002
2017-04-19 19:00:00,5698,13616042
2017-04-19 20:00:00,6087,18300938
2017-04-19 21:00:00,5719,13317450
2017-04-19 22:00:00,5724,12545450
2017-04-19 23:00:00,6396,15006298
2017-04-20 00:00:00,10040,21943018
2017-04-20 01:00:00,5763,12140234
2017-04-20 02:00:00,5562,11488482
2017-04-20 03:00:00,5691,11209186
2017-04-20 04:00:00,5688,11139954
2017-04-20 05:00:00,5544,10942242
2017-04-20 06:00:00,5163,9019290
2017-04-20 07:00:00,4861,8675922
2017-04-20 08:00:00,4830,8892370
2017-04-20 09:00:00,4760,9005914
2017-04-20 10:00:00,14910,30119994
2017-04-20 11:00:00,5148,15343568
2017-04-20 12:00:00,12052,35992642
2017-04-20 13:00:00,10423,24311072
2017-04-20 14:00:00,11019,28829566
2017-04-20 15:00:00,6586,36163570
2017-04-20 16:00:00,12792,46415669
2017-04-20 17:00:00,9084,40678221
2017-04-20 18:00:00,5416,25370701
2017-04-20 19:00:00,11249,34984560
2017-04-20 20:00:00,5514,32656926
2017-04-20 21:00:00,5096,26262225
2017-04-20 22:00:00,4909,19463145
2017-04-20 23:00:00,4782,18092414
2017-04-21 00:00:00,4529,14348914
2017-04-21 01:00:00,4190,12606698
2017-04-21 02:00:00,3901,11482866
2017-04-21 03:00:00,3605,10793242
2017-04-21 04:00:00,3543,10012306
2017-04-21 05:00:00,3547,10029842
2017-04-21 06:00:00,3524,9843074
2017-04-21 07:00:00,3907,10349538
2017-04-21 08:00:00,3972,13637946
2017-04-21 09:00:00,9495,20358122
2017-04-21 10:00:00,4115,14967610
2017-04-21 11:00:00,4510,16018410
2017-04-21 12:00:00,4506,16542174
2017-04-21 13:00:00,19541,49617160
2017-04-21 14:00:00,7107,27654048
2017-04-21 15:00:00,4451,17360144
2017-04-21 16:00:00,8474,23401148
2017-04-21 17:00:00,4994,16462572
2017-04-21 18:00:00,4258,14456722
2017-04-21 19:00:00,3795,13402626
2017-04-21 20:00:00,4165,13770892
2017-04-21 21:00:00,3441,11074812
2017-04-21 22:00:00,3226,10515404
2017-04-21 23:00:00,3532,12082398
2017-04-22 00:00:00,3551,11998186
2017-04-22 01:00:00,3603,12095522
2017-04-22 02:00:00,3757,12124194
2017-04-22 03:00:00,3722,11944570
2017-04-22 04:00:00,32810,310541630
2017-04-22 05:00:00,3572,11489878
2017-04-22 06:00:00,6469,14288150
2017-04-22 07:00:00,2898,9112426
2017-04-22 08:00:00,2620,8545610
2017-04-22 09:00:00,2596,9201978
2017-04-22 10:00:00,2539,8632906
2017-04-22 11:00:00,2426,8471754
2017-04-22 12:00:00,2291,8805034
2017-04-22 13:00:00,5205,11637858
2017-04-22 14:00:00,5161,11677066
2017-04-22 15:00:00,6008,13637706
2017-04-22 16:00:00,5952,13497402
2017-04-22 17:00:00,5266,11613290
2017-04-22 18:00:00,5131,11332394
2017-04-22 19:00:00,6664,14345594
2017-04-22 20:00:00,7270,16404366
2017-04-22 21:00:00,5599,17649694
2017-04-22 22:00:00,6547,18020666
2017-04-22 23:00:00,15017,28809840
2017-04-23 00:00:00,9832,18788706
2017-04-23 01:00:00,9406,17266621
2017-04-23 02:00:00,9647,18943208
2017-04-23 03:00:00,9277,17299501
2017-04-23 04:00:00,8744,14279330
2017-04-23 05:00:00,8557,13640402
2017-04-23 06:00:00,8289,13184562
2017-04-23 07:00:00,8129,12895970
2017-04-23 08:00:00,7946,12567362
2017-04-23 09:00:00,7758,12419538
2017-04-23 10:00:00,8138,13252002
2017-04-23 11:00:00,7650,13113538
2017-04-23 12:00:00,7559,13348416
2017-04-23 13:00:00,7511,15739698
2017-04-23 14:00:00,9664,19473538
2017-04-23 15:00:00,9371,18230246
2017-04-23 16:00:00,6695,12364191
2017-04-23 17:00:00,6094,11194040
2017-04-23 18:00:00,6348,11534564
2017-04-23 19:00:00,6344,11790090
2017-04-23 20:00:00,6378,12003242
2017-04-23 21:00:00,6062,11054954
2017-04-23 22:00:00,5658,10712602
2017-04-23 23:00:00,7120,14646458
2017-04-24 00:00:00,5155,11213650
2017-04-24 01:00:00,4539,10596066
2017-04-24 02:00:00,3882,9556266
2017-04-24 03:00:00,3499,8463706
2017-04-24 04:00:00,3486,8378890
2017-04-24 05:00:00,3473,8380530
2017-04-24 06:00:00,3353,8225682
2017-04-24 07:00:00,3303,8110994
2017-04-24 08:00:00,3131,8041394
2017-04-24 09:00:00,3230,8659050
2017-04-24 10:00:00,4891,19001974
2017-04-24 11:00:00,6307,23618414
2017-04-24 12:00:00,8724,48484242
2017-04-24 13:00:00,21346,66972344
2017-04-24 14:00:00,9365,39319474
2017-04-24 15:00:00,12613,33202146
2017-04-24 16:00:00,8020,26629920
2017-04-24 17:00:00,8133,37739598
2017-04-24 18:00:00,13673,31836878
2017-04-24 19:00:00,10308,24659738
2017-04-24 20:00:00,16081,36944522
2017-04-24 21:00:00,13912,26010222
2017-04-24 22:00:00,6397,17377582
2017-04-24 23:00:00,6662,17031674
2017-04-25 00:00:00,7699,16561346
2017-04-25 01:00:00,7199,15464690
2017-04-25 02:00:00,6280,14843822
2017-04-25 03:00:00,6201,14811778
2017-04-25 04:00:00,6143,14749314
2017-04-25 05:00:00,6160,14747746
2017-04-25 06:00:00,6157,14771504
2017-04-25 07:00:00,6133,14431508
2017-04-25 08:00:00,6116,15923474
2017-04-25 09:00:00,11423,19738330
2017-04-25 10:00:00,6889,17808502
2017-04-25 11:00:00,43132,90787458
2017-04-25 12:00:00,89944,180812498
2017-04-25 13:00:00,89793,183997407
2017-04-25 14:00:00,79542,170318635
2017-04-25 15:00:00,77494,164052128
2017-04-25 16:00:00,50977,96004950
2017-04-25 17:00:00,48523,95451666
2017-04-25 18:00:00,34619,72234652
2017-04-25 19:00:00,20269,42327948
2017-04-25 20:00:00,16115,26736308
2017-04-25 21:00:00,6945,15604940
2017-04-25 22:00:00,12638,19759676
2017-04-25 23:00:00,6501,13009404
2017-04-26 00:00:00,6404,12658242
2017-04-26 01:00:00,6338,12373516
2017-04-26 02:00:00,6432,12415532
2017-04-26 03:00:00,6452,12325740
2017-04-26 04:00:00,6331,12010738
2017-04-26 05:00:00,6084,11573034
2017-04-26 06:00:00,5918,11264722
2017-04-26 07:00:00,5612,10616762
2017-04-26 08:00:00,5280,9602930
2017-04-26 09:00:00,12277,20654042
2017-04-26 10:00:00,12802,51875086
2017-04-26 11:00:00,6444,41099662
2017-04-26 12:00:00,10699,57222834
2017-04-26 13:00:00,18966,87077718
2017-04-26 14:00:00,9394,117738290
2017-04-26 15:00:00,14064,114853673
2017-04-26 16:00:00,11013,80761107
2017-04-26 17:00:00,7998,41129545
2017-04-26 18:00:00,6576,25910987
2017-04-26 19:00:00,5997,13067491
2017-04-26 20:00:00,6226,16556525
2017-04-26 21:00:00,6293,14078988
2017-04-26 22:00:00,6278,14399674
2017-04-26 23:00:00,6016,14112911
2017-04-27 00:00:00,8863,13707204
2017-04-27 01:00:00,5586,12616930
2017-04-27 02:00:00,5522,14574882
2017-04-27 03:00:00,5343,14137258
2017-04-27 04:00:00,5004,13303250
2017-04-27 05:00:00,4896,13268922
2017-04-27 06:00:00,4618,13534482
2017-04-27 07:00:00,4998,14757690
2017-04-27 08:00:00,4958,13322434
2017-04-27 09:00:00,5763,13858330
2017-04-27 10:00:00,5211,13271732
2017-04-27 11:00:00,5142,15513410
2017-04-27 12:00:00,4765,12420906
2017-04-27 13:00:00,10410,28104712
2017-04-27 14:00:00,10240,60758620
2017-04-27 15:00:00,10863,83768348
2017-04-27 16:00:00,8384,35439063
2017-04-27 17:00:00,4881,31367984
2017-04-27 18:00:00,4610,29576544
2017-04-27 19:00:00,7253,35209215
2017-04-27 20:00:00,5224,32718666
2017-04-27 21:00:00,5857,26409994
2017-04-27 22:00:00,4016,18630522
2017-04-27 23:00:00,3708,14762826
2017-04-28 00:00:00,3916,10587978
2017-04-28 01:00:00,3430,8761130
2017-04-28 02:00:00,3141,8495162
2017-04-28 03:00:00,2802,7008138
2017-04-28 04:00:00,2894,10221290
2017-04-28 05:00:00,2890,15482986
2017-04-28 06:00:00,2691,11213130
2017-04-28 07:00:00,2578,6431978
2017-04-28 08:00:00,2589,6344922
2017-04-28 09:00:00,4109,7696986
2017-04-28 10:00:00,4736,8740258
2017-04-28 11:00:00,4660,8146026
2017-04-28 12:00:00,4646,9332434
2017-04-28 13:00:00,4392,17453450
2017-04-28 14:00:00,5081,33535082
2017-04-28 15:00:00,4838,31304198
2017-04-28 16:00:00,5409,30714122
2017-04-28 17:00:00,7664,37326518
2017-04-28 18:00:00,5831,26710766
2017-04-28 19:00:00,5415,15727322
2017-04-28 20:00:00,5390,14198798
2017-04-28 21:00:00,5286,13506958
2017-04-28 22:00:00,5465,13778966
2017-04-28 23:00:00,4860,13455118
2017-04-29 00:00:00,4902,13787770
2017-04-29 01:00:00,4795,13410810
2017-04-29 02:00:00,5167,15081258
2017-04-29 03:00:00,5393,23941298
2017-04-29 04:00:00,5503,23963226
2017-04-29 05:00:00,5324,15702210
2017-04-29 06:00:00,5159,14984274
2017-04-29 07:00:00,4791,13688043
2017-04-29 08:00:00,4674,12539141
2017-04-29 09:00:00,4628,12484788
2017-04-29 10:00:00,4666,12374031
2017-04-29 11:00:00,5018,13499345
2017-04-29 12:00:00,5126,21006064
2017-04-29 13:00:00,5050,20919680
2017-04-29 14:00:00,5125,21372886
2017-04-29 15:00:00,5008,20363118
2017-04-29 16:00:00,4881,14994746
2017-04-29 17:00:00,4777,12202344
2017-04-29 18:00:00,4775,12199272
2017-04-29 19:00:00,4671,12268104
2017-04-29 20:00:00,4724,12079776
2017-04-29 21:00:00,4297,10318368
2017-04-29 22:00:00,3919,8649840
2017-04-29 23:00:00,3691,8294396
2017-04-30 00:00:00,3479,9182416
2017-04-30 01:00:00,6344,6936864
2017-04-30 02:00:00,3351,6246320
2017-04-30 03:00:00,3141,5429728
2017-04-30 04:00:00,3080,5215752
2017-04-30 05:00:00,2968,4860240
2017-04-30 06:00:00,2930,4915208
2017-04-30 07:00:00,2820,5958288
2017-04-30 08:00:00,2856,4274800
2017-04-30 09:00:00,2728,4080240
2017-04-30 10:00:00,2813,4021128
2017-04-30 11:00:00,5974,5842419
2017-04-30 12:00:00,2988,4964372
2017-04-30 13:00:00,2931,5860370
2017-04-30 14:00:00,3182,7968250
2017-04-30 15:00:00,2936,5525540
2017-04-30 16:00:00,2990,5472732
2017-04-30 17:00:00,12854,201589464
2017-04-30 18:00:00,18140,309840286
2017-04-30 19:00:00,3112,10628899
2017-04-30 20:00:00,2858,5128666
2017-04-30 21:00:00,2668,4579520
2017-04-30 22:00:00,3723,4717920
2017-04-30 23:00:00,7627,4972126
2017-05-01 00:00:00,2723,4700560
2017-05-01 01:00:00,2609,4128336
2017-05-01 02:00:00,2604,3682600
2017-05-01 03:00:00,2548,3597904
2017-05-01 04:00:00,2612,3604704
2017-05-01 05:00:00,2513,3380800
2017-05-01 06:00:00,2546,3315376
2017-05-01 07:00:00,2500,3197128
2017-05-01 08:00:00,2532,3046280
2017-05-01 09:00:00,13423,214032208
2017-05-01 10:00:00,3100,7706192
2017-05-01 11:00:00,3029,14609664
2017-05-01 12:00:00,3157,14984908
2017-05-01 13:00:00,3219,6995752
2017-05-01 14:00:00,6439,7208736
2017-05-01 15:00:00,3593,7640976
2017-05-01 16:00:00,3989,15370272
2017-05-01 17:00:00,8635,25582268
2017-05-01 18:00:00,3184,16187316
2017-05-01 19:00:00,3090,7771980
2017-05-01 20:00:00,3080,7189452
2017-05-01 21:00:00,2879,6082163
2017-05-01 22:00:00,3067,6150472
2017-05-01 23:00:00,2772,4596226
2017-05-02 00:00:00,2766,6556458
2017-05-02 01:00:00,2508,5279160
2017-05-02 02:00:00,2660,4591896
2017-05-02 03:00:00,2509,3905608
2017-05-02 04:00:00,2466,3711056
2017-05-02 05:00:00,2439,3654008
2017-05-02 06:00:00,2488,3488280
2017-05-02 07:00:00,2367,3179920
2017-05-02 08:00:00,2314,2972088
2017-05-02 09:00:00,5623,28550328
2017-05-02 10:00:00,11171,41712496
2017-05-02 11:00:00,10539,41788056
2017-05-02 12:00:00,6779,35855696
2017-05-02 13:00:00,5699,20458016
2017-05-02 14:00:00,37062,479619976
2017-05-02 15:00:00,14016,36581096
2017-05-02 16:00:00,11433,43017064
2017-05-02 17:00:00,5912,26592320
2017-05-02 18:00:00,4945,20690768
2017-05-02 19:00:00,4628,17874548
2017-05-02 20:00:00,4812,18792544
2017-05-02 21:00:00,4382,16021464
2017-05-02 22:00:00,4181,13372224
2017-05-02 23:00:00,4152,14103076
2017-05-03 00:00:00,4272,16076328
2017-05-03 01:00:00,4298,16613308
2017-05-03 02:00:00,4138,15334480
2017-05-03 03:00:00,4115,15300440
2017-05-03 04:00:00,4099,15046488
2017-05-03 05:00:00,4002,14507688
2017-05-03 06:00:00,3961,14104528
2017-05-03 07:00:00,4052,13823024
2017-05-03 08:00:00,4064,13710892
2017-05-03 09:00:00,4761,19760716
2017-05-03 10:00:00,5749,25295858
2017-05-03 11:00:00,6076,28667866
2017-05-03 12:00:00,8130,28974428
2017-05-03 13:00:00,5834,26253574
2017-05-03 14:00:00,6570,26647168
2017-05-03 15:00:00,7944,85128872
2017-05-03 16:00:00,8959,84267064
2017-05-03 17:00:00,9039,84458692
2017-05-03 18:00:00,8558,78672368
2017-05-03 19:00:00,7506,67268636
2017-05-03 20:00:00,6881,55795888
2017-05-03 21:00:00,6665,54202976
2017-05-03 22:00:00,6093,45110512
2017-05-03 23:00:00,7036,37088448
2017-05-04 00:00:00,5345,29760444
2017-05-04 01:00:00,9224,25965760
2017-05-04 02:00:00,8875,23022784
2017-05-04 03:00:00,4753,20861664
2017-05-04 04:00:00,4581,18816016
2017-05-04 05:00:00,4531,17702912
2017-05-04 06:00:00,4439,17249872
2017-05-04 07:00:00,4359,16953576
2017-05-04 08:00:00,4933,27780344
2017-05-04 09:00:00,4324,16925196
2017-05-04 10:00:00,5035,29992364
2017-05-04 11:00:00,4648,21732424
2017-05-04 12:00:00,4544,18158806
2017-05-04 13:00:00,13415,30902966
2017-05-04 14:00:00,13352,27459972
2017-05-04 15:00:00,14374,25988966
2017-05-04 16:00:00,19310,26004010
2017-05-04 17:00:00,17731,52003322
2017-05-04 18:00:00,14344,56038526
2017-05-04 19:00:00,13357,51129494
2017-05-04 20:00:00,12996,56205984
2017-05-04 21:00:00,12491,51677972
2017-05-04 22:00:00,12114,47661448
2017-05-04 23:00:00,11464,43548296
2017-05-05 00:00:00,11001,41502308
2017-05-05 01:00:00,10217,37842804
2017-05-05 02:00:00,9381,34380264
2017-05-05 03:00:00,8999,37066724
2017-05-05 04:00:00,8062,33326024
2017-05-05 05:00:00,7869,42548696
2017-05-05 06:00:00,7337,37832696
2017-05-05 07:00:00,6491,34349976
2017-05-05 08:00:00,5831,30975632
2017-05-05 09:00:00,5547,26955216
2017-05-05 10:00:00,4673,23144256
2017-05-05 11:00:00,4480,21246640
2017-05-05 12:00:00,5737,20310588
2017-05-05 13:00:00,4163,22157488
2017-05-05 14:00:00,5925,30982872
2017-05-05 15:00:00,70983,1348123360
2017-05-05 16:00:00,48556,909679678
2017-05-05 17:00:00,15820,255615760
2017-05-05 18:00:00,12076,179588650
2017-05-05 19:00:00,6421,64302595
2017-05-05 20:00:00,3941,13418904
2017-05-05 21:00:00,3883,13150126
2017-05-05 22:00:00,4039,14658485
2017-05-05 23:00:00,3906,12158100
2017-05-06 00:00:00,3763,12432254
2017-05-06 01:00:00,3724,12827429
2017-05-06 02:00:00,3703,14180320
2017-05-06 03:00:00,3610,13371064
2017-05-06 04:00:00,3777,15657811
2017-05-06 05:00:00,3647,14706726
2017-05-06 06:00:00,3352,12688194
2017-05-06 07:00:00,3435,11956002
2017-05-06 08:00:00,3259,13600136
2017-05-06 09:00:00,3499,15285640
2017-05-06 10:00:00,3604,18059480
2017-05-06 11:00:00,3687,17671792
2017-05-06 12:00:00,3671,14849632
2017-05-06 13:00:00,3657,18438000
2017-05-06 14:00:00,4312,30783536
2017-05-06 15:00:00,4179,33570704
2017-05-06 16:00:00,4041,33673248
2017-05-06 17:00:00,4070,33527008
2017-05-06 18:00:00,4012,32898720
2017-05-06 19:00:00,3922,31582752
2017-05-06 20:00:00,5673,33006112
2017-05-06 21:00:00,4778,25840248
2017-05-06 22:00:00,3899,20840096
2017-05-06 23:00:00,3442,16941638
2017-05-07 00:00:00,3380,20394066
2017-05-07 01:00:00,3362,19676672
2017-05-07 02:00:00,3073,10936640
2017-05-07 03:00:00,2983,10398880
2017-05-07 04:00:00,2970,10134688
2017-05-07 05:00:00,2935,9861088
2017-05-07 06:00:00,2896,9568224
2017-05-07 07:00:00,2953,9629664
2017-05-07 08:00:00,3046,10273712
2017-05-07 09:00:00,3228,10600679
2017-05-07 10:00:00,6709,309504112
2017-05-07 11:00:00,6349,306592448
2017-05-07 12:00:00,5376,233518273
2017-05-07 13:00:00,3200,52652576
2017-05-07 14:00:00,2781,13542244
2017-05-07 15:00:00,3051,11327532
2017-05-07 16:00:00,3162,11985216
2017-05-07 17:00:00,3651,13280840
2017-05-07 18:00:00,3692,12940800
2017-05-07 19:00:00,3729,12703264
2017-05-07 20:00:00,3313,14439141
2017-05-07 21:00:00,3410,21966465
2017-05-07 22:00:00,3668,23837422
2017-05-07 23:00:00,3307,12978929
2017-05-08 00:00:00,3239,11563424
2017-05-08 01:00:00,3380,17652576
2017-05-08 02:00:00,3143,11077248
2017-05-08 03:00:00,3074,10705984
2017-05-08 04:00:00,3116,10783696
2017-05-08 05:00:00,3014,10547344
2017-05-08 06:00:00,3053,10567184
2017-05-08 07:00:00,3613,14832160
2017-05-08 08:00:00,4275,23513248
2017-05-08 09:00:00,3249,13489812
2017-05-08 10:00:00,34910,377117528
2017-05-08 11:00:00,14259,91565352
2017-05-08 12:00:00,10201,80179640
2017-05-08 13:00:00,6677,68584076
2017-05-08 14:00:00,7049,74991332
2017-05-08 15:00:00,6386,52307948
2017-05-08 16:00:00,4837,37920146
2017-05-08 17:00:00,4352,30953430
2017-05-08 18:00:00,4881,31938298
2017-05-08 19:00:00,8733,71135742
2017-05-08 20:00:00,2963,14459606
2017-05-08 21:00:00,4850,24922442
2017-05-08 22:00:00,5656,29070260
2017-05-08 23:00:00,5112,20425532
2017-05-09 00:00:00,6355,12757912
2017-05-09 01:00:00,3800,10486056
2017-05-09 02:00:00,3680,9501268
2017-05-09 03:00:00,3576,8988016
2017-05-09 04:00:00,4147,10993984
2017-05-09 05:00:00,3614,9068442
2017-05-09 06:00:00,3451,8258852
2017-05-09 07:00:00,3258,8124186
2017-05-09 08:00:00,3060,8115908
2017-05-09 09:00:00,3298,10167444
2017-05-09 10:00:00,4988,26107044
2017-05-09 11:00:00,6217,97620304
2017-05-09 12:00:00,5140,89876228
2017-05-09 13:00:00,4975,81688375
2017-05-09 14:00:00,3569,39273936
2017-05-09 15:00:00,5026,46804714
2017-05-09 16:00:00,7353,43140766
2017-05-09 17:00:00,6431,27925101
2017-05-09 18:00:00,5116,16917278
2017-05-09 19:00:00,4819,23412896
2017-05-09 20:00:00,4222,20993272
2017-05-09 21:00:00,4354,31326504
2017-05-09 22:00:00,3863,26303864
2017-05-09 23:00:00,3628,21430648
2017-05-10 00:00:00,3420,14645932
2017-05-10 01:00:00,3251,13382396
2017-05-10 02:00:00,3173,12423124
2017-05-10 03:00:00,3018,11109780
2017-05-10 04:00:00,2664,9684148
2017-05-10 05:00:00,2439,8797088
2017-05-10 06:00:00,2376,8464320
2017-05-10 07:00:00,2219,7751142
2017-05-10 08:00:00,2100,7203340
2017-05-10 09:00:00,4830,9466152
2017-05-10 10:00:00,37798,313408864
2017-05-10 11:00:00,5836,14027377
2017-05-10 12:00:00,3668,16228489
2017-05-10 13:00:00,2785,12473760
2017-05-10 14:00:00,35413,413165430
2017-05-10 15:00:00,3212,109053900
2017-05-10 16:00:00,2785,59759000
2017-05-10 17:00:00,7788,34503048
2017-05-10 18:00:00,5385,25847096
2017-05-10 19:00:00,8936,97420262
2017-05-10 20:00:00,10763,149409030
2017-05-10 21:00:00,8059,109228886
2017-05-11 00:00:00,4102,57346537
2017-05-11 01:00:00,4438,70006162
2017-05-11 02:00:00,3888,59794748
2017-05-11 03:00:00,3261,53488372
2017-05-11 04:00:00,2900,44191300
2017-05-11 05:00:00,2427,30776796
2017-05-11 06:00:00,2107,22440056
2017-05-11 07:00:00,2723,22435770
2017-05-11 08:00:00,2976,11160640
2017-05-11 09:00:00,5398,16439641
2017-05-11 10:00:00,2036,8278528
2017-05-11 11:00:00,2028,12497848
2017-05-11 12:00:00,2146,9576824
2017-05-11 13:00:00,8417,22048136
2017-05-11 14:00:00,5076,22916623
2017-05-11 15:00:00,7906,39231784
2017-05-11 16:00:00,6364,18982278
2017-05-11 17:00:00,10244,118597246
2017-05-11 18:00:00,7312,110055072
2017-05-11 19:00:00,3231,29284196
2017-05-11 20:00:00,2978,18630074
2017-05-11 21:00:00,2738,27606883
2017-05-11 22:00:00,3039,35205889
2017-05-11 23:00:00,2982,26819752
2017-05-12 00:00:00,2649,24760948
2017-05-12 01:00:00,4632,26434256
2017-05-12 02:00:00,6329,19537356
2017-05-12 03:00:00,2109,12493072
2017-05-12 04:00:00,1962,11556860
2017-05-12 05:00:00,1894,10551676
2017-05-12 06:00:00,1785,9832540
2017-05-12 07:00:00,1941,10440796
2017-05-12 08:00:00,2002,12433870
2017-05-12 09:00:00,2253,14863076
2017-05-12 10:00:00,2513,23769240
2017-05-12 11:00:00,6590,29919680
2017-05-12 12:00:00,9620,37177292
2017-05-12 13:00:00,4817,30973312
2017-05-12 14:00:00,3265,24999416
2017-05-12 15:00:00,2275,26269740
2017-05-12 16:00:00,3792,25628132
2017-05-12 17:00:00,4617,30449890
2017-05-12 18:00:00,4325,28506215
2017-05-12 19:00:00,3717,22116844
2017-05-12 20:00:00,5599,23067044
2017-05-12 21:00:00,5775,27755771
2017-05-12 22:00:00,4625,28997763
2017-05-12 23:00:00,4080,23344363
2017-05-13 00:00:00,3586,22532812
2017-05-13 01:00:00,3409,21082548
2017-05-13 02:00:00,3852,24379473
2017-05-13 03:00:00,3733,22301353
2017-05-13 04:00:00,3002,18981105
2017-05-13 05:00:00,2818,16006052
2017-05-13 06:00:00,2707,15123028
2017-05-13 07:00:00,2576,13002548
2017-05-13 08:00:00,2355,11304596
2017-05-13 09:00:00,2351,10002644
2017-05-13 10:00:00,3657,11381308
2017-05-13 11:00:00,5742,17773556
2017-05-13 12:00:00,20863,44471816
2017-05-13 13:00:00,10808,30941900
2017-05-13 14:00:00,6506,27062380
2017-05-13 15:00:00,6429,27887256
2017-05-13 16:00:00,6225,28741104
2017-05-13 17:00:00,3490,20700056
2017-05-13 18:00:00,2615,16513344
2017-05-13 19:00:00,2240,13989572
2017-05-13 20:00:00,2542,11434460
2017-05-13 21:00:00,2180,8784236
2017-05-13 22:00:00,6147,13278160
2017-05-13 23:00:00,8088,15176184
2017-05-14 00:00:00,10317,15372124
2017-05-14 01:00:00,12480,16133960
2017-05-14 02:00:00,5325,7935712
2017-05-14 03:00:00,3056,5463620
2017-05-14 04:00:00,2904,4749540
2017-05-14 05:00:00,2794,4571804
2017-05-14 06:00:00,2788,4557696
2017-05-14 07:00:00,2651,4371780
2017-05-14 08:00:00,2697,4386048
2017-05-14 09:00:00,2678,4356428
2017-05-14 10:00:00,2900,4580546
2017-05-14 11:00:00,10107,18031223
2017-05-14 12:00:00,15213,27906832
2017-05-14 13:00:00,5811,10168648
2017-05-14 14:00:00,2660,5836268
2017-05-14 15:00:00,3507,7304992
2017-05-14 16:00:00,5070,7534672
2017-05-14 17:00:00,2951,4928540
2017-05-14 18:00:00,2875,5081572
2017-05-14 19:00:00,8644,66379072
2017-05-14 20:00:00,2758,5507540
2017-05-14 21:00:00,2635,4970484
2017-05-14 22:00:00,2267,4489540
2017-05-14 23:00:00,2127,4256444
2017-05-15 00:00:00,1958,3634048
2017-05-15 01:00:00,2588,4475008
2017-05-15 02:00:00,2492,4366060
2017-05-15 03:00:00,2301,3922616
2017-05-15 04:00:00,2139,3621112
2017-05-15 05:00:00,2068,3427016
2017-05-15 06:00:00,1956,3679152
2017-05-15 07:00:00,1936,3528644
2017-05-15 08:00:00,2076,3871696
2017-05-15 09:00:00,10417,13063068
2017-05-15 10:00:00,11014,18477312
2017-05-15 11:00:00,9218,21705412
2017-05-15 12:00:00,8334,18120708
2017-05-15 13:00:00,10312,22149248
2017-05-15 14:00:00,20495,43952984
2017-05-15 15:00:00,10489,23242524
2017-05-15 16:00:00,7793,16917096
2017-05-15 17:00:00,10746,15475632
2017-05-15 18:00:00,11821,147968020
2017-05-15 19:00:00,14641,143619580
2017-05-15 20:00:00,7955,141048480
2017-05-15 21:00:00,6418,124126765
2017-05-15 22:00:00,5357,89971040
2017-05-15 23:00:00,4503,72485328
2017-05-16 00:00:00,7389,74091432
2017-05-16 01:00:00,4236,43142960
2017-05-16 02:00:00,6997,9117648
2017-05-16 03:00:00,3910,6184512
2017-05-16 04:00:00,3779,5805128
2017-05-16 05:00:00,3649,5635288
2017-05-16 06:00:00,3417,5530304
2017-05-16 07:00:00,3302,5219232
2017-05-16 08:00:00,3635,5408152
2017-05-16 09:00:00,3600,6594440
2017-05-16 10:00:00,15560,34375743
2017-05-16 11:00:00,18896,36657882
2017-05-16 12:00:00,20760,37003672
2017-05-16 13:00:00,15888,39479247
2017-05-16 14:00:00,26757,58843984
2017-05-16 15:00:00,4710,19221826
2017-05-16 16:00:00,4019,16844246
2017-05-16 17:00:00,4263,27073938
2017-05-16 18:00:00,3879,18014360
2017-05-16 19:00:00,3748,12011128
2017-05-16 20:00:00,3735,13821018
2017-05-16 21:00:00,3591,10715284
2017-05-16 22:00:00,3830,12462270
2017-05-16 23:00:00,5085,17862596
2017-05-17 00:00:00,4873,12981056
2017-05-17 01:00:00,10873,16194944
2017-05-17 02:00:00,7916,20136096
2017-05-17 03:00:00,4284,13240176
2017-05-17 04:00:00,3818,8287112
2017-05-17 05:00:00,3722,8113664
2017-05-17 06:00:00,3603,7843380
2017-05-17 07:00:00,3376,8710416
2017-05-17 08:00:00,3517,8139656
2017-05-17 09:00:00,15691,215963052
2017-05-17 10:00:00,8408,118089523
2017-05-17 11:00:00,19517,77281017
2017-05-17 12:00:00,18479,98338341
2017-05-17 13:00:00,50556,462066456
2017-05-17 14:00:00,14191,97517830
2017-05-17 15:00:00,6294,21071270
2017-05-17 16:00:00,18786,48218498
2017-05-17 17:00:00,3443,19669270
2017-05-17 18:00:00,3748,19487300
2017-05-17 19:00:00,6184,13814104
2017-05-17 20:00:00,12052,12942150
2017-05-17 21:00:00,12171,15921256
2017-05-17 22:00:00,8902,12738744
2017-05-17 23:00:00,5857,10643832
2017-05-18 00:00:00,5388,7480024
2017-05-18 01:00:00,2971,4955468
2017-05-18 02:00:00,2198,3869452
2017-05-18 03:00:00,2111,4707888
2017-05-18 04:00:00,8775,71049896
2017-05-18 05:00:00,6795,44280784
2017-05-18 06:00:00,1835,3887440
2017-05-18 07:00:00,1782,4245480
2017-05-18 08:00:00,2068,4586912
2017-05-18 09:00:00,3106,8835576
2017-05-18 10:00:00,24335,272980816
2017-05-18 11:00:00,93052,946437448
2017-05-18 12:00:00,74439,816564058
2017-05-18 13:00:00,35354,410004364
2017-05-18 14:00:00,16852,139408974
2017-05-18 15:00:00,13330,109411870
2017-05-18 16:00:00,6670,100959116
2017-05-18 17:00:00,6065,69240936
2017-05-18 18:00:00,5621,57292454
2017-05-18 19:00:00,4639,50135880
2017-05-18 20:00:00,10106,53008252
2017-05-18 21:00:00,10432,66145420
2017-05-18 22:00:00,17458,126422344
2017-05-18 23:00:00,9383,40768688
2017-05-19 00:00:00,8790,34294156
2017-05-19 01:00:00,14303,27828456
2017-05-19 02:00:00,7897,23146968
2017-05-19 03:00:00,7145,23228932
2017-05-19 04:00:00,6564,21482988
2017-05-19 05:00:00,6405,20535596
2017-05-19 06:00:00,6284,21408656
2017-05-19 07:00:00,6179,21984436
2017-05-19 08:00:00,5908,19626784
2017-05-19 09:00:00,7078,27880690
2017-05-19 10:00:00,56720,518031820
2017-05-19 13:00:00,70091,616082944
2017-05-19 14:00:00,31377,274596980
2017-05-19 15:00:00,20788,62498357
2017-05-19 16:00:00,5568,21811372
2017-05-19 18:00:00,2661,12783364
2017-05-19 19:00:00,2222,10255772
2017-05-19 20:00:00,3597,10396944
2017-05-19 21:00:00,2317,20901562
2017-05-19 22:00:00,2007,15147050
2017-05-19 23:00:00,1799,15278586
2017-05-20 00:00:00,1727,13449488
2017-05-20 01:00:00,1532,9890276
2017-05-20 02:00:00,1318,7697724
2017-05-20 03:00:00,1266,10319040
2017-05-20 04:00:00,1329,13998792
2017-05-20 05:00:00,1401,17626120
2017-05-20 06:00:00,1306,17076488
2017-05-20 07:00:00,1137,11178832
2017-05-20 08:00:00,992,8856272
2017-05-20 09:00:00,6091,15550152
2017-05-20 10:00:00,27689,193140616
2017-05-20 11:00:00,13618,28631764
2017-05-20 12:00:00,8045,31519948
2017-05-20 13:00:00,6546,25040675
2017-05-20 14:00:00,6270,10473228
2017-05-20 15:00:00,1982,5015824
2017-05-20 16:00:00,1117,3610456
2017-05-20 17:00:00,920,5120652
2017-05-20 18:00:00,826,4308754
2017-05-20 19:00:00,1155,4961096
2017-05-20 20:00:00,1225,5778120
2017-05-20 21:00:00,1350,5623508
2017-05-20 22:00:00,847,3166068
2017-05-20 23:00:00,773,2759008
2017-05-21 00:00:00,628,1867760
2017-05-21 01:00:00,6578,2931022
2017-05-21 02:00:00,4795,2360816
2017-05-21 03:00:00,820,2138160
2017-05-21 04:00:00,675,1523376
2017-05-21 05:00:00,718,1478816
2017-05-21 06:00:00,730,1461248
2017-05-21 07:00:00,671,1407904
2017-05-21 08:00:00,614,1340560
2017-05-21 09:00:00,4093,297273896
2017-05-21 10:00:00,24501,808351200
2017-05-21 11:00:00,3647,107175352
2017-05-21 12:00:00,1003,6134208
2017-05-21 13:00:00,1209,6390544
2017-05-21 14:00:00,6502,12719376
2017-05-21 15:00:00,10347,4824608
2017-05-21 16:00:00,6812,3424094
2017-05-21 17:00:00,6795,22849454
2017-05-21 18:00:00,61969,617072568
2017-05-21 19:00:00,94533,941270200
2017-05-21 22:00:00,98220,919628407
2017-05-21 23:00:00,83117,789736792
2017-05-22 00:00:00,43379,429279480
2017-05-22 01:00:00,4469,40775296
2017-05-22 02:00:00,621,1467024
2017-05-22 03:00:00,626,1316304
2017-05-22 04:00:00,564,1575672
2017-05-22 05:00:00,607,1245288
2017-05-22 06:00:00,443,963144
2017-05-22 07:00:00,460,966104
2017-05-22 08:00:00,706,3255808
2017-05-22 09:00:00,4575,298760848
2017-05-22 10:00:00,6840,231879648
2017-05-22 11:00:00,2210,15576456
2017-05-22 12:00:00,10638,8067136
2017-05-22 13:00:00,2057,2858136
2017-05-22 14:00:00,6751,4528536
2017-05-22 15:00:00,10438,9507736
2017-05-22 16:00:00,6291,3854924
2017-05-22 17:00:00,18,36864
2017-05-22 18:00:00,0,0
2017-05-22 19:00:00,0,0
2017-05-22 20:00:00,0,0
2017-05-22 21:00:00,0,0
2017-05-22 22:00:00,0,0
2017-05-22 23:00:00,0,0
2017-05-23 00:00:00,0,0
2017-05-23 01:00:00,0,0
2017-05-23 02:00:00,0,0
2017-05-23 03:00:00,0,0
2017-05-23 04:00:00,0,0
2017-05-23 05:00:00,0,0
2017-05-23 06:00:00,0,0
2017-05-23 07:00:00,0,0
2017-05-23 08:00:00,0,0
2017-05-23 09:00:00,0,0
2017-05-23 10:00:00,0,0
2017-05-23 11:00:00,0,0
2017-05-23 12:00:00,0,0
2017-05-23 13:00:00,0,0
2017-05-23 14:00:00,0,0
2017-05-23 15:00:00,0,0
2017-05-23 16:00:00,0,0
2017-05-23 17:00:00,0,0
2017-05-23 18:00:00,0,0
2017-05-23 19:00:00,0,0
2017-05-23 20:00:00,0,0
2017-05-23 21:00:00,0,0
2017-05-23 22:00:00,0,0
2017-05-23 23:00:00,0,0
2017-05-24 00:00:00,0,0
2017-05-24 01:00:00,0,0
2017-05-24 02:00:00,0,0
2017-05-24 03:00:00,0,0
2017-05-24 04:00:00,0,0
2017-05-24 05:00:00,0,0
2017-05-24 06:00:00,0,0
2017-05-24 07:00:00,0,0
2017-05-24 08:00:00,0,0
2017-05-24 09:00:00,0,0
2017-05-24 10:00:00,0,0
2017-05-24 11:00:00,0,0
2017-05-24 12:00:00,101,106496
2017-05-24 13:00:00,0,0
2017-05-24 14:00:00,0,0
2017-05-24 15:00:00,1,4096
2017-05-24 16:00:00,0,0
2017-05-24 17:00:00,26147,27249216
2017-05-24 18:00:00,28837,376920352
2017-05-24 19:00:00,26744,159934480
2017-05-24 20:00:00,25397,49136984
2017-05-24 21:00:00,24715,30146840
2017-05-24 22:00:00,23981,27155648
2017-05-24 23:00:00,23394,32179096
2017-05-25 00:00:00,21999,28661824
2017-05-25 01:00:00,21806,29850776
2017-05-25 02:00:00,20304,28120064
2017-05-25 03:00:00,18746,26148224
2017-05-25 04:00:00,16730,23017344
2017-05-25 05:00:00,15183,21253376
2017-05-25 06:00:00,14090,19983136
2017-05-25 07:00:00,13085,19145760
2017-05-25 08:00:00,12204,17476280
2017-05-25 09:00:00,11576,22467948
2017-05-25 10:00:00,13786,54211820
2017-05-25 11:00:00,29395,77673856
2017-05-25 12:00:00,13583,34101420
2017-05-25 13:00:00,11712,27041904
2017-05-25 14:00:00,22698,48036720
2017-05-25 15:00:00,12613,29515056
2017-05-25 16:00:00,11594,23441920
2017-05-25 17:00:00,11270,22158084
2017-05-25 18:00:00,11292,20268972
2017-05-25 19:00:00,10560,18780184
2017-05-25 20:00:00,10206,17044328
2017-05-25 21:00:00,14003,59377548
2017-05-25 22:00:00,9087,15109000
2017-05-25 23:00:00,16300,40403696
2017-05-26 00:00:00,19896,37468732
2017-05-26 01:00:00,14807,594046668
2017-05-26 02:00:00,14367,589054492
2017-05-26 03:00:00,11164,367476480
2017-05-26 04:00:00,6840,34462664
2017-05-26 05:00:00,6303,11374544
2017-05-26 06:00:00,5833,9133712
2017-05-26 07:00:00,14239,26571712
2017-05-26 08:00:00,13627,25483536
2017-05-26 09:00:00,21646,177085048
2017-05-26 10:00:00,84589,815071924
2017-05-26 11:00:00,42973,390111584
2017-05-26 12:00:00,19862,160973500
2017-05-26 13:00:00,49109,460995640
2017-05-26 14:00:00,7340,40997348
2017-05-26 15:00:00,4196,8926400
2017-05-26 16:00:00,4168,10063560
2017-05-26 17:00:00,33114,309641176
2017-05-26 18:00:00,11025,66186084
2017-05-26 19:00:00,5296,7834044
2017-05-26 20:00:00,5340,10262112
2017-05-26 21:00:00,5381,11523508
2017-05-26 22:00:00,5146,8987196
2017-05-26 23:00:00,5145,7665268
2017-05-27 00:00:00,5113,7530660
2017-05-27 01:00:00,5119,7476508
2017-05-27 02:00:00,5062,7423476
2017-05-27 03:00:00,4784,7058284
2017-05-27 04:00:00,4663,6929188
2017-05-27 05:00:00,4253,6573404
2017-05-27 06:00:00,3868,6324028
2017-05-27 07:00:00,6755,10234274
2017-05-27 08:00:00,9651,67822780
2017-05-27 09:00:00,3288,6555688
2017-05-27 10:00:00,3352,7044169
2017-05-27 11:00:00,8934,20681435
2017-05-27 12:00:00,14274,30454608
2017-05-27 13:00:00,4620,9941640
2017-05-27 14:00:00,2602,6305416
2017-05-27 15:00:00,2332,5888056
2017-05-27 16:00:00,2332,5847400
2017-05-27 17:00:00,2720,6186580
2017-05-27 18:00:00,4110,7710712
2017-05-27 19:00:00,3774,6961036
2017-05-27 20:00:00,3617,6335736
2017-05-27 21:00:00,3669,6997788
2017-05-27 22:00:00,3787,7288564
2017-05-27 23:00:00,4084,8046164
2017-05-28 00:00:00,3801,6469500
2017-05-28 01:00:00,3718,6369588
2017-05-28 02:00:00,3660,6364568
2017-05-28 03:00:00,3701,6387460
2017-05-28 04:00:00,3727,7075116
2017-05-28 05:00:00,3680,6961268
2017-05-28 06:00:00,3686,6970008
2017-05-28 07:00:00,4211,7305916
2017-05-28 08:00:00,4288,7156452
2017-05-28 09:00:00,4248,5623460
2017-05-28 10:00:00,3673,7083849
2017-05-28 11:00:00,11959,26365013
2017-05-28 12:00:00,10913,34928872
2017-05-28 13:00:00,5949,9311272
2017-05-28 14:00:00,3369,8640872
2017-05-28 15:00:00,3238,7929444
2017-05-28 16:00:00,5090,10051720
2017-05-28 17:00:00,3249,9060204
2017-05-28 18:00:00,3146,7604508
2017-05-28 19:00:00,3173,7897019
2017-05-28 20:00:00,12730,28871088
2017-05-28 21:00:00,8862,18015174
2017-05-28 22:00:00,10671,29366029
2017-05-28 23:00:00,9677,26486362
2017-05-29 00:00:00,10216,25814720
2017-05-29 01:00:00,4216,12877504
2017-05-29 02:00:00,4125,12810152
2017-05-29 03:00:00,3578,6225684
2017-05-29 04:00:00,3538,7168068
2017-05-29 05:00:00,3434,5862144
2017-05-29 06:00:00,3347,5787996
2017-05-29 07:00:00,3224,5609520
2017-05-29 08:00:00,13133,26300420
2017-05-29 09:00:00,13713,27348156
2017-05-29 10:00:00,3451,25448773
2017-05-29 11:00:00,3913,26802470
2017-05-29 12:00:00,3636,30327852
2017-05-29 13:00:00,3344,27687736
2017-05-29 14:00:00,29419,88841612
2017-05-29 15:00:00,12096,46904768
2017-05-29 16:00:00,3969,31651088
2017-05-29 17:00:00,3535,36837278
2017-05-29 18:00:00,3074,32618264
2017-05-29 19:00:00,3008,45225099
2017-05-29 20:00:00,2473,31376952
2017-05-29 21:00:00,2106,23662156
2017-05-29 22:00:00,2030,22557220
2017-05-29 23:00:00,2085,22929796
2017-05-30 00:00:00,6128,42748350
2017-05-30 01:00:00,16335,50646487
2017-05-30 02:00:00,1960,20968483
2017-05-30 03:00:00,2072,22113775
2017-05-30 04:00:00,1995,22032800
2017-05-30 05:00:00,1882,21489896
2017-05-30 06:00:00,1758,22333376
2017-05-30 07:00:00,1653,15935436
2017-05-30 08:00:00,5769,14551400
2017-05-30 09:00:00,1987,14103560
2017-05-30 10:00:00,4887,32269932
2017-05-30 11:00:00,3985,26727988
2017-05-30 12:00:00,10075,26847980
2017-05-30 13:00:00,3982,21070519
2017-05-30 14:00:00,12151,36746340
2017-05-30 15:00:00,10891,34768448
2017-05-30 16:00:00,14611,54679116
2017-05-30 17:00:00,12400,42240212
2017-05-30 18:00:00,16986,49435704
2017-05-30 19:00:00,15331,32559056
2017-05-30 20:00:00,18811,50673076
2017-05-30 21:00:00,3758,17490948
2017-05-30 22:00:00,3856,18146156
2017-05-30 23:00:00,4019,24470044
2017-05-31 00:00:00,3966,15696396
2017-05-31 01:00:00,3795,12402020
2017-05-31 02:00:00,3279,8740656
2017-05-31 03:00:00,3116,7367924
2017-05-31 04:00:00,2897,6493924
2017-05-31 05:00:00,2436,5098444
2017-05-31 06:00:00,2296,4573076
2017-05-31 07:00:00,13683,44908252
2017-05-31 08:00:00,23960,66041176
2017-05-31 09:00:00,3025,9380712
2017-05-31 10:00:00,4096,23425635
2017-05-31 11:00:00,17150,225735265
2017-05-31 12:00:00,5565,31552753
2017-05-31 13:00:00,8621,59205208
2017-05-31 14:00:00,17150,77914716
2017-05-31 15:00:00,20995,76036312
2017-05-31 16:00:00,11452,38427576
2017-05-31 17:00:00,13999,45774260
2017-05-31 18:00:00,5335,16239567
2017-05-31 19:00:00,5068,15305643
2017-05-31 20:00:00,4683,14342170
2017-05-31 21:00:00,11732,612896670
2017-05-31 22:00:00,16468,621992042
2017-05-31 23:00:00,18024,530754528
2017-06-01 00:00:00,4869,154063060
2017-06-01 01:00:00,3151,21072764
2017-06-01 02:00:00,2815,7574672
2017-06-01 03:00:00,2848,7478016
2017-06-01 04:00:00,2852,7319376
2017-06-01 05:00:00,2811,7157872
2017-06-01 06:00:00,2758,7095920
2017-06-01 07:00:00,8545,18927344
2017-06-01 08:00:00,4554,10717312
2017-06-01 09:00:00,3841,9790168
2017-06-01 10:00:00,5093,16259864
2017-06-01 11:00:00,8610,25074776
2017-06-01 12:00:00,5549,14755980
2017-06-01 13:00:00,12837,31195202
2017-06-01 14:00:00,19859,46213833
2017-06-01 15:00:00,5288,15855672
2017-06-01 16:00:00,21555,245292414
2017-06-01 17:00:00,23124,250247468
2017-06-01 18:00:00,14544,160262658
2017-06-01 19:00:00,7385,56601932
2017-06-01 20:00:00,4896,20137364
2017-06-01 21:00:00,5910,19863128
2017-06-01 22:00:00,4680,13692340
2017-06-01 23:00:00,4518,10309136
2017-06-02 00:00:00,3858,8886020
2017-06-02 01:00:00,10194,14864120
2017-06-02 02:00:00,10045,14617200
2017-06-02 03:00:00,8398,12807252
2017-06-02 04:00:00,6919,11156772
2017-06-02 05:00:00,6646,10628676
2017-06-02 06:00:00,6581,10608284
2017-06-02 07:00:00,7660,12290240
2017-06-02 08:00:00,8417,19416124
2017-06-02 09:00:00,20825,51086232
2017-06-02 10:00:00,20495,69952040
2017-06-02 11:00:00,8329,39083416
2017-06-02 12:00:00,7606,25243620
2017-06-02 13:00:00,7546,22992104
2017-06-02 14:00:00,8446,26725892
2017-06-02 15:00:00,9373,25495046
2017-06-02 16:00:00,11100,35094932
2017-06-02 17:00:00,11154,38744071
2017-06-02 18:00:00,9590,58403077
2017-06-02 19:00:00,18886,90133376
2017-06-02 20:00:00,20933,57542796
2017-06-02 21:00:00,11253,20105800
2017-06-02 22:00:00,10772,15490560
2017-06-02 23:00:00,10542,13846928
2017-06-03 00:00:00,10328,13226648
2017-06-03 01:00:00,10237,16020464
2017-06-03 02:00:00,9123,14185852
2017-06-03 03:00:00,7974,9636464
2017-06-03 04:00:00,7325,8882604
2017-06-03 05:00:00,6866,9882316
2017-06-03 06:00:00,5897,10554132
2017-06-03 07:00:00,5213,9842884
2017-06-03 08:00:00,5138,9622208
2017-06-03 09:00:00,14950,29321809
2017-06-03 10:00:00,15604,31896604
2017-06-03 11:00:00,4887,21380808
2017-06-03 12:00:00,8203,60842972
2017-06-03 13:00:00,5287,50816304
2017-06-03 14:00:00,12286,120155476
2017-06-03 15:00:00,17620,119468028
2017-06-03 16:00:00,9363,103870484
2017-06-03 17:00:00,16563,94437290
2017-06-03 18:00:00,5179,78824124
2017-06-03 19:00:00,6039,27581938
2017-06-03 20:00:00,9651,25238050
2017-06-03 21:00:00,10157,48228428
2017-06-03 22:00:00,5000,32296244
2017-06-03 23:00:00,6358,13547932
2017-06-04 00:00:00,7033,10620640
2017-06-04 01:00:00,4560,11831308
2017-06-04 02:00:00,7103,10535684
2017-06-04 03:00:00,10056,10730480
2017-06-04 04:00:00,3420,8372836
2017-06-04 05:00:00,3377,8403656
2017-06-04 06:00:00,3284,8156852
2017-06-04 07:00:00,3288,8017552
2017-06-04 08:00:00,17773,37443796
2017-06-04 09:00:00,11136,23742648
2017-06-04 10:00:00,3987,9510204
2017-06-04 11:00:00,4244,18375464
2017-06-04 12:00:00,6603,9440636
2017-06-04 13:00:00,4233,9406168
2017-06-04 14:00:00,7251,11151960
2017-06-04 15:00:00,9980,10386724
2017-06-04 16:00:00,14156,18750024
2017-06-04 17:00:00,9474,8073680
2017-06-04 18:00:00,6686,7238864
2017-06-04 19:00:00,11540,20108624
2017-06-04 20:00:00,7471,18666052
2017-06-04 21:00:00,4418,27567920
2017-06-04 22:00:00,3187,9834980
2017-06-04 23:00:00,4581,11981476
2017-06-05 00:00:00,7390,8735108
2017-06-05 01:00:00,4363,8055572
2017-06-05 02:00:00,3176,7035412
2017-06-05 03:00:00,3106,6401008
2017-06-05 04:00:00,2866,5627452
2017-06-05 05:00:00,2777,5212084
2017-06-05 06:00:00,2739,4608656
2017-06-05 07:00:00,17204,34044552
2017-06-05 08:00:00,7727,24790472
2017-06-05 09:00:00,3859,42407092
2017-06-05 10:00:00,4688,84725905
2017-06-05 11:00:00,27373,135748538
2017-06-05 12:00:00,15070,122061661
2017-06-05 13:00:00,10399,95440285
2017-06-05 14:00:00,15116,111158863
2017-06-05 15:00:00,15599,106442478
2017-06-05 16:00:00,12791,148022180
2017-06-05 17:00:00,14719,668441447
2017-06-05 18:00:00,14935,678148980
2017-06-05 19:00:00,29940,722783007
2017-06-05 20:00:00,21375,597851774
2017-06-05 21:00:00,9239,173545928
2017-06-05 22:00:00,7642,75019021
2017-06-05 23:00:00,6072,70023964
2017-06-06 00:00:00,5178,64214189
2017-06-06 01:00:00,5665,83059809
2017-06-06 02:00:00,5599,77069593
2017-06-06 03:00:00,5828,77120564
2017-06-06 04:00:00,4771,28460280
2017-06-06 05:00:00,4483,13527953
2017-06-06 06:00:00,4148,9483995
2017-06-06 07:00:00,3805,8619657
2017-06-06 08:00:00,6947,9995221
2017-06-06 09:00:00,24092,93441517
2017-06-06 10:00:00,20951,51822961
2017-06-06 11:00:00,21626,69059389
2017-06-06 12:00:00,8476,24169836
2017-06-06 13:00:00,8112,24013764
2017-06-06 14:00:00,98166,895168564
2017-06-06 15:00:00,23091,140259672
2017-06-06 16:00:00,19473,84277628
2017-06-06 17:00:00,28746,98889935
2017-06-06 18:00:00,13590,95335379
2017-06-06 19:00:00,9027,65236405
2017-06-06 20:00:00,8502,99864121
2017-06-06 21:00:00,9606,179948937
2017-06-06 22:00:00,6189,83902512
2017-06-06 23:00:00,5446,71957608
2017-06-07 00:00:00,5847,97411320
2017-06-07 01:00:00,7576,180068052
2017-06-07 02:00:00,6153,126843456
2017-06-07 03:00:00,4445,59124984
2017-06-07 04:00:00,4238,50778264
2017-06-07 05:00:00,4463,63207260
2017-06-07 06:00:00,5233,97420356
2017-06-07 07:00:00,4838,41811568
2017-06-07 08:00:00,4392,16708820
2017-06-07 09:00:00,5018,7172980
2017-06-07 10:00:00,10813,122117256
2017-06-07 11:00:00,15545,179724284
2017-06-07 12:00:00,13824,265954456
2017-06-07 13:00:00,31218,520929234
2017-06-07 14:00:00,32992,713917418
2017-06-07 15:00:00,19818,271924376
2017-06-07 16:00:00,7271,63396694
2017-06-07 17:00:00,6236,40883355
2017-06-07 18:00:00,6461,13585335
2017-06-07 19:00:00,11057,174397344
2017-06-07 20:00:00,8775,170425444
2017-06-07 21:00:00,9009,168882700
2017-06-07 22:00:00,7939,139910716
2017-06-07 23:00:00,8891,120493552
2017-06-08 00:00:00,6997,43793793
2017-06-08 01:00:00,6396,19382287
2017-06-08 02:00:00,5998,12541064
2017-06-08 03:00:00,5868,11749860
2017-06-08 04:00:00,5524,11354568
2017-06-08 05:00:00,4016,10892448
2017-06-08 06:00:00,4159,10431228
2017-06-08 07:00:00,4047,10994648
2017-06-08 08:00:00,3948,10438508
2017-06-08 09:00:00,4765,12553116
2017-06-08 10:00:00,5922,13405296
2017-06-08 11:00:00,12774,55922284
2017-06-08 12:00:00,10110,21758852
2017-06-08 13:00:00,7070,15420472
2017-06-08 14:00:00,22529,49638812
2017-06-08 15:00:00,15959,56216424
2017-06-08 16:00:00,5151,13313948
2017-06-08 17:00:00,7110,75801460
2017-06-08 18:00:00,7640,67624768
2017-06-08 19:00:00,9576,33067680
2017-06-08 20:00:00,12700,24420220
2017-06-08 21:00:00,10912,18711256
2017-06-08 22:00:00,10639,18475766
2017-06-08 23:00:00,22398,44532480
2017-06-09 00:00:00,14546,29080804
2017-06-09 01:00:00,8324,15318100
2017-06-09 02:00:00,7458,13167168
2017-06-09 03:00:00,6987,12032956
2017-06-09 04:00:00,6606,11355796
2017-06-09 05:00:00,6430,11856320
2017-06-09 06:00:00,6178,10964668
2017-06-09 07:00:00,5882,10307480
2017-06-09 08:00:00,5904,11694912
2017-06-09 09:00:00,7859,13616244
2017-06-09 10:00:00,23786,228932660
2017-06-09 11:00:00,16851,90119652
2017-06-09 12:00:00,24046,54022150
2017-06-09 13:00:00,8481,20364602
2017-06-09 14:00:00,8458,18892768
2017-06-09 15:00:00,4467,12671500
2017-06-09 16:00:00,5129,13763096
2017-06-09 17:00:00,10455,22533524
2017-06-09 18:00:00,7043,14901728
2017-06-09 19:00:00,6420,12142276
2017-06-09 20:00:00,4700,11586372
2017-06-09 21:00:00,20486,42402980
2017-06-09 22:00:00,5101,12537732
2017-06-09 23:00:00,3354,7272600
2017-06-10 00:00:00,4838,11509634
2017-06-10 01:00:00,4729,10561770
2017-06-10 02:00:00,4682,10364882
2017-06-10 03:00:00,4574,9948146
2017-06-10 04:00:00,4538,10013338
2017-06-10 05:00:00,4360,9273266
2017-06-10 06:00:00,5122,11012888
2017-06-10 07:00:00,5701,12779492
2017-06-10 08:00:00,4801,10229884
2017-06-10 09:00:00,10651,24001826
2017-06-10 10:00:00,16378,39610708
2017-06-10 11:00:00,3830,9707400
2017-06-10 12:00:00,6684,15233953
2017-06-10 13:00:00,4424,12013893
2017-06-10 14:00:00,3765,11233032
2017-06-10 15:00:00,3616,17555238
2017-06-10 16:00:00,3222,10208054
2017-06-10 17:00:00,5501,19778738
2017-06-10 18:00:00,12119,24844870
2017-06-10 19:00:00,16765,33900238
2017-06-10 20:00:00,2881,5381858
2017-06-10 21:00:00,2698,4988138
2017-06-10 22:00:00,2853,6522758
2017-06-10 23:00:00,2812,9670514
2017-06-11 00:00:00,2725,8229917
2017-06-11 01:00:00,8920,22084005
2017-06-11 02:00:00,14940,30446145
2017-06-11 03:00:00,2536,4896217
2017-06-11 04:00:00,2488,4758641
2017-06-11 05:00:00,4541,8877889
2017-06-11 06:00:00,7499,11786169
2017-06-11 07:00:00,3432,6494793
2017-06-11 08:00:00,3557,6823245
2017-06-11 09:00:00,3546,7034025
2017-06-11 10:00:00,6459,9915445
2017-06-11 11:00:00,8421,10021753
2017-06-11 12:00:00,9361,10514205
2017-06-11 13:00:00,7434,9936417
2017-06-11 14:00:00,7826,10322481
2017-06-11 15:00:00,8718,10347257
2017-06-11 16:00:00,4769,7274293
2017-06-11 17:00:00,19006,36324414
2017-06-11 18:00:00,31413,335429838
2017-06-11 19:00:00,26719,316452350
2017-06-11 20:00:00,8481,11146894
2017-06-11 21:00:00,17490,191931834
2017-06-11 22:00:00,7414,10238266
2017-06-11 23:00:00,7016,9070178
2017-06-12 00:00:00,6754,8636494
2017-06-12 01:00:00,7691,8798514
2017-06-12 02:00:00,5512,7655346
2017-06-12 03:00:00,4173,6219034
2017-06-12 04:00:00,5062,8514968
2017-06-12 05:00:00,5045,8495872
2017-06-12 06:00:00,7909,12723056
2017-06-12 07:00:00,8887,18158296
2017-06-12 08:00:00,6297,12110796
2017-06-12 09:00:00,6365,35412424
2017-06-12 10:00:00,20790,64544744
2017-06-12 11:00:00,10933,23220248
2017-06-12 12:00:00,7031,16139360
2017-06-12 13:00:00,7149,27892003
2017-06-12 14:00:00,6037,30070092
2017-06-12 15:00:00,6716,31339291
2017-06-12 16:00:00,13042,49800896
2017-06-12 17:00:00,12642,48636359
2017-06-12 18:00:00,8732,39620215
2017-06-12 19:00:00,24139,111713691
2017-06-12 20:00:00,16207,73966131
2017-06-12 21:00:00,8241,38177023
2017-06-12 22:00:00,6268,31432315
2017-06-12 23:00:00,6184,33213143
2017-06-13 00:00:00,5859,28047167
2017-06-13 01:00:00,5513,23521438
2017-06-13 02:00:00,5292,24165833
2017-06-13 03:00:00,34139,321532665
2017-06-13 04:00:00,4942,25853557
2017-06-13 05:00:00,4202,19376349
2017-06-13 06:00:00,4237,26091233
2017-06-13 07:00:00,17575,94085445
2017-06-13 08:00:00,8167,49968321
2017-06-13 09:00:00,3908,21940525
2017-06-13 10:00:00,5082,24727097
2017-06-13 11:00:00,12739,50766733
2017-06-13 12:00:00,3806,23444253
2017-06-13 13:00:00,5804,28182885
2017-06-13 14:00:00,8731,21372762
2017-06-13 15:00:00,13793,84181627
2017-06-13 16:00:00,13941,31235003
2017-06-13 17:00:00,25726,53526253
2017-06-13 18:00:00,11918,24416249
2017-06-13 19:00:00,11125,19128769
2017-06-13 20:00:00,8500,14516656
2017-06-13 21:00:00,8255,13557836
2017-06-13 22:00:00,9170,14076980
2017-06-13 23:00:00,11529,20686355
2017-06-14 00:00:00,9226,14434938
2017-06-14 01:00:00,8258,13166342
2017-06-14 02:00:00,8134,12076814
2017-06-14 03:00:00,7968,11444794
2017-06-14 04:00:00,7709,10924990
2017-06-14 05:00:00,8721,12842022
2017-06-14 06:00:00,9081,12617174
2017-06-14 07:00:00,7296,9980018
2017-06-14 08:00:00,7293,9948404
2017-06-14 09:00:00,7132,9911308
2017-06-14 10:00:00,13835,43982288
2017-06-14 11:00:00,7054,11096447
2017-06-14 12:00:00,7419,10637975
2017-06-14 13:00:00,7550,11626604
2017-06-14 14:00:00,7629,12670255
2017-06-14 15:00:00,8644,13573922
2017-06-14 16:00:00,6717,11560947
2017-06-14 17:00:00,13034,164181361
2017-06-14 18:00:00,10396,82157099
2017-06-14 19:00:00,10996,57650666
2017-06-14 20:00:00,8775,46636831
2017-06-14 21:00:00,8132,39616361
2017-06-14 22:00:00,8953,43209757
2017-06-14 23:00:00,7904,34654017
2017-06-15 00:00:00,7821,31248621
2017-06-15 01:00:00,7105,22952501
2017-06-15 02:00:00,6782,20298917
2017-06-15 03:00:00,6513,17453329
2017-06-15 04:00:00,6155,11777605
2017-06-15 05:00:00,5903,9577465
2017-06-15 06:00:00,5731,9039965
2017-06-15 07:00:00,5662,9185037
2017-06-15 08:00:00,5890,9174021
2017-06-15 09:00:00,8431,12936001
2017-06-15 10:00:00,8608,14459349
2017-06-15 11:00:00,13726,25097713
2017-06-15 12:00:00,11040,19753813
2017-06-15 13:00:00,9763,19564117
2017-06-15 14:00:00,10184,52882229
2017-06-15 15:00:00,18107,37364633
2017-06-15 16:00:00,13786,51927967
2017-06-15 17:00:00,7914,14365440
2017-06-15 18:00:00,7875,12992379
2017-06-15 19:00:00,20954,38291141
2017-06-15 20:00:00,18307,34231607
2017-06-15 21:00:00,11233,18964153
2017-06-15 22:00:00,12751,50353268
2017-06-15 23:00:00,11766,37091010
2017-06-16 00:00:00,10217,16173312
2017-06-16 01:00:00,8978,12207148
2017-06-16 02:00:00,8850,12632840
2017-06-16 03:00:00,8678,12393456
2017-06-16 04:00:00,8380,12110580
2017-06-16 05:00:00,7927,11867652
2017-06-16 06:00:00,6794,11296236
2017-06-16 07:00:00,6365,9861452
2017-06-16 08:00:00,6319,9802568
2017-06-16 09:00:00,6521,10774114
2017-06-16 10:00:00,6716,14757837
2017-06-16 11:00:00,30768,76138505
2017-06-16 12:00:00,8122,16982592
2017-06-16 13:00:00,5935,11436763
2017-06-16 14:00:00,5901,12081911
2017-06-16 15:00:00,100336,199303069
2017-06-16 16:00:00,8484,39252748
2017-06-16 17:00:00,7031,27829629
2017-06-16 18:00:00,8214,35173829
2017-06-16 19:00:00,5334,9720069
2017-06-16 20:00:00,5274,9399833
2017-06-16 21:00:00,5791,9935245
2017-06-16 22:00:00,5247,9032885
2017-06-16 23:00:00,4846,8509425
2017-06-17 00:00:00,4693,8771189
2017-06-17 01:00:00,4574,7749405
2017-06-17 02:00:00,4794,12789013
2017-06-17 03:00:00,4444,7657509
2017-06-17 04:00:00,4322,7012689
2017-06-17 05:00:00,4226,6867945
2017-06-17 06:00:00,4173,6765257
2017-06-17 07:00:00,3983,6528697
2017-06-17 08:00:00,3832,6318357
2017-06-17 09:00:00,4410,7560181
2017-06-17 10:00:00,3814,12127545
2017-06-17 11:00:00,4172,17398709
2017-06-17 12:00:00,3511,11459437
2017-06-17 13:00:00,4350,13638076
2017-06-17 14:00:00,4828,26087510
2017-06-17 15:00:00,6350,38093879
2017-06-17 16:00:00,5155,20193626
2017-06-17 17:00:00,4094,13592201
2017-06-17 18:00:00,306462,468402302
2017-06-17 19:00:00,3830,13543724
2017-06-17 20:00:00,3725,12616178
2017-06-17 21:00:00,3274,9740905
2017-06-17 22:00:00,3157,8097531
2017-06-17 23:00:00,2965,7312557
2017-06-18 00:00:00,2979,6691033
2017-06-18 01:00:00,2962,6555571
2017-06-18 02:00:00,3023,6790816
2017-06-18 03:00:00,2885,6644161
2017-06-18 04:00:00,2890,7224585
2017-06-18 05:00:00,2789,6031817
2017-06-18 06:00:00,2733,5671809
2017-06-18 07:00:00,2698,5706119
2017-06-18 08:00:00,2489,5420977
2017-06-18 09:00:00,2541,5755089
2017-06-18 10:00:00,5297,11389105
2017-06-18 11:00:00,2533,5755657
2017-06-18 12:00:00,2482,5624873
2017-06-18 13:00:00,2345,5474205
2017-06-18 14:00:00,2688,5814653
2017-06-18 15:00:00,7112,59019957
2017-06-18 16:00:00,34097,778739945
2017-06-18 17:00:00,9749,213126766
2017-06-18 18:00:00,7782,156195810
2017-06-18 19:00:00,6605,120172368
2017-06-18 20:00:00,5857,94343632
2017-06-18 21:00:00,5395,81643884
2017-06-18 22:00:00,4859,67469828
2017-06-18 23:00:00,4789,62052332
2017-06-19 00:00:00,6339,62253116
2017-06-19 01:00:00,3974,45331584
2017-06-19 02:00:00,3573,36256596
2017-06-19 03:00:00,3183,27043072
2017-06-19 04:00:00,2936,23180176
2017-06-19 05:00:00,2784,19699768
2017-06-19 06:00:00,2677,19767300
2017-06-19 07:00:00,2616,18562068
2017-06-19 08:00:00,4480,25754184
2017-06-19 09:00:00,6634,29426396
2017-06-19 10:00:00,10990,99844284
2017-06-19 11:00:00,10832,138580536
2017-06-19 12:00:00,14509,217398592
2017-06-19 13:00:00,8138,131177756
2017-06-19 14:00:00,57783,193402572
2017-06-19 15:00:00,79121,227904576
2017-06-19 16:00:00,73999,235776976
2017-06-19 17:00:00,71845,170910324
2017-06-19 18:00:00,68025,149210930
2017-06-19 19:00:00,18772,47365788
2017-06-19 20:00:00,14802,42244504
2017-06-19 21:00:00,12785,36506209
2017-06-19 22:00:00,8999,27521292
2017-06-19 23:00:00,9102,30369515
2017-06-20 00:00:00,4613,17184267
2017-06-20 01:00:00,4733,23433047
2017-06-20 02:00:00,4485,20993016
2017-06-20 03:00:00,4462,26527220
2017-06-20 04:00:00,6281,92322372
2017-06-20 05:00:00,6991,63705940
2017-06-20 06:00:00,13560,287309920
2017-06-20 07:00:00,3846,12313300
2017-06-20 08:00:00,3530,10721700
2017-06-20 09:00:00,3519,9384516
2017-06-20 10:00:00,8683,35259900
2017-06-20 11:00:00,4463,18651568
2017-06-20 12:00:00,4871,17802932
2017-06-20 13:00:00,6618,28502011
2017-06-20 14:00:00,8584,35081143
2017-06-20 15:00:00,9649,37701344
2017-06-20 16:00:00,8005,34248956
2017-06-20 17:00:00,13296,45872172
2017-06-20 18:00:00,10934,39845968
2017-06-20 19:00:00,13028,85948402
2017-06-20 20:00:00,35028,305320944
2017-06-20 21:00:00,263376,2592261196
2017-06-20 22:00:00,5845,15560812
2017-06-20 23:00:00,6439,16476388
2017-06-21 00:00:00,6294,16440376
2017-06-21 01:00:00,5959,14385816
2017-06-21 02:00:00,5916,14426440
2017-06-21 03:00:00,6001,16735680
2017-06-21 04:00:00,6074,15004332
2017-06-21 05:00:00,6159,14729616
2017-06-21 06:00:00,5705,12627192
2017-06-21 07:00:00,5619,12426768
2017-06-21 08:00:00,5766,13004960
2017-06-21 09:00:00,7637,15575640
2017-06-21 10:00:00,16003,50447624
2017-06-21 11:00:00,8736,21783024
2017-06-21 12:00:00,293561,2879823272
2017-06-21 13:00:00,7635,17395244
2017-06-21 14:00:00,9407,18544464
2017-06-21 15:00:00,17509,100586666
2017-06-21 16:00:00,19785,339821012
2017-06-21 17:00:00,238849,469207860
2017-06-21 18:00:00,13793,55892648
2017-06-21 19:00:00,12468,26504761
2017-06-21 20:00:00,12189,22963808
2017-06-21 21:00:00,12957,23727832
2017-06-21 22:00:00,12178,22810944
2017-06-21 23:00:00,11505,21366536
2017-06-22 00:00:00,11411,21195472
2017-06-22 01:00:00,11431,21115996
2017-06-22 02:00:00,11308,20877656
2017-06-22 03:00:00,11220,20674644
2017-06-22 04:00:00,11140,20504660
2017-06-22 05:00:00,12289,22924432
2017-06-22 06:00:00,12059,23093440
2017-06-22 07:00:00,10722,20645476
2017-06-22 08:00:00,10742,23642024
2017-06-22 09:00:00,12300,26167310
2017-06-22 10:00:00,12718,22510836
2017-06-22 11:00:00,12426,34884524
2017-06-22 12:00:00,17674,58895296
2017-06-22 13:00:00,11695,25085348
2017-06-22 14:00:00,15481,56926481
2017-06-22 15:00:00,22804,59569205
2017-06-22 16:00:00,16018,31420724
2017-06-22 17:00:00,46872,96472694
2017-06-22 18:00:00,38077,80551084
2017-06-22 19:00:00,214177,334495968
2017-06-22 20:00:00,21655,44530405
2017-06-22 21:00:00,16065,32679473
2017-06-22 22:00:00,12880,25643676
2017-06-22 23:00:00,12025,24384157
2017-06-23 00:00:00,13644,26994120
2017-06-23 01:00:00,12480,25860228
2017-06-23 02:00:00,11594,23994392
2017-06-23 03:00:00,12877,69496332
2017-06-23 04:00:00,15138,161268828
2017-06-23 05:00:00,10658,22648592
2017-06-23 06:00:00,11133,21503152
2017-06-23 07:00:00,12875,31320320
2017-06-23 08:00:00,14049,34535174
2017-06-23 09:00:00,15543,31960816
2017-06-23 10:00:00,13744,32836044
2017-06-23 11:00:00,17366,54905820
2017-06-23 12:00:00,16696,33232916
2017-06-23 13:00:00,10207,24118412
2017-06-23 14:00:00,237575,384440236
2017-06-23 15:00:00,10221,38725468
2017-06-23 16:00:00,16708,50330702
2017-06-23 17:00:00,14507,44936854
2017-06-23 18:00:00,9917,37813783
2017-06-23 19:00:00,11528,36098892
2017-06-23 20:00:00,10580,32564204
2017-06-23 21:00:00,10230,31670044
2017-06-23 22:00:00,9333,29358352
2017-06-23 23:00:00,8402,27739324
2017-06-24 00:00:00,8368,26133152
2017-06-24 01:00:00,8369,25531524
2017-06-24 02:00:00,8233,24066480
2017-06-24 03:00:00,8211,23188324
2017-06-24 04:00:00,8130,22733200
2017-06-24 05:00:00,8103,22417300
2017-06-24 06:00:00,8014,22099148
2017-06-24 07:00:00,7978,21229632
2017-06-24 08:00:00,7854,20556972
2017-06-24 09:00:00,12846,24503944
2017-06-24 10:00:00,11829,22967640
2017-06-24 11:00:00,9254,19533068
2017-06-24 12:00:00,8093,18700004
2017-06-24 13:00:00,9485,19437968
2017-06-24 14:00:00,211883,320831760
2017-06-24 15:00:00,8773,21446043
2017-06-24 16:00:00,7708,17197267
2017-06-24 17:00:00,7466,16254820
2017-06-24 18:00:00,7476,16410282
2017-06-24 19:00:00,7571,16313943
2017-06-24 20:00:00,7534,15396999
2017-06-24 21:00:00,10372,17634488
2017-06-24 22:00:00,9800,17018640
2017-06-24 23:00:00,11160,19113808
2017-06-25 00:00:00,8677,16793552
2017-06-25 01:00:00,7881,15810936
2017-06-25 02:00:00,7234,14893000
2017-06-25 03:00:00,7274,15624144
2017-06-25 04:00:00,7089,14692964
2017-06-25 05:00:00,7090,14654284
2017-06-25 06:00:00,6931,14118280
2017-06-25 07:00:00,6930,15179216
2017-06-25 08:00:00,6750,13737636
2017-06-25 09:00:00,7343,14208680
2017-06-25 10:00:00,7561,14334612
2017-06-25 11:00:00,16516,183028380
2017-06-25 12:00:00,27549,467134956
2017-06-25 13:00:00,16956,261015384
2017-06-25 14:00:00,7648,15970524
2017-06-25 15:00:00,6490,22310952
2017-06-25 16:00:00,7128,13063692
2017-06-25 17:00:00,7784,13629648
2017-06-25 18:00:00,9924,36742120
2017-06-25 19:00:00,206604,313075852
2017-06-25 20:00:00,5126,10818104
2017-06-25 21:00:00,7650,16235572
2017-06-25 22:00:00,9196,41928816
2017-06-25 23:00:00,6229,11189104
2017-06-26 00:00:00,5753,10695528
2017-06-26 01:00:00,4557,10098804
2017-06-26 02:00:00,4283,9503796
2017-06-26 03:00:00,5238,9732472
2017-06-26 04:00:00,5218,10378548
2017-06-26 05:00:00,4116,9164324
2017-06-26 06:00:00,4042,9060264
2017-06-26 07:00:00,5020,9349572
2017-06-26 08:00:00,4844,9910248
2017-06-26 09:00:00,15282,138080876
2017-06-26 10:00:00,213431,438339280
2017-06-26 11:00:00,6294,67016935
2017-06-26 12:00:00,7781,21550667
2017-06-26 13:00:00,5623,15076550
2017-06-26 14:00:00,5072,16067457
2017-06-26 15:00:00,15693,210761310
2017-06-26 16:00:00,8089,50575381
2017-06-26 17:00:00,210149,411873293
2017-06-26 18:00:00,15432,82970843
2017-06-26 19:00:00,23415,211893004
2017-06-26 20:00:00,15614,113025576
2017-06-26 21:00:00,15443,119423672
2017-06-26 22:00:00,14716,100050495
2017-06-26 23:00:00,11431,28022280
2017-06-27 00:00:00,211324,338840876
2017-06-27 01:00:00,9671,16452344
2017-06-27 02:00:00,9200,15175756
2017-06-27 03:00:00,8734,14345900
2017-06-27 04:00:00,8289,12502332
2017-06-27 05:00:00,8058,11743228
2017-06-27 06:00:00,7870,11543836
2017-06-27 07:00:00,8022,11666124
2017-06-27 08:00:00,7710,11285668
2017-06-27 09:00:00,7163,10679452
2017-06-27 10:00:00,11558,16346557
2017-06-27 11:00:00,170742,268542094
2017-06-27 12:00:00,60730,103048542
2017-06-27 13:00:00,12881,45469518
2017-06-27 14:00:00,12976,34676893
2017-06-27 15:00:00,6610,23752590
2017-06-27 16:00:00,6031,16295432
2017-06-27 17:00:00,9852,25776882
2017-06-27 18:00:00,5468,13996428
2017-06-27 19:00:00,207606,337912452
2017-06-27 20:00:00,10329,21576356
2017-06-27 21:00:00,6188,19473986
2017-06-27 22:00:00,5223,14766390
2017-06-27 23:00:00,4652,12133898
2017-06-28 00:00:00,204518,311784598
2017-06-28 01:00:00,4453,11546990
2017-06-28 02:00:00,4252,11081598
2017-06-28 03:00:00,3959,10578606
2017-06-28 04:00:00,3751,10200510
2017-06-28 05:00:00,3412,9688414
2017-06-28 06:00:00,6318,39463330
2017-06-28 07:00:00,3215,9194234
2017-06-28 08:00:00,4470,10234746
2017-06-28 09:00:00,3866,39193690
2017-06-28 10:00:00,56585,120880055
2017-06-28 11:00:00,172090,264829891
2017-06-28 12:00:00,7339,63157958
2017-06-28 13:00:00,6657,63473834
2017-06-28 14:00:00,5040,42249506
2017-06-28 15:00:00,3102,21927577
2017-06-28 16:00:00,9403,31139848
2017-06-28 17:00:00,3122,11920288
2017-06-28 18:00:00,3179,14055238
2017-06-28 19:00:00,2916,12428974
2017-06-28 20:00:00,202077,311301730
2017-06-28 21:00:00,4023,27608966
2017-06-28 22:00:00,1912,9293786
2017-06-28 23:00:00,1734,8404918
2017-06-29 00:00:00,1619,7922830
2017-06-29 01:00:00,201570,306287814
2017-06-29 02:00:00,3856,8691406
2017-06-29 03:00:00,2773,7356302
2017-06-29 04:00:00,2591,7086598
2017-06-29 05:00:00,2370,6789350
2017-06-29 06:00:00,2443,6918374
2017-06-29 07:00:00,2443,10527262
2017-06-29 08:00:00,2049,11138958
2017-06-29 09:00:00,1648,10538254
2017-06-29 10:00:00,2780,14554878
2017-06-29 11:00:00,201832,317439322
2017-06-29 12:00:00,2444,16398487
2017-06-29 13:00:00,1873,13374955
2017-06-29 14:00:00,8072,67514381
2017-06-29 15:00:00,4220,17807261
2017-06-29 16:00:00,10464,30473192
2017-06-29 17:00:00,1909,11567455
2017-06-29 18:00:00,1865,13174066
2017-06-29 19:00:00,1886,14316144
2017-06-29 20:00:00,1732,12572855
2017-06-29 21:00:00,3142,13852990
2017-06-29 22:00:00,2857,11565590
2017-06-29 23:00:00,2531,10920054
2017-06-30 00:00:00,201286,310167174
2017-06-30 01:00:00,15510,31573658
2017-06-30 02:00:00,1424,9952766
2017-06-30 03:00:00,1522,10275838
2017-06-30 04:00:00,1410,10071786
2017-06-30 05:00:00,1426,10054890
2017-06-30 06:00:00,1421,10493666
2017-06-30 07:00:00,1417,10569442
2017-06-30 08:00:00,2666,11034930
2017-06-30 09:00:00,1452,10567370
2017-06-30 10:00:00,201319,311577386
2017-06-30 11:00:00,30182,57118602
2017-06-30 12:00:00,2201,13638160
2017-06-30 13:00:00,1733,13996836
2017-06-30 14:00:00,1892,16949555
2017-06-30 15:00:00,1831,14874752
2017-06-30 16:00:00,2797,25477180
2017-06-30 17:00:00,2381,17777168
2017-06-30 18:00:00,2283,13618006
2017-06-30 19:00:00,202166,314058444
2017-06-30 20:00:00,2328,12942506
2017-06-30 21:00:00,2078,14620818
2017-06-30 22:00:00,2010,12456082
2017-06-30 23:00:00,2228,13690034
2017-07-01 00:00:00,2220,13288402
2017-07-01 01:00:00,2289,13535186
2017-07-01 02:00:00,2189,13407546
2017-07-01 03:00:00,2084,12308666
2017-07-01 04:00:00,1848,11351346
2017-07-01 05:00:00,1736,10917682
2017-07-01 06:00:00,1758,10881554
2017-07-01 07:00:00,1816,11489242
2017-07-01 08:00:00,1800,12980632
2017-07-01 09:00:00,2617,12082066
2017-07-01 10:00:00,203262,312890012
2017-07-01 11:00:00,2358,12647308
2017-07-01 12:00:00,1675,9230402
2017-07-01 13:00:00,1907,12800130
2017-07-01 14:00:00,1908,13426530
2017-07-01 15:00:00,2929,13441954
2017-07-01 16:00:00,2379,13078594
2017-07-01 17:00:00,1692,10784834
2017-07-01 18:00:00,3331,12791586
2017-07-01 19:00:00,3319,12807666
2017-07-01 20:00:00,2846,11181218
2017-07-01 21:00:00,2807,10982562
2017-07-01 22:00:00,2657,11049060
2017-07-01 23:00:00,202795,311226528
2017-07-02 00:00:00,2685,10626504
2017-07-02 01:00:00,2594,10448120
2017-07-02 02:00:00,2507,9625848
2017-07-02 03:00:00,2530,9111920
2017-07-02 04:00:00,2507,9045360
2017-07-02 05:00:00,2525,9017952
2017-07-02 06:00:00,2561,9082464
2017-07-02 07:00:00,2516,8774512
2017-07-02 08:00:00,2581,9157488
2017-07-02 09:00:00,2651,9239296
2017-07-02 10:00:00,2720,9989988
2017-07-02 11:00:00,2609,9887528
2017-07-02 12:00:00,3402,10066900
2017-07-02 13:00:00,203394,311487360
2017-07-02 14:00:00,3347,11885104
2017-07-02 15:00:00,2285,7867248
2017-07-02 16:00:00,2370,11534704
2017-07-02 17:00:00,3634,12877216
2017-07-02 18:00:00,2573,8196376
2017-07-02 19:00:00,2819,7986920
2017-07-02 20:00:00,2820,7657064
2017-07-02 21:00:00,6370,318687088
2017-07-02 22:00:00,5859,318938928
2017-07-02 23:00:00,6208,318756276
2017-07-03 00:00:00,205608,610973996
2017-07-03 01:00:00,5832,297536752
2017-07-03 02:00:00,5418,252621064
2017-07-03 03:00:00,4378,143253240
2017-07-03 04:00:00,3695,72082604
2017-07-03 05:00:00,3515,41589528
2017-07-03 06:00:00,3338,25667256
2017-07-03 07:00:00,3253,18490520
2017-07-03 08:00:00,3206,14067416
2017-07-03 09:00:00,3262,14056152
2017-07-03 10:00:00,17486,228318184
2017-07-03 11:00:00,15644,52897172
2017-07-03 12:00:00,203020,313633864
2017-07-03 13:00:00,11148,595814800
2017-07-03 14:00:00,16711,610099636
2017-07-03 15:00:00,9403,597217574
2017-07-03 16:00:00,8300,545849344
2017-07-03 17:00:00,7813,509099704
2017-07-03 18:00:00,6788,421806704
2017-07-03 19:00:00,15363,286849176
2017-07-03 20:00:00,204031,429742240
2017-07-03 21:00:00,3665,61292736
2017-07-03 22:00:00,3568,38057028
2017-07-03 23:00:00,3298,24563932
2017-07-04 00:00:00,3252,30125736
2017-07-04 01:00:00,3145,24782804
2017-07-04 02:00:00,2905,20974732
2017-07-04 03:00:00,2785,17749056
2017-07-04 04:00:00,2785,15498492
2017-07-04 05:00:00,2849,15212356
2017-07-04 06:00:00,2952,14979688
2017-07-04 07:00:00,2878,13736236
2017-07-04 08:00:00,2766,12538172
2017-07-04 09:00:00,215398,334180520
2017-07-04 10:00:00,5859,14830972
2017-07-04 11:00:00,5805,13678212
2017-07-04 12:00:00,16115,34551732
2017-07-04 13:00:00,7024,14212356
2017-07-04 14:00:00,16983,35753016
2017-07-04 15:00:00,16758,33074272
2017-07-04 16:00:00,9329,18702448
2017-07-04 17:00:00,6840,14781388
2017-07-04 18:00:00,6371,12883492
2017-07-04 19:00:00,6798,12352456
2017-07-04 20:00:00,5453,10363012
2017-07-04 21:00:00,5333,10024200
2017-07-04 22:00:00,20295,40103976
2017-07-04 23:00:00,127731,203280426
2017-07-05 00:00:00,12018,23840474
2017-07-05 01:00:00,8231,17025042
2017-07-05 02:00:00,6705,14519018
2017-07-05 03:00:00,4615,9827106
2017-07-05 04:00:00,2572,5276504
2017-07-05 05:00:00,2142,4475460
2017-07-05 06:00:00,1885,4040548
2017-07-05 07:00:00,1772,3902144
2017-07-05 08:00:00,1673,3911432
2017-07-05 09:00:00,12457,33618354
2017-07-05 10:00:00,14630,33189395
2017-07-05 11:00:00,7585,22380968
2017-07-05 12:00:00,3995,10611626
2017-07-05 13:00:00,3703,9946724
2017-07-05 14:00:00,2670,8327348
2017-07-05 15:00:00,2851,9436706
2017-07-05 16:00:00,7038,63505310
2017-07-05 17:00:00,3184,19933004
2017-07-05 18:00:00,5913,86620136
2017-07-05 19:00:00,5246,78488904
2017-07-05 20:00:00,2810,16469560
2017-07-05 21:00:00,2818,6809438
2017-07-05 22:00:00,2119,5610398
2017-07-05 23:00:00,2200,5873438
2017-07-06 00:00:00,93515,142149742
2017-07-06 01:00:00,1998,4757952
2017-07-06 02:00:00,1759,4131680
2017-07-06 03:00:00,1772,4110736
2017-07-06 04:00:00,1670,3920284
2017-07-06 05:00:00,1660,3576476
2017-07-06 06:00:00,1587,3504796
2017-07-06 07:00:00,1552,3451548
2017-07-06 08:00:00,1591,3360764
2017-07-06 09:00:00,3310,11740472
2017-07-06 10:00:00,9871,161533280
2017-07-06 11:00:00,4091,16731874
2017-07-06 12:00:00,3191,26366672
2017-07-06 13:00:00,2919,15477178
2017-07-06 14:00:00,53586,96045330
2017-07-06 15:00:00,6134,23186946
2017-07-06 16:00:00,5418,12451026
2017-07-06 17:00:00,9184,47503706
2017-07-06 18:00:00,34259,43366254
2017-07-06 19:00:00,52150,69371154
2017-07-06 20:00:00,7059,13235854
2017-07-06 21:00:00,4305,12026878
2017-07-06 22:00:00,3742,11073146
2017-07-06 23:00:00,3347,7456750
2017-07-07 00:00:00,2906,7031552
2017-07-07 01:00:00,2909,9371959
2017-07-07 02:00:00,3975,11539526
2017-07-07 03:00:00,2624,9302413
2017-07-07 04:00:00,2103,6533258
2017-07-07 05:00:00,1606,4078108
2017-07-07 06:00:00,1379,2822788
2017-07-07 07:00:00,1218,2376240
2017-07-07 08:00:00,4129,31948652
2017-07-07 09:00:00,1504,7956988
2017-07-07 10:00:00,4229,32568620
2017-07-07 11:00:00,2061,18792558
2017-07-07 12:00:00,41578,73180112
2017-07-07 13:00:00,16938,53308956
2017-07-07 14:00:00,18735,84223258
2017-07-07 15:00:00,15138,44918982
2017-07-07 16:00:00,14020,114980632
2017-07-07 17:00:00,10494,43373934
2017-07-07 18:00:00,10866,70129123
2017-07-07 19:00:00,8823,37946537
2017-07-07 20:00:00,8625,49203390
2017-07-07 21:00:00,7850,28042987
2017-07-07 22:00:00,7162,24294664
2017-07-07 23:00:00,6799,22103688
2017-07-08 00:00:00,45503,73578302
2017-07-08 01:00:00,6214,16653624
2017-07-08 02:00:00,5665,13993260
2017-07-08 03:00:00,5277,12854976
2017-07-08 04:00:00,4920,10638548
2017-07-08 05:00:00,4656,9082288
2017-07-08 06:00:00,4505,8753520
2017-07-08 07:00:00,4360,7876408
2017-07-08 08:00:00,4222,6789696
2017-07-08 09:00:00,7452,108198404
2017-07-08 10:00:00,3879,6309532
2017-07-08 11:00:00,3699,7623388
2017-07-08 12:00:00,4572,23302482
2017-07-08 13:00:00,3867,12214625
2017-07-08 14:00:00,3557,28545635
2017-07-08 15:00:00,5465,38806690
2017-07-08 16:00:00,6602,30530808
2017-07-08 17:00:00,36193,333745856
2017-07-08 18:00:00,9689,127377640
2017-07-08 19:00:00,21485,347347004
2017-07-08 20:00:00,9690,39603048
2017-07-08 21:00:00,6982,42149400
2017-07-08 22:00:00,5052,26407760
2017-07-08 23:00:00,4654,29419120
2017-07-09 00:00:00,4458,23487280
2017-07-09 01:00:00,4166,13849648
2017-07-09 02:00:00,4167,19979480
2017-07-09 03:00:00,4959,10737368
2017-07-09 04:00:00,4818,7984148
2017-07-09 05:00:00,3572,6483072
2017-07-09 06:00:00,3234,5239292
2017-07-09 07:00:00,3038,4797980
2017-07-09 08:00:00,2485,4185024
2017-07-09 09:00:00,2298,5200196
2017-07-09 10:00:00,6961,11284852
2017-07-09 11:00:00,16128,24235016
2017-07-09 12:00:00,13031,29448968
2017-07-09 13:00:00,13187,37845280
2017-07-09 14:00:00,13402,48861644
2017-07-09 15:00:00,13193,57457278
2017-07-09 16:00:00,12920,54349345
2017-07-09 17:00:00,12118,43199796
2017-07-09 18:00:00,11515,31507980
2017-07-09 19:00:00,10716,20567896
2017-07-09 20:00:00,10475,21114030
2017-07-09 21:00:00,9368,15155984
2017-07-09 22:00:00,7937,19481740
2017-07-09 23:00:00,46012,80356676
2017-07-10 00:00:00,6914,14262232
2017-07-10 01:00:00,7572,14617324
2017-07-10 02:00:00,7515,14523124
2017-07-10 03:00:00,7024,13633468
2017-07-10 04:00:00,6387,13039968
2017-07-10 05:00:00,6426,13114896
2017-07-10 06:00:00,6336,13120728
2017-07-10 07:00:00,6217,12877120
2017-07-10 08:00:00,6193,13227040
2017-07-10 09:00:00,6005,12640996
2017-07-10 10:00:00,6130,17605172
2017-07-10 15:00:00,24989,68036044
2017-07-10 16:00:00,16873,55985018
2017-07-10 17:00:00,7283,31773632
2017-07-10 18:00:00,4298,29989368
2017-07-10 19:00:00,3801,28956553
2017-07-10 20:00:00,3464,33073231
2017-07-10 21:00:00,3311,33142713
2017-07-10 22:00:00,3179,31570103
2017-07-10 23:00:00,3580,24187276
2017-07-11 00:00:00,3415,23849512
2017-07-11 01:00:00,3588,24673378
2017-07-11 02:00:00,3034,21337666
2017-07-11 03:00:00,1877,16196611
2017-07-11 04:00:00,1777,15068207
2017-07-11 05:00:00,1518,14244460
2017-07-11 06:00:00,1559,14214756
2017-07-11 07:00:00,1577,14350024
2017-07-11 08:00:00,2568,16126028
2017-07-11 09:00:00,2134,14932812
2017-07-11 10:00:00,3819,30133267
2017-07-11 11:00:00,2697,27601921
2017-07-11 12:00:00,12934,112134124
2017-07-11 13:00:00,3202,22921100
2017-07-11 14:00:00,10172,33907484
2017-07-11 15:00:00,37184,127938872
2017-07-11 16:00:00,8848,156337024
2017-07-11 17:00:00,2584,22660500
2017-07-11 18:00:00,4157,21078912
2017-07-11 19:00:00,2837,13913632
2017-07-11 20:00:00,60158,88020924
2017-07-11 21:00:00,22717,94602362
2017-07-11 22:00:00,3234,33081348
2017-07-11 23:00:00,60625,89045950
2017-07-12 00:00:00,2431,16208956
2017-07-12 01:00:00,1758,14866436
2017-07-12 02:00:00,1583,15441560
2017-07-12 03:00:00,1438,13093856
2017-07-12 04:00:00,1327,10634436
2017-07-12 05:00:00,1306,10701684
2017-07-12 06:00:00,1260,10271470
2017-07-12 07:00:00,1230,9665322
2017-07-12 08:00:00,1437,12021718
2017-07-12 09:00:00,2031,12816468
2017-07-12 10:00:00,63753,138696752
2017-07-12 11:00:00,27761,163658886
2017-07-12 12:00:00,25414,81120289
2017-07-12 13:00:00,25574,80971544
2017-07-12 14:00:00,81229,157542696
2017-07-12 15:00:00,24326,78399528
2017-07-12 16:00:00,3252,24888116
2017-07-12 17:00:00,26528,266273384
2017-07-12 18:00:00,25868,264617980
2017-07-12 19:00:00,23226,259144500
2017-07-12 20:00:00,17628,186201176
2017-07-12 21:00:00,78021,212176204
2017-07-12 22:00:00,10106,101290288
2017-07-12 23:00:00,8044,78104220
2017-07-13 00:00:00,64743,131179416
2017-07-13 01:00:00,12867,63276948
2017-07-13 02:00:00,4607,45814652
2017-07-13 03:00:00,4084,39812792
2017-07-13 04:00:00,3537,34271128
2017-07-13 05:00:00,3178,32699324
2017-07-13 06:00:00,2899,29540004
2017-07-13 07:00:00,2610,23838180
2017-07-13 08:00:00,2895,47964548
2017-07-13 09:00:00,65753,94966056
2017-07-13 10:00:00,70308,101967060
2017-07-13 11:00:00,7222,43881752
2017-07-13 12:00:00,6380,45376669
2017-07-13 13:00:00,5608,34968646
2017-07-13 14:00:00,21966,44941836
2017-07-13 15:00:00,52201,221561952
2017-07-13 16:00:00,100173,222160188
2017-07-13 17:00:00,60666,229185692
2017-07-13 18:00:00,85994,219692496
2017-07-13 19:00:00,5046,46747792
2017-07-13 20:00:00,4957,64055664
2017-07-13 21:00:00,8958,22616948
2017-07-13 22:00:00,96212,151477052
2017-07-13 23:00:00,42570,61375720
2017-07-14 00:00:00,2336,12532244
2017-07-14 01:00:00,2324,11587908
2017-07-14 02:00:00,14550,226634860
2017-07-14 03:00:00,18845,378324528
2017-07-14 04:00:00,14799,344848488
2017-07-14 05:00:00,2891,20830648
2017-07-14 06:00:00,4295,41068488
2017-07-14 07:00:00,3760,19988048
2017-07-14 08:00:00,8567,17868720
2017-07-14 09:00:00,37186,51272048
2017-07-14 10:00:00,3131,13175996
2017-07-14 11:00:00,11607,34631464
2017-07-14 12:00:00,7472,32697544
2017-07-14 13:00:00,6346,26383288
2017-07-14 14:00:00,6001,22945996
2017-07-14 15:00:00,102617,163742528
2017-07-14 16:00:00,123483,239941860
2017-07-14 17:00:00,17619,114781754
2017-07-14 18:00:00,7117,33590672
2017-07-14 19:00:00,6128,28567989
2017-07-14 20:00:00,7269,27594603
2017-07-14 21:00:00,18255,90365542
2017-07-14 22:00:00,14717,68426210
2017-07-14 23:00:00,136637,192021851
2017-07-15 00:00:00,133874,182979344
2017-07-15 01:00:00,132358,178189426
2017-07-15 02:00:00,132188,173407230
2017-07-15 03:00:00,131956,167709939
2017-07-15 04:00:00,78721,104355420
2017-07-15 05:00:00,3248,12954316
2017-07-15 06:00:00,3181,12313656
2017-07-15 07:00:00,2879,12196264
2017-07-15 08:00:00,2779,12236584
2017-07-15 09:00:00,2773,12191932
2017-07-15 10:00:00,3824,12985512
2017-07-15 11:00:00,2616,10425560
2017-07-15 12:00:00,4129,11349716
2017-07-15 13:00:00,4707,12924252
2017-07-15 14:00:00,3470,13343328
2017-07-15 15:00:00,4344,16467344
2017-07-15 16:00:00,5001,14530832
2017-07-15 17:00:00,3323,11749544
2017-07-15 18:00:00,4023,11042508
2017-07-15 19:00:00,4244,12081400
2017-07-15 20:00:00,3298,10682604
2017-07-15 21:00:00,1788,9162340
2017-07-15 22:00:00,1670,7857608
2017-07-15 23:00:00,12054,19565796
2017-07-16 00:00:00,130154,158074972
2017-07-16 01:00:00,130665,158938756
2017-07-16 02:00:00,62610,79505204
2017-07-16 03:00:00,1985,8140724
2017-07-16 04:00:00,1980,8759696
2017-07-16 05:00:00,1968,8725516
2017-07-16 06:00:00,2028,9332044
2017-07-16 07:00:00,1976,9273948
2017-07-16 08:00:00,1978,9156486
2017-07-16 09:00:00,1912,8781976
2017-07-16 10:00:00,1897,8841586
2017-07-16 11:00:00,2290,17483248
2017-07-16 12:00:00,2044,13528052
2017-07-16 13:00:00,1911,11701484
2017-07-16 14:00:00,2121,21645392
2017-07-16 15:00:00,3974,24616352
2017-07-16 16:00:00,4522,14500176
2017-07-16 17:00:00,3465,11819100
2017-07-16 18:00:00,3437,11020208
2017-07-16 19:00:00,4319,9942456
2017-07-16 20:00:00,3288,8691072
2017-07-16 21:00:00,4036,10010656
2017-07-16 22:00:00,4404,11227856
2017-07-16 23:00:00,5355,10505384
2017-07-17 00:00:00,4290,8958372
2017-07-17 01:00:00,4275,9516528
2017-07-17 02:00:00,4238,9240952
2017-07-17 03:00:00,4142,8990436
2017-07-17 04:00:00,4201,9067568
2017-07-17 05:00:00,4119,8950988
2017-07-17 06:00:00,4062,7682136
2017-07-17 07:00:00,4018,8162356
2017-07-17 08:00:00,5311,11524184
2017-07-17 09:00:00,5801,12180707
2017-07-17 10:00:00,7866,23507543
2017-07-17 11:00:00,12351,50209807
2017-07-17 12:00:00,11735,44633760
2017-07-17 13:00:00,16960,205327602
2017-07-17 14:00:00,34702,104154964
2017-07-17 15:00:00,18838,43629903
2017-07-17 16:00:00,57566,108071458
2017-07-17 17:00:00,6153,15533301
2017-07-17 18:00:00,5947,15604084
2017-07-17 19:00:00,4805,14567212
2017-07-17 20:00:00,4614,12815654
2017-07-17 21:00:00,4324,9692876
2017-07-17 22:00:00,4306,9500652
2017-07-17 23:00:00,4248,9254892
2017-07-18 00:00:00,4198,9114604
2017-07-18 01:00:00,4165,8945644
2017-07-18 02:00:00,3969,8556300
2017-07-18 03:00:00,3632,8105228
2017-07-18 04:00:00,3266,7609100
2017-07-18 05:00:00,3027,7321356
2017-07-18 06:00:00,2851,6727052
2017-07-18 07:00:00,2576,6124268
2017-07-18 08:00:00,2370,5811948
2017-07-18 09:00:00,2244,5652204
2017-07-18 10:00:00,13535,34266912
2017-07-18 11:00:00,21740,53256831
2017-07-18 12:00:00,21829,55970234
2017-07-18 13:00:00,20726,58805624
2017-07-18 14:00:00,22276,64754012
2017-07-18 15:00:00,9805,42694030
2017-07-18 16:00:00,10686,36194060
2017-07-18 17:00:00,7641,24611634
2017-07-18 18:00:00,5439,18261593
2017-07-18 19:00:00,6521,31881797
2017-07-18 20:00:00,4766,28394849
2017-07-18 21:00:00,6311,39077281
2017-07-18 22:00:00,5274,20887589
2017-07-18 23:00:00,3389,27966961
2017-07-19 00:00:00,2761,18462393
2017-07-19 01:00:00,2595,9501337
2017-07-19 02:00:00,2504,8906561
2017-07-19 03:00:00,2464,8647509
2017-07-19 04:00:00,2430,9366973
2017-07-19 05:00:00,2342,8211917
2017-07-19 06:00:00,2536,8426599
2017-07-19 07:00:00,2736,11514931
2017-07-19 08:00:00,2558,9421789
2017-07-19 09:00:00,6176,30641545
2017-07-19 10:00:00,5342,48383413
2017-07-19 11:00:00,4639,22546490
2017-07-19 12:00:00,5203,11367930
2017-07-19 13:00:00,6980,40272278
2017-07-19 14:00:00,4067,23737155
2017-07-19 15:00:00,4578,24587149
2017-07-19 16:00:00,5724,24601655
2017-07-19 17:00:00,6450,20984565
2017-07-19 18:00:00,6818,33400365
2017-07-19 19:00:00,4993,24451859
2017-07-19 20:00:00,4789,16529981
2017-07-19 21:00:00,4672,15608418
2017-07-19 22:00:00,5642,24495004
2017-07-19 23:00:00,4588,14037625
2017-07-20 00:00:00,4400,12009241
2017-07-20 01:00:00,3963,11623445
2017-07-20 02:00:00,3814,12189654
2017-07-20 03:00:00,3460,12075806
2017-07-20 04:00:00,3659,14598725
2017-07-20 05:00:00,3476,13505349
2017-07-20 06:00:00,3089,21990717
2017-07-20 07:00:00,2954,14778249
2017-07-20 08:00:00,3183,17663061
2017-07-20 09:00:00,5005,44358913
2017-07-20 10:00:00,4111,14461070
2017-07-20 11:00:00,30147,337712672
2017-07-20 12:00:00,466579,22949630283
2017-07-20 13:00:00,2809,19796012
2017-07-20 14:00:00,2706,24000488
2017-07-20 15:00:00,7760,30035062
2017-07-20 16:00:00,28319,257082578
2017-07-20 17:00:00,27475,223475016
2017-07-20 18:00:00,3194,11024004
2017-07-20 19:00:00,16695,89813600
2017-07-20 20:00:00,2203,10132666
2017-07-20 21:00:00,2363,10262200
2017-07-20 22:00:00,3310,16022580
2017-07-20 23:00:00,3501,16420490
2017-07-21 00:00:00,5177,16448002
2017-07-21 01:00:00,3400,12475454
2017-07-21 02:00:00,3287,12402134
2017-07-21 03:00:00,3617,14619498
2017-07-21 04:00:00,3176,12055531
2017-07-21 05:00:00,2696,9514456
2017-07-21 06:00:00,2831,10200170
2017-07-21 07:00:00,2720,8777002
2017-07-21 08:00:00,3681,25937506
2017-07-21 09:00:00,3918,18304370
2017-07-21 10:00:00,2793,10390714
2017-07-21 11:00:00,6034,41984314
2017-07-21 12:00:00,3959,42574362
2017-07-21 13:00:00,2376,11361034
2017-07-21 14:00:00,460705,22914869942
2017-07-21 15:00:00,2454,25001134
2017-07-21 16:00:00,2792,49546719
2017-07-21 17:00:00,2944,42774315
2017-07-21 18:00:00,2974,16424617
2017-07-21 19:00:00,2721,16436993
2017-07-21 20:00:00,2905,19927645
2017-07-21 21:00:00,4732,22288911
2017-07-21 22:00:00,4708,25717023
2017-07-21 23:00:00,4196,18544247
2017-07-22 00:00:00,3944,13107993
2017-07-22 01:00:00,3863,10868345
2017-07-22 02:00:00,3771,9578593
2017-07-22 03:00:00,3700,9309769
2017-07-22 04:00:00,3178,8532793
2017-07-22 05:00:00,2869,8101625
2017-07-22 06:00:00,2542,7323257
2017-07-22 07:00:00,2408,7162276
2017-07-22 08:00:00,2784,10022612
2017-07-22 09:00:00,2294,8978784
2017-07-22 10:00:00,2098,7232848
2017-07-22 11:00:00,25463,247581030
2017-07-22 12:00:00,3917,71408430
2017-07-22 13:00:00,2410,26181234
2017-07-22 14:00:00,40525,338699172
2017-07-22 15:00:00,12137,114833716
2017-07-22 16:00:00,16860,94565048
2017-07-22 17:00:00,2013,11229406
2017-07-22 18:00:00,1935,15636052
2017-07-22 19:00:00,2157,8500116
2017-07-22 20:00:00,2802,19477764
2017-07-22 21:00:00,2239,6415476
2017-07-22 22:00:00,2194,6194468
2017-07-22 23:00:00,2449,7197604
2017-07-23 00:00:00,2416,6960788
2017-07-23 01:00:00,2758,7810516
2017-07-23 02:00:00,2631,6753732
2017-07-23 03:00:00,2478,9181564
2017-07-23 04:00:00,1870,6624924
2017-07-23 05:00:00,1438,5264348
2017-07-23 06:00:00,1339,5088152
2017-07-23 07:00:00,1318,4706924
2017-07-23 08:00:00,1299,4645444
2017-07-23 09:00:00,1269,4384056
2017-07-23 10:00:00,1668,5440560
2017-07-23 11:00:00,3288,44734452
2017-07-23 12:00:00,2982,9926652
2017-07-23 13:00:00,3722,11570062
2017-07-23 14:00:00,4825,18009984
2017-07-23 15:00:00,4131,14857432
2017-07-23 16:00:00,3824,10043320
2017-07-23 17:00:00,3323,7806040
2017-07-23 18:00:00,3458,15059376
2017-07-23 19:00:00,4315,44558792
2017-07-23 20:00:00,6926,9752640
2017-07-23 21:00:00,21684,92833148
2017-07-23 22:00:00,20949,89720660
2017-07-23 23:00:00,6496,12223292
2017-07-24 00:00:00,5506,9265668
2017-07-24 01:00:00,3294,7262808
2017-07-24 02:00:00,3132,6633572
2017-07-24 03:00:00,3049,7375628
2017-07-24 04:00:00,2869,6931236
2017-07-24 05:00:00,2833,6800516
2017-07-24 06:00:00,2862,7135524
2017-07-24 07:00:00,3025,7655908
2017-07-24 08:00:00,2954,6571300
2017-07-24 09:00:00,6387,14162172
2017-07-24 10:00:00,5820,29145262
2017-07-24 11:00:00,8254,123065844
2017-07-24 12:00:00,36527,594957154
2017-07-24 13:00:00,5879,27534850
2017-07-24 14:00:00,18098,103614869
2017-07-24 15:00:00,3216,24423269
2017-07-24 16:00:00,3712,27502763
2017-07-24 17:00:00,4063,24541656
2017-07-24 18:00:00,4169,27015344
2017-07-24 19:00:00,4097,36317208
2017-07-24 20:00:00,3747,28798416
2017-07-24 21:00:00,3471,24258960
2017-07-24 22:00:00,3412,23501456
2017-07-24 23:00:00,3749,21229476
2017-07-25 00:00:00,3513,19671580
2017-07-25 01:00:00,3412,18814326
2017-07-25 02:00:00,3387,18550004
2017-07-25 03:00:00,3508,18262916
2017-07-25 04:00:00,3305,17472895
2017-07-25 05:00:00,3076,16236375
2017-07-25 06:00:00,3091,16164116
2017-07-25 07:00:00,2610,14602416
2017-07-25 08:00:00,2884,23132980
2017-07-25 09:00:00,11766,477465248
2017-07-25 10:00:00,356495,17686155864
2017-07-25 11:00:00,2744,25115632
2017-07-25 12:00:00,2403,22927988
2017-07-25 13:00:00,2197,20832252
2017-07-25 14:00:00,2489,23800820
2017-07-25 15:00:00,6294,35126152
2017-07-25 16:00:00,7441,47378436
2017-07-25 17:00:00,8600,46825084
2017-07-25 18:00:00,6202,33562572
2017-07-25 19:00:00,4375,32651721
2017-07-25 20:00:00,3985,33567845
2017-07-25 21:00:00,3589,26740266
2017-07-25 22:00:00,3987,21768760
2017-07-25 23:00:00,3789,20954648
2017-07-26 00:00:00,3455,18501160
2017-07-26 01:00:00,3168,15259208
2017-07-26 02:00:00,2925,14973928
2017-07-26 03:00:00,2779,14380112
2017-07-26 04:00:00,2742,14171976
2017-07-26 05:00:00,4232,12889660
2017-07-26 06:00:00,4818,12049596
2017-07-26 07:00:00,4539,12212408
2017-07-26 08:00:00,7067,24510328
2017-07-26 09:00:00,7325,29470308
2017-07-26 10:00:00,7281,27475908
2017-07-26 11:00:00,7461,27728624
2017-07-26 12:00:00,7122,20114288
2017-07-26 13:00:00,14799,32260100
2017-07-26 14:00:00,12936,31428884
2017-07-26 15:00:00,6536,18349748
2017-07-26 16:00:00,6212,19616476
2017-07-26 17:00:00,9038,23599444
2017-07-26 18:00:00,8126,22348796
2017-07-26 19:00:00,9047,58462068
2017-07-26 20:00:00,9791,90966088
2017-07-26 21:00:00,7632,30075992
2017-07-26 22:00:00,6910,19257480
2017-07-26 23:00:00,6909,18569144
2017-07-27 00:00:00,6586,18518816
2017-07-27 01:00:00,5932,15082390
2017-07-27 02:00:00,5826,14433102
2017-07-27 03:00:00,5570,13368408
2017-07-27 04:00:00,5264,12785472
2017-07-27 05:00:00,5009,12102048
2017-07-27 06:00:00,4662,11069248
2017-07-27 07:00:00,4401,11366872
2017-07-27 08:00:00,4416,11134164
2017-07-27 09:00:00,4204,11279604
2017-07-27 10:00:00,6440,45486604
2017-07-27 11:00:00,7265,31156472
2017-07-27 12:00:00,6134,21140768
2017-07-27 13:00:00,5508,23397672
2017-07-27 14:00:00,8251,32072964
2017-07-27 15:00:00,18176,49832896
2017-07-27 16:00:00,12432,39011688
2017-07-27 17:00:00,15723,48203592
2017-07-27 18:00:00,10202,46005860
2017-07-27 19:00:00,7238,44251260
2017-07-27 20:00:00,5594,11377268
2017-07-27 21:00:00,5632,11881596
2017-07-27 22:00:00,8183,41757496
2017-07-27 23:00:00,6690,31079820
2017-07-28 00:00:00,4381,11952440
2017-07-28 01:00:00,3403,10162668
2017-07-28 02:00:00,2847,9493424
2017-07-28 03:00:00,2660,9179092
2017-07-28 04:00:00,2559,9029108
2017-07-28 05:00:00,2402,8217948
2017-07-28 06:00:00,2368,9475584
2017-07-28 07:00:00,2662,32483568
2017-07-28 08:00:00,2058,8443048
2017-07-28 09:00:00,3399,50452920
2017-07-28 10:00:00,11530,32681764
2017-07-28 11:00:00,3652,39319932
2017-07-28 12:00:00,3706,13489196
2017-07-28 13:00:00,4003,20983832
2017-07-28 14:00:00,5125,51546700
2017-07-28 15:00:00,3366,21507072
2017-07-28 16:00:00,2474,14854692
2017-07-28 17:00:00,1696,10106296
2017-07-28 18:00:00,1941,17103458
2017-07-28 19:00:00,1852,21459968
2017-07-28 20:00:00,1813,13870668
2017-07-28 21:00:00,1362,9359564
2017-07-28 22:00:00,1304,8917188
2017-07-28 23:00:00,1312,8951712
2017-07-29 00:00:00,1180,8385024
2017-07-29 01:00:00,1134,8557400
2017-07-29 02:00:00,1120,8320088
2017-07-29 03:00:00,1073,9057976
2017-07-29 04:00:00,990,8171752
2017-07-29 05:00:00,913,6835448
2017-07-29 06:00:00,1076,6379192
2017-07-29 07:00:00,838,5717496
2017-07-29 08:00:00,972,5307384
2017-07-29 09:00:00,1848,5901720
2017-07-29 10:00:00,1077,5112632
2017-07-29 11:00:00,924,4528936
2017-07-29 12:00:00,1930,5400956
2017-07-29 13:00:00,1057,9342295
2017-07-29 14:00:00,769,3901699
2017-07-29 15:00:00,425505,21242602830
2017-07-29 16:00:00,711,3899827
2017-07-29 17:00:00,790,5926756
2017-07-29 18:00:00,682,5602564
2017-07-29 19:00:00,636,3502900
2017-07-29 20:00:00,626,4002148
2017-07-29 21:00:00,595,3195876
2017-07-29 22:00:00,559,3041476
2017-07-29 23:00:00,705,5825844
2017-07-30 00:00:00,744,6638772
2017-07-30 01:00:00,593,3818200
2017-07-30 02:00:00,580,3504040
2017-07-30 03:00:00,587,3410920
2017-07-30 04:00:00,576,3771208
2017-07-30 05:00:00,556,3375944
2017-07-30 06:00:00,548,3373896
2017-07-30 07:00:00,550,3336712
2017-07-30 08:00:00,535,3010568
2017-07-30 09:00:00,489,2482520
2017-07-30 10:00:00,620,6234168
2017-07-30 11:00:00,1053,9354532
2017-07-30 12:00:00,918,6496360
2017-07-30 13:00:00,1783,7990174
2017-07-30 14:00:00,961,6340246
2017-07-30 15:00:00,1049,6098304
2017-07-30 16:00:00,972,5534992
2017-07-30 17:00:00,8341,275930968
2017-07-30 18:00:00,35402,1630693336
2017-07-30 19:00:00,39918,1911246600
2017-07-30 20:00:00,39126,1914340840
2017-07-30 21:00:00,39612,1924062136
2017-07-30 22:00:00,39294,1908794840
2017-07-30 23:00:00,38537,1869286576
2017-07-31 00:00:00,39265,1872829456
2017-07-31 01:00:00,38583,1883466904
2017-07-31 02:00:00,38692,1894777112
2017-07-31 03:00:00,38692,1902920608
2017-07-31 04:00:00,37918,1868959104
2017-07-31 05:00:00,37884,1862451136
2017-07-31 06:00:00,11579,547556952
2017-07-31 07:00:00,669,4856856
2017-07-31 08:00:00,17011,805290096
2017-07-31 09:00:00,37227,1736196584
2017-07-31 10:00:00,34743,1544838520
2017-07-31 11:00:00,35244,1568425040
2017-07-31 12:00:00,36458,1707345760
2017-07-31 13:00:00,34812,1620381380
2017-07-31 15:00:00,33615,1547351680
2017-07-31 17:00:00,39851,1576902512
2017-07-31 18:00:00,34296,1587253272
2017-07-31 19:00:00,33035,1561669000
2017-07-31 20:00:00,34633,1653460904
2017-07-31 21:00:00,35479,1677754448
2017-07-31 22:00:00,33869,1622165128
2017-07-31 23:00:00,1550,17007744
2017-08-01 00:00:00,1308,16081272
2017-08-01 01:00:00,1227,15620712
2017-08-01 02:00:00,1130,14028208
2017-08-01 03:00:00,997,13334040
2017-08-01 04:00:00,887,13050904
2017-08-01 05:00:00,838,12800536
2017-08-01 06:00:00,818,12526104
2017-08-01 07:00:00,1749,13527720
2017-08-01 08:00:00,3353,19159016
2017-08-01 09:00:00,7347,281259224
2017-08-01 10:00:00,11131,467001216
2017-08-01 12:00:00,11492,508705968
2017-08-01 13:00:00,12660,526102352
2017-08-01 15:00:00,14414,623457720
2017-08-01 16:00:00,34562,1627161176
2017-08-01 17:00:00,34845,1614504288
2017-08-01 18:00:00,35982,1664286960
2017-08-01 19:00:00,35869,1686099905
2017-08-01 20:00:00,35812,1691295863
2017-08-01 21:00:00,35492,1689422819
2017-08-01 22:00:00,35222,1686965143
2017-08-01 23:00:00,35830,1723155838
2017-08-02 00:00:00,41757,1762534728
2017-08-02 01:00:00,35514,1721009062
2017-08-02 02:00:00,36508,1780818605
2017-08-02 03:00:00,26463,1281577292
2017-08-02 04:00:00,974,15885052
2017-08-02 05:00:00,831,14981384
2017-08-02 06:00:00,727,13899666
2017-08-02 07:00:00,746,13218004
2017-08-02 08:00:00,2871,31629464
2017-08-02 09:00:00,6361,34896456
2017-08-02 10:00:00,3503,29271772
2017-08-02 11:00:00,3846,28407380
2017-08-02 12:00:00,9291,52364918
2017-08-02 13:00:00,9733,48421608
2017-08-02 14:00:00,8644,60800024
2017-08-02 15:00:00,10460,52966488
2017-08-02 16:00:00,6722,67179184
2017-08-02 17:00:00,7326,56690552
2017-08-02 18:00:00,6868,41770852
2017-08-02 19:00:00,6136,36021409
2017-08-02 20:00:00,5198,32738261
2017-08-02 21:00:00,5033,31535320
2017-08-02 22:00:00,4679,24375088
2017-08-02 23:00:00,5070,23276064
2017-08-03 00:00:00,5394,25479152
2017-08-03 01:00:00,17243,37394264
2017-08-03 02:00:00,4385,22235736
2017-08-03 03:00:00,5184,21326480
2017-08-03 04:00:00,5021,20635608
2017-08-03 05:00:00,4954,20348876
2017-08-03 06:00:00,4929,20131324
2017-08-03 07:00:00,4826,19760336
2017-08-03 08:00:00,4614,18937728
2017-08-03 09:00:00,4916,19648440
2017-08-03 10:00:00,5831,25151224
2017-08-03 11:00:00,29250,269139894
2017-08-03 12:00:00,21314,112433480
2017-08-03 13:00:00,5963,28934798
2017-08-03 14:00:00,21722,125916304
2017-08-03 15:00:00,35436,209547772
2017-08-03 16:00:00,5146,42643724
2017-08-03 17:00:00,7673,37330184
2017-08-03 18:00:00,6916,30305988
2017-08-03 19:00:00,14701,41234392
2017-08-03 20:00:00,11144,32683920
2017-08-03 21:00:00,4907,18917712
2017-08-03 22:00:00,3619,16081512
2017-08-03 23:00:00,2995,14181688
2017-08-04 00:00:00,2188,12184152
2017-08-04 01:00:00,1531,10496888
2017-08-04 02:00:00,1171,9054712
2017-08-04 03:00:00,1036,8451080
2017-08-04 04:00:00,866,7817704
2017-08-04 05:00:00,860,8459336
2017-08-04 06:00:00,710,7826616
2017-08-04 07:00:00,536,6572842
2017-08-04 08:00:00,546,6222208
2017-08-04 09:00:00,486,5723890
2017-08-04 10:00:00,2046,20761672
2017-08-04 11:00:00,26195,274737714
2017-08-04 12:00:00,17577,112729546
2017-08-04 13:00:00,32867,316457696
2017-08-04 14:00:00,2022,11742746
2017-08-04 15:00:00,17302,101716742
2017-08-04 16:00:00,17590,103803364
2017-08-04 17:00:00,8578,25710740
2017-08-04 18:00:00,28914,390079891
2017-08-04 19:00:00,14219,91152480
2017-08-04 20:00:00,26818,391023324
2017-08-04 21:00:00,20183,400564354
2017-08-04 22:00:00,7962,145038279
2017-08-04 23:00:00,2014,15863937
2017-08-05 00:00:00,1706,13329787
2017-08-05 01:00:00,3315,17762332
2017-08-05 02:00:00,2438,17263072
2017-08-05 03:00:00,2034,14623670
2017-08-05 04:00:00,1519,11266040
2017-08-05 05:00:00,1476,9811336
2017-08-05 06:00:00,1068,7949064
2017-08-05 07:00:00,1259,9556875
2017-08-05 08:00:00,11019,207939855
2017-08-05 09:00:00,3842,69125956
2017-08-05 10:00:00,949,11255968
2017-08-05 11:00:00,912,8873252
2017-08-05 12:00:00,814,10979064
2017-08-05 13:00:00,1221,16015912
2017-08-05 14:00:00,1533,16191116
2017-08-05 15:00:00,1335,10350460
2017-08-05 16:00:00,1393,11093072
2017-08-05 17:00:00,1776,11473284
2017-08-05 18:00:00,1742,11298620
2017-08-05 19:00:00,1710,11154188
2017-08-05 20:00:00,1666,10089756
2017-08-05 21:00:00,1668,9824024
2017-08-05 22:00:00,1491,8678820
2017-08-05 23:00:00,1375,8288116
2017-08-06 00:00:00,1350,8028560
2017-08-06 01:00:00,1248,7185388
2017-08-06 02:00:00,1197,6677276
2017-08-06 03:00:00,1147,5986108
2017-08-06 04:00:00,1128,5571208
2017-08-06 05:00:00,1002,5160400
2017-08-06 06:00:00,907,4866896
2017-08-06 07:00:00,853,4730288
2017-08-06 08:00:00,872,4925128
2017-08-06 09:00:00,1280,7304816
2017-08-06 10:00:00,951,7142340
2017-08-06 11:00:00,1433,23054976
2017-08-06 12:00:00,1586,26548380
2017-08-06 13:00:00,2719,49508376
2017-08-06 14:00:00,2617,46717204
2017-08-06 15:00:00,7906,38790884
2017-08-06 16:00:00,7917,39944284
2017-08-06 17:00:00,6710,41692340
2017-08-06 18:00:00,4023,40136736
2017-08-06 19:00:00,3326,47690904
2017-08-06 20:00:00,2989,45218072
2017-08-06 21:00:00,3015,50123232
2017-08-06 22:00:00,3165,50575332
2017-08-06 23:00:00,3128,45771400
2017-08-07 00:00:00,5472,51954456
2017-08-07 01:00:00,2996,39674416
2017-08-07 02:00:00,2866,38433924
2017-08-07 03:00:00,2666,41058612
2017-08-07 04:00:00,2295,32790864
2017-08-07 05:00:00,2110,27122372
2017-08-07 06:00:00,1829,20197380
2017-08-07 07:00:00,1687,18164972
2017-08-07 08:00:00,1670,16676748
2017-08-07 09:00:00,2751,16557312
2017-08-07 10:00:00,2228,15723098
2017-08-07 11:00:00,12090,42029602
2017-08-07 12:00:00,18056,47634720
2017-08-07 13:00:00,17278,48780010
2017-08-07 14:00:00,9343,34957470
2017-08-07 15:00:00,7167,35763204
2017-08-07 16:00:00,7821,40754916
2017-08-07 17:00:00,7352,40435768
2017-08-07 18:00:00,6567,38870420
2017-08-07 19:00:00,5831,32735460
2017-08-07 20:00:00,5280,29759920
2017-08-07 21:00:00,4630,26957148
2017-08-07 22:00:00,4119,24719602
2017-08-07 23:00:00,3962,25228946
2017-08-08 00:00:00,3381,26070836
2017-08-08 01:00:00,3223,26351004
2017-08-08 02:00:00,3067,24321016
2017-08-08 03:00:00,2677,20964716
2017-08-08 04:00:00,2433,19429008
2017-08-08 05:00:00,2196,18008508
2017-08-08 06:00:00,1916,17260724
2017-08-08 07:00:00,1711,16818196
2017-08-08 08:00:00,1838,21592684
2017-08-08 09:00:00,1581,14447176
2017-08-08 10:00:00,2202,26844246
2017-08-08 11:00:00,16001,124606522
2017-08-08 12:00:00,16728,132162309
2017-08-08 13:00:00,10421,77046667
2017-08-08 14:00:00,17254,53834052
2017-08-08 15:00:00,14612,45537797
2017-08-08 16:00:00,15971,48727606
2017-08-08 17:00:00,12477,43369692
2017-08-08 18:00:00,12132,39181260
2017-08-08 19:00:00,11441,41306928
2017-08-08 20:00:00,9232,34551980
2017-08-08 21:00:00,7589,35584348
2017-08-08 22:00:00,6707,31676740
2017-08-08 23:00:00,7469,28697988
2017-08-09 00:00:00,7457,33528178
2017-08-09 01:00:00,6783,38417600
2017-08-09 02:00:00,6638,37910002
2017-08-09 03:00:00,6288,30049012
2017-08-09 04:00:00,6021,27873200
2017-08-09 05:00:00,6146,33995440
2017-08-09 06:00:00,6035,33943816
2017-08-09 07:00:00,5739,30857544
2017-08-09 08:00:00,5864,36363792
2017-08-09 09:00:00,6616,53991212
2017-08-09 10:00:00,7547,60593664
2017-08-09 11:00:00,6641,54121640
2017-08-09 12:00:00,6479,55112382
2017-08-09 13:00:00,20519,80923099
2017-08-09 14:00:00,15128,58788747
2017-08-09 15:00:00,16589,74065368
2017-08-09 16:00:00,17561,63358224
2017-08-09 17:00:00,10573,49553426
2017-08-09 18:00:00,8062,43267900
2017-08-09 19:00:00,7249,50289553
2017-08-09 20:00:00,6838,34455494
2017-08-09 21:00:00,6991,39081813
2017-08-09 22:00:00,6681,37318646
2017-08-09 23:00:00,6377,37039556
2017-08-10 00:00:00,5854,35686696
2017-08-10 01:00:00,5445,28377208
2017-08-10 02:00:00,5069,28320552
2017-08-10 03:00:00,4872,28315564
2017-08-10 04:00:00,4814,32379120
2017-08-10 05:00:00,4362,22420116
2017-08-10 06:00:00,4269,24695652
2017-08-10 07:00:00,4138,21256166
2017-08-10 08:00:00,4210,26208252
2017-08-10 09:00:00,4680,44229580
2017-08-10 10:00:00,4454,19612748
2017-08-10 11:00:00,4548,21426900
2017-08-10 12:00:00,4716,47503424
2017-08-10 13:00:00,4638,26451400
2017-08-10 14:00:00,4482,26671792
2017-08-10 15:00:00,4246,25076479
2017-08-10 16:00:00,4070,23639172
2017-08-10 17:00:00,4603,26834852
2017-08-10 18:00:00,4559,25276820
2017-08-10 19:00:00,4105,22332016
2017-08-10 20:00:00,4360,21272152
2017-08-10 21:00:00,6643,112436084
2017-08-10 22:00:00,29124,1228691664
2017-08-10 23:00:00,39674,1791026852
2017-08-11 00:00:00,39972,1808685664
2017-08-11 01:00:00,39530,1794812900
2017-08-11 02:00:00,39233,1780214140
2017-08-11 03:00:00,39577,1807094700
2017-08-11 04:00:00,39507,1817956768
2017-08-11 05:00:00,39285,1809173048
2017-08-11 06:00:00,39040,1802323400
2017-08-11 07:00:00,39493,1802793708
2017-08-11 08:00:00,20153,837059128
2017-08-11 09:00:00,5900,18753500
2017-08-11 10:00:00,5128,16658840
2017-08-11 11:00:00,19096,58235276
2017-08-11 12:00:00,30228,240066004
2017-08-11 13:00:00,17113,38781508
2017-08-11 14:00:00,16943,35811182
2017-08-11 15:00:00,15136,37392866
2017-08-11 16:00:00,14972,36051609
2017-08-11 17:00:00,12260,25799636
2017-08-11 18:00:00,9251,20805188
2017-08-11 19:00:00,5124,16341672
2017-08-11 20:00:00,4619,17657004
2017-08-11 21:00:00,4239,17538748
2017-08-11 22:00:00,4542,18161952
2017-08-11 23:00:00,4621,19110396
2017-08-12 00:00:00,4503,18234096
2017-08-12 01:00:00,4714,17469380
2017-08-12 02:00:00,4559,16767188
2017-08-12 03:00:00,4277,15522932
2017-08-12 04:00:00,3915,13579508
2017-08-12 05:00:00,3638,12658580
2017-08-12 06:00:00,3480,12524304
2017-08-12 07:00:00,3298,12010256
2017-08-12 08:00:00,3170,12100148
2017-08-12 09:00:00,3113,12223444
2017-08-12 10:00:00,3095,13674604
2017-08-12 11:00:00,3076,12204252
2017-08-12 12:00:00,3720,13768040
2017-08-12 13:00:00,4143,14141076
2017-08-12 14:00:00,3891,13364416
2017-08-12 15:00:00,3807,12878516
2017-08-12 16:00:00,3720,12563424
2017-08-12 17:00:00,3621,12420600
2017-08-12 18:00:00,3543,12557116
2017-08-12 19:00:00,3692,12926128
2017-08-12 20:00:00,3476,12269836
2017-08-12 21:00:00,3264,11694992
2017-08-12 22:00:00,3263,12768260
2017-08-12 23:00:00,2877,11525600
2017-08-13 00:00:00,2670,11065900
2017-08-13 01:00:00,2960,10704584
2017-08-13 02:00:00,2887,10359544
2017-08-13 03:00:00,2844,10525168
2017-08-13 04:00:00,2766,10132540
2017-08-13 05:00:00,2702,9645268
2017-08-13 06:00:00,2650,8495752
2017-08-13 07:00:00,2568,8236956
2017-08-13 08:00:00,2475,8052280
2017-08-13 09:00:00,2386,8632596
2017-08-13 10:00:00,2352,8617628
2017-08-13 11:00:00,2291,8011788
2017-08-13 12:00:00,2290,7588500
2017-08-13 13:00:00,2312,8073592
2017-08-13 14:00:00,2368,10338276
2017-08-13 15:00:00,2282,10701440
2017-08-13 16:00:00,2206,10971196
2017-08-13 17:00:00,2234,11822700
2017-08-13 18:00:00,3334,17921261
2017-08-13 19:00:00,3576,19973171
2017-08-13 20:00:00,2716,15514052
2017-08-13 21:00:00,2678,15496254
2017-08-13 22:00:00,2786,14324808
2017-08-13 23:00:00,2798,13816432
2017-08-14 00:00:00,2248,11648516
2017-08-14 01:00:00,2198,11088380
2017-08-14 02:00:00,2159,10923524
2017-08-14 03:00:00,2095,10153140
2017-08-14 04:00:00,2027,9087264
2017-08-14 05:00:00,1968,8562624
2017-08-14 06:00:00,1859,8379404
2017-08-14 07:00:00,1899,8024960
2017-08-14 08:00:00,1800,7952308
2017-08-14 09:00:00,1832,8046168
2017-08-14 10:00:00,2955,11412772
2017-08-14 11:00:00,3163,17321048
2017-08-14 12:00:00,13097,32939542
2017-08-14 13:00:00,12675,28164152
2017-08-14 14:00:00,12601,28260496
2017-08-14 15:00:00,11930,36722992
2017-08-14 16:00:00,11895,40033392
2017-08-14 17:00:00,36689,272798936
2017-08-14 18:00:00,23533,105209301
2017-08-14 19:00:00,6052,21114568
2017-08-14 20:00:00,5750,20321220
2017-08-14 21:00:00,5318,19555824
2017-08-14 22:00:00,4757,19807972
2017-08-14 23:00:00,4002,21728368
2017-08-15 00:00:00,3601,20976652
2017-08-15 01:00:00,3199,18833720
2017-08-15 02:00:00,3123,16813028
2017-08-15 03:00:00,2840,14766912
2017-08-15 04:00:00,2669,13235252
2017-08-15 05:00:00,2481,12205840
2017-08-15 06:00:00,2314,11615896
2017-08-15 07:00:00,2179,10737528
2017-08-15 08:00:00,2158,10372388
2017-08-15 09:00:00,2128,10384344
2017-08-15 10:00:00,28196,259756854
2017-08-15 11:00:00,4005,34847898
2017-08-15 12:00:00,18023,103329950
2017-08-15 13:00:00,2877,24231332
2017-08-15 14:00:00,2232,22056748
2017-08-15 15:00:00,4978,33038972
2017-08-15 16:00:00,7472,44764718
2017-08-15 17:00:00,8253,61358514
2017-08-15 18:00:00,3277,25514367
2017-08-15 19:00:00,2560,22608860
2017-08-15 20:00:00,1831,17940096
2017-08-15 21:00:00,2092,19765916
2017-08-15 22:00:00,2045,20481824
2017-08-15 23:00:00,7588,33097400
2017-08-16 00:00:00,14512,44384556
2017-08-16 01:00:00,1754,16737460
2017-08-16 02:00:00,1727,15041896
2017-08-16 03:00:00,1705,14394204
2017-08-16 04:00:00,1659,13340652
2017-08-16 05:00:00,1642,12658336
2017-08-16 06:00:00,1550,11632492
2017-08-16 07:00:00,1509,10989644
2017-08-16 08:00:00,1577,11216260
2017-08-16 09:00:00,1835,13345364
2017-08-16 10:00:00,4708,20779840
2017-08-16 11:00:00,5103,31105668
2017-08-16 12:00:00,10034,40828296
2017-08-16 13:00:00,4288,30418928
2017-08-16 14:00:00,3893,28169020
2017-08-16 15:00:00,2794,22217920
2017-08-16 16:00:00,2623,18376980
2017-08-16 17:00:00,2080,15866496
2017-08-16 18:00:00,2080,15744564
2017-08-16 19:00:00,2638,43127612
2017-08-16 20:00:00,1559,11568368
2017-08-16 21:00:00,1411,9813520
2017-08-16 22:00:00,1620,18361924
2017-08-16 23:00:00,1522,18101740
2017-08-17 00:00:00,1429,17686792
2017-08-17 01:00:00,1380,17476748
2017-08-17 02:00:00,1334,15729344
2017-08-17 03:00:00,1293,10960064
2017-08-17 04:00:00,1256,10786176
2017-08-17 05:00:00,1256,10704312
2017-08-17 06:00:00,1179,8883576
2017-08-17 07:00:00,1195,8939448
2017-08-17 08:00:00,1324,9290728
2017-08-17 09:00:00,1319,8732048
2017-08-17 10:00:00,1653,20794228
2017-08-17 11:00:00,1646,20713424
2017-08-17 12:00:00,1562,11134018
2017-08-17 13:00:00,2705,23422480
2017-08-17 14:00:00,3501,33675860
2017-08-17 15:00:00,5957,42286248
2017-08-17 16:00:00,6040,40206792
2017-08-17 17:00:00,9412,62315616
2017-08-17 18:00:00,7112,48171684
2017-08-17 19:00:00,2438,19847174
2017-08-17 20:00:00,2239,18464428
2017-08-17 21:00:00,2588,17697356
2017-08-17 22:00:00,13873,216108268
2017-08-17 23:00:00,3925,19581180
2017-08-18 00:00:00,3572,15149552
2017-08-18 01:00:00,3456,14486352
2017-08-18 02:00:00,3364,15780784
2017-08-18 03:00:00,3131,14218284
2017-08-18 04:00:00,2908,13003004
2017-08-18 05:00:00,2697,11357708
2017-08-18 06:00:00,2382,9469424
2017-08-18 07:00:00,2191,8579032
2017-08-18 08:00:00,1962,8145832
2017-08-18 09:00:00,2838,10604872
2017-08-18 10:00:00,3827,19448648
2017-08-18 11:00:00,5524,29111128
2017-08-18 12:00:00,3289,22423528
2017-08-18 13:00:00,3389,25908608
2017-08-18 14:00:00,4727,33208628
2017-08-18 15:00:00,3122,20425540
2017-08-18 16:00:00,2659,17421249
2017-08-18 17:00:00,12656,36151745
2017-08-18 18:00:00,32172,69953101
2017-08-18 19:00:00,29272,65136284
2017-08-18 20:00:00,45105,291421448
2017-08-18 21:00:00,7636,25110038
2017-08-18 22:00:00,2456,12227110
2017-08-18 23:00:00,1697,9992892
2017-08-19 00:00:00,1711,9579656
2017-08-19 01:00:00,1319,9314208
2017-08-19 02:00:00,1343,10814372
2017-08-19 03:00:00,1361,12500536
2017-08-19 04:00:00,1477,14836932
2017-08-19 05:00:00,1549,18188808
2017-08-19 06:00:00,1644,21323676
2017-08-19 07:00:00,1679,22545416
2017-08-19 08:00:00,1495,16031732
2017-08-19 09:00:00,1369,11303836
2017-08-19 10:00:00,1483,10470608
2017-08-19 11:00:00,1664,8928732
2017-08-19 12:00:00,1491,7951811
2017-08-19 13:00:00,3249,8655815
2017-08-19 14:00:00,14206,101748263
2017-08-19 15:00:00,4447,8764628
2017-08-19 16:00:00,28739,253721960
2017-08-19 17:00:00,4560,12382220
2017-08-19 18:00:00,4446,11085984
2017-08-19 19:00:00,4236,9649635
2017-08-19 20:00:00,3591,8883667
2017-08-19 21:00:00,3206,7955827
2017-08-19 22:00:00,2936,7925187
2017-08-19 23:00:00,2634,7414532
2017-08-20 00:00:00,2670,7313812
2017-08-20 01:00:00,2578,7322396
2017-08-20 02:00:00,2462,7943396
2017-08-20 03:00:00,2008,7616444
2017-08-20 04:00:00,1601,7209944
2017-08-20 05:00:00,1321,6527124
2017-08-20 06:00:00,1193,6253444
2017-08-20 07:00:00,1092,6067932
2017-08-20 08:00:00,1001,5887472
2017-08-20 09:00:00,1239,6474572
2017-08-20 10:00:00,1480,6897211
2017-08-20 11:00:00,1444,7227500
2017-08-20 12:00:00,1357,7048336
2017-08-20 13:00:00,1124,6403624
2017-08-20 14:00:00,1029,6715016
2017-08-20 15:00:00,1072,6522504
2017-08-20 16:00:00,1119,6441240
2017-08-20 17:00:00,1021,6836016
2017-08-20 18:00:00,989,6614344
2017-08-20 19:00:00,1005,6141052
2017-08-20 20:00:00,988,6332496
2017-08-20 21:00:00,975,6106528
2017-08-20 22:00:00,2952,7926560
2017-08-20 23:00:00,2194,10449500
2017-08-21 00:00:00,1056,10041100
2017-08-21 01:00:00,979,9396504
2017-08-21 02:00:00,976,8864636
2017-08-21 03:00:00,922,7147616
2017-08-21 04:00:00,925,6512828
2017-08-21 05:00:00,906,6223408
2017-08-21 06:00:00,857,5496264
2017-08-21 07:00:00,884,5796844
2017-08-21 08:00:00,954,5903500
2017-08-21 09:00:00,1413,10534140
2017-08-21 10:00:00,4243,16497392
2017-08-21 11:00:00,1895,17948944
2017-08-21 12:00:00,11495,212469686
2017-08-21 13:00:00,28295,319512084
2017-08-21 14:00:00,18900,109054002
2017-08-21 15:00:00,5289,29935916
2017-08-21 16:00:00,8622,60557190
2017-08-21 17:00:00,2831,25004846
2017-08-21 18:00:00,2215,21538546
2017-08-21 19:00:00,2026,19530582
2017-08-21 20:00:00,25410,259900132
2017-08-21 21:00:00,4356,21968970
2017-08-21 22:00:00,4122,26740205
2017-08-21 23:00:00,2704,19401713
2017-08-22 00:00:00,6450,20799272
2017-08-22 01:00:00,4646,15356012
2017-08-22 02:00:00,3650,14722090
2017-08-22 03:00:00,3261,13958612
2017-08-22 04:00:00,3132,10687460
2017-08-22 05:00:00,3009,7263788
2017-08-22 06:00:00,2932,6433448
2017-08-22 07:00:00,2312,6294852
2017-08-22 08:00:00,3597,9068844
2017-08-22 09:00:00,3755,12823184
2017-08-22 10:00:00,10827,53846716
2017-08-22 11:00:00,6060,31279380
2017-08-22 12:00:00,1788,23246460
2017-08-22 13:00:00,2543,22283782
2017-08-22 14:00:00,2722,32229284
2017-08-22 15:00:00,8165,40909805
2017-08-22 16:00:00,3950,28154404
2017-08-22 17:00:00,2351,27114257
2017-08-22 18:00:00,12341,226621737
2017-08-22 19:00:00,3808,58390189
2017-08-22 20:00:00,2565,24280293
2017-08-22 21:00:00,2066,21041917
2017-08-22 22:00:00,1810,19686104
2017-08-22 23:00:00,2331,19412520
2017-08-23 00:00:00,2028,14516728
2017-08-23 01:00:00,1834,13022484
2017-08-23 02:00:00,1694,10085356
2017-08-23 03:00:00,1665,9130384
2017-08-23 04:00:00,1638,8827444
2017-08-23 05:00:00,1668,9225860
2017-08-23 06:00:00,1611,9536684
2017-08-23 07:00:00,1530,10468224
2017-08-23 08:00:00,1446,7740611
2017-08-23 09:00:00,3947,13966063
2017-08-23 10:00:00,12167,34447405
2017-08-23 11:00:00,13171,34278749
2017-08-23 12:00:00,13588,35128363
2017-08-23 13:00:00,6678,21306159
2017-08-23 14:00:00,12370,49879884
2017-08-23 15:00:00,6007,36977796
2017-08-23 16:00:00,3105,28376588
2017-08-23 17:00:00,4810,28055311
2017-08-23 18:00:00,4887,27023327
2017-08-23 19:00:00,4933,28887999
2017-08-23 20:00:00,6825,42517166
2017-08-23 21:00:00,7990,40946053
2017-08-23 22:00:00,8681,40042325
2017-08-23 23:00:00,7471,36321187
2017-08-24 00:00:00,6264,33334255
2017-08-24 01:00:00,5752,32201015
2017-08-24 02:00:00,5246,30442867
2017-08-24 03:00:00,4565,26559339
2017-08-24 04:00:00,3954,23654687
2017-08-24 05:00:00,3568,23391999
2017-08-24 06:00:00,2999,19625543
2017-08-24 07:00:00,2768,17999803
2017-08-24 08:00:00,2275,14416276
2017-08-24 09:00:00,2382,14659256
2017-08-24 10:00:00,2336,17331356
2017-08-24 11:00:00,3300,18437269
2017-08-24 12:00:00,2709,17344605
2017-08-24 13:00:00,3523,27595128
2017-08-24 14:00:00,6864,37257906
2017-08-24 15:00:00,28832,276156527
2017-08-24 16:00:00,3020,27164303
2017-08-24 17:00:00,2560,21722439
2017-08-24 18:00:00,25962,72639218
2017-08-24 19:00:00,53347,114672342
2017-08-24 20:00:00,41915,84406278
2017-08-24 21:00:00,33758,108308630
2017-08-24 22:00:00,17883,27235764
2017-08-24 23:00:00,18299,26387828
2017-08-25 00:00:00,17602,24568556
2017-08-25 01:00:00,15403,22225620
2017-08-25 02:00:00,14683,20032844
2017-08-25 03:00:00,13458,18951596
2017-08-25 04:00:00,12190,17691552
2017-08-25 05:00:00,10975,15919840
2017-08-25 06:00:00,9754,14034936
2017-08-25 07:00:00,8545,11231036
2017-08-25 08:00:00,7613,10415463
2017-08-25 09:00:00,7005,13182523
2017-08-25 10:00:00,7096,14370784
2017-08-25 11:00:00,7343,21132256
2017-08-25 12:00:00,6508,16464228
2017-08-25 13:00:00,5554,21931183
2017-08-25 14:00:00,4988,24351641
2017-08-25 15:00:00,5150,22440993
2017-08-25 16:00:00,7181,35140169
2017-08-25 17:00:00,7917,42424403
2017-08-25 18:00:00,7378,43725352
2017-08-25 19:00:00,6044,34853464
2017-08-25 20:00:00,4946,28106920
2017-08-25 21:00:00,2869,13215158
2017-08-25 22:00:00,34832,445530569
2017-08-25 23:00:00,4309,31236822
2017-08-26 00:00:00,1779,7527591
2017-08-26 01:00:00,1675,7029888
2017-08-26 02:00:00,25055,246977428
2017-08-26 03:00:00,3731,29859940
2017-08-26 04:00:00,1384,5888492
2017-08-26 05:00:00,1324,4806740
2017-08-26 06:00:00,1195,3836516
2017-08-26 07:00:00,1147,3286120
2017-08-26 08:00:00,1139,3373360
2017-08-26 09:00:00,1070,3333020
2017-08-26 10:00:00,1039,3135604
2017-08-26 11:00:00,27664,345721084
2017-08-26 12:00:00,1268,6583052
2017-08-26 13:00:00,1081,4626581
2017-08-26 14:00:00,1342,5225469
2017-08-26 15:00:00,1362,5199693
2017-08-26 16:00:00,1271,4697073
2017-08-26 17:00:00,1400,4889925
2017-08-26 18:00:00,12136,221595110
2017-08-26 19:00:00,6611,112683458
2017-08-26 20:00:00,12706,234808256
2017-08-26 21:00:00,4618,70884766
2017-08-26 22:00:00,2384,26549126
2017-08-26 23:00:00,2206,23795915
2017-08-27 00:00:00,2143,22780404
2017-08-27 01:00:00,2062,21304844
2017-08-27 02:00:00,2087,21711032
2017-08-27 03:00:00,1917,19431420
2017-08-27 04:00:00,1825,17493856
2017-08-27 05:00:00,1562,15852700
2017-08-27 06:00:00,1560,13574624
2017-08-27 07:00:00,1540,13232060
2017-08-27 08:00:00,1466,12254568
2017-08-27 09:00:00,1423,11541060
2017-08-27 10:00:00,1549,13606272
2017-08-27 11:00:00,1513,13180448
2017-08-27 12:00:00,1521,13669224
2017-08-27 13:00:00,1457,12805056
2017-08-27 14:00:00,1461,11611384
2017-08-27 15:00:00,1386,10563832
2017-08-27 16:00:00,1573,33131132
2017-08-27 17:00:00,1443,11507380
2017-08-27 18:00:00,1589,14124032
2017-08-27 19:00:00,1535,13236780
2017-08-27 20:00:00,1507,12553128
2017-08-27 21:00:00,1528,11186080
2017-08-27 22:00:00,1418,8426572
2017-08-27 23:00:00,1607,8475368
2017-08-28 00:00:00,1383,8246628
2017-08-28 01:00:00,1278,7314932
2017-08-28 02:00:00,1142,4718820
2017-08-28 03:00:00,1066,4145380
2017-08-28 04:00:00,1068,3589312
2017-08-28 05:00:00,1025,3668956
2017-08-28 06:00:00,1031,3666908
2017-08-28 07:00:00,1164,8873540
2017-08-28 08:00:00,1309,15222284
2017-08-28 09:00:00,4039,21938716
2017-08-28 10:00:00,5377,43445272
2017-08-28 11:00:00,27824,268389302
2017-08-28 12:00:00,34276,295330934
2017-08-28 13:00:00,34987,78196358
2017-08-28 14:00:00,5582,19576784
2017-08-28 15:00:00,25786,259527859
2017-08-28 16:00:00,21765,137986312
2017-08-28 17:00:00,4111,41784168
2017-08-28 18:00:00,17194,102434856
2017-08-28 19:00:00,2023,20243612
2017-08-28 20:00:00,2259,29758772
2017-08-28 22:00:00,1262,7764188
2017-08-28 23:00:00,1589,15835472
2017-08-29 00:00:00,1359,13189254
2017-08-29 01:00:00,1333,14211878
2017-08-29 02:00:00,1177,13678518
2017-08-29 03:00:00,990,11658372
2017-08-29 04:00:00,24320,249911552
2017-08-29 05:00:00,2549,26086000
2017-08-29 06:00:00,727,6025428
2017-08-29 07:00:00,939,9891624
2017-08-29 08:00:00,1864,23897864
2017-08-29 09:00:00,799,5213626
2017-08-29 10:00:00,797,7101562
2017-08-29 11:00:00,3983,46048398
2017-08-29 12:00:00,3420,15702398
2017-08-29 13:00:00,2844,10858882
2017-08-29 14:00:00,3539,12234942
2017-08-29 15:00:00,4532,21165788
2017-08-29 16:00:00,18053,50845923
2017-08-29 17:00:00,18948,174525852
2017-08-29 18:00:00,3257,29283336
2017-08-29 19:00:00,4357,31264056
2017-08-29 20:00:00,4123,27769852
2017-08-29 21:00:00,4038,28278324
2017-08-29 22:00:00,3205,21467204
2017-08-29 23:00:00,8851,145352152
2017-08-30 00:00:00,17471,95778340
2017-08-30 01:00:00,2525,13779284
2017-08-30 02:00:00,2302,14285780
2017-08-30 03:00:00,1883,12876728
2017-08-30 04:00:00,1710,9619400
2017-08-30 05:00:00,1615,9948424
2017-08-30 06:00:00,1616,9964804
2017-08-30 07:00:00,1509,7928472
2017-08-30 08:00:00,1462,7091476
2017-08-30 09:00:00,1852,17511912
2017-08-30 10:00:00,1838,15454728
2017-08-30 11:00:00,2208,15776314
2017-08-30 12:00:00,59419,579452112
2017-08-30 13:00:00,5160,84478428
2017-08-30 14:00:00,9616,33492788
2017-08-30 15:00:00,2792,34334092
2017-08-30 16:00:00,26422,250768944
2017-08-30 17:00:00,15090,158410610
2017-08-30 18:00:00,3977,54026143
2017-08-30 19:00:00,4852,107852406
2017-08-30 20:00:00,11404,290047928
2017-08-30 21:00:00,2379,37749738
2017-08-30 22:00:00,2110,29739860
2017-08-30 23:00:00,1855,27676344
2017-08-31 00:00:00,1926,28125004
2017-08-31 01:00:00,1749,23013092
2017-08-31 02:00:00,1563,21908904
2017-08-31 03:00:00,1508,21157608
2017-08-31 04:00:00,1425,19333236
2017-08-31 05:00:00,1345,17495520
2017-08-31 06:00:00,1327,17186984
2017-08-31 07:00:00,1267,15761280
2017-08-31 08:00:00,7131,143856224
2017-08-31 09:00:00,1462,16798080
2017-08-31 10:00:00,1478,15764360
2017-08-31 11:00:00,1353,13336340
2017-08-31 12:00:00,1531,12945678
2017-08-31 13:00:00,1624,11974702
2017-08-31 14:00:00,1568,12657524
2017-08-31 15:00:00,10587,159245245
2017-08-31 16:00:00,7026,58037176
2017-08-31 17:00:00,4833,34894597
2017-08-31 18:00:00,6338,61905569
2017-08-31 19:00:00,20932,412858292
2017-08-31 20:00:00,3622,41059632
2017-08-31 21:00:00,2615,25302972
2017-08-31 22:00:00,2990,18293908
2017-08-31 23:00:00,2967,15220332
2017-09-01 00:00:00,2729,12219872
2017-09-01 01:00:00,2613,10668360
2017-09-01 02:00:00,2526,9599516
2017-09-01 03:00:00,2439,8261648
2017-09-01 04:00:00,2354,7281616
2017-09-01 05:00:00,2328,8208152
2017-09-01 06:00:00,2350,11057776
2017-09-01 07:00:00,2357,12052768
2017-09-01 08:00:00,2498,10310528
2017-09-01 09:00:00,2376,9571852
2017-09-01 10:00:00,2676,13665142
2017-09-01 11:00:00,21114,49922706
2017-09-01 12:00:00,10360,28735784
2017-09-01 13:00:00,3847,22701376
2017-09-01 14:00:00,4465,27893644
2017-09-01 15:00:00,3586,28384244
2017-09-01 16:00:00,3307,23771016
2017-09-01 17:00:00,5182,16251715
2017-09-01 18:00:00,8848,182146776
2017-09-01 19:00:00,2542,12121448
2017-09-01 20:00:00,2867,9923660
2017-09-01 21:00:00,2812,10133308
2017-09-01 22:00:00,7543,175035776
2017-09-01 23:00:00,2061,8182920
2017-09-02 00:00:00,4399,12841922
2017-09-02 01:00:00,2689,8481410
2017-09-02 02:00:00,1808,6423710
2017-09-02 03:00:00,1698,7870938
2017-09-02 04:00:00,1530,7452154
2017-09-02 05:00:00,1310,5968310
2017-09-02 06:00:00,1224,6260334
2017-09-02 07:00:00,1263,7749382
2017-09-02 08:00:00,1124,6750574
2017-09-02 09:00:00,1060,6738526
2017-09-02 10:00:00,970,6294470
2017-09-02 11:00:00,1139,6748506
2017-09-02 12:00:00,1066,6061170
2017-09-02 13:00:00,1280,10434478
2017-09-02 14:00:00,1314,14104558
2017-09-02 15:00:00,1323,12262810
2017-09-02 16:00:00,1276,11475284
2017-09-02 17:00:00,1207,12736778
2017-09-02 18:00:00,2448,13261036
2017-09-02 19:00:00,1093,8051390
2017-09-02 20:00:00,994,8231046
2017-09-02 21:00:00,1183,8926466
2017-09-02 22:00:00,1183,9194542
2017-09-02 23:00:00,1335,12003058
2017-09-03 00:00:00,1207,11877914
2017-09-03 01:00:00,1100,11071866
2017-09-03 02:00:00,1119,12186226
2017-09-03 03:00:00,1111,11883206
2017-09-03 04:00:00,1123,12428426
2017-09-03 05:00:00,1062,11652390
2017-09-03 06:00:00,994,10015146
2017-09-03 07:00:00,924,9670866
2017-09-03 08:00:00,886,9074934
2017-09-03 09:00:00,20521,401917622
2017-09-03 10:00:00,6174,114436394
2017-09-03 11:00:00,1416,19239206
2017-09-03 12:00:00,942,10943142
2017-09-03 13:00:00,897,9270860
2017-09-03 14:00:00,993,9897044
2017-09-03 15:00:00,6258,74248532
2017-09-03 16:00:00,9010,25025428
2017-09-03 17:00:00,2412,21096969
2017-09-03 18:00:00,1598,31013995
2017-09-03 19:00:00,3039,34962635
2017-09-03 20:00:00,1720,22556459
2017-09-03 21:00:00,1241,7525369
2017-09-03 22:00:00,1346,8125106
2017-09-03 23:00:00,1094,6394034
2017-09-04 00:00:00,1160,6702557
2017-09-04 01:00:00,1040,6283014
2017-09-04 02:00:00,979,6342186
2017-09-04 03:00:00,945,6299114
2017-09-04 04:00:00,873,5503580
2017-09-04 05:00:00,861,4729312
2017-09-04 06:00:00,858,4415908
2017-09-04 07:00:00,859,4393004
2017-09-04 08:00:00,7977,601972208
2017-09-04 11:00:00,6987,514299495
2017-09-04 12:00:00,5484,379268487
2017-09-04 13:00:00,4807,326404647
2017-09-04 14:00:00,5342,303013075
2017-09-04 15:00:00,4536,240075739
2017-09-04 16:00:00,2748,145497219
2017-09-04 17:00:00,2147,78031835
2017-09-04 18:00:00,2596,56477259
2017-09-04 19:00:00,1251,20746871
2017-09-04 20:00:00,994,12095963
2017-09-04 21:00:00,888,8415167
2017-09-04 22:00:00,851,6370971
2017-09-04 23:00:00,813,5060623
2017-09-05 00:00:00,774,3460923
2017-09-05 01:00:00,743,3085999
2017-09-05 02:00:00,689,3010739
2017-09-05 03:00:00,829,6748871
2017-09-05 04:00:00,608,2862191
2017-09-05 05:00:00,579,2858043
2017-09-05 06:00:00,567,2688839
2017-09-05 07:00:00,424,2411843
2017-09-05 08:00:00,414,3028723
2017-09-05 09:00:00,419,4101451
2017-09-05 10:00:00,637,5788175
2017-09-05 11:00:00,2992,44370487
2017-09-05 12:00:00,3408,50346499
2017-09-05 13:00:00,3783,53349236
2017-09-05 14:00:00,3417,52746376
2017-09-05 15:00:00,2645,46358932
2017-09-05 16:00:00,18236,76375538
2017-09-05 17:00:00,13619,69816058
2017-09-05 18:00:00,6907,51972500
2017-09-05 19:00:00,6027,47248528
2017-09-05 20:00:00,5088,45207399
2017-09-05 21:00:00,5954,35845953
2017-09-05 22:00:00,4894,31407788
2017-09-05 23:00:00,1958,28912792
2017-09-06 00:00:00,1484,21513888
2017-09-06 01:00:00,1391,20415448
2017-09-06 02:00:00,1198,18738100
2017-09-06 03:00:00,1011,15618324
2017-09-06 04:00:00,907,13791084
2017-09-06 05:00:00,764,10930448
2017-09-06 06:00:00,769,12002728
2017-09-06 07:00:00,822,11244772
2017-09-06 08:00:00,827,10653440
2017-09-06 09:00:00,1123,12841464
2017-09-06 10:00:00,1063,11601922
2017-09-06 11:00:00,1504,23096554
2017-09-06 12:00:00,1508,23660942
2017-09-06 13:00:00,3044,40184274
2017-09-06 14:00:00,4193,50614716
2017-09-06 15:00:00,3325,29480816
2017-09-06 16:00:00,2752,26270526
2017-09-06 17:00:00,2504,25314576
2017-09-06 18:00:00,1977,15478784
2017-09-06 19:00:00,3070,18544088
2017-09-06 20:00:00,1131,13577676
2017-09-06 21:00:00,2689,29684204
2017-09-06 22:00:00,944,6728892
2017-09-06 23:00:00,999,10732076
2017-09-07 00:00:00,3973,29558508
2017-09-07 01:00:00,951,13526348
2017-09-07 02:00:00,872,12929932
2017-09-07 03:00:00,3775,48872488
2017-09-07 04:00:00,1183,21789864
2017-09-07 05:00:00,1222,22019424
2017-09-07 06:00:00,685,5769552
2017-09-07 07:00:00,704,7896952
2017-09-07 08:00:00,2258,46757140
2017-09-07 09:00:00,1583,22905572
2017-09-07 10:00:00,1878,16860540
2017-09-07 11:00:00,5512,31256996
2017-09-07 12:00:00,4971,32027008
2017-09-07 13:00:00,2877,25440032
2017-09-07 14:00:00,2939,19552236
2017-09-07 15:00:00,5435,29150268
2017-09-07 16:00:00,9209,66265612
2017-09-07 17:00:00,28158,151895896
2017-09-07 18:00:00,15506,90034380
2017-09-07 19:00:00,3733,26269436
2017-09-07 20:00:00,3079,22460480
2017-09-07 21:00:00,2915,22003760
2017-09-07 22:00:00,2717,19149604
2017-09-07 23:00:00,2543,17970556
2017-09-08 00:00:00,2442,15791556
2017-09-08 01:00:00,2364,15566924
2017-09-08 02:00:00,25648,253827800
2017-09-08 03:00:00,2028,11292544
2017-09-08 04:00:00,2174,14967476
2017-09-08 05:00:00,2062,14109088
2017-09-08 06:00:00,2048,13765172
2017-09-08 07:00:00,1964,12995628
2017-09-08 08:00:00,2197,12988220
2017-09-08 09:00:00,2141,13557804
2017-09-08 10:00:00,2377,19375568
2017-09-08 11:00:00,3114,23792946
2017-09-08 12:00:00,2459,16651312
2017-09-08 13:00:00,2451,17248536
2017-09-08 14:00:00,2486,15724242
2017-09-08 15:00:00,2618,15918464
2017-09-08 16:00:00,13833,41849852
2017-09-08 17:00:00,14319,37837126
2017-09-08 18:00:00,3533,13473497
2017-09-08 19:00:00,2250,13272416
2017-09-08 20:00:00,2191,11516792
2017-09-08 21:00:00,1940,9262348
2017-09-08 22:00:00,1905,11150300
2017-09-08 23:00:00,1829,12711488
2017-09-09 00:00:00,3943,13641280
2017-09-09 01:00:00,4038,13539292
2017-09-09 02:00:00,1814,8884576
2017-09-09 03:00:00,1540,7552116
2017-09-09 04:00:00,1486,7089072
2017-09-09 05:00:00,1377,6726308
2017-09-09 06:00:00,1187,5278252
2017-09-09 07:00:00,1148,4954576
2017-09-09 08:00:00,1105,4425000
2017-09-09 09:00:00,1002,3610404
2017-09-09 10:00:00,1059,3753232
2017-09-09 11:00:00,1393,5380380
2017-09-09 12:00:00,1064,3899000
2017-09-09 13:00:00,1141,3932196
2017-09-09 14:00:00,2648,16541444
2017-09-09 15:00:00,1019,4021816
2017-09-09 16:00:00,2151,23480684
2017-09-09 17:00:00,1073,5839662
2017-09-09 18:00:00,906,3688802
2017-09-09 19:00:00,969,3967928
2017-09-09 20:00:00,1186,6711160
2017-09-09 21:00:00,1193,4974640
2017-09-09 22:00:00,1469,5733248
2017-09-09 23:00:00,1529,6334852
2017-09-10 00:00:00,1451,5740516
2017-09-10 01:00:00,1453,5743516
2017-09-10 02:00:00,1472,7069016
2017-09-10 03:00:00,1429,5559096
2017-09-10 04:00:00,1410,5513280
2017-09-10 05:00:00,1405,5512540
2017-09-10 06:00:00,1405,5938204
2017-09-10 07:00:00,1312,5627244
2017-09-10 08:00:00,1276,5659600
2017-09-10 09:00:00,3353,36858660
2017-09-10 10:00:00,1012,4130420
2017-09-10 11:00:00,944,3725396
2017-09-10 12:00:00,956,3745788
2017-09-10 13:00:00,1160,6085692
2017-09-10 14:00:00,24308,243504146
2017-09-10 15:00:00,24250,242936796
2017-09-10 16:00:00,28786,367459404
2017-09-10 17:00:00,23555,313839608
2017-09-10 18:00:00,15537,184209664
2017-09-10 19:00:00,8276,82119476
2017-09-10 20:00:00,6437,63771604
2017-09-10 21:00:00,5251,54501948
2017-09-10 22:00:00,4340,45151288
2017-09-10 23:00:00,3727,37830744
2017-09-11 00:00:00,3006,31150660
2017-09-11 01:00:00,2562,27057252
2017-09-11 02:00:00,2323,24397360
2017-09-11 03:00:00,2097,21703104
2017-09-11 04:00:00,1903,19707568
2017-09-11 05:00:00,1815,18826800
2017-09-11 06:00:00,1696,17809196
2017-09-11 07:00:00,1604,16733316
2017-09-11 08:00:00,1474,15443720
2017-09-11 09:00:00,1642,18168028
2017-09-11 10:00:00,1657,18020625
2017-09-11 11:00:00,2505,21375044
2017-09-11 12:00:00,3249,37040220
2017-09-11 13:00:00,2335,20739846
2017-09-11 14:00:00,2640,22582846
2017-09-11 15:00:00,3096,25706352
2017-09-11 16:00:00,3898,23993728
2017-09-11 17:00:00,9451,48669474
2017-09-11 18:00:00,17870,64185312
2017-09-11 19:00:00,3753,29776412
2017-09-11 20:00:00,3493,25872368
2017-09-11 21:00:00,3322,23491183
2017-09-11 22:00:00,2932,20804048
2017-09-11 23:00:00,2605,18347856
2017-09-12 00:00:00,2512,17076672
2017-09-12 01:00:00,2370,15355680
2017-09-12 02:00:00,2344,14460516
2017-09-12 03:00:00,2313,13637772
2017-09-12 04:00:00,2238,12242028
2017-09-12 05:00:00,2144,11093568
2017-09-12 06:00:00,1966,9951848
2017-09-12 07:00:00,1916,9290476
2017-09-12 08:00:00,1810,8683339
2017-09-12 09:00:00,1849,8296168
2017-09-12 10:00:00,2288,13050788
2017-09-12 11:00:00,2182,12346606
2017-09-12 12:00:00,2092,8890520
2017-09-12 13:00:00,3899,13131931
2017-09-12 14:00:00,4962,15644820
2017-09-12 15:00:00,5040,15008936
2017-09-12 16:00:00,18081,41372316
2017-09-12 17:00:00,9854,28684384
2017-09-12 18:00:00,2779,10410136
2017-09-12 19:00:00,2586,9305784
2017-09-12 20:00:00,2421,12215300
2017-09-12 21:00:00,4369,15855000
2017-09-12 22:00:00,3448,12799286
2017-09-12 23:00:00,2813,9630544
2017-09-13 00:00:00,2221,7580860
2017-09-13 01:00:00,1892,6412960
2017-09-13 02:00:00,1845,5776824
2017-09-13 03:00:00,1840,5518848
2017-09-13 04:00:00,1843,6136100
2017-09-13 05:00:00,1767,5521660
2017-09-13 06:00:00,1737,4941308
2017-09-13 07:00:00,1714,4804316
2017-09-13 08:00:00,1739,4507796
2017-09-13 09:00:00,2136,9315652
2017-09-13 10:00:00,3162,15706316
2017-09-13 11:00:00,2104,9859108
2017-09-13 12:00:00,1714,8698746
2017-09-13 13:00:00,1725,5034146
2017-09-13 14:00:00,2442,7606266
2017-09-13 15:00:00,1918,5884082
2017-09-13 16:00:00,3078,8184110
2017-09-13 17:00:00,4672,23084870
2017-09-13 18:00:00,6332,23809772
2017-09-13 19:00:00,4911,37508876
2017-09-13 20:00:00,4196,31678756
2017-09-13 21:00:00,2785,16892052
2017-09-13 22:00:00,2570,14685556
2017-09-13 23:00:00,2529,14307628
2017-09-14 00:00:00,2238,12694536
2017-09-14 01:00:00,2063,11129000
2017-09-14 02:00:00,1941,10390928
2017-09-14 03:00:00,1786,9524144
2017-09-14 04:00:00,1743,9168132
2017-09-14 05:00:00,1710,9105024
2017-09-14 06:00:00,1678,8524280
2017-09-14 07:00:00,1675,8184184
2017-09-14 08:00:00,1778,10027788
2017-09-14 09:00:00,3492,21838220
2017-09-14 10:00:00,17221,44384664
2017-09-14 11:00:00,4276,17142924
2017-09-14 12:00:00,3454,22673256
2017-09-14 13:00:00,3235,19421880
2017-09-14 14:00:00,2798,15879752
2017-09-14 15:00:00,2722,15764520
2017-09-14 16:00:00,4907,19886340
2017-09-14 17:00:00,5117,34320688
2017-09-14 18:00:00,5952,40928052
2017-09-14 19:00:00,4834,32120100
2017-09-14 20:00:00,3892,25189491
2017-09-14 21:00:00,4963,24078916
2017-09-14 22:00:00,3756,23563154
2017-09-14 23:00:00,3689,22858099
2017-09-15 00:00:00,3229,19651448
2017-09-15 01:00:00,3047,18091420
2017-09-15 02:00:00,2792,16139356
2017-09-15 03:00:00,2324,13151088
2017-09-15 04:00:00,2150,11225556
2017-09-15 05:00:00,2084,10716432
2017-09-15 06:00:00,2044,11190900
2017-09-15 07:00:00,1921,10106056
2017-09-15 08:00:00,1962,10405812
2017-09-15 09:00:00,1847,9274184
2017-09-15 10:00:00,1758,9415872
2017-09-15 11:00:00,2668,16388356
2017-09-15 12:00:00,2665,14820616
2017-09-15 13:00:00,2947,14669520
2017-09-15 14:00:00,4232,23034059
2017-09-15 15:00:00,3752,42828391
2017-09-15 16:00:00,2450,36575236
2017-09-15 17:00:00,2846,35313484
2017-09-15 18:00:00,2612,25325200
2017-09-15 19:00:00,2392,22320416
2017-09-15 20:00:00,2078,19096880
2017-09-15 21:00:00,1889,16571844
2017-09-15 22:00:00,1819,16197768
2017-09-15 23:00:00,1784,16856144
2017-09-16 00:00:00,1721,16608608
2017-09-16 01:00:00,1553,15245828
2017-09-16 02:00:00,1525,13414096
2017-09-16 03:00:00,1455,12273732
2017-09-16 04:00:00,1517,13878536
2017-09-16 05:00:00,1526,14072076
2017-09-16 06:00:00,1476,12065644
2017-09-16 07:00:00,1423,11153764
2017-09-16 08:00:00,1459,12815976
2017-09-16 09:00:00,16136,44407672
2017-09-16 10:00:00,1710,13795456
2017-09-16 11:00:00,1582,12559272
2017-09-16 12:00:00,2635,13883743
2017-09-16 13:00:00,1453,12678812
2017-09-16 14:00:00,1476,12205924
2017-09-16 15:00:00,1618,17342760
2017-09-16 16:00:00,1597,13300200
2017-09-16 17:00:00,1736,20223864
2017-09-16 18:00:00,1691,16956396
2017-09-16 19:00:00,1620,20963036
2017-09-16 20:00:00,1360,12776924
2017-09-16 21:00:00,2403,16105788
2017-09-16 22:00:00,1331,10770924
2017-09-16 23:00:00,1235,9474156
2017-09-17 00:00:00,1224,9798764
2017-09-17 01:00:00,1203,9237804
2017-09-17 02:00:00,1117,8972460
2017-09-17 03:00:00,1147,9248940
2017-09-17 04:00:00,1066,8677548
2017-09-17 05:00:00,1131,9552556
2017-09-17 06:00:00,1118,9665196
2017-09-17 07:00:00,1104,10233900
2017-09-17 08:00:00,1103,10847788
2017-09-17 09:00:00,1215,11157484
2017-09-17 10:00:00,1339,8175468
2017-09-17 11:00:00,1392,7705212
2017-09-17 12:00:00,1287,7634092
2017-09-17 13:00:00,2650,19349708
2017-09-17 14:00:00,2844,20211372
2017-09-17 15:00:00,2418,17774612
2017-09-17 16:00:00,1346,9820484
2017-09-17 17:00:00,1195,7503668
2017-09-17 18:00:00,1076,7106676
2017-09-17 19:00:00,1193,8330394
2017-09-17 20:00:00,1263,8486599
2017-09-17 21:00:00,1646,10679600
2017-09-17 22:00:00,1534,9122820
2017-09-17 23:00:00,16123,37590952
2017-09-18 00:00:00,5185,14835272
2017-09-18 01:00:00,1287,7408136
2017-09-18 02:00:00,1083,7076224
2017-09-18 03:00:00,1138,7878436
2017-09-18 04:00:00,1108,7206060
2017-09-18 05:00:00,1098,6757292
2017-09-18 06:00:00,1081,6185388
2017-09-18 07:00:00,1103,6706636
2017-09-18 08:00:00,1064,7199644
2017-09-18 09:00:00,1313,8498912
2017-09-18 10:00:00,1392,9164560
2017-09-18 11:00:00,15887,38880764
2017-09-18 12:00:00,10258,26879244
2017-09-18 13:00:00,1550,9163192
2017-09-18 14:00:00,2046,13220944
2017-09-18 15:00:00,2089,13972248
2017-09-18 16:00:00,1941,11874655
2017-09-18 17:00:00,6585,47594209
2017-09-18 18:00:00,6438,49390409
2017-09-18 19:00:00,5443,46284614
2017-09-18 20:00:00,1643,15007534
2017-09-18 21:00:00,1303,11908562
2017-09-18 22:00:00,1430,9767248
2017-09-18 23:00:00,2475,9928908
2017-09-19 00:00:00,1582,8596708
2017-09-19 01:00:00,2438,8733852
2017-09-19 02:00:00,1833,9497260
2017-09-19 03:00:00,1146,7592552
2017-09-19 04:00:00,1117,7445664
2017-09-19 05:00:00,1161,7742736
2017-09-19 06:00:00,1102,6297900
2017-09-19 07:00:00,1091,6254508
2017-09-19 08:00:00,1544,7305188
2017-09-19 09:00:00,2461,17224336
2017-09-19 10:00:00,3363,23990816
2017-09-19 11:00:00,3398,30756384
2017-09-19 12:00:00,2964,22978060
2017-09-19 13:00:00,2754,24985860
2017-09-19 14:00:00,2354,17984480
2017-09-19 15:00:00,2965,36991648
2017-09-19 16:00:00,17591,62032780
2017-09-19 17:00:00,5792,51309120
2017-09-19 18:00:00,7334,51388444
2017-09-19 19:00:00,7048,40218152
2017-09-19 20:00:00,6078,30319968
2017-09-19 21:00:00,5591,26753264
2017-09-19 22:00:00,4888,24827320
2017-09-19 23:00:00,4318,22708636
2017-09-20 00:00:00,4109,21858956
2017-09-20 01:00:00,3766,21246432
2017-09-20 02:00:00,3150,19305008
2017-09-20 03:00:00,2401,16949148
2017-09-20 04:00:00,1667,14086988
2017-09-20 05:00:00,1472,14817464
2017-09-20 06:00:00,1272,12992604
2017-09-20 07:00:00,1378,14294392
2017-09-20 08:00:00,1285,13588708
2017-09-20 09:00:00,1454,15322496
2017-09-20 10:00:00,1727,14680952
2017-09-20 11:00:00,1915,15980156
2017-09-20 12:00:00,2341,17195436
2017-09-20 13:00:00,4524,19702318
2017-09-20 14:00:00,4326,15707920
2017-09-20 15:00:00,4951,28744392
2017-09-20 16:00:00,14265,79035137
2017-09-20 17:00:00,17340,107092997
2017-09-20 18:00:00,13973,80632863
2017-09-20 19:00:00,8283,41669230
2017-09-20 20:00:00,6310,19128169
2017-09-20 21:00:00,6497,17480669
2017-09-20 22:00:00,6336,18313189
2017-09-20 23:00:00,19902,46409177
2017-09-21 00:00:00,8614,27507165
2017-09-21 01:00:00,5716,24555417
2017-09-21 02:00:00,5026,12947812
2017-09-21 03:00:00,4787,9603940
2017-09-21 04:00:00,4401,8895316
2017-09-21 05:00:00,4194,8715876
2017-09-21 06:00:00,3950,8519804
2017-09-21 07:00:00,4610,13688584
2017-09-21 08:00:00,4070,9849192
2017-09-21 09:00:00,5404,56885344
2017-09-21 10:00:00,6061,57341312
2017-09-21 11:00:00,4837,37585172
2017-09-21 12:00:00,4350,29732196
2017-09-21 13:00:00,4321,26437516
2017-09-21 14:00:00,4026,21455204
2017-09-21 15:00:00,3462,19373412
2017-09-21 16:00:00,4230,13651956
2017-09-21 17:00:00,4186,13064453
2017-09-21 18:00:00,3800,12167930
2017-09-21 19:00:00,3635,9047972
2017-09-21 20:00:00,4815,10497464
2017-09-21 21:00:00,3989,8712328
2017-09-21 22:00:00,4450,28399884
2017-09-21 23:00:00,3783,20803544
2017-09-22 00:00:00,3293,9626168
2017-09-22 01:00:00,3093,7933868
2017-09-22 02:00:00,2882,6079000
2017-09-22 03:00:00,2699,5547644
2017-09-22 04:00:00,2459,5368012
2017-09-22 05:00:00,2279,4736772
2017-09-22 06:00:00,2146,4617976
2017-09-22 07:00:00,2072,3711212
2017-09-22 08:00:00,4843,28516960
2017-09-22 09:00:00,14808,109377448
2017-09-22 10:00:00,17771,121599312
2017-09-22 11:00:00,17297,91064564
2017-09-22 12:00:00,10922,44456288
2017-09-22 13:00:00,7738,13943480
2017-09-22 14:00:00,5511,10832884
2017-09-22 15:00:00,5079,8373788
2017-09-22 16:00:00,4884,7118368
2017-09-22 17:00:00,20189,46520580
2017-09-22 18:00:00,11998,93333624
2017-09-22 19:00:00,4748,9023450
2017-09-22 20:00:00,4692,9299890
2017-09-22 21:00:00,4991,8913770
2017-09-22 22:00:00,4978,6061204
2017-09-22 23:00:00,5294,6683044
2017-09-23 00:00:00,4888,6187024
2017-09-23 01:00:00,4856,7063212
2017-09-23 02:00:00,4720,6528792
2017-09-23 03:00:00,4640,5853164
2017-09-23 04:00:00,4418,5148172
2017-09-23 05:00:00,4085,4304548
2017-09-23 06:00:00,3931,3878292
2017-09-23 07:00:00,3866,3580176
2017-09-23 08:00:00,3841,3503564
2017-09-23 09:00:00,3846,5446320
2017-09-23 10:00:00,6490,6581792
2017-09-23 11:00:00,4338,4661996
2017-09-23 12:00:00,4223,4619884
2017-09-23 13:00:00,4193,4128028
2017-09-23 14:00:00,6453,6656512
2017-09-23 15:00:00,4137,3286676
2017-09-23 16:00:00,3976,2943160
2017-09-23 17:00:00,3967,2899448
2017-09-23 18:00:00,3938,2873968
2017-09-23 19:00:00,3939,2885328
2017-09-23 20:00:00,4416,4527704
2017-09-23 21:00:00,4387,3626664
2017-09-23 22:00:00,3887,2884468
2017-09-23 23:00:00,3924,2983838
2017-09-24 00:00:00,3899,2843668
2017-09-24 01:00:00,3885,2950496
2017-09-24 02:00:00,3859,3254688
2017-09-24 03:00:00,3837,3258588
2017-09-24 04:00:00,3741,3208204
2017-09-24 05:00:00,3751,3712622
2017-09-24 06:00:00,3689,5891956
2017-09-24 07:00:00,3664,7172426
2017-09-24 08:00:00,3928,10090998
2017-09-24 09:00:00,4348,12101904
2017-09-24 10:00:00,3886,10056066
2017-09-24 11:00:00,3663,7781218
2017-09-24 12:00:00,3512,8087026
2017-09-24 13:00:00,3462,7462346
2017-09-24 14:00:00,3383,7508266
2017-09-24 15:00:00,3281,7387512
2017-09-24 16:00:00,3146,7411486
2017-09-24 17:00:00,15616,39381632
2017-09-24 18:00:00,13414,34100804
2017-09-24 19:00:00,2980,7682571
2017-09-24 20:00:00,2860,6812299
2017-09-24 21:00:00,2717,7469768
2017-09-24 22:00:00,3742,15053816
2017-09-24 23:00:00,2811,8961316
2017-09-25 00:00:00,2991,8255920
2017-09-25 01:00:00,2848,7004876
2017-09-25 02:00:00,2682,6775748
2017-09-25 03:00:00,2423,6446612
2017-09-25 04:00:00,2036,5766072
2017-09-25 05:00:00,1907,5309972
2017-09-25 06:00:00,1852,6740197
2017-09-25 07:00:00,1843,5162196
2017-09-25 08:00:00,1908,5688182
2017-09-25 09:00:00,1919,4480068
2017-09-25 10:00:00,3112,17542314
2017-09-25 11:00:00,2609,13828593
2017-09-25 12:00:00,2848,18981413
2017-09-25 13:00:00,2758,18409876
2017-09-25 14:00:00,8010,65399231
2017-09-25 15:00:00,8939,58596356
2017-09-25 16:00:00,18637,77069954
2017-09-25 17:00:00,14648,67639883
2017-09-25 18:00:00,8353,46759622
2017-09-25 19:00:00,8238,46318688
2017-09-25 20:00:00,8223,47499793
2017-09-25 21:00:00,7142,38875880
2017-09-25 22:00:00,5455,29155943
2017-09-25 23:00:00,5096,32222196
2017-09-26 00:00:00,4391,26212668
2017-09-26 01:00:00,10900,105994912
2017-09-26 02:00:00,3174,20581296
2017-09-26 03:00:00,2948,20138116
2017-09-26 04:00:00,2703,18278208
2017-09-26 05:00:00,2534,14051688
2017-09-26 06:00:00,2385,9675712
2017-09-26 07:00:00,2347,9836340
2017-09-26 08:00:00,2653,10130868
2017-09-26 09:00:00,2712,13511764
2017-09-26 10:00:00,3000,17610920
2017-09-26 11:00:00,14061,42124152
2017-09-26 13:00:00,3047,16009604
2017-09-26 14:00:00,3010,17004360
2017-09-26 15:00:00,2753,16783735
2017-09-26 16:00:00,4864,20191844
2017-09-26 17:00:00,3989,17580984
2017-09-26 18:00:00,2828,16051496
2017-09-26 19:00:00,3990,15371756
2017-09-26 20:00:00,3871,13591136
2017-09-26 21:00:00,2611,12280572
2017-09-26 22:00:00,2839,12362936
2017-09-26 23:00:00,2695,11266160
2017-09-27 00:00:00,2470,10095932
2017-09-27 01:00:00,2528,10468292
2017-09-27 02:00:00,2417,9807340
2017-09-27 03:00:00,2425,9734180
2017-09-27 04:00:00,2401,9583376
2017-09-27 05:00:00,2380,9274332
2017-09-27 06:00:00,2406,9113500
2017-09-27 07:00:00,2377,8708088
2017-09-27 08:00:00,2428,9315792
2017-09-27 09:00:00,2466,9809220
2017-09-27 10:00:00,4241,19770572
2017-09-27 11:00:00,2766,10373539
2017-09-27 12:00:00,17279,40383200
2017-09-27 13:00:00,4635,16414918
2017-09-27 14:00:00,5012,20131702
2017-09-27 15:00:00,10823,26549682
2017-09-27 16:00:00,7377,27259212
2017-09-27 17:00:00,7711,25726620
2017-09-27 18:00:00,6497,20873532
2017-09-27 19:00:00,5692,14868124
2017-09-27 20:00:00,5563,14264064
2017-09-27 21:00:00,5587,13885792
2017-09-27 22:00:00,6383,13211932
2017-09-27 23:00:00,8007,14591384
2017-09-28 00:00:00,7978,16811056
2017-09-28 01:00:00,6221,13684908
2017-09-28 02:00:00,5160,11153680
2017-09-28 03:00:00,4969,10219480
2017-09-28 04:00:00,6241,11391960
2017-09-28 05:00:00,4981,10059736
2017-09-28 06:00:00,4896,9963480
2017-09-28 07:00:00,4817,9854304
2017-09-28 08:00:00,4901,10217116
2017-09-28 09:00:00,5125,10811564
2017-09-28 10:00:00,6305,13578560
2017-09-28 11:00:00,6144,23658860
2017-09-28 12:00:00,5694,13193404
2017-09-28 13:00:00,5562,12643756
2017-09-28 14:00:00,5641,10919880
2017-09-28 15:00:00,12292,64361144
2017-09-28 16:00:00,12568,67919948
2017-09-28 17:00:00,11897,65365204
2017-09-28 18:00:00,11706,64755808
2017-09-28 19:00:00,11284,60775800
2017-09-28 20:00:00,11155,59900908
2017-09-28 21:00:00,9719,48354912
2017-09-28 22:00:00,8373,38197948
2017-09-28 23:00:00,7403,30188616
2017-09-29 00:00:00,6363,20213352
2017-09-29 01:00:00,4845,10838600
2017-09-29 02:00:00,4687,9047512
2017-09-29 03:00:00,4277,8521012
2017-09-29 04:00:00,4130,8197976
2017-09-29 05:00:00,4242,8146604
2017-09-29 06:00:00,3960,7975024
2017-09-29 07:00:00,4015,7992404
2017-09-29 08:00:00,3949,7770104
2017-09-29 09:00:00,3871,7786872
2017-09-29 10:00:00,4186,13204252
2017-09-29 11:00:00,4679,12501520
2017-09-29 12:00:00,4605,12236400
2017-09-29 13:00:00,5138,14772328
2017-09-29 14:00:00,8810,23363452
2017-09-29 15:00:00,9090,24040731
2017-09-29 16:00:00,7351,21889258
2017-09-29 17:00:00,5242,16312440
2017-09-29 18:00:00,4564,18222896
2017-09-29 19:00:00,18723,47465092
2017-09-29 20:00:00,4063,16437416
2017-09-29 21:00:00,3628,16215332
2017-09-29 22:00:00,3467,16400772
2017-09-29 23:00:00,3434,17916356
2017-09-30 00:00:00,3286,17907156
2017-09-30 01:00:00,3178,19047160
2017-09-30 02:00:00,3223,19175367
2017-09-30 03:00:00,4416,23035924
2017-09-30 04:00:00,3630,23661274
2017-09-30 05:00:00,3024,20638399
2017-09-30 06:00:00,2666,18303363
2017-09-30 07:00:00,2551,17908748
2017-09-30 08:00:00,2684,22139120
2017-09-30 09:00:00,2762,27487060
2017-09-30 10:00:00,2615,25657964
2017-09-30 11:00:00,2654,24267608
2017-09-30 12:00:00,3166,24740600
2017-09-30 13:00:00,3495,27631898
2017-09-30 14:00:00,2892,22099960
2017-09-30 15:00:00,3431,20811728
2017-09-30 16:00:00,8136,35763646
2017-09-30 17:00:00,5256,24022334
2017-09-30 18:00:00,2601,21528914
2017-09-30 19:00:00,2458,21790452
2017-09-30 20:00:00,2686,24754300
2017-09-30 21:00:00,2659,26469180
2017-09-30 22:00:00,2687,28762060
2017-09-30 23:00:00,2543,23999052
2017-10-01 00:00:00,2426,21490604
2017-10-01 01:00:00,2345,20866004
2017-10-01 02:00:00,2358,22498556
2017-10-01 03:00:00,2426,24598192
2017-10-01 04:00:00,2676,33521800
2017-10-01 05:00:00,2800,37528952
2017-10-01 06:00:00,2768,37010260
2017-10-01 07:00:00,3368,56622040
2017-10-01 08:00:00,2523,24295896
2017-10-01 09:00:00,2418,16047832
2017-10-01 10:00:00,2134,9867992
2017-10-01 11:00:00,5235,47469416
2017-10-01 12:00:00,10594,76786784
2017-10-01 13:00:00,5419,33477108
2017-10-01 14:00:00,2307,14925492
2017-10-01 15:00:00,2228,14914208
2017-10-01 16:00:00,2114,14079232
2017-10-01 17:00:00,2026,14335312
2017-10-01 18:00:00,1991,14182948
2017-10-01 19:00:00,2006,14019516
2017-10-01 20:00:00,1940,14038164
2017-10-01 21:00:00,2021,14348836
2017-10-01 22:00:00,2009,13376944
2017-10-01 23:00:00,2023,15206320
2017-10-02 00:00:00,2992,14940264
2017-10-02 01:00:00,1945,14587536
2017-10-02 02:00:00,1869,14477728
2017-10-02 03:00:00,2024,15272336
2017-10-02 04:00:00,1795,12913088
2017-10-02 05:00:00,1898,13706748
2017-10-02 06:00:00,1879,13528688
2017-10-02 07:00:00,5018,36073448
2017-10-02 08:00:00,6139,44141518
2017-10-02 09:00:00,3881,27524268
2017-10-02 10:00:00,2196,14458224
2017-10-02 11:00:00,18436,51347182
2017-10-02 12:00:00,6736,20132766
2017-10-02 13:00:00,4347,27364781
2017-10-02 14:00:00,3975,26195976
2017-10-02 15:00:00,3767,24308338
2017-10-02 16:00:00,3161,20547526
2017-10-02 17:00:00,3219,20153241
2017-10-02 18:00:00,3396,20133485
2017-10-02 19:00:00,3031,17788801
2017-10-02 20:00:00,3136,17312892
2017-10-02 21:00:00,2838,21819720
2017-10-02 22:00:00,2854,18100176
2017-10-02 23:00:00,2731,15441596
2017-10-03 00:00:00,2532,13674312
2017-10-03 01:00:00,2443,13632272
2017-10-03 02:00:00,2575,16089296
2017-10-03 03:00:00,2489,15731780
2017-10-03 04:00:00,2481,15380364
2017-10-03 05:00:00,2380,14875124
2017-10-03 06:00:00,2171,13574692
2017-10-03 07:00:00,2186,13144252
2017-10-03 08:00:00,2040,12071660
2017-10-03 09:00:00,4331,24545044
2017-10-03 10:00:00,2318,14211492
2017-10-03 11:00:00,4117,23476328
2017-10-03 12:00:00,3653,32324784
2017-10-03 13:00:00,3113,17735884
2017-10-03 14:00:00,3019,19867012
2017-10-03 15:00:00,7820,60762348
2017-10-03 16:00:00,8471,47762617
2017-10-03 17:00:00,11416,70824511
2017-10-03 18:00:00,11504,80179918
2017-10-03 19:00:00,10085,92018481
2017-10-03 20:00:00,10090,110203816
2017-10-03 21:00:00,8180,54480322
2017-10-03 22:00:00,8051,36634442
2017-10-03 23:00:00,7374,28634626
2017-10-04 00:00:00,7499,26051846
2017-10-04 01:00:00,6763,20528086
2017-10-04 02:00:00,5963,15081720
2017-10-04 03:00:00,5616,13668028
2017-10-04 04:00:00,5250,13147988
2017-10-04 05:00:00,5117,12191186
2017-10-04 06:00:00,5034,12643500
2017-10-04 07:00:00,5368,33293088
2017-10-04 08:00:00,5901,17120356
2017-10-04 09:00:00,9218,41221232
2017-10-04 10:00:00,7035,18916264
2017-10-04 11:00:00,5513,15063294
2017-10-04 12:00:00,5062,17686554
2017-10-04 13:00:00,5214,19330298
2017-10-04 14:00:00,5704,21418870
2017-10-04 15:00:00,5592,16228018
2017-10-04 16:00:00,5598,17528084
2017-10-04 17:00:00,7466,32385910
2017-10-04 18:00:00,7405,30950064
2017-10-04 19:00:00,7261,31861158
2017-10-04 20:00:00,6997,31381862
2017-10-04 21:00:00,6672,29150046
2017-10-04 22:00:00,6185,25991448
2017-10-04 23:00:00,5578,21642854
2017-10-05 00:00:00,5041,18213846
2017-10-05 01:00:00,4669,15662230
2017-10-05 02:00:00,4443,14981106
2017-10-05 03:00:00,4387,14589808
2017-10-05 04:00:00,4148,16307782
2017-10-05 05:00:00,4027,18047592
2017-10-05 06:00:00,3829,18798012
2017-10-05 07:00:00,3703,18410988
2017-10-05 08:00:00,3828,19821816
2017-10-05 09:00:00,5307,45461228
2017-10-05 10:00:00,4838,36661904
2017-10-05 11:00:00,4014,22039892
2017-10-05 12:00:00,18667,50180624
2017-10-05 13:00:00,12197,34270645
2017-10-05 14:00:00,3718,21255255
2017-10-05 15:00:00,5910,41166822
2017-10-05 16:00:00,5821,41138822
2017-10-05 17:00:00,6477,42848944
2017-10-05 18:00:00,5700,37700944
2017-10-05 19:00:00,5386,44421788
2017-10-05 20:00:00,4689,36020860
2017-10-05 21:00:00,3835,28185104
2017-10-05 22:00:00,3644,17460376
2017-10-05 23:00:00,3379,16483592
2017-10-06 00:00:00,3378,16653170
2017-10-06 01:00:00,3210,15605906
2017-10-06 02:00:00,3188,15540694
2017-10-06 03:00:00,3130,15555946
2017-10-06 04:00:00,3173,16057230
2017-10-06 05:00:00,3147,17086714
2017-10-06 06:00:00,3274,20245490
2017-10-06 07:00:00,3000,18964484
2017-10-06 08:00:00,2812,21942092
2017-10-06 09:00:00,2974,24047226
2017-10-06 10:00:00,3115,26574490
2017-10-06 11:00:00,17985,59145280
2017-10-06 12:00:00,3342,28208854
2017-10-06 13:00:00,3756,35477006
2017-10-06 14:00:00,4029,55089740
2017-10-06 15:00:00,3451,32141452
2017-10-06 16:00:00,3202,35761236
2017-10-06 17:00:00,2268,5277024
2017-10-06 18:00:00,11157,80239260
2017-10-06 19:00:00,17506,130357012
2017-10-06 20:00:00,17483,130114562
2017-10-06 21:00:00,21514,204116158
2017-10-06 22:00:00,17678,170333338
2017-10-06 23:00:00,15002,148282932
2017-10-07 00:00:00,11461,119063620
2017-10-07 01:00:00,9371,101780858
2017-10-07 02:00:00,8043,90150652
2017-10-07 03:00:00,7184,79991020
2017-10-07 04:00:00,5306,58745432
2017-10-07 05:00:00,3828,41855196
2017-10-07 06:00:00,3111,27972184
2017-10-07 07:00:00,2670,20808856
2017-10-07 08:00:00,2322,15235148
2017-10-07 09:00:00,2182,12838512
2017-10-07 10:00:00,2014,10162840
2017-10-07 11:00:00,1927,8804860
2017-10-07 12:00:00,2388,9008350
2017-10-07 13:00:00,2136,12344930
2017-10-07 14:00:00,2163,14081732
2017-10-07 15:00:00,1908,8771324
2017-10-07 16:00:00,1843,8452092
2017-10-07 17:00:00,1804,10068456
2017-10-07 18:00:00,1762,8495416
2017-10-07 19:00:00,1737,7511792
2017-10-07 20:00:00,1785,7374524
2017-10-07 21:00:00,1686,6999060
2017-10-07 22:00:00,1648,6799492
2017-10-07 23:00:00,1611,6680092
2017-10-08 00:00:00,1630,6712376
2017-10-08 01:00:00,1585,6654824
2017-10-08 02:00:00,1602,6755792
2017-10-08 03:00:00,1583,6717904
2017-10-08 04:00:00,1580,6713608
2017-10-08 05:00:00,1568,6616960
2017-10-08 06:00:00,1554,6533908
2017-10-08 07:00:00,1550,6509232
2017-10-08 08:00:00,1538,6540848
2017-10-08 09:00:00,1559,6529620
2017-10-08 10:00:00,16112,36347120
2017-10-08 11:00:00,2007,7474232
2017-10-08 12:00:00,1624,6619220
2017-10-08 13:00:00,1530,6522860
2017-10-08 14:00:00,1533,6534316
2017-10-08 15:00:00,1527,6729692
2017-10-08 16:00:00,1913,13376520
2017-10-08 17:00:00,11928,30328284
2017-10-08 18:00:00,1644,8795204
2017-10-08 19:00:00,1496,6857592
2017-10-08 20:00:00,2631,18312224
2017-10-08 21:00:00,2443,16126848
2017-10-08 22:00:00,1511,8420672
2017-10-08 23:00:00,2105,8210604
2017-10-09 00:00:00,3102,10236952
2017-10-09 01:00:00,2014,8471100
2017-10-09 02:00:00,1810,6741332
2017-10-09 03:00:00,1789,6869050
2017-10-09 04:00:00,1671,5917412
2017-10-09 05:00:00,1819,9851732
2017-10-09 06:00:00,2647,8424160
2017-10-09 07:00:00,3135,17457460
2017-10-09 08:00:00,3598,20070546
2017-10-09 09:00:00,4732,22573316
2017-10-09 10:00:00,2338,17035822
2017-10-09 11:00:00,2064,12827672
2017-10-09 12:00:00,1740,10139116
2017-10-09 13:00:00,1702,11428356
2017-10-09 14:00:00,1867,9288822
2017-10-09 15:00:00,7127,23288444
2017-10-09 16:00:00,15490,48295438
2017-10-09 17:00:00,1844,23902908
2017-10-09 18:00:00,1632,21395820
2017-10-09 19:00:00,1395,15923142
2017-10-09 20:00:00,2362,15828702
2017-10-09 21:00:00,4290,19815502
2017-10-09 22:00:00,1359,14813252
2017-10-09 23:00:00,4104,19119006
2017-10-10 00:00:00,1519,15068282
2017-10-10 01:00:00,1222,13888704
2017-10-10 02:00:00,2095,17495716
2017-10-10 03:00:00,1938,16565968
2017-10-10 04:00:00,1553,14509858
2017-10-10 05:00:00,1405,13079542
2017-10-10 06:00:00,1333,12883006
2017-10-10 07:00:00,1324,12687838
2017-10-10 08:00:00,1241,12616008
2017-10-10 09:00:00,1903,38070472
2017-10-10 10:00:00,1442,20394992
2017-10-10 11:00:00,18184,49953000
2017-10-10 12:00:00,3144,18127732
2017-10-10 13:00:00,3155,17362004
2017-10-10 14:00:00,3395,15739216
2017-10-10 15:00:00,3533,15562440
2017-10-10 16:00:00,3263,13951176
2017-10-10 17:00:00,3218,18735412
2017-10-10 18:00:00,3143,14510644
2017-10-10 19:00:00,3073,12606004
2017-10-10 20:00:00,4204,16065636
2017-10-10 21:00:00,3232,14003648
2017-10-10 22:00:00,3414,13219532
2017-10-10 23:00:00,3350,13129724
2017-10-11 00:00:00,3306,12955192
2017-10-11 01:00:00,3223,12740512
2017-10-11 02:00:00,3105,12557860
2017-10-11 03:00:00,3053,11976764
2017-10-11 04:00:00,3021,11485260
2017-10-11 05:00:00,3038,11285156
2017-10-11 06:00:00,2943,10206544
2017-10-11 07:00:00,2928,9799544
2017-10-11 08:00:00,2851,9397432
2017-10-11 09:00:00,3078,9089772
2017-10-11 10:00:00,3426,15417252
2017-10-11 11:00:00,4240,20553972
2017-10-11 12:00:00,4975,32004744
2017-10-11 13:00:00,9073,66195552
2017-10-11 14:00:00,8986,70137568
2017-10-11 15:00:00,10507,81007652
2017-10-11 16:00:00,14340,68389384
2017-10-11 17:00:00,29448,143066161
2017-10-11 18:00:00,15857,111800664
2017-10-11 19:00:00,11696,80649740
2017-10-11 20:00:00,4781,22223316
2017-10-11 21:00:00,3853,15257844
2017-10-11 22:00:00,3735,19779828
2017-10-11 23:00:00,4993,26873356
2017-10-12 00:00:00,3405,10006356
2017-10-12 01:00:00,3111,8030228
2017-10-12 02:00:00,3083,7476753
2017-10-12 03:00:00,3024,5927620
2017-10-12 04:00:00,2956,5631684
2017-10-12 05:00:00,2980,5408356
2017-10-12 06:00:00,2938,5378812
2017-10-12 07:00:00,2938,5168892
2017-10-12 08:00:00,4116,15202276
2017-10-12 09:00:00,3750,10729828
2017-10-12 10:00:00,25353,40245200
2017-10-12 11:00:00,44309,47728555
2017-10-12 12:00:00,39410,45004220
2017-10-12 13:00:00,3380,7443599
2017-10-12 14:00:00,3531,12462652
2017-10-12 15:00:00,4695,55888246
2017-10-12 16:00:00,3313,12423982
2017-10-12 17:00:00,17845,41562640
2017-10-12 18:00:00,3791,35969492
2017-10-12 19:00:00,4724,25399308
2017-10-12 20:00:00,3404,18395268
2017-10-12 21:00:00,3057,15670176
2017-10-12 22:00:00,5472,95105676
2017-10-12 23:00:00,9124,204374952
2017-10-13 00:00:00,3521,15678128
2017-10-13 01:00:00,3825,16688720
2017-10-13 02:00:00,3789,15744255
2017-10-13 03:00:00,3060,11747235
2017-10-13 04:00:00,2710,10053759
2017-10-13 05:00:00,2472,8874799
2017-10-13 06:00:00,2418,8756208
2017-10-13 07:00:00,2383,8772360
2017-10-13 08:00:00,2282,8695688
2017-10-13 09:00:00,2405,14659596
2017-10-13 10:00:00,2521,74134828
2017-10-13 11:00:00,2974,14188045
2017-10-13 12:00:00,2711,14729645
2017-10-13 13:00:00,3487,33035709
2017-10-13 14:00:00,2866,23686104
2017-10-13 15:00:00,3968,54585814
2017-10-13 16:00:00,2616,13961453
2017-10-13 17:00:00,10199,144477324
2017-10-13 18:00:00,10762,87958129
2017-10-13 19:00:00,8795,71179459
2017-10-13 20:00:00,4888,39337092
2017-10-13 21:00:00,2056,15665864
2017-10-13 22:00:00,2224,15848956
2017-10-13 23:00:00,2208,13334212
2017-10-14 00:00:00,2179,12390692
2017-10-14 01:00:00,2026,12218302
2017-10-14 02:00:00,1800,10589898
2017-10-14 03:00:00,1610,9190592
2017-10-14 04:00:00,1528,9088960
2017-10-14 05:00:00,1514,8574248
2017-10-14 06:00:00,1479,8481180
2017-10-14 07:00:00,1467,8385536
2017-10-14 08:00:00,1493,8444420
2017-10-14 09:00:00,1529,8400564
2017-10-14 10:00:00,3335,23454096
2017-10-14 11:00:00,1598,11502076
2017-10-14 12:00:00,17370,257056388
2017-10-14 13:00:00,6519,169615332
2017-10-14 14:00:00,19767,182211844
2017-10-14 15:00:00,45859,199778264
2017-10-14 16:00:00,52760,197062300
2017-10-14 17:00:00,27679,164735520
2017-10-14 18:00:00,5518,111626956
2017-10-14 19:00:00,4640,90284372
2017-10-14 20:00:00,3828,75260892
2017-10-14 21:00:00,3667,69207148
2017-10-14 22:00:00,3178,58880636
2017-10-14 23:00:00,2665,48466852
2017-10-15 00:00:00,2282,37851792
2017-10-15 01:00:00,2098,32323604
2017-10-15 02:00:00,1896,27331800
2017-10-15 03:00:00,1752,22903200
2017-10-15 04:00:00,2615,22155616
2017-10-15 05:00:00,2145,19302848
2017-10-15 06:00:00,1496,16942592
2017-10-15 07:00:00,1432,14643712
2017-10-15 08:00:00,1423,11841024
2017-10-15 09:00:00,1362,10488892
2017-10-15 10:00:00,1310,8737696
2017-10-15 11:00:00,1282,8184620
2017-10-15 12:00:00,1844,12533548
2017-10-15 13:00:00,1281,7258036
2017-10-15 14:00:00,1845,10972196
2017-10-15 15:00:00,1341,6790360
2017-10-15 16:00:00,1224,6366924
2017-10-15 17:00:00,1555,7149528
2017-10-15 18:00:00,14153,109146724
2017-10-15 19:00:00,1684,9172848
2017-10-15 20:00:00,1527,7537132
2017-10-15 21:00:00,1338,5841892
2017-10-15 22:00:00,1260,5704128
2017-10-15 23:00:00,1214,5594228
2017-10-16 00:00:00,1199,5423620
2017-10-16 01:00:00,1139,5297664
2017-10-16 02:00:00,1166,5325312
2017-10-16 03:00:00,1179,6219212
2017-10-16 04:00:00,1131,4349096
2017-10-16 05:00:00,1076,4294624
2017-10-16 06:00:00,1104,4324220
2017-10-16 07:00:00,1098,4321772
2017-10-16 08:00:00,1099,4678348
2017-10-16 09:00:00,1077,4507920
2017-10-16 10:00:00,1157,5321216
2017-10-16 11:00:00,2890,24981212
2017-10-16 12:00:00,2381,13507948
2017-10-16 13:00:00,3008,21378246
2017-10-16 14:00:00,2633,13645595
2017-10-16 15:00:00,2983,10975962
2017-10-16 16:00:00,6448,16306394
2017-10-16 17:00:00,7779,40558886
2017-10-16 18:00:00,5809,37394508
2017-10-16 19:00:00,5637,35088546
2017-10-16 20:00:00,5064,32378754
2017-10-16 21:00:00,4125,26604334
2017-10-16 22:00:00,3111,19973250
2017-10-16 23:00:00,2629,15439682
2017-10-17 00:00:00,2257,12749672
2017-10-17 01:00:00,1817,9490440
2017-10-17 02:00:00,1494,6756048
2017-10-17 03:00:00,1274,5095090
2017-10-17 04:00:00,1163,4263148
2017-10-17 05:00:00,1111,3816594
2017-10-17 06:00:00,1127,3776680
2017-10-17 07:00:00,1027,3554788
2017-10-17 08:00:00,1117,3849298
2017-10-17 09:00:00,1085,3663670
2017-10-17 10:00:00,5333,36465528
2017-10-17 11:00:00,23080,176880790
2017-10-17 12:00:00,14189,106040138
2017-10-17 13:00:00,6302,43220360
2017-10-17 14:00:00,2746,11885874
2017-10-17 15:00:00,4314,10287704
2017-10-17 16:00:00,2826,7209618
2017-10-17 17:00:00,1480,9684484
2017-10-17 18:00:00,1496,6398428
2017-10-17 19:00:00,1161,3795554
2017-10-17 20:00:00,1089,2735126
2017-10-17 21:00:00,1094,2576740
2017-10-17 22:00:00,1048,2533774
2017-10-17 23:00:00,1079,3845393
2017-10-18 00:00:00,1004,3466896
2017-10-18 01:00:00,1002,3414160
2017-10-18 02:00:00,1009,4037334
2017-10-18 03:00:00,941,3576276
2017-10-18 04:00:00,871,3624528
2017-10-18 05:00:00,891,3196628
2017-10-18 06:00:00,851,3034760
2017-10-18 07:00:00,917,3632154
2017-10-18 08:00:00,868,3233088
2017-10-18 09:00:00,847,2321080
2017-10-18 10:00:00,3438,4824102
2017-10-18 11:00:00,3959,8367148
2017-10-18 12:00:00,4005,8662504
2017-10-18 13:00:00,3638,8060240
2017-10-18 14:00:00,3905,23109132
2017-10-18 15:00:00,3173,15582664
2017-10-18 16:00:00,17096,39316928
2017-10-18 17:00:00,8261,28236040
2017-10-18 18:00:00,2492,50178896
2017-10-18 19:00:00,4367,48519232
2017-10-18 20:00:00,1518,6698556
2017-10-18 21:00:00,35380,277046300
2017-10-18 22:00:00,1578,16822260
2017-10-18 23:00:00,1256,5252900
2017-10-19 00:00:00,1709,5059236
2017-10-19 01:00:00,1145,4427940
2017-10-19 02:00:00,1139,4399268
2017-10-19 03:00:00,1118,4358308
2017-10-19 04:00:00,1087,4261540
2017-10-19 05:00:00,1109,4162724
2017-10-19 06:00:00,1062,3956388
2017-10-19 07:00:00,1039,4110644
2017-10-19 08:00:00,3061,14024624
2017-10-19 09:00:00,4781,28580068
2017-10-19 10:00:00,7987,32824624
2017-10-19 11:00:00,3651,25672204
2017-10-19 12:00:00,3462,19159924
2017-10-19 13:00:00,3566,18876316
2017-10-19 14:00:00,14891,108753908
2017-10-19 15:00:00,16018,108447340
2017-10-19 16:00:00,7360,49208544
2017-10-19 17:00:00,4321,24927894
2017-10-19 18:00:00,3063,15607650
2017-10-19 19:00:00,2797,13433786
2017-10-19 20:00:00,2629,12652142
2017-10-19 21:00:00,2549,12211348
2017-10-19 22:00:00,2373,11374280
2017-10-19 23:00:00,2160,10484112
2017-10-20 00:00:00,2147,9833096
2017-10-20 01:00:00,2176,9713016
2017-10-20 02:00:00,2018,9274188
2017-10-20 03:00:00,2001,8943244
2017-10-20 04:00:00,1885,8375108
2017-10-20 05:00:00,1797,7934724
2017-10-20 06:00:00,1787,8305004
2017-10-20 07:00:00,1762,8592372
2017-10-20 08:00:00,1634,8075940
2017-10-20 09:00:00,2132,20252304
2017-10-20 10:00:00,2434,21106568
2017-10-20 11:00:00,2154,12764872
2017-10-20 12:00:00,2075,11325400
2017-10-20 13:00:00,3884,49938272
2017-10-20 14:00:00,3605,37087160
2017-10-20 15:00:00,6330,53226612
2017-10-20 16:00:00,6684,43027224
2017-10-20 17:00:00,7774,48393408
2017-10-20 18:00:00,6663,29319148
2017-10-20 19:00:00,5922,35021068
2017-10-20 20:00:00,4447,23673744
2017-10-20 21:00:00,2661,10340268
2017-10-20 22:00:00,2277,8664256
2017-10-20 23:00:00,1937,7757340
2017-10-21 00:00:00,2172,14696836
2017-10-21 01:00:00,1754,7661404
2017-10-21 02:00:00,1544,6108060
2017-10-21 03:00:00,1468,6048380
2017-10-21 04:00:00,1592,9221712
2017-10-21 05:00:00,1500,8894796
2017-10-21 06:00:00,1528,8923468
2017-10-21 07:00:00,1474,8778620
2017-10-21 08:00:00,1512,10802804
2017-10-21 09:00:00,1523,12084700
2017-10-21 10:00:00,1481,10919020
2017-10-21 11:00:00,1698,8516860
2017-10-21 12:00:00,1548,7832564
2017-10-21 13:00:00,2054,15293712
2017-10-21 14:00:00,3931,25573616
2017-10-21 15:00:00,4633,31292676
2017-10-21 16:00:00,3427,56960040
2017-10-21 17:00:00,4315,66421560
2017-10-21 18:00:00,3369,52046344
2017-10-21 19:00:00,2554,38599488
2017-10-21 20:00:00,2079,29552248
2017-10-21 21:00:00,1788,20146212
2017-10-21 22:00:00,1721,18049396
2017-10-21 23:00:00,1551,10354062
2017-10-22 00:00:00,1677,9588225
2017-10-22 01:00:00,1903,8713692
2017-10-22 02:00:00,1907,8107709
2017-10-22 03:00:00,1868,7197487
2017-10-22 04:00:00,1821,7387940
2017-10-22 05:00:00,1723,7363548
2017-10-22 06:00:00,1353,5246620
2017-10-22 07:00:00,1235,4648968
2017-10-22 08:00:00,1188,4392244
2017-10-22 09:00:00,1221,4979476
2017-10-22 10:00:00,1202,4961736
2017-10-22 11:00:00,1490,6427376
2017-10-22 12:00:00,1574,6638084
2017-10-22 13:00:00,2482,12686728
2017-10-22 14:00:00,12519,91918532
2017-10-22 15:00:00,2352,8787696
2017-10-22 16:00:00,7227,90038552
2017-10-22 17:00:00,3743,38719460
2017-10-22 18:00:00,3615,37820768
2017-10-22 19:00:00,3760,37693620
2017-10-22 20:00:00,4357,49667028
2017-10-22 21:00:00,2499,22687600
2017-10-22 22:00:00,2633,26521144
2017-10-22 23:00:00,2211,18790944
2017-10-23 00:00:00,1693,11649368
2017-10-23 01:00:00,1439,8716620
2017-10-23 02:00:00,1323,6998880
2017-10-23 03:00:00,1236,6227840
2017-10-23 04:00:00,1220,5453204
2017-10-23 05:00:00,1089,4145952
2017-10-23 06:00:00,1096,3918396
2017-10-23 07:00:00,6613,48376720
2017-10-23 08:00:00,16129,124075968
2017-10-23 09:00:00,6673,50345280
2017-10-23 10:00:00,1998,10874020
2017-10-23 11:00:00,7965,73954414
2017-10-23 12:00:00,4736,50636574
2017-10-23 13:00:00,24390,212010500
2017-10-23 14:00:00,45714,388331596
2017-10-23 15:00:00,62014,516323980
2017-10-23 16:00:00,35608,325125460
2017-10-23 17:00:00,29100,266137228
2017-10-23 18:00:00,22850,203381556
2017-10-23 19:00:00,19593,175382692
2017-10-23 20:00:00,14595,151661752
2017-10-23 21:00:00,10230,94870144
2017-10-23 22:00:00,6000,56662732
2017-10-23 23:00:00,3742,32024436
2017-10-24 00:00:00,2543,20158664
2017-10-24 01:00:00,2388,17724288
2017-10-24 02:00:00,2220,16566288
2017-10-24 03:00:00,2176,15121488
2017-10-24 04:00:00,1983,12394452
2017-10-24 05:00:00,1966,12169736
2017-10-24 06:00:00,1919,11822852
2017-10-24 07:00:00,1862,11066380
2017-10-24 08:00:00,1833,9747996
2017-10-24 09:00:00,4136,12229356
2017-10-24 10:00:00,4417,12216634
2017-10-24 11:00:00,6644,16991508
2017-10-24 12:00:00,4536,13896408
2017-10-24 13:00:00,12526,46288856
2017-10-24 14:00:00,5582,12699784
2017-10-24 15:00:00,9139,22587704
2017-10-24 16:00:00,8642,20498503
2017-10-24 17:00:00,3286,13444392
2017-10-24 18:00:00,3771,19199616
2017-10-24 19:00:00,3712,17167177
2017-10-24 20:00:00,3643,16781754
2017-10-24 21:00:00,2325,8408171
2017-10-24 22:00:00,3283,14314953
2017-10-24 23:00:00,3111,14564010
2017-10-25 00:00:00,2172,8977516
2017-10-25 01:00:00,1929,8201676
2017-10-25 02:00:00,1944,8448176
2017-10-25 03:00:00,2228,10709855
2017-10-25 04:00:00,2274,11295927
2017-10-25 05:00:00,1916,8980596
2017-10-25 06:00:00,3815,10661424
2017-10-25 07:00:00,3220,10528300
2017-10-25 08:00:00,3336,10692956
2017-10-25 09:00:00,4185,10575048
2017-10-25 10:00:00,3290,10638508
2017-10-25 11:00:00,19104,40599880
2017-10-25 12:00:00,5893,16955928
2017-10-25 13:00:00,7442,24531504
2017-10-25 14:00:00,9570,27839060
2017-10-25 15:00:00,21076,38299184
2017-10-25 16:00:00,3874,11553308
2017-10-25 17:00:00,5669,69938312
2017-10-25 18:00:00,5288,64767970
2017-10-25 19:00:00,4844,52519034
2017-10-25 20:00:00,4576,46247272
2017-10-25 21:00:00,4625,40039584
2017-10-25 22:00:00,4894,39630764
2017-10-25 23:00:00,4096,29392660
2017-10-26 00:00:00,3866,24991208
2017-10-26 01:00:00,3811,23434752
2017-10-26 02:00:00,3684,20282956
2017-10-26 03:00:00,3691,21547972
2017-10-26 04:00:00,3520,17388852
2017-10-26 05:00:00,3489,16225752
2017-10-26 06:00:00,3184,14397824
2017-10-26 07:00:00,3336,11525492
2017-10-26 08:00:00,4390,11841716
2017-10-26 09:00:00,4055,11797047
2017-10-26 10:00:00,3526,10859725
2017-10-26 11:00:00,4631,12186804
2017-10-26 12:00:00,4489,12200220
2017-10-26 13:00:00,3713,10857988
2017-10-26 14:00:00,4440,12686217
2017-10-26 15:00:00,3973,12411560
2017-10-26 16:00:00,4567,12511158
2017-10-26 17:00:00,9642,27114392
2017-10-26 18:00:00,6014,62552564
2017-10-26 19:00:00,5728,82390368
2017-10-26 20:00:00,5388,61202098
2017-10-26 21:00:00,11793,61706755
2017-10-26 22:00:00,12501,56348092
2017-10-26 23:00:00,11176,47372096
2017-10-27 00:00:00,10859,41733368
2017-10-27 01:00:00,9878,31549764
2017-10-27 02:00:00,9224,31186252
2017-10-27 03:00:00,8881,31237700
2017-10-27 04:00:00,8443,21508896
2017-10-27 05:00:00,8114,15721908
2017-10-27 06:00:00,7800,13949484
2017-10-27 07:00:00,7195,14843944
2017-10-27 08:00:00,6402,13715660
2017-10-27 09:00:00,8378,24180388
2017-10-27 10:00:00,10342,35163762
2017-10-27 11:00:00,23346,70089228
2017-10-27 12:00:00,10188,34774124
2017-10-27 13:00:00,11363,38230108
2017-10-27 14:00:00,10857,233418856
2017-10-27 15:00:00,10027,229408612
2017-10-27 16:00:00,23685,96232380
2017-10-27 17:00:00,5464,19876956
2017-10-27 18:00:00,5181,18422128
2017-10-27 19:00:00,5012,17998076
2017-10-27 20:00:00,4759,17057800
2017-10-27 21:00:00,4574,17423104
2017-10-27 22:00:00,4245,13803972
2017-10-27 23:00:00,4417,14268720
2017-10-28 00:00:00,4659,16305195
2017-10-28 01:00:00,4506,15785883
2017-10-28 02:00:00,4161,14786267
2017-10-28 03:00:00,3909,14332704
2017-10-28 04:00:00,3642,12813452
2017-10-28 05:00:00,3509,12573188
2017-10-28 06:00:00,3180,12947148
2017-10-28 07:00:00,2765,10998208
2017-10-28 08:00:00,2563,10350952
2017-10-28 09:00:00,2389,10010360
2017-10-28 10:00:00,2567,16348572
2017-10-28 11:00:00,2195,11312104
2017-10-28 12:00:00,2499,10909446
2017-10-28 13:00:00,2486,10930896
2017-10-28 14:00:00,2417,11396140
2017-10-28 15:00:00,2258,10149920
2017-10-28 16:00:00,2447,10764524
2017-10-28 17:00:00,2291,10897364
2017-10-28 18:00:00,2151,9957752
2017-10-28 19:00:00,2247,10841304
2017-10-28 20:00:00,2032,8747526
2017-10-28 21:00:00,2226,14187344
2017-10-28 22:00:00,2579,16214328
2017-10-28 23:00:00,2170,14407716
2017-10-29 00:00:00,1896,8769732
2017-10-29 01:00:00,1920,8985732
2017-10-29 02:00:00,1899,9462200
2017-10-29 03:00:00,1705,9247372
2017-10-29 04:00:00,1683,9703700
2017-10-29 05:00:00,1649,9763988
2017-10-29 06:00:00,1612,8626792
2017-10-29 07:00:00,2004,10417736
2017-10-29 08:00:00,2270,10754812
2017-10-29 09:00:00,2416,10958848
2017-10-29 10:00:00,2445,11222750
2017-10-29 11:00:00,2284,11137161
2017-10-29 12:00:00,2085,12713900
2017-10-29 13:00:00,1863,14993656
2017-10-29 14:00:00,2080,13305152
2017-10-29 15:00:00,5096,15125232
2017-10-29 16:00:00,6013,26371744
2017-10-29 17:00:00,6376,26424232
2017-10-29 18:00:00,6932,38891436
2017-10-29 19:00:00,6005,23739976
2017-10-29 20:00:00,5839,18781664
2017-10-29 21:00:00,5590,17518928
2017-10-29 22:00:00,5507,15566160
2017-10-29 23:00:00,5454,13834336
2017-10-30 00:00:00,5510,12436484
2017-10-30 01:00:00,5757,17275352
2017-10-30 02:00:00,5537,14164544
2017-10-30 03:00:00,5374,12297048
2017-10-30 04:00:00,5536,12297368
2017-10-30 05:00:00,6842,16198396
2017-10-30 06:00:00,6475,13843172
2017-10-30 07:00:00,4755,8257360
2017-10-30 08:00:00,4031,6736808
2017-10-30 09:00:00,3567,7568700
2017-10-30 10:00:00,3229,7431730
2017-10-30 11:00:00,3113,9645512
2017-10-30 12:00:00,14483,32764056
2017-10-30 13:00:00,6122,14744598
2017-10-30 14:00:00,3692,12909922
2017-10-30 15:00:00,2961,15092906
2017-10-30 16:00:00,2858,16574186
2017-10-30 17:00:00,3608,18334492
2017-10-30 18:00:00,3280,20040110
2017-10-30 19:00:00,3118,15498272
2017-10-30 20:00:00,3049,17575312
2017-10-30 21:00:00,2773,15671392
2017-10-30 22:00:00,2678,16384844
2017-10-30 23:00:00,2745,17024997
2017-10-31 00:00:00,3049,18323547
2017-10-31 01:00:00,2716,17130005
2017-10-31 02:00:00,2237,14925067
2017-10-31 03:00:00,1945,13164387
2017-10-31 04:00:00,1686,13079448
2017-10-31 05:00:00,1566,11148256
2017-10-31 06:00:00,1504,10161564
2017-10-31 07:00:00,1479,9609504
2017-10-31 08:00:00,1291,8457760
2017-10-31 09:00:00,1256,8623196
2017-10-31 10:00:00,1594,11632379
2017-10-31 11:00:00,2435,19710727
2017-10-31 12:00:00,8721,27073331
2017-10-31 13:00:00,6140,27735876
2017-10-31 14:00:00,3016,16059640
2017-10-31 15:00:00,1781,17491039
2017-10-31 16:00:00,1667,11402966
2017-10-31 17:00:00,5801,18585161
2017-10-31 18:00:00,5633,26600857
2017-10-31 19:00:00,4551,14387360
2017-10-31 20:00:00,4150,10323648
2017-10-31 21:00:00,4054,10244268
2017-10-31 22:00:00,3984,9980664
2017-10-31 23:00:00,3823,9722708
2017-11-01 00:00:00,3889,11047010
2017-11-01 01:00:00,3638,11569402
2017-11-01 02:00:00,2678,14452078
2017-11-01 03:00:00,1883,12302120
2017-11-01 04:00:00,1230,10234580
2017-11-01 05:00:00,882,7369408
2017-11-01 06:00:00,681,5339728
2017-11-01 07:00:00,523,4766044
2017-11-01 08:00:00,588,6318876
2017-11-01 09:00:00,601,7300672
2017-11-01 10:00:00,2592,8928568
2017-11-01 11:00:00,1317,10002484
2017-11-01 12:00:00,748,8583488
2017-11-01 13:00:00,1038,6832872
2017-11-01 14:00:00,2370,13960568
2017-11-01 15:00:00,1406,10514132
2017-11-01 16:00:00,2750,12952212
2017-11-01 17:00:00,3168,16476216
2017-11-01 18:00:00,1725,12463000
2017-11-01 19:00:00,1459,12732780
2017-11-01 20:00:00,9046,78249428
2017-11-01 21:00:00,1636,15248136
2017-11-01 22:00:00,1296,13138372
2017-11-01 23:00:00,1418,14627944
2017-11-02 00:00:00,1265,13931012
2017-11-02 01:00:00,1092,12487616
2017-11-02 02:00:00,1030,11909652
2017-11-02 03:00:00,1263,16819692
2017-11-02 04:00:00,1056,13096380
2017-11-02 05:00:00,838,10018532
2017-11-02 06:00:00,815,8730984
2017-11-02 07:00:00,803,9406136
2017-11-02 08:00:00,929,8758552
2017-11-02 09:00:00,3558,12461552
2017-11-02 10:00:00,6398,16104393
2017-11-02 11:00:00,3610,16244363
2017-11-02 12:00:00,3251,20294770
2017-11-02 13:00:00,1722,17366137
2017-11-02 14:00:00,9208,73042392
2017-11-02 15:00:00,23948,198811752
2017-11-02 16:00:00,9836,76770332
2017-11-02 17:00:00,17639,135396072
2017-11-02 18:00:00,2081,10375444
2017-11-02 19:00:00,2064,10248008
2017-11-02 20:00:00,2116,14971992
2017-11-02 21:00:00,2174,10955724
2017-11-02 22:00:00,2279,11902902
2017-11-02 23:00:00,2201,12265894
2017-11-03 00:00:00,1858,10285054
2017-11-03 01:00:00,1828,9113098
2017-11-03 02:00:00,1780,8845774
2017-11-03 03:00:00,1776,8600543
2017-11-03 04:00:00,1708,8122114
2017-11-03 05:00:00,1666,8014210
2017-11-03 06:00:00,1682,7888386
2017-11-03 07:00:00,1261,6601766
2017-11-03 08:00:00,2125,11308034
2017-11-03 09:00:00,3025,17631090
2017-11-03 10:00:00,7181,14982594
2017-11-03 11:00:00,4850,25749770
2017-11-03 12:00:00,2959,14263556
2017-11-03 13:00:00,1626,6933132
2017-11-03 14:00:00,12625,168822170
2017-11-03 15:00:00,11247,100562196
2017-11-03 16:00:00,11230,67955623
2017-11-03 17:00:00,6870,49328490
2017-11-03 18:00:00,5394,23343690
2017-11-03 19:00:00,4798,14757682
2017-11-03 20:00:00,4623,15666530
2017-11-03 21:00:00,4605,15009218
2017-11-03 22:00:00,4508,12371874
2017-11-03 23:00:00,4379,11015234
2017-11-04 00:00:00,4361,9976152
2017-11-04 01:00:00,4157,8467418
2017-11-04 02:00:00,3997,7606982
2017-11-04 03:00:00,3883,6741610
2017-11-04 04:00:00,3787,6262902
2017-11-04 05:00:00,3743,6033526
2017-11-04 06:00:00,3640,5765146
2017-11-04 07:00:00,3653,5642814
2017-11-04 08:00:00,3573,5432446
2017-11-04 09:00:00,3614,5487150
2017-11-04 10:00:00,5403,7183230
2017-11-04 11:00:00,3464,4996102
2017-11-04 12:00:00,3402,4822606
2017-11-04 13:00:00,8939,16416076
2017-11-04 14:00:00,6154,9216892
2017-11-04 15:00:00,5757,8617852
2017-11-04 16:00:00,5752,8551548
2017-11-04 17:00:00,5613,6730730
2017-11-04 18:00:00,5759,6756286
2017-11-04 19:00:00,6160,6797074
2017-11-04 20:00:00,6033,6567210
2017-11-04 21:00:00,6029,6663252
2017-11-04 22:00:00,5923,6664110
2017-11-04 23:00:00,5750,6720042
2017-11-05 00:00:00,5414,6504710
2017-11-05 01:00:00,5119,6435928
2017-11-05 02:00:00,4837,6187672
2017-11-05 03:00:00,4123,5483212
2017-11-05 04:00:00,3600,4880498
2017-11-05 05:00:00,3324,4631364
2017-11-05 06:00:00,3125,4206204
2017-11-05 07:00:00,2982,3756262
2017-11-05 08:00:00,2893,3506562
2017-11-05 09:00:00,6707,7532370
2017-11-05 10:00:00,4758,5614562
2017-11-05 11:00:00,3942,4018294
2017-11-05 12:00:00,3991,4090592
2017-11-05 13:00:00,3999,4373344
2017-11-05 14:00:00,3695,4309856
2017-11-05 15:00:00,3075,6167026
2017-11-05 16:00:00,2919,6079064
2017-11-05 17:00:00,6050,106039854
2017-11-05 18:00:00,5862,106083858
2017-11-05 19:00:00,5658,100423276
2017-11-05 20:00:00,5664,141434292
2017-11-05 21:00:00,6789,78644752
2017-11-05 22:00:00,5177,67067952
2017-11-05 23:00:00,4798,59260592
2017-11-06 00:00:00,4295,48490648
2017-11-06 01:00:00,3587,45052270
2017-11-06 02:00:00,3110,35026060
2017-11-06 03:00:00,2704,26296128
2017-11-06 04:00:00,2459,21605936
2017-11-06 05:00:00,2297,18576552
2017-11-06 06:00:00,2347,17075480
2017-11-06 07:00:00,2235,14512392
2017-11-06 08:00:00,2305,12252008
2017-11-06 09:00:00,2182,11707592
2017-11-06 10:00:00,2171,11638188
2017-11-06 11:00:00,5060,14300542
2017-11-06 12:00:00,3274,11702750
2017-11-06 13:00:00,4951,10208270
2017-11-06 14:00:00,10178,19235786
2017-11-06 15:00:00,8638,427518464
2017-11-06 16:00:00,11839,471524192
2017-11-06 17:00:00,9624,446869976
2017-11-06 18:00:00,7845,360837872
2017-11-06 19:00:00,6500,266893050
2017-11-06 20:00:00,6934,207432332
2017-11-06 21:00:00,5317,166557739
2017-11-06 22:00:00,3900,134711826
2017-11-06 23:00:00,3913,137367756
2017-11-07 00:00:00,3273,113739518
2017-11-07 01:00:00,2660,77958334
2017-11-07 02:00:00,2427,64069890
2017-11-07 03:00:00,2014,39328874
2017-11-07 04:00:00,1738,22788190
2017-11-07 05:00:00,1521,10294460
2017-11-07 06:00:00,1554,10181958
2017-11-07 07:00:00,1413,2059899
2017-11-07 08:00:00,5789,35564314
2017-11-07 09:00:00,1548,2403595
2017-11-07 10:00:00,1419,2256021
2017-11-07 11:00:00,1944,31654299
2017-11-07 12:00:00,1846,13969760
2017-11-07 13:00:00,8435,60860536
2017-11-07 14:00:00,7737,39154906
2017-11-07 15:00:00,6958,45452788
2017-11-07 16:00:00,1717,6089312
2017-11-07 17:00:00,1491,3019284
2017-11-07 18:00:00,2197,9102082
2017-11-07 19:00:00,12121,88580724
2017-11-07 20:00:00,7662,53257288
2017-11-07 21:00:00,20043,145305750
2017-11-07 22:00:00,1815,2703156
2017-11-07 23:00:00,1200,1962604
2017-11-08 00:00:00,2263,1941092
2017-11-08 01:00:00,2206,1853134
2017-11-08 02:00:00,2796,2251098
2017-11-08 03:00:00,2724,2202222
2017-11-08 04:00:00,1617,1486718
2017-11-08 05:00:00,1188,1396550
2017-11-08 06:00:00,1136,1310894
2017-11-08 07:00:00,1081,1236622
2017-11-08 08:00:00,1053,1297710
2017-11-08 09:00:00,1037,1155662
2017-11-08 10:00:00,1030,1130542
2017-11-08 11:00:00,1024,1116296
2017-11-08 12:00:00,1003,1103532
2017-11-08 13:00:00,990,1097212
2017-11-08 14:00:00,986,1094864
2017-11-08 15:00:00,975,1074624
2017-11-08 16:00:00,964,1069504
2017-11-08 17:00:00,957,1062336
2017-11-08 18:00:00,949,1054144
2017-11-08 19:00:00,941,1046826
2017-11-08 20:00:00,917,1028368
2017-11-08 21:00:00,899,1016054
2017-11-08 22:00:00,879,1004340
2017-11-08 23:00:00,865,995248
2017-11-09 00:00:00,855,987630
2017-11-09 01:00:00,841,978538
2017-11-09 02:00:00,821,871794
2017-11-09 03:00:00,807,860080
2017-11-09 04:00:00,764,817796
2017-11-09 05:00:00,757,811502
2017-11-09 06:00:00,750,804334
2017-11-09 07:00:00,742,796142
2017-11-09 08:00:00,671,725186
2017-11-09 09:00:00,662,717718
2017-11-09 10:00:00,656,712448
2017-11-09 11:00:00,653,709376
2017-11-09 12:00:00,648,704256
2017-11-09 13:00:00,640,696064
2017-11-09 14:00:00,632,687872
2017-11-09 15:00:00,627,682752
2017-11-09 16:00:00,75857,75915008
2017-11-09 17:00:00,814,1349376
2017-11-09 18:00:00,884,1151744
2017-11-09 19:00:00,880,1134088
2017-11-09 20:00:00,1017,1574672
2017-11-09 21:00:00,1400,2801368
2017-11-09 22:00:00,2498,6150872
2017-11-09 23:00:00,1953,4544216
2017-11-10 00:00:00,1882,4340440
2017-11-10 01:00:00,1898,5177520
2017-11-10 02:00:00,1857,5106140
2017-11-10 03:00:00,1692,4716396
2017-11-10 04:00:00,1641,4816100
2017-11-10 05:00:00,1528,4076580
2017-11-10 06:00:00,1454,3765044
2017-11-10 07:00:00,1516,4254064
2017-11-10 08:00:00,1331,3670096
2017-11-10 09:00:00,2802,13972516
2017-11-10 10:00:00,4001,28136292
2017-11-10 11:00:00,5806,26646556
2017-11-10 12:00:00,2016,11435268
2017-11-10 13:00:00,1940,7406660
2017-11-10 14:00:00,2096,6716536
2017-11-10 15:00:00,2590,5831112
2017-11-10 16:00:00,2718,5769128
2017-11-10 17:00:00,2611,5207672
2017-11-10 18:00:00,2520,4953224
2017-11-10 19:00:00,3041,5513824
2017-11-10 20:00:00,4731,78248904
2017-11-10 21:00:00,5217,78209076
2017-11-10 22:00:00,5357,78306028
2017-11-10 23:00:00,4986,77612100
2017-11-11 00:00:00,4800,77276028
2017-11-11 01:00:00,5250,77518876
2017-11-11 02:00:00,4878,68684996
2017-11-11 03:00:00,3743,53263236
2017-11-11 04:00:00,3476,44893720
2017-11-11 05:00:00,3165,37922692
2017-11-11 06:00:00,2782,25540484
2017-11-11 07:00:00,4082,22208800
2017-11-11 08:00:00,4511,17469748
2017-11-11 09:00:00,2960,8774628
2017-11-11 10:00:00,2067,4843900
2017-11-11 11:00:00,1968,3214940
2017-11-11 12:00:00,1990,2527620
2017-11-11 13:00:00,2257,3298724
2017-11-11 14:00:00,2262,2701920
2017-11-11 15:00:00,2146,2377636
2017-11-11 16:00:00,2117,3296040
2017-11-11 17:00:00,2204,2556772
2017-11-11 18:00:00,2159,2587266
2017-11-11 19:00:00,2124,2291224
2017-11-11 20:00:00,2153,2504212
2017-11-11 21:00:00,2121,2805608
2017-11-11 22:00:00,2120,2559088
2017-11-11 23:00:00,2135,2882172
2017-11-12 00:00:00,2125,2675572
2017-11-12 01:00:00,2097,2398444
2017-11-12 02:00:00,2109,2412828
2017-11-12 03:00:00,2105,2399040
2017-11-12 04:00:00,2103,2408528
2017-11-12 05:00:00,2083,2375808
2017-11-12 06:00:00,2093,2399932
2017-11-12 07:00:00,2087,2393336
2017-11-12 08:00:00,2054,2362688
2017-11-12 09:00:00,2098,2421628
2017-11-12 10:00:00,2036,2346472
2017-11-12 11:00:00,2024,2274888
2017-11-12 12:00:00,2027,2279580
2017-11-12 13:00:00,2080,2822408
2017-11-12 14:00:00,2072,3426556
2017-11-12 15:00:00,1989,2359956
2017-11-12 16:00:00,2186,3491304
2017-11-12 17:00:00,2371,3727476
2017-11-12 18:00:00,2016,3567668
2017-11-12 19:00:00,2041,3810244
2017-11-12 20:00:00,2120,4101536
2017-11-12 21:00:00,2065,4097012
2017-11-12 22:00:00,2049,3727920
2017-11-12 23:00:00,2059,3650264
2017-11-13 00:00:00,1808,3020548
2017-11-13 01:00:00,1762,2597496
2017-11-13 02:00:00,1697,2407572
2017-11-13 03:00:00,1632,2196948
2017-11-13 04:00:00,1631,2136600
2017-11-13 05:00:00,1559,2033448
2017-11-13 06:00:00,1549,1977736
2017-11-13 07:00:00,1590,1939060
2017-11-13 08:00:00,1662,1870788
2017-11-13 09:00:00,2375,4448280
2017-11-13 10:00:00,2598,6654160
2017-11-13 11:00:00,2724,5962440
2017-11-13 12:00:00,2678,20236836
2017-11-13 13:00:00,4434,7406624
2017-11-13 14:00:00,3319,4182564
2017-11-13 15:00:00,2744,27256748
2017-11-13 16:00:00,2819,33254784
2017-11-13 17:00:00,2594,24647388
2017-11-13 18:00:00,1954,9243133
2017-11-13 19:00:00,1783,7459132
2017-11-13 20:00:00,1646,6649400
2017-11-13 21:00:00,6049,18899516
2017-11-13 22:00:00,9446,67439378
2017-11-13 23:00:00,1577,7957068
2017-11-14 00:00:00,1530,8572480
2017-11-14 01:00:00,1383,7581756
2017-11-14 02:00:00,1230,3556056
2017-11-14 03:00:00,1294,3049672
2017-11-14 04:00:00,1132,2545320
2017-11-14 05:00:00,1020,2414940
2017-11-14 06:00:00,1070,2269248
2017-11-14 07:00:00,1094,2404696
2017-11-14 08:00:00,1157,2309936
2017-11-14 09:00:00,1299,3626684
2017-11-14 10:00:00,15935,116904712
2017-11-14 11:00:00,2069,6556564
2017-11-14 12:00:00,1537,3590568
2017-11-14 13:00:00,1670,4969496
2017-11-14 14:00:00,1754,5592880
2017-11-14 15:00:00,2355,8544736
2017-11-14 16:00:00,2217,9092372
2017-11-14 17:00:00,2084,8648636
2017-11-14 18:00:00,1892,5716100
2017-11-14 19:00:00,1582,4089932
2017-11-14 20:00:00,1505,3203448
2017-11-14 21:00:00,1504,3328260
2017-11-14 22:00:00,1341,2999756
2017-11-14 23:00:00,1165,3216832
2017-11-15 00:00:00,1148,3317820
2017-11-15 01:00:00,1026,2348860
2017-11-15 02:00:00,1019,3735076
2017-11-15 03:00:00,1049,4235264
2017-11-15 04:00:00,971,3742104
2017-11-15 05:00:00,865,1474800
2017-11-15 06:00:00,847,1323132
2017-11-15 07:00:00,871,1326708
2017-11-15 08:00:00,1037,5007732
2017-11-15 09:00:00,1031,3774748
2017-11-15 10:00:00,1090,7079632
2017-11-15 11:00:00,1747,11716592
2017-11-15 12:00:00,1269,4042680
2017-11-15 13:00:00,1652,12368536
2017-11-15 14:00:00,8583,65551012
2017-11-15 15:00:00,1132,5887288
2017-11-15 16:00:00,985,4344700
2017-11-15 17:00:00,1929,36950152
2017-11-15 18:00:00,2367,51301284
2017-11-15 19:00:00,3305,61931468
2017-11-15 20:00:00,2911,61827460
2017-11-15 21:00:00,3058,62298376
2017-11-15 22:00:00,4738,77558832
2017-11-15 23:00:00,2968,60195432
2017-11-16 00:00:00,2339,45563776
2017-11-16 01:00:00,1895,28985280
2017-11-16 02:00:00,1662,22024638
2017-11-16 03:00:00,1499,17432054
2017-11-16 04:00:00,1297,12085108
2017-11-16 05:00:00,1214,6716768
2017-11-16 06:00:00,955,4472728
2017-11-16 07:00:00,953,2620712
2017-11-16 08:00:00,970,2755364
2017-11-16 09:00:00,1145,3843184
2017-11-16 10:00:00,3879,10929958
2017-11-16 11:00:00,1814,17182384
2017-11-16 12:00:00,1811,11551050
2017-11-16 13:00:00,2114,10284900
2017-11-16 14:00:00,2505,10042682
2017-11-16 15:00:00,2716,21148897
2017-11-16 16:00:00,2670,14456822
2017-11-16 17:00:00,4977,32702858
2017-11-16 18:00:00,5440,38305008
2017-11-16 19:00:00,5415,40684764
2017-11-16 20:00:00,5314,40617728
2017-11-16 21:00:00,4576,33595400
2017-11-16 22:00:00,4823,27420448
2017-11-16 23:00:00,3162,13895368
2017-11-17 00:00:00,2662,13598120
2017-11-17 01:00:00,2535,12885761
2017-11-17 02:00:00,3634,17122044
2017-11-17 03:00:00,3915,19273509
2017-11-17 04:00:00,3064,13804710
2017-11-17 05:00:00,2067,9696253
2017-11-17 06:00:00,1585,6426448
2017-11-17 07:00:00,1541,6568516
2017-11-17 08:00:00,1443,6331028
2017-11-17 09:00:00,4231,28684452
2017-11-17 10:00:00,4105,35005792
2017-11-17 11:00:00,18235,143931248
2017-11-17 12:00:00,18366,138050865
2017-11-17 13:00:00,4893,29546380
2017-11-17 14:00:00,8361,53646552
2017-11-17 15:00:00,7339,41192222
2017-11-17 16:00:00,13143,89270940
2017-11-17 17:00:00,4788,22439432
2017-11-17 18:00:00,4401,26819272
2017-11-17 19:00:00,13502,89927232
2017-11-17 20:00:00,12083,79360760
2017-11-17 21:00:00,3886,14589268
2017-11-17 22:00:00,3629,12603224
2017-11-17 23:00:00,3557,11850200
2017-11-18 00:00:00,3315,10545840
2017-11-18 01:00:00,3172,9990380
2017-11-18 02:00:00,3941,11769138
2017-11-18 03:00:00,3746,10901282
2017-11-18 04:00:00,3135,8282238
2017-11-18 05:00:00,2712,6738516
2017-11-18 06:00:00,2666,6447476
2017-11-18 07:00:00,2529,6265864
2017-11-18 08:00:00,6410,37743136
2017-11-18 09:00:00,6262,37425472
2017-11-18 10:00:00,6244,37575572
2017-11-18 11:00:00,5925,36503312
2017-11-18 12:00:00,5041,30616236
2017-11-18 13:00:00,4400,26901664
2017-11-18 14:00:00,2477,10818892
2017-11-18 15:00:00,2057,8764178
2017-11-18 16:00:00,10160,73407687
2017-11-18 17:00:00,5612,39711397
2017-11-18 18:00:00,3755,24923800
2017-11-18 19:00:00,7755,25268678
2017-11-18 20:00:00,21446,150220314
2017-11-18 21:00:00,5086,11131156
2017-11-18 22:00:00,6065,10684698
2017-11-18 23:00:00,6039,9265442
2017-11-19 00:00:00,5374,8858542
2017-11-19 01:00:00,5896,6819030
2017-11-19 02:00:00,4751,5621444
2017-11-19 03:00:00,3814,5143778
2017-11-19 04:00:00,3572,4731668
2017-11-19 05:00:00,3593,4121332
2017-11-19 06:00:00,3462,3924588
2017-11-19 07:00:00,3562,4483132
2017-11-19 08:00:00,3505,4968148
2017-11-19 09:00:00,3566,5006608
2017-11-19 10:00:00,3475,5557616
2017-11-19 11:00:00,3574,4164488
2017-11-19 12:00:00,3461,4117780
2017-11-19 13:00:00,3549,3998832
2017-11-19 14:00:00,3430,3796420
2017-11-19 15:00:00,3647,5008468
2017-11-19 16:00:00,5847,8299822
2017-11-19 17:00:00,5968,8542800
2017-11-19 18:00:00,4763,7251610
2017-11-19 19:00:00,6820,17588548
2017-11-19 20:00:00,3639,6037140
2017-11-19 21:00:00,4995,6825858
2017-11-19 22:00:00,5515,6549468
2017-11-19 23:00:00,4196,7483580
2017-11-20 00:00:00,4378,7133120
2017-11-20 01:00:00,3841,6332834
2017-11-20 02:00:00,3297,6523437
2017-11-20 03:00:00,3012,5340222
2017-11-20 04:00:00,2996,5497672
2017-11-20 05:00:00,2920,4386670
2017-11-20 06:00:00,2777,3699092
2017-11-20 07:00:00,2954,8961594
2017-11-20 08:00:00,2692,7078778
2017-11-20 09:00:00,2813,7045924
2017-11-20 10:00:00,2699,6569614
2017-11-20 11:00:00,3047,8194348
2017-11-20 12:00:00,7645,72972108
2017-11-20 13:00:00,4727,30495376
2017-11-20 14:00:00,4200,20637736
2017-11-20 15:00:00,4458,19025336
2017-11-20 16:00:00,13201,30928536
2017-11-20 17:00:00,18713,62995392
2017-11-20 18:00:00,18061,63184352
2017-11-20 19:00:00,20245,60642776
2017-11-20 20:00:00,18223,54549260
2017-11-20 21:00:00,16960,47264176
2017-11-20 22:00:00,14973,29980104
2017-11-20 23:00:00,13774,22242720
2017-11-21 00:00:00,13021,20301408
2017-11-21 01:00:00,12524,19046684
2017-11-21 02:00:00,13739,20003592
2017-11-21 03:00:00,12193,17070636
2017-11-21 04:00:00,10139,15985636
2017-11-21 05:00:00,9555,15413668
2017-11-21 06:00:00,9149,14700220
2017-11-21 07:00:00,9367,14409340
2017-11-21 08:00:00,15588,19659844
2017-11-21 09:00:00,12189,17482120
2017-11-21 10:00:00,11991,20600576
2017-11-21 11:00:00,11754,23083016
2017-11-21 12:00:00,10955,18614273
2017-11-21 13:00:00,11824,28337804
2017-11-21 14:00:00,11666,22003556
2017-11-21 15:00:00,11149,19012428
2017-11-21 16:00:00,13157,22051748
2017-11-21 17:00:00,17868,126342116
2017-11-21 18:00:00,15380,60552540
2017-11-21 19:00:00,14989,56437160
2017-11-21 20:00:00,13312,45828960
2017-11-21 21:00:00,13563,42399300
2017-11-21 22:00:00,9649,20553976
2017-11-21 23:00:00,8626,15337260
2017-11-22 00:00:00,7870,13071516
2017-11-22 01:00:00,8749,12075664
2017-11-22 02:00:00,8532,13723796
2017-11-22 03:00:00,8237,13238176
2017-11-22 04:00:00,7995,12904456
2017-11-22 05:00:00,7626,11681768
2017-11-22 06:00:00,7427,11408128
2017-11-22 07:00:00,7214,11848244
2017-11-22 08:00:00,7717,13551420
2017-11-22 09:00:00,7651,13142500
2017-11-22 10:00:00,9065,20667928
2017-11-22 11:00:00,7701,13887320
2017-11-22 12:00:00,7602,14352220
2017-11-22 13:00:00,8530,17433337
2017-11-22 14:00:00,8072,18059511
2017-11-22 15:00:00,7843,20801922
2017-11-22 16:00:00,8380,27480712
2017-11-22 17:00:00,36757,236742172
2017-11-22 18:00:00,35065,223216840
2017-11-22 19:00:00,35116,223418592
2017-11-22 20:00:00,32285,201436366
2017-11-22 21:00:00,29156,174976000
2017-11-22 22:00:00,17581,83703128
2017-11-22 23:00:00,11411,28923328
2017-11-23 00:00:00,9139,19759864
2017-11-23 01:00:00,7728,14339944
2017-11-23 02:00:00,6931,11885224
2017-11-23 03:00:00,6217,10769164
2017-11-23 04:00:00,5733,9933912
2017-11-23 05:00:00,5474,9121008
2017-11-23 06:00:00,5090,8768464
2017-11-23 07:00:00,4895,8566280
2017-11-23 08:00:00,4897,8823364
2017-11-23 09:00:00,4711,9396608
2017-11-23 10:00:00,4705,9002416
2017-11-23 11:00:00,4611,8528440
2017-11-23 12:00:00,4692,8592090
2017-11-23 13:00:00,4416,7607228
2017-11-23 14:00:00,4370,7312325
2017-11-23 15:00:00,4244,7304296
2017-11-23 16:00:00,4191,7366348
2017-11-23 17:00:00,4391,12750220
2017-11-23 18:00:00,4432,10537728
2017-11-23 19:00:00,4839,15448756
2017-11-23 20:00:00,4697,11774816
2017-11-23 21:00:00,4694,10163876
2017-11-23 22:00:00,4667,10655876
2017-11-23 23:00:00,4528,13902580
2017-11-24 00:00:00,4572,20162804
2017-11-24 01:00:00,4447,17930748
2017-11-24 02:00:00,4681,8267392
2017-11-24 03:00:00,4798,15115568
2017-11-24 04:00:00,4634,10440732
2017-11-24 05:00:00,4439,7857400
2017-11-24 06:00:00,4507,7823684
2017-11-24 07:00:00,4419,7402900
2017-11-24 08:00:00,4635,9891604
2017-11-24 09:00:00,4312,7320468
2017-11-24 10:00:00,4248,7092728
2017-11-24 11:00:00,4307,30031728
2017-11-24 12:00:00,9866,15607192
2017-11-24 13:00:00,3923,7387196
2017-11-24 14:00:00,4494,12177488
2017-11-24 15:00:00,4522,10774296
2017-11-24 16:00:00,4194,9067188
2017-11-24 17:00:00,4010,8429052
2017-11-24 18:00:00,3603,6837796
2017-11-24 19:00:00,3279,5610828
2017-11-24 20:00:00,3189,5601884
2017-11-24 21:00:00,3163,5620696
2017-11-24 22:00:00,3119,5487640
2017-11-24 23:00:00,3006,5417724
2017-11-25 00:00:00,2867,4936152
2017-11-25 01:00:00,2809,4655720
2017-11-25 02:00:00,2779,4488220
2017-11-25 03:00:00,2790,4734924
2017-11-25 04:00:00,2746,4388596
2017-11-25 05:00:00,2658,4559672
2017-11-25 06:00:00,2720,4663284
2017-11-25 07:00:00,2607,4321008
2017-11-25 08:00:00,2564,4424476
2017-11-25 09:00:00,3947,11095232
2017-11-25 10:00:00,4127,11190116
2017-11-25 11:00:00,2838,5141764
2017-11-25 12:00:00,2881,5698648
2017-11-25 13:00:00,4181,17101036
2017-11-25 14:00:00,3706,13979363
2017-11-25 15:00:00,2836,6368226
2017-11-25 16:00:00,2589,4246590
2017-11-25 17:00:00,2707,4562306
2017-11-25 18:00:00,2575,4247147
2017-11-25 19:00:00,2710,5380400
2017-11-25 20:00:00,2844,8290566
2017-11-25 21:00:00,2947,9342108
2017-11-25 22:00:00,2781,9160440
2017-11-25 23:00:00,2788,8695916
2017-11-26 00:00:00,2968,8446724
2017-11-26 01:00:00,2806,8371712
2017-11-26 02:00:00,2595,7983224
2017-11-26 03:00:00,2471,7649664
2017-11-26 04:00:00,2457,7090100
2017-11-26 05:00:00,2327,7183468
2017-11-26 06:00:00,2258,3280696
2017-11-26 07:00:00,2180,2975180
2017-11-26 08:00:00,2177,3134612
2017-11-26 09:00:00,2220,3189400
2017-11-26 10:00:00,2348,3277898
2017-11-26 11:00:00,2367,4621914
2017-11-26 12:00:00,5056,30296944
2017-11-26 13:00:00,7608,49451956
2017-11-26 14:00:00,7676,53424972
2017-11-26 15:00:00,9635,65318560
2017-11-26 16:00:00,9416,61518684
2017-11-26 17:00:00,9512,64056972
2017-11-26 18:00:00,8279,56007580
2017-11-26 19:00:00,7578,54952690
2017-11-26 20:00:00,6498,46019608
2017-11-26 21:00:00,5920,45517035
2017-11-26 22:00:00,6182,42530907
2017-11-26 23:00:00,3738,22162408
2017-11-27 00:00:00,3022,10526102
2017-11-27 01:00:00,3418,10452556
2017-11-27 02:00:00,3168,7948600
2017-11-27 03:00:00,2703,5540164
2017-11-27 04:00:00,2424,4273144
2017-11-27 05:00:00,2206,3193376
2017-11-27 06:00:00,2083,2868344
2017-11-27 07:00:00,2291,4733768
2017-11-27 08:00:00,2272,4711896
2017-11-27 09:00:00,2455,6944272
2017-11-27 10:00:00,2188,9851560
2017-11-27 11:00:00,2795,15630776
2017-11-27 12:00:00,3952,16389372
2017-11-27 13:00:00,6503,30723568
2017-11-27 14:00:00,3892,23172404
2017-11-27 15:00:00,4337,23643464
2017-11-27 16:00:00,4880,24704496
2017-11-27 17:00:00,3974,23130488
2017-11-27 18:00:00,3756,21963192
2017-11-27 19:00:00,4429,25342894
2017-11-27 20:00:00,4475,25714626
2017-11-27 21:00:00,4423,26104854
2017-11-27 22:00:00,3786,21814932
2017-11-27 23:00:00,3305,19144044
2017-11-28 00:00:00,2897,14707692
2017-11-28 01:00:00,2327,10718700
2017-11-28 02:00:00,2278,10000516
2017-11-28 03:00:00,2075,9396004
2017-11-28 04:00:00,2053,9196676
2017-11-28 05:00:00,2050,9110804
2017-11-28 06:00:00,1987,8932728
2017-11-28 07:00:00,2012,8912392
2017-11-28 08:00:00,2222,12770472
2017-11-28 09:00:00,2475,13038576
2017-11-28 10:00:00,5067,16868168
2017-11-28 11:00:00,4355,31323830
2017-11-28 12:00:00,2736,32733884
2017-11-28 13:00:00,2733,18640488
2017-11-28 14:00:00,3447,16213880
2017-11-28 15:00:00,2970,22465120
2017-11-28 16:00:00,3015,41807016
2017-11-28 17:00:00,13102,47950261
2017-11-28 18:00:00,13252,47229993
2017-11-28 19:00:00,9812,31824608
2017-11-28 20:00:00,4619,36361800
2017-11-28 21:00:00,3097,31043196
2017-11-28 22:00:00,2617,19933324
2017-11-28 23:00:00,2906,19109632
2017-11-29 00:00:00,2620,13370164
2017-11-29 01:00:00,2510,12521656
2017-11-29 02:00:00,2199,10630908
2017-11-29 03:00:00,2202,10253524
2017-11-29 04:00:00,3214,10718904
2017-11-29 05:00:00,2281,10474152
2017-11-29 06:00:00,2217,10369328
2017-11-29 07:00:00,2261,10460772
2017-11-29 08:00:00,2200,10395212
2017-11-29 09:00:00,3008,11374412
2017-11-29 10:00:00,2996,11911604
2017-11-29 11:00:00,4009,23127620
2017-11-29 12:00:00,3048,13712628
2017-11-29 13:00:00,4421,25219740
2017-11-29 14:00:00,3835,20736228
2017-11-29 15:00:00,3832,21071679
2017-11-29 16:00:00,4893,25948434
2017-11-29 17:00:00,3658,21233558
2017-11-29 18:00:00,3642,19971080
2017-11-29 19:00:00,3556,19145796
2017-11-29 20:00:00,3164,18739492
2017-11-29 21:00:00,3197,20749992
2017-11-29 22:00:00,3029,19109428
2017-11-29 23:00:00,2930,18567572
2017-11-30 00:00:00,2804,17654964
2017-11-30 01:00:00,2699,16988160
2017-11-30 02:00:00,2491,16035100
2017-11-30 03:00:00,2988,15430172
2017-11-30 04:00:00,2250,14424036
2017-11-30 05:00:00,2161,13865428
2017-11-30 06:00:00,2077,13649296
2017-11-30 07:00:00,1876,12502980
2017-11-30 08:00:00,1843,14106688
2017-11-30 09:00:00,2118,20107444
2017-11-30 10:00:00,6232,31914208
2017-11-30 11:00:00,17021,52412384
2017-11-30 12:00:00,16142,50225428
2017-11-30 13:00:00,7857,32360392
2017-11-30 14:00:00,2865,29876656
2017-11-30 15:00:00,3747,31385852
2017-11-30 16:00:00,3027,26859724
2017-11-30 17:00:00,2413,28254892
2017-11-30 18:00:00,4739,29110980
2017-11-30 19:00:00,4585,23245364
2017-11-30 20:00:00,4652,22636868
2017-11-30 21:00:00,4547,22078804
2017-11-30 22:00:00,4501,21617348
2017-11-30 23:00:00,4529,24180564
2017-12-01 00:00:00,4416,23358284
2017-12-01 01:00:00,4487,23153796
2017-12-01 02:00:00,4254,23052984
2017-12-01 03:00:00,3765,23140328
2017-12-01 04:00:00,2992,22286732
2017-12-01 05:00:00,2564,22417072
2017-12-01 06:00:00,2216,21751694
2017-12-01 07:00:00,2067,20986186
2017-12-01 08:00:00,1885,20455102
2017-12-01 09:00:00,1949,20492422
2017-12-01 10:00:00,2347,29124714
2017-12-01 11:00:00,2959,32984534
2017-12-01 12:00:00,18202,60312550
2017-12-01 13:00:00,18449,79248970
2017-12-01 14:00:00,20169,81055098
2017-12-01 15:00:00,19969,71269838
2017-12-01 16:00:00,12342,60989386
2017-12-01 17:00:00,10108,47746612
2017-12-01 18:00:00,8485,42309888
2017-12-01 19:00:00,8455,41765408
2017-12-01 20:00:00,8171,40953708
2017-12-01 21:00:00,8039,38767576
2017-12-01 22:00:00,6892,36130256
2017-12-01 23:00:00,6177,35844308
2017-12-02 00:00:00,4975,31020564
2017-12-02 01:00:00,4627,29976772
2017-12-02 02:00:00,4435,29299804
2017-12-02 03:00:00,4263,28660260
2017-12-02 04:00:00,4214,28266704
2017-12-02 05:00:00,4149,28064832
2017-12-02 06:00:00,4097,27647120
2017-12-02 07:00:00,3993,27329004
2017-12-02 08:00:00,4586,27954840
2017-12-02 09:00:00,4117,28552028
2017-12-02 10:00:00,4650,31013388
2017-12-02 11:00:00,4113,27160280
2017-12-02 12:00:00,4050,26809884
2017-12-02 13:00:00,4149,27014747
2017-12-02 14:00:00,4100,26506396
2017-12-02 15:00:00,4213,26680543
2017-12-02 16:00:00,4238,26604192
2017-12-02 17:00:00,4192,26474480
2017-12-02 18:00:00,4173,26387532
2017-12-02 19:00:00,4027,26098461
2017-12-02 20:00:00,3938,25997380
2017-12-02 21:00:00,4873,26777108
2017-12-02 22:00:00,4019,26382608
2017-12-02 23:00:00,3862,26000868
2017-12-03 00:00:00,3909,26265532
2017-12-03 01:00:00,3823,25608264
2017-12-03 02:00:00,3821,25187468
2017-12-03 03:00:00,4749,25365944
2017-12-03 04:00:00,4076,24313728
2017-12-03 05:00:00,3631,23406320
2017-12-03 06:00:00,3555,23008524
2017-12-03 07:00:00,3512,22933096
2017-12-03 08:00:00,3546,23169704
2017-12-03 09:00:00,3489,22427368
2017-12-03 10:00:00,3363,21740116
2017-12-03 11:00:00,3459,21564196
2017-12-03 12:00:00,3427,21191828
2017-12-03 13:00:00,5312,21793076
2017-12-03 14:00:00,6603,22440380
2017-12-03 15:00:00,6638,22638564
2017-12-03 16:00:00,6606,21845336
2017-12-03 17:00:00,6811,23355588
2017-12-03 18:00:00,6840,22889624
2017-12-03 19:00:00,6644,22002612
2017-12-03 20:00:00,6695,21756220
2017-12-03 21:00:00,7761,24585528
2017-12-03 22:00:00,6258,21701540
2017-12-03 23:00:00,5797,21943476
2017-12-04 00:00:00,6023,21260276
2017-12-04 01:00:00,5229,20247788
2017-12-04 02:00:00,5715,20050964
2017-12-04 03:00:00,5531,19656164
2017-12-04 04:00:00,5401,19678432
2017-12-04 05:00:00,5157,18834208
2017-12-04 06:00:00,5103,18645324
2017-12-04 07:00:00,5044,19104010
2017-12-04 08:00:00,5287,19311764
2017-12-04 09:00:00,5185,19656184
2017-12-04 10:00:00,5707,20652684
2017-12-04 11:00:00,6271,21910680
2017-12-04 12:00:00,6205,23545683
2017-12-04 13:00:00,6071,21968344
2017-12-04 14:00:00,6975,26970676
2017-12-04 15:00:00,6683,31202456
2017-12-04 16:00:00,7177,30820332
2017-12-04 17:00:00,7448,38485728
2017-12-04 18:00:00,6798,33108844
2017-12-04 19:00:00,6072,27629336
2017-12-04 20:00:00,5938,27899716
2017-12-04 21:00:00,6183,29798148
2017-12-04 22:00:00,5684,24771432
2017-12-04 23:00:00,5678,24167924
2017-12-05 00:00:00,5626,23837268
2017-12-05 01:00:00,5500,22712876
2017-12-05 02:00:00,5390,21355956
2017-12-05 03:00:00,5182,20804520
2017-12-05 04:00:00,5046,20467208
2017-12-05 05:00:00,4872,20020008
2017-12-05 06:00:00,4651,19567052
2017-12-05 07:00:00,5116,20792094
2017-12-05 08:00:00,4308,23699146
2017-12-05 09:00:00,9751,68180166
2017-12-05 10:00:00,9754,74943376
2017-12-05 11:00:00,9471,72294088
2017-12-05 12:00:00,3817,28384356
2017-12-05 13:00:00,4454,28526372
2017-12-05 14:00:00,4123,22596292
2017-12-05 15:00:00,4144,19556480
2017-12-05 16:00:00,5948,32743428
2017-12-05 17:00:00,6666,38215698
2017-12-05 18:00:00,6352,40471362
2017-12-05 19:00:00,6598,30393990
2017-12-05 20:00:00,8826,35471896
2017-12-05 21:00:00,8793,28124916
2017-12-05 22:00:00,3486,18195334
2017-12-05 23:00:00,3820,19815656
2017-12-06 00:00:00,3714,19668960
2017-12-06 01:00:00,3615,19215456
2017-12-06 02:00:00,3334,17897356
2017-12-06 03:00:00,3038,16618272
2017-12-06 04:00:00,2877,16053612
2017-12-06 05:00:00,2977,16986032
2017-12-06 06:00:00,3586,26120592
2017-12-06 07:00:00,3578,25785852
2017-12-06 08:00:00,4301,20935464
2017-12-06 09:00:00,13492,49175852
2017-12-06 10:00:00,12954,59911848
2017-12-06 11:00:00,3666,21355971
2017-12-06 12:00:00,4635,23899078
2017-12-06 13:00:00,6318,38074985
2017-12-06 14:00:00,5220,36442650
2017-12-06 15:00:00,4200,25760757
2017-12-06 16:00:00,4577,25120876
2017-12-06 17:00:00,3801,20683760
2017-12-06 18:00:00,3950,28517180
2017-12-06 19:00:00,3283,18804380
2017-12-06 20:00:00,3181,17819748
2017-12-06 21:00:00,4840,31374792
2017-12-06 22:00:00,2789,16827404
2017-12-06 23:00:00,5996,21992308
2017-12-07 00:00:00,5927,23469468
2017-12-07 01:00:00,4618,19506612
2017-12-07 02:00:00,3846,17182460
2017-12-07 03:00:00,3660,22772500
2017-12-07 04:00:00,3709,24519660
2017-12-07 05:00:00,3569,25937536
2017-12-07 06:00:00,3601,29914712
2017-12-07 07:00:00,3657,33936164
2017-12-07 08:00:00,3879,39062008
2017-12-07 09:00:00,4799,50952464
2017-12-07 10:00:00,5539,46978596
2017-12-07 11:00:00,5829,41560120
2017-12-07 12:00:00,5341,35126100
2017-12-07 13:00:00,7170,42278116
2017-12-07 14:00:00,7377,40422944
2017-12-07 15:00:00,5617,29613216
2017-12-07 16:00:00,5484,39290788
2017-12-07 17:00:00,9356,70390277
2017-12-07 18:00:00,10678,79251049
2017-12-07 19:00:00,10490,75383412
2017-12-07 20:00:00,10390,71801448
2017-12-07 21:00:00,9806,64181420
2017-12-07 22:00:00,9468,60521032
2017-12-07 23:00:00,8380,50559744
2017-12-08 00:00:00,8515,52667900
2017-12-08 01:00:00,8714,52501324
2017-12-08 02:00:00,7937,50198964
2017-12-08 03:00:00,6438,40828860
2017-12-08 04:00:00,5174,29254484
2017-12-08 05:00:00,4385,21384540
2017-12-08 06:00:00,3861,19335340
2017-12-08 07:00:00,3593,17135400
2017-12-08 08:00:00,3495,14561184
2017-12-08 09:00:00,4236,15827240
2017-12-08 10:00:00,3789,12558736
2017-12-08 11:00:00,4103,37767216
2017-12-08 12:00:00,4697,68378734
2017-12-08 13:00:00,4177,31367958
2017-12-08 14:00:00,3859,14028018
2017-12-08 15:00:00,3634,61218727
2017-12-08 16:00:00,4272,18952688
2017-12-08 17:00:00,4252,39305508
2017-12-08 18:00:00,4412,38909484
2017-12-08 19:00:00,5977,36498120
2017-12-08 20:00:00,7702,56350356
2017-12-08 21:00:00,7492,56474316
2017-12-08 22:00:00,7194,53028124
2017-12-08 23:00:00,7502,54500972
2017-12-09 00:00:00,7276,51619872
2017-12-09 01:00:00,6816,45539112
2017-12-09 02:00:00,5957,39339368
2017-12-09 03:00:00,5114,32065032
2017-12-09 04:00:00,4357,25981560
2017-12-09 05:00:00,3571,19899552
2017-12-09 06:00:00,2456,12308088
2017-12-09 07:00:00,2202,8592392
2017-12-09 08:00:00,1820,5767448
2017-12-09 09:00:00,2006,6090088
2017-12-09 10:00:00,2119,6646880
2017-12-09 11:00:00,1939,5966540
2017-12-09 12:00:00,1984,7609156
2017-12-09 13:00:00,2347,7327964
2017-12-09 14:00:00,2002,8587764
2017-12-09 15:00:00,2099,6730908
2017-12-09 16:00:00,1907,5678604
2017-12-09 17:00:00,1615,4219068
2017-12-09 18:00:00,1606,4193068
2017-12-09 19:00:00,1591,4132376
2017-12-09 20:00:00,1589,4109008
2017-12-09 21:00:00,1666,4262960
2017-12-09 22:00:00,1570,4121256
2017-12-09 23:00:00,1580,4131520
2017-12-10 00:00:00,1576,5016256
2017-12-10 01:00:00,1658,6890296
2017-12-10 02:00:00,1568,5445176
2017-12-10 03:00:00,1478,4043824
2017-12-10 04:00:00,1523,4914224
2017-12-10 05:00:00,1482,4126552
2017-12-10 06:00:00,1438,3846400
2017-12-10 07:00:00,1420,3581208
2017-12-10 08:00:00,1456,4434936
2017-12-10 09:00:00,1514,5423456
2017-12-10 10:00:00,1416,4131728
2017-12-10 11:00:00,1369,3411880
2017-12-10 12:00:00,1203,2983912
2017-12-10 13:00:00,1205,2847736
2017-12-10 14:00:00,1120,2651128
2017-12-10 15:00:00,1130,2686952
2017-12-10 16:00:00,1049,2671904
2017-12-10 17:00:00,1140,3522608
2017-12-10 18:00:00,1206,3577952
2017-12-10 19:00:00,1149,3429336
2017-12-10 20:00:00,1143,3423680
2017-12-10 21:00:00,1173,6234728
2017-12-10 22:00:00,1251,5266624
2017-12-10 23:00:00,1743,56877896
2017-12-11 00:00:00,1223,8835616
2017-12-11 01:00:00,1268,5648864
2017-12-11 02:00:00,1320,4559032
2017-12-11 03:00:00,1107,4107328
2017-12-11 04:00:00,1144,3829088
2017-12-11 05:00:00,1091,3749632
2017-12-11 06:00:00,1055,3748960
2017-12-11 07:00:00,1100,3770296
2017-12-11 08:00:00,1076,6923288
2017-12-11 09:00:00,1744,6895128
2017-12-11 10:00:00,1850,7769622
2017-12-11 11:00:00,1967,15113336
2017-12-11 12:00:00,1992,20536972
2017-12-11 13:00:00,3494,26639668
2017-12-11 14:00:00,4352,9122560
2017-12-11 15:00:00,4267,8337506
2017-12-11 16:00:00,4544,10560809
2017-12-11 17:00:00,10229,55520346
2017-12-11 18:00:00,10212,56142208
2017-12-11 19:00:00,9915,57049248
2017-12-11 20:00:00,9583,56245128
2017-12-11 21:00:00,11721,54069680
2017-12-11 22:00:00,11372,51817624
2017-12-11 23:00:00,10867,48280784
2017-12-12 00:00:00,10743,47310640
2017-12-12 01:00:00,10145,42213928
2017-12-12 02:00:00,9536,37043680
2017-12-12 03:00:00,7427,20089040
2017-12-12 04:00:00,5829,8601924
2017-12-12 05:00:00,5308,6068680
2017-12-12 06:00:00,4770,5107120
2017-12-12 07:00:00,3954,4680500
2017-12-12 08:00:00,3533,4432972
2017-12-12 09:00:00,3313,4279984
2017-12-12 10:00:00,4031,11091640
2017-12-12 11:00:00,3800,10213940
2017-12-12 12:00:00,3313,8210266
2017-12-12 13:00:00,3271,5251184
2017-12-12 14:00:00,3429,12568128
2017-12-12 15:00:00,3536,7337056
2017-12-12 16:00:00,11637,437421492
2017-12-12 17:00:00,11465,445358694
2017-12-12 18:00:00,11419,442916696
2017-12-12 19:00:00,10134,410147040
2017-12-12 20:00:00,8530,336618096
2017-12-12 21:00:00,7098,285472072
2017-12-12 22:00:00,6205,237022276
2017-12-12 23:00:00,5298,201828216
2017-12-13 00:00:00,4748,169090028
2017-12-13 01:00:00,3973,121561856
2017-12-13 02:00:00,3664,91700504
2017-12-13 03:00:00,2931,54933688
2017-12-13 04:00:00,2267,35188152
2017-12-13 05:00:00,2375,34255280
2017-12-13 06:00:00,1837,14202104
2017-12-13 07:00:00,1795,14145192
2017-12-13 08:00:00,2232,12934856
2017-12-13 09:00:00,1991,7773496
2017-12-13 10:00:00,3132,19379468
2017-12-13 11:00:00,3807,17349308
2017-12-13 12:00:00,6238,13572844
2017-12-13 13:00:00,5808,13476094
2017-12-13 14:00:00,5740,16464320
2017-12-13 15:00:00,5957,17929224
2017-12-13 16:00:00,7701,33099520
2017-12-13 17:00:00,7541,38912992
2017-12-13 18:00:00,7470,37930212
2017-12-13 19:00:00,7261,38446204
2017-12-13 20:00:00,7242,45551108
2017-12-13 21:00:00,6559,44999020
2017-12-13 22:00:00,6448,46803284
2017-12-13 23:00:00,5634,27135140
2017-12-14 00:00:00,5192,12442436
2017-12-14 01:00:00,5161,11505652
2017-12-14 02:00:00,4942,10333836
2017-12-14 03:00:00,5048,11448140
2017-12-14 04:00:00,4808,8322868
2017-12-14 05:00:00,4392,7248252
2017-12-14 06:00:00,3984,6744052
2017-12-14 07:00:00,3920,6658124
2017-12-14 08:00:00,3862,6607780
2017-12-14 09:00:00,4279,9701764
2017-12-14 10:00:00,4512,10178140
2017-12-14 11:00:00,3992,8610764
2017-12-14 12:00:00,4489,11254428
2017-12-14 13:00:00,4905,14043844
2017-12-14 14:00:00,4040,8362420
2017-12-14 15:00:00,4060,9819052
2017-12-14 16:00:00,3854,15066884
2017-12-14 17:00:00,3680,11493324
2017-12-14 18:00:00,4087,18034068
2017-12-14 19:00:00,3446,7655572
2017-12-14 20:00:00,3364,7594196
2017-12-14 21:00:00,3407,8874524
2017-12-14 22:00:00,3276,7857908
2017-12-14 23:00:00,3726,8952604
2017-12-15 00:00:00,3107,7658884
2017-12-15 01:00:00,4088,9399892
2017-12-15 02:00:00,4019,9174900
2017-12-15 03:00:00,2927,6910044
2017-12-15 04:00:00,2892,6658772
2017-12-15 05:00:00,2517,6310756
2017-12-15 06:00:00,2532,6118868
2017-12-15 07:00:00,2496,5948132
2017-12-15 08:00:00,2488,6060108
2017-12-15 09:00:00,2745,6493972
2017-12-15 10:00:00,3117,8407388
2017-12-15 11:00:00,2532,10039820
2017-12-15 12:00:00,6275,38101940
2017-12-15 13:00:00,6141,37288252
2017-12-15 14:00:00,6285,43853420
2017-12-15 15:00:00,6230,38212876
2017-12-15 16:00:00,5898,37053860
2017-12-15 17:00:00,6424,44358180
2017-12-15 18:00:00,5978,45301660
2017-12-15 19:00:00,5390,42143108
2017-12-15 20:00:00,4521,32732980
2017-12-15 21:00:00,3927,27064844
2017-12-15 22:00:00,3201,19766780
2017-12-15 23:00:00,2302,12679476
2017-12-16 00:00:00,1742,9710524
2017-12-16 01:00:00,1727,9038092
2017-12-16 02:00:00,1680,8090468
2017-12-16 03:00:00,2213,16277740
2017-12-16 04:00:00,1716,8769772
2017-12-16 05:00:00,1630,8071372
2017-12-16 06:00:00,1751,9904300
2017-12-16 07:00:00,1317,6307980
2017-12-16 08:00:00,1460,6926412
2017-12-16 09:00:00,1231,4657356
2017-12-16 10:00:00,1347,4479036
2017-12-16 11:00:00,7657,63677168
2017-12-16 12:00:00,17644,144892716
2017-12-16 13:00:00,17609,143971908
2017-12-16 14:00:00,17743,146260804
2017-12-16 15:00:00,17840,146340172
2017-12-16 16:00:00,17479,143152396
2017-12-16 17:00:00,15857,130616844
2017-12-16 18:00:00,15652,128178668
2017-12-16 19:00:00,14401,120088748
2017-12-16 20:00:00,11828,97623980
2017-12-16 21:00:00,8051,67763372
2017-12-16 22:00:00,6097,52309372
2017-12-16 23:00:00,4405,38636060
2017-12-17 00:00:00,2373,22498780
2017-12-17 01:00:00,1166,12351548
2017-12-17 02:00:00,1132,12339260
2017-12-17 03:00:00,1130,12280800
2017-12-17 04:00:00,1108,12254176
2017-12-17 05:00:00,998,12197344
2017-12-17 06:00:00,1009,11759072
2017-12-17 07:00:00,945,11841844
2017-12-17 08:00:00,960,11833228
2017-12-17 09:00:00,971,11761180
2017-12-17 10:00:00,937,11814460
2017-12-17 11:00:00,1056,12054428
2017-12-17 12:00:00,1112,12881348
2017-12-17 13:00:00,4039,15771772
2017-12-17 14:00:00,3903,14851392
2017-12-17 15:00:00,3719,13691392
2017-12-17 16:00:00,3667,13417184
2017-12-17 17:00:00,3916,13662024
2017-12-17 18:00:00,3869,13594840
2017-12-17 19:00:00,3602,13285520
2017-12-17 20:00:00,3425,13323680
2017-12-17 21:00:00,2953,13130712
2017-12-17 22:00:00,2237,12365744
2017-12-17 23:00:00,1872,12104892
2017-12-18 00:00:00,1558,11893812
2017-12-18 01:00:00,1238,11675792
2017-12-18 02:00:00,1056,11405276
2017-12-18 03:00:00,997,11302160
2017-12-18 04:00:00,957,11226624
2017-12-18 05:00:00,947,11196192
2017-12-18 06:00:00,950,11194672
2017-12-18 07:00:00,1003,11173152
2017-12-18 08:00:00,1013,11459968
2017-12-18 09:00:00,1160,12752960
2017-12-18 10:00:00,1546,20394776
2017-12-18 11:00:00,1186,12069392
2017-12-18 12:00:00,1222,12771120
2017-12-18 13:00:00,1252,12653264
2017-12-18 14:00:00,1272,13284408
2017-12-18 15:00:00,11530,21025064
2017-12-18 16:00:00,12490,27730983
2017-12-18 17:00:00,13406,31813404
2017-12-18 18:00:00,15408,34077584
2017-12-18 19:00:00,14360,31022522
2017-12-18 20:00:00,12181,23342646
2017-12-18 21:00:00,13714,21709094
2017-12-18 22:00:00,12041,19879496
2017-12-18 23:00:00,9848,23708028
2017-12-19 00:00:00,8086,16727288
2017-12-19 01:00:00,6419,15355748
2017-12-19 02:00:00,5134,13709076
2017-12-19 03:00:00,4256,12994528
2017-12-19 04:00:00,3440,12313088
2017-12-19 05:00:00,3213,12122316
2017-12-19 06:00:00,3147,12096024
2017-12-19 07:00:00,3036,11981068
2017-12-19 08:00:00,3766,17815460
2017-12-19 09:00:00,3218,13906612
2017-12-19 10:00:00,3017,12884520
2017-12-19 11:00:00,3051,13956348
2017-12-19 12:00:00,3721,20104384
2017-12-19 13:00:00,3276,18601256
2017-12-19 14:00:00,4062,48476464
2017-12-19 15:00:00,4208,53243920
2017-12-19 16:00:00,3889,47559492
2017-12-19 17:00:00,3538,37192456
2017-12-19 18:00:00,2774,15168528
2017-12-19 19:00:00,2462,12824152
2017-12-19 20:00:00,2606,15154032
2017-12-19 21:00:00,2627,16792960
2017-12-19 22:00:00,2268,14417160
2017-12-19 23:00:00,2330,16095488
2017-12-20 00:00:00,1965,15615952
2017-12-20 01:00:00,1735,14533432
2017-12-20 02:00:00,1543,14115600
2017-12-20 03:00:00,1438,13992104
2017-12-20 04:00:00,1325,13770784
2017-12-20 05:00:00,1234,13485016
2017-12-20 06:00:00,1249,13585240
2017-12-20 07:00:00,1190,13554000
2017-12-20 08:00:00,1185,13946672
2017-12-20 09:00:00,1582,17670664
2017-12-20 10:00:00,2939,25466188
2017-12-20 11:00:00,2094,18166160
2017-12-20 12:00:00,1851,16510328
2017-12-20 13:00:00,1878,23134224
2017-12-20 14:00:00,8217,433310200
2017-12-20 15:00:00,9820,437421296
2017-12-20 16:00:00,8221,365633716
2017-12-20 17:00:00,6759,317898458
2017-12-20 18:00:00,6241,286142980
2017-12-20 19:00:00,7898,262442648
2017-12-20 20:00:00,7656,254326648
2017-12-20 21:00:00,7388,245902444
2017-12-20 22:00:00,6870,209158280
2017-12-20 23:00:00,6407,169705520
2017-12-21 00:00:00,5836,144775128
2017-12-21 01:00:00,5646,136489784
2017-12-21 02:00:00,5065,107530112
2017-12-21 03:00:00,4702,82960740
2017-12-21 04:00:00,4264,62307244
2017-12-21 05:00:00,3836,33565392
2017-12-21 06:00:00,3520,20974288
2017-12-21 07:00:00,3435,16620520
2017-12-21 08:00:00,3733,19437880
2017-12-21 09:00:00,3731,19709368
2017-12-21 10:00:00,5761,40957152
2017-12-21 11:00:00,3045,17280368
2017-12-21 12:00:00,4333,37302728
2017-12-21 13:00:00,2986,17300528
2017-12-21 14:00:00,3116,16918528
2017-12-21 15:00:00,2970,17088104
2017-12-21 16:00:00,5113,22081028
2017-12-21 17:00:00,5096,19294796
2017-12-21 18:00:00,4365,19594704
2017-12-21 19:00:00,4209,18341916
2017-12-21 20:00:00,3847,17010204
2017-12-21 21:00:00,3618,16482532
2017-12-21 22:00:00,3255,16093140
2017-12-21 23:00:00,2954,16124432
2017-12-22 00:00:00,2319,15618012
2017-12-22 01:00:00,2190,15563396
2017-12-22 02:00:00,1853,15111968
2017-12-22 03:00:00,1705,14922880
2017-12-22 04:00:00,1684,14938136
2017-12-22 05:00:00,1545,14827832
2017-12-22 06:00:00,1572,14881048
2017-12-22 07:00:00,1474,14838060
2017-12-22 08:00:00,1493,15076456
2017-12-22 09:00:00,1445,15185666
2017-12-22 10:00:00,1533,16526392
2017-12-22 11:00:00,1469,16435720
2017-12-22 12:00:00,1614,17042952
2017-12-22 13:00:00,2087,18004144
2017-12-22 14:00:00,3621,18738120
2017-12-22 15:00:00,4776,19062136
2017-12-22 16:00:00,16015,96003042
2017-12-22 17:00:00,20007,122310456
2017-12-22 18:00:00,22398,121816960
2017-12-22 19:00:00,21163,127747794
2017-12-22 20:00:00,15036,71922192
2017-12-22 21:00:00,14366,61763970
2017-12-22 22:00:00,11161,38305194
2017-12-22 23:00:00,9424,28284564
2017-12-23 00:00:00,10071,23884968
2017-12-23 01:00:00,9736,21476792
2017-12-23 02:00:00,8801,21087632
2017-12-23 03:00:00,8295,18588564
2017-12-23 04:00:00,8228,18319216
2017-12-23 05:00:00,8128,18001464
2017-12-23 06:00:00,7856,17591848
2017-12-23 07:00:00,7686,17645240
2017-12-23 08:00:00,7594,18057720
2017-12-23 09:00:00,13228,22032275
2017-12-23 10:00:00,13967,21365096
2017-12-23 11:00:00,13933,21611732
2017-12-23 12:00:00,13850,21476828
2017-12-23 13:00:00,13989,21821268
2017-12-23 14:00:00,13807,21563660
2017-12-23 15:00:00,14754,21267376
2017-12-23 16:00:00,14619,21539804
2017-12-23 17:00:00,14594,20919818
2017-12-23 18:00:00,14459,20559720
2017-12-23 19:00:00,14361,20812602
2017-12-23 20:00:00,14458,21338419
2017-12-23 21:00:00,14152,18916086
2017-12-23 22:00:00,14020,18246092
2017-12-23 23:00:00,13698,11941336
2017-12-24 00:00:00,13456,11366664
2017-12-24 01:00:00,13369,12274768
2017-12-24 02:00:00,13068,11585552
2017-12-24 03:00:00,13125,12618369
2017-12-24 04:00:00,12633,11872389
2017-12-24 05:00:00,12085,10627349
2017-12-24 06:00:00,11859,10250748
2017-12-24 07:00:00,12753,16052083
2017-12-24 08:00:00,12444,14933639
2017-12-24 09:00:00,11087,10458992
2017-12-24 10:00:00,10507,9707360
2017-12-24 11:00:00,10177,9571500
2017-12-24 12:00:00,9805,9654260
2017-12-24 13:00:00,9427,9184404
2017-12-24 14:00:00,9368,10241424
2017-12-24 15:00:00,9387,9249508
2017-12-24 16:00:00,8840,9011640
2017-12-24 17:00:00,8687,9313820
2017-12-24 18:00:00,8502,8858304
2017-12-24 19:00:00,8403,10327656
2017-12-24 20:00:00,8029,8375544
2017-12-24 21:00:00,7808,8076756
2017-12-24 22:00:00,7683,8272796
2017-12-24 23:00:00,7366,7835596
2017-12-25 00:00:00,7185,7748740
2017-12-25 01:00:00,6958,7543356
2017-12-25 02:00:00,6791,7451952
2017-12-25 03:00:00,6589,7191680
2017-12-25 04:00:00,6451,7114320
2017-12-25 05:00:00,6257,6907456
2017-12-25 06:00:00,6064,6727556
2017-12-25 07:00:00,5930,6650688
2017-12-25 08:00:00,5683,6409924
2017-12-25 09:00:00,5613,6436080
2017-12-25 10:00:00,5492,6476644
2017-12-25 11:00:00,7109,9864476
2017-12-25 12:00:00,6818,10103908
2017-12-25 13:00:00,6382,9449028
2017-12-25 14:00:00,7086,9929028
2017-12-25 15:00:00,5970,7137116
2017-12-25 16:00:00,7411,15185248
2017-12-25 17:00:00,6174,6087328
2017-12-25 18:00:00,6065,6037884
2017-12-25 19:00:00,5750,5690792
2017-12-25 20:00:00,5574,5553508
2017-12-25 21:00:00,10638,15840136
2017-12-25 22:00:00,10499,15769916
2017-12-25 23:00:00,27196,50528188
2017-12-26 00:00:00,42762,82739948
2017-12-26 01:00:00,38234,73732312
2017-12-26 02:00:00,19917,36350276
2017-12-26 03:00:00,12717,21756360
2017-12-26 04:00:00,5642,7821444
2017-12-26 05:00:00,4151,5181588
2017-12-26 06:00:00,3879,4827780
2017-12-26 07:00:00,3725,4679576
2017-12-26 08:00:00,3719,5042356
2017-12-26 09:00:00,3634,4926564
2017-12-26 10:00:00,3749,7875920
2017-12-26 11:00:00,6604,15772676
2017-12-26 12:00:00,6633,15902572
2017-12-26 13:00:00,6219,14254384
2017-12-26 14:00:00,7817,28618756
2017-12-26 15:00:00,7429,28336076
2017-12-26 16:00:00,4178,11568220
2017-12-26 17:00:00,5227,19167424
2017-12-26 18:00:00,3611,11082400
2017-12-26 19:00:00,3061,10464028
2017-12-26 20:00:00,2512,11076436
2017-12-26 21:00:00,2021,10222260
2017-12-26 22:00:00,1729,9617396
2017-12-26 23:00:00,1672,9587516
2017-12-27 00:00:00,1712,9601876
2017-12-27 01:00:00,1697,9605916
2017-12-27 02:00:00,1478,9302660
2017-12-27 03:00:00,1381,9320288
2017-12-27 04:00:00,1315,9264532
2017-12-27 05:00:00,1196,9115120
2017-12-27 06:00:00,1114,9024288
2017-12-27 07:00:00,1094,8960120
2017-12-27 08:00:00,953,8805876
2017-12-27 09:00:00,976,9118726
2017-12-27 10:00:00,1334,10524989
2017-12-27 11:00:00,2026,14407538
2017-12-27 12:00:00,25244,252196404
2017-12-27 13:00:00,27154,290913211
2017-12-27 14:00:00,23802,248606092
2017-12-27 15:00:00,18438,177926681
2017-12-27 16:00:00,14913,147294348
2017-12-27 17:00:00,11717,117146004
2017-12-27 18:00:00,8720,84218352
2017-12-27 19:00:00,6126,62096687
2017-12-27 20:00:00,4512,47621346
2017-12-27 21:00:00,4425,43056952
2017-12-27 22:00:00,3195,36158380
2017-12-27 23:00:00,2641,31701276
2017-12-28 00:00:00,2165,24660188
2017-12-28 01:00:00,1761,19781532
2017-12-28 02:00:00,1603,18123184
2017-12-28 03:00:00,1483,16843520
2017-12-28 04:00:00,1327,15602848
2017-12-28 05:00:00,1264,14879300
2017-12-28 06:00:00,1160,14126532
2017-12-28 07:00:00,1117,13418228
2017-12-28 08:00:00,1377,14773100
2017-12-28 09:00:00,6430,55165100
2017-12-28 10:00:00,13757,114766344
2017-12-28 11:00:00,14190,159170864
2017-12-28 12:00:00,13848,116286128
2017-12-28 13:00:00,12785,107500224
2017-12-28 14:00:00,12463,109984384
2017-12-28 15:00:00,8011,78271584
2017-12-28 16:00:00,2779,29122320
2017-12-28 17:00:00,2064,16695936
2017-12-28 18:00:00,2065,17198112
2017-12-28 19:00:00,1816,16360944
2017-12-28 20:00:00,1890,15444306
2017-12-28 21:00:00,2912,16928906
2017-12-28 22:00:00,2051,14835244
2017-12-28 23:00:00,2077,15016184
2017-12-29 00:00:00,2086,14904568
2017-12-29 01:00:00,1497,13164964
2017-12-29 02:00:00,1497,13079996
2017-12-29 03:00:00,1435,12944748
2017-12-29 04:00:00,1366,12797212
2017-12-29 05:00:00,1375,12693708
2017-12-29 06:00:00,1297,12543624
2017-12-29 07:00:00,1327,12522120
2017-12-29 08:00:00,1464,13236632
2017-12-29 09:00:00,1831,15035868
2017-12-29 10:00:00,2443,26836704
2017-12-29 11:00:00,2230,24318060
2017-12-29 12:00:00,2136,16617984
2017-12-29 13:00:00,1879,15402752
2017-12-29 14:00:00,2259,52333552
2017-12-29 15:00:00,2164,18831520
2017-12-29 16:00:00,3062,16610760
2017-12-29 17:00:00,12156,37073246
2017-12-29 18:00:00,12346,36997976
2017-12-29 19:00:00,12297,35557864
2017-12-29 20:00:00,11960,34220488
2017-12-29 21:00:00,10072,30228648
2017-12-29 22:00:00,3427,16941800
2017-12-29 23:00:00,2767,15329840
2017-12-30 00:00:00,2798,15347248
2017-12-30 01:00:00,23418,57214936
2017-12-30 02:00:00,23374,56951224
2017-12-30 03:00:00,19692,49186968
2017-12-30 04:00:00,18181,45858088
2017-12-30 05:00:00,16819,42956672
2017-12-30 06:00:00,12555,34252248
2017-12-30 07:00:00,7675,24525520
2017-12-30 08:00:00,5527,20462736
2017-12-30 09:00:00,3292,15933752
2017-12-30 10:00:00,2299,16423000
2017-12-30 11:00:00,2301,16210000
2017-12-30 12:00:00,1985,15612010
2017-12-30 13:00:00,1975,15431176
2017-12-30 14:00:00,1793,14923664
2017-12-30 15:00:00,1948,15359520
2017-12-30 16:00:00,2184,16021048
2017-12-30 17:00:00,2003,15792896
2017-12-30 18:00:00,33321,78219576
2017-12-30 19:00:00,41589,94358056
2017-12-30 20:00:00,41511,94384192
2017-12-30 21:00:00,40902,93217096
2017-12-30 22:00:00,39102,89670960
2017-12-30 23:00:00,31107,73777088
2017-12-31 00:00:00,3024,17228752
2017-12-31 01:00:00,2054,15222080
2017-12-31 02:00:00,2128,14515808
2017-12-31 03:00:00,2044,14335504
2017-12-31 04:00:00,1704,13684112
2017-12-31 05:00:00,1711,13688576
2017-12-31 06:00:00,1704,13676288
2017-12-31 07:00:00,1653,13572024
2017-12-31 08:00:00,1636,13553592
2017-12-31 09:00:00,1594,13286744
2017-12-31 10:00:00,1551,13198680
2017-12-31 11:00:00,1615,13472984
2017-12-31 12:00:00,1672,13615640
2017-12-31 13:00:00,1821,19863376
2017-12-31 14:00:00,1815,19688784
2017-12-31 15:00:00,1937,16329680
2017-12-31 16:00:00,2431,19376896
2017-12-31 17:00:00,2141,15412960
2017-12-31 18:00:00,2578,19031344
2017-12-31 19:00:00,2098,15965696
2017-12-31 20:00:00,1931,14332248
2017-12-31 21:00:00,1718,13609592
2017-12-31 22:00:00,1661,13268288
2017-12-31 23:00:00,1806,14069680


==> graphs/gnu-plot/hourly-usage-stats/data/core_memory_demand_2018.csv <==
time,cores_requested,memory_requested
2018-01-01 00:00:00,16,16384
2018-01-01 01:00:00,18,128384
2018-01-01 02:00:00,74,75776
2018-01-01 03:00:00,59,63488
2018-01-01 04:00:00,58,59392
2018-01-01 05:00:00,64,65536
2018-01-01 06:00:00,33,36864
2018-01-01 07:00:00,32,32768
2018-01-01 08:00:00,66,73728
2018-01-01 09:00:00,35,50960
2018-01-01 10:00:00,133,354304
2018-01-01 11:00:00,149,550912
2018-01-01 12:00:00,216,1546240
2018-01-01 13:00:00,593,3385344
2018-01-01 14:00:00,1119,5222528
2018-01-01 15:00:00,1162,5334632
2018-01-01 16:00:00,1027,5303200
2018-01-01 17:00:00,693,4143552
2018-01-01 18:00:00,583,4003328
2018-01-01 19:00:00,655,7357892
2018-01-01 20:00:00,575,6664992
2018-01-01 21:00:00,796,7753952
2018-01-01 22:00:00,1071,8283680
2018-01-01 23:00:00,891,7225920
2018-01-02 00:00:00,473,6157184
2018-01-02 01:00:00,458,5887872
2018-01-02 02:00:00,355,5227392
2018-01-02 03:00:00,294,4656000
2018-01-02 04:00:00,317,4597632
2018-01-02 05:00:00,271,4392832
2018-01-02 06:00:00,304,4429696
2018-01-02 07:00:00,271,4392832
2018-01-02 08:00:00,313,5458392
2018-01-02 09:00:00,547,5902328
2018-01-02 10:00:00,1386,11538992
2018-01-02 11:00:00,2051,15898000
2018-01-02 12:00:00,4183,17670144
2018-01-02 13:00:00,3935,16734332
2018-01-02 14:00:00,18719,97318348
2018-01-02 15:00:00,4110,17774428
2018-01-02 16:00:00,3976,17024760
2018-01-02 17:00:00,6261,20144720
2018-01-02 18:00:00,7137,23266112
2018-01-02 19:00:00,5756,18126528
2018-01-02 20:00:00,3703,12470256
2018-01-02 21:00:00,3885,13174424
2018-01-02 22:00:00,3163,11704448
2018-01-02 23:00:00,3192,11718024
2018-01-03 00:00:00,3907,12020104
2018-01-03 01:00:00,3617,11162456
2018-01-03 02:00:00,3096,11032736
2018-01-03 03:00:00,3065,11004064
2018-01-03 04:00:00,3092,10853280
2018-01-03 05:00:00,2993,10574496
2018-01-03 06:00:00,2925,10514008
2018-01-03 07:00:00,2971,11008856
2018-01-03 08:00:00,2992,10759000
2018-01-03 09:00:00,3131,11263416
2018-01-03 10:00:00,3116,11584952
2018-01-03 11:00:00,5635,22104428
2018-01-03 12:00:00,15613,110482148
2018-01-03 13:00:00,16105,111629474
2018-01-03 14:00:00,17114,127931865
2018-01-03 15:00:00,15990,114741568
2018-01-03 16:00:00,12787,89499206
2018-01-03 17:00:00,10530,68029271
2018-01-03 18:00:00,6830,38206928
2018-01-03 19:00:00,5900,28884320
2018-01-03 20:00:00,5206,25252512
2018-01-03 21:00:00,19186,135907184
2018-01-03 22:00:00,25718,189597672
2018-01-03 23:00:00,25859,188806864
2018-01-04 00:00:00,26001,188353720
2018-01-04 01:00:00,25047,185283788
2018-01-04 02:00:00,24011,177960876
2018-01-04 03:00:00,23363,173688904
2018-01-04 04:00:00,21670,159649552
2018-01-04 05:00:00,13194,91759024
2018-01-04 06:00:00,8593,57041392
2018-01-04 07:00:00,3755,18331888
2018-01-04 08:00:00,3510,16265904
2018-01-04 09:00:00,3458,19457444
2018-01-04 10:00:00,3221,16309566
2018-01-04 11:00:00,3746,17940782
2018-01-04 12:00:00,3428,16911972
2018-01-04 13:00:00,3589,18695344
2018-01-04 14:00:00,3796,25061824
2018-01-04 15:00:00,4052,20179460
2018-01-04 16:00:00,3231,18606854
2018-01-04 17:00:00,3408,20308852
2018-01-04 18:00:00,2542,15067952
2018-01-04 19:00:00,2672,15399584
2018-01-04 20:00:00,2808,18545200
2018-01-04 21:00:00,2936,15309392
2018-01-04 22:00:00,2269,12671840
2018-01-04 23:00:00,2865,13206200
2018-01-05 00:00:00,10662,29397224
2018-01-05 01:00:00,10481,29014456
2018-01-05 02:00:00,8712,25402680
2018-01-05 03:00:00,5509,18931000
2018-01-05 04:00:00,2951,13683176
2018-01-05 05:00:00,1951,11572776
2018-01-05 06:00:00,1922,11402856
2018-01-05 07:00:00,1850,11314152
2018-01-05 08:00:00,1914,11452216
2018-01-05 09:00:00,2151,14217840
2018-01-05 10:00:00,2475,15496150
2018-01-05 11:00:00,3095,16657056
2018-01-05 12:00:00,2882,14358280
2018-01-05 13:00:00,2481,13410452
2018-01-05 14:00:00,2852,14996117
2018-01-05 15:00:00,2618,15919425
2018-01-05 16:00:00,2205,13469396
2018-01-05 17:00:00,4055,17750120
2018-01-05 18:00:00,2193,14492662
2018-01-05 19:00:00,16640,93527108
2018-01-05 20:00:00,1959,13560620
2018-01-05 21:00:00,2361,17558684
2018-01-05 22:00:00,38935,98109772
2018-01-05 23:00:00,37243,89721776
2018-01-06 00:00:00,35598,84592068
2018-01-06 01:00:00,26269,65454944
2018-01-06 02:00:00,8898,27970504
2018-01-06 03:00:00,3454,14771496
2018-01-06 04:00:00,5197,27810676
2018-01-06 05:00:00,1622,12365072
2018-01-06 06:00:00,812,8478900
2018-01-06 07:00:00,830,8501044
2018-01-06 08:00:00,902,8933044
2018-01-06 09:00:00,1741,9846856
2018-01-06 10:00:00,2336,12151772
2018-01-06 11:00:00,2390,13199162
2018-01-06 12:00:00,1893,11695702
2018-01-06 13:00:00,1417,10334516
2018-01-06 14:00:00,1192,10212248
2018-01-06 15:00:00,1159,10847768
2018-01-06 16:00:00,1170,10943152
2018-01-06 17:00:00,956,9922480
2018-01-06 18:00:00,950,9770600
2018-01-06 19:00:00,1029,10116916
2018-01-06 20:00:00,1043,11272260
2018-01-06 21:00:00,1011,10730340
2018-01-06 22:00:00,905,10413876
2018-01-06 23:00:00,889,9951412
2018-01-07 00:00:00,836,9668304
2018-01-07 01:00:00,830,9598672
2018-01-07 02:00:00,937,9786584
2018-01-07 03:00:00,888,9707736
2018-01-07 04:00:00,928,9573592
2018-01-07 05:00:00,854,9307352
2018-01-07 06:00:00,784,8926808
2018-01-07 07:00:00,833,8781400
2018-01-07 08:00:00,2258,20616152
2018-01-07 09:00:00,879,9138528
2018-01-07 10:00:00,2625,12484916
2018-01-07 11:00:00,2945,14048650
2018-01-07 12:00:00,2131,12474264
2018-01-07 13:00:00,2603,20335080
2018-01-07 14:00:00,1739,13594572
2018-01-07 15:00:00,1654,12979372
2018-01-07 16:00:00,2003,14310604
2018-01-07 17:00:00,1430,11973204
2018-01-07 18:00:00,1521,12108100
2018-01-07 19:00:00,1616,11281788
2018-01-07 20:00:00,1316,10580308
2018-01-07 21:00:00,1300,12727142
2018-01-07 22:00:00,1215,12394398
2018-01-07 23:00:00,1164,13432104
2018-01-08 00:00:00,2121,13840376
2018-01-08 01:00:00,1590,13614288
2018-01-08 02:00:00,1448,11522568
2018-01-08 03:00:00,1502,10630240
2018-01-08 04:00:00,1397,9582656
2018-01-08 05:00:00,1438,9434176
2018-01-08 06:00:00,1400,9204800
2018-01-08 07:00:00,1412,9179200
2018-01-08 08:00:00,1390,8959512
2018-01-08 09:00:00,1443,9922340
2018-01-08 10:00:00,1546,10600160
2018-01-08 11:00:00,1819,11975016
2018-01-08 12:00:00,2456,14700744
2018-01-08 13:00:00,26473,63729116
2018-01-08 14:00:00,25623,61109132
2018-01-08 15:00:00,26262,69039040
2018-01-08 16:00:00,18194,76426352
2018-01-08 17:00:00,9316,69805504
2018-01-08 18:00:00,9378,79657204
2018-01-08 19:00:00,9338,76683584
2018-01-08 20:00:00,8627,65983248
2018-01-08 21:00:00,8432,63678492
2018-01-08 22:00:00,9217,63851000
2018-01-08 23:00:00,8450,58896196
2018-01-09 00:00:00,7502,53932148
2018-01-09 01:00:00,7351,54348628
2018-01-09 02:00:00,7176,60621948
2018-01-09 03:00:00,6443,52691156
2018-01-09 04:00:00,4048,31416988
2018-01-09 05:00:00,1641,12532004
2018-01-09 06:00:00,1149,8925308
2018-01-09 07:00:00,19178,26139364
2018-01-09 08:00:00,2835,14477660
2018-01-09 09:00:00,11602,26386972
2018-01-09 10:00:00,2446,16407180
2018-01-09 11:00:00,2741,16991288
2018-01-09 12:00:00,2420,14911136
2018-01-09 13:00:00,2715,13475484
2018-01-09 14:00:00,2369,12430892
2018-01-09 15:00:00,5322,19551608
2018-01-09 16:00:00,20330,853454160
2018-01-09 17:00:00,19959,845823904
2018-01-09 18:00:00,18790,794615224
2018-01-09 19:00:00,16981,709757676
2018-01-09 20:00:00,14704,616303340
2018-01-09 21:00:00,11522,558882436
2018-01-09 22:00:00,12185,473930740
2018-01-09 23:00:00,14890,454171180
2018-01-10 00:00:00,13991,416788624
2018-01-10 01:00:00,11866,297352412
2018-01-10 02:00:00,7243,194077836
2018-01-10 03:00:00,3867,94189420
2018-01-10 04:00:00,2914,48624588
2018-01-10 05:00:00,2410,35763116
2018-01-10 06:00:00,2203,23480876
2018-01-10 07:00:00,1870,14463064
2018-01-10 08:00:00,4752,16037966
2018-01-10 09:00:00,5223,17570444
2018-01-10 10:00:00,6936,54552482
2018-01-10 11:00:00,4693,17822482
2018-01-10 12:00:00,5942,19013084
2018-01-10 13:00:00,5175,19646476
2018-01-10 14:00:00,4456,15600736
2018-01-10 15:00:00,3968,14147528
2018-01-10 16:00:00,4969,21706686
2018-01-10 17:00:00,4456,17826392
2018-01-10 18:00:00,3645,16473504
2018-01-10 19:00:00,3683,17480760
2018-01-10 20:00:00,3806,21265880
2018-01-10 21:00:00,3878,22770288
2018-01-10 22:00:00,4847,29575224
2018-01-10 23:00:00,4418,25237184
2018-01-11 00:00:00,4145,23017024
2018-01-11 01:00:00,3976,23420520
2018-01-11 02:00:00,3864,23110184
2018-01-11 03:00:00,3782,22406832
2018-01-11 04:00:00,3620,20712136
2018-01-11 05:00:00,3372,19973856
2018-01-11 06:00:00,3243,19536496
2018-01-11 07:00:00,3424,19647016
2018-01-11 08:00:00,6652,47139320
2018-01-11 09:00:00,8318,59101544
2018-01-11 10:00:00,3929,20404808
2018-01-11 11:00:00,7201,44527936
2018-01-11 12:00:00,7511,50402576
2018-01-11 13:00:00,5890,34158720
2018-01-11 14:00:00,4484,33158184
2018-01-11 15:00:00,4658,67748114
2018-01-11 16:00:00,4460,23371648
2018-01-11 17:00:00,3845,20786584
2018-01-11 18:00:00,3539,19926104
2018-01-11 19:00:00,3616,20192464
2018-01-11 20:00:00,3503,20008272
2018-01-11 21:00:00,3331,19226112
2018-01-11 22:00:00,6924,47279760
2018-01-11 23:00:00,4486,29196536
2018-01-12 00:00:00,3368,18944368
2018-01-12 01:00:00,3297,22186768
2018-01-12 02:00:00,3097,20614416
2018-01-12 03:00:00,2955,18332048
2018-01-12 04:00:00,2859,17646970
2018-01-12 05:00:00,2704,16576274
2018-01-12 06:00:00,2710,15646192
2018-01-12 07:00:00,2664,15315848
2018-01-12 08:00:00,2610,14848856
2018-01-12 09:00:00,2888,15162824
2018-01-12 10:00:00,5756,32088434
2018-01-12 11:00:00,6562,38011834
2018-01-12 12:00:00,5224,26262246
2018-01-12 13:00:00,3059,13203238
2018-01-12 14:00:00,5845,31912094
2018-01-12 15:00:00,5376,29789654
2018-01-12 16:00:00,2833,17009526
2018-01-12 17:00:00,3287,20483434
2018-01-12 18:00:00,2252,12347682
2018-01-12 19:00:00,2217,11735562
2018-01-12 20:00:00,5451,29204912
2018-01-12 21:00:00,3957,21973008
2018-01-12 22:00:00,4141,23305056
2018-01-12 23:00:00,4198,26317232
2018-01-13 00:00:00,9851,37469376
2018-01-13 01:00:00,23658,63787032
2018-01-13 02:00:00,23023,61512416
2018-01-13 03:00:00,19225,52209640
2018-01-13 04:00:00,18344,50187176
2018-01-13 05:00:00,11898,36096072
2018-01-13 06:00:00,5148,18401496
2018-01-13 07:00:00,3536,14512488
2018-01-13 08:00:00,2336,11461928
2018-01-13 09:00:00,1918,10935768
2018-01-13 10:00:00,1677,9878544
2018-01-13 11:00:00,4171,22346296
2018-01-13 12:00:00,12690,62586456
2018-01-13 13:00:00,12431,62280696
2018-01-13 14:00:00,15859,78780760
2018-01-13 15:00:00,10692,38674488
2018-01-13 16:00:00,12756,40422168
2018-01-13 17:00:00,21717,76583256
2018-01-13 18:00:00,12299,23162080
2018-01-13 19:00:00,8987,47075056
2018-01-13 20:00:00,7763,28592464
2018-01-13 21:00:00,9671,41944128
2018-01-13 22:00:00,9711,41482272
2018-01-13 23:00:00,5809,16130712
2018-01-14 00:00:00,8647,39331504
2018-01-14 01:00:00,6283,15519648
2018-01-14 02:00:00,7145,16296728
2018-01-14 03:00:00,7216,15618920
2018-01-14 04:00:00,7067,14838112
2018-01-14 05:00:00,7084,14839184
2018-01-14 06:00:00,6834,14588000
2018-01-14 07:00:00,6240,14907616
2018-01-14 08:00:00,6502,17886528
2018-01-14 09:00:00,6953,21381344
2018-01-14 10:00:00,11993,45589324
2018-01-14 11:00:00,6442,15056216
2018-01-14 12:00:00,5436,15513038
2018-01-14 13:00:00,4341,13792650
2018-01-14 14:00:00,3965,16387964
2018-01-14 15:00:00,3438,15415164
2018-01-14 16:00:00,3102,15439924
2018-01-14 17:00:00,3191,18448924
2018-01-14 18:00:00,2516,13671054
2018-01-14 19:00:00,2350,12986302
2018-01-14 20:00:00,2292,13685734
2018-01-14 21:00:00,1977,12018216
2018-01-14 22:00:00,6885,31436914
2018-01-14 23:00:00,4158,25474874
2018-01-15 00:00:00,1685,10189622
2018-01-15 01:00:00,1785,10634894
2018-01-15 02:00:00,1693,10535010
2018-01-15 03:00:00,1642,10006802
2018-01-15 04:00:00,1519,9848514
2018-01-15 05:00:00,1467,9686890
2018-01-15 06:00:00,1481,9330362
2018-01-15 07:00:00,1426,9316994
2018-01-15 08:00:00,1469,9393754
2018-01-15 09:00:00,1505,9532058
2018-01-15 10:00:00,1556,7839346
2018-01-15 11:00:00,1749,9760642
2018-01-15 12:00:00,1908,9660658
2018-01-15 13:00:00,1920,9649166
2018-01-15 14:00:00,1593,9153294
2018-01-15 15:00:00,1968,10404070
2018-01-15 16:00:00,2647,14627370
2018-01-15 17:00:00,2666,14544726
2018-01-15 18:00:00,2541,13590678
2018-01-15 19:00:00,2194,12889612
2018-01-15 20:00:00,2137,12038428
2018-01-15 21:00:00,2144,11938668
2018-01-15 22:00:00,2207,12635932
2018-01-15 23:00:00,2138,10558948
2018-01-16 00:00:00,2168,10807844
2018-01-16 01:00:00,2058,10339572
2018-01-16 02:00:00,1897,9661684
2018-01-16 03:00:00,1702,8896788
2018-01-16 04:00:00,1585,8448276
2018-01-16 05:00:00,1367,7997716
2018-01-16 06:00:00,1315,7536052
2018-01-16 07:00:00,1353,7486900
2018-01-16 08:00:00,1441,8900884
2018-01-16 09:00:00,1993,19716086
2018-01-16 10:00:00,2335,34611390
2018-01-16 11:00:00,2089,15266742
2018-01-16 12:00:00,1759,7903486
2018-01-16 13:00:00,1543,14204614
2018-01-16 14:00:00,14413,845122118
2018-01-16 15:00:00,14851,849030924
2018-01-16 16:00:00,14528,796708868
2018-01-16 17:00:00,12892,683852844
2018-01-16 18:00:00,11879,625621364
2018-01-16 19:00:00,10073,529265452
2018-01-16 20:00:00,10333,503203724
2018-01-16 21:00:00,10164,490196876
2018-01-16 22:00:00,8268,380493974
2018-01-16 23:00:00,6173,248954654
2018-01-17 00:00:00,4736,184241958
2018-01-17 01:00:00,3353,139255622
2018-01-17 02:00:00,3308,124321194
2018-01-17 03:00:00,2514,78270130
2018-01-17 04:00:00,2066,49852082
2018-01-17 05:00:00,1712,29082706
2018-01-17 06:00:00,1454,12659314
2018-01-17 07:00:00,1355,8361522
2018-01-17 08:00:00,1236,7936282
2018-01-17 09:00:00,1150,7613386
2018-01-17 10:00:00,1327,8682862
2018-01-17 11:00:00,1769,9520894
2018-01-17 12:00:00,2195,15985534
2018-01-17 13:00:00,1868,13914122
2018-01-17 14:00:00,1886,11602022
2018-01-17 15:00:00,13665,110539262
2018-01-17 16:00:00,13816,113883468
2018-01-17 17:00:00,13569,109090985
2018-01-17 18:00:00,12745,104250024
2018-01-17 19:00:00,9437,80057546
2018-01-17 20:00:00,6099,52988010
2018-01-17 21:00:00,2974,21054914
2018-01-17 22:00:00,2092,14767666
2018-01-17 23:00:00,1740,11740698
2018-01-18 00:00:00,1588,12687577
2018-01-18 01:00:00,1424,10283352
2018-01-18 02:00:00,1156,6150552
2018-01-18 03:00:00,1125,5817104
2018-01-18 04:00:00,1100,5772152
2018-01-18 05:00:00,1078,5305288
2018-01-18 06:00:00,1169,5335072
2018-01-18 07:00:00,1167,7108704
2018-01-18 08:00:00,1035,5128406
2018-01-18 09:00:00,1407,5892854
2018-01-18 10:00:00,6610,8325558
2018-01-18 11:00:00,7370,13696315
2018-01-18 12:00:00,8011,16607633
2018-01-18 13:00:00,8189,18301508
2018-01-18 14:00:00,8049,17681480
2018-01-18 15:00:00,8560,19834478
2018-01-18 16:00:00,9868,24321575
2018-01-18 17:00:00,8414,17665950
2018-01-18 18:00:00,9989,25972838
2018-01-18 19:00:00,10229,32348438
2018-01-18 20:00:00,8105,27495062
2018-01-18 21:00:00,7745,18907558
2018-01-18 22:00:00,7161,12717094
2018-01-18 23:00:00,6927,10704750
2018-01-19 00:00:00,6823,9996486
2018-01-19 01:00:00,6822,10913030
2018-01-19 02:00:00,6789,9819654
2018-01-19 03:00:00,6781,9778054
2018-01-19 04:00:00,6895,11545478
2018-01-19 05:00:00,6577,10396550
2018-01-19 06:00:00,6834,14942086
2018-01-19 07:00:00,6637,11883398
2018-01-19 08:00:00,6616,10474918
2018-01-19 09:00:00,9719,18344998
2018-01-19 10:00:00,9755,23525462
2018-01-19 11:00:00,8727,19980438
2018-01-19 12:00:00,7765,18973582
2018-01-19 13:00:00,8492,29325222
2018-01-19 14:00:00,10424,37717302
2018-01-19 15:00:00,11304,36069158
2018-01-19 16:00:00,11187,39215406
2018-01-19 17:00:00,9180,23706174
2018-01-19 18:00:00,7929,15988214
2018-01-19 19:00:00,7740,13893398
2018-01-19 20:00:00,7440,11505174
2018-01-19 21:00:00,7806,15121918
2018-01-19 22:00:00,7635,12782110
2018-01-19 23:00:00,7885,13593118
2018-01-20 00:00:00,8036,15087958
2018-01-20 01:00:00,7650,12946398
2018-01-20 02:00:00,7746,16489182
2018-01-20 03:00:00,7452,14442254
2018-01-20 04:00:00,7033,11151446
2018-01-20 05:00:00,6998,10657614
2018-01-20 06:00:00,7190,11431430
2018-01-20 07:00:00,7389,15324070
2018-01-20 08:00:00,7757,16206358
2018-01-20 09:00:00,7354,10617686
2018-01-20 10:00:00,7580,10965310
2018-01-20 11:00:00,7788,11434574
2018-01-20 12:00:00,7597,12761366
2018-01-20 13:00:00,7331,10360278
2018-01-20 14:00:00,7412,10741694
2018-01-20 15:00:00,9335,13574118
2018-01-20 16:00:00,9960,13829878
2018-01-20 17:00:00,9686,15285258
2018-01-20 18:00:00,9838,15383506
2018-01-20 19:00:00,10460,15684392
2018-01-20 20:00:00,11056,17594502
2018-01-20 21:00:00,11563,21136166
2018-01-20 22:00:00,11073,18322966
2018-01-20 23:00:00,10434,16882422
2018-01-21 00:00:00,10337,15775502
2018-01-21 01:00:00,10950,14878726
2018-01-21 02:00:00,12008,15376438
2018-01-21 03:00:00,12116,14829702
2018-01-21 04:00:00,12591,15072014
2018-01-21 05:00:00,11265,13589894
2018-01-21 06:00:00,9823,12132126
2018-01-21 07:00:00,8349,10631414
2018-01-21 08:00:00,7192,9773662
2018-01-21 09:00:00,6608,9364598
2018-01-21 10:00:00,6274,9072358
2018-01-21 11:00:00,5975,8495798
2018-01-21 12:00:00,5690,7899142
2018-01-21 13:00:00,5825,7778190
2018-01-21 14:00:00,5812,9252894
2018-01-21 15:00:00,5759,9167574
2018-01-21 16:00:00,5959,9845454
2018-01-21 17:00:00,5895,9704426
2018-01-21 18:00:00,5943,9786625
2018-01-21 19:00:00,5741,8770494
2018-01-21 20:00:00,5633,8295214
2018-01-21 21:00:00,5671,8995398
2018-01-21 22:00:00,5587,8260910
2018-01-21 23:00:00,5513,8014518
2018-01-22 00:00:00,5432,7196862
2018-01-22 01:00:00,5559,7215774
2018-01-22 02:00:00,5331,6810294
2018-01-22 03:00:00,5276,6550558
2018-01-22 04:00:00,5234,6439966
2018-01-22 05:00:00,5226,6367286
2018-01-22 06:00:00,5232,6305846
2018-01-22 07:00:00,5190,6383926
2018-01-22 08:00:00,5293,8708166
2018-01-22 09:00:00,7176,16720966
2018-01-22 10:00:00,10741,30695139
2018-01-22 11:00:00,25490,87561138
2018-01-22 12:00:00,13980,45209272
2018-01-22 13:00:00,13389,33044826
2018-01-22 14:00:00,17543,54971802
2018-01-22 15:00:00,12311,27586288
2018-01-22 16:00:00,12960,34685132
2018-01-22 17:00:00,12020,24216431
2018-01-22 18:00:00,14399,37497568
2018-01-22 19:00:00,11972,19597784
2018-01-22 20:00:00,11997,20079896
2018-01-22 21:00:00,11415,19413080
2018-01-22 22:00:00,11386,19299008
2018-01-22 23:00:00,13210,26870368
2018-01-23 00:00:00,14067,23459072
2018-01-23 01:00:00,14615,22117560
2018-01-23 02:00:00,15293,23052472
2018-01-23 03:00:00,13401,21415168
2018-01-23 04:00:00,11723,20545296
2018-01-23 05:00:00,9563,15429040
2018-01-23 06:00:00,7961,13149472
2018-01-23 07:00:00,7147,12307164
2018-01-23 08:00:00,8371,24461684
2018-01-23 09:00:00,6863,15443860
2018-01-23 10:00:00,6993,20205952
2018-01-23 11:00:00,7620,20881443
2018-01-23 12:00:00,9640,38783896
2018-01-23 13:00:00,9749,34388205
2018-01-23 14:00:00,22919,855899084
2018-01-23 15:00:00,22738,860043760
2018-01-23 16:00:00,25365,862698288
2018-01-23 17:00:00,25116,727072432
2018-01-23 18:00:00,21587,573565164
2018-01-23 19:00:00,34523,588619116
2018-01-23 20:00:00,134675,1095029536
2018-01-23 21:00:00,28960,418767382
2018-01-23 22:00:00,41191,694655574
2018-01-23 23:00:00,35662,518039342
2018-01-24 00:00:00,10803,172272176
2018-01-24 01:00:00,9511,100424480
2018-01-24 02:00:00,8910,68622224
2018-01-24 03:00:00,8499,58056352
2018-01-24 04:00:00,8206,46498848
2018-01-24 05:00:00,7825,25397152
2018-01-24 06:00:00,8030,22281936
2018-01-24 07:00:00,7950,22260284
2018-01-24 08:00:00,7289,20916944
2018-01-24 09:00:00,10869,35898332
2018-01-24 10:00:00,10174,31082528
2018-01-24 11:00:00,8838,24269924
2018-01-24 12:00:00,8720,22599836
2018-01-24 13:00:00,12840,47261591
2018-01-24 14:00:00,14058,26941057
2018-01-24 15:00:00,15704,30343822
2018-01-24 16:00:00,8405,22167123
2018-01-24 17:00:00,15913,37923047
2018-01-24 18:00:00,16214,38632448
2018-01-24 19:00:00,10527,26259980
2018-01-24 20:00:00,8760,22069448
2018-01-24 21:00:00,8413,21385336
2018-01-24 22:00:00,8787,22970712
2018-01-24 23:00:00,9067,21702632
2018-01-25 00:00:00,8917,17301900
2018-01-25 01:00:00,8504,16220108
2018-01-25 02:00:00,8051,16300382
2018-01-25 03:00:00,7445,15802120
2018-01-25 04:00:00,7275,16620344
2018-01-25 05:00:00,6994,14472360
2018-01-25 06:00:00,6880,14250532
2018-01-25 07:00:00,6826,14021380
2018-01-25 08:00:00,7223,15086540
2018-01-25 09:00:00,7372,17306052
2018-01-25 10:00:00,9386,68873568
2018-01-25 11:00:00,7558,26797544
2018-01-25 12:00:00,10591,31087408
2018-01-25 13:00:00,12581,95513696
2018-01-25 14:00:00,9788,35220544
2018-01-25 15:00:00,23304,94566228
2018-01-25 16:00:00,22954,84451648
2018-01-25 17:00:00,19655,53219736
2018-01-25 18:00:00,10621,97933986
2018-01-25 19:00:00,10732,96917510
2018-01-25 20:00:00,10153,97993932
2018-01-25 21:00:00,6257,18257008
2018-01-25 22:00:00,9964,93806628
2018-01-25 23:00:00,14165,95592656
2018-01-26 00:00:00,10366,24314686
2018-01-26 01:00:00,9978,22620268
2018-01-26 02:00:00,5431,13490536
2018-01-26 03:00:00,5230,13334008
2018-01-26 04:00:00,5166,13415392
2018-01-26 05:00:00,4995,13321592
2018-01-26 06:00:00,4954,13486192
2018-01-26 07:00:00,4902,13293120
2018-01-26 08:00:00,5564,24253852
2018-01-26 09:00:00,19679,119873616
2018-01-26 10:00:00,11763,58091236
2018-01-26 11:00:00,9805,56888700
2018-01-26 12:00:00,8446,53439716
2018-01-26 13:00:00,9830,61272072
2018-01-26 14:00:00,6987,50238336
2018-01-26 15:00:00,6332,46913668
2018-01-26 16:00:00,14874,80512660
2018-01-26 17:00:00,17015,84384928
2018-01-26 18:00:00,7980,45927104
2018-01-26 19:00:00,7998,44969164
2018-01-26 20:00:00,10386,52242764
2018-01-26 21:00:00,15575,56045792
2018-01-26 22:00:00,14012,56056644
2018-01-26 23:00:00,13033,54843168
2018-01-27 00:00:00,12534,49627344
2018-01-27 01:00:00,12127,45867868
2018-01-27 02:00:00,12034,45006012
2018-01-27 03:00:00,11282,41464368
2018-01-27 04:00:00,9833,38152292
2018-01-27 05:00:00,9451,37420432
2018-01-27 06:00:00,9224,38301860
2018-01-27 07:00:00,8804,37289788
2018-01-27 08:00:00,8421,37061228
2018-01-27 09:00:00,13495,39930444
2018-01-27 10:00:00,16515,40980770
2018-01-27 11:00:00,16379,41099371
2018-01-27 12:00:00,16275,40788254
2018-01-27 13:00:00,16069,44161905
2018-01-27 14:00:00,16601,44967064
2018-01-27 15:00:00,16416,44818052
2018-01-27 16:00:00,16294,47332512
2018-01-27 17:00:00,15654,42675728
2018-01-27 18:00:00,15524,42522236
2018-01-27 19:00:00,15119,41884188
2018-01-27 20:00:00,14754,48188632
2018-01-27 21:00:00,14490,49304458
2018-01-27 22:00:00,14334,50544014
2018-01-27 23:00:00,13888,51778656
2018-01-28 00:00:00,13880,56591120
2018-01-28 01:00:00,12424,45534724
2018-01-28 02:00:00,11728,41436504
2018-01-28 03:00:00,11216,40305852
2018-01-28 04:00:00,10848,39929680
2018-01-28 05:00:00,10563,39834624
2018-01-28 06:00:00,10285,39474456
2018-01-28 07:00:00,9995,39417816
2018-01-28 08:00:00,9736,39130808
2018-01-28 09:00:00,9729,39930838
2018-01-28 10:00:00,10167,41098637
2018-01-28 11:00:00,20082,82530184
2018-01-28 12:00:00,9927,44606887
2018-01-28 13:00:00,9141,44459420
2018-01-28 14:00:00,8499,46488544
2018-01-28 15:00:00,8979,45516984
2018-01-28 16:00:00,7713,46996944
2018-01-28 17:00:00,7460,53351760
2018-01-28 18:00:00,6983,46727624
2018-01-28 19:00:00,7272,41642608
2018-01-28 20:00:00,6315,39494876
2018-01-28 21:00:00,5816,43843632
2018-01-28 22:00:00,5728,50012368
2018-01-28 23:00:00,5216,43762272
2018-01-29 00:00:00,4821,39441824
2018-01-29 01:00:00,4507,35204724
2018-01-29 02:00:00,4888,37086492
2018-01-29 03:00:00,4150,35646656
2018-01-29 04:00:00,3883,34626104
2018-01-29 05:00:00,3684,33964616
2018-01-29 06:00:00,3464,33458476
2018-01-29 07:00:00,3257,33164244
2018-01-29 08:00:00,3114,33118808
2018-01-29 09:00:00,4899,38645692
2018-01-29 10:00:00,6996,50419100
2018-01-29 11:00:00,24588,121848340
2018-01-29 12:00:00,5398,49908272
2018-01-29 13:00:00,4843,49210664
2018-01-29 14:00:00,4175,43435292
2018-01-29 15:00:00,6156,56646168
2018-01-29 16:00:00,7041,56862840
2018-01-29 17:00:00,6752,54324764
2018-01-29 18:00:00,5593,51536884
2018-01-29 19:00:00,5959,57301780
2018-01-29 20:00:00,5434,57686308
2018-01-29 21:00:00,6200,56420996
2018-01-29 22:00:00,4606,48442296
2018-01-29 23:00:00,4439,47353920
2018-01-30 00:00:00,4080,45306900
2018-01-30 01:00:00,3486,41479748
2018-01-30 02:00:00,3579,37898524
2018-01-30 03:00:00,4429,36317264
2018-01-30 04:00:00,5104,35400716
2018-01-30 05:00:00,5744,35852032
2018-01-30 06:00:00,4978,34972232
2018-01-30 07:00:00,6279,44496700
2018-01-30 08:00:00,10865,72783836
2018-01-30 09:00:00,15894,82425356
2018-01-30 10:00:00,3247,37987012
2018-01-30 11:00:00,26020,132027604
2018-01-30 12:00:00,23839,129548862
2018-01-30 13:00:00,8567,51904784
2018-01-30 14:00:00,6426,45796012
2018-01-30 15:00:00,9610,72207204
2018-01-30 16:00:00,9801,68557586
2018-01-30 17:00:00,9993,107929750
2018-01-30 18:00:00,15962,133941039
2018-01-30 19:00:00,18722,137219666
2018-01-30 20:00:00,23216,157299392
2018-01-30 21:00:00,21325,144601664
2018-01-30 22:00:00,13586,105413736
2018-01-30 23:00:00,16166,123713008
2018-01-31 00:00:00,8996,90520488
2018-01-31 01:00:00,8882,82994760
2018-01-31 02:00:00,15541,114079852
2018-01-31 03:00:00,6634,68656684
2018-01-31 04:00:00,9403,79253820
2018-01-31 05:00:00,10659,81180976
2018-01-31 06:00:00,12019,87573532
2018-01-31 07:00:00,23971,117699480
2018-01-31 08:00:00,3180,50410280
2018-01-31 09:00:00,3440,47929680
2018-01-31 10:00:00,10920,70704180
2018-01-31 11:00:00,5751,48161076
2018-01-31 12:00:00,10560,71307387
2018-01-31 13:00:00,3800,45558756
2018-01-31 14:00:00,3681,44257324
2018-01-31 15:00:00,3759,66598557
2018-01-31 16:00:00,4116,53177912
2018-01-31 17:00:00,9688,128076656
2018-01-31 18:00:00,19665,288560376
2018-01-31 19:00:00,13889,170176632
2018-01-31 20:00:00,5643,41486148
2018-01-31 21:00:00,8395,47142148
2018-01-31 22:00:00,8942,46021880
2018-01-31 23:00:00,5880,42883860
2018-02-01 00:00:00,3800,39116296
2018-02-01 01:00:00,3391,43705584
2018-02-01 02:00:00,4243,45799536
2018-02-01 03:00:00,2890,39339080
2018-02-01 04:00:00,2772,38214240
2018-02-01 05:00:00,2483,38300256
2018-02-01 06:00:00,2163,35334752
2018-02-01 07:00:00,1843,34259360
2018-02-01 08:00:00,4112,43668144
2018-02-01 09:00:00,2220,42170480
2018-02-01 10:00:00,3980,47670016
2018-02-01 11:00:00,3982,52924616
2018-02-01 12:00:00,4437,57155504
2018-02-01 13:00:00,4508,63249180
2018-02-01 14:00:00,4857,68959028
2018-02-01 15:00:00,3686,69070716
2018-02-01 16:00:00,3355,62959284
2018-02-01 17:00:00,2831,52527684
2018-02-01 18:00:00,2496,42172930
2018-02-01 19:00:00,2511,44202756
2018-02-01 20:00:00,2635,41731072
2018-02-01 21:00:00,2498,36387296
2018-02-01 22:00:00,2105,36958248
2018-02-01 23:00:00,1944,36235457
2018-02-02 00:00:00,2073,36695898
2018-02-02 01:00:00,1897,36778656
2018-02-02 02:00:00,1677,29822428
2018-02-02 03:00:00,1731,31522100
2018-02-02 04:00:00,1669,30471976
2018-02-02 05:00:00,1616,29711936
2018-02-02 06:00:00,1636,29138720
2018-02-02 07:00:00,1605,29505056
2018-02-02 08:00:00,2152,35639712
2018-02-02 09:00:00,1929,29826256
2018-02-02 10:00:00,1885,30918116
2018-02-02 11:00:00,2026,30882344
2018-02-02 12:00:00,2416,35529896
2018-02-02 13:00:00,2215,35873984
2018-02-02 14:00:00,5479,38851488
2018-02-02 15:00:00,7380,46343732
2018-02-02 16:00:00,6325,41897406
2018-02-02 17:00:00,23505,186864728
2018-02-02 18:00:00,36782,323161804
2018-02-02 19:00:00,41125,346678456
2018-02-02 20:00:00,41026,344686692
2018-02-02 21:00:00,41023,345262596
2018-02-02 22:00:00,39752,335594020
2018-02-02 23:00:00,40296,318211172
2018-02-03 00:00:00,37183,292380196
2018-02-03 01:00:00,34524,272051364
2018-02-03 02:00:00,26509,226424836
2018-02-03 03:00:00,18415,164350852
2018-02-03 04:00:00,10679,102950212
2018-02-03 05:00:00,4769,55350964
2018-02-03 06:00:00,2196,35006836
2018-02-03 07:00:00,1960,40872332
2018-02-03 08:00:00,2454,92059948
2018-02-03 09:00:00,25386,280126052
2018-02-03 10:00:00,24487,264271172
2018-02-03 11:00:00,20757,226136588
2018-02-03 12:00:00,16819,186013784
2018-02-03 13:00:00,13308,149485400
2018-02-03 14:00:00,10198,120309720
2018-02-03 15:00:00,7986,96722320
2018-02-03 16:00:00,6464,81037660
2018-02-03 17:00:00,5483,70514616
2018-02-03 18:00:00,6446,72319168
2018-02-03 19:00:00,6102,85780976
2018-02-03 20:00:00,4778,82423600
2018-02-03 21:00:00,4830,81204128
2018-02-03 22:00:00,4473,74815596
2018-02-03 23:00:00,3416,53698548
2018-02-04 00:00:00,2645,43579408
2018-02-04 01:00:00,2577,44856120
2018-02-04 02:00:00,2244,40679488
2018-02-04 03:00:00,2102,38725056
2018-02-04 04:00:00,1900,36181624
2018-02-04 05:00:00,1796,35271192
2018-02-04 06:00:00,1784,35012056
2018-02-04 07:00:00,1707,32611364
2018-02-04 08:00:00,1635,32355196
2018-02-04 09:00:00,1614,32311292
2018-02-04 10:00:00,1690,31800224
2018-02-04 11:00:00,1621,31176820
2018-02-04 12:00:00,1608,30853512
2018-02-04 13:00:00,1604,30576392
2018-02-04 14:00:00,2062,31348736
2018-02-04 15:00:00,2034,31128080
2018-02-04 16:00:00,1941,30782268
2018-02-04 17:00:00,2092,33614812
2018-02-04 18:00:00,2507,42120780
2018-02-04 19:00:00,2447,41592388
2018-02-04 20:00:00,2227,37324320
2018-02-04 21:00:00,1662,30979180
2018-02-04 22:00:00,1647,30062112
2018-02-04 23:00:00,1609,29787788
2018-02-05 00:00:00,4861,36153464
2018-02-05 01:00:00,8397,42019016
2018-02-05 02:00:00,4637,37213968
2018-02-05 03:00:00,7551,37419024
2018-02-05 04:00:00,4367,33902052
2018-02-05 05:00:00,4531,32231280
2018-02-05 06:00:00,4681,32246812
2018-02-05 07:00:00,6102,33691796
2018-02-05 08:00:00,8147,38642020
2018-02-05 09:00:00,4431,35594888
2018-02-05 10:00:00,4691,37185220
2018-02-05 11:00:00,6936,46737964
2018-02-05 12:00:00,1994,32135908
2018-02-05 13:00:00,3964,39304520
2018-02-05 14:00:00,13156,50069690
2018-02-05 15:00:00,2617,34583558
2018-02-05 16:00:00,12257,124730863
2018-02-05 17:00:00,6701,122859384
2018-02-05 18:00:00,14703,88859280
2018-02-05 19:00:00,6045,55071612
2018-02-05 20:00:00,5750,53409882
2018-02-05 21:00:00,2065,37933798
2018-02-05 22:00:00,2063,37936060
2018-02-05 23:00:00,1847,37192596
2018-02-06 00:00:00,1759,34835560
2018-02-06 01:00:00,1805,37718024
2018-02-06 02:00:00,1821,38526616
2018-02-06 03:00:00,1576,31512856
2018-02-06 04:00:00,1535,30337512
2018-02-06 05:00:00,1473,29229112
2018-02-06 06:00:00,1484,29224536
2018-02-06 07:00:00,1237,28640776
2018-02-06 08:00:00,2307,30951576
2018-02-06 09:00:00,1732,32644648
2018-02-06 10:00:00,13078,241374812
2018-02-06 11:00:00,9427,245126856
2018-02-06 12:00:00,5575,147825985
2018-02-06 13:00:00,4443,109581438
2018-02-06 14:00:00,4226,79326394
2018-02-06 15:00:00,3818,45713880
2018-02-06 16:00:00,4854,44237706
2018-02-06 17:00:00,19105,96726151
2018-02-06 18:00:00,21441,110234176
2018-02-06 19:00:00,9068,85001308
2018-02-06 20:00:00,9615,78142424
2018-02-06 21:00:00,8748,53893096
2018-02-06 22:00:00,8419,59706888
2018-02-06 23:00:00,8520,51754132
2018-02-07 00:00:00,7488,50931612
2018-02-07 01:00:00,8172,50812012
2018-02-07 02:00:00,7307,50625964
2018-02-07 03:00:00,5149,49878700
2018-02-07 04:00:00,4502,40032052
2018-02-07 05:00:00,4200,39175700
2018-02-07 06:00:00,4083,38377000
2018-02-07 07:00:00,3858,38170832
2018-02-07 08:00:00,3852,42088720
2018-02-07 09:00:00,4760,43141504
2018-02-07 10:00:00,6678,44529384
2018-02-07 11:00:00,6806,45635092
2018-02-07 12:00:00,6695,46716136
2018-02-07 13:00:00,6455,44365796
2018-02-07 14:00:00,6347,41564776
2018-02-07 15:00:00,7174,44353596
2018-02-07 16:00:00,7030,45848824
2018-02-07 17:00:00,6672,43990630
2018-02-07 18:00:00,6515,43363070
2018-02-07 19:00:00,6556,48231401
2018-02-07 20:00:00,6297,47010484
2018-02-07 21:00:00,15449,51364516
2018-02-07 22:00:00,20195,55525884
2018-02-07 23:00:00,6165,41820444
2018-02-08 00:00:00,6454,41459344
2018-02-08 01:00:00,6338,43456216
2018-02-08 02:00:00,6370,45255392
2018-02-08 03:00:00,6224,44945860
2018-02-08 04:00:00,6107,44701480
2018-02-08 05:00:00,5928,44146008
2018-02-08 06:00:00,5636,39559384
2018-02-08 07:00:00,5412,38732228
2018-02-08 08:00:00,6760,48831812
2018-02-08 09:00:00,6713,49240152
2018-02-08 10:00:00,10113,66000096
2018-02-08 11:00:00,7286,57330028
2018-02-08 12:00:00,6742,51556740
2018-02-08 13:00:00,6197,46505000
2018-02-08 14:00:00,15783,104744504
2018-02-08 15:00:00,5482,44854488
2018-02-08 16:00:00,5730,45069880
2018-02-08 17:00:00,62840,386788704
2018-02-08 18:00:00,5518,43383812
2018-02-08 19:00:00,5185,42351056
2018-02-08 20:00:00,6982,46950380
2018-02-08 21:00:00,7191,51290664
2018-02-08 22:00:00,7312,47022196
2018-02-08 23:00:00,8240,47341484
2018-02-09 00:00:00,6627,43467588
2018-02-09 01:00:00,6548,42959236
2018-02-09 02:00:00,6418,43123232
2018-02-09 03:00:00,4976,39827812
2018-02-09 04:00:00,4948,40493120
2018-02-09 05:00:00,5216,42189424
2018-02-09 06:00:00,5932,42593032
2018-02-09 07:00:00,6155,44497128
2018-02-09 08:00:00,6998,44124932
2018-02-09 09:00:00,8110,57189972
2018-02-09 10:00:00,10818,61314212
2018-02-09 11:00:00,7080,43098096
2018-02-09 12:00:00,9638,116611788
2018-02-09 13:00:00,209102,1313600576
2018-02-09 14:00:00,11238,146877836
2018-02-09 15:00:00,6699,66459696
2018-02-09 16:00:00,10696,146621088
2018-02-09 17:00:00,9963,135577364
2018-02-09 18:00:00,5412,60951180
2018-02-09 19:00:00,5596,68017624
2018-02-09 20:00:00,5463,62514524
2018-02-09 21:00:00,5710,58404772
2018-02-09 22:00:00,5715,58035824
2018-02-09 23:00:00,5454,57446012
2018-02-10 00:00:00,5371,57121180
2018-02-10 01:00:00,5193,52959688
2018-02-10 02:00:00,5052,52350564
2018-02-10 03:00:00,4575,50258604
2018-02-10 04:00:00,4480,48994044
2018-02-10 05:00:00,4266,47916272
2018-02-10 06:00:00,4052,46385000
2018-02-10 07:00:00,3766,44556640
2018-02-10 08:00:00,3457,40214256
2018-02-10 09:00:00,3198,37838612
2018-02-10 10:00:00,3238,38429396
2018-02-10 11:00:00,3049,35880852
2018-02-10 12:00:00,3446,31868564
2018-02-10 13:00:00,3051,32808552
2018-02-10 14:00:00,3117,34985668
2018-02-10 15:00:00,3036,25306496
2018-02-10 16:00:00,2978,25256316
2018-02-10 17:00:00,2881,24197112
2018-02-10 18:00:00,3148,27567980
2018-02-10 19:00:00,3392,27348576
2018-02-10 20:00:00,3164,21442520
2018-02-10 21:00:00,2472,18232684
2018-02-10 22:00:00,2378,16337628
2018-02-10 23:00:00,3220,30720584
2018-02-11 00:00:00,2512,16197376
2018-02-11 01:00:00,2495,17099624
2018-02-11 02:00:00,2202,14698308
2018-02-11 03:00:00,2036,13306372
2018-02-11 04:00:00,1796,12426876
2018-02-11 05:00:00,1684,11978200
2018-02-11 06:00:00,1962,12358700
2018-02-11 07:00:00,1992,12797764
2018-02-11 08:00:00,1984,12487668
2018-02-11 09:00:00,1954,12526556
2018-02-11 10:00:00,1787,12008952
2018-02-11 11:00:00,1785,12679104
2018-02-11 12:00:00,1918,13973036
2018-02-11 13:00:00,1870,13324796
2018-02-11 14:00:00,1692,13230540
2018-02-11 15:00:00,2961,27492024
2018-02-11 16:00:00,1422,8187896
2018-02-11 17:00:00,2119,17651852
2018-02-11 18:00:00,1606,14880508
2018-02-11 19:00:00,1590,11264796
2018-02-11 20:00:00,1944,8816080
2018-02-11 21:00:00,2090,9473096
2018-02-11 22:00:00,2169,10468820
2018-02-11 23:00:00,2007,10296440
2018-02-12 00:00:00,3974,26024548
2018-02-12 01:00:00,7517,30446012
2018-02-12 02:00:00,4641,23729008
2018-02-12 03:00:00,1642,8326240
2018-02-12 04:00:00,1448,5905984
2018-02-12 05:00:00,1390,5616716
2018-02-12 06:00:00,1795,14201896
2018-02-12 07:00:00,1759,13954664
2018-02-12 08:00:00,1774,5184840
2018-02-12 09:00:00,4734,113537284
2018-02-12 10:00:00,7620,118738488
2018-02-12 11:00:00,9236,124074936
2018-02-12 12:00:00,7244,98735824
2018-02-12 13:00:00,5859,81487006
2018-02-12 14:00:00,6863,67417161
2018-02-12 15:00:00,5759,56534196
2018-02-12 16:00:00,5681,50087660
2018-02-12 17:00:00,34243,223695924
2018-02-12 18:00:00,3911,33549675
2018-02-12 19:00:00,3387,26930139
2018-02-12 20:00:00,2746,16825417
2018-02-12 21:00:00,4064,18049554
2018-02-12 22:00:00,5098,23262342
2018-02-12 23:00:00,2975,12648776
2018-02-13 00:00:00,184141,136879272
2018-02-13 01:00:00,3749,10533360
2018-02-13 02:00:00,2904,10486892
2018-02-13 03:00:00,3288,12396312
2018-02-13 04:00:00,3514,13639472
2018-02-13 05:00:00,3264,12380852
2018-02-13 06:00:00,3379,13048932
2018-02-13 07:00:00,3197,12465652
2018-02-13 08:00:00,3886,17286924
2018-02-13 09:00:00,3337,13269392
2018-02-13 10:00:00,4453,17392296
2018-02-13 11:00:00,6104,27459960
2018-02-13 12:00:00,7038,27151160
2018-02-13 13:00:00,5219,22353292
2018-02-13 14:00:00,5151,22044876
2018-02-13 15:00:00,7483,30426028
2018-02-13 16:00:00,8601,32202604
2018-02-13 17:00:00,65012,436112116
2018-02-13 18:00:00,9187,50332238
2018-02-13 19:00:00,5281,26021810
2018-02-13 20:00:00,18907,50857036
2018-02-13 21:00:00,19354,52211380
2018-02-13 22:00:00,23504,49378244
2018-02-13 23:00:00,6461,24891236
2018-02-14 00:00:00,5587,22103284
2018-02-14 01:00:00,7105,30448092
2018-02-14 02:00:00,7358,31961116
2018-02-14 03:00:00,6730,28568668
2018-02-14 04:00:00,7776,33196796
2018-02-14 05:00:00,7236,29863176
2018-02-14 06:00:00,13434,60982224
2018-02-14 07:00:00,4267,15398288
2018-02-14 08:00:00,3896,14627080
2018-02-14 09:00:00,4494,24095728
2018-02-14 10:00:00,4250,21210584
2018-02-14 11:00:00,4189,20653400
2018-02-14 12:00:00,5362,36002696
2018-02-14 13:00:00,4629,21749728
2018-02-14 14:00:00,4552,22013976
2018-02-14 15:00:00,13050,23844620
2018-02-14 16:00:00,9102,29428512
2018-02-14 17:00:00,7655,40407204
2018-02-14 18:00:00,6848,41617704
2018-02-14 19:00:00,4915,33491296
2018-02-14 20:00:00,3612,27855296
2018-02-14 21:00:00,3583,28451360
2018-02-14 22:00:00,3437,27367776
2018-02-14 23:00:00,3609,28168040
2018-02-15 00:00:00,3464,26761200
2018-02-15 01:00:00,3061,23560480
2018-02-15 02:00:00,3028,23150288
2018-02-15 03:00:00,2739,18611408
2018-02-15 04:00:00,10098,24631376
2018-02-15 05:00:00,16117,31062048
2018-02-15 06:00:00,18775,33252936
2018-02-15 07:00:00,12232,25392728
2018-02-15 08:00:00,19219,31339200
2018-02-15 09:00:00,12547,23837824
2018-02-15 10:00:00,3783,14339144
2018-02-15 11:00:00,20609,20302072
2018-02-15 12:00:00,2793,15539472
2018-02-15 13:00:00,2797,17815896
2018-02-15 14:00:00,3449,29524272
2018-02-15 15:00:00,8604,49127512
2018-02-15 16:00:00,4229,20004250
2018-02-15 17:00:00,2689,18225274
2018-02-15 18:00:00,2332,16795466
2018-02-15 19:00:00,2627,16936786
2018-02-15 20:00:00,2884,17390418
2018-02-15 21:00:00,2492,16473684
2018-02-15 22:00:00,2511,16654660
2018-02-15 23:00:00,2565,17261064
2018-02-16 00:00:00,3443,21217508
2018-02-16 01:00:00,5874,29649192
2018-02-16 02:00:00,3307,18467088
2018-02-16 03:00:00,3828,20998364
2018-02-16 04:00:00,3495,19111052
2018-02-16 05:00:00,3263,17975396
2018-02-16 06:00:00,2616,14602108
2018-02-16 07:00:00,2583,14429932
2018-02-16 08:00:00,2355,13704752
2018-02-16 09:00:00,2587,14541206
2018-02-16 10:00:00,4542,22955936
2018-02-16 11:00:00,5370,23042004
2018-02-16 12:00:00,4210,17198780
2018-02-16 13:00:00,8161,24619164
2018-02-16 14:00:00,7848,23257408
2018-02-16 15:00:00,4977,17404124
2018-02-16 16:00:00,4697,20771048
2018-02-16 17:00:00,8033,26976454
2018-02-16 18:00:00,8376,30941832
2018-02-16 19:00:00,6113,18449296
2018-02-16 20:00:00,3792,14066704
2018-02-16 21:00:00,3249,12916016
2018-02-16 22:00:00,3924,14861124
2018-02-16 23:00:00,2694,11057452
2018-02-17 00:00:00,2808,12088328
2018-02-17 01:00:00,2699,10966792
2018-02-17 02:00:00,2688,10933044
2018-02-17 03:00:00,2647,11356856
2018-02-17 04:00:00,2706,10931484
2018-02-17 05:00:00,2819,11188420
2018-02-17 06:00:00,2582,10962508
2018-02-17 07:00:00,2607,11595988
2018-02-17 08:00:00,3079,16543896
2018-02-17 09:00:00,3870,18270256
2018-02-17 10:00:00,4779,21600208
2018-02-17 11:00:00,4600,21576004
2018-02-17 12:00:00,6077,28818572
2018-02-17 13:00:00,4650,22525652
2018-02-17 14:00:00,4772,23438360
2018-02-17 15:00:00,6529,29287792
2018-02-17 16:00:00,8629,39200208
2018-02-17 17:00:00,7116,26892616
2018-02-17 18:00:00,6783,23186316
2018-02-17 19:00:00,5891,19773308
2018-02-17 20:00:00,4375,18392976
2018-02-17 21:00:00,3804,20383320
2018-02-17 22:00:00,23046,40720124
2018-02-17 23:00:00,4470,21690592
2018-02-18 00:00:00,3154,16907636
2018-02-18 01:00:00,3034,16114812
2018-02-18 02:00:00,2939,15576064
2018-02-18 03:00:00,2903,15300548
2018-02-18 04:00:00,2970,15191700
2018-02-18 05:00:00,2866,14984316
2018-02-18 06:00:00,2968,15168244
2018-02-18 07:00:00,2878,14551796
2018-02-18 08:00:00,3053,17816308
2018-02-18 09:00:00,3176,18476844
2018-02-18 10:00:00,2800,14902676
2018-02-18 11:00:00,2668,17219644
2018-02-18 12:00:00,2573,13533428
2018-02-18 13:00:00,2810,15266228
2018-02-18 14:00:00,56195,69268556
2018-02-18 15:00:00,142587,158546684
2018-02-18 16:00:00,181208,223550452
2018-02-18 17:00:00,76206,96386580
2018-02-18 18:00:00,2662,16698718
2018-02-18 19:00:00,3448,21281566
2018-02-18 20:00:00,2865,22522756
2018-02-18 21:00:00,7046,54465012
2018-02-18 22:00:00,6294,26617796
2018-02-18 23:00:00,6077,20723076
2018-02-19 00:00:00,6249,32454788
2018-02-19 01:00:00,5957,21492472
2018-02-19 02:00:00,4674,16933320
2018-02-19 03:00:00,4244,15787656
2018-02-19 04:00:00,2789,17829416
2018-02-19 05:00:00,2029,9531640
2018-02-19 06:00:00,1447,8624520
2018-02-19 07:00:00,1628,8335336
2018-02-19 08:00:00,1673,14429272
2018-02-19 09:00:00,3790,42601400
2018-02-19 10:00:00,3845,21730524
2018-02-19 11:00:00,3071,16375240
2018-02-19 12:00:00,3650,19885440
2018-02-19 13:00:00,5981,35601344
2018-02-19 14:00:00,8998,52599461
2018-02-19 15:00:00,3158,18158128
2018-02-19 16:00:00,3806,16757344
2018-02-19 17:00:00,20540,34866994
2018-02-19 18:00:00,187794,205401502
2018-02-19 19:00:00,124554,140176350
2018-02-19 20:00:00,200687,218726832
2018-02-19 21:00:00,122924,135801480
2018-02-19 22:00:00,66986,77031548
2018-02-19 23:00:00,314068,1589421928
2018-02-20 00:00:00,95585,183362112
2018-02-20 01:00:00,38895,49868880
2018-02-20 02:00:00,4338,14302536
2018-02-20 03:00:00,3165,11184096
2018-02-20 04:00:00,25483,33522656
2018-02-20 05:00:00,37590,45822944
2018-02-20 06:00:00,35669,43836044
2018-02-20 07:00:00,40931,49980204
2018-02-20 08:00:00,38452,48871412
2018-02-20 09:00:00,36488,46514485
2018-02-20 10:00:00,35250,48954024
2018-02-20 11:00:00,28602,44100334
2018-02-20 12:00:00,5131,41749106
2018-02-20 13:00:00,5221,45898317
2018-02-20 14:00:00,13083,33011966
2018-02-20 15:00:00,4827,42889522
2018-02-20 16:00:00,3396,30189064
2018-02-20 17:00:00,11596,18977574
2018-02-20 18:00:00,3404,21681198
2018-02-20 19:00:00,2851,21572634
2018-02-20 20:00:00,11510,18009054
2018-02-20 21:00:00,3699,14676954
2018-02-20 22:00:00,2181,11554890
2018-02-20 23:00:00,2143,11071464
2018-02-21 00:00:00,1986,10285336
2018-02-21 01:00:00,2143,10535920
2018-02-21 02:00:00,2123,10321680
2018-02-21 03:00:00,1653,9053456
2018-02-21 04:00:00,2645,9770256
2018-02-21 05:00:00,2572,9369856
2018-02-21 06:00:00,2740,15099284
2018-02-21 07:00:00,1437,10589502
2018-02-21 08:00:00,1507,12307214
2018-02-21 09:00:00,1722,11334102
2018-02-21 10:00:00,3285,22378890
2018-02-21 11:00:00,4047,19197738
2018-02-21 12:00:00,7850,126302242
2018-02-21 13:00:00,8047,127676474
2018-02-21 14:00:00,8189,156091934
2018-02-21 15:00:00,6882,112231686
2018-02-21 16:00:00,5927,95620378
2018-02-21 17:00:00,8360,92955962
2018-02-21 18:00:00,7735,84200130
2018-02-21 19:00:00,7140,79606654
2018-02-21 20:00:00,9100,77372878
2018-02-21 21:00:00,8253,69090842
2018-02-21 22:00:00,16513,54576330
2018-02-21 23:00:00,36644,72550826
2018-02-22 00:00:00,298731,241286874
2018-02-22 01:00:00,57031,68513338
2018-02-22 02:00:00,3910,16672490
2018-02-22 03:00:00,2933,15225878
2018-02-22 04:00:00,2289,12386790
2018-02-22 05:00:00,2713,14448190
2018-02-22 06:00:00,2845,15002374
2018-02-22 07:00:00,2721,14378774
2018-02-22 08:00:00,2823,15005514
2018-02-22 09:00:00,3613,15776494
2018-02-22 10:00:00,2228,15247102
2018-02-22 11:00:00,3764,26067558
2018-02-22 12:00:00,23998,60101774
2018-02-22 13:00:00,38350,88415750
2018-02-22 14:00:00,46238,153405182
2018-02-22 15:00:00,48330,144263146
2018-02-22 16:00:00,11147,77925510
2018-02-22 17:00:00,13099,82256270
2018-02-22 18:00:00,4845,32457462
2018-02-22 19:00:00,3672,24552646
2018-02-22 20:00:00,13072,30402766
2018-02-22 21:00:00,28899,44633446
2018-02-22 22:00:00,268261,1548181550
2018-02-22 23:00:00,32255,64755170
2018-02-23 00:00:00,32424,53110360
2018-02-23 01:00:00,20281,35012462
2018-02-23 02:00:00,19391,42693806
2018-02-23 03:00:00,5261,13843558
2018-02-23 04:00:00,3689,10667942
2018-02-23 05:00:00,15856,22822822
2018-02-23 06:00:00,24326,31285680
2018-02-23 07:00:00,24958,31801968
2018-02-23 08:00:00,25215,31857392
2018-02-23 09:00:00,19457,38092796
2018-02-23 10:00:00,22408,32938690
2018-02-23 11:00:00,24385,36188936
2018-02-23 12:00:00,8728,27557802
2018-02-23 13:00:00,2642,20920579
2018-02-23 14:00:00,3083,21614169
2018-02-23 15:00:00,3901,39079310
2018-02-23 16:00:00,3394,22908254
2018-02-23 17:00:00,2732,21612046
2018-02-23 18:00:00,36373,88436458
2018-02-23 19:00:00,39920,95195362
2018-02-23 20:00:00,40039,96462139
2018-02-23 21:00:00,39817,94994921
2018-02-23 22:00:00,27505,70139010
2018-02-23 23:00:00,25060,67615226
2018-02-24 00:00:00,19849,55228166
2018-02-24 01:00:00,15919,115007782
2018-02-24 02:00:00,6335,26546190
2018-02-24 03:00:00,3776,21562106
2018-02-24 04:00:00,2911,19892834
2018-02-24 05:00:00,2863,27539458
2018-02-24 06:00:00,2589,18608178
2018-02-24 07:00:00,2547,18266162
2018-02-24 08:00:00,2463,18584666
2018-02-24 09:00:00,2461,18347996
2018-02-24 10:00:00,2419,18116572
2018-02-24 11:00:00,3314,23379964
2018-02-24 12:00:00,6872,27507066
2018-02-24 13:00:00,7471,29843178
2018-02-24 14:00:00,9250,39245978
2018-02-24 15:00:00,8019,33002906
2018-02-24 16:00:00,7327,29169378
2018-02-24 17:00:00,7585,30204834
2018-02-24 18:00:00,7169,28377323
2018-02-24 19:00:00,7863,32639997
2018-02-24 20:00:00,7184,28718437
2018-02-24 21:00:00,6945,26133522
2018-02-24 22:00:00,7208,26738012
2018-02-24 23:00:00,6787,24119484
2018-02-25 00:00:00,6682,23500828
2018-02-25 01:00:00,6798,24288796
2018-02-25 02:00:00,6518,21340580
2018-02-25 03:00:00,6096,19331876
2018-02-25 04:00:00,6373,23457028
2018-02-25 05:00:00,16767,29652868
2018-02-25 06:00:00,25730,35808908
2018-02-25 07:00:00,29899,41936236
2018-02-25 08:00:00,30156,41726668
2018-02-25 09:00:00,31284,52024428
2018-02-25 10:00:00,27118,44191970
2018-02-25 11:00:00,27968,43349578
2018-02-25 12:00:00,26568,42958826
2018-02-25 13:00:00,6795,28199690
2018-02-25 14:00:00,10038,44597396
2018-02-25 15:00:00,9753,42303316
2018-02-25 16:00:00,4892,20640180
2018-02-25 17:00:00,4286,19108052
2018-02-25 18:00:00,3863,18478484
2018-02-25 19:00:00,14350,29141428
2018-02-25 20:00:00,25380,40315380
2018-02-25 21:00:00,36364,50650882
2018-02-25 22:00:00,44390,57855098
2018-02-25 23:00:00,42152,55190378
2018-02-26 00:00:00,38591,51045994
2018-02-26 01:00:00,42908,55520874
2018-02-26 02:00:00,24890,37388728
2018-02-26 03:00:00,2610,14549728
2018-02-26 04:00:00,2563,14481120
2018-02-26 05:00:00,2485,14343904
2018-02-26 06:00:00,16834,28951456
2018-02-26 07:00:00,19342,31404128
2018-02-26 08:00:00,6447,18148896
2018-02-26 09:00:00,16119,28487072
2018-02-26 10:00:00,17688,33660592
2018-02-26 11:00:00,12080,30695472
2018-02-26 12:00:00,10255,40351499
2018-02-26 13:00:00,7489,25847467
2018-02-26 14:00:00,3668,22767416
2018-02-26 15:00:00,34216,205300992
2018-02-26 16:00:00,3373,20917792
2018-02-26 17:00:00,3826,33231468
2018-02-26 18:00:00,3315,24155892
2018-02-26 19:00:00,4024,24244560
2018-02-26 20:00:00,4765,28702712
2018-02-26 21:00:00,63157,442613960
2018-02-26 22:00:00,8132,60022584
2018-02-26 23:00:00,5228,33071640
2018-02-27 00:00:00,5378,30779928
2018-02-27 01:00:00,4324,21747648
2018-02-27 02:00:00,3694,20939440
2018-02-27 03:00:00,3482,20094896
2018-02-27 04:00:00,3366,19583680
2018-02-27 05:00:00,3159,18599104
2018-02-27 06:00:00,3302,19139360
2018-02-27 07:00:00,4057,23244448
2018-02-27 08:00:00,4231,25305840
2018-02-27 09:00:00,4228,23782976
2018-02-27 10:00:00,4779,23974832
2018-02-27 11:00:00,4370,22573064
2018-02-27 12:00:00,6984,34786806
2018-02-27 13:00:00,10351,59445982
2018-02-27 14:00:00,5372,41496782
2018-02-27 15:00:00,5121,26347414
2018-02-27 16:00:00,3969,28281952
2018-02-27 17:00:00,78049,164890532
2018-02-27 18:00:00,62515,70862776
2018-02-27 19:00:00,3588,29027012
2018-02-27 20:00:00,29988,60266397
2018-02-27 21:00:00,33303,65176472
2018-02-27 22:00:00,31123,68274274
2018-02-27 23:00:00,31113,82649440
2018-02-28 00:00:00,30739,83802912
2018-02-28 01:00:00,26501,51430168
2018-02-28 02:00:00,30138,61142272
2018-02-28 03:00:00,21025,59176728
2018-02-28 04:00:00,18310,46840992
2018-02-28 05:00:00,27828,70240440
2018-02-28 06:00:00,21208,41680368
2018-02-28 07:00:00,23605,42392336
2018-02-28 08:00:00,24560,43440564
2018-02-28 09:00:00,19488,37305540
2018-02-28 10:00:00,17884,34917644
2018-02-28 11:00:00,16887,34583444
2018-02-28 12:00:00,8345,24325852
2018-02-28 13:00:00,10424,31620888
2018-02-28 14:00:00,21088,36637452
2018-02-28 15:00:00,21102,34697388
2018-02-28 16:00:00,19580,35118716
2018-02-28 17:00:00,13508,30634244
2018-02-28 18:00:00,21299,60156118
2018-02-28 19:00:00,16896,50507590
2018-02-28 20:00:00,19659,34474268
2018-02-28 21:00:00,18827,28890972
2018-02-28 22:00:00,5384,51622236
2018-02-28 23:00:00,4390,50499932
2018-03-01 00:00:00,5750,38927324
2018-03-01 01:00:00,16921,22748132
2018-03-01 02:00:00,1631,7284164
2018-03-01 03:00:00,1453,7352540
2018-03-01 04:00:00,1373,6425340
2018-03-01 05:00:00,2393,6757660
2018-03-01 06:00:00,1326,5446940
2018-03-01 07:00:00,1277,5209564
2018-03-01 08:00:00,13721,17653212
2018-03-01 09:00:00,15103,19061756
2018-03-01 10:00:00,19209,36773964
2018-03-01 11:00:00,3593,49340125
2018-03-01 12:00:00,2632,25679568
2018-03-01 13:00:00,15233,39039756
2018-03-01 14:00:00,37482,83625292
2018-03-01 15:00:00,30722,71817898
2018-03-01 16:00:00,29644,68315938
2018-03-01 17:00:00,16683,42660584
2018-03-01 18:00:00,7319,26049784
2018-03-01 19:00:00,3278,10391976
2018-03-01 20:00:00,3475,21931144
2018-03-01 21:00:00,3376,21413700
2018-03-01 22:00:00,2859,24503500
2018-03-01 23:00:00,2223,19767120
2018-03-02 00:00:00,2056,15240480
2018-03-02 01:00:00,1796,10005218
2018-03-02 02:00:00,1611,8422114
2018-03-02 03:00:00,2852,10093666
2018-03-02 04:00:00,2044,9162754
2018-03-02 05:00:00,1577,7506296
2018-03-02 06:00:00,1435,6919704
2018-03-02 07:00:00,1412,6488144
2018-03-02 08:00:00,2058,12082450
2018-03-02 09:00:00,2328,14541500
2018-03-02 10:00:00,2348,12790657
2018-03-02 11:00:00,13792,85462070
2018-03-02 12:00:00,16335,102946170
2018-03-02 13:00:00,2308,16865278
2018-03-02 14:00:00,3092,30478412
2018-03-02 15:00:00,75225,486592952
2018-03-02 16:00:00,3273,31673508
2018-03-02 17:00:00,12587,41915687
2018-03-02 18:00:00,12405,42545672
2018-03-02 19:00:00,12309,41435832
2018-03-02 20:00:00,26719,117851048
2018-03-02 21:00:00,11511,35528728
2018-03-02 22:00:00,11332,38183800
2018-03-02 23:00:00,10443,37351400
2018-03-03 00:00:00,7295,28811816
2018-03-03 01:00:00,8324,41009720
2018-03-03 02:00:00,3330,21421912
2018-03-03 03:00:00,2676,17412316
2018-03-03 04:00:00,2362,14267184
2018-03-03 05:00:00,2208,13906724
2018-03-03 06:00:00,2012,13445048
2018-03-03 07:00:00,1952,13180308
2018-03-03 08:00:00,1924,13064592
2018-03-03 09:00:00,1852,12586192
2018-03-03 10:00:00,1745,11441076
2018-03-03 11:00:00,1758,11079780
2018-03-03 12:00:00,1625,8637468
2018-03-03 13:00:00,1928,10050132
2018-03-03 14:00:00,1775,9493420
2018-03-03 15:00:00,1492,8331500
2018-03-03 16:00:00,1472,8140188
2018-03-03 17:00:00,1324,7675306
2018-03-03 18:00:00,1784,11644874
2018-03-03 19:00:00,1832,11630810
2018-03-03 20:00:00,1786,11316298
2018-03-03 21:00:00,1770,10981450
2018-03-03 22:00:00,1917,25558614
2018-03-03 23:00:00,1815,10965740
2018-03-04 00:00:00,1790,23369668
2018-03-04 01:00:00,1678,11548132
2018-03-04 02:00:00,1557,8608480
2018-03-04 03:00:00,1590,8462648
2018-03-04 04:00:00,1478,8168760
2018-03-04 05:00:00,1485,7783728
2018-03-04 06:00:00,1353,6668592
2018-03-04 07:00:00,1307,6024496
2018-03-04 08:00:00,1519,10586448
2018-03-04 09:00:00,2705,23281680
2018-03-04 10:00:00,1898,9247664
2018-03-04 11:00:00,1460,8113936
2018-03-04 12:00:00,1790,11050384
2018-03-04 13:00:00,1734,23511592
2018-03-04 14:00:00,2550,11351308
2018-03-04 15:00:00,2854,18252920
2018-03-04 16:00:00,1747,8703288
2018-03-04 17:00:00,1782,9504152
2018-03-04 18:00:00,5237,37140464
2018-03-04 19:00:00,4872,33919760
2018-03-04 20:00:00,3344,19571376
2018-03-04 21:00:00,2296,12184368
2018-03-04 22:00:00,1588,8166696
2018-03-04 23:00:00,1189,5915528
2018-03-05 00:00:00,2133,6676168
2018-03-05 01:00:00,1457,5715704
2018-03-05 02:00:00,1108,5294840
2018-03-05 03:00:00,1146,5263048
2018-03-05 04:00:00,1088,5107256
2018-03-05 05:00:00,1082,5049912
2018-03-05 06:00:00,962,4739000
2018-03-05 07:00:00,961,4691608
2018-03-05 08:00:00,906,4910840
2018-03-05 09:00:00,4455,19285512
2018-03-05 10:00:00,8844,45544840
2018-03-05 11:00:00,1197,9284888
2018-03-05 12:00:00,3894,23282816
2018-03-05 13:00:00,5143,32188488
2018-03-05 14:00:00,6385,60749952
2018-03-05 15:00:00,3505,26854836
2018-03-05 16:00:00,3275,31807376
2018-03-05 17:00:00,5522,42906104
2018-03-05 18:00:00,6719,52997496
2018-03-05 19:00:00,7275,54299960
2018-03-05 20:00:00,7657,64879944
2018-03-05 21:00:00,5412,38217384
2018-03-05 22:00:00,4297,29960280
2018-03-05 23:00:00,5066,44934472
2018-03-06 00:00:00,3233,21077976
2018-03-06 01:00:00,3836,18577736
2018-03-06 02:00:00,3543,17295736
2018-03-06 03:00:00,2551,14305480
2018-03-06 04:00:00,2336,15400712
2018-03-06 05:00:00,15045,40126200
2018-03-06 06:00:00,15728,42489256
2018-03-06 07:00:00,15100,40673264
2018-03-06 08:00:00,2525,27389952
2018-03-06 09:00:00,1843,12181288
2018-03-06 10:00:00,2767,30003940
2018-03-06 11:00:00,1501,11288102
2018-03-06 12:00:00,4725,29773456
2018-03-06 13:00:00,4086,17668824
2018-03-06 14:00:00,4160,16625576
2018-03-06 15:00:00,4239,16919316
2018-03-06 16:00:00,5843,35568492
2018-03-06 17:00:00,8456,38997576
2018-03-06 18:00:00,8387,34494312
2018-03-06 19:00:00,6947,35875456
2018-03-06 20:00:00,4553,21430320
2018-03-06 21:00:00,4130,17300876
2018-03-06 22:00:00,4062,13522124
2018-03-06 23:00:00,62339,56944104
2018-03-07 00:00:00,17006,40405560
2018-03-07 01:00:00,4128,20067996
2018-03-07 02:00:00,4067,19689956
2018-03-07 03:00:00,3935,18498732
2018-03-07 04:00:00,3686,14796612
2018-03-07 05:00:00,3082,10406632
2018-03-07 06:00:00,3034,9909480
2018-03-07 07:00:00,2954,9665536
2018-03-07 08:00:00,3330,12974852
2018-03-07 09:00:00,4645,23862656
2018-03-07 10:00:00,4416,27473886
2018-03-07 11:00:00,6145,39705618
2018-03-07 12:00:00,5786,26419386
2018-03-07 13:00:00,4387,22149404
2018-03-07 14:00:00,8866,59022000
2018-03-07 15:00:00,5780,31246988
2018-03-07 16:00:00,5312,24890864
2018-03-07 17:00:00,4577,21028304
2018-03-07 18:00:00,4400,18136432
2018-03-07 19:00:00,19092,97707388
2018-03-07 20:00:00,4684,17803212
2018-03-07 21:00:00,5343,21717324
2018-03-07 22:00:00,4830,20171876
2018-03-07 23:00:00,5194,20114468
2018-03-08 00:00:00,4476,18698892
2018-03-08 01:00:00,3900,17369740
2018-03-08 02:00:00,3816,16601880
2018-03-08 03:00:00,3738,15749352
2018-03-08 04:00:00,3571,13900056
2018-03-08 05:00:00,3283,12222280
2018-03-08 06:00:00,3059,10796176
2018-03-08 07:00:00,2787,9920368
2018-03-08 08:00:00,2636,9595852
2018-03-08 09:00:00,2705,9624532
2018-03-08 10:00:00,5187,24129308
2018-03-08 11:00:00,6213,17719672
2018-03-08 12:00:00,7452,56834592
2018-03-08 13:00:00,5739,60572528
2018-03-08 14:00:00,5781,60323416
2018-03-08 15:00:00,4595,42632480
2018-03-08 16:00:00,3640,33073268
2018-03-08 17:00:00,4202,23281936
2018-03-08 18:00:00,3022,16795248
2018-03-08 19:00:00,2688,15507744
2018-03-08 20:00:00,2275,12943333
2018-03-08 21:00:00,2175,11357816
2018-03-08 22:00:00,1899,10192448
2018-03-08 23:00:00,2032,12480080
2018-03-09 00:00:00,1873,9535904
2018-03-09 01:00:00,1801,9097080
2018-03-09 02:00:00,1729,8926032
2018-03-09 03:00:00,2007,12757232
2018-03-09 04:00:00,1735,10076020
2018-03-09 05:00:00,2039,11300032
2018-03-09 06:00:00,2373,12366576
2018-03-09 07:00:00,2443,12970958
2018-03-09 08:00:00,2474,13243150
2018-03-09 09:00:00,2222,12068858
2018-03-09 10:00:00,3373,14219258
2018-03-09 11:00:00,3207,15631199
2018-03-09 12:00:00,4438,14638535
2018-03-09 13:00:00,3065,12911703
2018-03-09 14:00:00,2723,13678746
2018-03-09 15:00:00,3493,14714884
2018-03-09 16:00:00,2682,13905254
2018-03-09 17:00:00,15909,41125926
2018-03-09 18:00:00,30926,70535452
2018-03-09 19:00:00,31256,71331148
2018-03-09 20:00:00,32180,85712408
2018-03-09 21:00:00,29153,64876596
2018-03-09 22:00:00,28184,61597656
2018-03-09 23:00:00,26764,72520252
2018-03-10 00:00:00,20746,46754628
2018-03-10 01:00:00,11564,28117380
2018-03-10 02:00:00,8064,21027628
2018-03-10 03:00:00,5592,16071548
2018-03-10 04:00:00,4610,13695636
2018-03-10 05:00:00,3949,12434968
2018-03-10 06:00:00,3249,11402948
2018-03-10 07:00:00,2389,9584344
2018-03-10 08:00:00,2331,9431112
2018-03-10 09:00:00,2187,9033140
2018-03-10 10:00:00,2010,8592596
2018-03-10 11:00:00,1976,8746740
2018-03-10 12:00:00,2029,9330476
2018-03-10 13:00:00,1923,8974624
2018-03-10 14:00:00,2923,27438736
2018-03-10 15:00:00,1707,8965976
2018-03-10 16:00:00,1648,8507346
2018-03-10 17:00:00,1698,8592980
2018-03-10 18:00:00,1649,8569472
2018-03-10 19:00:00,2000,9223328
2018-03-10 20:00:00,2444,11787368
2018-03-10 21:00:00,3374,12364380
2018-03-10 22:00:00,2151,10690672
2018-03-10 23:00:00,1926,9219318
2018-03-11 00:00:00,3583,18259552
2018-03-11 01:00:00,3474,18816208
2018-03-11 02:00:00,2965,13520688
2018-03-11 03:00:00,2483,11028000
2018-03-11 04:00:00,2198,11446632
2018-03-11 05:00:00,2010,11714408
2018-03-11 06:00:00,2024,12779784
2018-03-11 07:00:00,2211,17267224
2018-03-11 08:00:00,2140,16469016
2018-03-11 09:00:00,1853,13200552
2018-03-11 10:00:00,2012,13813384
2018-03-11 11:00:00,2009,15380888
2018-03-11 12:00:00,2008,16402476
2018-03-11 13:00:00,2910,30777620
2018-03-11 14:00:00,12824,46697745
2018-03-11 15:00:00,30244,76008294
2018-03-11 16:00:00,33724,77911148
2018-03-11 17:00:00,32121,60611444
2018-03-11 18:00:00,30417,65865032
2018-03-11 19:00:00,30813,65670835
2018-03-11 20:00:00,30840,89220457
2018-03-11 21:00:00,30402,58611319
2018-03-11 22:00:00,26637,46461929
2018-03-11 23:00:00,14543,32989777
2018-03-12 00:00:00,26519,53697857
2018-03-12 01:00:00,27647,51223281
2018-03-12 02:00:00,26693,55925593
2018-03-12 03:00:00,25944,43178377
2018-03-12 04:00:00,25148,40454644
2018-03-12 05:00:00,26185,39754364
2018-03-12 06:00:00,25685,37106468
2018-03-12 07:00:00,12702,22330020
2018-03-12 08:00:00,3118,22334286
2018-03-12 09:00:00,6440,48570032
2018-03-12 10:00:00,4864,25592120
2018-03-12 11:00:00,2711,18578653
2018-03-12 12:00:00,19335,31819610
2018-03-12 13:00:00,34875,44123610
2018-03-12 14:00:00,32327,43167428
2018-03-12 15:00:00,13351,25377756
2018-03-12 16:00:00,3544,18478916
2018-03-12 17:00:00,6416,45291411
2018-03-12 18:00:00,5834,44146639
2018-03-12 19:00:00,3890,29072750
2018-03-12 20:00:00,3299,27354057
2018-03-12 21:00:00,17182,37988740
2018-03-12 22:00:00,25700,46001518
2018-03-12 23:00:00,27112,45842756
2018-03-13 00:00:00,27451,46787004
2018-03-13 01:00:00,26232,43796110
2018-03-13 02:00:00,25899,42831954
2018-03-13 03:00:00,25742,42179426
2018-03-13 04:00:00,13360,28462146
2018-03-13 05:00:00,2841,14719292
2018-03-13 06:00:00,2477,16456926
2018-03-13 07:00:00,2375,16258866
2018-03-13 08:00:00,2379,17357930
2018-03-13 09:00:00,2336,17175058
2018-03-13 10:00:00,11981,99694616
2018-03-13 11:00:00,23939,98844090
2018-03-13 12:00:00,27433,42450658
2018-03-13 13:00:00,39319,60948794
2018-03-13 14:00:00,39336,60881172
2018-03-13 15:00:00,39640,73345628
2018-03-13 16:00:00,39208,74856164
2018-03-13 17:00:00,38195,62511748
2018-03-13 18:00:00,29100,64334972
2018-03-13 19:00:00,4801,29032912
2018-03-13 20:00:00,27562,52163866
2018-03-13 21:00:00,22468,41526054
2018-03-13 22:00:00,18919,37822678
2018-03-13 23:00:00,16717,36275760
2018-03-14 00:00:00,16963,35248464
2018-03-14 01:00:00,3687,21127032
2018-03-14 02:00:00,10801,27878240
2018-03-14 03:00:00,8236,25944264
2018-03-14 04:00:00,24688,41862818
2018-03-14 05:00:00,31622,48653422
2018-03-14 06:00:00,33701,49791938
2018-03-14 07:00:00,30926,47638162
2018-03-14 08:00:00,3129,18178290
2018-03-14 09:00:00,3492,21421734
2018-03-14 10:00:00,7129,41416190
2018-03-14 11:00:00,5446,36036626
2018-03-14 12:00:00,10835,47316806
2018-03-14 13:00:00,13894,34103310
2018-03-14 14:00:00,3366,21089720
2018-03-14 15:00:00,8748,27726058
2018-03-14 16:00:00,23271,46744912
2018-03-14 17:00:00,14786,35922208
2018-03-14 18:00:00,20203,42247825
2018-03-14 19:00:00,18684,38908182
2018-03-14 20:00:00,31033,55313863
2018-03-14 21:00:00,22239,47499884
2018-03-14 22:00:00,3651,23818380
2018-03-14 23:00:00,3413,22047404
2018-03-15 00:00:00,3333,21404332
2018-03-15 01:00:00,2997,21043884
2018-03-15 02:00:00,2957,20722348
2018-03-15 03:00:00,2933,20193964
2018-03-15 04:00:00,2925,20177580
2018-03-15 05:00:00,2925,20177580
2018-03-15 06:00:00,2909,19905196
2018-03-15 07:00:00,2907,19885196
2018-03-15 08:00:00,2883,19819660
2018-03-15 09:00:00,2869,19790988
2018-03-15 10:00:00,2675,19377772
2018-03-15 11:00:00,2414,19110268
2018-03-15 12:00:00,76845,488774140
2018-03-15 13:00:00,5593,39900916
2018-03-15 14:00:00,6872,98810684
2018-03-15 15:00:00,4423,37762420
2018-03-15 16:00:00,4348,26823392
2018-03-15 17:00:00,2999,29511932
2018-03-15 18:00:00,3401,29330512
2018-03-15 19:00:00,2494,20437525
2018-03-15 20:00:00,2432,19805850
2018-03-15 21:00:00,10595,30456628
2018-03-15 22:00:00,7458,27421695
2018-03-15 23:00:00,4361,22155816
2018-03-16 01:00:00,44153,65344653
2018-03-16 02:00:00,32576,50503093
2018-03-16 03:00:00,30502,46837123
2018-03-16 04:00:00,30539,45629942
2018-03-16 05:00:00,7730,25662988
2018-03-16 06:00:00,2480,28414578
2018-03-16 07:00:00,2863,29860210
2018-03-16 08:00:00,2049,21524358
2018-03-16 09:00:00,2255,24389072
2018-03-16 10:00:00,1893,18487968
2018-03-16 11:00:00,29995,44692964
2018-03-16 12:00:00,35491,52383068
2018-03-16 13:00:00,35646,57617248
2018-03-16 14:00:00,5577,23313736
2018-03-16 15:00:00,2297,19117968
2018-03-16 16:00:00,2126,18525272
2018-03-16 17:00:00,2060,18401448
2018-03-16 18:00:00,2289,23334664
2018-03-16 19:00:00,2286,22901000
2018-03-16 20:00:00,2350,24765928
2018-03-16 21:00:00,2111,21580936
2018-03-16 22:00:00,1981,20532712
2018-03-16 23:00:00,1989,20134312
2018-03-17 00:00:00,1882,19302584
2018-03-17 01:00:00,1826,18243192
2018-03-17 02:00:00,1821,17790280
2018-03-17 03:00:00,1651,12733768
2018-03-17 04:00:00,1705,12573352
2018-03-17 05:00:00,1591,12697976
2018-03-17 06:00:00,1606,12349272
2018-03-17 07:00:00,1195,12928920
2018-03-17 08:00:00,1140,10571296
2018-03-17 09:00:00,1132,10757344
2018-03-17 10:00:00,1110,9764896
2018-03-17 11:00:00,1179,10085504
2018-03-17 12:00:00,1165,10128464
2018-03-17 13:00:00,1041,9317096
2018-03-17 14:00:00,1051,9348504
2018-03-17 15:00:00,1176,10246896
2018-03-17 16:00:00,1263,10530192
2018-03-17 17:00:00,1142,9981584
2018-03-17 18:00:00,1279,10044896
2018-03-17 19:00:00,1102,9820976
2018-03-17 20:00:00,1126,9866384
2018-03-17 21:00:00,1223,10079632
2018-03-17 22:00:00,32935,42814560
2018-03-17 23:00:00,44370,54599776
2018-03-18 00:00:00,43641,53918816
2018-03-18 01:00:00,3986,13019952
2018-03-18 02:00:00,35072,44427128
2018-03-18 03:00:00,53416,63015800
2018-03-18 04:00:00,51202,60496952
2018-03-18 05:00:00,29969,38509768
2018-03-18 06:00:00,25863,34135240
2018-03-18 07:00:00,58949,67875016
2018-03-18 08:00:00,7701,15298952
2018-03-18 09:00:00,1001,8335752
2018-03-18 10:00:00,1000,8282456
2018-03-18 11:00:00,1057,8459056
2018-03-18 12:00:00,1178,9818096
2018-03-18 13:00:00,24804,36019796
2018-03-18 14:00:00,30252,44974204
2018-03-18 15:00:00,31316,59177540
2018-03-18 16:00:00,31001,55713016
2018-03-18 17:00:00,31104,98865640
2018-03-18 18:00:00,3637,20833256
2018-03-18 19:00:00,29790,47123944
2018-03-18 20:00:00,39194,56218344
2018-03-18 21:00:00,38832,55359656
2018-03-18 22:00:00,24131,39270952
2018-03-18 23:00:00,1921,15433336
2018-03-19 00:00:00,2780,14947048
2018-03-19 01:00:00,19327,36356376
2018-03-19 02:00:00,30860,46170080
2018-03-19 03:00:00,31319,45536536
2018-03-19 04:00:00,30955,44339992
2018-03-19 05:00:00,20609,33540632
2018-03-19 06:00:00,1508,13185816
2018-03-19 07:00:00,1495,12476696
2018-03-19 08:00:00,1421,12048288
2018-03-19 09:00:00,2129,18713056
2018-03-19 10:00:00,2142,18117872
2018-03-19 11:00:00,2432,19430792
2018-03-19 12:00:00,2959,19415056
2018-03-19 13:00:00,2286,18730536
2018-03-19 14:00:00,2533,19741800
2018-03-19 15:00:00,17191,102901207
2018-03-19 16:00:00,2243,19906544
2018-03-19 17:00:00,2424,21890680
2018-03-19 18:00:00,2195,19842408
2018-03-19 19:00:00,12782,30758352
2018-03-19 20:00:00,17221,35934688
2018-03-19 21:00:00,15276,33568088
2018-03-19 22:00:00,13218,30666552
2018-03-19 23:00:00,13062,45430696
2018-03-20 00:00:00,3755,30901656
2018-03-20 01:00:00,1922,19099346
2018-03-20 02:00:00,2109,24327329
2018-03-20 03:00:00,3040,31613696
2018-03-20 04:00:00,11676,52205216
2018-03-20 05:00:00,13023,51037624
2018-03-20 06:00:00,19170,39066168
2018-03-20 07:00:00,22322,39383720
2018-03-20 08:00:00,25189,45094332
2018-03-20 09:00:00,21845,41416748
2018-03-20 10:00:00,3374,31812784
2018-03-20 11:00:00,4366,22932609
2018-03-20 12:00:00,4300,22235492
2018-03-20 13:00:00,4252,19300356
2018-03-20 14:00:00,6950,40793004
2018-03-20 15:00:00,4458,53193478
2018-03-20 16:00:00,35031,48361048
2018-03-20 17:00:00,12994,50232160
2018-03-20 18:00:00,9143,29764540
2018-03-20 19:00:00,23515,71927416
2018-03-20 20:00:00,21332,62981980
2018-03-20 21:00:00,13126,92187346
2018-03-20 22:00:00,9378,50420038
2018-03-20 23:00:00,6648,35358844
2018-03-21 00:00:00,6862,65136676
2018-03-21 01:00:00,6492,33867660
2018-03-21 02:00:00,27058,43294072
2018-03-21 03:00:00,36459,55918420
2018-03-21 04:00:00,37675,64643512
2018-03-21 05:00:00,32431,55645568
2018-03-21 06:00:00,5513,19435232
2018-03-21 07:00:00,4741,18251120
2018-03-21 08:00:00,4163,17304292
2018-03-21 09:00:00,4103,18497012
2018-03-21 10:00:00,4743,23321646
2018-03-21 11:00:00,5111,23641456
2018-03-21 12:00:00,7127,24607799
2018-03-21 13:00:00,19264,47053899
2018-03-21 14:00:00,31536,63285492
2018-03-21 15:00:00,37976,63710716
2018-03-21 16:00:00,36069,75362912
2018-03-21 17:00:00,37085,83516056
2018-03-21 18:00:00,13134,37426592
2018-03-21 19:00:00,9176,30977040
2018-03-21 20:00:00,5833,20050276
2018-03-21 21:00:00,5889,18371552
2018-03-21 22:00:00,6336,18817192
2018-03-21 23:00:00,26961,40188312
2018-03-22 00:00:00,35960,51148840
2018-03-22 01:00:00,34542,48589248
2018-03-22 02:00:00,34534,45504160
2018-03-22 03:00:00,20900,30149408
2018-03-22 04:00:00,25515,33800408
2018-03-22 05:00:00,30408,38309048
2018-03-22 06:00:00,31642,38900024
2018-03-22 07:00:00,31642,38884664
2018-03-22 08:00:00,32961,39826128
2018-03-22 09:00:00,26655,47395304
2018-03-22 10:00:00,28950,51904728
2018-03-22 11:00:00,33974,70540920
2018-03-22 12:00:00,32007,58514028
2018-03-22 13:00:00,19398,43105144
2018-03-22 14:00:00,39653,139713972
2018-03-22 15:00:00,31809,136041893
2018-03-22 16:00:00,41411,150617846
2018-03-22 17:00:00,78840,162770091
2018-03-22 18:00:00,36986,119895100
2018-03-22 19:00:00,10552,31258646
2018-03-22 20:00:00,15806,35212136
2018-03-22 21:00:00,43983,66211444
2018-03-22 22:00:00,25431,45450624
2018-03-22 23:00:00,7799,28152512
2018-03-23 00:00:00,9477,29531742
2018-03-23 01:00:00,26340,43813056
2018-03-23 02:00:00,15899,33117304
2018-03-23 03:00:00,44680,62448656
2018-03-23 04:00:00,40201,57132040
2018-03-23 05:00:00,38703,53835200
2018-03-23 06:00:00,37118,52932202
2018-03-23 07:00:00,12865,31186804
2018-03-23 08:00:00,4382,21798292
2018-03-23 09:00:00,4523,23593772
2018-03-23 10:00:00,4649,24307102
2018-03-23 11:00:00,43867,48963464
2018-03-23 12:00:00,4511,21265664
2018-03-23 13:00:00,5340,35660508
2018-03-23 14:00:00,4989,30240380
2018-03-23 15:00:00,9631,57209620
2018-03-23 16:00:00,11205,43593748
2018-03-23 17:00:00,11086,42336584
2018-03-23 18:00:00,16939,44039656
2018-03-23 19:00:00,17358,44110172
2018-03-23 20:00:00,31510,95212932
2018-03-23 21:00:00,23140,86038180
2018-03-23 22:00:00,18917,80674212
2018-03-23 23:00:00,15698,70138564
2018-03-24 00:00:00,14391,60747332
2018-03-24 01:00:00,14328,44823500
2018-03-24 02:00:00,10413,32036044
2018-03-24 03:00:00,6379,22187276
2018-03-24 04:00:00,5159,19236844
2018-03-24 05:00:00,5052,21823796
2018-03-24 06:00:00,5046,21552020
2018-03-24 07:00:00,4755,21790112
2018-03-24 08:00:00,4702,21281336
2018-03-24 09:00:00,4799,19799116
2018-03-24 10:00:00,5512,20341712
2018-03-24 11:00:00,4804,18701244
2018-03-24 12:00:00,5178,18691396
2018-03-24 13:00:00,4538,17747608
2018-03-24 14:00:00,4916,17997432
2018-03-24 15:00:00,4356,16749480
2018-03-24 16:00:00,4307,16138608
2018-03-24 17:00:00,4449,16202880
2018-03-24 18:00:00,5346,33484472
2018-03-24 19:00:00,4740,32006456
2018-03-24 20:00:00,3774,17465924
2018-03-24 21:00:00,4554,29934888
2018-03-24 22:00:00,4389,29681536
2018-03-24 23:00:00,5218,44655984
2018-03-25 00:00:00,10463,27222232
2018-03-25 01:00:00,3058,11444024
2018-03-25 02:00:00,3001,11273400
2018-03-25 03:00:00,2960,11022636
2018-03-25 04:00:00,2951,11002156
2018-03-25 05:00:00,2897,10163772
2018-03-25 06:00:00,2809,8814852
2018-03-25 07:00:00,2749,8562084
2018-03-25 08:00:00,2692,8181412
2018-03-25 09:00:00,2684,8577720
2018-03-25 10:00:00,3075,10532880
2018-03-25 11:00:00,2878,9113000
2018-03-25 12:00:00,2753,8639592
2018-03-25 13:00:00,3319,10842552
2018-03-25 14:00:00,2693,8423516
2018-03-25 15:00:00,4577,22539136
2018-03-25 16:00:00,2442,5745248
2018-03-25 17:00:00,2932,7423252
2018-03-25 18:00:00,2589,5783312
2018-03-25 19:00:00,3462,16666036
2018-03-25 20:00:00,12510,59013532
2018-03-25 21:00:00,21585,35093348
2018-03-25 22:00:00,10914,18492816
2018-03-25 23:00:00,3091,12364964
2018-03-26 00:00:00,2621,7998708
2018-03-26 01:00:00,26036,31177968
2018-03-26 02:00:00,87168,93602160
2018-03-26 03:00:00,1776,5743552
2018-03-26 04:00:00,1658,5583824
2018-03-26 05:00:00,1602,5480848
2018-03-26 06:00:00,1510,5277544
2018-03-26 07:00:00,1458,5087152
2018-03-26 08:00:00,1574,7346096
2018-03-26 09:00:00,1651,8599160
2018-03-26 10:00:00,2122,11000208
2018-03-26 11:00:00,2083,13400628
2018-03-26 12:00:00,16650,25902864
2018-03-26 13:00:00,2531,13318456
2018-03-26 14:00:00,3921,19724656
2018-03-26 15:00:00,4879,20702040
2018-03-26 16:00:00,6141,51491443
2018-03-26 17:00:00,5922,54615937
2018-03-26 18:00:00,11439,78236373
2018-03-26 19:00:00,10696,79827043
2018-03-26 20:00:00,10638,67258868
2018-03-26 21:00:00,9215,45667348
2018-03-26 22:00:00,9070,38421178
2018-03-26 23:00:00,8379,38294560
2018-03-27 00:00:00,7164,30210960
2018-03-27 01:00:00,5002,22339184
2018-03-27 02:00:00,4814,21656016
2018-03-27 03:00:00,4432,16658112
2018-03-27 04:00:00,3596,10899640
2018-03-27 05:00:00,3350,8965398
2018-03-27 06:00:00,3226,7157760
2018-03-27 07:00:00,3113,5779712
2018-03-27 08:00:00,3052,6095456
2018-03-27 09:00:00,4024,14090976
2018-03-27 10:00:00,5638,31321408
2018-03-27 11:00:00,6133,37481392
2018-03-27 12:00:00,8610,58782460
2018-03-27 13:00:00,7671,50546072
2018-03-27 14:00:00,7920,76901046
2018-03-27 15:00:00,8083,87305412
2018-03-27 16:00:00,6414,87710765
2018-03-27 17:00:00,15410,125219872
2018-03-27 18:00:00,15494,119372824
2018-03-27 19:00:00,15232,107156040
2018-03-27 20:00:00,14751,103080640
2018-03-27 21:00:00,14686,99352960
2018-03-27 22:00:00,14441,91608480
2018-03-27 23:00:00,13481,87135200
2018-03-28 00:00:00,12473,78301624
2018-03-28 01:00:00,9245,52674408
2018-03-28 02:00:00,4050,11883584
2018-03-28 03:00:00,3576,8717824
2018-03-28 04:00:00,3435,7701440
2018-03-28 05:00:00,3354,7791936
2018-03-28 06:00:00,3108,6128320
2018-03-28 07:00:00,2767,5315840
2018-03-28 08:00:00,2955,6312800
2018-03-28 09:00:00,3773,13968732
2018-03-28 10:00:00,5266,30386200
2018-03-28 11:00:00,4329,18722900
2018-03-28 12:00:00,5001,38566940
2018-03-28 13:00:00,7126,50350204
2018-03-28 14:00:00,7013,50415036
2018-03-28 15:00:00,7230,58129236
2018-03-28 16:00:00,7663,46903460
2018-03-28 17:00:00,6192,39368300
2018-03-28 18:00:00,19470,31240124
2018-03-28 19:00:00,6900,15296620
2018-03-28 20:00:00,4949,15924328
2018-03-28 21:00:00,4941,12297280
2018-03-28 22:00:00,5913,27705604
2018-03-28 23:00:00,115897,137159500
2018-03-29 00:00:00,7788,14289252
2018-03-29 01:00:00,4847,11024132
2018-03-29 02:00:00,4831,10991364
2018-03-29 03:00:00,4768,10921732
2018-03-29 04:00:00,4727,10907396
2018-03-29 05:00:00,4712,10898704
2018-03-29 06:00:00,103968,112654888
2018-03-29 07:00:00,4498,9904564
2018-03-29 08:00:00,4404,9874004
2018-03-29 09:00:00,5369,18492116
2018-03-29 10:00:00,5431,30533404
2018-03-29 11:00:00,7297,42831372
2018-03-29 12:00:00,116266,152724512
2018-03-29 13:00:00,6750,52775152
2018-03-29 14:00:00,7318,54218360
2018-03-29 15:00:00,6614,37359940
2018-03-29 16:00:00,127066,197220086
2018-03-29 17:00:00,35803,80078286
2018-03-29 18:00:00,13831,36158128
2018-03-29 19:00:00,4493,15073582
2018-03-29 20:00:00,4609,19016790
2018-03-29 21:00:00,4223,17113328
2018-03-29 22:00:00,40397,65824740
2018-03-29 23:00:00,5448,37001672
2018-03-30 00:00:00,10086,21296196
2018-03-30 01:00:00,3600,11655516
2018-03-30 02:00:00,3373,10918652
2018-03-30 03:00:00,3400,12380760
2018-03-30 04:00:00,3246,11131984
2018-03-30 05:00:00,3067,10813788
2018-03-30 06:00:00,3015,10656120
2018-03-30 07:00:00,2925,10655620
2018-03-30 08:00:00,2846,11186015
2018-03-30 09:00:00,2851,12127926
2018-03-30 10:00:00,4135,30778152
2018-03-30 11:00:00,5236,30731228
2018-03-30 12:00:00,5582,36498300
2018-03-30 13:00:00,6265,26440364
2018-03-30 14:00:00,6558,31673304
2018-03-30 15:00:00,6988,43720796
2018-03-30 16:00:00,6467,41551839
2018-03-30 17:00:00,6365,40017357
2018-03-30 18:00:00,4803,19938532
2018-03-30 19:00:00,14575,95858424
2018-03-30 20:00:00,15147,99284032
2018-03-30 21:00:00,15358,98798848
2018-03-30 22:00:00,15235,98104536
2018-03-30 23:00:00,14946,96356624
2018-03-31 00:00:00,14551,96443460
2018-03-31 01:00:00,13618,89568236
2018-03-31 02:00:00,9052,52958280
2018-03-31 03:00:00,4642,18348448
2018-03-31 04:00:00,4306,14040896
2018-03-31 05:00:00,4175,12964804
2018-03-31 06:00:00,4097,12503488
2018-03-31 07:00:00,3939,11275256
2018-03-31 08:00:00,3862,11304008
2018-03-31 09:00:00,3903,13032332
2018-03-31 10:00:00,3882,12042724
2018-03-31 11:00:00,4222,13384996
2018-03-31 12:00:00,3913,11757784
2018-03-31 13:00:00,4147,22045838
2018-03-31 14:00:00,3974,18711400
2018-03-31 15:00:00,3728,11897998
2018-03-31 16:00:00,3681,11480532
2018-03-31 17:00:00,3623,11075600
2018-03-31 18:00:00,6636,14138464
2018-03-31 19:00:00,6633,21784220
2018-03-31 20:00:00,7001,23054304
2018-03-31 21:00:00,5957,13356436
2018-03-31 22:00:00,6616,18426728
2018-03-31 23:00:00,5986,14501944
2018-04-01 00:00:00,5332,11987556
2018-04-01 01:00:00,3186,8956212
2018-04-01 02:00:00,3087,8820544
2018-04-01 03:00:00,3059,8659496
2018-04-01 04:00:00,46195,53223536
2018-04-01 05:00:00,139524,148271704
2018-04-01 06:00:00,2617,6044248
2018-04-01 07:00:00,2575,5933232
2018-04-01 08:00:00,2614,6442032
2018-04-01 09:00:00,2618,6868348
2018-04-01 10:00:00,2624,7228640
2018-04-01 11:00:00,4559,37007300
2018-04-01 12:00:00,3972,28471132
2018-04-01 13:00:00,2909,10410544
2018-04-01 14:00:00,25809,180302140
2018-04-01 15:00:00,12725,29754620
2018-04-01 16:00:00,12117,25093020
2018-04-01 17:00:00,6592,13073464
2018-04-01 18:00:00,6272,13743393
2018-04-01 19:00:00,6161,12268705
2018-04-01 20:00:00,6048,12625233
2018-04-01 21:00:00,51016,59459753
2018-04-01 22:00:00,3496,10378489
2018-04-01 23:00:00,3082,9208769
2018-04-02 00:00:00,2971,8707625
2018-04-02 01:00:00,2958,8700265
2018-04-02 02:00:00,25601,31970665
2018-04-02 03:00:00,6871,12426537
2018-04-02 04:00:00,116606,124491241
2018-04-02 05:00:00,2955,7985217
2018-04-02 06:00:00,2772,7759041
2018-04-02 07:00:00,2713,7985817
2018-04-02 08:00:00,2798,7771125
2018-04-02 09:00:00,2901,9736409
2018-04-02 10:00:00,3046,10555545
2018-04-02 11:00:00,4381,26981049
2018-04-02 12:00:00,4478,16606041
2018-04-02 13:00:00,5442,46076661
2018-04-02 14:00:00,6230,87838795
2018-04-02 15:00:00,6393,33413173
2018-04-02 16:00:00,34841,65239461
2018-04-02 17:00:00,5634,21202665
2018-04-02 18:00:00,64860,79490428
2018-04-02 19:00:00,10292,21374716
2018-04-02 20:00:00,20606,31992020
2018-04-02 21:00:00,10868,30681708
2018-04-02 22:00:00,17331,31036900
2018-04-02 23:00:00,66140,79977088
2018-04-03 00:00:00,9548,21142196
2018-04-03 01:00:00,8889,18851624
2018-04-03 02:00:00,59868,71059844
2018-04-03 03:00:00,5109,18427156
2018-04-03 04:00:00,4417,13292268
2018-04-03 05:00:00,4405,13319464
2018-04-03 06:00:00,24705,32420744
2018-04-03 07:00:00,3578,9732944
2018-04-03 08:00:00,61242,70300832
2018-04-03 09:00:00,8075,26744528
2018-04-03 10:00:00,4655,36348872
2018-04-03 13:00:00,4778,15709696
2018-04-03 14:00:00,8296,21446908
2018-04-03 15:00:00,8055,36497156
2018-04-03 16:00:00,5348,18781933
2018-04-03 17:00:00,8089,38497646
2018-04-03 18:00:00,5932,24579783
2018-04-03 19:00:00,4110,22117800
2018-04-03 20:00:00,4202,24512512
2018-04-03 21:00:00,4072,20501724
2018-04-03 22:00:00,5518,47705863
2018-04-03 23:00:00,59618,75131132
2018-04-04 00:00:00,4199,13138152
2018-04-04 01:00:00,14501,24933800
2018-04-04 02:00:00,60071,70646556
2018-04-04 03:00:00,2988,11967778
2018-04-04 04:00:00,2902,9949160
2018-04-04 05:00:00,2804,9128104
2018-04-04 06:00:00,2756,8828552
2018-04-04 07:00:00,2736,8788616
2018-04-04 08:00:00,2825,9132736
2018-04-04 09:00:00,3146,15594272
2018-04-04 10:00:00,3378,18306064
2018-04-04 11:00:00,3392,17715900
2018-04-04 12:00:00,3568,16929764
2018-04-04 13:00:00,4325,31745886
2018-04-04 14:00:00,4038,19342436
2018-04-04 15:00:00,4194,33988164
2018-04-04 16:00:00,2746,13412992
2018-04-04 17:00:00,5348,44011082
2018-04-04 18:00:00,4663,26036268
2018-04-04 19:00:00,4205,21705911
2018-04-04 20:00:00,3830,10430169
2018-04-04 21:00:00,4719,27180132
2018-04-04 22:00:00,4173,16769880
2018-04-04 23:00:00,5635,37868520
2018-04-05 00:00:00,4656,28687444
2018-04-05 01:00:00,4220,13974916
2018-04-05 02:00:00,3584,11607272
2018-04-05 03:00:00,3548,10787844
2018-04-05 04:00:00,3500,9633468
2018-04-05 05:00:00,3481,9307836
2018-04-05 06:00:00,3728,9661676
2018-04-05 07:00:00,3633,8736220
2018-04-05 08:00:00,3617,8593520
2018-04-05 09:00:00,5194,35795236
2018-04-05 10:00:00,5610,53486308
2018-04-05 11:00:00,6595,44807752
2018-04-05 12:00:00,6173,25359124
2018-04-05 13:00:00,8014,53320992
2018-04-05 14:00:00,7894,47355576
2018-04-05 15:00:00,8384,51364389
2018-04-05 16:00:00,9399,66148166
2018-04-05 17:00:00,9062,82371457
2018-04-05 18:00:00,5817,32101359
2018-04-05 19:00:00,6384,45801988
2018-04-05 20:00:00,6611,34436641
2018-04-05 21:00:00,7195,49048529
2018-04-05 22:00:00,6967,47705602
2018-04-05 23:00:00,5592,21985934
2018-04-06 00:00:00,5001,19398746
2018-04-06 01:00:00,4448,18112414
2018-04-06 02:00:00,4990,18888727
2018-04-06 03:00:00,3942,19563107
2018-04-06 04:00:00,3504,13376980
2018-04-06 05:00:00,3408,11110672
2018-04-06 06:00:00,3308,9105984
2018-04-06 07:00:00,3236,8372880
2018-04-06 08:00:00,3374,8774240
2018-04-06 09:00:00,3894,10946304
2018-04-06 10:00:00,6061,37779963
2018-04-06 11:00:00,8238,59524583
2018-04-06 12:00:00,4760,14491035
2018-04-06 13:00:00,6355,29196383
2018-04-06 14:00:00,6910,39975471
2018-04-06 15:00:00,6951,33229234
2018-04-06 16:00:00,5434,16606549
2018-04-06 17:00:00,6194,31303418
2018-04-06 18:00:00,6219,43203430
2018-04-06 19:00:00,5515,47673502
2018-04-06 20:00:00,5242,45850099
2018-04-06 21:00:00,5707,50743147
2018-04-06 22:00:00,11514,96938063
2018-04-06 23:00:00,7140,62647043
2018-04-07 00:00:00,6544,57908448
2018-04-07 01:00:00,6213,54517172
2018-04-07 02:00:00,5512,48680624
2018-04-07 03:00:00,5021,45237560
2018-04-07 04:00:00,3911,35617808
2018-04-07 05:00:00,3660,33921556
2018-04-07 06:00:00,3581,33135184
2018-04-07 07:00:00,3698,32937948
2018-04-07 08:00:00,3659,32828984
2018-04-07 09:00:00,3542,31869312
2018-04-07 10:00:00,55732,84926929
2018-04-07 11:00:00,3601,29947037
2018-04-07 12:00:00,3551,29504657
2018-04-07 13:00:00,3719,29273433
2018-04-07 14:00:00,3569,30392313
2018-04-07 15:00:00,54528,84327665
2018-04-07 16:00:00,28731,74857829
2018-04-07 17:00:00,7978,51366325
2018-04-07 18:00:00,8240,49292381
2018-04-07 19:00:00,6662,40444417
2018-04-07 20:00:00,7253,38355869
2018-04-07 21:00:00,5279,28005585
2018-04-07 22:00:00,3973,17589823
2018-04-07 23:00:00,3620,13742647
2018-04-08 00:00:00,3507,18409089
2018-04-08 01:00:00,3330,12997145
2018-04-08 02:00:00,3131,10740945
2018-04-08 03:00:00,3154,10592453
2018-04-08 04:00:00,3087,10020665
2018-04-08 05:00:00,3082,9610569
2018-04-08 06:00:00,3088,9299725
2018-04-08 07:00:00,3077,8941948
2018-04-08 08:00:00,3744,9575688
2018-04-08 09:00:00,3756,10547537
2018-04-08 10:00:00,3631,9883725
2018-04-08 11:00:00,3716,9175216
2018-04-08 12:00:00,3843,9335096
2018-04-08 13:00:00,3742,9920448
2018-04-08 14:00:00,5160,12994564
2018-04-08 15:00:00,60775,69446468
2018-04-08 16:00:00,4117,15787258
2018-04-08 17:00:00,3732,11645568
2018-04-08 18:00:00,3907,19293462
2018-04-08 19:00:00,4598,36886928
2018-04-08 20:00:00,3253,21581092
2018-04-08 21:00:00,4128,37277776
2018-04-08 22:00:00,4837,33143666
2018-04-08 23:00:00,4079,20215670
2018-04-09 00:00:00,6472,34259758
2018-04-09 01:00:00,4138,14470512
2018-04-09 02:00:00,3950,14837696
2018-04-09 03:00:00,3676,13860392
2018-04-09 04:00:00,3449,13577188
2018-04-09 05:00:00,3334,12986996
2018-04-09 06:00:00,3060,12322484
2018-04-09 07:00:00,2914,11653896
2018-04-09 08:00:00,4716,15701832
2018-04-09 09:00:00,6998,37432560
2018-04-09 10:00:00,6893,39613568
2018-04-09 11:00:00,5075,21268434
2018-04-09 12:00:00,5014,16560198
2018-04-09 13:00:00,6733,24809332
2018-04-09 14:00:00,6893,47407414
2018-04-09 15:00:00,5158,33692020
2018-04-09 16:00:00,5314,45880004
2018-04-09 17:00:00,17747,91014028
2018-04-09 18:00:00,9432,41535288
2018-04-09 19:00:00,5012,20307052
2018-04-09 20:00:00,4081,15535648
2018-04-09 21:00:00,3676,14625840
2018-04-09 22:00:00,3502,14039428
2018-04-09 23:00:00,4665,16585108
2018-04-10 00:00:00,3547,14540976
2018-04-10 01:00:00,3915,18608672
2018-04-10 02:00:00,3394,19116864
2018-04-10 03:00:00,4287,14236548
2018-04-10 04:00:00,4280,15338632
2018-04-10 05:00:00,3526,15938056
2018-04-10 06:00:00,3148,12675084
2018-04-10 07:00:00,2813,15461880
2018-04-10 08:00:00,2752,16353776
2018-04-10 09:00:00,6346,46910900
2018-04-10 10:00:00,7171,44372384
2018-04-10 11:00:00,8192,54413500
2018-04-10 12:00:00,12619,103477728
2018-04-10 13:00:00,13194,103259000
2018-04-10 14:00:00,12097,106749566
2018-04-10 15:00:00,11475,82189356
2018-04-10 16:00:00,12794,93020218
2018-04-10 17:00:00,13507,108084898
2018-04-10 18:00:00,7284,49745624
2018-04-10 19:00:00,5834,31300776
2018-04-10 20:00:00,4532,26965968
2018-04-10 21:00:00,5079,40417258
2018-04-10 22:00:00,4000,25980196
2018-04-10 23:00:00,4053,26275204
2018-04-11 00:00:00,3845,24737392
2018-04-11 01:00:00,3806,25517880
2018-04-11 02:00:00,3729,25958556
2018-04-11 03:00:00,3485,23266444
2018-04-11 04:00:00,3262,21575068
2018-04-11 05:00:00,3063,19431008
2018-04-11 06:00:00,2722,16743608
2018-04-11 07:00:00,2565,14890604
2018-04-11 08:00:00,2673,15407576
2018-04-11 09:00:00,3584,33722732
2018-04-11 10:00:00,3732,22420721
2018-04-11 11:00:00,5011,35846021
2018-04-11 12:00:00,6405,66513069
2018-04-11 13:00:00,9894,97707156
2018-04-11 14:00:00,9487,87822848
2018-04-11 15:00:00,12681,80072212
2018-04-11 16:00:00,9622,54775984
2018-04-11 17:00:00,10463,85722040
2018-04-11 18:00:00,10510,98609664
2018-04-11 19:00:00,9368,79952540
2018-04-11 20:00:00,8308,67270928
2018-04-11 21:00:00,8675,71729108
2018-04-11 22:00:00,7714,65110740
2018-04-11 23:00:00,6052,42216134
2018-04-12 00:00:00,3633,20188441
2018-04-12 01:00:00,3070,19120650
2018-04-12 02:00:00,3013,21665298
2018-04-12 03:00:00,2490,14514116
2018-04-12 04:00:00,2141,8535572
2018-04-12 05:00:00,2082,7560784
2018-04-12 06:00:00,2323,9108136
2018-04-12 07:00:00,2015,7428640
2018-04-12 08:00:00,5529,35463840
2018-04-12 09:00:00,3404,18028220
2018-04-12 10:00:00,13253,75582926
2018-04-12 11:00:00,4563,29448894
2018-04-12 12:00:00,6612,57014992
2018-04-12 13:00:00,27699,96565348
2018-04-12 14:00:00,8322,78172192
2018-04-12 15:00:00,12704,96704796
2018-04-12 16:00:00,17145,94153348
2018-04-12 17:00:00,19194,100238664
2018-04-12 18:00:00,7122,47667472
2018-04-12 19:00:00,5873,44152354
2018-04-12 20:00:00,4829,36218488
2018-04-12 21:00:00,4888,29592496
2018-04-12 22:00:00,3784,31613466
2018-04-12 23:00:00,6337,41680178
2018-04-13 00:00:00,4485,38654922
2018-04-13 01:00:00,3445,28848860
2018-04-13 02:00:00,3316,34141051
2018-04-13 03:00:00,2980,28858121
2018-04-13 04:00:00,2916,29513789
2018-04-13 05:00:00,2512,28253896
2018-04-13 06:00:00,2503,31250804
2018-04-13 07:00:00,2651,34298916
2018-04-13 08:00:00,2527,26934184
2018-04-13 09:00:00,3009,23984766
2018-04-13 10:00:00,4352,26228008
2018-04-13 11:00:00,3493,27412328
2018-04-13 12:00:00,6139,43071796
2018-04-13 13:00:00,2930,27034360
2018-04-13 14:00:00,8693,42362972
2018-04-13 15:00:00,16248,73113772
2018-04-13 16:00:00,5349,34702924
2018-04-13 17:00:00,2851,21604266
2018-04-13 18:00:00,2541,19963490
2018-04-13 19:00:00,2432,18005966
2018-04-13 20:00:00,2188,19047934
2018-04-13 21:00:00,10447,24623554
2018-04-13 22:00:00,2931,27336322
2018-04-13 23:00:00,13705,111738466
2018-04-14 00:00:00,13612,106645026
2018-04-14 01:00:00,13526,103271818
2018-04-14 02:00:00,12652,96979054
2018-04-14 03:00:00,12066,92169434
2018-04-14 04:00:00,8863,66739710
2018-04-14 05:00:00,2834,18147638
2018-04-14 06:00:00,2192,13106870
2018-04-14 07:00:00,2023,11752606
2018-04-14 08:00:00,1952,9940414
2018-04-14 09:00:00,1697,9140414
2018-04-14 10:00:00,1705,9053542
2018-04-14 11:00:00,1698,8905230
2018-04-14 12:00:00,1732,9088526
2018-04-14 13:00:00,2137,12540766
2018-04-14 14:00:00,1704,8482122
2018-04-14 15:00:00,2914,21084308
2018-04-14 16:00:00,2169,15170833
2018-04-14 17:00:00,2301,12006426
2018-04-14 18:00:00,2221,17668606
2018-04-14 19:00:00,2233,18012778
2018-04-14 20:00:00,1935,17122498
2018-04-14 21:00:00,1789,16815610
2018-04-14 22:00:00,1779,16551010
2018-04-14 23:00:00,1775,16320994
2018-04-15 00:00:00,1725,16194618
2018-04-15 01:00:00,1648,15303666
2018-04-15 02:00:00,1579,14291303
2018-04-15 03:00:00,1508,13336744
2018-04-15 04:00:00,1431,12106312
2018-04-15 05:00:00,1273,11654768
2018-04-15 06:00:00,1093,10696120
2018-04-15 07:00:00,1050,10269424
2018-04-15 08:00:00,974,9663416
2018-04-15 09:00:00,965,9541600
2018-04-15 10:00:00,1007,9313792
2018-04-15 11:00:00,1007,8623040
2018-04-15 12:00:00,1690,13629792
2018-04-15 13:00:00,1589,12685320
2018-04-15 14:00:00,6270,50139532
2018-04-15 15:00:00,7637,61585800
2018-04-15 16:00:00,11423,84038432
2018-04-15 17:00:00,11064,85251799
2018-04-15 18:00:00,17744,88235727
2018-04-15 19:00:00,18356,110846415
2018-04-15 20:00:00,16506,87512902
2018-04-15 21:00:00,13016,58022510
2018-04-15 22:00:00,10456,41390990
2018-04-15 23:00:00,9400,46801594
2018-04-16 00:00:00,6126,31434141
2018-04-16 01:00:00,3015,22470800
2018-04-16 02:00:00,2429,21897745
2018-04-16 03:00:00,2426,19604673
2018-04-16 04:00:00,1631,15105633
2018-04-16 05:00:00,1303,12781985
2018-04-16 06:00:00,2117,12229673
2018-04-16 07:00:00,947,10521641
2018-04-16 08:00:00,2025,20796821
2018-04-16 09:00:00,5499,33640565
2018-04-16 10:00:00,15610,32043805
2018-04-16 11:00:00,3504,14199485
2018-04-16 12:00:00,2950,30870813
2018-04-16 13:00:00,4986,41665885
2018-04-16 14:00:00,5376,35127557
2018-04-16 15:00:00,3593,27791073
2018-04-16 16:00:00,8690,54798217
2018-04-16 17:00:00,7143,44656817
2018-04-16 18:00:00,15087,106673841
2018-04-16 19:00:00,15136,108344209
2018-04-16 20:00:00,12260,97761137
2018-04-16 21:00:00,12936,98138365
2018-04-16 22:00:00,18648,117989545
2018-04-16 23:00:00,12543,84760041
2018-04-17 00:00:00,5062,41413356
2018-04-17 01:00:00,4076,33628884
2018-04-17 02:00:00,3614,29787124
2018-04-17 03:00:00,2954,24620916
2018-04-17 04:00:00,2410,20141204
2018-04-17 05:00:00,2187,18485796
2018-04-17 06:00:00,2102,17916928
2018-04-17 07:00:00,2056,17605588
2018-04-17 08:00:00,1975,17208844
2018-04-17 09:00:00,2202,26045964
2018-04-17 10:00:00,5128,34768620
2018-04-17 11:00:00,2627,31641858
2018-04-17 12:00:00,6145,40099192
2018-04-17 13:00:00,7521,47279660
2018-04-17 14:00:00,5346,44959196
2018-04-17 15:00:00,2789,30847494
2018-04-17 16:00:00,12254,70967096
2018-04-17 17:00:00,19697,76696868
2018-04-17 18:00:00,13991,51066602
2018-04-17 19:00:00,13711,57477958
2018-04-17 20:00:00,8963,48870826
2018-04-17 21:00:00,4686,39908538
2018-04-17 22:00:00,3856,41533496
2018-04-17 23:00:00,4418,54727952
2018-04-18 00:00:00,4199,52238616
2018-04-18 01:00:00,3666,47134592
2018-04-18 02:00:00,3516,48311184
2018-04-18 03:00:00,3375,45628144
2018-04-18 04:00:00,2907,35105984
2018-04-18 05:00:00,2681,33326848
2018-04-18 06:00:00,2195,20908320
2018-04-18 07:00:00,2016,19330180
2018-04-18 08:00:00,2519,23958864
2018-04-18 09:00:00,2864,26661880
2018-04-18 10:00:00,3921,30230264
2018-04-18 11:00:00,4609,39837596
2018-04-18 12:00:00,3107,29742976
2018-04-18 13:00:00,3136,30894148
2018-04-18 14:00:00,3845,28945424
2018-04-18 15:00:00,3160,25495532
2018-04-18 16:00:00,3645,34104156
2018-04-18 17:00:00,3802,35745288
2018-04-18 18:00:00,3045,32180972
2018-04-18 19:00:00,2504,24563260
2018-04-18 20:00:00,4060,68041716
2018-04-18 21:00:00,3055,52444504
2018-04-18 22:00:00,2787,45218912
2018-04-18 23:00:00,3198,38278628
2018-04-19 00:00:00,7615,37260948
2018-04-19 01:00:00,2421,27311948
2018-04-19 02:00:00,13790,26053872
2018-04-19 03:00:00,5775,22367920
2018-04-19 04:00:00,1571,19302296
2018-04-19 05:00:00,1478,17191416
2018-04-19 06:00:00,8783,19309168
2018-04-19 07:00:00,1562,15074876
2018-04-19 08:00:00,1396,17584228
2018-04-19 09:00:00,4766,34538524
2018-04-19 10:00:00,2808,40121292
2018-04-19 11:00:00,4795,45468116
2018-04-19 12:00:00,7365,61863868
2018-04-19 13:00:00,3420,40198380
2018-04-19 14:00:00,4539,56315628
2018-04-19 15:00:00,3505,40995252
2018-04-19 16:00:00,15652,56697172
2018-04-19 17:00:00,4705,41487700
2018-04-19 18:00:00,5366,43830476
2018-04-19 19:00:00,4699,46352100
2018-04-19 20:00:00,4511,41622180
2018-04-19 21:00:00,4304,41342920
2018-04-19 22:00:00,4067,38037256
2018-04-19 23:00:00,3984,36927896
2018-04-20 00:00:00,4053,38286000
2018-04-20 01:00:00,3880,38323288
2018-04-20 02:00:00,3796,35915736
2018-04-20 03:00:00,3678,31381744
2018-04-20 04:00:00,3438,28092636
2018-04-20 05:00:00,3625,27744842
2018-04-20 06:00:00,3334,26533776
2018-04-20 07:00:00,3170,25396344
2018-04-20 08:00:00,3106,24627808
2018-04-20 09:00:00,3256,26903264
2018-04-20 10:00:00,3917,30936496
2018-04-20 11:00:00,4387,27558112
2018-04-20 12:00:00,6387,29645264
2018-04-20 13:00:00,4220,27016964
2018-04-20 14:00:00,4679,28654428
2018-04-20 15:00:00,5037,27537996
2018-04-20 16:00:00,3904,26198644
2018-04-20 17:00:00,4234,25166812
2018-04-20 18:00:00,4284,24107792
2018-04-20 19:00:00,3845,22549776
2018-04-20 20:00:00,4062,20655324
2018-04-20 21:00:00,3414,18349332
2018-04-20 22:00:00,3464,18854116
2018-04-20 23:00:00,3449,18752116
2018-04-21 00:00:00,3462,19583500
2018-04-21 01:00:00,3416,18936124
2018-04-21 02:00:00,3141,17890860
2018-04-21 03:00:00,3103,25504268
2018-04-21 04:00:00,2911,24688644
2018-04-21 05:00:00,2741,21953124
2018-04-21 06:00:00,2425,18306244
2018-04-21 07:00:00,2198,15515652
2018-04-21 08:00:00,2084,13167428
2018-04-21 09:00:00,2379,13443908
2018-04-21 10:00:00,3139,21428132
2018-04-21 11:00:00,3293,24374340
2018-04-21 12:00:00,2496,12877828
2018-04-21 13:00:00,2790,16063012
2018-04-21 14:00:00,3254,13074436
2018-04-21 15:00:00,3022,10481156
2018-04-21 16:00:00,2951,9060708
2018-04-21 17:00:00,3022,9817188
2018-04-21 18:00:00,2873,8585508
2018-04-21 19:00:00,14290,55241188
2018-04-21 20:00:00,20158,78739748
2018-04-21 21:00:00,151328,168586036
2018-04-21 22:00:00,2552,6962556
2018-04-21 23:00:00,2319,7718868
2018-04-22 00:00:00,2578,6914036
2018-04-22 01:00:00,2503,6023508
2018-04-22 02:00:00,2386,6160468
2018-04-22 03:00:00,2232,5467348
2018-04-22 04:00:00,2091,5322180
2018-04-22 05:00:00,2067,5120708
2018-04-22 06:00:00,1942,5020324
2018-04-22 07:00:00,134944,141653028
2018-04-22 08:00:00,4807,8177700
2018-04-22 09:00:00,2033,6289268
2018-04-22 10:00:00,1872,5507604
2018-04-22 11:00:00,3917,21797988
2018-04-22 12:00:00,16151,62756056
2018-04-22 13:00:00,7769,71963456
2018-04-22 14:00:00,4325,57104832
2018-04-22 15:00:00,6800,60685448
2018-04-22 16:00:00,6808,61812844
2018-04-22 17:00:00,8537,65241388
2018-04-22 18:00:00,7686,55959988
2018-04-22 19:00:00,8183,54852516
2018-04-22 20:00:00,5469,43112732
2018-04-22 21:00:00,4166,32130700
2018-04-22 22:00:00,4099,27982292
2018-04-22 23:00:00,3805,28799452
2018-04-23 00:00:00,3750,27434996
2018-04-23 01:00:00,3772,27065684
2018-04-23 02:00:00,80155,105058708
2018-04-23 03:00:00,6708,25072152
2018-04-23 04:00:00,6202,21758472
2018-04-23 05:00:00,11358,22845368
2018-04-23 06:00:00,9101,21618260
2018-04-23 07:00:00,6053,19689412
2018-04-23 08:00:00,3054,17416756
2018-04-23 09:00:00,4101,20876868
2018-04-23 10:00:00,14217,59012988
2018-04-23 11:00:00,5259,21972148
2018-04-23 12:00:00,30708,45059108
2018-04-23 13:00:00,3910,22690940
2018-04-23 14:00:00,3802,22994628
2018-04-23 15:00:00,3979,22472452
2018-04-23 16:00:00,4471,22879012
2018-04-23 17:00:00,14212,61174336
2018-04-23 18:00:00,5568,34900496
2018-04-23 19:00:00,10444,28005328
2018-04-23 20:00:00,3691,16450648
2018-04-23 21:00:00,4473,15325216
2018-04-23 22:00:00,4509,17286144
2018-04-23 23:00:00,4500,16583996
2018-04-24 00:00:00,5151,21444160
2018-04-24 01:00:00,3804,19778352
2018-04-24 02:00:00,2735,17813008
2018-04-24 03:00:00,3721,17898444
2018-04-24 04:00:00,2623,16305100
2018-04-24 05:00:00,3714,14806940
2018-04-24 06:00:00,2572,11846520
2018-04-24 07:00:00,2456,9833016
2018-04-24 08:00:00,3768,11883384
2018-04-24 09:00:00,11838,47667420
2018-04-24 10:00:00,8116,29732140
2018-04-24 11:00:00,5523,11146988
2018-04-24 12:00:00,3379,10916656
2018-04-24 13:00:00,12828,49527112
2018-04-24 14:00:00,12874,48487486
2018-04-24 15:00:00,5029,14168764
2018-04-24 16:00:00,16963,55104228
2018-04-24 17:00:00,8373,44351816
2018-04-24 18:00:00,3547,29053532
2018-04-24 19:00:00,3533,29681156
2018-04-24 20:00:00,3799,29645420
2018-04-24 21:00:00,3760,27113036
2018-04-24 22:00:00,3584,25377724
2018-04-24 23:00:00,3461,27696532
2018-04-25 00:00:00,4263,26382900
2018-04-25 01:00:00,3401,24691680
2018-04-25 02:00:00,17853,35151104
2018-04-25 03:00:00,52508,67788364
2018-04-25 04:00:00,2449,13139372
2018-04-25 05:00:00,2086,11668428
2018-04-25 06:00:00,2053,11327547
2018-04-25 07:00:00,2039,11205362
2018-04-25 08:00:00,3241,30826400
2018-04-25 09:00:00,6415,39420229
2018-04-25 10:00:00,39320,75800843
2018-04-25 11:00:00,15012,24924989
2018-04-25 12:00:00,7713,17677784
2018-04-25 13:00:00,5612,15965585
2018-04-25 14:00:00,3374,13614898
2018-04-25 15:00:00,4574,18033510
2018-04-25 16:00:00,3090,11174655
2018-04-25 17:00:00,4318,17395741
2018-04-25 18:00:00,1871,20356183
2018-04-25 19:00:00,7278,14940848
2018-04-25 20:00:00,2298,11974434
2018-04-25 21:00:00,4795,13606687
2018-04-25 22:00:00,2462,11602559
2018-04-25 23:00:00,3405,14504331
2018-04-26 00:00:00,2348,12176262
2018-04-26 01:00:00,3767,25896010
2018-04-26 02:00:00,3315,30653984
2018-04-26 03:00:00,4041,30472088
2018-04-26 04:00:00,2830,26056052
2018-04-26 05:00:00,2313,13597804
2018-04-26 06:00:00,1905,11124512
2018-04-26 07:00:00,1614,8953476
2018-04-26 08:00:00,1977,16799648
2018-04-26 09:00:00,2422,22217064
2018-04-26 10:00:00,5505,12615424
2018-04-26 11:00:00,5677,16602854
2018-04-26 12:00:00,9379,19581806
2018-04-26 13:00:00,2623,14275810
2018-04-26 14:00:00,2422,14702912
2018-04-26 15:00:00,7641,28335332
2018-04-26 16:00:00,4402,14319308
2018-04-26 17:00:00,4819,21552372
2018-04-26 18:00:00,4192,29265390
2018-04-26 19:00:00,4272,23330736
2018-04-26 20:00:00,3962,30303348
2018-04-26 21:00:00,3941,30868352
2018-04-26 22:00:00,4720,30395620
2018-04-26 23:00:00,11856,29115252
2018-04-27 00:00:00,3545,23294552
2018-04-27 01:00:00,3342,20867872
2018-04-27 02:00:00,4236,20763952
2018-04-27 03:00:00,2544,13705528
2018-04-27 04:00:00,1943,9808800
2018-04-27 05:00:00,1866,8996624
2018-04-27 06:00:00,2270,9089728
2018-04-27 07:00:00,1682,8363860
2018-04-27 08:00:00,1398,7439313
2018-04-27 09:00:00,2527,9450193
2018-04-27 10:00:00,2123,13161121
2018-04-27 11:00:00,11988,35088985
2018-04-27 12:00:00,3836,26110864
2018-04-27 13:00:00,2228,13138777
2018-04-27 14:00:00,7790,43953147
2018-04-27 15:00:00,10354,81771408
2018-04-27 16:00:00,7502,41081416
2018-04-27 17:00:00,6502,43077578
2018-04-27 18:00:00,5673,41132892
2018-04-27 19:00:00,4989,32784772
2018-04-27 20:00:00,4499,31308932
2018-04-27 21:00:00,4048,28774292
2018-04-27 22:00:00,4126,27856004
2018-04-27 23:00:00,3583,20539800
2018-04-28 00:00:00,3063,17265104
2018-04-28 01:00:00,3092,26560424
2018-04-28 02:00:00,2958,27565688
2018-04-28 03:00:00,2674,25950752
2018-04-28 04:00:00,2249,16331520
2018-04-28 05:00:00,2134,13407344
2018-04-28 06:00:00,1928,11153328
2018-04-28 07:00:00,1868,11077248
2018-04-28 08:00:00,2384,10746325
2018-04-28 09:00:00,2250,9612589
2018-04-28 10:00:00,2194,11347813
2018-04-28 11:00:00,2923,16898293
2018-04-28 12:00:00,2036,11174689
2018-04-28 13:00:00,2043,12803529
2018-04-28 14:00:00,2116,16229416
2018-04-28 15:00:00,1855,16702056
2018-04-28 16:00:00,2147,16827556
2018-04-28 17:00:00,2244,14952908
2018-04-28 18:00:00,2113,13542244
2018-04-28 19:00:00,3350,15568676
2018-04-28 20:00:00,2955,13550308
2018-04-28 21:00:00,2390,12305036
2018-04-28 22:00:00,1934,11312756
2018-04-28 23:00:00,1760,11068916
2018-04-29 00:00:00,1610,10864308
2018-04-29 01:00:00,1546,10595212
2018-04-29 02:00:00,1475,10318644
2018-04-29 03:00:00,1400,10246964
2018-04-29 04:00:00,1366,10065692
2018-04-29 05:00:00,1326,9891512
2018-04-29 06:00:00,2318,10754676
2018-04-29 07:00:00,2288,10301148
2018-04-29 08:00:00,1179,8925916
2018-04-29 09:00:00,2157,9863644
2018-04-29 10:00:00,3174,10762436
2018-04-29 11:00:00,5556,44320036
2018-04-29 12:00:00,34479,276919972
2018-04-29 13:00:00,1003,9717072
2018-04-29 14:00:00,999,9764380
2018-04-29 15:00:00,1125,10017308
2018-04-29 16:00:00,2301,11748024
2018-04-29 17:00:00,4139,47582648
2018-04-29 18:00:00,3487,43577768
2018-04-29 19:00:00,3375,30549476
2018-04-29 20:00:00,2140,22717836
2018-04-29 21:00:00,3149,23295208
2018-04-29 22:00:00,3008,21919720
2018-04-29 23:00:00,3100,17955141
2018-04-30 00:00:00,2532,18080357
2018-04-30 01:00:00,4935,18289261
2018-04-30 02:00:00,2684,16737637
2018-04-30 03:00:00,2879,25848520
2018-04-30 04:00:00,2601,25330462
2018-04-30 05:00:00,2431,23144032
2018-04-30 06:00:00,3411,23483431
2018-04-30 07:00:00,2146,17137255
2018-04-30 08:00:00,3931,28310257
2018-04-30 09:00:00,24414,190633273
2018-04-30 10:00:00,2913,19052714
2018-04-30 11:00:00,2994,20698614
2018-04-30 12:00:00,2057,14701292
2018-04-30 13:00:00,11345,106609108
2018-04-30 14:00:00,4572,556677392
2018-04-30 15:00:00,5705,561321940
2018-04-30 16:00:00,3938,54132868
2018-04-30 17:00:00,4427,59895242
2018-04-30 18:00:00,4685,63778020
2018-04-30 19:00:00,4366,58903612
2018-04-30 20:00:00,9305,79404412
2018-04-30 21:00:00,6861,50933668
2018-04-30 22:00:00,5575,34527828
2018-04-30 23:00:00,5796,29433532
2018-05-01 00:00:00,3818,21359348
2018-05-01 01:00:00,3150,15539324
2018-05-01 02:00:00,2915,13816216
2018-05-01 03:00:00,2796,13139892
2018-05-01 04:00:00,2653,11959712
2018-05-01 05:00:00,2504,10003296
2018-05-01 06:00:00,2409,9794060
2018-05-01 07:00:00,2335,9105360
2018-05-01 08:00:00,2301,8623760
2018-05-01 09:00:00,3158,16671817
2018-05-01 10:00:00,4557,25939969
2018-05-01 11:00:00,7044,45927337
2018-05-01 12:00:00,3208,16905737
2018-05-01 13:00:00,3518,21404457
2018-05-01 14:00:00,4790,35270225
2018-05-01 15:00:00,11528,90498105
2018-05-01 16:00:00,7843,54200085
2018-05-01 17:00:00,6936,50053980
2018-05-01 18:00:00,10645,85485373
2018-05-01 19:00:00,12328,113192242
2018-05-01 20:00:00,6470,61648920
2018-05-01 21:00:00,15925,149089344
2018-05-01 22:00:00,5124,39101420
2018-05-01 23:00:00,3971,22888652
2018-05-02 00:00:00,3680,17969020
2018-05-02 01:00:00,3950,24338796
2018-05-02 02:00:00,4052,28398748
2018-05-02 03:00:00,3580,25131116
2018-05-02 04:00:00,3436,24012756
2018-05-02 05:00:00,3374,24069176
2018-05-02 06:00:00,3080,17907628
2018-05-02 07:00:00,3071,16690412
2018-05-02 08:00:00,3423,25207332
2018-05-02 09:00:00,3264,16140684
2018-05-02 10:00:00,3851,15983730
2018-05-02 11:00:00,4202,20104142
2018-05-02 12:00:00,3822,26416490
2018-05-02 13:00:00,40665,96884944
2018-05-02 14:00:00,46121,101012708
2018-05-02 15:00:00,12042,53473608
2018-05-02 16:00:00,21541,99949680
2018-05-02 17:00:00,6084,36757532
2018-05-02 18:00:00,5626,32992568
2018-05-02 19:00:00,4445,19739976
2018-05-02 20:00:00,23694,171222584
2018-05-02 21:00:00,4762,22963476
2018-05-02 22:00:00,4774,18087316
2018-05-02 23:00:00,4614,17068644
2018-05-03 00:00:00,4534,25016526
2018-05-03 01:00:00,4391,64298944
2018-05-03 02:00:00,3997,33562058
2018-05-03 03:00:00,4008,20347308
2018-05-03 04:00:00,3878,17631196
2018-05-03 05:00:00,3389,14622072
2018-05-03 06:00:00,3323,14591884
2018-05-03 07:00:00,3132,12863096
2018-05-03 08:00:00,3028,12681952
2018-05-03 09:00:00,3190,13260720
2018-05-03 10:00:00,3098,12642415
2018-05-03 11:00:00,2934,10371778
2018-05-03 12:00:00,2905,10234947
2018-05-03 13:00:00,3856,18555572
2018-05-03 14:00:00,4075,34083324
2018-05-03 15:00:00,3115,19171674
2018-05-03 16:00:00,2956,10071912
2018-05-03 17:00:00,2939,9451552
2018-05-03 18:00:00,2891,11128664
2018-05-03 19:00:00,3308,12139500
2018-05-03 20:00:00,5618,17312876
2018-05-03 21:00:00,3905,12483520
2018-05-03 22:00:00,3929,12001220
2018-05-03 23:00:00,2686,10290192
2018-05-04 00:00:00,2651,9458776
2018-05-04 01:00:00,2999,12336988
2018-05-04 02:00:00,2833,11600672
2018-05-04 03:00:00,2797,11151100
2018-05-04 04:00:00,2609,9783016
2018-05-04 05:00:00,2464,8958376
2018-05-04 06:00:00,2433,8675876
2018-05-04 07:00:00,2432,8743076
2018-05-04 08:00:00,2381,9222604
2018-05-04 09:00:00,4369,11459542
2018-05-04 10:00:00,4685,11228760
2018-05-04 11:00:00,4234,11888996
2018-05-04 12:00:00,4251,11396568
2018-05-04 13:00:00,4843,15982664
2018-05-04 14:00:00,4972,16070732
2018-05-04 15:00:00,5123,19841088
2018-05-04 16:00:00,5605,20868116
2018-05-04 17:00:00,5065,15755356
2018-05-04 18:00:00,4800,14794256
2018-05-04 19:00:00,4595,14330280
2018-05-04 20:00:00,4682,14533752
2018-05-04 21:00:00,4219,11705120
2018-05-04 22:00:00,4084,10989828
2018-05-04 23:00:00,4006,10502140
2018-05-05 00:00:00,3947,9757876
2018-05-05 01:00:00,3865,9214348
2018-05-05 02:00:00,3778,8935580
2018-05-05 03:00:00,3699,8526924
2018-05-05 04:00:00,3704,8813964
2018-05-05 05:00:00,3601,8556396
2018-05-05 06:00:00,3613,8363836
2018-05-05 07:00:00,3865,8738376
2018-05-05 08:00:00,3862,8388152
2018-05-05 09:00:00,3815,9533260
2018-05-05 10:00:00,3764,8930020
2018-05-05 11:00:00,3722,8639280
2018-05-05 12:00:00,3917,10163176
2018-05-05 13:00:00,3762,10062784
2018-05-05 14:00:00,3598,7445488
2018-05-05 15:00:00,6683,11783832
2018-05-05 16:00:00,16825,21136660
2018-05-05 17:00:00,3624,6742996
2018-05-05 18:00:00,3881,9111436
2018-05-05 19:00:00,4150,11422096
2018-05-05 20:00:00,3647,7173800
2018-05-05 21:00:00,3556,7021664
2018-05-05 22:00:00,3461,6731212
2018-05-05 23:00:00,3468,6923324
2018-05-06 00:00:00,3375,6328056
2018-05-06 01:00:00,3372,6326356
2018-05-06 02:00:00,3354,6172984
2018-05-06 03:00:00,3329,6148728
2018-05-06 04:00:00,3312,6128404
2018-05-06 05:00:00,3304,6121080
2018-05-06 06:00:00,3289,6099180
2018-05-06 07:00:00,3280,6074844
2018-05-06 08:00:00,3241,5893076
2018-05-06 09:00:00,3222,5900308
2018-05-06 10:00:00,3248,5921736
2018-05-06 11:00:00,3128,8062688
2018-05-06 12:00:00,3073,7909808
2018-05-06 13:00:00,3185,6809368
2018-05-06 14:00:00,3217,6426332
2018-05-06 15:00:00,3542,8163380
2018-05-06 16:00:00,3713,7550920
2018-05-06 17:00:00,4660,15359644
2018-05-06 18:00:00,4100,11302996
2018-05-06 19:00:00,3913,9956672
2018-05-06 20:00:00,4268,11350452
2018-05-06 21:00:00,3832,7701276
2018-05-06 22:00:00,3901,8489000
2018-05-06 23:00:00,3819,8156532
2018-05-07 00:00:00,3562,7333964
2018-05-07 01:00:00,3486,7235072
2018-05-07 02:00:00,3338,6080392
2018-05-07 03:00:00,3272,6036432
2018-05-07 04:00:00,3259,6105012
2018-05-07 05:00:00,3099,5785292
2018-05-07 06:00:00,3015,5634260
2018-05-07 07:00:00,2773,5417564
2018-05-07 08:00:00,2635,5126808
2018-05-07 09:00:00,2692,5732108
2018-05-07 10:00:00,3182,10755400
2018-05-07 11:00:00,5885,39620580
2018-05-07 12:00:00,8466,49122510
2018-05-07 13:00:00,5030,25359080
2018-05-07 14:00:00,4586,24344508
2018-05-07 15:00:00,4495,22102804
2018-05-07 16:00:00,7588,23424932
2018-05-07 17:00:00,7434,56781064
2018-05-07 18:00:00,9189,77613724
2018-05-07 19:00:00,10537,101023904
2018-05-07 20:00:00,7846,56990796
2018-05-07 21:00:00,6019,43030564
2018-05-07 22:00:00,6729,66123056
2018-05-07 23:00:00,6826,69964952
2018-05-08 00:00:00,6411,66127000
2018-05-08 01:00:00,5371,45671152
2018-05-08 02:00:00,4418,22664944
2018-05-08 03:00:00,4871,30430176
2018-05-08 04:00:00,4785,36514448
2018-05-08 05:00:00,3903,19948272
2018-05-08 06:00:00,3682,15547024
2018-05-08 07:00:00,3854,20076796
2018-05-08 08:00:00,6539,30971212
2018-05-08 09:00:00,3623,19505012
2018-05-08 10:00:00,3701,20825172
2018-05-08 11:00:00,6413,56215332
2018-05-08 12:00:00,6733,54963296
2018-05-08 13:00:00,7749,60459248
2018-05-08 14:00:00,13490,155428145
2018-05-08 15:00:00,8296,66486041
2018-05-08 16:00:00,7746,45855017
2018-05-08 17:00:00,7629,43387109
2018-05-08 18:00:00,6727,33507637
2018-05-08 19:00:00,6252,25431288
2018-05-08 20:00:00,5927,19583845
2018-05-08 21:00:00,5565,14836104
2018-05-08 22:00:00,5825,12782451
2018-05-08 23:00:00,5824,13256231
2018-05-09 00:00:00,5663,12251826
2018-05-09 01:00:00,5559,11665731
2018-05-09 02:00:00,6370,11205759
2018-05-09 03:00:00,6243,10418068
2018-05-09 04:00:00,7191,11168400
2018-05-09 05:00:00,5736,9116392
2018-05-09 06:00:00,5673,9041540
2018-05-09 07:00:00,5563,8811144
2018-05-09 08:00:00,5737,13227480
2018-05-09 09:00:00,5285,9421512
2018-05-09 10:00:00,5902,17239587
2018-05-09 11:00:00,6686,29064511
2018-05-09 12:00:00,5880,19963724
2018-05-09 13:00:00,6322,17425520
2018-05-09 14:00:00,8190,22924636
2018-05-09 15:00:00,9723,21258816
2018-05-09 16:00:00,6269,16629248
2018-05-09 17:00:00,6626,19447332
2018-05-09 18:00:00,6330,21042760
2018-05-09 19:00:00,5997,15410256
2018-05-09 20:00:00,6143,17793808
2018-05-09 21:00:00,8911,33645444
2018-05-09 22:00:00,8126,29496864
2018-05-09 23:00:00,7208,25725000
2018-05-10 00:00:00,7065,17327616
2018-05-10 01:00:00,6828,15401064
2018-05-10 02:00:00,6619,15279180
2018-05-10 03:00:00,6484,14714908
2018-05-10 04:00:00,6311,14016988
2018-05-10 05:00:00,6123,13502340
2018-05-10 06:00:00,6013,13115980
2018-05-10 07:00:00,6437,25181322
2018-05-10 08:00:00,6399,26387639
2018-05-10 09:00:00,7671,58350620
2018-05-10 10:00:00,10559,54476485
2018-05-10 11:00:00,9898,78870798
2018-05-10 12:00:00,10671,98603416
2018-05-10 13:00:00,8305,63582398
2018-05-10 14:00:00,9005,68378706
2018-05-10 15:00:00,8618,72099510
2018-05-10 16:00:00,8784,80671351
2018-05-10 17:00:00,7917,75743340
2018-05-10 18:00:00,7719,68932266
2018-05-10 19:00:00,7568,70390162
2018-05-10 20:00:00,7257,59176662
2018-05-10 21:00:00,8204,45585000
2018-05-10 22:00:00,7522,62717168
2018-05-10 23:00:00,6482,46340560
2018-05-11 00:00:00,6190,44011064
2018-05-11 01:00:00,6004,44914748
2018-05-11 02:00:00,5572,39303160
2018-05-11 03:00:00,5331,37357228
2018-05-11 04:00:00,5151,36227960
2018-05-11 05:00:00,4777,30992220
2018-05-11 06:00:00,4497,29187588
2018-05-11 07:00:00,5337,59374376
2018-05-11 08:00:00,4649,33116401
2018-05-11 09:00:00,4623,30935029
2018-05-11 10:00:00,4113,28117516
2018-05-11 11:00:00,4095,24013170
2018-05-11 12:00:00,4417,25641769
2018-05-11 13:00:00,4426,24319189
2018-05-11 14:00:00,3765,23407004
2018-05-11 15:00:00,4695,39072364
2018-05-11 16:00:00,3930,23927792
2018-05-11 17:00:00,3909,16033772
2018-05-11 18:00:00,3853,19177156
2018-05-11 19:00:00,3791,18873310
2018-05-11 20:00:00,3771,18577432
2018-05-11 21:00:00,3546,15712048
2018-05-11 22:00:00,3417,13711784
2018-05-11 23:00:00,3277,10423576
2018-05-12 00:00:00,3242,9838568
2018-05-12 01:00:00,3206,8793428
2018-05-12 02:00:00,3139,8156396
2018-05-12 03:00:00,3012,7604320
2018-05-12 04:00:00,2953,7467200
2018-05-12 05:00:00,2887,7171712
2018-05-12 06:00:00,2807,6739560
2018-05-12 07:00:00,2767,6378980
2018-05-12 08:00:00,3152,14325936
2018-05-12 09:00:00,3064,13559649
2018-05-12 10:00:00,2934,13664446
2018-05-12 11:00:00,3903,14493644
2018-05-12 12:00:00,2952,13431044
2018-05-12 13:00:00,2918,13244976
2018-05-12 14:00:00,2773,13289492
2018-05-12 15:00:00,2539,12954560
2018-05-12 16:00:00,2493,12960492
2018-05-12 17:00:00,2433,12437560
2018-05-12 18:00:00,2480,12573468
2018-05-12 19:00:00,2514,11706252
2018-05-12 20:00:00,2371,11622184
2018-05-12 21:00:00,2434,12674184
2018-05-12 22:00:00,4365,15421396
2018-05-12 23:00:00,2916,11753016
2018-05-13 00:00:00,2454,11007480
2018-05-13 01:00:00,2356,11129828
2018-05-13 02:00:00,2258,11005944
2018-05-13 03:00:00,2111,10900232
2018-05-13 04:00:00,2037,10794732
2018-05-13 05:00:00,1847,8835268
2018-05-13 06:00:00,1643,6578312
2018-05-13 07:00:00,1667,6600228
2018-05-13 08:00:00,1520,5584648
2018-05-13 09:00:00,1513,7696784
2018-05-13 10:00:00,1449,6059280
2018-05-13 11:00:00,3511,8193300
2018-05-13 12:00:00,3953,18067620
2018-05-13 13:00:00,2374,9623280
2018-05-13 14:00:00,2285,10382888
2018-05-13 15:00:00,2099,10347656
2018-05-13 16:00:00,1488,5904596
2018-05-13 17:00:00,2145,6287859
2018-05-13 18:00:00,3180,16442912
2018-05-13 19:00:00,2662,12018184
2018-05-13 20:00:00,2134,7854448
2018-05-13 21:00:00,3341,8958768
2018-05-13 22:00:00,4190,9344976
2018-05-13 23:00:00,2905,7578924
2018-05-14 00:00:00,2793,7646988
2018-05-14 01:00:00,2619,7940180
2018-05-14 02:00:00,2563,8070524
2018-05-14 03:00:00,2187,7245524
2018-05-14 04:00:00,1885,6020964
2018-05-14 05:00:00,1846,5982900
2018-05-14 06:00:00,1773,5369428
2018-05-14 07:00:00,1717,5248672
2018-05-14 08:00:00,1843,9849700
2018-05-14 09:00:00,2055,11737160
2018-05-14 10:00:00,3279,15109604
2018-05-14 11:00:00,2808,15935728
2018-05-14 12:00:00,5100,49842844
2018-05-14 13:00:00,9104,58291812
2018-05-14 14:00:00,8804,44066908
2018-05-14 15:00:00,9031,46004648
2018-05-14 16:00:00,14736,51822536
2018-05-14 17:00:00,14607,54297824
2018-05-14 18:00:00,14912,62958552
2018-05-14 19:00:00,15824,70796520
2018-05-14 20:00:00,15156,55250276
2018-05-14 21:00:00,15675,47621616
2018-05-14 22:00:00,15648,46220456
2018-05-14 23:00:00,11430,40073228
2018-05-15 00:00:00,11052,37907628
2018-05-15 01:00:00,10571,36895924
2018-05-15 02:00:00,7486,33363052
2018-05-15 03:00:00,4969,30565520
2018-05-15 04:00:00,4021,28667316
2018-05-15 05:00:00,3635,27887028
2018-05-15 06:00:00,3587,27059704
2018-05-15 07:00:00,3551,26952124
2018-05-15 08:00:00,3666,41771876
2018-05-15 09:00:00,3760,31875272
2018-05-15 10:00:00,4147,42067812
2018-05-15 11:00:00,4505,48505012
2018-05-15 12:00:00,3685,27249092
2018-05-15 13:00:00,3917,50548348
2018-05-15 14:00:00,3721,72981316
2018-05-15 15:00:00,5691,42418928
2018-05-15 16:00:00,9599,34606664
2018-05-15 17:00:00,7760,34087516
2018-05-15 18:00:00,4746,26376596
2018-05-15 19:00:00,4259,24065400
2018-05-15 20:00:00,4304,21034432
2018-05-15 21:00:00,3539,16406236
2018-05-15 22:00:00,4795,20117772
2018-05-15 23:00:00,4032,17844656
2018-05-16 00:00:00,3997,17334066
2018-05-16 01:00:00,4026,20409560
2018-05-16 02:00:00,3364,18462296
2018-05-16 03:00:00,2898,14596232
2018-05-16 04:00:00,2063,9536928
2018-05-16 05:00:00,1969,6608580
2018-05-16 06:00:00,1433,3966376
2018-05-16 07:00:00,1134,3208220
2018-05-16 08:00:00,1054,4100236
2018-05-16 09:00:00,1186,4674908
2018-05-16 10:00:00,1845,6924148
2018-05-16 11:00:00,2696,9709794
2018-05-16 12:00:00,1938,8650221
2018-05-16 13:00:00,2748,11432692
2018-05-16 14:00:00,3383,15715960
2018-05-16 15:00:00,5576,15504444
2018-05-16 16:00:00,4830,13315436
2018-05-16 17:00:00,5049,15937044
2018-05-16 18:00:00,4912,14292288
2018-05-16 19:00:00,4853,13915136
2018-05-16 20:00:00,4708,13554614
2018-05-16 21:00:00,5028,12504110
2018-05-16 22:00:00,5029,10640436
2018-05-16 23:00:00,3545,8501314
2018-05-17 00:00:00,4042,9639560
2018-05-17 01:00:00,4156,13154576
2018-05-17 02:00:00,3741,12154532
2018-05-17 03:00:00,3851,10968028
2018-05-17 04:00:00,3588,7774076
2018-05-17 05:00:00,2730,5714056
2018-05-17 06:00:00,2714,5489792
2018-05-17 07:00:00,2410,4693764
2018-05-17 08:00:00,1494,3731992
2018-05-17 09:00:00,1801,5093256
2018-05-17 10:00:00,3116,13284964
2018-05-17 11:00:00,2273,14190092
2018-05-17 12:00:00,5987,19623151
2018-05-17 13:00:00,4879,14709409
2018-05-17 14:00:00,3486,16605372
2018-05-17 15:00:00,25992,257247422
2018-05-17 16:00:00,25805,251752108
2018-05-17 17:00:00,19071,190294437
2018-05-17 18:00:00,6054,61789120
2018-05-17 19:00:00,3065,24774192
2018-05-17 20:00:00,2567,28889424
2018-05-17 21:00:00,2386,28814616
2018-05-17 22:00:00,13511,50045132
2018-05-17 23:00:00,13163,39029792
2018-05-18 00:00:00,11464,31136860
2018-05-18 01:00:00,3187,12804972
2018-05-18 02:00:00,1463,8634284
2018-05-18 03:00:00,1128,7018500
2018-05-18 04:00:00,979,6264792
2018-05-18 05:00:00,840,5790284
2018-05-18 06:00:00,912,6700260
2018-05-18 07:00:00,958,13690944
2018-05-18 08:00:00,937,13043188
2018-05-18 09:00:00,993,15830740
2018-05-18 10:00:00,1754,35381112
2018-05-18 11:00:00,1849,19247044
2018-05-18 12:00:00,1827,14023992
2018-05-18 13:00:00,1498,14304096
2018-05-18 14:00:00,1506,14799856
2018-05-18 15:00:00,2908,11687988
2018-05-18 16:00:00,1729,9576468
2018-05-18 17:00:00,1459,7945592
2018-05-18 18:00:00,1505,14632452
2018-05-18 19:00:00,1316,14035504
2018-05-18 20:00:00,1360,14694712
2018-05-18 21:00:00,1176,11064884
2018-05-18 22:00:00,1150,8386448
2018-05-18 23:00:00,15665,87363888
2018-05-19 00:00:00,959,6259592
2018-05-19 01:00:00,1087,5958104
2018-05-19 02:00:00,1056,5496460
2018-05-19 03:00:00,989,5120556
2018-05-19 04:00:00,823,3409664
2018-05-19 05:00:00,691,2318548
2018-05-19 06:00:00,565,1625100
2018-05-19 07:00:00,453,1247328
2018-05-19 08:00:00,447,1152096
2018-05-19 09:00:00,465,2663440
2018-05-19 10:00:00,434,1585436
2018-05-19 11:00:00,628,1808252
2018-05-19 12:00:00,605,1371184
2018-05-19 13:00:00,3873,25819012
2018-05-19 14:00:00,1693,9316376
2018-05-19 15:00:00,592,2566460
2018-05-19 16:00:00,591,2849152
2018-05-19 17:00:00,942,3340712
2018-05-19 18:00:00,1021,2187472
2018-05-19 19:00:00,10123,56927544
2018-05-19 20:00:00,737,1428164
2018-05-19 21:00:00,585,947592
2018-05-19 22:00:00,588,1441652
2018-05-19 23:00:00,751,1499436
2018-05-20 00:00:00,10271,54231272
2018-05-20 01:00:00,623,999012
2018-05-20 02:00:00,518,550876
2018-05-20 03:00:00,433,386908
2018-05-20 04:00:00,388,325108
2018-05-20 05:00:00,371,323408
2018-05-20 06:00:00,387,327248
2018-05-20 07:00:00,394,352108
2018-05-20 08:00:00,14931,80981808
2018-05-20 09:00:00,308,461132
2018-05-20 10:00:00,298,1830932
2018-05-20 11:00:00,288,1908172
2018-05-20 12:00:00,2282,3528164
2018-05-20 13:00:00,814,1343616
2018-05-20 14:00:00,475,649312
2018-05-20 15:00:00,321,488146
2018-05-20 16:00:00,1309,1498428
2018-05-20 17:00:00,2169,2764208
2018-05-20 18:00:00,704,952796
2018-05-20 19:00:00,412,1831700
2018-05-20 20:00:00,248,1450960
2018-05-20 21:00:00,10285,62422876
2018-05-20 22:00:00,2782,73226048
2018-05-20 23:00:00,1026,16711140
2018-05-21 00:00:00,4173,81863780
2018-05-21 01:00:00,4484,81260064
2018-05-21 02:00:00,8415,161003584
2018-05-21 03:00:00,7196,142838976
2018-05-21 04:00:00,2075,41408288
2018-05-21 05:00:00,11,202048
2018-05-21 06:00:00,824,365400
2018-05-21 07:00:00,848,7974192
2018-05-21 08:00:00,471,8003080
2018-05-21 09:00:00,349,131816
2018-05-21 10:00:00,342,102600
2018-05-21 11:00:00,342,102600
2018-05-21 12:00:00,342,102600
2018-05-21 13:00:00,316,94800
2018-05-21 14:00:00,244,73200
2018-05-21 15:00:00,68,20400
2018-05-21 16:00:00,14,4200
2018-05-21 17:00:00,2,600
2018-05-21 18:00:00,0,0
2018-05-21 19:00:00,0,0
2018-05-21 20:00:00,0,0
2018-05-21 21:00:00,0,0
2018-05-21 22:00:00,0,0
2018-05-21 23:00:00,0,0
2018-05-22 00:00:00,0,0
2018-05-22 01:00:00,0,0
2018-05-22 02:00:00,0,0
2018-05-22 03:00:00,0,0
2018-05-22 04:00:00,0,0
2018-05-22 05:00:00,0,0
2018-05-22 06:00:00,0,0
2018-05-22 07:00:00,0,0
2018-05-22 08:00:00,0,0
2018-05-22 09:00:00,0,0
2018-05-22 10:00:00,0,0
2018-05-22 11:00:00,0,0
2018-05-22 12:00:00,0,0
2018-05-22 13:00:00,0,0
2018-05-22 14:00:00,0,0
2018-05-22 15:00:00,0,0
2018-05-22 16:00:00,0,0
2018-05-22 17:00:00,0,0
2018-05-22 18:00:00,0,0
2018-05-22 19:00:00,0,0
2018-05-22 20:00:00,0,0
2018-05-22 21:00:00,0,0
2018-05-22 22:00:00,0,0
2018-05-22 23:00:00,0,0
2018-05-23 00:00:00,0,0
2018-05-23 01:00:00,0,0
2018-05-23 02:00:00,0,0
2018-05-23 03:00:00,0,0
2018-05-23 04:00:00,0,0
2018-05-23 05:00:00,0,0
2018-05-23 06:00:00,0,0
2018-05-23 07:00:00,0,0
2018-05-23 08:00:00,0,0
2018-05-23 09:00:00,0,0
2018-05-23 10:00:00,0,0
2018-05-23 11:00:00,0,0
2018-05-23 12:00:00,0,0
2018-05-23 13:00:00,0,0
2018-05-23 14:00:00,0,0
2018-05-23 15:00:00,0,0
2018-05-23 16:00:00,0,0
2018-05-23 17:00:00,0,0
2018-05-23 18:00:00,0,0
2018-05-23 19:00:00,0,0
2018-05-23 20:00:00,0,0
2018-05-23 21:00:00,0,0
2018-05-23 22:00:00,0,0
2018-05-23 23:00:00,0,0
2018-05-24 00:00:00,0,0
2018-05-24 01:00:00,61,193664
2018-05-24 02:00:00,1230,3817920
2018-05-24 03:00:00,1327,4114046
2018-05-24 04:00:00,1008,3114992
2018-05-24 05:00:00,188,586112
2018-05-24 06:00:00,215,662961
2018-05-24 07:00:00,199,613777
2018-05-24 08:00:00,0,0
2018-05-24 09:00:00,0,0
2018-05-24 10:00:00,0,0
2018-05-24 11:00:00,0,0
2018-05-24 12:00:00,0,0
2018-05-24 13:00:00,0,0
2018-05-24 14:00:00,0,0
2018-05-24 15:00:00,0,0
2018-05-24 16:00:00,0,0
2018-05-24 17:00:00,0,0
2018-05-24 18:00:00,59,60416
2018-05-24 19:00:00,827,8210368
2018-05-24 20:00:00,552,3375080
2018-05-24 21:00:00,2343,21424128
2018-05-24 22:00:00,2821,25671616
2018-05-24 23:00:00,2667,24108400
2018-05-25 00:00:00,2609,24236248
2018-05-25 01:00:00,2495,23836960
2018-05-25 02:00:00,2542,22764544
2018-05-25 03:00:00,2519,22702080
2018-05-25 04:00:00,2517,22661120
2018-05-25 05:00:00,2461,22603776
2018-05-25 06:00:00,2453,22583040
2018-05-25 07:00:00,2437,22579200
2018-05-25 08:00:00,2566,26695200
2018-05-25 09:00:00,2892,30331892
2018-05-25 10:00:00,3350,32690702
2018-05-25 11:00:00,3306,36692232
2018-05-25 12:00:00,6214,77784296
2018-05-25 13:00:00,8073,118798080
2018-05-25 14:00:00,10103,132374962
2018-05-25 15:00:00,6560,60034138
2018-05-25 16:00:00,14776,208540388
2018-05-25 17:00:00,14369,199442263
2018-05-25 18:00:00,13678,186249328
2018-05-25 19:00:00,8395,103898521
2018-05-25 20:00:00,11597,98331712
2018-05-25 21:00:00,8310,82274992
2018-05-25 22:00:00,7540,70984158
2018-05-25 23:00:00,6239,60793532
2018-05-26 00:00:00,5877,57870644
2018-05-26 01:00:00,5763,57343956
2018-05-26 02:00:00,5521,54200660
2018-05-26 03:00:00,5391,52879980
2018-05-26 04:00:00,5253,51054140
2018-05-26 05:00:00,5019,47931084
2018-05-26 06:00:00,4857,47513388
2018-05-26 07:00:00,4642,43582956
2018-05-26 08:00:00,4424,41136508
2018-05-26 09:00:00,4893,39460372
2018-05-26 10:00:00,5480,39193180
2018-05-26 11:00:00,8599,51824708
2018-05-26 12:00:00,8508,51148028
2018-05-26 13:00:00,5974,42105420
2018-05-26 14:00:00,5330,37371084
2018-05-26 15:00:00,5104,36303276
2018-05-26 16:00:00,5142,41487900
2018-05-26 17:00:00,5036,40622420
2018-05-26 18:00:00,4959,34212692
2018-05-26 19:00:00,4765,33037940
2018-05-26 20:00:00,4642,31793492
2018-05-26 21:00:00,4573,31380912
2018-05-26 22:00:00,4758,41452920
2018-05-26 23:00:00,4516,39634624
2018-05-27 00:00:00,4212,36096824
2018-05-27 01:00:00,3795,28457144
2018-05-27 02:00:00,3733,27068264
2018-05-27 03:00:00,3487,23601276
2018-05-27 04:00:00,3357,22865204
2018-05-27 05:00:00,3264,21853092
2018-05-27 06:00:00,3154,20005284
2018-05-27 07:00:00,3091,19473852
2018-05-27 08:00:00,3046,18046832
2018-05-27 09:00:00,2917,16967084
2018-05-27 10:00:00,3260,16765536
2018-05-27 11:00:00,2766,15233660
2018-05-27 12:00:00,2628,14118504
2018-05-27 13:00:00,2488,14002140
2018-05-27 14:00:00,2383,12226880
2018-05-27 15:00:00,2256,10715468
2018-05-27 16:00:00,2725,11093548
2018-05-27 17:00:00,2442,10575048
2018-05-27 18:00:00,2253,9834716
2018-05-27 19:00:00,2723,21358544
2018-05-27 20:00:00,2613,20425888
2018-05-27 21:00:00,2150,11804908
2018-05-27 22:00:00,1822,6101472
2018-05-27 23:00:00,2560,6234492
2018-05-28 00:00:00,2133,5223192
2018-05-28 01:00:00,6931,43300872
2018-05-28 02:00:00,3453,37204184
2018-05-28 03:00:00,2264,17352376
2018-05-28 04:00:00,1741,9017656
2018-05-28 05:00:00,1585,6342552
2018-05-28 06:00:00,1557,5809560
2018-05-28 07:00:00,1390,4825528
2018-05-28 08:00:00,2270,7504596
2018-05-28 09:00:00,1416,4744916
2018-05-28 10:00:00,1548,6730868
2018-05-28 11:00:00,4556,24957556
2018-05-28 12:00:00,5386,26525860
2018-05-28 13:00:00,3453,14636708
2018-05-28 14:00:00,3056,12732920
2018-05-28 15:00:00,2183,8287816
2018-05-28 16:00:00,1894,7912180
2018-05-28 17:00:00,2146,8310568
2018-05-28 18:00:00,2469,8611460
2018-05-28 19:00:00,2103,6182544
2018-05-28 20:00:00,2013,7333594
2018-05-28 21:00:00,1911,6622226
2018-05-28 22:00:00,1828,7855564
2018-05-28 23:00:00,1751,7127856
2018-05-29 00:00:00,1679,6772132
2018-05-29 01:00:00,1596,6024384
2018-05-29 02:00:00,1521,5451252
2018-05-29 03:00:00,1213,4663916
2018-05-29 04:00:00,1148,3733188
2018-05-29 05:00:00,992,3357592
2018-05-29 06:00:00,981,3172588
2018-05-29 07:00:00,970,3027540
2018-05-29 08:00:00,2030,3840820
2018-05-29 09:00:00,1031,2783948
2018-05-29 10:00:00,2336,5430572
2018-05-29 11:00:00,4242,7463720
2018-05-29 12:00:00,5512,30090440
2018-05-29 13:00:00,6507,37887946
2018-05-29 14:00:00,6380,36261766
2018-05-29 15:00:00,8532,50188026
2018-05-29 16:00:00,6461,35256654
2018-05-29 17:00:00,7684,38169014
2018-05-29 18:00:00,8270,69542857
2018-05-29 19:00:00,5891,49688966
2018-05-29 20:00:00,6114,39837062
2018-05-29 21:00:00,7574,70337614
2018-05-29 22:00:00,6476,70901198
2018-05-29 23:00:00,5853,68520462
2018-05-30 00:00:00,5417,62982382
2018-05-30 01:00:00,9177,123093022
2018-05-30 02:00:00,8509,113999742
2018-05-30 03:00:00,6963,91015998
2018-05-30 04:00:00,6010,75271966
2018-05-30 05:00:00,5420,66285622
2018-05-30 06:00:00,4606,52960878
2018-05-30 07:00:00,3625,36503710
2018-05-30 08:00:00,2986,25425474
2018-05-30 09:00:00,8796,21882350
2018-05-30 10:00:00,4703,22354418
2018-05-30 11:00:00,4612,41065582
2018-05-30 12:00:00,4458,51899170
2018-05-30 13:00:00,5992,37945090
2018-05-30 14:00:00,4703,21931274
2018-05-30 15:00:00,5450,24518986
2018-05-30 16:00:00,10419,69181390
2018-05-30 17:00:00,11489,76383910
2018-05-30 18:00:00,8667,57169654
2018-05-30 19:00:00,8550,56085462
2018-05-30 20:00:00,8330,58104498
2018-05-30 21:00:00,16758,57478418
2018-05-30 22:00:00,7978,47735606
2018-05-30 23:00:00,5650,34447358
2018-05-31 00:00:00,5958,21863836
2018-05-31 01:00:00,7031,23580308
2018-05-31 02:00:00,4158,9100612
2018-05-31 03:00:00,3856,18166724
2018-05-31 04:00:00,3342,5509756
2018-05-31 05:00:00,3277,4645176
2018-05-31 06:00:00,3198,4414792
2018-05-31 07:00:00,4064,4391300
2018-05-31 08:00:00,3625,5137984
2018-05-31 09:00:00,4274,13688396
2018-05-31 10:00:00,4304,11130548
2018-05-31 11:00:00,4246,12756212
2018-05-31 12:00:00,3981,12542023
2018-05-31 13:00:00,4736,12831138
2018-05-31 14:00:00,4732,12953036
2018-05-31 15:00:00,5737,20978512
2018-05-31 16:00:00,4239,15291272
2018-05-31 17:00:00,4001,17179392
2018-05-31 18:00:00,3821,18062212
2018-05-31 19:00:00,7779,66355217
2018-05-31 20:00:00,7595,56005639
2018-05-31 21:00:00,7529,56710135
2018-05-31 22:00:00,6892,55500430
2018-05-31 23:00:00,9623,83027774
2018-06-01 00:00:00,8217,86590759
2018-06-01 01:00:00,5828,57842424
2018-06-01 02:00:00,3377,17801530
2018-06-01 03:00:00,2809,12350956
2018-06-01 04:00:00,2386,8474604
2018-06-01 05:00:00,2140,7109528
2018-06-01 06:00:00,1951,6186900
2018-06-01 07:00:00,1818,5426132
2018-06-01 08:00:00,1735,5404264
2018-06-01 09:00:00,2912,33776243
2018-06-01 10:00:00,3561,47497724
2018-06-01 11:00:00,4085,58759904
2018-06-01 12:00:00,4064,37956624
2018-06-01 13:00:00,3974,32799796
2018-06-01 14:00:00,3868,48407928
2018-06-01 15:00:00,4475,33594564
2018-06-01 16:00:00,6204,60176960
2018-06-01 17:00:00,6110,63677228
2018-06-01 18:00:00,6406,69139620
2018-06-01 19:00:00,6108,52678780
2018-06-01 20:00:00,5813,42429500
2018-06-01 21:00:00,5861,39662908
2018-06-01 22:00:00,5987,44252316
2018-06-01 23:00:00,5513,32185084
2018-06-02 00:00:00,5447,31084284
2018-06-02 01:00:00,5384,31258796
2018-06-02 02:00:00,5254,30118604
2018-06-02 03:00:00,5239,30806172
2018-06-02 04:00:00,5023,24787100
2018-06-02 05:00:00,4936,23859256
2018-06-02 06:00:00,5041,23722280
2018-06-02 07:00:00,5117,23804536
2018-06-02 08:00:00,4990,23116108
2018-06-02 09:00:00,5129,22793620
2018-06-02 10:00:00,5435,28171016
2018-06-02 11:00:00,5317,27925524
2018-06-02 12:00:00,5254,28292224
2018-06-02 13:00:00,5353,26708912
2018-06-02 14:00:00,5072,24986048
2018-06-02 15:00:00,5004,24781796
2018-06-02 16:00:00,5642,26575200
2018-06-02 17:00:00,5477,25023100
2018-06-02 18:00:00,5640,30734572
2018-06-02 19:00:00,5140,25337196
2018-06-02 20:00:00,5159,24795684
2018-06-02 21:00:00,4947,22966776
2018-06-02 22:00:00,5182,21964424
2018-06-02 23:00:00,4959,21114040
2018-06-03 00:00:00,4781,21231496
2018-06-03 01:00:00,4574,20772316
2018-06-03 02:00:00,4374,20311240
2018-06-03 03:00:00,4080,18564884
2018-06-03 04:00:00,3531,15534908
2018-06-03 05:00:00,3195,12878028
2018-06-03 06:00:00,3053,11433072
2018-06-03 07:00:00,3028,11805120
2018-06-03 08:00:00,2849,11419028
2018-06-03 09:00:00,2758,12345640
2018-06-03 10:00:00,2666,11934944
2018-06-03 11:00:00,3492,20429284
2018-06-03 12:00:00,3275,18620668
2018-06-03 13:00:00,3083,17668820
2018-06-03 14:00:00,2945,16463388
2018-06-03 15:00:00,2835,15574956
2018-06-03 16:00:00,2767,14967616
2018-06-03 17:00:00,2660,13841484
2018-06-03 18:00:00,2608,14874716
2018-06-03 19:00:00,2509,13889244
2018-06-03 20:00:00,2421,11899756
2018-06-03 21:00:00,2370,11598068
2018-06-03 22:00:00,2281,10813140
2018-06-03 23:00:00,2296,10357708
2018-06-04 00:00:00,2233,10090992
2018-06-04 01:00:00,2376,10530312
2018-06-04 02:00:00,2312,9890336
2018-06-04 03:00:00,2228,9518264
2018-06-04 04:00:00,2161,9175244
2018-06-04 05:00:00,2135,8916964
2018-06-04 06:00:00,1924,8104656
2018-06-04 07:00:00,1906,8096912
2018-06-04 08:00:00,1910,8438084
2018-06-04 09:00:00,2470,32809336
2018-06-04 10:00:00,2684,11778816
2018-06-04 11:00:00,3218,16849986
2018-06-04 12:00:00,4714,50931252
2018-06-04 13:00:00,10116,90546798
2018-06-04 14:00:00,13338,85557511
2018-06-04 15:00:00,7327,49059248
2018-06-04 16:00:00,10475,67378936
2018-06-04 17:00:00,10027,69575934
2018-06-04 18:00:00,10344,77651136
2018-06-04 19:00:00,7967,52314085
2018-06-04 20:00:00,5429,34698824
2018-06-04 21:00:00,5013,29653731
2018-06-04 22:00:00,8764,103548044
2018-06-04 23:00:00,12447,182195320
2018-06-05 00:00:00,9468,133197336
2018-06-05 01:00:00,7312,91783592
2018-06-05 02:00:00,3533,19579992
2018-06-05 03:00:00,3048,12807240
2018-06-05 04:00:00,2907,12214460
2018-06-05 05:00:00,2986,16258472
2018-06-05 06:00:00,4623,14941392
2018-06-05 07:00:00,4868,17977840
2018-06-05 08:00:00,4998,25104624
2018-06-05 09:00:00,6457,20337380
2018-06-05 10:00:00,4781,20960076
2018-06-05 11:00:00,17596,53706780
2018-06-05 12:00:00,4290,55829578
2018-06-05 13:00:00,16396,98799744
2018-06-05 14:00:00,26070,715579622
2018-06-05 15:00:00,18042,82436878
2018-06-05 16:00:00,20957,92961876
2018-06-05 17:00:00,15803,85350844
2018-06-05 18:00:00,12379,83263906
2018-06-05 19:00:00,10627,69333888
2018-06-05 20:00:00,43428,335136636
2018-06-05 21:00:00,36960,278744164
2018-06-05 22:00:00,8769,48904524
2018-06-05 23:00:00,8571,50565924
2018-06-06 00:00:00,8205,46317074
2018-06-06 01:00:00,8060,47350594
2018-06-06 02:00:00,7787,52019419
2018-06-06 03:00:00,7471,47151896
2018-06-06 04:00:00,7536,49886962
2018-06-06 05:00:00,7387,49168866
2018-06-06 06:00:00,7012,43505418
2018-06-06 07:00:00,6787,41021728
2018-06-06 08:00:00,7000,41003496
2018-06-06 09:00:00,24892,79100170
2018-06-06 10:00:00,25946,97075936
2018-06-06 11:00:00,23110,92209815
2018-06-06 12:00:00,8508,48056938
2018-06-06 13:00:00,7538,45246378
2018-06-06 14:00:00,29153,217888982
2018-06-06 15:00:00,7989,52935104
2018-06-06 16:00:00,6674,45343828
2018-06-06 17:00:00,20202,119489152
2018-06-06 18:00:00,11026,74896900
2018-06-06 19:00:00,9590,64641684
2018-06-06 20:00:00,12225,79625400
2018-06-06 21:00:00,14230,81035254
2018-06-06 22:00:00,20725,89274334
2018-06-06 23:00:00,9126,68490264
2018-06-07 00:00:00,6718,40840110
2018-06-07 01:00:00,5256,26849646
2018-06-07 02:00:00,4777,21487348
2018-06-07 03:00:00,4591,19566908
2018-06-07 04:00:00,6161,47894868
2018-06-07 05:00:00,5951,46456932
2018-06-07 06:00:00,4472,21005744
2018-06-07 07:00:00,4095,15922344
2018-06-07 08:00:00,3835,10933758
2018-06-07 09:00:00,5549,16200314
2018-06-07 10:00:00,5791,17548206
2018-06-07 11:00:00,4850,13826556
2018-06-07 12:00:00,10251,93655796
2018-06-07 13:00:00,9858,85868944
2018-06-07 14:00:00,11217,85250888
2018-06-07 15:00:00,9941,82902392
2018-06-07 16:00:00,7951,68566986
2018-06-07 17:00:00,18980,134422808
2018-06-07 18:00:00,18344,122418650
2018-06-07 19:00:00,17939,115600562
2018-06-07 20:00:00,7706,52395854
2018-06-07 21:00:00,6808,41232558
2018-06-07 22:00:00,7537,37888414
2018-06-07 23:00:00,4348,17692318
2018-06-08 00:00:00,4008,14580380
2018-06-08 01:00:00,3819,12466036
2018-06-08 02:00:00,3596,9888500
2018-06-08 03:00:00,3424,8295628
2018-06-08 04:00:00,3377,7516558
2018-06-08 05:00:00,3340,6782452
2018-06-08 06:00:00,3265,7691694
2018-06-08 07:00:00,3237,5751310
2018-06-08 08:00:00,4131,6409606
2018-06-08 09:00:00,3944,8984128
2018-06-08 10:00:00,4442,17006764
2018-06-08 11:00:00,4075,18455240
2018-06-08 12:00:00,4116,8769850
2018-06-08 13:00:00,4118,15658398
2018-06-08 14:00:00,6623,33008641
2018-06-08 15:00:00,6559,194650159
2018-06-08 16:00:00,6893,152420937
2018-06-08 17:00:00,6222,36399518
2018-06-08 18:00:00,5895,35062664
2018-06-08 19:00:00,5507,35501828
2018-06-08 20:00:00,5435,35046624
2018-06-08 21:00:00,5541,33764676
2018-06-08 22:00:00,6336,32701934
2018-06-08 23:00:00,5953,31694102
2018-06-09 00:00:00,5550,31124398
2018-06-09 01:00:00,5563,34155964
2018-06-09 02:00:00,5353,32909174
2018-06-09 03:00:00,5152,31918460
2018-06-09 04:00:00,4820,28786472
2018-06-09 05:00:00,4712,27595980
2018-06-09 06:00:00,6402,26674428
2018-06-09 07:00:00,12835,25857608
2018-06-09 08:00:00,4673,29397956
2018-06-09 09:00:00,4639,28043892
2018-06-09 10:00:00,4838,33008142
2018-06-09 11:00:00,4599,34200138
2018-06-09 12:00:00,4546,27604556
2018-06-09 13:00:00,4556,27556736
2018-06-09 14:00:00,4492,27293730
2018-06-09 15:00:00,4393,26355388
2018-06-09 16:00:00,4322,25466506
2018-06-09 17:00:00,4257,24336252
2018-06-09 18:00:00,5366,59438354
2018-06-09 19:00:00,5349,58781072
2018-06-09 20:00:00,7605,75223986
2018-06-09 21:00:00,10168,78141000
2018-06-09 22:00:00,24011,182832668
2018-06-09 23:00:00,4406,23470072
2018-06-10 00:00:00,4212,21590256
2018-06-10 01:00:00,4125,20891116
2018-06-10 02:00:00,4080,20472956
2018-06-10 03:00:00,4017,19855278
2018-06-10 04:00:00,3886,18808482
2018-06-10 05:00:00,3775,17983062
2018-06-10 06:00:00,3678,17148070
2018-06-10 07:00:00,3605,16405218
2018-06-10 08:00:00,3508,15099886
2018-06-10 09:00:00,3368,13801406
2018-06-10 10:00:00,3207,12977470
2018-06-10 11:00:00,4009,13210894
2018-06-10 12:00:00,4580,13301582
2018-06-10 13:00:00,10248,60177746
2018-06-10 14:00:00,9506,60025554
2018-06-10 15:00:00,7269,43558306
2018-06-10 16:00:00,5035,25657784
2018-06-10 17:00:00,4789,23934080
2018-06-10 18:00:00,4088,19603960
2018-06-10 19:00:00,6824,71955066
2018-06-10 20:00:00,10229,126057212
2018-06-10 21:00:00,6131,61459021
2018-06-10 22:00:00,3667,25072610
2018-06-10 23:00:00,3515,22762620
2018-06-11 00:00:00,2986,15461638
2018-06-11 01:00:00,3714,36410574
2018-06-11 02:00:00,3528,38339250
2018-06-11 03:00:00,3090,27029358
2018-06-11 04:00:00,3602,44224374
2018-06-11 05:00:00,3317,42572734
2018-06-11 06:00:00,4071,19508748
2018-06-11 07:00:00,5704,26904570
2018-06-11 08:00:00,3996,24762622
2018-06-11 09:00:00,7294,45245548
2018-06-11 10:00:00,6196,39332948
2018-06-11 11:00:00,5378,34302560
2018-06-11 12:00:00,2824,10278196
2018-06-11 13:00:00,2434,7417188
2018-06-11 14:00:00,4572,56112516
2018-06-11 15:00:00,3465,59358688
2018-06-11 16:00:00,3209,44232808
2018-06-11 17:00:00,12378,93854160
2018-06-11 18:00:00,29084,222137786
2018-06-11 19:00:00,28735,216479722
2018-06-11 20:00:00,16738,121536702
2018-06-11 21:00:00,8857,65174134
2018-06-11 22:00:00,7766,55287378
2018-06-11 23:00:00,7209,43794444
2018-06-12 00:00:00,9960,43898396
2018-06-12 01:00:00,10438,36968144
2018-06-12 02:00:00,7291,26027000
2018-06-12 03:00:00,4088,16425056
2018-06-12 04:00:00,2984,9618068
2018-06-12 05:00:00,2883,7546308
2018-06-12 06:00:00,2797,5484820
2018-06-12 07:00:00,2793,4915316
2018-06-12 08:00:00,2755,4648188
2018-06-12 09:00:00,3035,34199280
2018-06-12 10:00:00,4284,61959216
2018-06-12 11:00:00,3919,54437824
2018-06-12 12:00:00,7988,82864502
2018-06-12 13:00:00,45754,113636766
2018-06-12 14:00:00,56268,450895538
2018-06-12 15:00:00,42200,335560160
2018-06-12 16:00:00,6356,65144744
2018-06-12 17:00:00,7030,77280765
2018-06-12 18:00:00,58125,490532690
2018-06-12 19:00:00,8024,111887911
2018-06-12 20:00:00,5481,65414659
2018-06-12 21:00:00,6380,42340598
2018-06-12 22:00:00,5520,34110344
2018-06-12 23:00:00,5349,36530314
2018-06-13 00:00:00,6810,38011444
2018-06-13 01:00:00,4510,18237898
2018-06-13 02:00:00,4174,19878678
2018-06-13 03:00:00,3806,16593102
2018-06-13 04:00:00,3509,15592848
2018-06-13 05:00:00,3207,12895480
2018-06-13 06:00:00,3612,13783646
2018-06-13 07:00:00,3567,13602286
2018-06-13 08:00:00,4018,15412086
2018-06-13 09:00:00,4122,17597992
2018-06-13 10:00:00,4195,20875008
2018-06-13 11:00:00,4182,24567096
2018-06-13 12:00:00,101255,323861042
2018-06-13 13:00:00,77795,368190175
2018-06-13 14:00:00,26046,190226248
2018-06-13 15:00:00,45875,348506952
2018-06-13 16:00:00,7091,34150920
2018-06-13 17:00:00,5947,21818296
2018-06-13 18:00:00,5329,17702548
2018-06-13 19:00:00,5094,15146390
2018-06-13 20:00:00,4726,14536188
2018-06-13 21:00:00,4403,14220640
2018-06-13 22:00:00,4035,12154712
2018-06-13 23:00:00,3820,13312712
2018-06-14 00:00:00,4063,25492984
2018-06-14 01:00:00,4341,25620920
2018-06-14 02:00:00,4007,15088944
2018-06-14 03:00:00,5565,12357984
2018-06-14 04:00:00,2809,9295632
2018-06-14 05:00:00,2951,10654064
2018-06-14 06:00:00,2943,11888944
2018-06-14 07:00:00,2725,11517232
2018-06-14 08:00:00,2552,9470176
2018-06-14 09:00:00,2829,10469080
2018-06-14 10:00:00,2792,11331416
2018-06-14 11:00:00,2516,8694752
2018-06-14 12:00:00,7612,67713312
2018-06-14 13:00:00,5980,59082630
2018-06-14 14:00:00,25762,222075524
2018-06-14 15:00:00,18511,176464716
2018-06-14 16:00:00,4507,44704700
2018-06-14 17:00:00,5278,34013752
2018-06-14 18:00:00,4826,30642992
2018-06-14 19:00:00,4955,35854232
2018-06-14 20:00:00,5268,62611416
2018-06-14 21:00:00,4986,56410128
2018-06-14 22:00:00,6036,78272088
2018-06-14 23:00:00,4833,61652052
2018-06-15 00:00:00,4684,52806792
2018-06-15 01:00:00,5088,32046872
2018-06-15 02:00:00,3904,16423424
2018-06-15 03:00:00,2687,11847472
2018-06-15 04:00:00,2227,8313776
2018-06-15 05:00:00,2183,8673904
2018-06-15 06:00:00,2019,6422640
2018-06-15 07:00:00,2158,7876496
2018-06-15 08:00:00,2516,11909232
2018-06-15 09:00:00,2678,14949632
2018-06-15 10:00:00,3007,24187620
2018-06-15 11:00:00,3420,15291940
2018-06-15 12:00:00,5154,28784408
2018-06-15 13:00:00,9025,46405472
2018-06-15 14:00:00,8762,44130080
2018-06-15 15:00:00,9153,43728788
2018-06-15 16:00:00,9493,40800160
2018-06-15 17:00:00,6858,20317752
2018-06-15 18:00:00,6322,15572336
2018-06-15 19:00:00,6487,13976560
2018-06-15 20:00:00,6276,13737520
2018-06-15 21:00:00,7584,15353040
2018-06-15 22:00:00,6867,30996008
2018-06-15 23:00:00,5834,15094216
2018-06-16 00:00:00,4894,12079600
2018-06-16 01:00:00,4078,8715568
2018-06-16 02:00:00,3472,6423824
2018-06-16 03:00:00,3301,5727120
2018-06-16 04:00:00,3138,5320208
2018-06-16 05:00:00,3003,4914672
2018-06-16 06:00:00,2939,4727792
2018-06-16 07:00:00,3131,5124080
2018-06-16 08:00:00,3087,4927600
2018-06-16 09:00:00,2890,4437360
2018-06-16 10:00:00,3182,5612368
2018-06-16 11:00:00,3178,5605200
2018-06-16 12:00:00,3070,5598416
2018-06-16 13:00:00,2776,4458320
2018-06-16 14:00:00,2776,4458320
2018-06-16 15:00:00,2801,4593488
2018-06-16 16:00:00,2760,4515792
2018-06-16 17:00:00,2770,6098352
2018-06-16 18:00:00,3019,4937808
2018-06-16 19:00:00,3336,6111848
2018-06-16 20:00:00,3000,4581456
2018-06-16 21:00:00,2964,4519504
2018-06-16 22:00:00,2938,4383312
2018-06-16 23:00:00,2934,4393472
2018-06-17 00:00:00,2703,4132352
2018-06-17 01:00:00,2694,4230880
2018-06-17 02:00:00,2843,8666496
2018-06-17 03:00:00,2816,8323808
2018-06-17 04:00:00,2802,8126640
2018-06-17 05:00:00,2778,7943264
2018-06-17 06:00:00,2766,7814864
2018-06-17 07:00:00,2740,7713664
2018-06-17 08:00:00,6751,87771552
2018-06-17 09:00:00,6865,91265136
2018-06-17 10:00:00,6974,93124656
2018-06-17 11:00:00,7818,109149664
2018-06-17 12:00:00,5415,60775840
2018-06-17 13:00:00,6417,79697280
2018-06-17 14:00:00,2766,7242080
2018-06-17 15:00:00,4407,23274880
2018-06-17 16:00:00,4383,23086128
2018-06-17 17:00:00,4420,23022960
2018-06-17 19:00:00,5443,24028592
2018-06-17 20:00:00,5330,24009148
2018-06-17 21:00:00,5201,24683278
2018-06-17 22:00:00,5233,24579472
2018-06-17 23:00:00,6109,27091368
2018-06-18 00:00:00,5968,26582224
2018-06-18 01:00:00,5072,25884096
2018-06-18 02:00:00,4862,25401968
2018-06-18 03:00:00,4791,24571168
2018-06-18 04:00:00,4723,24608256
2018-06-18 05:00:00,4620,24620592
2018-06-18 06:00:00,4672,22854192
2018-06-18 07:00:00,4554,22464832
2018-06-18 08:00:00,4510,22624528
2018-06-18 09:00:00,4735,23119104
2018-06-18 10:00:00,4900,23834704
2018-06-18 11:00:00,5066,23420696
2018-06-18 12:00:00,5806,31377736
2018-06-18 13:00:00,9155,43586860
2018-06-18 14:00:00,5306,27956046
2018-06-18 15:00:00,10845,51208568
2018-06-18 16:00:00,13287,54434640
2018-06-18 17:00:00,5178,30268560
2018-06-18 18:00:00,4828,24931480
2018-06-18 19:00:00,4939,26129208
2018-06-18 20:00:00,4934,25271284
2018-06-18 21:00:00,4866,25170064
2018-06-18 22:00:00,4904,24805400
2018-06-18 23:00:00,7868,40243400
2018-06-19 00:00:00,6571,34239744
2018-06-19 01:00:00,4964,45698688
2018-06-19 02:00:00,4852,48410720
2018-06-19 03:00:00,5015,88974908
2018-06-19 04:00:00,4820,91672216
2018-06-19 05:00:00,4793,106325776
2018-06-19 06:00:00,4437,91821472
2018-06-19 07:00:00,3923,54308248
2018-06-19 08:00:00,3719,36946236
2018-06-19 09:00:00,3267,16660900
2018-06-19 10:00:00,3172,10902720
2018-06-19 11:00:00,3275,11193336
2018-06-19 12:00:00,3161,11656588
2018-06-19 13:00:00,3532,12780092
2018-06-19 14:00:00,3489,12261670
2018-06-19 15:00:00,3713,11512982
2018-06-19 16:00:00,3520,11618428
2018-06-19 17:00:00,3626,11547798
2018-06-19 18:00:00,4421,16388992
2018-06-19 19:00:00,6003,62271732
2018-06-19 20:00:00,4684,61173364
2018-06-19 21:00:00,4133,60659144
2018-06-19 22:00:00,4867,80665384
2018-06-19 23:00:00,3736,39512684
2018-06-20 00:00:00,3416,20241502
2018-06-20 01:00:00,3204,14455306
2018-06-20 02:00:00,3161,12543328
2018-06-20 03:00:00,2985,12035508
2018-06-20 04:00:00,2883,11599788
2018-06-20 05:00:00,2764,11229136
2018-06-20 06:00:00,2715,10811628
2018-06-20 07:00:00,2635,10194952
2018-06-20 08:00:00,2678,10197020
2018-06-20 09:00:00,26218,251007000
2018-06-20 10:00:00,25716,245431746
2018-06-20 11:00:00,22783,215159478
2018-06-20 12:00:00,20388,188591666
2018-06-20 13:00:00,16972,152730226
2018-06-20 14:00:00,14478,128713984
2018-06-20 15:00:00,11447,97500686
2018-06-20 16:00:00,9488,79528284
2018-06-20 17:00:00,8062,66880518
2018-06-20 18:00:00,7651,60704318
2018-06-20 19:00:00,6206,46002666
2018-06-20 20:00:00,5443,38219028
2018-06-20 21:00:00,5299,35374828
2018-06-20 22:00:00,4762,30140938
2018-06-20 23:00:00,4760,27652354
2018-06-21 00:00:00,4403,24329214
2018-06-21 01:00:00,3898,19757502
2018-06-21 02:00:00,3473,16637110
2018-06-21 03:00:00,3384,15858762
2018-06-21 04:00:00,3203,14153392
2018-06-21 05:00:00,3027,14587316
2018-06-21 06:00:00,2883,12057488
2018-06-21 07:00:00,2716,9871796
2018-06-21 08:00:00,2584,9201888
2018-06-21 09:00:00,2980,15593028
2018-06-21 10:00:00,2989,11553844
2018-06-21 11:00:00,4925,17350740
2018-06-21 12:00:00,4127,15102434
2018-06-21 13:00:00,4163,26745950
2018-06-21 14:00:00,3509,19978228
2018-06-21 15:00:00,3415,15396548
2018-06-21 16:00:00,3145,14980256
2018-06-21 17:00:00,2647,8508036
2018-06-21 18:00:00,2986,16919330
2018-06-21 19:00:00,2992,15873848
2018-06-21 20:00:00,2734,15890540
2018-06-21 21:00:00,2792,16007460
2018-06-21 22:00:00,3846,15240644
2018-06-21 23:00:00,2914,10814036
2018-06-22 00:00:00,2689,8734532
2018-06-22 01:00:00,2229,8021296
2018-06-22 02:00:00,3284,9469884
2018-06-22 03:00:00,3071,9106960
2018-06-22 04:00:00,3059,9927656
2018-06-22 05:00:00,2937,10887456
2018-06-22 06:00:00,2868,9165504
2018-06-22 07:00:00,2695,7542512
2018-06-22 08:00:00,2528,7682408
2018-06-22 09:00:00,2924,13437480
2018-06-22 10:00:00,2995,16184552
2018-06-22 11:00:00,2908,13921560
2018-06-22 12:00:00,3248,14241444
2018-06-22 13:00:00,3018,11380740
2018-06-22 14:00:00,4462,24808998
2018-06-22 15:00:00,8390,57098601
2018-06-22 16:00:00,8985,64106256
2018-06-22 17:00:00,8515,58956174
2018-06-22 18:00:00,8418,59218402
2018-06-22 19:00:00,8443,61405474
2018-06-22 20:00:00,8448,61391404
2018-06-22 21:00:00,7826,56014944
2018-06-22 22:00:00,6655,46792804
2018-06-22 23:00:00,4687,31299672
2018-06-23 00:00:00,4263,29014840
2018-06-23 01:00:00,4162,27884208
2018-06-23 02:00:00,4092,27352084
2018-06-23 03:00:00,4026,26869160
2018-06-23 04:00:00,3934,26154448
2018-06-23 05:00:00,3930,25352380
2018-06-23 06:00:00,3808,25567800
2018-06-23 07:00:00,3845,25379864
2018-06-23 08:00:00,3887,28645118
2018-06-23 09:00:00,4022,27329056
2018-06-23 10:00:00,3780,28793576
2018-06-23 11:00:00,3848,28671728
2018-06-23 12:00:00,3778,27971244
2018-06-23 13:00:00,3706,26027100
2018-06-23 14:00:00,3743,30860788
2018-06-23 15:00:00,3864,30623650
2018-06-23 16:00:00,4239,31127054
2018-06-23 17:00:00,3818,34018938
2018-06-23 18:00:00,3683,30947890
2018-06-23 19:00:00,3580,29839586
2018-06-23 20:00:00,3489,27913712
2018-06-23 21:00:00,3403,27127160
2018-06-23 22:00:00,3283,26493480
2018-06-23 23:00:00,3244,26468800
2018-06-24 00:00:00,3129,24624304
2018-06-24 01:00:00,3139,24772952
2018-06-24 02:00:00,3004,24179616
2018-06-24 03:00:00,2859,22571872
2018-06-24 04:00:00,2769,21704120
2018-06-24 05:00:00,2726,21304992
2018-06-24 06:00:00,2697,20656264
2018-06-24 07:00:00,2809,20543578
2018-06-24 08:00:00,2609,19779626
2018-06-24 09:00:00,2502,19161362
2018-06-24 10:00:00,2508,19129320
2018-06-24 11:00:00,2489,18876564
2018-06-24 12:00:00,2595,18418302
2018-06-24 13:00:00,2494,18820800
2018-06-24 14:00:00,2320,15986296
2018-06-24 15:00:00,2256,15814144
2018-06-24 16:00:00,2281,14796632
2018-06-24 17:00:00,2180,12909496
2018-06-24 18:00:00,1911,10805440
2018-06-24 19:00:00,1753,9083952
2018-06-24 20:00:00,1682,8653824
2018-06-24 21:00:00,1650,7681808
2018-06-24 22:00:00,1613,6688232
2018-06-24 23:00:00,1697,6430128
2018-06-25 00:00:00,1640,6331608
2018-06-25 01:00:00,3130,12889008
2018-06-25 02:00:00,1356,3646120
2018-06-25 03:00:00,1326,3196328
2018-06-25 04:00:00,1298,2917992
2018-06-25 05:00:00,1268,2800168
2018-06-25 06:00:00,1362,2915880
2018-06-25 07:00:00,1342,3452232
2018-06-25 08:00:00,1268,2977870
2018-06-25 09:00:00,1480,5597850
2018-06-25 10:00:00,6287,47482226
2018-06-25 11:00:00,6565,45251028
2018-06-25 12:00:00,7438,61535071
2018-06-25 13:00:00,8989,79119598
2018-06-25 14:00:00,16911,172198488
2018-06-25 15:00:00,16834,171858664
2018-06-25 16:00:00,17802,172949408
2018-06-25 17:00:00,16592,173490208
2018-06-25 18:00:00,16764,171537832
2018-06-25 19:00:00,15760,160406762
2018-06-25 20:00:00,13182,129346640
2018-06-25 21:00:00,18263,144797584
2018-06-25 22:00:00,13361,127940294
2018-06-25 23:00:00,13113,124483544
2018-06-26 00:00:00,12992,123314490
2018-06-26 01:00:00,12697,120740680
2018-06-26 02:00:00,12119,113952920
2018-06-26 03:00:00,10742,97779448
2018-06-26 04:00:00,9325,82035504
2018-06-26 05:00:00,8590,76865000
2018-06-26 06:00:00,8434,72590744
2018-06-26 07:00:00,8294,69976536
2018-06-26 08:00:00,8267,72654080
2018-06-26 09:00:00,8653,74186736
2018-06-26 10:00:00,8654,74832504
2018-06-26 11:00:00,9971,86576884
2018-06-26 12:00:00,13864,140547562
2018-06-26 13:00:00,12569,120751998
2018-06-26 14:00:00,9252,87242344
2018-06-26 15:00:00,8596,76477886
2018-06-26 16:00:00,8306,74777046
2018-06-26 17:00:00,9673,76148008
2018-06-26 18:00:00,8203,68665776
2018-06-26 19:00:00,8242,68329848
2018-06-26 20:00:00,7761,64856464
2018-06-26 21:00:00,7323,61949624
2018-06-26 22:00:00,7085,65220810
2018-06-26 23:00:00,6545,55130192
2018-06-27 00:00:00,6768,55098695
2018-06-27 01:00:00,7625,53576224
2018-06-27 02:00:00,21956,130993829
2018-06-27 03:00:00,7009,48495536
2018-06-27 04:00:00,6052,44162680
2018-06-27 05:00:00,5321,41991840
2018-06-27 06:00:00,5045,38644272
2018-06-27 07:00:00,4815,36073632
2018-06-27 08:00:00,4555,33147032
2018-06-27 09:00:00,4432,32753843
2018-06-27 10:00:00,4384,37653540
2018-06-27 11:00:00,4500,41476668
2018-06-27 12:00:00,4210,35852192
2018-06-27 13:00:00,3755,27372004
2018-06-27 14:00:00,4162,29622488
2018-06-27 15:00:00,3785,30234916
2018-06-27 16:00:00,7541,72092220
2018-06-27 17:00:00,7288,60533448
2018-06-27 18:00:00,7018,58791608
2018-06-27 19:00:00,6912,57056312
2018-06-27 20:00:00,6964,60271332
2018-06-27 21:00:00,6500,55852496
2018-06-27 22:00:00,5559,44636892
2018-06-27 23:00:00,4597,38351044
2018-06-28 00:00:00,3431,21830948
2018-06-28 01:00:00,3196,15504354
2018-06-28 02:00:00,3090,15136204
2018-06-28 03:00:00,2870,11332276
2018-06-28 04:00:00,2655,9537972
2018-06-28 05:00:00,2684,8900076
2018-06-28 06:00:00,2572,7037556
2018-06-28 07:00:00,2515,6207092
2018-06-28 08:00:00,2682,7207522
2018-06-28 09:00:00,3025,13394632
2018-06-28 10:00:00,17793,95894732
2018-06-28 11:00:00,3665,21597646
2018-06-28 12:00:00,4469,28832023
2018-06-28 13:00:00,3990,22022797
2018-06-28 14:00:00,3757,20519664
2018-06-28 15:00:00,3628,19938552
2018-06-28 16:00:00,3452,12232528
2018-06-28 17:00:00,4359,21890324
2018-06-28 18:00:00,3895,18724474
2018-06-28 19:00:00,3739,17274654
2018-06-28 20:00:00,3597,21433280
2018-06-28 21:00:00,3793,20485864
2018-06-28 22:00:00,3560,9932664
2018-06-28 23:00:00,3102,8696664
2018-06-29 00:00:00,3186,8396448
2018-06-29 01:00:00,3777,11913552
2018-06-29 02:00:00,3097,14113632
2018-06-29 03:00:00,3017,8220136
2018-06-29 04:00:00,2891,8292384
2018-06-29 05:00:00,2579,7598664
2018-06-29 06:00:00,2543,7357208
2018-06-29 07:00:00,2597,7479144
2018-06-29 08:00:00,2448,6883608
2018-06-29 09:00:00,2845,10453728
2018-06-29 10:00:00,3448,14859592
2018-06-29 11:00:00,3612,14977730
2018-06-29 12:00:00,3857,12155968
2018-06-29 13:00:00,3635,9416304
2018-06-29 14:00:00,3286,10396172
2018-06-29 15:00:00,3290,10355732
2018-06-29 16:00:00,4084,13694143
2018-06-29 17:00:00,3281,7573168
2018-06-29 18:00:00,3647,25158648
2018-06-29 19:00:00,4389,24387376
2018-06-29 20:00:00,6011,18248704
2018-06-29 21:00:00,3624,13039876
2018-06-29 22:00:00,3718,10772880
2018-06-29 23:00:00,3651,9444168
2018-06-30 00:00:00,3470,8925384
2018-06-30 01:00:00,3496,8509000
2018-06-30 02:00:00,3367,7693856
2018-06-30 03:00:00,3295,9250624
2018-06-30 04:00:00,3197,10108184
2018-06-30 05:00:00,2960,5293144
2018-06-30 06:00:00,3002,6429560
2018-06-30 07:00:00,2925,5530104
2018-06-30 08:00:00,2958,11571784
2018-06-30 09:00:00,2755,13003048
2018-06-30 10:00:00,2903,12366648
2018-06-30 11:00:00,2710,8900760
2018-06-30 12:00:00,2699,7648864
2018-06-30 13:00:00,2769,5704144
2018-06-30 14:00:00,2752,4949024
2018-06-30 15:00:00,2810,4986112
2018-06-30 16:00:00,2890,6415148
2018-06-30 17:00:00,3144,9033596
2018-06-30 18:00:00,3639,13068748
2018-06-30 19:00:00,3204,7274524
2018-06-30 20:00:00,3126,8730204
2018-06-30 21:00:00,3029,5034830
2018-06-30 22:00:00,3016,4727155
2018-06-30 23:00:00,2977,5413896
2018-07-01 00:00:00,2938,4868744
2018-07-01 01:00:00,2988,10581232
2018-07-01 02:00:00,2882,7383184
2018-07-01 03:00:00,2739,4437648
2018-07-01 04:00:00,2679,4305824
2018-07-01 05:00:00,2603,3833656
2018-07-01 06:00:00,2583,4584536
2018-07-01 07:00:00,2471,3798720
2018-07-01 08:00:00,2473,3839456
2018-07-01 09:00:00,2503,4212224
2018-07-01 10:00:00,2517,6331456
2018-07-01 11:00:00,2545,6896424
2018-07-01 12:00:00,2443,4862224
2018-07-01 13:00:00,2655,4924848
2018-07-01 14:00:00,2272,2248544
2018-07-01 15:00:00,2662,7494576
2018-07-01 16:00:00,4584,18281456
2018-07-01 17:00:00,4241,8339824
2018-07-01 18:00:00,5652,7656048
2018-07-01 19:00:00,3485,4583216
2018-07-01 20:00:00,6174,27890592
2018-07-01 21:00:00,3163,4350072
2018-07-01 22:00:00,3030,3541480
2018-07-01 23:00:00,3089,3000688
2018-07-02 00:00:00,2976,2849440
2018-07-02 01:00:00,2870,2712336
2018-07-02 02:00:00,2446,2076672
2018-07-02 03:00:00,2310,1875408
2018-07-02 04:00:00,2250,1725728
2018-07-02 05:00:00,2119,1592288
2018-07-02 06:00:00,2085,1562896
2018-07-02 07:00:00,2105,5939392
2018-07-02 08:00:00,2064,4404576
2018-07-02 09:00:00,1999,4413952
2018-07-02 10:00:00,3214,17741800
2018-07-02 11:00:00,4340,23436408
2018-07-02 12:00:00,2667,11964928
2018-07-02 13:00:00,2345,10078832
2018-07-02 14:00:00,2384,7302352
2018-07-02 15:00:00,9596,26357992
2018-07-02 16:00:00,3132,10922344
2018-07-02 17:00:00,2699,12001176
2018-07-02 18:00:00,2702,10544840
2018-07-02 19:00:00,5765,30737016
2018-07-02 20:00:00,5708,28341992
2018-07-02 21:00:00,7484,35378964
2018-07-02 22:00:00,3215,10333432
2018-07-02 23:00:00,3040,7900736
2018-07-03 00:00:00,2548,6597228
2018-07-03 01:00:00,2181,5010296
2018-07-03 02:00:00,2113,4260320
2018-07-03 03:00:00,2103,4066048
2018-07-03 04:00:00,2031,2827192
2018-07-03 05:00:00,1979,2574384
2018-07-03 06:00:00,2201,2789720
2018-07-03 07:00:00,2177,2707984
2018-07-03 08:00:00,3377,12660824
2018-07-03 09:00:00,2201,3251368
2018-07-03 10:00:00,2882,8154216
2018-07-03 11:00:00,5828,29628754
2018-07-03 12:00:00,5969,39684008
2018-07-03 13:00:00,6407,43020256
2018-07-03 14:00:00,6151,41500216
2018-07-03 15:00:00,6440,42979688
2018-07-03 16:00:00,6831,43763056
2018-07-03 17:00:00,43257,203367520
2018-07-03 18:00:00,42967,201090880
2018-07-03 19:00:00,42612,203105424
2018-07-03 20:00:00,7494,131202144
2018-07-03 21:00:00,6779,127162759
2018-07-03 22:00:00,7021,127548804
2018-07-03 23:00:00,7234,130700099
2018-07-04 00:00:00,6974,132662846
2018-07-04 01:00:00,7067,131403276
2018-07-04 02:00:00,6848,127754277
2018-07-04 03:00:00,6701,125899521
2018-07-04 04:00:00,6700,127963402
2018-07-04 05:00:00,6561,125580685
2018-07-04 06:00:00,6501,124545784
2018-07-04 07:00:00,6479,124309834
2018-07-04 08:00:00,6380,120614575
2018-07-04 09:00:00,6581,118344768
2018-07-04 10:00:00,6712,117173520
2018-07-04 11:00:00,6758,119071840
2018-07-04 12:00:00,6719,122438086
2018-07-04 13:00:00,6786,121923832
2018-07-04 14:00:00,7032,124588008
2018-07-04 15:00:00,7689,131040680
2018-07-04 16:00:00,7214,120057944
2018-07-04 17:00:00,6667,113066314
2018-07-04 18:00:00,7171,116739967
2018-07-04 19:00:00,6676,112775839
2018-07-04 20:00:00,6238,108354478
2018-07-04 21:00:00,5862,100075670
2018-07-04 22:00:00,5789,95103619
2018-07-04 23:00:00,5675,90815431
2018-07-05 00:00:00,5412,85800854
2018-07-05 01:00:00,5346,83092196
2018-07-05 02:00:00,5204,79563108
2018-07-05 03:00:00,5061,76043388
2018-07-05 04:00:00,5040,73890036
2018-07-05 05:00:00,5051,70719008
2018-07-05 06:00:00,4858,67924642
2018-07-05 07:00:00,4524,65028404
2018-07-05 08:00:00,6063,73994084
2018-07-05 09:00:00,4371,57989132
2018-07-05 10:00:00,4459,60262460
2018-07-05 11:00:00,4284,59187862
2018-07-05 12:00:00,14464,104531346
2018-07-05 13:00:00,5540,56364788
2018-07-05 14:00:00,3525,44018468
2018-07-05 15:00:00,6625,56720672
2018-07-05 16:00:00,5541,63402978
2018-07-05 17:00:00,3565,37702364
2018-07-05 18:00:00,2860,33880188
2018-07-05 19:00:00,2609,32731824
2018-07-05 20:00:00,2676,35378436
2018-07-05 21:00:00,2796,35338240
2018-07-05 22:00:00,2581,30537712
2018-07-05 23:00:00,2298,27453104
2018-07-06 00:00:00,6050,105094224
2018-07-06 01:00:00,5864,100846520
2018-07-06 02:00:00,5944,99900704
2018-07-06 03:00:00,5834,99021616
2018-07-06 04:00:00,5332,91023528
2018-07-06 05:00:00,1716,18981572
2018-07-06 06:00:00,1584,16087894
2018-07-06 07:00:00,1555,15784232
2018-07-06 08:00:00,1514,14531392
2018-07-06 09:00:00,1628,14516726
2018-07-06 10:00:00,7212,66627958
2018-07-06 11:00:00,2631,23634068
2018-07-06 12:00:00,2100,15841456
2018-07-06 13:00:00,2039,17034848
2018-07-06 14:00:00,10701,125308960
2018-07-06 15:00:00,2737,19781288
2018-07-06 16:00:00,6170,92926448
2018-07-06 17:00:00,10079,102244490
2018-07-06 18:00:00,15089,131053470
2018-07-06 19:00:00,7145,48827566
2018-07-06 20:00:00,9885,109816272
2018-07-06 21:00:00,5473,31007752
2018-07-06 22:00:00,4661,28603144
2018-07-06 23:00:00,3975,26713264
2018-07-07 00:00:00,3676,25818768
2018-07-07 01:00:00,3471,24999856
2018-07-07 02:00:00,3400,25216144
2018-07-07 03:00:00,3284,24164944
2018-07-07 04:00:00,3262,23744784
2018-07-07 05:00:00,3173,22869360
2018-07-07 06:00:00,3085,22642976
2018-07-07 07:00:00,3045,22199392
2018-07-07 08:00:00,2910,21773440
2018-07-07 09:00:00,2916,21644048
2018-07-07 10:00:00,3307,24537712
2018-07-07 11:00:00,2922,20774064
2018-07-07 12:00:00,2796,19623584
2018-07-07 13:00:00,2680,18762432
2018-07-07 14:00:00,6653,50414320
2018-07-07 15:00:00,5672,38105904
2018-07-07 16:00:00,8615,65757920
2018-07-07 17:00:00,3069,23162640
2018-07-07 18:00:00,2771,20360160
2018-07-07 19:00:00,2689,20322768
2018-07-07 20:00:00,2760,20478520
2018-07-07 21:00:00,2830,20846616
2018-07-07 22:00:00,10374,24135400
2018-07-07 23:00:00,3745,17354896
2018-07-08 00:00:00,2480,15610496
2018-07-08 01:00:00,2363,17058000
2018-07-08 02:00:00,2363,16856272
2018-07-08 03:00:00,1996,15867728
2018-07-08 04:00:00,1732,13533120
2018-07-08 05:00:00,1539,11886400
2018-07-08 06:00:00,1450,10988736
2018-07-08 07:00:00,1427,10654000
2018-07-08 08:00:00,2487,25758064
2018-07-08 09:00:00,1910,15855528
2018-07-08 10:00:00,1452,10576176
2018-07-08 11:00:00,1166,7811720
2018-07-08 12:00:00,1267,8141712
2018-07-08 13:00:00,1349,8598740
2018-07-08 14:00:00,5608,88695482
2018-07-08 15:00:00,5678,89873733
2018-07-08 16:00:00,5454,90879376
2018-07-08 17:00:00,3447,56679440
2018-07-08 18:00:00,4809,84376960
2018-07-08 19:00:00,4405,77025472
2018-07-08 20:00:00,804,5365664
2018-07-08 21:00:00,818,4314408
2018-07-08 22:00:00,698,2936024
2018-07-08 23:00:00,533,4088232
2018-07-09 00:00:00,558,5450976
2018-07-09 01:00:00,461,4104736
2018-07-09 02:00:00,372,5207088
2018-07-09 03:00:00,321,3441216
2018-07-09 04:00:00,308,3414032
2018-07-09 05:00:00,285,4889216
2018-07-09 06:00:00,221,2824280
2018-07-09 07:00:00,193,2516456
2018-07-09 08:00:00,215,2112704
2018-07-09 09:00:00,536,6315552
2018-07-09 10:00:00,531,6783968
2018-07-09 11:00:00,288,4376976
2018-07-09 12:00:00,16,57288
2018-07-09 13:00:00,785,5265032
2018-07-09 14:00:00,1358,9044044
2018-07-09 15:00:00,1808,14978484
2018-07-09 16:00:00,2075,15352004
2018-07-09 17:00:00,1755,14312617
2018-07-09 18:00:00,1753,12118623
2018-07-09 19:00:00,1462,7336688
2018-07-09 20:00:00,2117,16572790
2018-07-09 21:00:00,1444,10190113
2018-07-09 22:00:00,1329,8600835
2018-07-09 23:00:00,1257,11487751
2018-07-10 00:00:00,1341,16139904
2018-07-10 01:00:00,1591,15213627
2018-07-10 02:00:00,1846,8877213
2018-07-10 03:00:00,1178,10225544
2018-07-10 04:00:00,1025,8396311
2018-07-10 05:00:00,1163,7481350
2018-07-10 06:00:00,1071,7535140
2018-07-10 07:00:00,1351,8411255
2018-07-10 08:00:00,1182,8210903
2018-07-10 09:00:00,1324,10688868
2018-07-10 10:00:00,1769,11788837
2018-07-10 11:00:00,1785,11770438
2018-07-10 12:00:00,2043,16401019
2018-07-10 13:00:00,2326,14290478
2018-07-10 14:00:00,3048,13939613
2018-07-10 15:00:00,3257,14939491
2018-07-10 16:00:00,2925,17858103
2018-07-10 17:00:00,2627,19460459
2018-07-10 18:00:00,2451,15530823
2018-07-10 19:00:00,2230,14936100
2018-07-10 20:00:00,2366,16761199
2018-07-10 21:00:00,2662,15463792
2018-07-10 22:00:00,2612,14437872
2018-07-10 23:00:00,2395,12633021
2018-07-11 00:00:00,2290,13126902
2018-07-11 01:00:00,1808,10725292
2018-07-11 02:00:00,1614,9822228
2018-07-11 03:00:00,1511,8681488
2018-07-11 04:00:00,1490,13061808
2018-07-11 05:00:00,1449,15592322
2018-07-11 06:00:00,1303,9924526
2018-07-11 07:00:00,1219,6426992
2018-07-11 08:00:00,1252,6027085
2018-07-11 09:00:00,1397,6494908
2018-07-11 10:00:00,1427,6716350
2018-07-11 11:00:00,2478,9530968
2018-07-11 12:00:00,2613,9670756
2018-07-11 13:00:00,7753,47321069
2018-07-11 14:00:00,14919,64971038
2018-07-11 15:00:00,10814,59045978
2018-07-11 16:00:00,5979,39631360
2018-07-11 17:00:00,5851,40809912
2018-07-11 18:00:00,5871,43542689
2018-07-11 19:00:00,5718,40690869
2018-07-11 20:00:00,5777,38906307
2018-07-11 21:00:00,6972,38978754
2018-07-11 22:00:00,6662,40418731
2018-07-11 23:00:00,6514,37323020
2018-07-12 00:00:00,4968,21861587
2018-07-12 01:00:00,4711,20141264
2018-07-12 02:00:00,4428,18584822
2018-07-12 03:00:00,4390,21298371
2018-07-12 04:00:00,4259,17655575
2018-07-12 05:00:00,4135,16368215
2018-07-12 06:00:00,3945,15245902
2018-07-12 07:00:00,3765,17145132
2018-07-12 08:00:00,3155,10226678
2018-07-12 09:00:00,2996,11521732
2018-07-12 10:00:00,3192,15225272
2018-07-12 11:00:00,3301,8491180
2018-07-12 12:00:00,6748,20227369
2018-07-12 13:00:00,3872,16397359
2018-07-12 14:00:00,3899,19198851
2018-07-12 15:00:00,4755,32201101
2018-07-12 16:00:00,3654,15662515
2018-07-12 17:00:00,3886,22329783
2018-07-12 18:00:00,3774,22619679
2018-07-12 19:00:00,3677,20938827
2018-07-12 20:00:00,6753,42675178
2018-07-12 21:00:00,6557,41587662
2018-07-12 22:00:00,5586,38075882
2018-07-12 23:00:00,5225,35665424
2018-07-13 00:00:00,5076,33933514
2018-07-13 01:00:00,4893,32315970
2018-07-13 02:00:00,4722,30847946
2018-07-13 03:00:00,4559,28794218
2018-07-13 04:00:00,4453,28204890
2018-07-13 05:00:00,4390,26564370
2018-07-13 06:00:00,4302,26215458
2018-07-13 07:00:00,4227,25222738
2018-07-13 08:00:00,4541,26982354
2018-07-13 09:00:00,8138,63269130
2018-07-13 10:00:00,29621,111187226
2018-07-13 11:00:00,28534,103717646
2018-07-13 12:00:00,29044,100487862
2018-07-13 13:00:00,28506,102134242
2018-07-13 14:00:00,31755,121172394
2018-07-13 15:00:00,15905,88617436
2018-07-13 16:00:00,7215,53840708
2018-07-13 17:00:00,6193,44172748
2018-07-13 18:00:00,5699,41495025
2018-07-13 19:00:00,5268,37184332
2018-07-13 20:00:00,5184,38940632
2018-07-13 21:00:00,4782,39064080
2018-07-13 22:00:00,5189,35104822
2018-07-13 23:00:00,4363,27975532
2018-07-14 00:00:00,3139,16305890
2018-07-14 01:00:00,2237,8975842
2018-07-14 02:00:00,2007,6647176
2018-07-14 03:00:00,2872,5960000
2018-07-14 04:00:00,2763,5219840
2018-07-14 05:00:00,2495,3857176
2018-07-14 06:00:00,1768,4128428
2018-07-14 07:00:00,1655,3294504
2018-07-14 08:00:00,1677,3689492
2018-07-14 09:00:00,2270,7166528
2018-07-14 10:00:00,2057,4039504
2018-07-14 11:00:00,1648,3104632
2018-07-14 12:00:00,1953,2617244
2018-07-14 13:00:00,1981,5187592
2018-07-14 14:00:00,1933,3211540
2018-07-14 15:00:00,1577,2958188
2018-07-14 16:00:00,4532,40152544
2018-07-14 17:00:00,3596,24435640
2018-07-14 18:00:00,3489,25634264
2018-07-14 19:00:00,3354,24577288
2018-07-14 20:00:00,3341,24254656
2018-07-14 21:00:00,3351,25704080
2018-07-14 22:00:00,3331,25101568
2018-07-14 23:00:00,3133,23542160
2018-07-15 00:00:00,3120,23096960
2018-07-15 01:00:00,3090,22657024
2018-07-15 02:00:00,3073,21716688
2018-07-15 03:00:00,3124,21575616
2018-07-15 04:00:00,3192,21403584
2018-07-15 05:00:00,3161,21188304
2018-07-15 06:00:00,3130,20872912
2018-07-15 07:00:00,2149,11238136
2018-07-15 08:00:00,1646,6444496
2018-07-15 09:00:00,1642,10591056
2018-07-15 10:00:00,1628,8347424
2018-07-15 11:00:00,1565,5745248
2018-07-15 12:00:00,1489,5125280
2018-07-15 13:00:00,1456,4420296
2018-07-15 14:00:00,1950,11776908
2018-07-15 15:00:00,1750,10750556
2018-07-15 16:00:00,2549,7175148
2018-07-15 17:00:00,1496,4761868
2018-07-15 18:00:00,1486,4718872
2018-07-15 19:00:00,1435,4202848
2018-07-15 20:00:00,1408,4192056
2018-07-15 21:00:00,4094,21323004
2018-07-15 22:00:00,4413,20110016
2018-07-15 23:00:00,4933,20391856
2018-07-16 00:00:00,4326,17087940
2018-07-16 01:00:00,3182,5389556
2018-07-16 02:00:00,2715,4497076
2018-07-16 03:00:00,1717,3440380
2018-07-16 04:00:00,1418,2702600
2018-07-16 05:00:00,1276,2576528
2018-07-16 06:00:00,1226,2392144
2018-07-16 07:00:00,1170,2282864
2018-07-16 08:00:00,1388,2424936
2018-07-16 09:00:00,3586,22364576
2018-07-16 10:00:00,3834,19443260
2018-07-16 11:00:00,4089,30551116
2018-07-16 12:00:00,3765,18663596
2018-07-16 13:00:00,2328,6879316
2018-07-16 14:00:00,21032,50498836
2018-07-16 15:00:00,21994,62941172
2018-07-16 16:00:00,5066,45679752
2018-07-16 17:00:00,4504,32263300
2018-07-16 18:00:00,3955,28055036
2018-07-16 19:00:00,3452,23015380
2018-07-16 20:00:00,3236,22816404
2018-07-16 21:00:00,3771,38875688
2018-07-16 22:00:00,3582,37451415
2018-07-16 23:00:00,3537,28402671
2018-07-17 00:00:00,3364,23726027
2018-07-17 01:00:00,3241,23317019
2018-07-17 02:00:00,3154,22458371
2018-07-17 03:00:00,4363,27632355
2018-07-17 04:00:00,2404,16351531
2018-07-17 05:00:00,1108,6031280
2018-07-17 06:00:00,868,4384028
2018-07-17 07:00:00,725,6592992
2018-07-17 08:00:00,2010,30382360
2018-07-17 09:00:00,1485,18804768
2018-07-17 10:00:00,694,19926282
2018-07-17 11:00:00,1047,21981902
2018-07-17 12:00:00,762,14913952
2018-07-17 13:00:00,466,8523720
2018-07-17 14:00:00,1322,10467877
2018-07-17 15:00:00,1603,18614177
2018-07-17 16:00:00,4657,66118488
2018-07-17 17:00:00,5500,93456656
2018-07-17 18:00:00,4901,88099832
2018-07-17 19:00:00,5630,77309212
2018-07-17 20:00:00,4609,53595660
2018-07-17 21:00:00,4750,65641647
2018-07-17 22:00:00,5133,66354818
2018-07-17 23:00:00,5269,69869574
2018-07-18 00:00:00,6081,99692846
2018-07-18 01:00:00,5511,87259274
2018-07-18 02:00:00,5062,77904022
2018-07-18 03:00:00,4644,72454841
2018-07-18 04:00:00,4241,66496981
2018-07-18 05:00:00,3955,61561157
2018-07-18 06:00:00,2742,48229905
2018-07-18 07:00:00,2090,36300635
2018-07-18 08:00:00,2037,33477207
2018-07-18 09:00:00,1921,28317631
2018-07-18 10:00:00,2183,33344743
2018-07-18 11:00:00,1820,23434880
2018-07-18 12:00:00,2117,23505140
2018-07-18 13:00:00,6080,67554366
2018-07-18 14:00:00,7201,77560543
2018-07-18 15:00:00,5756,71530687
2018-07-18 16:00:00,6749,86870272
2018-07-18 17:00:00,7647,101624035
2018-07-18 18:00:00,5426,66608408
2018-07-18 19:00:00,8778,96910357
2018-07-18 20:00:00,5500,59194278
2018-07-18 21:00:00,5372,58981761
2018-07-18 22:00:00,4736,55188680
2018-07-18 23:00:00,5511,80109642
2018-07-19 00:00:00,3370,48343658
2018-07-19 01:00:00,2845,46097952
2018-07-19 02:00:00,1305,14528200
2018-07-19 03:00:00,1078,12318320
2018-07-19 04:00:00,923,9757432
2018-07-19 05:00:00,832,8495496
2018-07-19 06:00:00,827,8552984
2018-07-19 07:00:00,884,10131560
2018-07-19 08:00:00,1275,32023274
2018-07-19 09:00:00,1621,50378916
2018-07-19 10:00:00,1688,43619472
2018-07-19 11:00:00,1944,30422162
2018-07-19 12:00:00,4637,69692530
2018-07-19 13:00:00,2293,29827442
2018-07-19 14:00:00,1725,20848234
2018-07-19 15:00:00,1596,20953022
2018-07-19 16:00:00,2782,38933804
2018-07-19 17:00:00,4172,35889279
2018-07-19 18:00:00,1940,26527323
2018-07-19 19:00:00,1868,26924481
2018-07-19 20:00:00,1825,21096462
2018-07-19 21:00:00,1910,26139432
2018-07-19 22:00:00,2300,29728054
2018-07-19 23:00:00,26149,273415024
2018-07-20 00:00:00,25728,264865974
2018-07-20 01:00:00,6942,75380004
2018-07-20 02:00:00,2780,24949377
2018-07-20 03:00:00,2093,24130692
2018-07-20 04:00:00,1612,16928052
2018-07-20 05:00:00,1541,15575992
2018-07-20 06:00:00,1412,14403692
2018-07-20 07:00:00,1215,13125724
2018-07-20 08:00:00,1222,16450380
2018-07-20 09:00:00,1471,22872484
2018-07-20 10:00:00,1669,19826793
2018-07-20 11:00:00,5081,28305006
2018-07-20 12:00:00,1907,19404703
2018-07-20 13:00:00,1940,16181464
2018-07-20 14:00:00,3613,21689593
2018-07-20 15:00:00,5335,24419033
2018-07-20 16:00:00,1677,12610622
2018-07-20 17:00:00,1446,12700084
2018-07-20 18:00:00,1468,13632400
2018-07-20 19:00:00,1646,13354444
2018-07-20 20:00:00,1732,13403060
2018-07-20 21:00:00,1782,12864320
2018-07-20 22:00:00,1954,12750992
2018-07-20 23:00:00,2048,18966544
2018-07-21 00:00:00,16235,92416484
2018-07-21 01:00:00,1877,10650880
2018-07-21 02:00:00,2112,10733016
2018-07-21 03:00:00,1507,10678848
2018-07-21 04:00:00,1399,10815576
2018-07-21 05:00:00,1364,10515544
2018-07-21 06:00:00,1346,10132104
2018-07-21 07:00:00,1314,9730464
2018-07-21 08:00:00,1229,9929712
2018-07-21 09:00:00,1054,9659064
2018-07-21 10:00:00,1037,9589488
2018-07-21 11:00:00,969,9319120
2018-07-21 12:00:00,1208,21445758
2018-07-21 13:00:00,1179,23362894
2018-07-21 14:00:00,1231,22167824
2018-07-21 15:00:00,1266,23141021
2018-07-21 16:00:00,1545,22969705
2018-07-21 17:00:00,1524,23319973
2018-07-21 18:00:00,1315,21750375
2018-07-21 19:00:00,1130,20779180
2018-07-21 20:00:00,1207,23320695
2018-07-21 21:00:00,3243,27761512
2018-07-21 22:00:00,4821,18876816
2018-07-21 23:00:00,4272,27489368
2018-07-22 00:00:00,3102,22210104
2018-07-22 01:00:00,881,10045364
2018-07-22 02:00:00,855,9781848
2018-07-22 03:00:00,844,8859488
2018-07-22 04:00:00,951,9806112
2018-07-22 05:00:00,881,9143904
2018-07-22 06:00:00,817,8490240
2018-07-22 07:00:00,756,8219680
2018-07-22 08:00:00,730,8265024
2018-07-22 09:00:00,838,8931754
2018-07-22 10:00:00,3645,24612538
2018-07-22 11:00:00,3460,25029888
2018-07-22 12:00:00,3181,29967704
2018-07-22 13:00:00,2839,16177472
2018-07-22 14:00:00,2615,15490520
2018-07-22 15:00:00,2589,15652568
2018-07-22 16:00:00,2467,15035704
2018-07-22 17:00:00,2308,10885072
2018-07-22 18:00:00,2507,16500044
2018-07-22 19:00:00,2708,23576094
2018-07-22 20:00:00,2371,21678856
2018-07-22 21:00:00,2593,23552430
2018-07-22 22:00:00,2412,24306142
2018-07-22 23:00:00,2492,26026718
2018-07-23 00:00:00,3647,31171102
2018-07-23 01:00:00,2675,25902006
2018-07-23 02:00:00,1958,24321478
2018-07-23 03:00:00,1829,26275782
2018-07-23 04:00:00,1680,24053462
2018-07-23 05:00:00,1638,23279902
2018-07-23 06:00:00,1494,20931326
2018-07-23 07:00:00,1511,26644766
2018-07-23 08:00:00,1599,31558534
2018-07-23 09:00:00,2091,33896550
2018-07-23 10:00:00,2948,41164579
2018-07-23 11:00:00,5536,52327449
2018-07-23 12:00:00,4264,35149034
2018-07-23 13:00:00,4305,38072930
2018-07-23 14:00:00,3796,42773546
2018-07-23 15:00:00,6710,48940554
2018-07-23 16:00:00,12760,125753574
2018-07-23 17:00:00,14215,91306077
2018-07-23 18:00:00,13705,132601568
2018-07-23 19:00:00,12210,130860788
2018-07-23 20:00:00,10866,127042830
2018-07-23 21:00:00,9419,113118286
2018-07-23 22:00:00,3853,45663022
2018-07-23 23:00:00,3065,46417662
2018-07-24 00:00:00,2626,45920846
2018-07-24 01:00:00,2048,35171662
2018-07-24 02:00:00,2492,19081326
2018-07-24 03:00:00,2335,13545614
2018-07-24 04:00:00,1188,11721894
2018-07-24 05:00:00,968,10066998
2018-07-24 06:00:00,920,9514502
2018-07-24 07:00:00,3425,12885270
2018-07-24 08:00:00,4275,13357148
2018-07-24 09:00:00,2223,19944126
2018-07-24 10:00:00,2463,32754896
2018-07-24 11:00:00,4452,48287139
2018-07-24 12:00:00,3919,45684750
2018-07-24 13:00:00,4766,53880294
2018-07-24 14:00:00,2841,38161238
2018-07-24 15:00:00,3891,44355534
2018-07-24 16:00:00,5955,55564030
2018-07-24 17:00:00,2101,25266519
2018-07-24 18:00:00,1834,19890406
2018-07-24 19:00:00,1720,17956310
2018-07-24 20:00:00,1786,17953694
2018-07-24 21:00:00,2216,24126510
2018-07-24 22:00:00,3312,29949669
2018-07-24 23:00:00,1824,19574796
2018-07-25 00:00:00,2647,32080474
2018-07-25 01:00:00,1291,10800566
2018-07-25 02:00:00,1241,10051926
2018-07-25 03:00:00,1212,9551094
2018-07-25 04:00:00,1146,8973934
2018-07-25 05:00:00,1114,8803626
2018-07-25 06:00:00,1094,10240126
2018-07-25 07:00:00,1217,14223678
2018-07-25 08:00:00,2027,18335374
2018-07-25 09:00:00,6243,97014910
2018-07-25 10:00:00,5005,53605030
2018-07-25 11:00:00,6291,50598910
2018-07-25 12:00:00,2335,21477551
2018-07-25 13:00:00,2360,25488555
2018-07-25 14:00:00,15812,171507941
2018-07-25 15:00:00,19632,247372678
2018-07-25 16:00:00,13723,167110660
2018-07-25 17:00:00,14486,153016818
2018-07-25 18:00:00,6162,59908836
2018-07-25 19:00:00,3906,34987068
2018-07-25 20:00:00,7950,110608384
2018-07-25 21:00:00,6511,76029008
2018-07-25 22:00:00,4235,27425590
2018-07-25 23:00:00,4420,22963085
2018-07-26 00:00:00,3570,19693267
2018-07-26 01:00:00,2478,15437091
2018-07-26 02:00:00,5828,93830023
2018-07-26 03:00:00,3508,50379139
2018-07-26 04:00:00,1726,15243078
2018-07-26 05:00:00,1488,13169190
2018-07-26 06:00:00,1485,13003286
2018-07-26 07:00:00,5084,84166454
2018-07-26 08:00:00,5222,81517030
2018-07-26 09:00:00,2657,30626342
2018-07-26 10:00:00,2739,23355326
2018-07-26 11:00:00,2719,19852078
2018-07-26 12:00:00,3332,23324538
2018-07-26 13:00:00,2290,20533888
2018-07-26 14:00:00,3913,34582632
2018-07-26 15:00:00,3528,21643766
2018-07-26 16:00:00,3719,36073830
2018-07-26 17:00:00,4393,65089914
2018-07-26 18:00:00,4663,69554982
2018-07-26 19:00:00,4263,68835954
2018-07-26 20:00:00,4292,77308099
2018-07-26 21:00:00,3970,71315214
2018-07-26 22:00:00,3603,66796318
2018-07-26 23:00:00,3636,66148326
2018-07-27 00:00:00,3407,63581862
2018-07-27 01:00:00,2874,53239934
2018-07-27 02:00:00,2275,43226510
2018-07-27 03:00:00,2167,41268118
2018-07-27 04:00:00,2293,45609494
2018-07-27 05:00:00,2002,42319630
2018-07-27 06:00:00,2116,44594054
2018-07-27 07:00:00,2009,41006518
2018-07-27 08:00:00,2312,37977942
2018-07-27 09:00:00,2897,37285102
2018-07-27 10:00:00,2902,34450638
2018-07-27 11:00:00,2490,31312270
2018-07-27 12:00:00,2216,28572710
2018-07-27 13:00:00,2098,27729310
2018-07-27 14:00:00,1979,23415022
2018-07-27 15:00:00,2785,29993766
2018-07-27 16:00:00,11561,80082326
2018-07-27 17:00:00,12436,85562758
2018-07-27 18:00:00,10514,69093958
2018-07-27 19:00:00,2452,24895830
2018-07-27 20:00:00,3273,19482582
2018-07-27 21:00:00,6381,25954198
2018-07-27 22:00:00,3935,22037038
2018-07-27 23:00:00,1473,16742302
2018-07-28 00:00:00,1312,15026398
2018-07-28 01:00:00,1250,14456318
2018-07-28 02:00:00,1179,13049662
2018-07-28 03:00:00,1094,12034974
2018-07-28 04:00:00,1079,11954702
2018-07-28 05:00:00,1046,11488558
2018-07-28 06:00:00,1030,11433262
2018-07-28 07:00:00,1027,11427118
2018-07-28 08:00:00,974,20200082
2018-07-28 09:00:00,1039,21929084
2018-07-28 10:00:00,1357,19199854
2018-07-28 11:00:00,1353,16530470
2018-07-28 12:00:00,1329,14296478
2018-07-28 13:00:00,1333,13509750
2018-07-28 14:00:00,1306,13478150
2018-07-28 15:00:00,1383,12628974
2018-07-28 16:00:00,2477,17386926
2018-07-28 17:00:00,2176,14325590
2018-07-28 18:00:00,2239,12703834
2018-07-28 19:00:00,2022,12539722
2018-07-28 20:00:00,1818,11441502
2018-07-28 21:00:00,1293,10873206
2018-07-28 22:00:00,1100,10636470
2018-07-28 23:00:00,1121,10727470
2018-07-29 00:00:00,1240,10333262
2018-07-29 01:00:00,1224,10134614
2018-07-29 02:00:00,1206,9906518
2018-07-29 03:00:00,1186,9650518
2018-07-29 04:00:00,1185,9620518
2018-07-29 05:00:00,1183,9589494
2018-07-29 06:00:00,1166,9378934
2018-07-29 07:00:00,1160,9449398
2018-07-29 08:00:00,1180,9366494
2018-07-29 09:00:00,1191,9413470
2018-07-29 10:00:00,1180,9487910
2018-07-29 11:00:00,1182,9906486
2018-07-29 12:00:00,1093,9656038
2018-07-29 13:00:00,1203,9995694
2018-07-29 14:00:00,1169,10140766
2018-07-29 15:00:00,1323,42663086
2018-07-29 16:00:00,1219,9837414
2018-07-29 17:00:00,1225,9834182
2018-07-29 18:00:00,1209,9749510
2018-07-29 19:00:00,1365,9527686
2018-07-29 20:00:00,1233,20011126
2018-07-29 21:00:00,1741,26439574
2018-07-29 22:00:00,1304,12833286
2018-07-29 23:00:00,1073,9491062
2018-07-30 00:00:00,1360,9855894
2018-07-30 01:00:00,1500,10797974
2018-07-30 02:00:00,1981,11732518
2018-07-30 03:00:00,1821,10007110
2018-07-30 04:00:00,1589,8502662
2018-07-30 05:00:00,1245,7654478
2018-07-30 06:00:00,1226,7556174
2018-07-30 07:00:00,1423,7753166
2018-07-30 08:00:00,1449,7864366
2018-07-30 09:00:00,1381,7842350
2018-07-30 10:00:00,2964,14194158
2018-07-30 11:00:00,2636,22529990
2018-07-30 12:00:00,2672,25941126
2018-07-30 13:00:00,3141,16774710
2018-07-30 14:00:00,3015,14953438
2018-07-30 15:00:00,2985,18896341
2018-07-30 16:00:00,3127,12839650
2018-07-30 17:00:00,2968,11337339
2018-07-30 18:00:00,2749,11373938
2018-07-30 19:00:00,2167,10013838
2018-07-30 20:00:00,1896,10717806
2018-07-30 21:00:00,4585,19416414
2018-07-30 22:00:00,4999,24162758
2018-07-30 23:00:00,1994,14950294
2018-07-31 00:00:00,3650,17110502
2018-07-31 01:00:00,1910,12332054
2018-07-31 02:00:00,3001,12313030
2018-07-31 03:00:00,2499,10389630
2018-07-31 04:00:00,2061,9612006
2018-07-31 05:00:00,1439,7813990
2018-07-31 06:00:00,875,6763302
2018-07-31 07:00:00,869,6744918
2018-07-31 08:00:00,999,7010326
2018-07-31 09:00:00,1350,22062382
2018-07-31 10:00:00,1529,11915894
2018-07-31 11:00:00,1561,23946146
2018-07-31 12:00:00,4339,75682434
2018-07-31 13:00:00,6899,120473886
2018-07-31 14:00:00,4361,66141668
2018-07-31 15:00:00,2465,42237554
2018-07-31 16:00:00,1703,26949715
2018-07-31 17:00:00,1662,22327660
2018-07-31 18:00:00,5493,100994438
2018-07-31 19:00:00,2362,38498814
2018-07-31 20:00:00,1191,22477006
2018-07-31 21:00:00,971,19871558
2018-07-31 22:00:00,1881,20944926
2018-07-31 23:00:00,7352,104094574
2018-08-01 00:00:00,2731,22821862
2018-08-01 01:00:00,1836,8171406
2018-08-01 02:00:00,1680,6532158
2018-08-01 03:00:00,3327,7812262
2018-08-01 04:00:00,5858,86785094
2018-08-01 05:00:00,3280,35163110
2018-08-01 06:00:00,1871,7730438
2018-08-01 07:00:00,1841,6355486
2018-08-01 08:00:00,1737,5740078
2018-08-01 09:00:00,5270,78531222
2018-08-01 10:00:00,3860,61352942
2018-08-01 11:00:00,2606,25193774
2018-08-01 12:00:00,1897,12495390
2018-08-01 13:00:00,2502,30068770
2018-08-01 14:00:00,3816,45583118
2018-08-01 15:00:00,3713,40375046
2018-08-01 16:00:00,5675,62249702
2018-08-01 17:00:00,3606,42911890
2018-08-01 18:00:00,10563,26042322
2018-08-01 19:00:00,1273,5260222
2018-08-01 20:00:00,2000,8314294
2018-08-01 21:00:00,1341,14909286
2018-08-01 22:00:00,1350,6240546
2018-08-01 23:00:00,1444,5225644
2018-08-02 00:00:00,1430,5511350
2018-08-02 01:00:00,1253,5032226
2018-08-02 02:00:00,915,4388114
2018-08-02 03:00:00,555,3772912
2018-08-02 04:00:00,541,3703802
2018-08-02 05:00:00,518,3630310
2018-08-02 06:00:00,993,12851254
2018-08-02 07:00:00,971,16557950
2018-08-02 08:00:00,590,9945094
2018-08-02 09:00:00,1381,16050326
2018-08-02 10:00:00,1754,15629830
2018-08-02 11:00:00,1278,12206672
2018-08-02 12:00:00,1300,11625518
2018-08-02 13:00:00,1472,11340198
2018-08-02 14:00:00,3383,21175822
2018-08-02 15:00:00,1905,10542814
2018-08-02 16:00:00,3659,34992502
2018-08-02 17:00:00,4785,57214838
2018-08-02 18:00:00,4018,45883654
2018-08-02 19:00:00,5011,58710774
2018-08-02 20:00:00,3903,52328862
2018-08-02 21:00:00,2973,30201550
2018-08-02 22:00:00,1340,12834222
2018-08-02 23:00:00,1232,13635270
2018-08-03 00:00:00,1846,14043470
2018-08-03 01:00:00,2634,39428670
2018-08-03 02:00:00,1049,13178478
2018-08-03 03:00:00,755,7838766
2018-08-03 04:00:00,828,8805302
2018-08-03 05:00:00,939,12261918
2018-08-03 06:00:00,763,8324750
2018-08-03 07:00:00,5031,85801230
2018-08-03 08:00:00,4226,68511950
2018-08-03 09:00:00,3152,39692062
2018-08-03 10:00:00,2021,16980190
2018-08-03 11:00:00,2406,17420886
2018-08-03 12:00:00,1287,8212182
2018-08-03 13:00:00,2118,19845862
2018-08-03 14:00:00,3530,24067606
2018-08-03 15:00:00,2695,27500830
2018-08-03 16:00:00,4697,45403182
2018-08-03 17:00:00,4811,40056270
2018-08-03 18:00:00,5936,38521918
2018-08-03 19:00:00,9448,116340030
2018-08-03 20:00:00,7253,74620278
2018-08-03 21:00:00,5784,46555926
2018-08-03 22:00:00,4415,36360230
2018-08-03 23:00:00,4300,34153606
2018-08-04 00:00:00,4290,34070118
2018-08-04 01:00:00,4348,34035302
2018-08-04 02:00:00,4268,33953382
2018-08-04 03:00:00,4251,33891686
2018-08-04 04:00:00,4221,33852966
2018-08-04 05:00:00,4181,33571574
2018-08-04 06:00:00,8169,113470550
2018-08-04 07:00:00,5700,64413494
2018-08-04 08:00:00,4366,38565174
2018-08-04 09:00:00,4027,32407734
2018-08-04 10:00:00,3470,30621526
2018-08-04 11:00:00,3414,30461430
2018-08-04 12:00:00,3619,31585910
2018-08-04 13:00:00,3435,30660310
2018-08-04 14:00:00,3378,30354166
2018-08-04 15:00:00,3387,30458238
2018-08-04 16:00:00,3759,31433374
2018-08-04 17:00:00,3740,31394462
2018-08-04 18:00:00,3736,31009438
2018-08-04 19:00:00,3719,31034782
2018-08-04 20:00:00,3784,31838670
2018-08-04 21:00:00,7370,110376142
2018-08-04 22:00:00,6386,90507758
2018-08-04 23:00:00,4195,46964878
2018-08-05 00:00:00,3574,34771150
2018-08-05 01:00:00,3428,32020750
2018-08-05 02:00:00,3482,32007214
2018-08-05 03:00:00,4195,40974126
2018-08-05 04:00:00,3015,31316782
2018-08-05 05:00:00,2958,30813998
2018-08-05 06:00:00,2886,30070574
2018-08-05 07:00:00,6359,100655502
2018-08-05 08:00:00,5392,82450958
2018-08-05 09:00:00,3590,41249934
2018-08-05 10:00:00,2645,28349550
2018-08-05 11:00:00,2523,26295558
2018-08-05 12:00:00,2436,25632134
2018-08-05 13:00:00,2435,25073758
2018-08-05 14:00:00,2475,25170446
2018-08-05 15:00:00,2801,27067550
2018-08-05 16:00:00,3202,25909374
2018-08-05 17:00:00,2950,25102174
2018-08-05 18:00:00,2974,22033934
2018-08-05 19:00:00,2098,20599872
2018-08-05 20:00:00,1667,16044592
2018-08-05 21:00:00,1370,13020400
2018-08-05 22:00:00,1236,11589040
2018-08-05 23:00:00,1168,10536240
2018-08-06 00:00:00,2178,10603248
2018-08-06 01:00:00,1186,9293216
2018-08-06 02:00:00,994,8404992
2018-08-06 03:00:00,832,7595904
2018-08-06 04:00:00,731,6573952
2018-08-06 05:00:00,622,6030592
2018-08-06 06:00:00,533,5684864
2018-08-06 07:00:00,483,5334528
2018-08-06 08:00:00,709,6640640
2018-08-06 09:00:00,1287,7901888
2018-08-06 10:00:00,1704,11244032
2018-08-06 11:00:00,2384,11127984
2018-08-06 12:00:00,2434,10122616
2018-08-06 13:00:00,2155,10324840
2018-08-06 14:00:00,4255,28522768
2018-08-06 15:00:00,3458,15786272
2018-08-06 16:00:00,4311,32935431
2018-08-06 17:00:00,4808,57838319
2018-08-06 18:00:00,19395,138464536
2018-08-06 19:00:00,3016,34182672
2018-08-06 20:00:00,1659,21720904
2018-08-06 21:00:00,1422,16421736
2018-08-06 22:00:00,1390,12254872
2018-08-06 23:00:00,1344,11287408
2018-08-07 00:00:00,1166,10118536
2018-08-07 01:00:00,1061,9365944
2018-08-07 02:00:00,1045,9157984
2018-08-07 03:00:00,984,8730080
2018-08-07 04:00:00,898,8129728
2018-08-07 05:00:00,806,7394808
2018-08-07 06:00:00,604,5816184
2018-08-07 07:00:00,3508,25310520
2018-08-07 08:00:00,2942,16970216
2018-08-07 09:00:00,3208,24994296
2018-08-07 10:00:00,3037,25682440
2018-08-07 11:00:00,2976,22535808
2018-08-07 12:00:00,17027,41458096
2018-08-07 13:00:00,2519,19232248
2018-08-07 14:00:00,1933,12856384
2018-08-07 15:00:00,2598,13726972
2018-08-07 16:00:00,2764,15740752
2018-08-07 17:00:00,16253,41711532
2018-08-07 18:00:00,26817,62702396
2018-08-07 19:00:00,24605,72785132
2018-08-07 20:00:00,8429,26129692
2018-08-07 21:00:00,2018,12343920
2018-08-07 22:00:00,2075,12489712
2018-08-07 23:00:00,1673,11330040
2018-08-08 00:00:00,2570,26246496
2018-08-08 01:00:00,2546,25971472
2018-08-08 02:00:00,1803,16619544
2018-08-08 03:00:00,1463,11008816
2018-08-08 04:00:00,3190,18657832
2018-08-08 05:00:00,1191,9200608
2018-08-08 06:00:00,1488,9733384
2018-08-08 07:00:00,1450,9448588
2018-08-08 08:00:00,1669,9619468
2018-08-08 09:00:00,15258,33542356
2018-08-08 10:00:00,29940,38402736
2018-08-08 11:00:00,18666,60607246
2018-08-08 12:00:00,4697,39330104
2018-08-08 13:00:00,6368,55094792
2018-08-08 14:00:00,7155,67061416
2018-08-08 15:00:00,8897,79389440
2018-08-08 16:00:00,6985,56214308
2018-08-08 17:00:00,6777,51972428
2018-08-08 18:00:00,5722,43574724
2018-08-08 19:00:00,5438,52062412
2018-08-08 20:00:00,5124,33673248
2018-08-08 21:00:00,5162,35979216
2018-08-08 22:00:00,4788,34886132
2018-08-08 23:00:00,4439,29535332
2018-08-09 00:00:00,4388,30762744
2018-08-09 01:00:00,3713,33794408
2018-08-09 02:00:00,3227,30241552
2018-08-09 03:00:00,3105,27962320
2018-08-09 04:00:00,3064,28086176
2018-08-09 05:00:00,2853,27381564
2018-08-09 06:00:00,2963,29482812
2018-08-09 07:00:00,2794,28535896
2018-08-09 08:00:00,2688,26969576
2018-08-09 09:00:00,2674,28161000
2018-08-09 10:00:00,6537,50198204
2018-08-09 11:00:00,3467,35846520
2018-08-09 12:00:00,16263,39158488
2018-08-09 13:00:00,3297,26057740
2018-08-09 14:00:00,3638,25737576
2018-08-09 15:00:00,18164,78272516
2018-08-09 16:00:00,43971,139520008
2018-08-09 17:00:00,24567,103720120
2018-08-09 18:00:00,3599,42352296
2018-08-09 19:00:00,7676,67079024
2018-08-09 20:00:00,3460,28254600
2018-08-09 21:00:00,3229,26412408
2018-08-09 22:00:00,3153,26222032
2018-08-09 23:00:00,3528,31320752
2018-08-10 00:00:00,3301,26778432
2018-08-10 01:00:00,3241,26807056
2018-08-10 02:00:00,3237,26744312
2018-08-10 03:00:00,3167,26422336
2018-08-10 04:00:00,3106,26175040
2018-08-10 05:00:00,3087,26095168
2018-08-10 06:00:00,2989,25458128
2018-08-10 07:00:00,2845,23647792
2018-08-10 08:00:00,2983,23338028
2018-08-10 09:00:00,3879,39545692
2018-08-10 10:00:00,4274,42167772
2018-08-10 11:00:00,4113,33278164
2018-08-10 12:00:00,6063,72555052
2018-08-10 13:00:00,5224,55775129
2018-08-10 14:00:00,5167,53100225
2018-08-10 15:00:00,5631,59603800
2018-08-10 16:00:00,7559,62280536
2018-08-10 17:00:00,11327,69160992
2018-08-10 18:00:00,6465,63218464
2018-08-10 19:00:00,5161,53947248
2018-08-10 20:00:00,6227,74846288
2018-08-10 21:00:00,5457,53968216
2018-08-10 22:00:00,4756,48208872
2018-08-10 23:00:00,4621,47620616
2018-08-11 00:00:00,4402,45890288
2018-08-11 01:00:00,4511,46313088
2018-08-11 02:00:00,4905,49509800
2018-08-11 03:00:00,4205,41600752
2018-08-11 04:00:00,3934,38492224
2018-08-11 05:00:00,3585,35640632
2018-08-11 06:00:00,3538,34961128
2018-08-11 07:00:00,3359,34210288
2018-08-11 08:00:00,3279,33936880
2018-08-11 09:00:00,3361,33530840
2018-08-11 10:00:00,3785,33460696
2018-08-11 11:00:00,3600,33152744
2018-08-11 12:00:00,3700,32858136
2018-08-11 13:00:00,4539,33580384
2018-08-11 14:00:00,3889,32619472
2018-08-11 15:00:00,3739,32110040
2018-08-11 16:00:00,3665,32068120
2018-08-11 17:00:00,3983,33155648
2018-08-11 18:00:00,4013,33556576
2018-08-11 19:00:00,3971,33293448
2018-08-11 20:00:00,3887,32674368
2018-08-11 21:00:00,3762,31242144
2018-08-11 22:00:00,4879,80311816
2018-08-11 23:00:00,4007,56002320
2018-08-12 00:00:00,3611,40457328
2018-08-12 01:00:00,3126,29841952
2018-08-12 02:00:00,3009,27565224
2018-08-12 03:00:00,2718,25622552
2018-08-12 04:00:00,2602,24459544
2018-08-12 05:00:00,2539,23664640
2018-08-12 06:00:00,2586,23005512
2018-08-12 07:00:00,2445,22601428
2018-08-12 08:00:00,2348,23823646
2018-08-12 09:00:00,2214,21360592
2018-08-12 10:00:00,2571,25858624
2018-08-12 11:00:00,2581,26577510
2018-08-12 12:00:00,2457,24940648
2018-08-12 13:00:00,2340,22876392
2018-08-12 14:00:00,2321,21873736
2018-08-12 15:00:00,2384,20726344
2018-08-12 16:00:00,2413,20307526
2018-08-12 17:00:00,2411,20897096
2018-08-12 18:00:00,2303,20048008
2018-08-12 19:00:00,14538,116487080
2018-08-12 20:00:00,10316,86094216
2018-08-12 21:00:00,3380,39263224
2018-08-12 22:00:00,3309,39966848
2018-08-12 23:00:00,4058,44757592
2018-08-13 00:00:00,5742,49998584
2018-08-13 01:00:00,4971,41643608
2018-08-13 02:00:00,2629,33527288
2018-08-13 03:00:00,2595,34407416
2018-08-13 04:00:00,2441,31318200
2018-08-13 05:00:00,2387,31499128
2018-08-13 06:00:00,2327,29630040
2018-08-13 07:00:00,2094,22023768
2018-08-13 08:00:00,1940,16602714
2018-08-13 09:00:00,2368,20682228
2018-08-13 10:00:00,2819,23921238
2018-08-13 11:00:00,2421,18757598
2018-08-13 12:00:00,3097,22529800
2018-08-13 13:00:00,4349,44783708
2018-08-13 14:00:00,3308,32194858
2018-08-13 15:00:00,4151,33412182
2018-08-13 16:00:00,4894,30823400
2018-08-13 17:00:00,8913,61346396
2018-08-13 18:00:00,7472,56705880
2018-08-13 19:00:00,5122,78316461
2018-08-13 20:00:00,4438,39212188
2018-08-13 21:00:00,15602,116789068
2018-08-13 22:00:00,9160,67387523
2018-08-13 23:00:00,5582,41058282
2018-08-14 00:00:00,5818,43423640
2018-08-14 01:00:00,5916,42318496
2018-08-14 02:00:00,5490,38174320
2018-08-14 03:00:00,5036,32543272
2018-08-14 04:00:00,4769,32378448
2018-08-14 05:00:00,4483,30921336
2018-08-14 06:00:00,4264,30475360
2018-08-14 07:00:00,3960,30337158
2018-08-14 08:00:00,4187,34066278
2018-08-14 09:00:00,3360,27450900
2018-08-14 10:00:00,5110,41391400
2018-08-14 11:00:00,6495,39003862
2018-08-14 12:00:00,9691,60141006
2018-08-14 13:00:00,7271,43138312
2018-08-14 14:00:00,5327,32935712
2018-08-14 15:00:00,48250,102999000
2018-08-14 16:00:00,149656,196576738
2018-08-14 17:00:00,147741,183534998
2018-08-14 18:00:00,148330,182899878
2018-08-14 19:00:00,148641,186705352
2018-08-14 20:00:00,157453,267274822
2018-08-14 21:00:00,120889,165995868
2018-08-14 22:00:00,49439,75550360
2018-08-14 23:00:00,26298,172233612
2018-08-15 00:00:00,4077,28412277
2018-08-15 01:00:00,3263,26885804
2018-08-15 02:00:00,3020,25395972
2018-08-15 03:00:00,3203,24639536
2018-08-15 04:00:00,2729,23427808
2018-08-15 05:00:00,2526,23085944
2018-08-15 06:00:00,2474,22460080
2018-08-15 07:00:00,11190,91661120
2018-08-15 08:00:00,2592,22094032
2018-08-15 09:00:00,3155,29725864
2018-08-15 10:00:00,4323,87279400
2018-08-15 11:00:00,4183,37065926
2018-08-15 12:00:00,6435,46898866
2018-08-15 13:00:00,6133,53610048
2018-08-15 14:00:00,6658,42871507
2018-08-15 15:00:00,10361,46776559
2018-08-15 16:00:00,11267,102457256
2018-08-15 17:00:00,10660,45941992
2018-08-15 18:00:00,9508,40615792
2018-08-15 19:00:00,7781,37755488
2018-08-15 20:00:00,6016,36880736
2018-08-15 21:00:00,5872,35323240
2018-08-15 22:00:00,5827,42249602
2018-08-15 23:00:00,6553,56749634
2018-08-16 00:00:00,5337,43914746
2018-08-16 01:00:00,4384,31674818
2018-08-16 02:00:00,4138,31023528
2018-08-16 03:00:00,3956,29927488
2018-08-16 04:00:00,3888,29619672
2018-08-16 05:00:00,3679,29134464
2018-08-16 06:00:00,3210,27825680
2018-08-16 07:00:00,3087,27421968
2018-08-16 08:00:00,3115,27773048
2018-08-16 09:00:00,7646,107736336
2018-08-16 10:00:00,9744,226456232
2018-08-16 11:00:00,5438,94345512
2018-08-16 12:00:00,9609,120801560
2018-08-16 13:00:00,4815,37405476
2018-08-16 14:00:00,8155,116179948
2018-08-16 15:00:00,5384,50027228
2018-08-16 16:00:00,9287,69047420
2018-08-16 17:00:00,7451,101363688
2018-08-16 18:00:00,3462,26809304
2018-08-16 19:00:00,3276,25612872
2018-08-16 20:00:00,3133,24640816
2018-08-16 21:00:00,3142,24060952
2018-08-16 22:00:00,3132,23976984
2018-08-16 23:00:00,3097,23570520
2018-08-17 00:00:00,3250,24077348
2018-08-17 01:00:00,3095,23926152
2018-08-17 02:00:00,2937,22304464
2018-08-17 03:00:00,2806,21615672
2018-08-17 04:00:00,2752,21371416
2018-08-17 05:00:00,2713,21257144
2018-08-17 06:00:00,2699,21173912
2018-08-17 07:00:00,2666,20985432
2018-08-17 08:00:00,2739,20885016
2018-08-17 09:00:00,2913,23630580
2018-08-17 10:00:00,3830,30821942
2018-08-17 11:00:00,4062,32570152
2018-08-17 12:00:00,4013,36653160
2018-08-17 13:00:00,4363,38650610
2018-08-17 14:00:00,4519,40804338
2018-08-17 15:00:00,4538,41383874
2018-08-17 16:00:00,12915,106265178
2018-08-17 17:00:00,22884,185834226
2018-08-17 18:00:00,23762,191487720
2018-08-17 19:00:00,22532,179843880
2018-08-17 20:00:00,22303,178011464
2018-08-17 21:00:00,22372,174281792
2018-08-17 22:00:00,21521,166830560
2018-08-17 23:00:00,18829,146164600
2018-08-18 00:00:00,14309,114394304
2018-08-18 01:00:00,9879,78243632
2018-08-18 02:00:00,6892,55026832
2018-08-18 03:00:00,4016,32247728
2018-08-18 04:00:00,3136,25245184
2018-08-18 05:00:00,2376,19213496
2018-08-18 06:00:00,2029,16082320
2018-08-18 07:00:00,1757,14164776
2018-08-18 08:00:00,1621,13305224
2018-08-18 09:00:00,1443,11891064
2018-08-18 10:00:00,1426,11191160
2018-08-18 11:00:00,1378,9776248
2018-08-18 12:00:00,1187,7749314
2018-08-18 13:00:00,1419,7506072
2018-08-18 14:00:00,1296,6649824
2018-08-18 15:00:00,1357,5974696
2018-08-18 16:00:00,1234,5354944
2018-08-18 17:00:00,1023,4453872
2018-08-18 18:00:00,1258,4382824
2018-08-18 19:00:00,975,3335112
2018-08-18 20:00:00,1173,5435424
2018-08-18 21:00:00,2387,19179256
2018-08-18 22:00:00,1859,12499992
2018-08-18 23:00:00,2277,8426312
2018-08-19 00:00:00,1971,4633752
2018-08-19 01:00:00,1572,3279576
2018-08-19 02:00:00,1261,2782512
2018-08-19 03:00:00,1117,2577520
2018-08-19 04:00:00,1033,2382904
2018-08-19 05:00:00,996,2247680
2018-08-19 06:00:00,983,2275576
2018-08-19 07:00:00,1929,12067800
2018-08-19 08:00:00,880,1927904
2018-08-19 09:00:00,2148,12162704
2018-08-19 10:00:00,849,3445472
2018-08-19 11:00:00,781,1623776
2018-08-19 12:00:00,753,1471200
2018-08-19 13:00:00,2787,21365328
2018-08-19 14:00:00,2994,21783264
2018-08-19 15:00:00,2848,21415392
2018-08-19 16:00:00,2812,21382928
2018-08-19 17:00:00,2855,22111632
2018-08-19 18:00:00,2808,22112016
2018-08-19 19:00:00,3027,22251272
2018-08-19 20:00:00,3231,22056952
2018-08-19 21:00:00,2858,21538944
2018-08-19 22:00:00,2744,21547144
2018-08-19 23:00:00,2727,21586056
2018-08-20 00:00:00,2783,20984008
2018-08-20 01:00:00,2622,20585800
2018-08-20 02:00:00,2551,20347848
2018-08-20 03:00:00,2516,20135144
2018-08-20 04:00:00,2531,20135144
2018-08-20 05:00:00,2527,20124904
2018-08-20 06:00:00,2504,20092136
2018-08-20 07:00:00,2495,20111464
2018-08-20 08:00:00,2607,20699880
2018-08-20 09:00:00,2873,25809224
2018-08-20 10:00:00,6075,61511016
2018-08-20 11:00:00,7855,82546976
2018-08-20 12:00:00,5451,45247340
2018-08-20 13:00:00,3201,23397160
2018-08-20 14:00:00,3917,37747152
2018-08-20 15:00:00,4948,39320672
2018-08-20 16:00:00,6448,54463476
2018-08-20 17:00:00,6148,53362648
2018-08-20 18:00:00,5366,38684384
2018-08-20 19:00:00,5220,37745984
2018-08-20 20:00:00,4495,30316552
2018-08-20 21:00:00,4754,27523264
2018-08-20 22:00:00,3704,21763120
2018-08-20 23:00:00,3041,17567288
2018-08-21 00:00:00,2301,12637344
2018-08-21 01:00:00,2111,11013416
2018-08-21 02:00:00,1944,9529392
2018-08-21 03:00:00,1800,8067648
2018-08-21 04:00:00,1629,6505800
2018-08-21 05:00:00,1562,5996624
2018-08-21 06:00:00,1749,7112784
2018-08-21 07:00:00,1816,6869848
2018-08-21 08:00:00,1776,7918744
2018-08-21 09:00:00,1684,7465960
2018-08-21 10:00:00,2315,12048360
2018-08-21 11:00:00,13270,88807110
2018-08-21 12:00:00,25979,179902623
2018-08-21 13:00:00,26504,202894264
2018-08-21 14:00:00,24209,184474704
2018-08-21 15:00:00,25063,185586760
2018-08-21 16:00:00,21313,139732880
2018-08-21 17:00:00,19713,127310256
2018-08-21 18:00:00,16379,101893968
2018-08-21 19:00:00,11164,60286832
2018-08-21 20:00:00,8410,50390080
2018-08-21 21:00:00,7879,50817130
2018-08-21 22:00:00,6820,39166476
2018-08-21 23:00:00,5896,35194652
2018-08-22 00:00:00,5256,31049388
2018-08-22 01:00:00,5052,27466472
2018-08-22 02:00:00,5064,26436044
2018-08-22 03:00:00,4851,24512508
2018-08-22 04:00:00,4312,22134752
2018-08-22 05:00:00,3680,19846352
2018-08-22 06:00:00,4031,33867984
2018-08-22 07:00:00,3585,29790176
2018-08-22 08:00:00,3571,32524988
2018-08-22 09:00:00,3701,31178944
2018-08-22 10:00:00,4182,36725312
2018-08-22 11:00:00,7235,70110388
2018-08-22 12:00:00,5247,30440870
2018-08-22 13:00:00,11707,109136076
2018-08-22 14:00:00,8778,90768782
2018-08-22 15:00:00,8376,69642342
2018-08-22 16:00:00,10862,81987198
2018-08-22 17:00:00,10477,80874174
2018-08-22 18:00:00,10257,74396608
2018-08-22 19:00:00,10154,72089632
2018-08-22 20:00:00,9996,72457152
2018-08-22 21:00:00,9677,75208464
2018-08-22 22:00:00,10146,79343520
2018-08-22 23:00:00,9894,87325024
2018-08-23 00:00:00,9211,79072176
2018-08-23 01:00:00,8556,65463920
2018-08-23 02:00:00,9363,60744944
2018-08-23 03:00:00,8539,57580624
2018-08-23 04:00:00,8776,56688512
2018-08-23 05:00:00,7177,54210480
2018-08-23 06:00:00,6811,54525488
2018-08-23 07:00:00,6424,54438888
2018-08-23 08:00:00,6055,52372744
2018-08-23 09:00:00,7214,54630600
2018-08-23 10:00:00,6744,66305514
2018-08-23 11:00:00,6858,57144288
2018-08-23 12:00:00,6731,59908492
2018-08-23 13:00:00,7658,78356712
2018-08-23 14:00:00,7633,76581416
2018-08-23 15:00:00,7924,87817096
2018-08-23 16:00:00,7626,88259432
2018-08-23 17:00:00,6506,70686760
2018-08-23 18:00:00,6355,70793456
2018-08-23 19:00:00,6197,70691816
2018-08-23 20:00:00,5327,53703496
2018-08-23 21:00:00,5145,50590924
2018-08-23 22:00:00,5459,53393376
2018-08-23 23:00:00,4949,41078784
2018-08-24 00:00:00,4769,38113728
2018-08-24 01:00:00,4825,36076512
2018-08-24 02:00:00,4695,35058688
2018-08-24 03:00:00,4352,34143840
2018-08-24 04:00:00,4245,31544320
2018-08-24 05:00:00,3943,28887328
2018-08-24 06:00:00,3776,27974808
2018-08-24 07:00:00,3931,30086306
2018-08-24 08:00:00,3834,37586968
2018-08-24 09:00:00,3609,31892856
2018-08-24 10:00:00,5097,48744364
2018-08-24 11:00:00,6108,60046984
2018-08-24 12:00:00,5337,47769392
2018-08-24 13:00:00,14500,127616432
2018-08-24 14:00:00,13868,120651952
2018-08-24 15:00:00,13703,126400104
2018-08-24 16:00:00,13979,124519330
2018-08-24 17:00:00,13758,110449374
2018-08-24 18:00:00,13096,103581032
2018-08-24 19:00:00,12269,93537956
2018-08-24 20:00:00,11106,86566576
2018-08-24 21:00:00,10242,82516232
2018-08-24 22:00:00,10196,92793000
2018-08-24 23:00:00,6920,57861488
2018-08-25 00:00:00,5225,50085064
2018-08-25 01:00:00,3725,28051992
2018-08-25 02:00:00,3925,31241448
2018-08-25 03:00:00,3436,28810904
2018-08-25 04:00:00,3033,25155720
2018-08-25 05:00:00,2568,19777008
2018-08-25 06:00:00,2757,22092640
2018-08-25 07:00:00,2635,20176880
2018-08-25 08:00:00,2487,19648080
2018-08-25 09:00:00,2590,20589692
2018-08-25 10:00:00,3054,27533554
2018-08-25 11:00:00,2928,24946286
2018-08-25 12:00:00,2620,22275448
2018-08-25 13:00:00,2599,24425224
2018-08-25 14:00:00,2463,22151432
2018-08-25 15:00:00,3665,43280616
2018-08-25 16:00:00,2512,21666704
2018-08-25 17:00:00,2114,14069328
2018-08-25 18:00:00,2319,15007216
2018-08-25 19:00:00,2410,15661680
2018-08-25 20:00:00,2072,11502704
2018-08-25 21:00:00,1935,10023632
2018-08-25 22:00:00,1908,9681936
2018-08-25 23:00:00,2062,10174264
2018-08-26 00:00:00,2052,11135384
2018-08-26 01:00:00,2312,20965096
2018-08-26 02:00:00,1969,10867240
2018-08-26 03:00:00,1880,9392520
2018-08-26 04:00:00,1858,9222792
2018-08-26 05:00:00,1825,8838744
2018-08-26 06:00:00,1787,8682168
2018-08-26 07:00:00,1769,8291704
2018-08-26 08:00:00,1763,8136664
2018-08-26 09:00:00,2065,9560672
2018-08-26 10:00:00,2042,9352296
2018-08-26 11:00:00,2236,9376564
2018-08-26 12:00:00,2065,9511852
2018-08-26 13:00:00,2242,13047304
2018-08-26 14:00:00,2074,8807552
2018-08-26 15:00:00,2073,8913136
2018-08-26 16:00:00,2116,9206864
2018-08-26 17:00:00,2283,9440400
2018-08-26 18:00:00,2300,9325240
2018-08-26 19:00:00,2348,10941848
2018-08-26 20:00:00,2723,10519032
2018-08-26 21:00:00,2650,10204024
2018-08-26 22:00:00,2730,12756934
2018-08-26 23:00:00,2859,13292960
2018-08-27 00:00:00,2822,13214585
2018-08-27 01:00:00,3071,13893232
2018-08-27 02:00:00,2963,15444480
2018-08-27 03:00:00,2876,16497584
2018-08-27 04:00:00,2813,12983920
2018-08-27 05:00:00,2759,10487344
2018-08-27 06:00:00,2709,11229704
2018-08-27 07:00:00,2691,12673064
2018-08-27 08:00:00,2821,12272504
2018-08-27 09:00:00,3101,11794065
2018-08-27 10:00:00,3166,12189324
2018-08-27 11:00:00,2861,18910576
2018-08-27 12:00:00,3841,44569813
2018-08-27 13:00:00,3527,38595752
2018-08-27 14:00:00,3168,28078696
2018-08-27 15:00:00,3325,26604824
2018-08-27 16:00:00,2817,22416074
2018-08-27 17:00:00,2997,22738232
2018-08-27 18:00:00,2604,21413711
2018-08-27 19:00:00,2545,21327080
2018-08-27 20:00:00,2868,17928128
2018-08-27 21:00:00,3110,25104152
2018-08-27 22:00:00,3097,20870736
2018-08-27 23:00:00,3187,25998464
2018-08-28 00:00:00,3490,34491576
2018-08-28 01:00:00,3658,26238384
2018-08-28 02:00:00,3649,25388520
2018-08-28 03:00:00,3481,17390184
2018-08-28 04:00:00,3450,17263424
2018-08-28 05:00:00,3402,16707344
2018-08-28 06:00:00,3271,13394448
2018-08-28 07:00:00,3270,12869840
2018-08-28 08:00:00,3726,12826016
2018-08-28 09:00:00,3762,12502952
2018-08-28 10:00:00,3673,11765000
2018-08-28 11:00:00,4947,28465472
2018-08-28 12:00:00,4570,23567536
2018-08-28 13:00:00,6793,34871864
2018-08-28 14:00:00,5918,26054174
2018-08-28 15:00:00,5717,24761848
2018-08-28 16:00:00,7599,48049344
2018-08-28 17:00:00,7252,46528460
2018-08-28 18:00:00,7810,46009866
2018-08-28 19:00:00,8298,45087920
2018-08-28 20:00:00,7993,43606168
2018-08-28 21:00:00,8851,44788048
2018-08-28 22:00:00,5963,38598432
2018-08-28 23:00:00,6179,40802784
2018-08-29 00:00:00,5701,33695376
2018-08-29 01:00:00,5541,33062208
2018-08-29 02:00:00,5367,32254048
2018-08-29 03:00:00,4702,27673352
2018-08-29 04:00:00,5969,30049080
2018-08-29 05:00:00,7196,31875400
2018-08-29 06:00:00,5493,27391792
2018-08-29 07:00:00,5292,25847560
2018-08-29 08:00:00,5016,28968888
2018-08-29 09:00:00,5122,32032736
2018-08-29 10:00:00,3393,37281896
2018-08-29 11:00:00,3436,23745184
2018-08-29 12:00:00,5417,34558320
2018-08-29 13:00:00,5913,24997426
2018-08-29 14:00:00,12942,43489136
2018-08-29 15:00:00,5333,29225702
2018-08-29 16:00:00,6888,31867004
2018-08-29 17:00:00,6112,25794881
2018-08-29 18:00:00,8823,30891795
2018-08-29 19:00:00,4786,21853680
2018-08-29 20:00:00,12359,32666456
2018-08-29 21:00:00,5963,17309840
2018-08-29 22:00:00,5848,16891228
2018-08-29 23:00:00,6213,48493404
2018-08-30 00:00:00,6550,43775960
2018-08-30 01:00:00,4288,35948612
2018-08-30 02:00:00,3704,19841604
2018-08-30 03:00:00,5180,17370808
2018-08-30 04:00:00,6503,19546184
2018-08-30 05:00:00,4913,15744776
2018-08-30 06:00:00,3294,9800648
2018-08-30 07:00:00,9324,21659896
2018-08-30 08:00:00,3575,11955134
2018-08-30 09:00:00,5116,21202290
2018-08-30 10:00:00,5463,21145130
2018-08-30 11:00:00,6973,23145596
2018-08-30 12:00:00,4484,23717518
2018-08-30 13:00:00,3083,13788004
2018-08-30 14:00:00,3309,26456708
2018-08-30 15:00:00,2914,36776738
2018-08-30 16:00:00,3150,16899388
2018-08-30 17:00:00,5287,26349596
2018-08-30 18:00:00,7636,20595292
2018-08-30 19:00:00,8119,20986384
2018-08-30 20:00:00,7278,20574000
2018-08-30 21:00:00,5562,17654104
2018-08-30 22:00:00,5396,19562164
2018-08-30 23:00:00,6122,26687324
2018-08-31 00:00:00,6074,31990248
2018-08-31 01:00:00,5434,24592072
2018-08-31 02:00:00,5124,21794072
2018-08-31 03:00:00,4414,19735008
2018-08-31 04:00:00,4399,22511856
2018-08-31 05:00:00,3964,17726760
2018-08-31 06:00:00,3664,15156012
2018-08-31 07:00:00,3463,14666016
2018-08-31 08:00:00,3254,12506520
2018-08-31 09:00:00,3462,14282136
2018-08-31 10:00:00,3859,27035240
2018-08-31 11:00:00,4453,25687944
2018-08-31 12:00:00,6347,51315404
2018-08-31 13:00:00,4348,34983560
2018-08-31 14:00:00,5170,37412264
2018-08-31 15:00:00,5748,37169508
2018-08-31 16:00:00,10814,103300232
2018-08-31 17:00:00,9849,96124728
2018-08-31 18:00:00,8518,78414350
2018-08-31 19:00:00,8568,72455736
2018-08-31 20:00:00,8032,64293552
2018-08-31 21:00:00,8058,66369744
2018-08-31 22:00:00,7507,61101296
2018-08-31 23:00:00,6661,55237936
2018-09-01 00:00:00,7308,59101208
2018-09-01 01:00:00,7085,57926176
2018-09-01 02:00:00,6938,56073504
2018-09-01 03:00:00,6604,52320392
2018-09-01 04:00:00,6423,50125096
2018-09-01 05:00:00,6464,50781000
2018-09-01 06:00:00,6403,50199008
2018-09-01 07:00:00,6528,51424128
2018-09-01 08:00:00,6113,49058144
2018-09-01 09:00:00,6235,50099616
2018-09-01 10:00:00,6454,53923128
2018-09-01 11:00:00,6069,50048528
2018-09-01 12:00:00,6081,50992080
2018-09-01 13:00:00,6169,54456080
2018-09-01 14:00:00,5799,48110736
2018-09-01 15:00:00,5813,47998384
2018-09-01 16:00:00,5776,48596160
2018-09-01 17:00:00,5730,47923936
2018-09-01 18:00:00,5598,46555376
2018-09-01 19:00:00,5942,50861816
2018-09-01 20:00:00,5343,43853592
2018-09-01 21:00:00,5657,41945096
2018-09-01 22:00:00,5496,40487944
2018-09-01 23:00:00,4669,34586344
2018-09-02 00:00:00,4123,30167538
2018-09-02 01:00:00,3798,28002018
2018-09-02 02:00:00,3472,23714250
2018-09-02 03:00:00,3036,20073962
2018-09-02 04:00:00,2773,17631544
2018-09-02 05:00:00,2585,16252568
2018-09-02 06:00:00,2418,14836872
2018-09-02 07:00:00,2296,13718328
2018-09-02 08:00:00,2198,12971064
2018-09-02 09:00:00,2156,12143814
2018-09-02 10:00:00,2140,11660580
2018-09-02 11:00:00,1985,10722556
2018-09-02 12:00:00,1962,10764256
2018-09-02 13:00:00,1867,9931536
2018-09-02 14:00:00,1831,9265696
2018-09-02 15:00:00,1784,8903488
2018-09-02 16:00:00,2005,9207456
2018-09-02 17:00:00,1938,9821984
2018-09-02 18:00:00,1847,8682264
2018-09-02 19:00:00,2035,12619448
2018-09-02 20:00:00,2003,12604616
2018-09-02 21:00:00,5989,26686480
2018-09-02 22:00:00,7479,29797280
2018-09-02 23:00:00,7457,29534752
2018-09-03 00:00:00,3822,21542624
2018-09-03 01:00:00,7955,29415744
2018-09-03 02:00:00,8195,29673136
2018-09-03 03:00:00,8186,29416032
2018-09-03 04:00:00,8164,29109320
2018-09-03 05:00:00,2107,16070440
2018-09-03 06:00:00,2087,16009928
2018-09-03 07:00:00,1986,14298752
2018-09-03 08:00:00,2054,22839232
2018-09-03 09:00:00,2002,17689576
2018-09-03 10:00:00,2185,15244648
2018-09-03 11:00:00,2101,16839928
2018-09-03 12:00:00,4833,18057728
2018-09-03 13:00:00,13295,33968648
2018-09-03 14:00:00,9146,25888200
2018-09-03 15:00:00,3234,12924216
2018-09-03 16:00:00,1667,9738040
2018-09-03 17:00:00,1817,9785704
2018-09-03 18:00:00,1782,9678392
2018-09-03 19:00:00,16738,40190248
2018-09-03 20:00:00,8057,22393976
2018-09-03 21:00:00,1591,9004040
2018-09-03 22:00:00,5471,16740520
2018-09-03 23:00:00,10273,26557832
2018-09-04 00:00:00,4294,14275528
2018-09-04 01:00:00,2279,10123784
2018-09-04 02:00:00,2017,9357896
2018-09-04 03:00:00,2004,8992296
2018-09-04 04:00:00,2976,9288424
2018-09-04 05:00:00,2203,8249992
2018-09-04 06:00:00,2786,8467224
2018-09-04 07:00:00,1743,7439560
2018-09-04 08:00:00,2666,8146984
2018-09-04 09:00:00,1736,7694824
2018-09-04 10:00:00,2724,24955654
2018-09-04 11:00:00,2708,23775070
2018-09-04 12:00:00,2320,17740910
2018-09-04 13:00:00,1555,9098542
2018-09-04 14:00:00,3063,14360438
2018-09-04 15:00:00,3733,14961470
2018-09-04 16:00:00,1895,19012090
2018-09-04 17:00:00,2091,10289670
2018-09-04 18:00:00,6577,19187342
2018-09-04 19:00:00,8170,23726470
2018-09-04 20:00:00,2327,11252186
2018-09-04 21:00:00,2397,13602174
2018-09-04 22:00:00,2351,12893126
2018-09-04 23:00:00,2269,10929822
2018-09-05 00:00:00,2229,10409222
2018-09-05 01:00:00,1899,9973362
2018-09-05 02:00:00,1824,9859458
2018-09-05 03:00:00,2817,9908658
2018-09-05 04:00:00,1785,8786046
2018-09-05 05:00:00,2769,9608406
2018-09-05 06:00:00,1612,8323350
2018-09-05 07:00:00,2084,9804312
2018-09-05 08:00:00,3277,10983602
2018-09-05 09:00:00,2770,10351058
2018-09-05 10:00:00,3360,20822758
2018-09-05 11:00:00,2711,15922396
2018-09-05 12:00:00,2835,30512298
2018-09-05 13:00:00,2840,32354162
2018-09-05 14:00:00,3023,27255930
2018-09-05 15:00:00,22674,66459190
2018-09-05 16:00:00,23283,74042566
2018-09-05 17:00:00,22927,70975702
2018-09-05 18:00:00,25105,99965838
2018-09-05 19:00:00,23082,109093926
2018-09-05 20:00:00,18598,56057642
2018-09-05 21:00:00,18541,55098898
2018-09-05 22:00:00,19198,55015770
2018-09-05 23:00:00,17644,52529770
2018-09-06 00:00:00,16655,49848826
2018-09-06 01:00:00,13032,42349186
2018-09-06 02:00:00,7304,30440354
2018-09-06 03:00:00,4473,24813586
2018-09-06 04:00:00,3429,22626762
2018-09-06 05:00:00,3113,21782218
2018-09-06 06:00:00,2737,20725414
2018-09-06 07:00:00,2590,20660054
2018-09-06 08:00:00,3555,30124982
2018-09-06 09:00:00,4082,43718654
2018-09-06 10:00:00,3370,27682182
2018-09-06 11:00:00,3922,32050354
2018-09-06 12:00:00,3943,34267546
2018-09-06 13:00:00,3852,43521506
2018-09-06 14:00:00,3675,27246994
2018-09-06 15:00:00,3861,62028062
2018-09-06 16:00:00,3266,26575046
2018-09-06 17:00:00,3598,56364840
2018-09-06 18:00:00,2930,27271600
2018-09-06 19:00:00,2855,25868040
2018-09-06 20:00:00,2828,25651816
2018-09-06 21:00:00,3630,57998724
2018-09-06 22:00:00,3464,53256564
2018-09-06 23:00:00,4654,49858684
2018-09-07 00:00:00,4473,31985916
2018-09-07 01:00:00,4031,27349204
2018-09-07 02:00:00,3682,24697028
2018-09-07 03:00:00,2382,23618980
2018-09-07 04:00:00,2562,27574720
2018-09-07 05:00:00,2171,21375460
2018-09-07 06:00:00,2272,22155212
2018-09-07 07:00:00,2218,22207988
2018-09-07 08:00:00,2180,21659012
2018-09-07 09:00:00,2721,25862406
2018-09-07 10:00:00,4414,48160596
2018-09-07 11:00:00,5327,82472092
2018-09-07 12:00:00,2615,27609876
2018-09-07 13:00:00,3848,52457916
2018-09-07 14:00:00,4226,62655792
2018-09-07 15:00:00,3315,44121640
2018-09-07 16:00:00,3484,70987848
2018-09-07 17:00:00,3358,69180140
2018-09-07 18:00:00,2845,31024336
2018-09-07 19:00:00,4422,44248864
2018-09-07 20:00:00,3771,31581384
2018-09-07 21:00:00,3743,31175072
2018-09-07 22:00:00,3961,32562520
2018-09-07 23:00:00,4384,33219640
2018-09-08 00:00:00,3532,27691928
2018-09-08 01:00:00,2632,24306760
2018-09-08 02:00:00,3618,25088464
2018-09-08 03:00:00,3487,23492592
2018-09-08 04:00:00,3348,21547064
2018-09-08 05:00:00,2886,26644416
2018-09-08 06:00:00,2554,15264088
2018-09-08 07:00:00,1438,13952560
2018-09-08 08:00:00,1454,14960384
2018-09-08 09:00:00,1418,13976952
2018-09-08 10:00:00,2274,16234040
2018-09-08 11:00:00,1575,32106432
2018-09-08 12:00:00,2271,50983168
2018-09-08 13:00:00,2244,59760272
2018-09-08 14:00:00,2801,61190704
2018-09-08 15:00:00,2269,47953136
2018-09-08 16:00:00,1823,16747285
2018-09-08 17:00:00,1576,16659892
2018-09-08 18:00:00,1597,17697532
2018-09-08 19:00:00,1697,19511992
2018-09-08 20:00:00,1356,15973544
2018-09-08 21:00:00,1953,18000624
2018-09-08 22:00:00,3526,39789440
2018-09-08 23:00:00,2387,41283136
2018-09-09 00:00:00,2698,28831368
2018-09-09 01:00:00,2405,22149840
2018-09-09 02:00:00,1911,17980424
2018-09-09 03:00:00,1665,13442104
2018-09-09 04:00:00,1205,10517144
2018-09-09 05:00:00,1138,11152216
2018-09-09 06:00:00,1245,10524184
2018-09-09 07:00:00,1352,11747328
2018-09-09 08:00:00,1435,9257160
2018-09-09 09:00:00,1649,10983280
2018-09-09 10:00:00,2348,27562480
2018-09-09 11:00:00,2534,28819824
2018-09-09 12:00:00,2867,27678664
2018-09-09 13:00:00,3371,38512648
2018-09-09 14:00:00,3507,36499120
2018-09-09 15:00:00,2972,35803776
2018-09-09 16:00:00,4669,45927712
2018-09-09 17:00:00,6810,66772288
2018-09-09 18:00:00,10824,115324136
2018-09-09 19:00:00,11107,117353696
2018-09-09 20:00:00,12017,119617352
2018-09-09 21:00:00,11020,119456792
2018-09-09 22:00:00,11319,128097616
2018-09-09 23:00:00,10905,110768400
2018-09-10 00:00:00,10742,110117856
2018-09-10 01:00:00,10296,106696808
2018-09-10 02:00:00,10104,106312920
2018-09-10 03:00:00,10028,105623400
2018-09-10 04:00:00,9997,104893632
2018-09-10 05:00:00,9811,102876480
2018-09-10 06:00:00,9657,100727816
2018-09-10 07:00:00,9420,97326408
2018-09-10 08:00:00,8181,84607080
2018-09-10 09:00:00,5999,63037656
2018-09-10 10:00:00,9249,102332072
2018-09-10 11:00:00,8385,99475016
2018-09-10 12:00:00,7516,91830232
2018-09-10 13:00:00,7072,82640256
2018-09-10 14:00:00,8484,91200520
2018-09-10 15:00:00,7636,79402336
2018-09-10 16:00:00,6916,68993692
2018-09-10 17:00:00,6391,62552560
2018-09-10 18:00:00,6247,62313348
2018-09-10 19:00:00,6113,59823184
2018-09-10 20:00:00,6184,60113224
2018-09-10 21:00:00,7141,67337971
2018-09-10 22:00:00,6756,57976574
2018-09-10 23:00:00,5617,54734948
2018-09-11 00:00:00,5059,51938008
2018-09-11 01:00:00,4236,43446952
2018-09-11 02:00:00,3452,35685424
2018-09-11 03:00:00,3130,31795528
2018-09-11 04:00:00,2870,29524120
2018-09-11 05:00:00,2550,25934952
2018-09-11 06:00:00,2463,23555120
2018-09-11 07:00:00,2701,27002104
2018-09-11 08:00:00,2641,34569520
2018-09-11 09:00:00,2681,36913752
2018-09-11 10:00:00,2815,39540568
2018-09-11 11:00:00,4334,41414862
2018-09-11 12:00:00,3078,33697976
2018-09-11 13:00:00,4989,31017184
2018-09-11 14:00:00,7096,40145968
2018-09-11 15:00:00,4653,46513492
2018-09-11 16:00:00,3838,39995859
2018-09-11 17:00:00,3248,32456344
2018-09-11 18:00:00,2906,27558136
2018-09-11 19:00:00,3544,29762752
2018-09-11 20:00:00,5539,45311264
2018-09-11 21:00:00,5291,43998744
2018-09-11 22:00:00,4594,39300152
2018-09-11 23:00:00,4391,37904704
2018-09-12 00:00:00,3972,34206984
2018-09-12 01:00:00,2888,26067624
2018-09-12 02:00:00,2777,27737032
2018-09-12 03:00:00,2656,24423216
2018-09-12 04:00:00,2762,24910808
2018-09-12 05:00:00,2804,24243320
2018-09-12 06:00:00,2782,24055768
2018-09-12 07:00:00,2703,23840376
2018-09-12 08:00:00,2541,23665456
2018-09-12 09:00:00,2768,32033756
2018-09-12 10:00:00,3505,36544000
2018-09-12 11:00:00,4131,46184443
2018-09-12 12:00:00,4101,50596579
2018-09-12 13:00:00,7753,83013504
2018-09-12 14:00:00,7580,83584700
2018-09-12 15:00:00,7501,70574832
2018-09-12 16:00:00,7126,66218144
2018-09-12 17:00:00,7174,66719826
2018-09-12 18:00:00,6805,63921920
2018-09-12 19:00:00,6786,64026468
2018-09-12 20:00:00,6648,64094264
2018-09-12 21:00:00,6460,61687208
2018-09-12 22:00:00,6314,60034144
2018-09-12 23:00:00,6107,58657432
2018-09-13 00:00:00,5879,56736476
2018-09-13 01:00:00,5661,54695520
2018-09-13 02:00:00,5395,51823176
2018-09-13 03:00:00,5029,48200408
2018-09-13 04:00:00,3699,34713944
2018-09-13 05:00:00,2967,27871168
2018-09-13 06:00:00,2621,24272944
2018-09-13 07:00:00,1971,17361720
2018-09-13 08:00:00,1554,13462712
2018-09-13 09:00:00,3536,24759772
2018-09-13 10:00:00,3652,24781940
2018-09-13 11:00:00,3984,69263698
2018-09-13 12:00:00,4012,69147126
2018-09-13 13:00:00,6765,73675468
2018-09-13 14:00:00,6692,69636040
2018-09-13 15:00:00,5823,62205406
2018-09-13 16:00:00,5151,54023288
2018-09-13 17:00:00,4092,38947504
2018-09-13 18:00:00,3744,27690504
2018-09-13 19:00:00,3695,22879576
2018-09-13 20:00:00,3457,19833940
2018-09-13 21:00:00,3391,18519840
2018-09-13 22:00:00,3347,17491416
2018-09-13 23:00:00,4770,18751716
2018-09-14 00:00:00,4537,17865876
2018-09-14 01:00:00,3935,16349372
2018-09-14 02:00:00,3420,15512516
2018-09-14 03:00:00,3041,14628692
2018-09-14 04:00:00,2926,14341580
2018-09-14 05:00:00,2601,13715272
2018-09-14 06:00:00,2220,13079192
2018-09-14 07:00:00,1844,12409680
2018-09-14 08:00:00,1569,11991480
2018-09-14 09:00:00,1524,14240936
2018-09-14 10:00:00,7911,86312728
2018-09-14 11:00:00,16882,146629508
2018-09-14 12:00:00,37192,188647628
2018-09-14 13:00:00,38449,202783260
2018-09-14 14:00:00,41817,225452840
2018-09-14 15:00:00,39259,191461020
2018-09-14 16:00:00,35703,182660326
2018-09-14 17:00:00,35997,184352778
2018-09-14 18:00:00,34035,173549346
2018-09-14 19:00:00,33902,172923462
2018-09-14 20:00:00,33314,171956438
2018-09-14 21:00:00,32479,171332638
2018-09-14 22:00:00,24991,154074562
2018-09-14 23:00:00,17404,136405682
2018-09-15 00:00:00,14870,127661514
2018-09-15 01:00:00,12349,118417962
2018-09-15 02:00:00,9934,95410178
2018-09-15 03:00:00,7409,69019106
2018-09-15 04:00:00,5407,50397034
2018-09-15 05:00:00,3363,30832954
2018-09-15 06:00:00,2095,18668362
2018-09-15 07:00:00,1634,15495898
2018-09-15 08:00:00,1357,13893234
2018-09-15 09:00:00,1224,12834466
2018-09-15 10:00:00,1122,12009442
2018-09-15 11:00:00,1005,11385730
2018-09-15 12:00:00,1360,13383974
2018-09-15 13:00:00,929,10586530
2018-09-15 14:00:00,891,10129290
2018-09-15 15:00:00,1403,12623398
2018-09-15 16:00:00,1266,15055726
2018-09-15 17:00:00,950,14220966
2018-09-15 18:00:00,2559,12844477
2018-09-15 19:00:00,1258,10331611
2018-09-15 20:00:00,1473,13933778
2018-09-15 21:00:00,1439,13145154
2018-09-15 22:00:00,1445,12962850
2018-09-15 23:00:00,1339,11204162
2018-09-16 00:00:00,1215,10794754
2018-09-16 01:00:00,1108,8951266
2018-09-16 02:00:00,1083,8673602
2018-09-16 03:00:00,1062,8557410
2018-09-16 04:00:00,1055,8516450
2018-09-16 05:00:00,1045,8172130
2018-09-16 06:00:00,1055,8166850
2018-09-16 07:00:00,1046,8242642
2018-09-16 08:00:00,998,7762642
2018-09-16 09:00:00,993,7575362
2018-09-16 10:00:00,982,7432546
2018-09-16 11:00:00,1018,7536738
2018-09-16 12:00:00,998,7165930
2018-09-16 13:00:00,1494,14212530
2018-09-16 14:00:00,1423,20306994
2018-09-16 15:00:00,1597,19069172
2018-09-16 16:00:00,2044,23092468
2018-09-16 17:00:00,2384,28016516
2018-09-16 18:00:00,1758,20762708
2018-09-16 19:00:00,2004,22700276
2018-09-16 20:00:00,2020,20035348
2018-09-16 21:00:00,1733,18662740
2018-09-16 22:00:00,1534,16557012
2018-09-16 23:00:00,1455,14855604
2018-09-17 00:00:00,1426,15685444
2018-09-17 01:00:00,1386,13646468
2018-09-17 02:00:00,1397,13250692
2018-09-17 03:00:00,1362,12804868
2018-09-17 04:00:00,1349,12554772
2018-09-17 05:00:00,1348,12522004
2018-09-17 06:00:00,1339,12083220
2018-09-17 07:00:00,1336,11403284
2018-09-17 08:00:00,1347,11215596
2018-09-17 09:00:00,1588,13175012
2018-09-17 10:00:00,1593,12985692
2018-09-17 11:00:00,2268,15982876
2018-09-17 12:00:00,3137,18681794
2018-09-17 13:00:00,7398,22533352
2018-09-17 14:00:00,6917,28063349
2018-09-17 15:00:00,5305,28973008
2018-09-17 16:00:00,4784,34937052
2018-09-17 17:00:00,4373,21505708
2018-09-17 18:00:00,3068,17512284
2018-09-17 19:00:00,2178,15043742
2018-09-17 20:00:00,1936,14789828
2018-09-17 21:00:00,1997,15925876
2018-09-17 22:00:00,1993,17034092
2018-09-17 23:00:00,1842,13939012
2018-09-18 00:00:00,1717,14663724
2018-09-18 01:00:00,1606,14031004
2018-09-18 02:00:00,1557,13404740
2018-09-18 03:00:00,1491,10656788
2018-09-18 04:00:00,1503,11632948
2018-09-18 05:00:00,1497,11534420
2018-09-18 06:00:00,1589,10879556
2018-09-18 07:00:00,1390,9453748
2018-09-18 08:00:00,1260,8278308
2018-09-18 09:00:00,5786,56850436
2018-09-18 10:00:00,5924,58171076
2018-09-18 11:00:00,8371,106284560
2018-09-18 12:00:00,14766,305487888
2018-09-18 13:00:00,17553,394488736
2018-09-18 14:00:00,16357,136927380
2018-09-18 15:00:00,8886,108698932
2018-09-18 16:00:00,9325,105718900
2018-09-18 17:00:00,8938,99476844
2018-09-18 18:00:00,5097,68251968
2018-09-18 19:00:00,5473,60543320
2018-09-18 20:00:00,4904,54999192
2018-09-18 21:00:00,4587,49146024
2018-09-18 22:00:00,10245,55864704
2018-09-18 23:00:00,8014,49462452
2018-09-19 00:00:00,4608,39344260
2018-09-19 01:00:00,2768,29969736
2018-09-19 02:00:00,2331,34116452
2018-09-19 03:00:00,2093,29932148
2018-09-19 04:00:00,1730,17465452
2018-09-19 05:00:00,1684,17629020
2018-09-19 06:00:00,1899,23370944
2018-09-19 07:00:00,1809,20893856
2018-09-19 08:00:00,1891,16761544
2018-09-19 09:00:00,1510,12629036
2018-09-19 10:00:00,17104,43739250
2018-09-19 11:00:00,30950,68862406
2018-09-19 12:00:00,25639,62631013
2018-09-19 13:00:00,25313,72855560
2018-09-19 14:00:00,25598,64486256
2018-09-19 15:00:00,24318,57135552
2018-09-19 16:00:00,23515,52266244
2018-09-19 17:00:00,22685,49397428
2018-09-19 18:00:00,22626,49731348
2018-09-19 19:00:00,21198,47270884
2018-09-19 20:00:00,19378,43564532
2018-09-19 21:00:00,11180,29317772
2018-09-19 22:00:00,5587,16575736
2018-09-19 23:00:00,3855,14224336
2018-09-20 00:00:00,3257,13064640
2018-09-20 01:00:00,2859,9812784
2018-09-20 02:00:00,2820,20614944
2018-09-20 03:00:00,2241,8751328
2018-09-20 04:00:00,1988,7769440
2018-09-20 05:00:00,1378,6709120
2018-09-20 06:00:00,861,5514976
2018-09-20 07:00:00,737,5183296
2018-09-20 08:00:00,774,5596384
2018-09-20 09:00:00,991,8100944
2018-09-20 10:00:00,1041,7046836
2018-09-20 11:00:00,2458,64319108
2018-09-20 12:00:00,3385,78516292
2018-09-20 13:00:00,3030,70424684
2018-09-20 14:00:00,3188,66514784
2018-09-20 15:00:00,9182,206743160
2018-09-20 16:00:00,6753,108966436
2018-09-20 17:00:00,3396,85113076
2018-09-20 18:00:00,2871,72775860
2018-09-20 19:00:00,3199,73160404
2018-09-20 20:00:00,22761,382646546
2018-09-20 21:00:00,2929,56894472
2018-09-20 22:00:00,1564,26782424
2018-09-20 23:00:00,1081,15360896
2018-09-21 00:00:00,930,10482448
2018-09-21 01:00:00,822,6715684
2018-09-21 02:00:00,794,5671120
2018-09-21 03:00:00,739,4897824
2018-09-21 04:00:00,652,3752448
2018-09-21 05:00:00,636,3482992
2018-09-21 06:00:00,631,3429920
2018-09-21 07:00:00,626,3274016
2018-09-21 08:00:00,579,3166448
2018-09-21 09:00:00,616,3461016
2018-09-21 10:00:00,3382,56419400
2018-09-21 11:00:00,868,6978120
2018-09-21 12:00:00,3615,17946867
2018-09-21 13:00:00,6201,16040471
2018-09-21 14:00:00,7113,17004850
2018-09-21 15:00:00,3711,12535444
2018-09-21 16:00:00,3529,11884558
2018-09-21 17:00:00,4347,19368060
2018-09-21 18:00:00,8505,65486604
2018-09-21 19:00:00,6747,46438880
2018-09-21 20:00:00,6292,44310886
2018-09-21 21:00:00,6572,46766898
2018-09-21 22:00:00,5189,41777754
2018-09-21 23:00:00,4558,38203210
2018-09-22 00:00:00,4185,36366934
2018-09-22 01:00:00,4076,35729094
2018-09-22 02:00:00,3987,35176460
2018-09-22 03:00:00,3935,34899728
2018-09-22 04:00:00,3850,34300030
2018-09-22 05:00:00,3750,34142334
2018-09-22 06:00:00,3466,33447110
2018-09-22 07:00:00,3384,33159284
2018-09-22 08:00:00,3328,32698612
2018-09-22 09:00:00,3345,28885236
2018-09-22 10:00:00,1463,11339368
2018-09-22 11:00:00,3212,30672084
2018-09-22 12:00:00,7104,71153666
2018-09-22 13:00:00,7614,72779590
2018-09-22 14:00:00,6874,68882510
2018-09-22 15:00:00,7593,83036282
2018-09-22 16:00:00,7133,71601640
2018-09-22 17:00:00,7290,74454896
2018-09-22 18:00:00,7190,69438546
2018-09-22 19:00:00,7434,75290034
2018-09-22 20:00:00,7055,69256528
2018-09-22 21:00:00,7219,68176430
2018-09-22 22:00:00,7271,69339686
2018-09-22 23:00:00,7237,72670326
2018-09-23 00:00:00,7457,73518936
2018-09-23 01:00:00,7030,64292184
2018-09-23 02:00:00,6318,56932234
2018-09-23 03:00:00,3771,32670960
2018-09-23 04:00:00,2620,21749908
2018-09-23 05:00:00,1887,14999468
2018-09-23 06:00:00,1091,7113082
2018-09-23 07:00:00,971,5860714
2018-09-23 08:00:00,983,5553254
2018-09-23 09:00:00,907,5126114
2018-09-23 10:00:00,817,4562378
2018-09-23 11:00:00,2414,6224520
2018-09-23 12:00:00,1099,6092152
2018-09-23 13:00:00,908,6520152
2018-09-23 14:00:00,719,8037286
2018-09-23 15:00:00,667,7205910
2018-09-23 16:00:00,1163,11795646
2018-09-23 17:00:00,1447,16662390
2018-09-23 18:00:00,1557,11716702
2018-09-23 19:00:00,4264,41831534
2018-09-23 20:00:00,4093,40195486
2018-09-23 21:00:00,3672,37515942
2018-09-23 22:00:00,4358,40182116
2018-09-23 23:00:00,3801,37970164
2018-09-24 00:00:00,4168,37547904
2018-09-24 01:00:00,4880,60305454
2018-09-24 02:00:00,4292,49276582
2018-09-24 03:00:00,3948,45689746
2018-09-24 04:00:00,3573,40593034
2018-09-24 05:00:00,3427,37862022
2018-09-24 06:00:00,3257,33460102
2018-09-24 07:00:00,3113,32040454
2018-09-24 08:00:00,3862,39764518
2018-09-24 09:00:00,4293,43434326
2018-09-24 10:00:00,3801,27095342
2018-09-24 11:00:00,3948,21888566
2018-09-24 12:00:00,32551,493313110
2018-09-24 13:00:00,9236,109284342
2018-09-24 14:00:00,4793,33986390
2018-09-24 15:00:00,3628,13966056
2018-09-24 16:00:00,5512,39833178
2018-09-24 17:00:00,8870,74915482
2018-09-24 18:00:00,8760,73848706
2018-09-24 19:00:00,7816,72881458
2018-09-24 20:00:00,7533,72981506
2018-09-24 21:00:00,8211,75230662
2018-09-24 22:00:00,7321,70147854
2018-09-24 23:00:00,7010,68600622
2018-09-25 00:00:00,6467,64045246
2018-09-25 01:00:00,6453,63651606
2018-09-25 02:00:00,6272,62667174
2018-09-25 03:00:00,6229,62186790
2018-09-25 04:00:00,5966,60262502
2018-09-25 05:00:00,5898,59242230
2018-09-25 06:00:00,5688,57426886
2018-09-25 07:00:00,5087,50840998
2018-09-25 08:00:00,2885,27928654
2018-09-25 09:00:00,2530,19494494
2018-09-25 10:00:00,3721,22836038
2018-09-25 11:00:00,3222,11673502
2018-09-25 12:00:00,2905,10696490
2018-09-25 13:00:00,2766,11442062
2018-09-25 14:00:00,3110,13242286
2018-09-25 15:00:00,3552,11036342
2018-09-25 16:00:00,3430,20992214
2018-09-25 17:00:00,4785,21449936
2018-09-25 18:00:00,5142,19069852
2018-09-25 19:00:00,6667,54350398
2018-09-25 20:00:00,6999,65500410
2018-09-25 21:00:00,5464,54515480
2018-09-25 22:00:00,5829,36443142
2018-09-25 23:00:00,4651,19860054
2018-09-26 00:00:00,3760,16357654
2018-09-26 01:00:00,3666,19493782
2018-09-26 02:00:00,3437,16845430
2018-09-26 03:00:00,3211,13145206
2018-09-26 04:00:00,2902,16427286
2018-09-26 05:00:00,2063,11788054
2018-09-26 06:00:00,1221,5647126
2018-09-26 07:00:00,1179,5054406
2018-09-26 08:00:00,1180,3744052
2018-09-26 09:00:00,1115,7020801
2018-09-26 10:00:00,1001,4998860
2018-09-26 11:00:00,1768,8369431
2018-09-26 12:00:00,7219,64397384
2018-09-26 13:00:00,8956,78549680
2018-09-26 14:00:00,9230,78966024
2018-09-26 15:00:00,18562,100615472
2018-09-26 16:00:00,22716,105763550
2018-09-26 17:00:00,14721,98796014
2018-09-26 18:00:00,13436,93748254
2018-09-26 19:00:00,13095,87837134
2018-09-26 20:00:00,12415,77054542
2018-09-26 21:00:00,9451,68674438
2018-09-26 22:00:00,9038,92778326
2018-09-26 23:00:00,8851,74339126
2018-09-27 00:00:00,7293,65466310
2018-09-27 01:00:00,7413,63696086
2018-09-27 02:00:00,6231,55953030
2018-09-27 03:00:00,4629,41989254
2018-09-27 04:00:00,2731,22537606
2018-09-27 05:00:00,2095,16066694
2018-09-27 06:00:00,1816,13197446
2018-09-27 07:00:00,1407,9015430
2018-09-27 08:00:00,1506,8564070
2018-09-27 09:00:00,3341,31517958
2018-09-27 10:00:00,2239,10379454
2018-09-27 11:00:00,1943,9357862
2018-09-27 12:00:00,3163,31705956
2018-09-27 13:00:00,2800,18417318
2018-09-27 14:00:00,2196,16012022
2018-09-27 15:00:00,7261,78803094
2018-09-27 16:00:00,6739,71557454
2018-09-27 17:00:00,6982,98990582
2018-09-27 18:00:00,7423,95629878
2018-09-27 19:00:00,7541,88606398
2018-09-27 20:00:00,6954,63530526
2018-09-27 21:00:00,11264,111518384
2018-09-27 22:00:00,12576,118860735
2018-09-27 23:00:00,13633,125601386
2018-09-28 00:00:00,13129,123136511
2018-09-28 01:00:00,12605,119729814
2018-09-28 02:00:00,11708,112739814
2018-09-28 03:00:00,11425,110083302
2018-09-28 04:00:00,10832,105381830
2018-09-28 05:00:00,8537,81834982
2018-09-28 06:00:00,7866,74940102
2018-09-28 07:00:00,7531,71627622
2018-09-28 08:00:00,6746,63406950
2018-09-28 09:00:00,14470,105460634
2018-09-28 10:00:00,9052,73292754
2018-09-28 11:00:00,9008,83815338
2018-09-28 12:00:00,4429,59683412
2018-09-28 13:00:00,5333,58826356
2018-09-28 14:00:00,3972,32364968
2018-09-28 15:00:00,3039,20523869
2018-09-28 16:00:00,6930,59661578
2018-09-28 17:00:00,7584,76805104
2018-09-28 18:00:00,4491,51934986
2018-09-28 19:00:00,2622,18871625
2018-09-28 20:00:00,2425,16899299
2018-09-28 21:00:00,2617,10447484
2018-09-28 22:00:00,2571,9293068
2018-09-28 23:00:00,2544,8214488
2018-09-29 00:00:00,2460,7298632
2018-09-29 01:00:00,2445,6885112
2018-09-29 02:00:00,2242,5992976
2018-09-29 03:00:00,2129,5784880
2018-09-29 04:00:00,2109,5696304
2018-09-29 05:00:00,2062,5572144
2018-09-29 06:00:00,1876,4954416
2018-09-29 07:00:00,1747,4802864
2018-09-29 08:00:00,1701,5926048
2018-09-29 09:00:00,2127,5423312
2018-09-29 10:00:00,2119,5384880
2018-09-29 11:00:00,4312,36069906
2018-09-29 12:00:00,13728,131011008
2018-09-29 13:00:00,16691,134951088
2018-09-29 14:00:00,13639,131482624
2018-09-29 15:00:00,13475,125218064
2018-09-29 16:00:00,13130,109315848
2018-09-29 17:00:00,14633,137926800
2018-09-29 18:00:00,13847,132035664
2018-09-29 19:00:00,13213,114704272
2018-09-29 20:00:00,12538,104106832
2018-09-29 21:00:00,12330,98408096
2018-09-29 22:00:00,12248,100563968
2018-09-29 23:00:00,12068,96964336
2018-09-30 00:00:00,11434,93365243
2018-09-30 01:00:00,10224,82541912
2018-09-30 02:00:00,7537,53023654
2018-09-30 03:00:00,6129,38896032
2018-09-30 04:00:00,5583,34880008
2018-09-30 05:00:00,4976,28662088
2018-09-30 06:00:00,4534,23639952
2018-09-30 07:00:00,4242,18287184
2018-09-30 08:00:00,3962,12955792
2018-09-30 09:00:00,3848,11573424
2018-09-30 10:00:00,3739,10364080
2018-09-30 11:00:00,3972,15057520
2018-09-30 12:00:00,3972,13396592
2018-09-30 13:00:00,3594,8841712
2018-09-30 14:00:00,6633,48316880
2018-09-30 15:00:00,20029,475085296
2018-09-30 16:00:00,26275,615218360
2018-09-30 17:00:00,22274,417680088
2018-09-30 18:00:00,9479,69595440
2018-09-30 19:00:00,10580,82679568
2018-09-30 20:00:00,12198,89654192
2018-09-30 21:00:00,9682,94556472
2018-09-30 22:00:00,10102,71838320
2018-09-30 23:00:00,7826,55583864
2018-10-01 00:00:00,7766,54029784
2018-10-01 01:00:00,7674,54575952
2018-10-01 02:00:00,7178,50739472
2018-10-01 03:00:00,6993,48957336
2018-10-01 04:00:00,6788,46605472
2018-10-01 05:00:00,6437,43893920
2018-10-01 06:00:00,5754,35982496
2018-10-01 07:00:00,5430,27357344
2018-10-01 08:00:00,4077,18125024
2018-10-01 09:00:00,5117,30946656
2018-10-01 10:00:00,5893,31221536
2018-10-01 11:00:00,5825,27581050
2018-10-01 12:00:00,4819,29100732
2018-10-01 13:00:00,4126,26206496
2018-10-01 14:00:00,5391,23172186
2018-10-01 15:00:00,5185,19433328
2018-10-01 16:00:00,6873,20550632
2018-10-01 17:00:00,7303,24146228
2018-10-01 18:00:00,6314,14916448
2018-10-01 19:00:00,5740,14765456
2018-10-01 20:00:00,5735,14599744
2018-10-01 21:00:00,5705,16070472
2018-10-01 22:00:00,6531,39182744
2018-10-01 23:00:00,6762,48787992
2018-10-02 00:00:00,6352,41806632
2018-10-02 01:00:00,6056,36744456
2018-10-02 02:00:00,5014,31193496
2018-10-02 03:00:00,4336,24467960
2018-10-02 04:00:00,3649,17029376
2018-10-02 05:00:00,3350,12986624
2018-10-02 06:00:00,3132,11201792
2018-10-02 07:00:00,3081,10426408
2018-10-02 08:00:00,3016,9735400
2018-10-02 09:00:00,4004,10087269
2018-10-02 10:00:00,4035,9601842
2018-10-02 11:00:00,3910,11843664
2018-10-02 12:00:00,6478,17127808
2018-10-02 13:00:00,7430,32192320
2018-10-02 14:00:00,6609,22707956
2018-10-02 15:00:00,6334,21726232
2018-10-02 16:00:00,5342,39125480
2018-10-02 17:00:00,5523,101536480
2018-10-02 18:00:00,5052,22844616
2018-10-02 19:00:00,11153,54693184
2018-10-02 20:00:00,12093,55081384
2018-10-02 21:00:00,12622,46909424
2018-10-02 22:00:00,3489,20007808
2018-10-02 23:00:00,2241,11811272
2018-10-03 00:00:00,2306,13812166
2018-10-03 01:00:00,1815,10088838
2018-10-03 02:00:00,1360,7735686
2018-10-03 03:00:00,907,3545542
2018-10-03 04:00:00,3079,7355974
2018-10-03 05:00:00,2926,5516870
2018-10-03 06:00:00,1799,4010262
2018-10-03 07:00:00,1782,3709638
2018-10-03 08:00:00,1219,3448454
2018-10-03 09:00:00,3646,12411094
2018-10-03 10:00:00,5036,13492080
2018-10-03 11:00:00,7150,15326224
2018-10-03 12:00:00,13489,86075398
2018-10-03 13:00:00,23592,190186198
2018-10-03 14:00:00,23425,189575104
2018-10-03 15:00:00,26149,197078910
2018-10-03 16:00:00,25840,191402602
2018-10-03 17:00:00,23213,173872911
2018-10-03 18:00:00,22306,166874990
2018-10-03 19:00:00,20329,158466080
2018-10-03 20:00:00,30734,179909060
2018-10-03 21:00:00,39622,197491196
2018-10-03 22:00:00,27232,171681628
2018-10-03 23:00:00,41252,196084538
2018-10-04 00:00:00,32420,169019194
2018-10-04 01:00:00,17370,124100114
2018-10-04 02:00:00,12904,92076562
2018-10-04 03:00:00,9247,61397826
2018-10-04 04:00:00,7508,48036514
2018-10-04 05:00:00,5930,32347842
2018-10-04 06:00:00,4857,21920106
2018-10-04 07:00:00,4321,17828938
2018-10-04 08:00:00,12162,32075386
2018-10-04 09:00:00,21748,50809130
2018-10-04 10:00:00,6977,20877942
2018-10-04 11:00:00,5587,16060982
2018-10-04 12:00:00,5383,19046702
2018-10-04 13:00:00,5629,24809378
2018-10-04 14:00:00,6501,15591090
2018-10-04 15:00:00,6711,18237070
2018-10-04 16:00:00,24076,313359826
2018-10-04 17:00:00,23856,315127830
2018-10-04 18:00:00,30326,280638228
2018-10-04 19:00:00,17659,157806994
2018-10-04 20:00:00,8926,68320916
2018-10-04 21:00:00,6439,39188954
2018-10-04 22:00:00,5299,25685994
2018-10-04 23:00:00,4756,20328882
2018-10-05 00:00:00,4859,18443970
2018-10-05 01:00:00,4584,17186594
2018-10-05 02:00:00,4093,13555490
2018-10-05 03:00:00,3987,11864866
2018-10-05 04:00:00,3907,10500034
2018-10-05 05:00:00,3612,9464786
2018-10-05 06:00:00,3591,9423378
2018-10-05 07:00:00,3584,9379090
2018-10-05 08:00:00,3731,9438042
2018-10-05 09:00:00,5675,12695258
2018-10-05 10:00:00,11352,75423110
2018-10-05 11:00:00,10905,76711020
2018-10-05 12:00:00,8054,63644780
2018-10-05 13:00:00,6432,29863504
2018-10-05 14:00:00,7820,23257374
2018-10-05 15:00:00,8750,22715022
2018-10-05 16:00:00,7122,22676908
2018-10-05 17:00:00,7485,23145236
2018-10-05 18:00:00,16485,39917572
2018-10-05 19:00:00,5412,13628780
2018-10-05 20:00:00,6374,14723030
2018-10-05 21:00:00,6802,22642668
2018-10-05 22:00:00,14305,33175164
2018-10-05 23:00:00,8666,21135596
2018-10-06 00:00:00,6710,15462664
2018-10-06 01:00:00,4897,11779896
2018-10-06 02:00:00,4376,10963656
2018-10-06 03:00:00,4098,10467510
2018-10-06 04:00:00,4067,10007716
2018-10-06 05:00:00,14511,31264468
2018-10-06 06:00:00,7401,16534708
2018-10-06 07:00:00,14497,31064242
2018-10-06 08:00:00,10659,23171850
2018-10-06 09:00:00,4990,21295410
2018-10-06 10:00:00,5811,33654562
2018-10-06 11:00:00,6035,46059962
2018-10-06 12:00:00,6290,48488914
2018-10-06 13:00:00,15497,48506994
2018-10-06 14:00:00,6821,22528658
2018-10-06 15:00:00,6466,22553898
2018-10-06 16:00:00,5678,26469258
2018-10-06 17:00:00,5369,29283194
2018-10-06 18:00:00,4911,29437586
2018-10-06 19:00:00,4940,44020194
2018-10-06 20:00:00,5956,38198050
2018-10-06 21:00:00,4736,22982330
2018-10-06 22:00:00,5160,15238842
2018-10-06 23:00:00,4082,16962074
2018-10-07 00:00:00,4074,17268224
2018-10-07 01:00:00,4074,17517512
2018-10-07 02:00:00,3833,12046696
2018-10-07 03:00:00,3874,13193294
2018-10-07 04:00:00,4045,17359478
2018-10-07 05:00:00,3921,14833666
2018-10-07 06:00:00,3816,12285936
2018-10-07 07:00:00,3878,13724326
2018-10-07 08:00:00,14267,31744174
2018-10-07 09:00:00,4056,10067538
2018-10-07 10:00:00,4385,10571434
2018-10-07 11:00:00,4553,11758024
2018-10-07 12:00:00,4248,11615816
2018-10-07 13:00:00,15313,33493288
2018-10-07 14:00:00,4731,16343356
2018-10-07 15:00:00,5826,20683140
2018-10-07 16:00:00,6294,22025376
2018-10-07 17:00:00,4860,19852800
2018-10-07 18:00:00,15244,38107604
2018-10-07 19:00:00,5453,15535734
2018-10-07 20:00:00,14624,33826136
2018-10-07 21:00:00,5100,33683526
2018-10-07 22:00:00,4299,18214048
2018-10-07 23:00:00,4127,17399632
2018-10-08 00:00:00,3956,14735432
2018-10-08 01:00:00,14324,34223432
2018-10-08 02:00:00,22950,52569152
2018-10-08 03:00:00,7778,19957288
2018-10-08 04:00:00,3709,12538440
2018-10-08 05:00:00,3703,12995912
2018-10-08 06:00:00,3659,14057000
2018-10-08 07:00:00,3696,17572936
2018-10-08 08:00:00,3648,12276008
2018-10-08 09:00:00,3752,12012584
2018-10-08 10:00:00,4906,15634952
2018-10-08 11:00:00,6537,16421832
2018-10-08 12:00:00,7076,13057480
2018-10-08 13:00:00,16068,42604520
2018-10-08 14:00:00,37385,503766656
2018-10-08 15:00:00,35762,494272336
2018-10-08 16:00:00,26802,338163184
2018-10-08 17:00:00,20389,113728374
2018-10-08 18:00:00,9975,53864464
2018-10-08 19:00:00,14695,53952454
2018-10-08 20:00:00,12391,50247909
2018-10-08 21:00:00,6945,37194960
2018-10-08 22:00:00,9158,36736896
2018-10-08 23:00:00,8107,31670824
2018-10-09 00:00:00,4890,17379944
2018-10-09 01:00:00,4440,13978880
2018-10-09 02:00:00,3836,12518400
2018-10-09 03:00:00,3359,9970792
2018-10-09 04:00:00,3738,11548998
2018-10-09 05:00:00,3249,8821990
2018-10-09 06:00:00,3042,8327460
2018-10-09 07:00:00,3459,23368482
2018-10-09 08:00:00,3408,23898754
2018-10-09 09:00:00,3027,9766146
2018-10-09 10:00:00,5190,14279058
2018-10-09 11:00:00,5974,14174170
2018-10-09 12:00:00,13691,32528826
2018-10-09 13:00:00,4512,11961154
2018-10-09 14:00:00,6150,17525670
2018-10-09 15:00:00,6908,20074430
2018-10-09 16:00:00,5014,13996342
2018-10-09 17:00:00,3952,17585386
2018-10-09 18:00:00,3693,12429762
2018-10-09 19:00:00,3125,11228082
2018-10-09 20:00:00,4268,12031874
2018-10-09 21:00:00,4943,13548702
2018-10-09 22:00:00,5488,14583382
2018-10-09 23:00:00,6959,25272510
2018-10-10 00:00:00,5187,17035982
2018-10-10 01:00:00,3950,12623710
2018-10-10 02:00:00,3230,11081958
2018-10-10 03:00:00,2782,9437558
2018-10-10 04:00:00,2003,7883766
2018-10-10 05:00:00,3677,46653622
2018-10-10 06:00:00,2812,31810238
2018-10-10 07:00:00,2259,22406402
2018-10-10 08:00:00,2504,11142162
2018-10-10 09:00:00,4983,27361242
2018-10-10 10:00:00,8579,44801442
2018-10-10 11:00:00,6156,36814046
2018-10-10 12:00:00,12288,31752786
2018-10-10 13:00:00,7339,38717206
2018-10-10 14:00:00,5463,30961938
2018-10-10 15:00:00,4763,19745290
2018-10-10 16:00:00,5496,26870602
2018-10-10 17:00:00,8529,38273062
2018-10-10 18:00:00,8852,24947398
2018-10-10 19:00:00,7496,24631036
2018-10-10 20:00:00,7618,23682708
2018-10-10 21:00:00,7894,38743208
2018-10-10 22:00:00,5968,22338846
2018-10-10 23:00:00,4582,14282010
2018-10-11 00:00:00,4404,24830490
2018-10-11 01:00:00,4958,32398774
2018-10-11 02:00:00,4038,18832724
2018-10-11 03:00:00,4261,16056876
2018-10-11 04:00:00,2746,11655972
2018-10-11 05:00:00,2381,11174356
2018-10-11 06:00:00,2001,7546756
2018-10-11 07:00:00,2199,6706804
2018-10-11 08:00:00,2247,10440028
2018-10-11 09:00:00,2413,9877938
2018-10-11 10:00:00,2528,9812936
2018-10-11 11:00:00,4021,19502076
2018-10-11 12:00:00,4594,16970528
2018-10-11 13:00:00,5083,20997048
2018-10-11 14:00:00,4184,23517918
2018-10-11 15:00:00,2531,16482398
2018-10-11 16:00:00,2486,12335486
2018-10-11 17:00:00,5257,21194894
2018-10-11 18:00:00,4482,19705934
2018-10-11 19:00:00,2975,11028102
2018-10-11 20:00:00,1885,7415206
2018-10-11 21:00:00,2972,15236166
2018-10-11 22:00:00,2764,15793094
2018-10-11 23:00:00,6839,94729430
2018-10-12 00:00:00,4344,50439670
2018-10-12 01:00:00,5875,88062462
2018-10-12 02:00:00,6274,91813446
2018-10-12 03:00:00,5849,89630854
2018-10-12 04:00:00,5329,82235174
2018-10-12 05:00:00,2002,18984278
2018-10-12 06:00:00,3171,21741110
2018-10-12 07:00:00,2145,22527958
2018-10-12 08:00:00,1855,16739478
2018-10-12 09:00:00,2397,6170478
2018-10-12 10:00:00,2775,8805302
2018-10-12 11:00:00,3960,10443132
2018-10-12 12:00:00,4495,11333982
2018-10-12 13:00:00,4117,14729070
2018-10-12 14:00:00,2932,10741822
2018-10-12 15:00:00,2630,9766654
2018-10-12 16:00:00,2555,11966150
2018-10-12 17:00:00,3295,12403030
2018-10-12 18:00:00,3291,11112742
2018-10-12 19:00:00,2878,7147702
2018-10-12 20:00:00,2836,6421246
2018-10-12 21:00:00,3034,8777822
2018-10-12 22:00:00,2723,9539942
2018-10-12 23:00:00,4746,12267934
2018-10-13 00:00:00,2969,8595102
2018-10-13 01:00:00,2715,7676830
2018-10-13 02:00:00,2613,6977758
2018-10-13 03:00:00,2467,6817470
2018-10-13 04:00:00,2313,6638342
2018-10-13 05:00:00,2110,6441542
2018-10-13 06:00:00,1957,6238598
2018-10-13 07:00:00,1935,6186182
2018-10-13 08:00:00,1905,6080614
2018-10-13 09:00:00,2334,9580038
2018-10-13 10:00:00,9024,79128982
2018-10-13 11:00:00,17951,192180710
2018-10-13 12:00:00,22095,213315808
2018-10-13 13:00:00,20788,198830004
2018-10-13 14:00:00,13659,149692794
2018-10-13 15:00:00,12485,141738006
2018-10-13 16:00:00,6254,63652158
2018-10-13 17:00:00,2171,18288886
2018-10-13 18:00:00,1543,13022874
2018-10-13 19:00:00,2142,22438478
2018-10-13 20:00:00,1610,12884958
2018-10-13 21:00:00,1536,11775470
2018-10-13 22:00:00,2068,12616078
2018-10-13 23:00:00,1602,16476190
2018-10-14 00:00:00,4625,36592406
2018-10-14 01:00:00,3216,16731622
2018-10-14 02:00:00,2311,11681638
2018-10-14 03:00:00,1674,8371302
2018-10-14 04:00:00,1329,6587526
2018-10-14 05:00:00,1193,5841990
2018-10-14 06:00:00,1141,5446534
2018-10-14 07:00:00,1431,5840230
2018-10-14 08:00:00,2079,11065972
2018-10-14 09:00:00,2142,10957962
2018-10-14 10:00:00,1152,4810076
2018-10-14 11:00:00,2172,13379642
2018-10-14 12:00:00,3964,21332976
2018-10-14 13:00:00,4457,20920101
2018-10-14 14:00:00,3472,17282041
2018-10-14 15:00:00,4393,20554806
2018-10-14 16:00:00,3800,23120630
2018-10-14 17:00:00,2527,11703007
2018-10-14 18:00:00,2628,18077033
2018-10-14 19:00:00,1735,11936422
2018-10-14 20:00:00,3507,33648166
2018-10-14 21:00:00,3558,32694894
2018-10-14 22:00:00,5226,37551662
2018-10-14 23:00:00,2233,11537102
2018-10-15 00:00:00,2194,10092238
2018-10-15 01:00:00,3296,12376750
2018-10-15 02:00:00,3044,9249214
2018-10-15 03:00:00,1612,5616894
2018-10-15 04:00:00,2606,6845566
2018-10-15 05:00:00,1906,5423582
2018-10-15 06:00:00,2645,6714302
2018-10-15 07:00:00,2422,6377326
2018-10-15 08:00:00,1520,4926142
2018-10-15 09:00:00,2546,12161606
2018-10-15 10:00:00,3716,29537806
2018-10-15 11:00:00,14891,196332398
2018-10-15 12:00:00,18713,204533758
2018-10-15 13:00:00,26820,361656558
2018-10-15 14:00:00,13840,116825670
2018-10-15 15:00:00,13067,109295862
2018-10-15 16:00:00,13713,107858002
2018-10-15 17:00:00,7908,43341662
2018-10-15 18:00:00,6613,48743878
2018-10-15 19:00:00,7620,27455494
2018-10-15 20:00:00,5886,21237078
2018-10-15 21:00:00,6151,24367030
2018-10-15 22:00:00,6669,18978934
2018-10-15 23:00:00,5998,17365006
2018-10-16 00:00:00,4590,14427470
2018-10-16 01:00:00,7035,17302270
2018-10-16 02:00:00,5231,14447350
2018-10-16 03:00:00,4734,13402862
2018-10-16 04:00:00,5610,14123166
2018-10-16 05:00:00,4449,12629454
2018-10-16 06:00:00,4635,12870862
2018-10-16 07:00:00,4269,11978854
2018-10-16 08:00:00,4879,17543110
2018-10-16 09:00:00,4793,16638238
2018-10-16 10:00:00,4949,14475422
2018-10-16 11:00:00,11182,120216866
2018-10-16 12:00:00,8662,47649654
2018-10-16 13:00:00,11663,117128894
2018-10-16 14:00:00,16775,204271546
2018-10-16 15:00:00,11302,104142338
2018-10-16 16:00:00,5534,16340866
2018-10-16 17:00:00,5859,16967326
2018-10-16 18:00:00,6367,22134374
2018-10-16 19:00:00,5751,18389838
2018-10-16 20:00:00,6996,22265310
2018-10-16 21:00:00,6409,23803974
2018-10-16 22:00:00,5394,20185790
2018-10-16 23:00:00,6195,20862350
2018-10-17 00:00:00,5368,15892758
2018-10-17 01:00:00,6081,24011286
2018-10-17 02:00:00,5589,16691748
2018-10-17 03:00:00,5352,14963172
2018-10-17 04:00:00,6168,14235300
2018-10-17 05:00:00,5881,15395364
2018-10-17 06:00:00,4617,11990266
2018-10-17 07:00:00,4541,10635512
2018-10-17 08:00:00,4473,12559016
2018-10-17 09:00:00,5014,12076660
2018-10-17 10:00:00,7339,34506328
2018-10-17 11:00:00,6147,25474998
2018-10-17 12:00:00,6766,29156774
2018-10-17 13:00:00,10867,56486888
2018-10-17 14:00:00,10571,66488336
2018-10-17 15:00:00,13620,100728158
2018-10-17 16:00:00,8936,61068678
2018-10-17 17:00:00,13350,98779866
2018-10-17 18:00:00,10442,64761950
2018-10-17 19:00:00,8225,44496884
2018-10-17 20:00:00,8062,43511620
2018-10-17 21:00:00,7722,40289290
2018-10-17 22:00:00,6911,37303244
2018-10-17 23:00:00,8617,29707940
2018-10-18 00:00:00,6621,19787116
2018-10-18 01:00:00,6918,16992332
2018-10-18 02:00:00,4870,15007372
2018-10-18 03:00:00,5133,17498524
2018-10-18 04:00:00,4519,14777532
2018-10-18 05:00:00,4714,14973116
2018-10-18 06:00:00,4301,13773948
2018-10-18 07:00:00,4356,16705852
2018-10-18 08:00:00,3984,19417996
2018-10-18 09:00:00,3770,14981892
2018-10-18 10:00:00,10343,39729180
2018-10-18 11:00:00,6813,17714391
2018-10-18 12:00:00,7062,20200084
2018-10-18 13:00:00,7076,18920876
2018-10-18 14:00:00,7591,31681708
2018-10-18 15:00:00,6669,24712384
2018-10-18 16:00:00,6684,29338780
2018-10-18 17:00:00,6987,40703404
2018-10-18 18:00:00,7079,29805292
2018-10-18 19:00:00,5715,18218470
2018-10-18 20:00:00,5223,17432886
2018-10-18 21:00:00,4737,15176266
2018-10-18 22:00:00,5877,16168104
2018-10-18 23:00:00,5595,13762184
2018-10-19 00:00:00,5593,13596040
2018-10-19 01:00:00,5453,13010792
2018-10-19 02:00:00,6392,13893288
2018-10-19 03:00:00,5628,12421288
2018-10-19 04:00:00,4419,10012936
2018-10-19 05:00:00,5186,10208360
2018-10-19 06:00:00,4181,8771304
2018-10-19 07:00:00,3808,7910760
2018-10-19 08:00:00,4994,10803112
2018-10-19 09:00:00,4196,12684328
2018-10-19 10:00:00,5813,11457424
2018-10-19 11:00:00,7422,14308842
2018-10-19 12:00:00,6943,12555406
2018-10-19 13:00:00,6668,11540200
2018-10-19 14:00:00,7193,19081686
2018-10-19 15:00:00,7908,19733934
2018-10-19 16:00:00,8097,21222144
2018-10-19 17:00:00,6246,15636352
2018-10-19 18:00:00,5896,14502040
2018-10-19 19:00:00,5659,15106760
2018-10-19 20:00:00,5419,14218752
2018-10-19 21:00:00,5451,16923056
2018-10-19 22:00:00,11940,90242632
2018-10-19 23:00:00,11567,87126440
2018-10-20 00:00:00,11119,84290256
2018-10-20 01:00:00,10420,79447728
2018-10-20 02:00:00,10168,80669976
2018-10-20 03:00:00,10055,88856152
2018-10-20 04:00:00,9870,97352824
2018-10-20 05:00:00,9547,91469432
2018-10-20 06:00:00,9043,86192192
2018-10-20 07:00:00,8429,81271336
2018-10-20 08:00:00,7862,62445512
2018-10-20 09:00:00,7598,55044200
2018-10-20 10:00:00,6927,38385364
2018-10-20 11:00:00,4930,23059164
2018-10-20 12:00:00,4294,17908144
2018-10-20 13:00:00,5407,11891988
2018-10-20 14:00:00,3702,7460028
2018-10-20 15:00:00,3846,9460300
2018-10-20 16:00:00,4434,16179292
2018-10-20 17:00:00,4508,17096540
2018-10-20 18:00:00,4505,18053012
2018-10-20 19:00:00,3843,12295916
2018-10-20 20:00:00,3997,14468150
2018-10-20 21:00:00,4873,16903686
2018-10-20 22:00:00,5102,16880468
2018-10-20 23:00:00,4934,14875364
2018-10-21 00:00:00,3997,12561394
2018-10-21 01:00:00,4121,12320754
2018-10-21 02:00:00,3371,7217138
2018-10-21 03:00:00,3240,5796482
2018-10-21 04:00:00,3188,5347970
2018-10-21 05:00:00,3520,6176384
2018-10-21 06:00:00,3149,5075584
2018-10-21 07:00:00,3803,6578816
2018-10-21 08:00:00,3470,5694592
2018-10-21 09:00:00,3999,10024928
2018-10-21 10:00:00,6803,43345432
2018-10-21 11:00:00,7590,45284568
2018-10-21 12:00:00,7362,44426808
2018-10-21 13:00:00,7292,42585720
2018-10-21 14:00:00,7293,43284664
2018-10-21 15:00:00,7499,40867900
2018-10-21 16:00:00,6712,36786186
2018-10-21 17:00:00,7185,36004590
2018-10-21 18:00:00,5998,19310840
2018-10-21 19:00:00,4431,11372664
2018-10-21 20:00:00,4482,9833208
2018-10-21 21:00:00,4111,8620760
2018-10-21 22:00:00,5398,11393768
2018-10-21 23:00:00,4118,15965744
2018-10-22 00:00:00,4380,30125696
2018-10-22 01:00:00,3789,6365080
2018-10-22 02:00:00,3753,6653720
2018-10-22 03:00:00,3553,6067320
2018-10-22 04:00:00,4540,6984824
2018-10-22 05:00:00,3466,5860472
2018-10-22 06:00:00,3579,7327688
2018-10-22 07:00:00,3369,6023864
2018-10-22 08:00:00,3550,11068384
2018-10-22 09:00:00,7366,32508520
2018-10-22 10:00:00,14093,46266296
2018-10-22 11:00:00,8618,35203950
2018-10-22 12:00:00,11028,41475498
2018-10-22 13:00:00,11614,109076887
2018-10-22 14:00:00,8037,52870400
2018-10-22 15:00:00,11245,111975760
2018-10-22 16:00:00,12660,153739680
2018-10-22 17:00:00,8152,72030056
2018-10-22 18:00:00,12258,149255232
2018-10-22 19:00:00,21507,161349368
2018-10-22 20:00:00,9517,109275752
2018-10-22 21:00:00,8096,65296176
2018-10-22 22:00:00,7513,58620200
2018-10-22 23:00:00,5651,46657896
2018-10-23 00:00:00,4514,36165024
2018-10-23 01:00:00,3872,29242696
2018-10-23 02:00:00,4428,24939000
2018-10-23 03:00:00,2943,20474944
2018-10-23 04:00:00,3133,19755552
2018-10-23 05:00:00,2646,17864784
2018-10-23 06:00:00,2530,17140064
2018-10-23 07:00:00,2461,16994944
2018-10-23 08:00:00,2328,16273184
2018-10-23 09:00:00,2560,21846888
2018-10-23 10:00:00,4296,33156982
2018-10-23 11:00:00,4385,56955852
2018-10-23 12:00:00,3501,48034920
2018-10-23 13:00:00,6034,34087076
2018-10-23 14:00:00,8205,46045192
2018-10-23 15:00:00,6517,28690238
2018-10-23 16:00:00,6127,27484392
2018-10-23 17:00:00,4748,20797340
2018-10-23 18:00:00,6061,26927276
2018-10-23 19:00:00,5549,26092004
2018-10-23 20:00:00,6188,32842826
2018-10-23 21:00:00,5062,26597082
2018-10-23 22:00:00,4536,24912466
2018-10-23 23:00:00,4364,24821614
2018-10-24 00:00:00,4247,23674046
2018-10-24 01:00:00,4072,22428766
2018-10-24 02:00:00,3569,21138396
2018-10-24 03:00:00,3275,20497424
2018-10-24 04:00:00,3097,19571772
2018-10-24 05:00:00,2957,20399848
2018-10-24 06:00:00,2779,19685644
2018-10-24 07:00:00,3800,41718108
2018-10-24 08:00:00,2835,24493268
2018-10-24 09:00:00,5127,63813184
2018-10-24 10:00:00,5096,61047860
2018-10-24 11:00:00,4340,49273240
2018-10-24 12:00:00,4705,46025130
2018-10-24 13:00:00,4456,45511264
2018-10-24 14:00:00,6350,60686180
2018-10-24 15:00:00,3595,36873754
2018-10-24 16:00:00,6237,51777824
2018-10-24 17:00:00,4801,42019138
2018-10-24 18:00:00,3556,33919424
2018-10-24 19:00:00,4984,51369700
2018-10-24 20:00:00,4435,32652428
2018-10-24 21:00:00,5133,38006080
2018-10-24 22:00:00,2776,23942140
2018-10-24 23:00:00,2429,21102344
2018-10-25 00:00:00,3027,22267912
2018-10-25 01:00:00,2054,17718164
2018-10-25 02:00:00,1928,16684816
2018-10-25 03:00:00,1882,16324942
2018-10-25 04:00:00,1790,15578182
2018-10-25 05:00:00,1717,15033322
2018-10-25 06:00:00,1645,14640974
2018-10-25 07:00:00,1477,14265638
2018-10-25 08:00:00,2374,19683118
2018-10-25 09:00:00,3537,33278946
2018-10-25 10:00:00,3779,33500362
2018-10-25 11:00:00,3952,27635306
2018-10-25 12:00:00,3711,28597602
2018-10-25 13:00:00,23260,421820758
2018-10-25 14:00:00,51167,831685038
2018-10-25 15:00:00,13168,63298898
2018-10-25 16:00:00,7439,40113144
2018-10-25 17:00:00,28586,423295822
2018-10-25 18:00:00,5998,40298506
2018-10-25 19:00:00,3258,30522308
2018-10-25 20:00:00,1967,27092686
2018-10-25 21:00:00,2164,21798154
2018-10-25 22:00:00,17419,203249522
2018-10-25 23:00:00,21313,250233562
2018-10-26 00:00:00,24291,260323530
2018-10-26 01:00:00,23347,254056104
2018-10-26 02:00:00,22595,248260000
2018-10-26 03:00:00,20971,238745286
2018-10-26 04:00:00,19178,221144582
2018-10-26 05:00:00,17445,200778398
2018-10-26 06:00:00,12511,142023094
2018-10-26 07:00:00,9971,111797166
2018-10-26 08:00:00,8825,98412054
2018-10-26 09:00:00,12123,89955366
2018-10-26 10:00:00,12141,68171886
2018-10-26 11:00:00,9494,75115852
2018-10-26 12:00:00,3375,27964702
2018-10-26 13:00:00,9787,46637470
2018-10-26 14:00:00,4348,27590354
2018-10-26 15:00:00,6298,35346326
2018-10-26 16:00:00,3899,29919358
2018-10-26 17:00:00,9656,33515746
2018-10-26 18:00:00,3343,20550782
2018-10-26 19:00:00,3215,20281090
2018-10-26 20:00:00,2556,16280934
2018-10-26 21:00:00,2404,16507762
2018-10-26 22:00:00,2436,16071422
2018-10-26 23:00:00,2658,15805494
2018-10-27 00:00:00,2062,14310118
2018-10-27 01:00:00,5972,17872974
2018-10-27 02:00:00,1681,13247230
2018-10-27 03:00:00,1571,12890686
2018-10-27 04:00:00,1509,12569934
2018-10-27 05:00:00,1499,12469774
2018-10-27 06:00:00,1504,12441646
2018-10-27 07:00:00,1491,12357102
2018-10-27 08:00:00,1468,12309118
2018-10-27 09:00:00,1469,12294390
2018-10-27 10:00:00,1762,12641066
2018-10-27 11:00:00,1927,13099838
2018-10-27 12:00:00,1233,11880630
2018-10-27 13:00:00,1197,11626534
2018-10-27 14:00:00,1967,14879766
2018-10-27 15:00:00,1907,14816204
2018-10-27 16:00:00,2005,14325460
2018-10-27 17:00:00,1863,14346944
2018-10-27 18:00:00,1633,14427496
2018-10-27 19:00:00,1650,14092648
2018-10-27 20:00:00,1793,17130408
2018-10-27 21:00:00,1595,16564472
2018-10-27 22:00:00,1419,14285512
2018-10-27 23:00:00,1595,14881448
2018-10-28 00:00:00,1160,12903176
2018-10-28 01:00:00,1145,13258184
2018-10-28 02:00:00,1021,11720968
2018-10-28 03:00:00,983,11626760
2018-10-28 04:00:00,956,11488424
2018-10-28 05:00:00,814,11238632
2018-10-28 06:00:00,865,16022296
2018-10-28 07:00:00,1169,36507416
2018-10-28 08:00:00,1192,35805816
2018-10-28 09:00:00,1471,34579672
2018-10-28 10:00:00,2133,25659608
2018-10-28 11:00:00,3110,35626648
2018-10-28 12:00:00,3088,34597344
2018-10-28 13:00:00,3405,32628176
2018-10-28 14:00:00,4194,33789592
2018-10-28 15:00:00,4246,34079848
2018-10-28 16:00:00,4341,34257128
2018-10-28 17:00:00,4594,33967560
2018-10-28 18:00:00,4320,34628872
2018-10-28 19:00:00,5393,36756600
2018-10-28 20:00:00,4062,35320234
2018-10-28 21:00:00,5672,38808040
2018-10-28 22:00:00,4496,35957096
2018-10-28 23:00:00,5191,45058792
2018-10-29 00:00:00,5494,57887480
2018-10-29 01:00:00,5228,41093240
2018-10-29 02:00:00,4997,34912336
2018-10-29 03:00:00,5219,34502416
2018-10-29 04:00:00,5165,34260336
2018-10-29 05:00:00,5028,32667496
2018-10-29 06:00:00,4771,31309936
2018-10-29 07:00:00,4786,32518912
2018-10-29 08:00:00,4640,33494696
2018-10-29 09:00:00,20811,356406528
2018-10-29 10:00:00,13035,128127904
2018-10-29 11:00:00,8808,43690496
2018-10-29 12:00:00,9459,44490576
2018-10-29 13:00:00,9513,55184296
2018-10-29 14:00:00,17089,61406512
2018-10-29 15:00:00,14269,58200352
2018-10-29 16:00:00,10305,47234687
2018-10-29 17:00:00,5778,39731152
2018-10-29 18:00:00,6201,44349536
2018-10-29 19:00:00,6276,44144632
2018-10-29 20:00:00,4632,42523408
2018-10-29 21:00:00,4315,34939344
2018-10-29 22:00:00,4308,34859044
2018-10-29 23:00:00,4433,34682096
2018-10-30 00:00:00,3602,32407936
2018-10-30 01:00:00,3322,27560808
2018-10-30 02:00:00,3687,24556280
2018-10-30 03:00:00,3418,25365672
2018-10-30 04:00:00,2690,23386008
2018-10-30 05:00:00,2322,21507280
2018-10-30 06:00:00,1989,19789504
2018-10-30 07:00:00,1837,18732272
2018-10-30 08:00:00,1718,17621208
2018-10-30 09:00:00,3267,20633420
2018-10-30 10:00:00,1896,17377660
2018-10-30 11:00:00,3153,20690904
2018-10-30 12:00:00,2784,21680485
2018-10-30 13:00:00,2116,19791868
2018-10-30 14:00:00,3520,19484230
2018-10-30 15:00:00,3141,17797586
2018-10-30 16:00:00,2268,16333905
2018-10-30 17:00:00,1968,23077528
2018-10-30 18:00:00,1996,24656272
2018-10-30 19:00:00,1859,21347148
2018-10-30 20:00:00,3395,20845788
2018-10-30 21:00:00,2841,19413844
2018-10-30 22:00:00,2703,20179188
2018-10-30 23:00:00,2050,18876072
2018-10-31 00:00:00,2667,19190920
2018-10-31 01:00:00,2630,18986920
2018-10-31 02:00:00,2547,20332160
2018-10-31 03:00:00,2299,13507384
2018-10-31 04:00:00,2260,13022088
2018-10-31 05:00:00,2163,11170176
2018-10-31 06:00:00,1743,10258996
2018-10-31 07:00:00,1748,9788112
2018-10-31 08:00:00,1638,9635504
2018-10-31 09:00:00,2790,17852472
2018-10-31 10:00:00,5318,21874788
2018-10-31 11:00:00,3631,18865392
2018-10-31 12:00:00,3403,18664384
2018-10-31 13:00:00,4040,29388680
2018-10-31 14:00:00,4118,26585816
2018-10-31 15:00:00,6267,48925209
2018-10-31 16:00:00,3791,25840816
2018-10-31 17:00:00,5691,26395800
2018-10-31 18:00:00,5310,24679136
2018-10-31 19:00:00,6258,26677480
2018-10-31 20:00:00,5483,22517840
2018-10-31 21:00:00,5047,21723880
2018-10-31 22:00:00,7686,25769800
2018-10-31 23:00:00,9476,27740136
2018-11-01 00:00:00,7537,25046232
2018-11-01 01:00:00,7845,23508384
2018-11-01 02:00:00,6383,14951080
2018-11-01 03:00:00,5326,13040632
2018-11-01 04:00:00,2778,7956488
2018-11-01 05:00:00,2372,6713528
2018-11-01 06:00:00,2143,5763864
2018-11-01 07:00:00,2038,4887792
2018-11-01 08:00:00,1954,4341880
2018-11-01 09:00:00,2034,4703040
2018-11-01 10:00:00,6002,23816672
2018-11-01 11:00:00,9609,39746076
2018-11-01 12:00:00,8955,39899291
2018-11-01 13:00:00,9353,40327228
2018-11-01 14:00:00,8725,38316242
2018-11-01 15:00:00,11015,70172932
2018-11-01 16:00:00,10793,63253516
2018-11-01 17:00:00,23404,91734424
2018-11-01 18:00:00,6488,66283464
2018-11-01 19:00:00,10891,57593344
2018-11-01 20:00:00,6652,28285240
2018-11-01 21:00:00,4586,27612656
2018-11-01 22:00:00,4299,37204112
2018-11-01 23:00:00,5766,47474368
2018-11-02 00:00:00,4805,43864216
2018-11-02 01:00:00,4914,45119120
2018-11-02 02:00:00,4155,40405632
2018-11-02 03:00:00,4245,44098720
2018-11-02 04:00:00,3805,39211904
2018-11-02 05:00:00,3970,41289728
2018-11-02 06:00:00,3738,39517408
2018-11-02 07:00:00,3612,39420128
2018-11-02 08:00:00,3557,40228832
2018-11-02 09:00:00,18935,71830144
2018-11-02 10:00:00,4797,46229704
2018-11-02 11:00:00,3926,44955677
2018-11-02 12:00:00,21473,82464320
2018-11-02 13:00:00,4984,45249216
2018-11-02 14:00:00,4781,45254884
2018-11-02 15:00:00,5886,51718264
2018-11-02 16:00:00,20339,81173416
2018-11-02 17:00:00,7071,52837532
2018-11-02 18:00:00,6272,48718272
2018-11-02 19:00:00,5318,42503592
2018-11-02 20:00:00,4511,36588656
2018-11-02 21:00:00,5523,37396176
2018-11-02 22:00:00,5693,38299832
2018-11-02 23:00:00,5332,36784432
2018-11-03 00:00:00,5815,40533784
2018-11-03 01:00:00,9771,57587008
2018-11-03 02:00:00,9385,55594128
2018-11-03 03:00:00,8442,50227712
2018-11-03 04:00:00,8110,48945280
2018-11-03 05:00:00,7484,47069780
2018-11-03 06:00:00,7073,45590692
2018-11-03 07:00:00,6936,44451680
2018-11-03 08:00:00,6527,41798256
2018-11-03 09:00:00,6281,41873456
2018-11-03 10:00:00,6246,40151488
2018-11-03 11:00:00,7715,46837776
2018-11-03 12:00:00,7020,54471792
2018-11-03 13:00:00,6262,38574516
2018-11-03 14:00:00,6359,37921136
2018-11-03 15:00:00,6159,42855052
2018-11-03 16:00:00,6037,41114156
2018-11-03 17:00:00,5735,37551260
2018-11-03 18:00:00,5260,35873788
2018-11-03 19:00:00,5279,35142636
2018-11-03 20:00:00,5094,33728076
2018-11-03 21:00:00,4835,31041520
2018-11-03 22:00:00,4640,29815488
2018-11-03 23:00:00,4583,28486336
2018-11-04 00:00:00,4526,28139364
2018-11-04 01:00:00,4297,27091876
2018-11-04 02:00:00,3832,25953732
2018-11-04 03:00:00,3726,25330084
2018-11-04 04:00:00,3603,24525932
2018-11-04 05:00:00,3491,23879324
2018-11-04 06:00:00,3339,22644940
2018-11-04 07:00:00,3265,22333144
2018-11-04 08:00:00,3794,33824568
2018-11-04 09:00:00,3260,24360104
2018-11-04 10:00:00,3251,24433400
2018-11-04 11:00:00,3232,27119624
2018-11-04 12:00:00,6434,43912620
2018-11-04 13:00:00,6063,42224380
2018-11-04 14:00:00,4761,31768284
2018-11-04 15:00:00,4204,26517612
2018-11-04 16:00:00,3378,22311888
2018-11-04 17:00:00,2725,19450004
2018-11-04 18:00:00,2620,18814392
2018-11-04 19:00:00,6283,29756596
2018-11-04 20:00:00,6509,29955376
2018-11-04 21:00:00,5607,27078880
2018-11-04 22:00:00,4509,24198080
2018-11-04 23:00:00,3702,22096704
2018-11-05 00:00:00,4490,20247152
2018-11-05 01:00:00,3932,18031360
2018-11-05 02:00:00,3314,17030240
2018-11-05 03:00:00,3167,16235616
2018-11-05 04:00:00,2919,15202784
2018-11-05 05:00:00,2635,14878720
2018-11-05 06:00:00,2450,14583232
2018-11-05 07:00:00,2335,13353280
2018-11-05 08:00:00,2413,17456576
2018-11-05 09:00:00,10958,33591986
2018-11-05 10:00:00,18314,48766707
2018-11-05 11:00:00,11623,41003390
2018-11-05 12:00:00,10558,38558216
2018-11-05 13:00:00,9077,33184728
2018-11-05 14:00:00,9639,39854976
2018-11-05 15:00:00,8791,37845832
2018-11-05 16:00:00,11344,48556552
2018-11-05 17:00:00,10880,46792426
2018-11-05 18:00:00,10008,43888682
2018-11-05 19:00:00,7606,34094792
2018-11-05 20:00:00,7188,32769976
2018-11-05 21:00:00,8864,42638328
2018-11-05 22:00:00,9614,39709720
2018-11-05 23:00:00,9039,36202056
2018-11-06 00:00:00,7736,29180208
2018-11-06 01:00:00,7295,30225568
2018-11-06 02:00:00,9672,29213728
2018-11-06 03:00:00,6691,23967648
2018-11-06 04:00:00,5411,21499344
2018-11-06 05:00:00,4668,19541280
2018-11-06 06:00:00,3926,17173040
2018-11-06 07:00:00,3637,36384654
2018-11-06 08:00:00,3461,55067678
2018-11-06 09:00:00,3063,43754586
2018-11-06 10:00:00,6455,42208418
2018-11-06 11:00:00,5436,33296506
2018-11-06 12:00:00,6453,41092700
2018-11-06 13:00:00,5831,39365038
2018-11-06 14:00:00,5968,40479152
2018-11-06 15:00:00,11667,36708768
2018-11-06 16:00:00,9654,40123764
2018-11-06 17:00:00,5885,29789628
2018-11-06 18:00:00,6065,37157412
2018-11-06 19:00:00,5659,37075932
2018-11-06 20:00:00,4240,28945148
2018-11-06 21:00:00,2575,20244136
2018-11-06 22:00:00,4526,28331648
2018-11-06 23:00:00,4889,29752040
2018-11-07 00:00:00,2015,13516088
2018-11-07 01:00:00,1600,10934856
2018-11-07 02:00:00,1362,10216624
2018-11-07 03:00:00,1197,8714920
2018-11-07 04:00:00,971,7413512
2018-11-07 05:00:00,890,6979392
2018-11-07 06:00:00,806,6273984
2018-11-07 07:00:00,889,6796176
2018-11-07 08:00:00,3274,15013296
2018-11-07 09:00:00,4435,31576184
2018-11-07 10:00:00,4751,25002464
2018-11-07 11:00:00,7515,50092476
2018-11-07 12:00:00,2778,20522052
2018-11-07 13:00:00,4231,35047404
2018-11-07 14:00:00,4373,37099046
2018-11-07 15:00:00,5621,36072446
2018-11-07 16:00:00,4973,33427472
2018-11-07 17:00:00,13407,47169356
2018-11-07 18:00:00,11419,35793480
2018-11-07 19:00:00,6963,29379736
2018-11-07 20:00:00,4703,24747928
2018-11-07 21:00:00,5082,37198756
2018-11-07 22:00:00,5091,32498132
2018-11-07 23:00:00,3550,24353986
2018-11-08 00:00:00,3109,22116976
2018-11-08 01:00:00,3598,21127944
2018-11-08 02:00:00,3387,22121568
2018-11-08 03:00:00,2537,17169716
2018-11-08 04:00:00,2426,16032212
2018-11-08 05:00:00,2442,16743648
2018-11-08 06:00:00,2283,16111792
2018-11-08 07:00:00,2292,16107504
2018-11-08 08:00:00,3068,16874640
2018-11-08 09:00:00,4557,23138192
2018-11-08 10:00:00,2284,16222240
2018-11-08 11:00:00,2250,15993380
2018-11-08 12:00:00,2250,15996452
2018-11-08 13:00:00,2244,15984162
2018-11-08 14:00:00,2232,15948128
2018-11-08 15:00:00,2197,15610720
2018-11-08 16:00:00,2578,18062112
2018-11-08 17:00:00,2841,18470552
2018-11-08 18:00:00,2804,20495680
2018-11-08 19:00:00,6727,43909564
2018-11-08 20:00:00,4392,30197632
2018-11-08 21:00:00,2412,18237750
2018-11-08 22:00:00,5611,37958714
2018-11-08 23:00:00,3228,25265792
2018-11-09 00:00:00,2217,17424288
2018-11-09 01:00:00,1782,14377280
2018-11-09 02:00:00,1468,12935864
2018-11-09 03:00:00,1469,13723704
2018-11-09 04:00:00,1431,12789360
2018-11-09 05:00:00,1368,12234192
2018-11-09 06:00:00,6341,42732696
2018-11-09 07:00:00,2788,20986464
2018-11-09 08:00:00,1352,12223968
2018-11-09 09:00:00,4003,31477312
2018-11-09 10:00:00,4916,40850784
2018-11-09 11:00:00,5558,46922496
2018-11-09 12:00:00,4966,42660288
2018-11-09 13:00:00,5826,58856096
2018-11-09 14:00:00,5574,58044944
2018-11-09 15:00:00,7166,57713210
2018-11-09 16:00:00,6137,55505568
2018-11-09 17:00:00,11233,76750160
2018-11-09 18:00:00,5852,42473460
2018-11-09 19:00:00,4833,41045988
2018-11-09 20:00:00,5020,42968004
2018-11-09 21:00:00,4948,44255756
2018-11-09 22:00:00,4600,40806108
2018-11-09 23:00:00,4149,38496100
2018-11-10 00:00:00,4146,35245228
2018-11-10 01:00:00,3659,31219120
2018-11-10 02:00:00,3237,29881552
2018-11-10 03:00:00,3256,30798032
2018-11-10 04:00:00,3263,31590608
2018-11-10 05:00:00,3193,30772040
2018-11-10 06:00:00,3250,31847876
2018-11-10 07:00:00,3226,31678624
2018-11-10 08:00:00,3218,31924096
2018-11-10 09:00:00,3602,39514084
2018-11-10 10:00:00,3990,46031570
2018-11-10 11:00:00,4022,48615456
2018-11-10 12:00:00,4675,53654816
2018-11-10 13:00:00,4628,48822144
2018-11-10 14:00:00,10445,95515688
2018-11-10 15:00:00,9698,88843520
2018-11-10 16:00:00,8516,89168864
2018-11-10 17:00:00,15122,156998328
2018-11-10 18:00:00,11897,116496352
2018-11-10 19:00:00,10528,106446592
2018-11-10 20:00:00,10773,106378848
2018-11-10 21:00:00,10596,103939168
2018-11-10 22:00:00,10663,104565376
2018-11-10 23:00:00,10583,104762816
2018-11-11 00:00:00,9151,90329984
2018-11-11 01:00:00,8667,84822272
2018-11-11 02:00:00,8554,83988544
2018-11-11 03:00:00,10790,113850048
2018-11-11 04:00:00,8653,88467680
2018-11-11 05:00:00,8443,86315200
2018-11-11 06:00:00,8335,85325248
2018-11-11 07:00:00,8132,82968704
2018-11-11 08:00:00,7895,80053824
2018-11-11 09:00:00,7824,79209728
2018-11-11 10:00:00,7851,78750376
2018-11-11 11:00:00,7730,77521032
2018-11-11 12:00:00,7295,75671572
2018-11-11 13:00:00,7038,74001704
2018-11-11 14:00:00,6838,73494424
2018-11-11 15:00:00,10794,78580276
2018-11-11 16:00:00,10546,75091716
2018-11-11 17:00:00,10044,67463764
2018-11-11 18:00:00,11021,91732948
2018-11-11 19:00:00,9410,93748272
2018-11-11 20:00:00,8847,88960112
2018-11-11 21:00:00,8215,85161360
2018-11-11 22:00:00,11356,84017760
2018-11-11 23:00:00,10755,78186048
2018-11-12 00:00:00,10245,74061248
2018-11-12 01:00:00,9247,69161920
2018-11-12 02:00:00,8160,60852672
2018-11-12 03:00:00,8094,60452800
2018-11-12 04:00:00,7553,60147840
2018-11-12 05:00:00,6258,57586064
2018-11-12 06:00:00,5642,57790736
2018-11-12 07:00:00,5487,57257472
2018-11-12 08:00:00,5545,57580032
2018-11-12 09:00:00,7264,63819904
2018-11-12 10:00:00,7758,79843936
2018-11-12 11:00:00,7397,82138000
2018-11-12 12:00:00,9778,95921906
2018-11-12 13:00:00,9149,86543698
2018-11-12 14:00:00,8918,82291378
2018-11-12 15:00:00,8434,76113138
2018-11-12 16:00:00,8079,70896354
2018-11-12 17:00:00,8055,67356326
2018-11-12 18:00:00,6969,54938846
2018-11-12 19:00:00,5933,40135718
2018-11-12 20:00:00,5391,36597284
2018-11-12 21:00:00,5251,35126114
2018-11-12 22:00:00,5070,35753800
2018-11-12 23:00:00,4449,28930632
2018-11-13 00:00:00,11599,33772872
2018-11-13 01:00:00,9565,42104200
2018-11-13 02:00:00,6777,27516880
2018-11-13 03:00:00,4849,20026000
2018-11-13 04:00:00,4257,18490960
2018-11-13 05:00:00,3772,17181808
2018-11-13 06:00:00,3458,15928976
2018-11-13 07:00:00,3059,13980976
2018-11-13 08:00:00,3769,13643280
2018-11-13 09:00:00,3293,19831620
2018-11-13 10:00:00,3012,19183708
2018-11-13 11:00:00,3117,22150812
2018-11-13 12:00:00,4541,25352556
2018-11-13 13:00:00,6919,45120877
2018-11-13 14:00:00,30094,230377444
2018-11-13 15:00:00,35502,269968764
2018-11-13 16:00:00,17958,132674298
2018-11-13 17:00:00,13249,97534602
2018-11-13 18:00:00,29607,226776440
2018-11-13 19:00:00,23273,177040242
2018-11-13 20:00:00,3383,23492182
2018-11-13 21:00:00,7402,42559692
2018-11-13 22:00:00,3114,17225526
2018-11-13 23:00:00,3925,20128378
2018-11-14 00:00:00,3300,19251310
2018-11-14 01:00:00,3144,19716906
2018-11-14 02:00:00,2908,18558406
2018-11-14 03:00:00,2786,16836126
2018-11-14 04:00:00,2425,11809400
2018-11-14 05:00:00,2299,10659888
2018-11-14 06:00:00,2224,10197190
2018-11-14 07:00:00,1853,10175288
2018-11-14 08:00:00,2823,11295480
2018-11-14 09:00:00,1465,9481100
2018-11-14 10:00:00,1882,12216588
2018-11-14 11:00:00,1869,11657210
2018-11-14 12:00:00,6510,38460414
2018-11-14 13:00:00,10998,55551808
2018-11-14 14:00:00,15717,58304280
2018-11-14 15:00:00,11929,57890272
2018-11-14 16:00:00,10157,55375398
2018-11-14 17:00:00,9614,56224736
2018-11-14 18:00:00,11790,62854944
2018-11-14 19:00:00,41139,327309030
2018-11-14 20:00:00,40279,303737710
2018-11-14 21:00:00,9765,66513138
2018-11-14 22:00:00,9835,92184798
2018-11-14 23:00:00,12591,94318970
2018-11-15 00:00:00,13277,94677552
2018-11-15 01:00:00,10228,101128078
2018-11-15 02:00:00,12839,112712364
2018-11-15 03:00:00,12405,104832580
2018-11-15 04:00:00,11441,88992784
2018-11-15 05:00:00,11125,98851812
2018-11-15 06:00:00,11100,90443920
2018-11-15 07:00:00,10750,78742940
2018-11-15 08:00:00,11141,76184904
2018-11-15 09:00:00,36976,284252588
2018-11-15 10:00:00,27089,205198270
2018-11-15 11:00:00,14510,87263788
2018-11-15 12:00:00,13009,82333244
2018-11-15 13:00:00,11302,73775528
2018-11-15 14:00:00,10951,75742504
2018-11-15 15:00:00,25351,318450000
2018-11-15 16:00:00,16890,228079304
2018-11-15 17:00:00,10450,67051430
2018-11-15 18:00:00,10294,71846358
2018-11-15 19:00:00,9053,62319694
2018-11-15 20:00:00,8143,55687806
2018-11-15 21:00:00,7933,49142246
2018-11-15 22:00:00,6951,41963246
2018-11-15 23:00:00,6555,37082446
2018-11-16 00:00:00,10165,114293928
2018-11-16 01:00:00,10070,113883192
2018-11-16 02:00:00,5748,34941032
2018-11-16 03:00:00,10008,110419352
2018-11-16 04:00:00,9172,108792208
2018-11-16 05:00:00,8454,100588832
2018-11-16 06:00:00,6721,67587472
2018-11-16 07:00:00,4554,27292464
2018-11-16 08:00:00,4694,29144224
2018-11-16 09:00:00,5150,32966224
2018-11-16 10:00:00,4672,30544752
2018-11-16 11:00:00,7844,53191576
2018-11-16 12:00:00,9391,53783336
2018-11-16 13:00:00,11109,50369680
2018-11-16 14:00:00,11209,49902244
2018-11-16 15:00:00,10484,45877492
2018-11-16 16:00:00,12969,71225988
2018-11-16 17:00:00,11977,68801878
2018-11-16 18:00:00,10589,55277632
2018-11-16 19:00:00,8912,42613682
2018-11-16 20:00:00,14901,87124776
2018-11-16 21:00:00,14684,85682024
2018-11-16 22:00:00,12825,83974248
2018-11-16 23:00:00,13279,83762840
2018-11-17 00:00:00,15422,89689384
2018-11-17 01:00:00,13484,84569944
2018-11-17 02:00:00,13154,81861544
2018-11-17 03:00:00,14585,78718760
2018-11-17 04:00:00,12369,75705080
2018-11-17 05:00:00,12113,74920536
2018-11-17 06:00:00,11161,72720840
2018-11-17 07:00:00,11188,71507384
2018-11-17 08:00:00,10998,69855496
2018-11-17 09:00:00,7122,65759832
2018-11-17 10:00:00,7063,64378680
2018-11-17 11:00:00,9004,66164696
2018-11-17 12:00:00,10840,68737008
2018-11-17 13:00:00,10698,68165424
2018-11-17 14:00:00,12527,70129856
2018-11-17 15:00:00,12066,69756716
2018-11-17 16:00:00,14011,89018724
2018-11-17 17:00:00,14221,84659988
2018-11-17 18:00:00,11864,77346932
2018-11-17 19:00:00,11770,68522564
2018-11-17 20:00:00,11473,59314276
2018-11-17 21:00:00,11968,54483556
2018-11-17 22:00:00,11383,49130660
2018-11-17 23:00:00,12282,46132900
2018-11-18 00:00:00,9122,36195982
2018-11-18 01:00:00,3084,26805724
2018-11-18 02:00:00,2718,23975588
2018-11-18 03:00:00,2549,22626868
2018-11-18 04:00:00,2155,21306468
2018-11-18 05:00:00,2090,20719252
2018-11-18 06:00:00,2012,20039972
2018-11-18 07:00:00,1970,19813380
2018-11-18 08:00:00,1736,19153092
2018-11-18 09:00:00,1628,18659348
2018-11-18 10:00:00,2621,21302228
2018-11-18 11:00:00,7973,26409928
2018-11-18 12:00:00,4646,21738968
2018-11-18 13:00:00,4609,21983604
2018-11-18 14:00:00,4748,21047324
2018-11-18 15:00:00,6796,33397968
2018-11-18 16:00:00,6684,32812920
2018-11-18 17:00:00,5031,22808742
2018-11-18 18:00:00,4633,20311892
2018-11-18 19:00:00,4748,21890080
2018-11-18 20:00:00,4605,23034240
2018-11-18 21:00:00,4650,22973856
2018-11-18 22:00:00,7659,25819752
2018-11-18 23:00:00,7152,29385680
2018-11-19 00:00:00,4640,26727528
2018-11-19 01:00:00,9780,27111008
2018-11-19 02:00:00,7313,24291472
2018-11-19 03:00:00,6180,20053472
2018-11-19 04:00:00,3926,16571396
2018-11-19 05:00:00,3597,15569252
2018-11-19 06:00:00,3624,19157412
2018-11-19 07:00:00,3359,15475844
2018-11-19 08:00:00,3356,15900948
2018-11-19 09:00:00,4289,19733780
2018-11-19 10:00:00,4484,24149636
2018-11-19 11:00:00,10127,123690092
2018-11-19 12:00:00,15586,231685841
2018-11-19 13:00:00,11651,142447864
2018-11-19 14:00:00,11235,149841608
2018-11-19 15:00:00,9325,102741696
2018-11-19 16:00:00,8466,96414380
2018-11-19 17:00:00,5777,63627568
2018-11-19 18:00:00,5934,64407989
2018-11-19 19:00:00,6222,67413312
2018-11-19 20:00:00,5850,71866572
2018-11-19 21:00:00,11438,97182458
2018-11-19 22:00:00,10727,85339516
2018-11-19 23:00:00,22069,389043756
2018-11-20 00:00:00,11116,155949520
2018-11-20 01:00:00,6476,60733016
2018-11-20 02:00:00,5882,52042224
2018-11-20 03:00:00,5575,55055016
2018-11-20 04:00:00,4549,46067272
2018-11-20 05:00:00,3893,42133016
2018-11-20 06:00:00,3671,41967432
2018-11-20 07:00:00,3576,42002632
2018-11-20 08:00:00,3633,41817944
2018-11-20 09:00:00,4259,39082520
2018-11-20 10:00:00,4390,36852248
2018-11-20 11:00:00,4051,39705704
2018-11-20 12:00:00,7699,65868456
2018-11-20 13:00:00,6238,46995688
2018-11-20 14:00:00,4719,38398440
2018-11-20 15:00:00,11356,46855714
2018-11-20 16:00:00,12936,66810820
2018-11-20 17:00:00,8603,53761688
2018-11-20 18:00:00,7081,67456936
2018-11-20 19:00:00,2646,28965992
2018-11-20 20:00:00,2328,28228872
2018-11-20 21:00:00,4169,41079048
2018-11-20 22:00:00,3030,29548208
2018-11-20 23:00:00,2417,23021024
2018-11-21 00:00:00,2127,20521532
2018-11-21 01:00:00,1845,18690924
2018-11-21 02:00:00,1740,18116092
2018-11-21 03:00:00,1604,17353020
2018-11-21 04:00:00,2246,17658940
2018-11-21 05:00:00,2191,17223096
2018-11-21 06:00:00,2161,17101944
2018-11-21 07:00:00,1667,17237256
2018-11-21 08:00:00,1996,42873312
2018-11-21 09:00:00,4295,21120680
2018-11-21 10:00:00,2482,23258432
2018-11-21 11:00:00,2658,39274916
2018-11-21 12:00:00,2878,28253576
2018-11-21 13:00:00,3001,19538684
2018-11-21 14:00:00,6463,33051220
2018-11-21 15:00:00,7528,43615864
2018-11-21 16:00:00,7696,40081548
2018-11-21 17:00:00,17436,98771452
2018-11-21 18:00:00,16314,88348008
2018-11-21 19:00:00,8769,27278164
2018-11-21 20:00:00,8648,26236424
2018-11-21 21:00:00,10783,27280676
2018-11-21 22:00:00,12158,29519300
2018-11-21 23:00:00,13314,29621316
2018-11-22 00:00:00,18289,34294108
2018-11-22 01:00:00,16237,33628524
2018-11-22 02:00:00,12705,29198780
2018-11-22 03:00:00,10308,26271480
2018-11-22 04:00:00,8804,24656536
2018-11-22 05:00:00,7430,22611112
2018-11-22 06:00:00,6800,21683368
2018-11-22 07:00:00,6286,21170776
2018-11-22 08:00:00,5790,20644968
2018-11-22 09:00:00,8579,36667408
2018-11-22 10:00:00,7936,28730576
2018-11-22 11:00:00,6920,26166952
2018-11-22 12:00:00,7344,29774608
2018-11-22 13:00:00,4449,25251464
2018-11-22 14:00:00,5963,25055080
2018-11-22 15:00:00,5632,25588688
2018-11-22 16:00:00,5798,24700064
2018-11-22 17:00:00,2869,20280350
2018-11-22 18:00:00,5008,21138630
2018-11-22 19:00:00,4990,21283384
2018-11-22 20:00:00,5115,23651840
2018-11-22 21:00:00,4874,21288944
2018-11-22 22:00:00,4842,22360144
2018-11-22 23:00:00,4923,22529264
2018-11-23 00:00:00,4759,22795696
2018-11-23 01:00:00,4710,22560080
2018-11-23 02:00:00,2512,42361472
2018-11-23 03:00:00,4904,53608912
2018-11-23 04:00:00,2274,47887168
2018-11-23 05:00:00,4729,45211776
2018-11-23 06:00:00,4536,33632400
2018-11-23 07:00:00,4495,26384112
2018-11-23 08:00:00,4489,21524672
2018-11-23 09:00:00,5331,23867936
2018-11-23 10:00:00,4241,21002016
2018-11-23 11:00:00,4654,34861600
2018-11-23 12:00:00,4468,27730208
2018-11-23 13:00:00,4631,29175040
2018-11-23 14:00:00,4504,27021584
2018-11-23 15:00:00,4557,24072320
2018-11-23 16:00:00,4304,20803840
2018-11-23 17:00:00,4046,18697616
2018-11-23 18:00:00,3890,17592064
2018-11-23 19:00:00,3866,17771536
2018-11-23 20:00:00,3901,19156560
2018-11-23 21:00:00,6162,31223488
2018-11-23 22:00:00,5901,29442384
2018-11-23 23:00:00,4852,22832960
2018-11-24 00:00:00,4164,18305664
2018-11-24 01:00:00,4048,18912944
2018-11-24 02:00:00,3999,18033632
2018-11-24 03:00:00,3961,17578288
2018-11-24 04:00:00,6031,19536464
2018-11-24 05:00:00,5970,18701504
2018-11-24 06:00:00,3934,16502096
2018-11-24 07:00:00,3783,16551248
2018-11-24 08:00:00,5727,18463888
2018-11-24 09:00:00,5050,18457360
2018-11-24 10:00:00,6031,41926560
2018-11-24 11:00:00,9994,73170976
2018-11-24 12:00:00,7132,40635168
2018-11-24 13:00:00,6746,29552800
2018-11-24 14:00:00,4692,24917488
2018-11-24 15:00:00,5534,23040232
2018-11-24 16:00:00,5245,18854212
2018-11-24 17:00:00,5085,18516256
2018-11-24 18:00:00,3517,17538080
2018-11-24 19:00:00,5011,17985104
2018-11-24 20:00:00,4995,16605328
2018-11-24 21:00:00,7170,20954432
2018-11-24 22:00:00,10809,45133888
2018-11-24 23:00:00,8802,42599024
2018-11-25 00:00:00,8327,32379616
2018-11-25 01:00:00,7047,23400992
2018-11-25 02:00:00,7394,21444128
2018-11-25 03:00:00,6818,19391904
2018-11-25 04:00:00,8649,21687840
2018-11-25 05:00:00,9651,22246944
2018-11-25 06:00:00,9934,28313120
2018-11-25 07:00:00,9923,26697632
2018-11-25 08:00:00,9511,38644496
2018-11-25 09:00:00,7927,37919520
2018-11-25 10:00:00,2935,32836448
2018-11-25 11:00:00,5728,35368192
2018-11-25 12:00:00,5496,32571008
2018-11-25 13:00:00,5275,40035328
2018-11-25 14:00:00,4657,37101328
2018-11-25 15:00:00,3963,34907520
2018-11-25 16:00:00,3737,34246528
2018-11-25 17:00:00,3342,29038720
2018-11-25 18:00:00,4767,28993520
2018-11-25 19:00:00,9529,32149280
2018-11-25 20:00:00,9559,30154208
2018-11-25 21:00:00,3122,25385344
2018-11-25 22:00:00,3471,27061632
2018-11-25 23:00:00,14969,39572016
2018-11-26 00:00:00,9547,29832240
2018-11-26 01:00:00,12680,31813440
2018-11-26 02:00:00,5838,27928800
2018-11-26 03:00:00,4481,26498720
2018-11-26 04:00:00,3406,25714400
2018-11-26 05:00:00,2493,23394272
2018-11-26 06:00:00,2349,22716832
2018-11-26 07:00:00,2296,22710432
2018-11-26 08:00:00,3266,23854816
2018-11-26 09:00:00,3979,25169655
2018-11-26 10:00:00,4867,29034415
2018-11-26 11:00:00,4525,29544368
2018-11-26 12:00:00,11545,41259280
2018-11-26 13:00:00,35439,96265928
2018-11-26 14:00:00,3708,30504984
2018-11-26 15:00:00,3328,24253584
2018-11-26 16:00:00,3143,20511220
2018-11-26 17:00:00,22132,59493776
2018-11-26 18:00:00,19541,54512768
2018-11-26 19:00:00,7476,27705521
2018-11-26 20:00:00,3401,23658080
2018-11-26 21:00:00,8638,32010528
2018-11-26 22:00:00,2517,26121680
2018-11-26 23:00:00,3685,28964960
2018-11-27 00:00:00,9873,31617152
2018-11-27 01:00:00,3884,22085360
2018-11-27 02:00:00,2382,20052448
2018-11-27 03:00:00,7667,24835648
2018-11-27 04:00:00,1959,17609840
2018-11-27 05:00:00,1808,16853408
2018-11-27 06:00:00,7421,22141264
2018-11-27 07:00:00,3697,18260864
2018-11-27 08:00:00,2869,17134625
2018-11-27 09:00:00,8551,24910012
2018-11-27 10:00:00,5350,22927796
2018-11-27 11:00:00,4146,23746150
2018-11-27 12:00:00,21291,51323894
2018-11-27 13:00:00,12179,38706224
2018-11-27 14:00:00,16988,47026864
2018-11-27 15:00:00,12674,98047264
2018-11-27 16:00:00,26583,174007416
2018-11-27 17:00:00,16318,109644608
2018-11-27 18:00:00,8172,82153872
2018-11-27 19:00:00,12633,105171376
2018-11-27 20:00:00,9324,78736064
2018-11-27 21:00:00,6291,65091056
2018-11-27 22:00:00,15395,72283408
2018-11-27 23:00:00,8624,49433544
2018-11-28 00:00:00,6813,39458112
2018-11-28 01:00:00,11492,46279784
2018-11-28 02:00:00,5072,33868184
2018-11-28 03:00:00,10218,41379656
2018-11-28 04:00:00,4925,41110720
2018-11-28 05:00:00,9745,38408272
2018-11-28 06:00:00,4295,28685384
2018-11-28 07:00:00,9339,33976080
2018-11-28 08:00:00,5729,31514720
2018-11-28 09:00:00,5202,32298320
2018-11-28 10:00:00,21371,122300332
2018-11-28 11:00:00,12686,97502960
2018-11-28 12:00:00,10999,50501368
2018-11-28 13:00:00,6648,46611960
2018-11-28 14:00:00,5698,39997536
2018-11-28 15:00:00,10313,41962992
2018-11-28 16:00:00,5177,35389784
2018-11-28 17:00:00,4720,36084800
2018-11-28 18:00:00,19873,121243968
2018-11-28 19:00:00,17079,115144888
2018-11-28 20:00:00,6503,47495348
2018-11-28 21:00:00,9046,37582084
2018-11-28 22:00:00,3467,28856140
2018-11-28 23:00:00,8221,32291268
2018-11-29 00:00:00,7319,49295732
2018-11-29 01:00:00,10475,37793252
2018-11-29 02:00:00,3801,26591572
2018-11-29 03:00:00,7867,29079924
2018-11-29 04:00:00,2795,23519036
2018-11-29 05:00:00,7587,28321092
2018-11-29 06:00:00,2656,23024628
2018-11-29 07:00:00,7443,27457780
2018-11-29 08:00:00,2848,28616996
2018-11-29 09:00:00,8414,35888062
2018-11-29 10:00:00,3409,33876070
2018-11-29 11:00:00,16029,101889643
2018-11-29 12:00:00,17212,109561208
2018-11-29 13:00:00,10692,91400428
2018-11-29 14:00:00,16750,109762548
2018-11-29 15:00:00,36787,266366696
2018-11-29 16:00:00,45229,316288220
2018-11-29 17:00:00,41677,287250835
2018-11-29 18:00:00,20310,123946188
2018-11-29 19:00:00,9623,49607034
2018-11-29 20:00:00,12279,53936784
2018-11-29 21:00:00,7545,48985136
2018-11-29 22:00:00,10465,52139496
2018-11-29 23:00:00,5730,47682480
2018-11-30 00:00:00,9945,55258912
2018-11-30 01:00:00,4925,48310256
2018-11-30 02:00:00,8571,49552816
2018-11-30 03:00:00,4015,44057296
2018-11-30 04:00:00,8514,47111488
2018-11-30 05:00:00,8828,48516368
2018-11-30 06:00:00,7154,46479600
2018-11-30 07:00:00,8692,47552512
2018-11-30 08:00:00,9129,50698752
2018-11-30 09:00:00,9301,56772304
2018-11-30 10:00:00,13092,62886248
2018-11-30 11:00:00,8324,54705754
2018-11-30 12:00:00,13892,52201722
2018-11-30 13:00:00,8444,44197722
2018-11-30 14:00:00,13336,51146746
2018-11-30 15:00:00,13122,78330122
2018-11-30 16:00:00,15731,91259058
2018-11-30 17:00:00,8337,62284434
2018-11-30 18:00:00,10563,59195298
2018-11-30 19:00:00,6301,54124770
2018-11-30 20:00:00,9757,55676554
2018-11-30 21:00:00,5794,51077690
2018-11-30 22:00:00,9790,55042770
2018-11-30 23:00:00,5499,50443082
2018-12-01 00:00:00,5326,49912258
2018-12-01 01:00:00,9115,53476823
2018-12-01 02:00:00,5838,49416679
2018-12-01 03:00:00,8695,52227175
2018-12-01 04:00:00,8592,51651055
2018-12-01 05:00:00,6089,46056759
2018-12-01 06:00:00,7799,48141743
2018-12-01 07:00:00,7706,46093679
2018-12-01 08:00:00,7699,45701911
2018-12-01 09:00:00,7689,45676852
2018-12-01 10:00:00,15552,109213836
2018-12-01 11:00:00,11982,107067284
2018-12-01 12:00:00,18481,120140012
2018-12-01 13:00:00,12987,102476332
2018-12-01 14:00:00,15907,101666577
2018-12-01 15:00:00,19103,105906945
2018-12-01 16:00:00,18285,100930801
2018-12-01 17:00:00,15456,90121806
2018-12-01 18:00:00,13478,69643838
2018-12-01 19:00:00,10129,60760291
2018-12-01 20:00:00,9868,60967491
2018-12-01 21:00:00,8890,54383816
2018-12-01 22:00:00,8289,50377008
2018-12-01 23:00:00,7783,46251368
2018-12-02 00:00:00,7365,43138472
2018-12-02 01:00:00,6865,41305064
2018-12-02 02:00:00,8538,44780360
2018-12-02 03:00:00,10167,47560520
2018-12-02 04:00:00,10306,47963976
2018-12-02 05:00:00,7367,44321160
2018-12-02 06:00:00,9057,40408776
2018-12-02 07:00:00,8494,36861120
2018-12-02 08:00:00,8215,35404624
2018-12-02 09:00:00,9536,36082272
2018-12-02 10:00:00,7813,33501616
2018-12-02 11:00:00,11329,37017088
2018-12-02 12:00:00,11089,36557062
2018-12-02 13:00:00,16046,45913462
2018-12-02 14:00:00,14821,45638342
2018-12-02 15:00:00,11758,41096678
2018-12-02 16:00:00,11669,37498998
2018-12-02 17:00:00,7479,31588438
2018-12-02 18:00:00,8906,40781846
2018-12-02 19:00:00,9429,47436662
2018-12-02 20:00:00,8763,55937734
2018-12-02 21:00:00,10234,45685638
2018-12-02 22:00:00,14465,65464774
2018-12-02 23:00:00,11308,54227870
2018-12-03 00:00:00,11693,56054598
2018-12-03 01:00:00,9797,50546038
2018-12-03 02:00:00,9057,49222534
2018-12-03 03:00:00,9596,57127750
2018-12-03 04:00:00,8798,50902950
2018-12-03 05:00:00,7247,48988070
2018-12-03 06:00:00,8070,50083748
2018-12-03 07:00:00,5797,36605346
2018-12-03 08:00:00,5976,48032912
2018-12-03 09:00:00,6229,51336328
2018-12-03 10:00:00,6424,50502622
2018-12-03 11:00:00,6386,49255400
2018-12-03 12:00:00,6535,48675876
2018-12-03 13:00:00,4837,45494932
2018-12-03 14:00:00,10274,48908208
2018-12-03 15:00:00,12693,48852548
2018-12-03 16:00:00,9930,43582256
2018-12-03 17:00:00,8849,39048900
2018-12-03 18:00:00,8662,41484132
2018-12-03 19:00:00,8060,40449788
2018-12-03 20:00:00,7315,38253876
2018-12-03 21:00:00,8840,46341988
2018-12-03 22:00:00,8407,44688668
2018-12-03 23:00:00,9820,46406932
2018-12-04 00:00:00,11052,46265356
2018-12-04 01:00:00,10839,46169772
2018-12-04 02:00:00,11959,44787028
2018-12-04 03:00:00,12658,55242652
2018-12-04 04:00:00,13487,62967692
2018-12-04 05:00:00,12343,54998940
2018-12-04 06:00:00,7699,47974616
2018-12-04 07:00:00,4280,41588944
2018-12-04 08:00:00,2956,29039008
2018-12-04 09:00:00,3103,30514952
2018-12-04 10:00:00,3772,32040820
2018-12-04 11:00:00,9313,36199876
2018-12-04 12:00:00,8827,37467644
2018-12-04 13:00:00,7686,36279704
2018-12-04 14:00:00,6731,34977864
2018-12-04 15:00:00,6925,51654264
2018-12-04 16:00:00,7810,52155380
2018-12-04 17:00:00,6310,47434712
2018-12-04 18:00:00,5731,45164840
2018-12-04 19:00:00,5041,40708200
2018-12-04 20:00:00,4493,39403080
2018-12-04 21:00:00,4289,36204728
2018-12-04 22:00:00,5223,48898504
2018-12-04 23:00:00,5819,42868272
2018-12-05 00:00:00,4236,31255344
2018-12-05 01:00:00,3333,28969824
2018-12-05 02:00:00,3201,26913568
2018-12-05 03:00:00,2946,26460160
2018-12-05 04:00:00,2818,25681568
2018-12-05 05:00:00,2664,24978912
2018-12-05 06:00:00,2547,24240184
2018-12-05 07:00:00,2430,23948816
2018-12-05 08:00:00,2436,24034792
2018-12-05 09:00:00,3205,27133680
2018-12-05 10:00:00,3436,28539864
2018-12-05 11:00:00,3309,27618424
2018-12-05 12:00:00,2838,26682520
2018-12-05 13:00:00,2654,26345178
2018-12-05 14:00:00,4478,32472236
2018-12-05 15:00:00,9356,32264522
2018-12-05 16:00:00,9616,48910562
2018-12-05 17:00:00,9468,49521055
2018-12-05 18:00:00,6902,48295448
2018-12-05 19:00:00,6579,47502706
2018-12-05 20:00:00,5991,43441186
2018-12-05 21:00:00,5768,43290146
2018-12-05 22:00:00,5462,42966962
2018-12-05 23:00:00,4995,43563622
2018-12-06 00:00:00,4575,41557430
2018-12-06 01:00:00,4478,42342322
2018-12-06 02:00:00,5109,74487562
2018-12-06 03:00:00,5891,63813962
2018-12-06 04:00:00,4573,59657650
2018-12-06 05:00:00,4066,55137714
2018-12-06 06:00:00,4134,69073426
2018-12-06 07:00:00,3890,52683586
2018-12-06 08:00:00,3849,51690386
2018-12-06 09:00:00,4479,51696690
2018-12-06 10:00:00,6365,65882778
2018-12-06 11:00:00,6628,62839570
2018-12-06 12:00:00,10464,66389702
2018-12-06 13:00:00,10019,66288454
2018-12-06 14:00:00,9386,67058662
2018-12-06 15:00:00,8771,64698738
2018-12-06 16:00:00,9234,60320761
2018-12-06 17:00:00,8273,54225118
2018-12-06 18:00:00,7651,50824070
2018-12-06 19:00:00,6936,47581258
2018-12-06 20:00:00,5846,40353142
2018-12-06 21:00:00,5659,39998366
2018-12-06 22:00:00,5024,36774762
2018-12-06 23:00:00,8390,36907486
2018-12-07 00:00:00,5494,28034934
2018-12-07 01:00:00,5074,25861186
2018-12-07 02:00:00,4801,25822778
2018-12-07 03:00:00,4494,25452514
2018-12-07 04:00:00,3882,20570726
2018-12-07 05:00:00,3629,19460830
2018-12-07 06:00:00,3501,18853186
2018-12-07 07:00:00,3139,19303592
2018-12-07 08:00:00,3226,20568256
2018-12-07 09:00:00,3790,26058644
2018-12-07 10:00:00,4002,26312992
2018-12-07 11:00:00,4735,42179044
2018-12-07 12:00:00,4793,45429284
2018-12-07 13:00:00,5107,70105348
2018-12-07 14:00:00,4232,34905776
2018-12-07 15:00:00,3628,37328432
2018-12-07 16:00:00,3548,36042576
2018-12-07 17:00:00,3857,38667620
2018-12-07 18:00:00,3448,31889300
2018-12-07 19:00:00,3520,31766196
2018-12-07 20:00:00,3787,33154740
2018-12-07 21:00:00,3083,25552548
2018-12-07 22:00:00,2850,23522980
2018-12-07 23:00:00,2705,25836276
2018-12-08 00:00:00,2703,25760404
2018-12-08 01:00:00,2499,26730580
2018-12-08 02:00:00,2337,29408220
2018-12-08 03:00:00,2367,30714028
2018-12-08 04:00:00,2318,33387948
2018-12-08 05:00:00,2218,33777068
2018-12-08 06:00:00,2127,32307372
2018-12-08 07:00:00,2075,30414444
2018-12-08 08:00:00,5961,39126956
2018-12-08 09:00:00,4614,29390828
2018-12-08 10:00:00,2918,22904956
2018-12-08 11:00:00,2128,20614018
2018-12-08 12:00:00,1852,20948930
2018-12-08 13:00:00,1797,23055454
2018-12-08 14:00:00,1748,22756734
2018-12-08 15:00:00,1751,22996422
2018-12-08 16:00:00,1719,23182526
2018-12-08 17:00:00,1789,25324966
2018-12-08 18:00:00,1803,25173622
2018-12-08 19:00:00,1651,21437734
2018-12-08 20:00:00,1550,18008022
2018-12-08 21:00:00,1451,15246438
2018-12-08 22:00:00,1434,13939158
2018-12-08 23:00:00,2058,15157222
2018-12-09 00:00:00,1893,13651542
2018-12-09 01:00:00,1754,11586118
2018-12-09 02:00:00,1525,9960550
2018-12-09 03:00:00,1306,8747014
2018-12-09 04:00:00,1192,8395974
2018-12-09 05:00:00,1107,8060150
2018-12-09 06:00:00,1133,11491238
2018-12-09 07:00:00,1089,11538306
2018-12-09 08:00:00,4767,19087010
2018-12-09 09:00:00,12450,114019250
2018-12-09 10:00:00,7640,69590914
2018-12-09 11:00:00,5873,57762210
2018-12-09 12:00:00,4196,43076434
2018-12-09 13:00:00,1911,13406386
2018-12-09 14:00:00,1554,11133522
2018-12-09 15:00:00,1337,9395426
2018-12-09 16:00:00,1444,12374822
2018-12-09 17:00:00,1714,12911686
2018-12-09 18:00:00,1527,10996118
2018-12-09 19:00:00,1598,12654102
2018-12-09 20:00:00,2458,21300356
2018-12-09 21:00:00,1806,12626868
2018-12-09 22:00:00,1669,11699444
2018-12-09 23:00:00,1503,9947092
2018-12-10 00:00:00,5245,14494484
2018-12-10 01:00:00,4716,13688532
2018-12-10 02:00:00,3302,10269220
2018-12-10 03:00:00,3105,9811556
2018-12-10 04:00:00,2729,8477716
2018-12-10 05:00:00,2500,8119012
2018-12-10 06:00:00,2309,7997172
2018-12-10 07:00:00,2111,7712564
2018-12-10 08:00:00,2292,8734740
2018-12-10 09:00:00,2472,9553468
2018-12-10 10:00:00,4644,38455628
2018-12-10 11:00:00,9777,117506890
2018-12-10 12:00:00,13385,99278976
2018-12-10 13:00:00,8617,94094256
2018-12-10 14:00:00,8538,75186952
2018-12-10 15:00:00,6699,46112592
2018-12-10 16:00:00,5441,24405732
2018-12-10 17:00:00,4655,17556312
2018-12-10 18:00:00,4679,19446528
2018-12-10 19:00:00,4427,18456624
2018-12-10 20:00:00,3906,13468820
2018-12-10 21:00:00,3884,13360596
2018-12-10 22:00:00,3680,12794948
2018-12-10 23:00:00,4758,17379304
2018-12-11 00:00:00,4308,13245016
2018-12-11 01:00:00,7564,17377144
2018-12-11 02:00:00,7004,16162360
2018-12-11 03:00:00,6387,14261592
2018-12-11 04:00:00,6043,13143032
2018-12-11 05:00:00,5654,11571720
2018-12-11 06:00:00,5310,10884616
2018-12-11 07:00:00,4987,10250992
2018-12-11 08:00:00,4375,9494168
2018-12-11 09:00:00,4454,11840040
2018-12-11 10:00:00,4447,14805062
2018-12-11 11:00:00,14541,137847322
2018-12-11 12:00:00,14406,136362920
2018-12-11 13:00:00,14137,130974512
2018-12-11 14:00:00,13690,130311902
2018-12-11 15:00:00,12778,122702495
2018-12-11 16:00:00,11141,105151840
2018-12-11 17:00:00,10014,89808856
2018-12-11 18:00:00,6889,53472336
2018-12-11 19:00:00,5920,22244768
2018-12-11 20:00:00,5673,17374248
2018-12-11 21:00:00,4959,12917352
2018-12-11 22:00:00,5678,12067312
2018-12-11 23:00:00,5177,10093828
2018-12-12 00:00:00,4865,13360248
2018-12-12 01:00:00,4834,20639244
2018-12-12 02:00:00,4698,19326480
2018-12-12 03:00:00,4412,15353952
2018-12-12 04:00:00,4293,11611840
2018-12-12 05:00:00,4201,9310400
2018-12-12 06:00:00,4166,12757440
2018-12-12 07:00:00,4295,24188320
2018-12-12 08:00:00,4443,17655424
2018-12-12 09:00:00,5827,14217640
2018-12-12 10:00:00,6438,17269432
2018-12-12 11:00:00,5753,13768952
2018-12-12 12:00:00,5305,15362756
2018-12-12 13:00:00,5812,16551316
2018-12-12 14:00:00,8113,21577964
2018-12-12 15:00:00,7829,20993268
2018-12-12 16:00:00,8030,30403056
2018-12-12 17:00:00,7798,44532736
2018-12-12 18:00:00,7221,34628688
2018-12-12 19:00:00,6975,32113632
2018-12-12 20:00:00,7433,35884404
2018-12-12 21:00:00,8349,46473260
2018-12-12 22:00:00,8003,51893941
2018-12-12 23:00:00,6343,41551321
2018-12-13 00:00:00,5134,32167152
2018-12-13 01:00:00,4589,29722032
2018-12-13 02:00:00,4675,28627576
2018-12-13 03:00:00,5459,31559908
2018-12-13 04:00:00,4835,26309528
2018-12-13 05:00:00,4450,22897192
2018-12-13 06:00:00,4323,21579664
2018-12-13 07:00:00,4326,18178140
2018-12-13 08:00:00,4251,19717776
2018-12-13 09:00:00,4315,27645972
2018-12-13 10:00:00,5693,27952476
2018-12-13 11:00:00,5006,26178144
2018-12-13 12:00:00,4288,22167860
2018-12-13 13:00:00,3769,23658076
2018-12-13 14:00:00,3726,22586512
2018-12-13 15:00:00,12796,128585072
2018-12-13 16:00:00,13822,134034892
2018-12-13 17:00:00,3471,14856372
2018-12-13 18:00:00,2922,13855452
2018-12-13 19:00:00,3572,22918016
2018-12-13 20:00:00,3643,25439128
2018-12-13 21:00:00,3869,30222856
2018-12-13 22:00:00,3118,17271236
2018-12-13 23:00:00,4446,31504176
2018-12-14 00:00:00,4300,30069724
2018-12-14 01:00:00,3779,23168456
2018-12-14 02:00:00,2942,18130796
2018-12-14 03:00:00,3933,18652124
2018-12-14 04:00:00,3872,18036272
2018-12-14 05:00:00,2558,13648696
2018-12-14 06:00:00,2281,9853696
2018-12-14 07:00:00,2130,8407232
2018-12-14 08:00:00,2073,7426948
2018-12-14 09:00:00,2239,7742832
2018-12-14 10:00:00,2950,12777928
2018-12-14 11:00:00,2804,16855424
2018-12-14 12:00:00,3259,14985573
2018-12-14 13:00:00,17063,31348036
2018-12-14 14:00:00,13993,31564740
2018-12-14 15:00:00,12592,30216208
2018-12-14 16:00:00,10761,24957876
2018-12-14 17:00:00,10167,42213088
2018-12-14 18:00:00,9773,46356768
2018-12-14 19:00:00,8615,38843656
2018-12-14 20:00:00,8402,42274560
2018-12-14 21:00:00,7985,39110472
2018-12-14 22:00:00,7588,36894064
2018-12-14 23:00:00,10646,90649416
2018-12-15 00:00:00,6701,31956488
2018-12-15 01:00:00,6150,30675064
2018-12-15 02:00:00,4230,26170392
2018-12-15 03:00:00,4370,22922480
2018-12-15 04:00:00,4225,21204400
2018-12-15 05:00:00,3960,15954544
2018-12-15 06:00:00,4040,17118096
2018-12-15 07:00:00,3961,17400720
2018-12-15 08:00:00,3821,17429392
2018-12-15 09:00:00,3677,18356160
2018-12-15 10:00:00,3478,18151328
2018-12-15 11:00:00,3962,18120736
2018-12-15 12:00:00,4497,28358240
2018-12-15 13:00:00,3878,16986096
2018-12-15 14:00:00,3194,15820368
2018-12-15 15:00:00,2670,14060736
2018-12-15 16:00:00,2625,13278528
2018-12-15 17:00:00,3735,15611632
2018-12-15 18:00:00,2595,12513624
2018-12-15 19:00:00,2466,11149876
2018-12-15 20:00:00,2337,10017476
2018-12-15 21:00:00,2287,8713252
2018-12-15 22:00:00,2596,13441188
2018-12-15 23:00:00,2451,11097732
2018-12-16 00:00:00,2243,8285924
2018-12-16 01:00:00,3643,9409156
2018-12-16 02:00:00,3468,7285316
2018-12-16 03:00:00,4407,15063620
2018-12-16 04:00:00,3279,6950180
2018-12-16 05:00:00,3031,6282532
2018-12-16 06:00:00,3008,6233380
2018-12-16 07:00:00,3072,6860068
2018-12-16 08:00:00,2971,7287956
2018-12-16 09:00:00,2921,7121740
2018-12-16 10:00:00,2768,6287572
2018-12-16 11:00:00,7007,50301140
2018-12-16 12:00:00,6994,50540756
2018-12-16 13:00:00,7339,51554676
2018-12-16 14:00:00,11505,95560140
2018-12-16 15:00:00,12416,96670012
2018-12-16 16:00:00,12368,96855540
2018-12-16 17:00:00,12341,105785044
2018-12-16 18:00:00,12159,106388228
2018-12-16 19:00:00,11545,92457476
2018-12-16 20:00:00,11226,89910644
2018-12-16 21:00:00,11244,93778868
2018-12-16 22:00:00,10886,87630836
2018-12-16 23:00:00,10834,89553684
2018-12-17 00:00:00,11760,104794452
2018-12-17 01:00:00,10926,93988116
2018-12-17 02:00:00,10319,85396628
2018-12-17 03:00:00,10307,85396484
2018-12-17 04:00:00,10054,83236888
2018-12-17 05:00:00,9960,82591384
2018-12-17 06:00:00,9818,81850008
2018-12-17 07:00:00,9678,81399448
2018-12-17 08:00:00,9625,81039020
2018-12-17 09:00:00,10096,84608332
2018-12-17 10:00:00,10852,86888352
2018-12-17 11:00:00,11761,104813208
2018-12-17 12:00:00,9783,79940712
2018-12-17 13:00:00,9171,74293680
2018-12-17 14:00:00,7954,58924528
2018-12-17 15:00:00,7703,51675560
2018-12-17 16:00:00,6622,41626152
2018-12-17 17:00:00,5648,31085680
2018-12-17 18:00:00,4634,35351604
2018-12-17 19:00:00,8522,67143352
2018-12-17 20:00:00,8422,66839752
2018-12-17 21:00:00,7926,62912532
2018-12-17 22:00:00,7465,60591820
2018-12-17 23:00:00,7180,56194292
2018-12-18 00:00:00,7393,60735928
2018-12-18 01:00:00,7842,68720056
2018-12-18 02:00:00,7028,55961848
2018-12-18 03:00:00,6818,52724116
2018-12-18 04:00:00,6767,52295752
2018-12-18 05:00:00,6702,51703880
2018-12-18 06:00:00,6638,50739508
2018-12-18 07:00:00,6527,49615892
2018-12-18 08:00:00,7498,62059152
2018-12-18 09:00:00,8240,57974580
2018-12-18 10:00:00,8146,53379920
2018-12-18 11:00:00,9930,62046872
2018-12-18 12:00:00,10177,60911160
2018-12-18 13:00:00,9255,55109032
2018-12-18 14:00:00,10253,60452072
2018-12-18 15:00:00,10220,69356912
2018-12-18 16:00:00,10555,88601296
2018-12-18 17:00:00,9654,64523156
2018-12-18 18:00:00,8994,62445648
2018-12-18 19:00:00,8454,59079936
2018-12-18 20:00:00,8809,59912400
2018-12-18 21:00:00,7584,49455944
2018-12-18 22:00:00,6278,38226832
2018-12-18 23:00:00,5440,31591984
2018-12-19 00:00:00,5087,28127168
2018-12-19 01:00:00,4952,27580360
2018-12-19 02:00:00,4628,26599232
2018-12-19 03:00:00,4097,24182592
2018-12-19 04:00:00,3302,19264064
2018-12-19 05:00:00,3104,16103456
2018-12-19 06:00:00,3037,15605792
2018-12-19 07:00:00,2912,14096480
2018-12-19 08:00:00,3075,16008384
2018-12-19 09:00:00,3483,13678688
2018-12-19 10:00:00,7154,53619432
2018-12-19 11:00:00,8081,64740424
2018-12-19 12:00:00,7449,56125348
2018-12-19 13:00:00,7834,60195684
2018-12-19 14:00:00,8196,72234464
2018-12-19 15:00:00,8347,82626800
2018-12-19 16:00:00,7877,62693576
2018-12-19 17:00:00,8232,63073244
2018-12-19 18:00:00,7330,60082848
2018-12-19 19:00:00,6930,58930896
2018-12-19 20:00:00,6814,57975744
2018-12-19 21:00:00,6754,58939280
2018-12-19 22:00:00,6643,57830368
2018-12-19 23:00:00,6829,57495884
2018-12-20 00:00:00,6518,56081762
2018-12-20 01:00:00,6381,55807380
2018-12-20 02:00:00,6222,54798348
2018-12-20 03:00:00,6180,54127564
2018-12-20 04:00:00,6179,54315148
2018-12-20 05:00:00,6175,54212748
2018-12-20 06:00:00,6064,53764236
2018-12-20 07:00:00,5984,53053396
2018-12-20 08:00:00,6786,52966932
2018-12-20 09:00:00,7400,53364564
2018-12-20 10:00:00,9387,56796176
2018-12-20 11:00:00,9554,67453710
2018-12-20 12:00:00,8319,56894260
2018-12-20 13:00:00,8402,63244108
2018-12-20 14:00:00,7978,60863284
2018-12-20 15:00:00,8858,40094516
2018-12-20 16:00:00,6439,36136396
2018-12-20 17:00:00,7037,40295872
2018-12-20 18:00:00,6421,41574712
2018-12-20 19:00:00,4932,32088128
2018-12-20 20:00:00,4275,31708740
2018-12-20 21:00:00,4226,36919908
2018-12-20 22:00:00,3460,30222196
2018-12-20 23:00:00,4978,59275828
2018-12-21 00:00:00,6824,90588500
2018-12-21 01:00:00,3363,34698420
2018-12-21 02:00:00,2585,23930292
2018-12-21 03:00:00,2506,21007796
2018-12-21 04:00:00,2324,19379252
2018-12-21 05:00:00,2219,17800908
2018-12-21 06:00:00,2211,17041230
2018-12-21 07:00:00,2160,15810398
2018-12-21 08:00:00,2182,15008934
2018-12-21 09:00:00,7506,61495710
2018-12-21 10:00:00,7937,66184438
2018-12-21 11:00:00,8959,64438414
2018-12-21 12:00:00,9987,90842594
2018-12-21 13:00:00,10087,99614582
2018-12-21 14:00:00,9924,91914118
2018-12-21 15:00:00,13217,118804846
2018-12-21 16:00:00,14058,106870118
2018-12-21 17:00:00,13386,113995382
2018-12-21 18:00:00,11068,80694710
2018-12-21 19:00:00,9631,72835054
2018-12-21 20:00:00,7245,57189202
2018-12-21 21:00:00,6867,57691218
2018-12-21 22:00:00,6577,55909394
2018-12-21 23:00:00,6567,56355218
2018-12-22 00:00:00,6564,56126746
2018-12-22 01:00:00,6488,55624082
2018-12-22 02:00:00,6477,55511442
2018-12-22 03:00:00,6450,55385042
2018-12-22 04:00:00,6250,51975970
2018-12-22 05:00:00,6167,51126050
2018-12-22 06:00:00,6018,49882914
2018-12-22 07:00:00,5953,49229602
2018-12-22 08:00:00,6003,50484242
2018-12-22 09:00:00,5897,48729994
2018-12-22 10:00:00,5971,48025482
2018-12-22 11:00:00,6019,40593858
2018-12-22 12:00:00,5183,34647330
2018-12-22 13:00:00,4424,26993098
2018-12-22 14:00:00,3586,24143431
2018-12-22 15:00:00,3514,23626380
2018-12-22 16:00:00,3561,22761132
2018-12-22 17:00:00,3194,19344574
2018-12-22 18:00:00,2615,12608822
2018-12-22 19:00:00,2504,12534579
2018-12-22 20:00:00,2516,10411619
2018-12-22 21:00:00,6795,54700539
2018-12-22 22:00:00,6829,57665323
2018-12-22 23:00:00,6791,56140283
2018-12-23 00:00:00,6775,56761195
2018-12-23 01:00:00,6591,53600411
2018-12-23 02:00:00,6440,53209499
2018-12-23 03:00:00,6330,52672219
2018-12-23 04:00:00,6252,52292987
2018-12-23 05:00:00,6186,52024347
2018-12-23 06:00:00,6180,51950619
2018-12-23 07:00:00,6486,52017179
2018-12-23 08:00:00,6236,51520571
2018-12-23 09:00:00,6189,51595771
2018-12-23 10:00:00,7666,55322464
2018-12-23 11:00:00,9023,54920864
2018-12-23 12:00:00,10283,55787360
2018-12-23 13:00:00,10593,122946848
2018-12-23 14:00:00,13838,122259872
2018-12-23 15:00:00,10982,56871880
2018-12-23 16:00:00,10014,55001472
2018-12-23 17:00:00,9603,52274400
2018-12-23 18:00:00,10514,52790784
2018-12-23 19:00:00,7782,50500704
2018-12-23 20:00:00,10297,51482786
2018-12-23 21:00:00,9187,49644451
2018-12-23 22:00:00,9544,48293792
2018-12-23 23:00:00,9207,43735840
2018-12-24 00:00:00,5930,33236128
2018-12-24 01:00:00,7449,26656256
2018-12-24 02:00:00,7090,24446784
2018-12-24 03:00:00,6182,21923392
2018-12-24 04:00:00,6657,21026176
2018-12-24 05:00:00,6275,18797504
2018-12-24 06:00:00,5535,13277888
2018-12-24 07:00:00,4687,10572544
2018-12-24 08:00:00,5007,10200320
2018-12-24 09:00:00,2518,7470096
2018-12-24 10:00:00,5050,10331904
2018-12-24 11:00:00,5031,10810384
2018-12-24 12:00:00,4620,10642960
2018-12-24 13:00:00,6999,14072720
2018-12-24 14:00:00,6176,13509392
2018-12-24 15:00:00,4761,11647248
2018-12-24 16:00:00,4209,21748064
2018-12-24 17:00:00,9644,40624528
2018-12-24 18:00:00,6867,23010624
2018-12-24 19:00:00,5288,20702384
2018-12-24 20:00:00,5117,12219280
2018-12-24 21:00:00,3885,7829264
2018-12-24 22:00:00,5313,11449520
2018-12-24 23:00:00,10375,53652688
2018-12-25 00:00:00,9268,52473824
2018-12-25 01:00:00,8314,52340576
2018-12-25 02:00:00,8217,52392592
2018-12-25 03:00:00,8177,52355792
2018-12-25 04:00:00,9332,52466320
2018-12-25 05:00:00,9826,52953984
2018-12-25 06:00:00,7956,50488704
2018-12-25 07:00:00,8489,49787264
2018-12-25 08:00:00,6161,46684544
2018-12-25 09:00:00,7748,48269248
2018-12-25 10:00:00,8312,48422272
2018-12-25 11:00:00,7964,46505216
2018-12-25 12:00:00,7303,45766912
2018-12-25 13:00:00,7267,45726976
2018-12-25 14:00:00,9650,48157952
2018-12-25 15:00:00,8880,54498200
2018-12-25 16:00:00,11562,72182944
2018-12-25 17:00:00,10428,71841952
2018-12-25 18:00:00,12384,73840416
2018-12-25 19:00:00,10419,71661008
2018-12-25 20:00:00,12093,71697520
2018-12-25 21:00:00,10321,69617136
2018-12-25 22:00:00,11940,72717232
2018-12-25 23:00:00,11668,69731488
2018-12-26 00:00:00,11341,66600592
2018-12-26 01:00:00,12396,64256400
2018-12-26 02:00:00,11612,55209560
2018-12-26 03:00:00,9114,44724688
2018-12-26 04:00:00,7002,31765456
2018-12-26 05:00:00,6932,25145552
2018-12-26 06:00:00,6900,22316688
2018-12-26 07:00:00,5603,19345968
2018-12-26 08:00:00,6173,17623568
2018-12-26 09:00:00,6648,24608728
2018-12-26 10:00:00,6638,24800436
2018-12-26 11:00:00,8609,25948928
2018-12-26 12:00:00,8594,25338144
2018-12-26 13:00:00,14299,37560308
2018-12-26 14:00:00,6557,24509820
2018-12-26 15:00:00,12573,38366412
2018-12-26 16:00:00,11011,27636872
2018-12-26 17:00:00,6842,26868104
2018-12-26 18:00:00,10446,25922452
2018-12-26 19:00:00,6013,20867880
2018-12-26 20:00:00,10081,25990448
2018-12-26 21:00:00,5546,15106168
2018-12-26 22:00:00,8838,13886800
2018-12-26 23:00:00,7268,11132512
2018-12-27 00:00:00,4484,8816128
2018-12-27 01:00:00,8169,11797632
2018-12-27 02:00:00,3787,6926384
2018-12-27 03:00:00,8051,10945552
2018-12-27 04:00:00,3646,6187200
2018-12-27 05:00:00,8538,11117440
2018-12-27 06:00:00,6165,8669968
2018-12-27 07:00:00,2413,4594832
2018-12-27 08:00:00,6603,9522064
2018-12-27 09:00:00,4517,14676432
2018-12-27 10:00:00,9735,60657016
2018-12-27 11:00:00,13003,62874888
2018-12-27 12:00:00,13222,62585148
2018-12-27 13:00:00,10670,64007616
2018-12-27 14:00:00,13923,138874176
2018-12-27 15:00:00,9649,73050960
2018-12-27 16:00:00,13011,64349088
2018-12-27 17:00:00,10509,57135808
2018-12-27 18:00:00,14040,60209120
2018-12-27 19:00:00,8652,52295888
2018-12-27 20:00:00,11871,57673512
2018-12-27 21:00:00,6842,69158288
2018-12-27 22:00:00,10720,81910160
2018-12-27 23:00:00,6581,50830992
2018-12-28 00:00:00,10283,51872400
2018-12-28 01:00:00,7230,48133680
2018-12-28 02:00:00,9298,50169712
2018-12-28 03:00:00,9693,50572288
2018-12-28 04:00:00,6444,47210496
2018-12-28 05:00:00,9486,50240064
2018-12-28 06:00:00,8912,49291840
2018-12-28 07:00:00,6811,45947232
2018-12-28 08:00:00,9283,47210624
2018-12-28 09:00:00,9225,49715292
2018-12-28 10:00:00,7704,47597736
2018-12-28 11:00:00,9924,51058404
2018-12-28 12:00:00,9570,48847384
2018-12-28 13:00:00,10297,122104480
2018-12-28 14:00:00,12187,40915520
2018-12-28 15:00:00,9788,33496768
2018-12-28 16:00:00,9596,30421488
2018-12-28 17:00:00,6087,26522864
2018-12-28 18:00:00,9162,26825888
2018-12-28 19:00:00,6868,22784360
2018-12-28 20:00:00,8058,22742928
2018-12-28 21:00:00,8388,23018912
2018-12-28 22:00:00,6945,20304096
2018-12-28 23:00:00,7814,22127776
2018-12-29 00:00:00,7662,21279520
2018-12-29 01:00:00,7263,19959072
2018-12-29 02:00:00,3861,15659296
2018-12-29 03:00:00,6451,18266816
2018-12-29 04:00:00,6322,19527104
2018-12-29 05:00:00,6010,17373632
2018-12-29 06:00:00,5825,15794816
2018-12-29 07:00:00,5145,11787392
2018-12-29 08:00:00,5247,11502592
2018-12-29 09:00:00,5179,11360000
2018-12-29 10:00:00,5092,11086080
2018-12-29 11:00:00,5009,10789120
2018-12-29 12:00:00,4942,10459392
2018-12-29 13:00:00,5331,10474504
2018-12-29 14:00:00,5871,11931072
2018-12-29 15:00:00,5510,13919416
2018-12-29 16:00:00,4968,13113384
2018-12-29 17:00:00,4925,12419624
2018-12-29 18:00:00,8316,14917520
2018-12-29 19:00:00,8494,16309544
2018-12-29 20:00:00,7717,14450112
2018-12-29 21:00:00,7397,14048488
2018-12-29 22:00:00,6725,14443664
2018-12-29 23:00:00,6361,13965392
2018-12-30 00:00:00,13026,21136832
2018-12-30 01:00:00,12684,21048064
2018-12-30 02:00:00,12284,20342384
2018-12-30 03:00:00,10737,18804496
2018-12-30 04:00:00,9323,16990992
2018-12-30 05:00:00,8540,16111152
2018-12-30 06:00:00,8042,15500144
2018-12-30 07:00:00,6908,14268096
2018-12-30 08:00:00,8802,19189792
2018-12-30 09:00:00,8086,18844352
2018-12-30 10:00:00,5914,16701536
2018-12-30 11:00:00,5487,13912624
2018-12-30 12:00:00,6811,14549264
2018-12-30 13:00:00,7128,17359216
2018-12-30 14:00:00,4337,15545200
2018-12-30 15:00:00,6050,14535472
2018-12-30 16:00:00,12782,103331808
2018-12-30 17:00:00,13348,116073472
2018-12-30 18:00:00,14847,134342552
2018-12-30 19:00:00,14600,111181784
2018-12-30 20:00:00,14054,112501528
2018-12-30 21:00:00,14838,138825924
2018-12-30 22:00:00,14362,109364492
2018-12-30 23:00:00,13922,103902988
2018-12-31 00:00:00,15440,104083820
2018-12-31 01:00:00,14125,123624236
2018-12-31 02:00:00,14954,123852972
2018-12-31 03:00:00,12526,96383340
2018-12-31 04:00:00,13814,94966924
2018-12-31 05:00:00,13233,93849196
2018-12-31 06:00:00,14518,95051372
2018-12-31 07:00:00,13566,93914816
2018-12-31 08:00:00,13907,93667712
2018-12-31 09:00:00,13592,93417984
2018-12-31 10:00:00,15730,101991496
2018-12-31 11:00:00,18287,102242928
2018-12-31 12:00:00,18783,108292152
2018-12-31 13:00:00,18306,97867922
2018-12-31 14:00:00,17571,98240000
2018-12-31 15:00:00,9318,93676292
2018-12-31 16:00:00,8769,84258276
2018-12-31 17:00:00,8639,86018744
2018-12-31 18:00:00,8021,81164044
2018-12-31 19:00:00,5860,59470904
2018-12-31 20:00:00,4840,46530832
2018-12-31 21:00:00,4034,39231036
2018-12-31 22:00:00,4590,38295024
2018-12-31 23:00:00,3818,35406772


==> graphs/gnu-plot/hourly-usage-stats/data/usage_results_2016.csv <==
time,cores_requested,memory_requested
2016-01-01 00:00:00,2291.8,18334731.733333334
2016-01-01 01:00:00,528.5333333333333,4228266.666666667
2016-01-01 02:00:00,2134.1,17182540.8
2016-01-01 03:00:00,152.88333333333333,502204.26666666666
2016-01-01 04:00:00,12.566666666666666,399937.06666666665
2016-01-01 05:00:00,12.0,390816.0
2016-01-01 06:00:00,12.133333333333333,391362.13333333336
2016-01-01 07:00:00,12.0,390816.0
2016-01-01 08:00:00,12.05,390918.3
2016-01-01 09:00:00,12.95,396686.93333333335
2016-01-01 10:00:00,1386.0166666666667,3334952.533333333
2016-01-01 11:00:00,1205.05,2947197.8666666667
2016-01-01 12:00:00,190.66666666666666,895562.1333333333
2016-01-01 13:00:00,82.95,699289.6
2016-01-01 14:00:00,69.36666666666666,676092.8
2016-01-01 15:00:00,65.13333333333334,689505.6
2016-01-01 16:00:00,62.016666666666666,747651.2
2016-01-01 17:00:00,156.81666666666666,860482.1333333333
2016-01-01 18:00:00,114.83333333333333,512725.86666666664
2016-01-01 19:00:00,80.21666666666667,853640.2666666667
2016-01-01 20:00:00,82.9,2290166.4
2016-01-01 21:00:00,71.15,2128780.8
2016-01-01 22:00:00,139.0,5781316.8
2016-01-01 23:00:00,235.3,10501598.933333334
2016-01-02 00:00:00,229.41666666666666,9923737.066666666
2016-01-02 01:00:00,161.28333333333333,6592282.666666667
2016-01-02 02:00:00,109.25,4129174.4
2016-01-02 03:00:00,86.8,3029302.4
2016-01-02 04:00:00,73.11666666666666,2406942.933333333
2016-01-02 05:00:00,73.96666666666667,2406951.466666667
2016-01-02 06:00:00,76.53333333333333,2407608.533333333
2016-01-02 07:00:00,80.0,2432304.0
2016-01-02 08:00:00,134.96666666666667,2872854.4
2016-01-02 09:00:00,137.15,2900310.4
2016-01-02 10:00:00,257.3333333333333,3032275.7333333334
2016-01-02 11:00:00,134.0,2910512.0
2016-01-02 12:00:00,134.1,2910921.6
2016-01-02 13:00:00,134.0,2910512.0
2016-01-02 14:00:00,123.0,2820400.0
2016-01-02 15:00:00,114.13333333333334,2747102.0
2016-01-02 16:00:00,142.83333333333334,2863740.0
2016-01-02 17:00:00,244.31666666666666,3033852.8
2016-01-02 18:00:00,444.8,3359996.2666666666
2016-01-02 19:00:00,421.8833333333333,3443063.466666667
2016-01-02 20:00:00,404.35,3036949.3333333335
2016-01-02 21:00:00,420.18333333333334,2956217.6
2016-01-02 22:00:00,446.56666666666666,3365616.0
2016-01-02 23:00:00,535.1333333333333,6249426.133333334
2016-01-03 00:00:00,570.2333333333333,6392573.866666666
2016-01-03 01:00:00,545.1166666666667,6283173.333333333
2016-01-03 02:00:00,474.65,5546915.2
2016-01-03 03:00:00,450.51666666666665,5131858.933333334
2016-01-03 04:00:00,444.03333333333336,4938690.666666667
2016-01-03 05:00:00,437.46666666666664,4610357.333333333
2016-01-03 06:00:00,431.25,4294168.533333333
2016-01-03 07:00:00,425.15,3988403.466666667
2016-01-03 08:00:00,428.6,3987824.0
2016-01-03 09:00:00,556.7333333333333,3798982.933333333
2016-01-03 10:00:00,1587.0833333333333,3706684.8
2016-01-03 11:00:00,1088.9,2591692.8
2016-01-03 12:00:00,600.3666666666667,1512806.4
2016-01-03 13:00:00,541.5333333333333,1347362.1333333333
2016-01-03 14:00:00,893.7166666666667,1560926.9333333333
2016-01-03 15:00:00,920.0,1762540.8
2016-01-03 16:00:00,611.1166666666667,1411891.0666666667
2016-01-03 17:00:00,589.4,1142718.8
2016-01-03 18:00:00,562.9166666666666,1101519.2
2016-01-03 19:00:00,517.5166666666667,933137.0666666667
2016-01-03 20:00:00,522.65,1086764.3333333333
2016-01-03 21:00:00,926.55,4460450.0
2016-01-03 22:00:00,1700.15,3541163.4
2016-01-03 23:00:00,476.21666666666664,847977.6
2016-01-04 00:00:00,565.1333333333333,1637443.5333333334
2016-01-04 01:00:00,1718.7166666666667,3596477.8
2016-01-04 02:00:00,2009.7,4240027.0
2016-01-04 03:00:00,2772.9333333333334,5972163.466666667
2016-01-04 04:00:00,3028.4333333333334,6489286.7
2016-01-04 05:00:00,2307.133333333333,4847188.566666666
2016-01-04 06:00:00,2608.35,5530784.233333333
2016-01-04 07:00:00,1862.3,3950146.3
2016-01-04 08:00:00,2663.5666666666666,5919123.933333334
2016-01-04 09:00:00,2163.95,5660012.766666667
2016-01-04 10:00:00,1789.8166666666666,3954282.7333333334
2016-01-04 11:00:00,2834.3333333333335,8167818.596491228
2016-01-04 12:00:00,2010.3103448275863,8074299.068965517
2016-01-04 13:00:00,1978.4833333333333,16264632.133333333
2016-01-04 14:00:00,1077.5333333333333,7273438.266666667
2016-01-04 15:00:00,759.9833333333333,3698902.4
2016-01-04 16:00:00,838.2666666666667,10035954.266666668
2016-01-04 17:00:00,810.1166666666667,22249486.533333335
2016-01-04 18:00:00,1966.95,32546276.266666666
2016-01-04 19:00:00,641.9166666666666,22083181.666666668
2016-01-04 20:00:00,2299.15,36711577.733333334
2016-01-04 21:00:00,3588.883333333333,48398108.8
2016-01-04 22:00:00,6609.5,67787825.33333333
2016-01-04 23:00:00,5604.483333333334,57293229.6
2016-01-05 00:00:00,4676.916666666667,53506452.53333333
2016-01-05 01:00:00,3241.4166666666665,42214222.666666664
2016-01-05 02:00:00,2954.05,40543711.2
2016-01-05 03:00:00,2866.866666666667,36411083.266666666
2016-01-05 04:00:00,2672.1666666666665,33651205.833333336
2016-01-05 05:00:00,2414.9,29324628.45
2016-01-05 06:00:00,2116.0833333333335,22232695.6
2016-01-05 07:00:00,1881.4,18935901.333333332
2016-01-05 08:00:00,1750.3,17669945.6
2016-01-05 09:00:00,1604.0333333333333,16289800.0
2016-01-05 10:00:00,1427.0666666666666,12327827.2
2016-01-05 11:00:00,1715.9333333333334,10430556.933333334
2016-01-05 12:00:00,2175.9333333333334,9786888.0
2016-01-05 13:00:00,1604.0333333333333,7447364.266666667
2016-01-05 14:00:00,1411.1166666666666,7763552.8
2016-01-05 15:00:00,2968.4666666666667,22427008.266666666
2016-01-05 16:00:00,1569.5666666666666,12132637.2
2016-01-05 17:00:00,1383.0,13262574.1
2016-01-05 18:00:00,1350.25,10202024.566666666
2016-01-05 19:00:00,1566.45,9906598.266666668
2016-01-05 20:00:00,1211.7941176470588,7908108.882352941
2016-01-05 21:00:00,1362.9,9885470.2
2016-01-05 22:00:00,1120.2833333333333,5024909.533333333
2016-01-05 23:00:00,906.0833333333334,3765622.683333333
2016-01-06 00:00:00,897.8166666666667,3480686.9
2016-01-06 01:00:00,1776.0,8698205.6
2016-01-06 02:00:00,1294.3333333333333,6570335.8
2016-01-06 03:00:00,732.8166666666667,2711478.2666666666
2016-01-06 04:00:00,1098.8,3335193.216666667
2016-01-06 05:00:00,807.85,2583882.433333333
2016-01-06 06:00:00,610.15,1740891.65
2016-01-06 07:00:00,647.65,1660380.2833333334
2016-01-06 08:00:00,468.7,1353086.4166666667
2016-01-06 09:00:00,639.7368421052631,6594374.078947368
2016-01-06 10:00:00,832.95,13461821.833333334
2016-01-06 11:00:00,3983.516666666667,39479197.15
2016-01-06 12:00:00,4985.65,48958469.88333333
2016-01-06 13:00:00,2770.7,28272877.6
2016-01-06 14:00:00,2531.35,24130218.4
2016-01-06 15:00:00,2303.25,21234157.066666666
2016-01-06 16:00:00,2002.3833333333334,18629927.9
2016-01-06 17:00:00,1741.8333333333333,17328274.733333334
2016-01-06 18:00:00,3792.55,37572851.46666667
2016-01-06 19:00:00,5883.5,57641398.06666667
2016-01-06 20:00:00,5504.316666666667,56026629.6
2016-01-06 21:00:00,5137.1,52444137.63333333
2016-01-06 22:00:00,4872.1,49304698.1
2016-01-06 23:00:00,4447.833333333333,46492594.8
2016-01-07 00:00:00,4133.833333333333,43347278.333333336
2016-01-07 01:00:00,3866.95,40982589.166666664
2016-01-07 02:00:00,3602.9333333333334,38515196.65
2016-01-07 03:00:00,3404.3166666666666,36637198.61666667
2016-01-07 04:00:00,3180.4166666666665,34011920.68333333
2016-01-07 05:00:00,2900.766666666667,30270294.716666665
2016-01-07 06:00:00,2560.0833333333335,26122503.85
2016-01-07 07:00:00,2209.05,22251571.316666666
2016-01-07 08:00:00,1944.4166666666667,19499450.983333334
2016-01-07 09:00:00,1821.8333333333333,17049901.533333335
2016-01-07 10:00:00,3202.0,26606010.833333332
2016-01-07 11:00:00,1460.6166666666666,12233386.283333333
2016-01-07 12:00:00,1498.0,12153195.266666668
2016-01-07 13:00:00,1608.0731707317073,11538686.68292683
2016-01-07 14:00:00,1596.7833333333333,10470180.566666666
2016-01-07 15:00:00,1485.6666666666667,9684546.35
2016-01-07 16:00:00,1652.0333333333333,10389503.85
2016-01-07 17:00:00,1263.4333333333334,8737662.2
2016-01-07 18:00:00,985.7333333333333,8100520.133333334
2016-01-07 19:00:00,783.4666666666667,6597803.033333333
2016-01-07 20:00:00,731.2166666666667,7342317.4
2016-01-07 21:00:00,1023.3666666666667,8603798.233333332
2016-01-07 22:00:00,1787.864406779661,14217854.54237288
2016-01-07 23:00:00,1259.65,9618458.866666667
2016-01-08 00:00:00,1797.9666666666667,10019766.966666667
2016-01-08 01:00:00,873.4333333333333,6530464.733333333
2016-01-08 02:00:00,835.7333333333333,6344546.366666666
2016-01-08 03:00:00,837.1333333333333,5924969.7
2016-01-08 04:00:00,824.0166666666667,5835959.0
2016-01-08 05:00:00,784.05,5352496.9
2016-01-08 06:00:00,790.0666666666667,5342970.0
2016-01-08 07:00:00,847.1666666666666,5481800.566666666
2016-01-08 08:00:00,799.2833333333333,4989870.2
2016-01-08 09:00:00,872.0666666666667,5556369.1
2016-01-08 10:00:00,1388.3833333333334,7512999.7
2016-01-08 11:00:00,2463.1833333333334,9729155.316666666
2016-01-08 12:00:00,1932.15,8336823.266666667
2016-01-08 13:00:00,1326.8666666666666,6898732.466666667
2016-01-08 14:00:00,1367.9,9295868.2
2016-01-08 15:00:00,1862.75,18269898.0
2016-01-08 16:00:00,3275.866666666667,34955799.4
2016-01-08 17:00:00,3178.516666666667,32764063.9
2016-01-08 18:00:00,2744.3333333333335,30481783.2
2016-01-08 19:00:00,2689.266666666667,32496717.266666666
2016-01-08 20:00:00,2601.3333333333335,31377465.0
2016-01-08 21:00:00,2262.2,27174662.033333335
2016-01-08 22:00:00,1476.0,16801547.833333332
2016-01-08 23:00:00,1389.2833333333333,11621602.7
2016-01-09 00:00:00,1234.6333333333334,9705039.6
2016-01-09 01:00:00,1234.0666666666666,8723486.4
2016-01-09 02:00:00,1162.5833333333333,7220813.266666667
2016-01-09 03:00:00,1049.9666666666667,4317680.533333333
2016-01-09 04:00:00,1169.8333333333333,6473691.533333333
2016-01-09 05:00:00,1041.2166666666667,5914412.666666667
2016-01-09 06:00:00,876.8833333333333,3154170.8666666667
2016-01-09 07:00:00,821.0666666666667,2926698.966666667
2016-01-09 08:00:00,1041.5333333333333,3204998.8333333335
2016-01-09 09:00:00,1110.9333333333334,6505345.0
2016-01-09 10:00:00,892.3666666666667,3256505.9
2016-01-09 11:00:00,1334.6333333333334,4123203.6333333333
2016-01-09 12:00:00,2349.4166666666665,5187708.433333334
2016-01-09 13:00:00,2160.116666666667,3912733.7333333334
2016-01-09 14:00:00,2087.633333333333,2905480.0
2016-01-09 15:00:00,2221.4,3327847.0
2016-01-09 16:00:00,2347.8166666666666,3891158.5
2016-01-09 17:00:00,2246.633333333333,4239877.933333334
2016-01-09 18:00:00,2192.866666666667,4032693.1
2016-01-09 19:00:00,2230.633333333333,4654584.0
2016-01-09 20:00:00,2142.7166666666667,4274867.733333333
2016-01-09 21:00:00,2188.45,3946663.466666667
2016-01-09 22:00:00,2274.366666666667,4717829.866666666
2016-01-09 23:00:00,2287.133333333333,4698647.733333333
2016-01-10 00:00:00,2232.733333333333,4623957.733333333
2016-01-10 01:00:00,2186.0,4384480.0
2016-01-10 02:00:00,2183.9333333333334,4408305.066666666
2016-01-10 03:00:00,2158.0,4370144.0
2016-01-10 04:00:00,2138.0,4359904.0
2016-01-10 05:00:00,2137.0,4350305.066666666
2016-01-10 06:00:00,2046.1333333333334,3714609.066666667
2016-01-10 07:00:00,2011.7166666666667,3650097.066666667
2016-01-10 08:00:00,2002.2166666666667,3657337.6
2016-01-10 09:00:00,1967.35,3650097.066666667
2016-01-10 10:00:00,2600.9166666666665,5000053.333333333
2016-01-10 11:00:00,3492.233333333333,10369469.066666666
2016-01-10 12:00:00,2261.5666666666666,4380375.2
2016-01-10 13:00:00,2615.866666666667,15669279.466666667
2016-01-10 14:00:00,3097.5833333333335,30834051.4
2016-01-10 15:00:00,3125.5833333333335,29258733.566666666
2016-01-10 16:00:00,3033.9,31021429.333333332
2016-01-10 17:00:00,3067.733333333333,33803265.9
2016-01-10 18:00:00,3026.4666666666667,34007701.03333333
2016-01-10 19:00:00,3289.5833333333335,31677686.333333332
2016-01-10 20:00:00,2700.9333333333334,26900398.8
2016-01-10 21:00:00,3513.5666666666666,30859439.966666665
2016-01-10 22:00:00,6888.983333333334,55760176.1
2016-01-10 23:00:00,4587.783333333334,35750763.9
2016-01-11 00:00:00,3673.05,26948188.533333335
2016-01-11 01:00:00,3354.2833333333333,22915389.133333333
2016-01-11 02:00:00,3196.866666666667,20892874.866666667
2016-01-11 03:00:00,2839.7833333333333,16922460.366666667
2016-01-11 04:00:00,2157.1666666666665,10294576.533333333
2016-01-11 05:00:00,1875.7,7552978.533333333
2016-01-11 06:00:00,1820.7833333333333,6976857.433333334
2016-01-11 07:00:00,1898.6666666666667,6954863.4
2016-01-11 08:00:00,1876.3833333333334,6984522.0
2016-01-11 09:00:00,1885.6,6765469.466666667
2016-01-11 10:00:00,2183.983333333333,16371433.933333334
2016-01-11 11:00:00,2182.1666666666665,17002960.1
2016-01-11 12:00:00,2191.9666666666667,17154866.466666665
2016-01-11 13:00:00,2550.1666666666665,16097601.2
2016-01-11 14:00:00,2646.0333333333333,18513786.133333333
2016-01-11 15:00:00,2514.483333333333,14470845.1
2016-01-11 16:00:00,2847.383333333333,18687583.5
2016-01-11 17:00:00,3777.4166666666665,22974811.633333333
2016-01-11 18:00:00,4000.9,23713229.866666667
2016-01-11 19:00:00,3302.6,18040593.733333334
2016-01-11 20:00:00,2565.0333333333333,10454591.533333333
2016-01-11 21:00:00,3103.7,11995043.7
2016-01-11 22:00:00,3688.6833333333334,22411940.6
2016-01-11 23:00:00,4179.783333333334,23224990.466666665
2016-01-12 00:00:00,3361.15,10595164.933333334
2016-01-12 01:00:00,2675.5666666666666,9450094.633333333
2016-01-12 02:00:00,2626.95,9756174.533333333
2016-01-12 03:00:00,2556.5,8382359.0
2016-01-12 04:00:00,2308.3166666666666,7031229.966666667
2016-01-12 05:00:00,2139.766666666667,6695003.066666666
2016-01-12 06:00:00,2058.5333333333333,6617100.066666666
2016-01-12 07:00:00,2046.7166666666667,6500879.1
2016-01-12 08:00:00,2125.1833333333334,6302941.333333333
2016-01-12 09:00:00,1965.7,6067099.083333333
2016-01-12 10:00:00,2158.016666666667,6060092.466666667
2016-01-12 11:00:00,2267.7833333333333,7397884.033333333
2016-01-12 12:00:00,2351.4166666666665,11503431.6
2016-01-12 13:00:00,2626.5833333333335,15843412.383333333
2016-01-12 14:00:00,2688.0666666666666,20338549.366666667
2016-01-12 15:00:00,3249.65,24747289.4
2016-01-12 16:00:00,4287.316666666667,27335875.2
2016-01-12 17:00:00,3816.133333333333,24402335.566666666
2016-01-12 18:00:00,3760.15,21192448.933333334
2016-01-12 19:00:00,4489.3,20049767.266666666
2016-01-12 20:00:00,3909.483333333333,15341012.733333332
2016-01-12 21:00:00,3563.35,11492579.066666666
2016-01-12 22:00:00,3288.1833333333334,8197155.9
2016-01-12 23:00:00,3066.4,6330985.3
2016-01-13 00:00:00,3021.883333333333,5930915.633333334
2016-01-13 01:00:00,3036.616666666667,6270449.0
2016-01-13 02:00:00,2984.3166666666666,6045083.033333333
2016-01-13 03:00:00,2821.9166666666665,5035167.733333333
2016-01-13 04:00:00,2758.45,4562971.033333333
2016-01-13 05:00:00,2740.233333333333,4411733.366666666
2016-01-13 06:00:00,2708.0666666666666,4303076.0
2016-01-13 07:00:00,2702.8166666666666,4233896.666666667
2016-01-13 08:00:00,2796.766666666667,4425407.6
2016-01-13 09:00:00,2517.15,4780142.166666667
2016-01-13 10:00:00,2712.2,7083728.266666667
2016-01-13 11:00:00,2906.4,11311630.933333334
2016-01-13 12:00:00,4070.5833333333335,19560471.766666666
2016-01-13 13:00:00,4202.366666666667,22345129.566666666
2016-01-13 14:00:00,4243.733333333334,23691582.833333332
2016-01-13 15:00:00,4331.15,25530764.1
2016-01-13 16:00:00,4603.916666666667,29394606.583333332
2016-01-13 17:00:00,4623.416666666667,34356400.733333334
2016-01-13 18:00:00,4419.183333333333,31937050.916666668
2016-01-13 19:00:00,4388.183333333333,24587833.666666668
2016-01-13 20:00:00,4579.766666666666,25443569.5
2016-01-13 21:00:00,4246.083333333333,23526412.933333334
2016-01-13 22:00:00,4479.166666666667,24584073.016666666
2016-01-13 23:00:00,5125.416666666667,28923258.0
2016-01-14 00:00:00,3688.233333333333,16606083.2
2016-01-14 01:00:00,5114.95,27159629.866666667
2016-01-14 02:00:00,3400.65,12204677.6
2016-01-14 03:00:00,3298.45,10617892.533333333
2016-01-14 04:00:00,3240.4166666666665,10060351.4
2016-01-14 05:00:00,3187.116666666667,9692200.933333334
2016-01-14 06:00:00,3144.5666666666666,9288729.833333334
2016-01-14 07:00:00,3355.483333333333,11685411.666666666
2016-01-14 08:00:00,2967.766666666667,8849152.016666668
2016-01-14 09:00:00,3091.95,9208991.066666666
2016-01-14 10:00:00,4014.7,10965533.05
2016-01-14 11:00:00,3663.0833333333335,12438057.966666667
2016-01-14 12:00:00,3004.05,9021479.066666666
2016-01-14 13:00:00,2821.3,8871122.0
2016-01-14 14:00:00,2715.2166666666667,8931455.2
2016-01-14 15:00:00,2771.7833333333333,9304143.466666667
2016-01-14 16:00:00,2768.633333333333,9896254.0
2016-01-14 17:00:00,2675.6833333333334,9106254.3
2016-01-14 18:00:00,2599.55,8388563.133333334
2016-01-14 19:00:00,2448.7833333333333,8150559.916666667
2016-01-14 20:00:00,2417.0,8332129.866666666
2016-01-14 21:00:00,2540.7,9470292.533333333
2016-01-14 22:00:00,2542.8166666666666,10405698.066666666
2016-01-14 23:00:00,2504.0333333333333,10399552.133333333
2016-01-15 00:00:00,2399.3214285714284,9625767.42857143
2016-01-15 01:00:00,2272.8166666666666,8442337.866666667
2016-01-15 02:00:00,2192.0666666666666,8094061.6
2016-01-15 03:00:00,2159.766666666667,8027910.8
2016-01-15 04:00:00,2125.0,7969120.0
2016-01-15 05:00:00,2114.483333333333,7963402.666666667
2016-01-15 06:00:00,2079.3,7913619.2
2016-01-15 07:00:00,2031.65,7847912.5
2016-01-15 08:00:00,2066.65,8218778.883333334
2016-01-15 09:00:00,4224.45,25623847.55
2016-01-15 10:00:00,2562.0333333333333,12699400.933333334
2016-01-15 11:00:00,2324.9166666666665,10025817.6
2016-01-15 12:00:00,2315.733333333333,9866067.733333332
2016-01-15 13:00:00,2239.7833333333333,8949378.566666666
2016-01-15 14:00:00,1791.1666666666667,6592615.333333333
2016-01-15 15:00:00,1807.25,6512224.45
2016-01-15 16:00:00,3731.85,13655656.0
2016-01-15 17:00:00,7101.1,22810197.8
2016-01-15 18:00:00,9422.916666666666,29960438.4
2016-01-15 19:00:00,9778.566666666668,32317777.733333334
2016-01-15 20:00:00,9555.283333333333,33010039.6
2016-01-15 21:00:00,10282.2,38525744.666666664
2016-01-15 22:00:00,11027.4,43024698.733333334
2016-01-15 23:00:00,10663.7,38274181.4
2016-01-16 00:00:00,10171.966666666667,32717041.8
2016-01-16 01:00:00,9493.716666666667,28683152.533333335
2016-01-16 02:00:00,8463.683333333332,25315114.733333334
2016-01-16 03:00:00,6504.383333333333,20419807.466666665
2016-01-16 04:00:00,4803.783333333334,16673195.6
2016-01-16 05:00:00,3163.25,13201554.133333333
2016-01-16 06:00:00,2647.7833333333333,12083867.733333332
2016-01-16 07:00:00,2616.8333333333335,11894738.133333333
2016-01-16 08:00:00,2611.8333333333335,11774075.2
2016-01-16 09:00:00,2611.1,11714543.466666667
2016-01-16 10:00:00,2739.3166666666666,10653016.0
2016-01-16 11:00:00,2334.0833333333335,9396346.133333333
2016-01-16 12:00:00,2164.45,8870250.666666666
2016-01-16 13:00:00,2114.1,8817782.666666666
2016-01-16 14:00:00,2262.25,9409184.266666668
2016-01-16 15:00:00,2267.35,9608592.8
2016-01-16 16:00:00,2293.1,10631181.266666668
2016-01-16 17:00:00,2625.383333333333,12560901.8
2016-01-16 18:00:00,2145.7166666666667,9540250.666666666
2016-01-16 19:00:00,2104.55,9441559.466666667
2016-01-16 20:00:00,2271.3333333333335,9608706.133333333
2016-01-16 21:00:00,2440.133333333333,10379352.933333334
2016-01-16 22:00:00,2543.55,10556450.266666668
2016-01-16 23:00:00,3249.05,11849575.6
2016-01-17 00:00:00,2641.366666666667,10501438.4
2016-01-17 01:00:00,2302.2,9658379.733333332
2016-01-17 02:00:00,2292.55,9309537.066666666
2016-01-17 03:00:00,2165.5333333333333,8922257.333333334
2016-01-17 04:00:00,2153.3333333333335,8843532.8
2016-01-17 05:00:00,2137.4166666666665,8777523.2
2016-01-17 06:00:00,2092.8333333333335,8709768.533333333
2016-01-17 07:00:00,2238.95,8790033.066666666
2016-01-17 08:00:00,2243.5333333333333,8800036.8
2016-01-17 09:00:00,2131.233333333333,8704453.866666667
2016-01-17 10:00:00,2170.3333333333335,8819300.266666668
2016-01-17 11:00:00,2143.95,9343010.133333333
2016-01-17 12:00:00,2170.75,9345335.466666667
2016-01-17 13:00:00,2186.0333333333333,9321617.066666666
2016-01-17 14:00:00,2187.3166666666666,9320196.266666668
2016-01-17 15:00:00,2248.616666666667,9298688.0
2016-01-17 16:00:00,2372.6833333333334,9472075.733333332
2016-01-17 17:00:00,2291.5833333333335,9400432.0
2016-01-17 18:00:00,2300.8166666666666,9428389.866666667
2016-01-17 19:00:00,2264.766666666667,9280680.0
2016-01-17 20:00:00,2251.116666666667,9121722.666666666
2016-01-17 21:00:00,2227.2833333333333,8977508.0
2016-01-17 22:00:00,2221.1666666666665,8871260.466666667
2016-01-17 23:00:00,2217.75,9218743.2
2016-01-18 00:00:00,2228.9666666666667,9556921.866666667
2016-01-18 01:00:00,2263.45,9643774.133333333
2016-01-18 02:00:00,2347.4666666666667,9913587.466666667
2016-01-18 03:00:00,2421.8166666666666,10267394.4
2016-01-18 04:00:00,2378.4166666666665,10052742.666666666
2016-01-18 05:00:00,2344.9333333333334,9889047.733333332
2016-01-18 06:00:00,2322.8333333333335,9789098.933333334
2016-01-18 07:00:00,2272.366666666667,9492281.866666667
2016-01-18 08:00:00,2491.5666666666666,9847978.4
2016-01-18 09:00:00,3122.766666666667,11113860.8
2016-01-18 10:00:00,3197.3,12168982.666666666
2016-01-18 11:00:00,3364.45,13698039.2
2016-01-18 12:00:00,2800.9333333333334,13919645.333333334
2016-01-18 13:00:00,2731.9666666666667,15129680.0
2016-01-18 14:00:00,2921.4333333333334,17184023.766666666
2016-01-18 15:00:00,4461.6,18886892.116666667
2016-01-18 16:00:00,3613.6666666666665,18193634.033333335
2016-01-18 17:00:00,2628.3166666666666,17048355.7
2016-01-18 18:00:00,2969.6666666666665,17719495.133333333
2016-01-18 19:00:00,5444.316666666667,36756658.833333336
2016-01-18 20:00:00,4132.516666666666,10832433.7
2016-01-18 21:00:00,4438.783333333334,8952770.0
2016-01-18 22:00:00,1983.5333333333333,6629314.666666667
2016-01-18 23:00:00,1667.3333333333333,6657245.4
2016-01-19 00:00:00,1607.7,6188622.133333334
2016-01-19 01:00:00,1570.2166666666667,5912548.533333333
2016-01-19 02:00:00,1279.1333333333334,4376735.733333333
2016-01-19 03:00:00,1239.0833333333333,4171177.3333333335
2016-01-19 04:00:00,1142.4,3979703.3333333335
2016-01-19 05:00:00,1903.5,5556663.733333333
2016-01-19 06:00:00,1890.8666666666666,5474975.733333333
2016-01-19 07:00:00,1460.5166666666667,4338080.8
2016-01-19 08:00:00,1207.5833333333333,3891805.3333333335
2016-01-19 09:00:00,1126.7666666666667,3635777.466666667
2016-01-19 10:00:00,1163.6,3610279.466666667
2016-01-19 11:00:00,1831.6333333333334,5546592.533333333
2016-01-19 12:00:00,2781.6833333333334,9988494.933333334
2016-01-19 13:00:00,3789.6,14191300.866666667
2016-01-19 14:00:00,4186.05,17482705.066666666
2016-01-19 15:00:00,4214.983333333334,17370020.8
2016-01-19 16:00:00,4299.15,17602527.2
2016-01-19 17:00:00,4255.65,20016006.666666668
2016-01-19 18:00:00,5069.716666666666,15806427.466666667
2016-01-19 19:00:00,8150.666666666667,38598744.93333333
2016-01-19 20:00:00,4901.183333333333,12331848.266666668
2016-01-19 21:00:00,7721.716666666666,13324186.2
2016-01-19 22:00:00,6872.466666666666,11346632.766666668
2016-01-19 23:00:00,3929.05,10014472.6
2016-01-20 00:00:00,3082.1666666666665,9441850.016666668
2016-01-20 01:00:00,2992.9666666666667,8807333.883333333
2016-01-20 02:00:00,3019.6833333333334,10775394.4
2016-01-20 03:00:00,2596.116666666667,8294009.866666666
2016-01-20 04:00:00,2208.7833333333333,6996871.733333333
2016-01-20 05:00:00,1593.6166666666666,4354068.533333333
2016-01-20 06:00:00,1141.9,2862360.8
2016-01-20 07:00:00,1081.7333333333333,2624013.933333333
2016-01-20 08:00:00,1128.1666666666667,2633644.25
2016-01-20 09:00:00,1211.8,3469455.4
2016-01-20 10:00:00,15178.183333333332,34594074.21666667
2016-01-20 11:00:00,64432.95,137431468.8
2016-01-20 12:00:00,7755.433333333333,22536607.733333334
2016-01-20 13:00:00,3510.383333333333,13723671.133333333
2016-01-20 14:00:00,4303.1,17477483.733333334
2016-01-20 15:00:00,4280.6,18170211.6
2016-01-20 16:00:00,4437.933333333333,17526848.933333334
2016-01-20 17:00:00,9044.8,25356141.6
2016-01-20 18:00:00,8880.316666666668,22320330.4
2016-01-20 19:00:00,7007.716666666666,15659853.066666666
2016-01-20 20:00:00,4760.6,10313116.266666668
2016-01-20 21:00:00,3794.2166666666667,7098347.6
2016-01-20 22:00:00,3610.0333333333333,5952417.6
2016-01-20 23:00:00,3754.9666666666667,6664401.6
2016-01-21 00:00:00,3908.1666666666665,8213367.6
2016-01-21 01:00:00,3512.4166666666665,7401354.266666667
2016-01-21 02:00:00,3157.15,6376444.8
2016-01-21 03:00:00,3191.7166666666667,6283427.466666667
2016-01-21 04:00:00,3639.4166666666665,6718627.466666667
2016-01-21 05:00:00,3041.866666666667,5864816.266666667
2016-01-21 06:00:00,3019.4333333333334,5647527.733333333
2016-01-21 07:00:00,2998.366666666667,5515069.066666666
2016-01-21 08:00:00,2959.4666666666667,5343757.066666666
2016-01-21 09:00:00,3055.8166666666666,6434469.466666667
2016-01-21 10:00:00,3058.116666666667,7905357.9
2016-01-21 11:00:00,3110.7,9411252.266666668
2016-01-21 12:00:00,24836.016666666666,55656730.4
2016-01-21 13:00:00,58525.933333333334,125462387.46666667
2016-01-21 14:00:00,47093.21666666667,103666284.8
2016-01-21 15:00:00,8793.633333333333,25034025.333333332
2016-01-21 16:00:00,4897.033333333334,15569452.266666668
2016-01-21 17:00:00,3903.2166666666667,12356914.883333333
2016-01-21 18:00:00,3469.55,10004126.866666667
2016-01-21 19:00:00,3462.7166666666667,8507580.666666666
2016-01-21 20:00:00,3286.8,8474876.4
2016-01-21 21:00:00,3049.2166666666667,6941465.466666667
2016-01-21 22:00:00,2887.116666666667,6492632.8
2016-01-21 23:00:00,2849.1666666666665,6391969.866666666
2016-01-22 00:00:00,2870.9166666666665,6345304.0
2016-01-22 01:00:00,2901.8333333333335,6283549.333333333
2016-01-22 02:00:00,2809.0,6097776.266666667
2016-01-22 03:00:00,2692.0,5840495.733333333
2016-01-22 04:00:00,2613.5666666666666,5487419.466666667
2016-01-22 05:00:00,2574.4166666666665,5215720.8
2016-01-22 06:00:00,2540.1,5050541.066666666
2016-01-22 07:00:00,2527.1,4938112.266666667
2016-01-22 08:00:00,2520.7166666666667,4842400.0
2016-01-22 09:00:00,2525.016666666667,4834787.033333333
2016-01-22 10:00:00,2658.616666666667,5229801.566666666
2016-01-22 11:00:00,2890.05,6014247.5
2016-01-22 12:00:00,3796.55,8673799.0
2016-01-22 13:00:00,3960.95,9166869.033333333
2016-01-22 14:00:00,4448.533333333334,11093047.633333333
2016-01-22 15:00:00,4298.1,12606816.133333333
2016-01-22 16:00:00,4068.233333333333,15085562.8
2016-01-22 17:00:00,6269.883333333333,30008537.466666665
2016-01-22 18:00:00,11755.233333333334,62682715.46666667
2016-01-22 19:00:00,9576.883333333333,50323314.266666666
2016-01-22 20:00:00,7589.133333333333,39933997.2
2016-01-22 21:00:00,6142.566666666667,29380386.4
2016-01-22 22:00:00,5554.15,27021327.2
2016-01-22 23:00:00,4630.466666666666,22822679.733333334
2016-01-23 00:00:00,4159.2,21967369.2
2016-01-23 01:00:00,3870.2833333333333,21209202.666666668
2016-01-23 02:00:00,3608.9333333333334,20620090.933333334
2016-01-23 03:00:00,3411.0333333333333,21843957.866666667
2016-01-23 04:00:00,3291.483333333333,22296606.933333334
2016-01-23 05:00:00,3031.483333333333,21690560.533333335
2016-01-23 06:00:00,2780.016666666667,20733281.6
2016-01-23 07:00:00,2709.633333333333,20371031.733333334
2016-01-23 08:00:00,2367.116666666667,19973156.8
2016-01-23 09:00:00,2618.6,24933614.0
2016-01-23 10:00:00,2710.883333333333,22431849.333333332
2016-01-23 11:00:00,2514.766666666667,17827992.533333335
2016-01-23 12:00:00,3452.85,37191679.733333334
2016-01-23 13:00:00,2401.9,15539825.333333334
2016-01-23 14:00:00,2373.483333333333,14522277.066666666
2016-01-23 15:00:00,2327.266666666667,14035269.866666667
2016-01-23 16:00:00,2318.85,14409800.0
2016-01-23 17:00:00,2400.116666666667,15021208.0
2016-01-23 18:00:00,2407.45,15452191.333333334
2016-01-23 19:00:00,2208.516666666667,14718979.2
2016-01-23 20:00:00,2058.8,14407262.666666666
2016-01-23 21:00:00,1805.5,13275592.733333332
2016-01-23 22:00:00,1713.7,11973173.2
2016-01-23 23:00:00,1642.9333333333334,10955810.4
2016-01-24 00:00:00,1680.65,10620051.733333332
2016-01-24 01:00:00,1833.9666666666667,10750608.0
2016-01-24 02:00:00,1778.5666666666666,9843421.333333334
2016-01-24 03:00:00,1714.45,8525550.133333333
2016-01-24 04:00:00,1674.6,7384348.0
2016-01-24 05:00:00,1646.85,6576456.8
2016-01-24 06:00:00,1633.5333333333333,6178252.0
2016-01-24 07:00:00,1614.9166666666667,5694752.0
2016-01-24 08:00:00,1639.4166666666667,5606321.333333333
2016-01-24 09:00:00,1694.4333333333334,6167313.466666667
2016-01-24 10:00:00,1614.9166666666667,5336360.666666667
2016-01-24 11:00:00,1949.4333333333334,7316731.466666667
2016-01-24 12:00:00,1954.9833333333333,7624436.433333334
2016-01-24 13:00:00,1770.0833333333333,6647737.966666667
2016-01-24 14:00:00,1511.9333333333334,6320236.783333333
2016-01-24 15:00:00,1754.7,10196843.2
2016-01-24 16:00:00,1841.05,11603791.466666667
2016-01-24 17:00:00,1621.8166666666666,10284544.533333333
2016-01-24 18:00:00,1738.5333333333333,10405823.4
2016-01-24 19:00:00,1709.55,10042354.6
2016-01-24 20:00:00,3186.55,24349123.733333334
2016-01-24 21:00:00,3718.75,28550366.0
2016-01-24 22:00:00,3599.65,27377635.366666667
2016-01-24 23:00:00,3506.866666666667,25938886.666666668
2016-01-25 00:00:00,3055.266666666667,21751375.4
2016-01-25 01:00:00,1978.45,10707564.666666666
2016-01-25 02:00:00,1482.35,6426395.4
2016-01-25 03:00:00,1353.6333333333334,5920136.4
2016-01-25 04:00:00,1312.2166666666667,5600841.533333333
2016-01-25 05:00:00,1272.3166666666666,5153046.666666667
2016-01-25 06:00:00,1154.35,4607304.933333334
2016-01-25 07:00:00,1142.5,4443672.0
2016-01-25 08:00:00,1134.5333333333333,4374454.2
2016-01-25 09:00:00,1358.0666666666666,9551647.6
2016-01-25 10:00:00,2718.7833333333333,16032440.2
2016-01-25 11:00:00,2999.633333333333,17106984.133333333
2016-01-25 12:00:00,4046.5,20586057.8
2016-01-25 13:00:00,6545.533333333334,24386941.066666666
2016-01-25 14:00:00,7108.683333333333,21417097.333333332
2016-01-25 15:00:00,5687.316666666667,16285598.2
2016-01-25 16:00:00,25610.383333333335,56213816.06666667
2016-01-25 17:00:00,26640.833333333332,58627953.733333334
2016-01-25 18:00:00,8862.3,22002979.6
2016-01-25 19:00:00,5372.8,19340737.6
2016-01-25 20:00:00,4462.483333333334,19186337.333333332
2016-01-25 21:00:00,3491.95,13076747.2
2016-01-25 22:00:00,2875.15,8750968.0
2016-01-25 23:00:00,2896.6,8872956.266666668
2016-01-26 00:00:00,2477.4666666666667,8180912.533333333
2016-01-26 01:00:00,1764.4166666666667,7358162.666666667
2016-01-26 02:00:00,1721.0833333333333,8403804.0
2016-01-26 03:00:00,1893.8333333333333,9198646.133333333
2016-01-26 04:00:00,1847.1,8966359.733333332
2016-01-26 05:00:00,1486.5666666666666,7450500.8
2016-01-26 06:00:00,1254.4666666666667,5820126.133333334
2016-01-26 07:00:00,1134.2833333333333,4865737.333333333
2016-01-26 08:00:00,1131.8333333333333,4572798.133333334
2016-01-26 09:00:00,1814.3,6208984.533333333
2016-01-26 10:00:00,1865.3333333333333,6915427.066666666
2016-01-26 11:00:00,2050.1833333333334,7096670.666666667
2016-01-26 12:00:00,2066.05,7554968.266666667
2016-01-26 13:00:00,2191.4166666666665,8203688.533333333
2016-01-26 14:00:00,28944.333333333332,66172034.666666664
2016-01-26 15:00:00,16463.916666666668,35919279.2
2016-01-26 16:00:00,8675.3,29641204.4
2016-01-26 17:00:00,4264.166666666667,12043092.266666668
2016-01-26 18:00:00,3919.4333333333334,9830252.8
2016-01-26 19:00:00,3978.7833333333333,10254246.133333333
2016-01-26 20:00:00,4142.116666666667,10133777.2
2016-01-26 21:00:00,3877.2833333333333,9478456.266666668
2016-01-26 22:00:00,3787.9166666666665,9115954.0
2016-01-26 23:00:00,4451.266666666666,11183186.933333334
2016-01-27 00:00:00,3592.366666666667,7902148.266666667
2016-01-27 01:00:00,3351.133333333333,7296987.466666667
2016-01-27 02:00:00,3286.0833333333335,7361643.466666667
2016-01-27 03:00:00,3129.8,7415486.666666667
2016-01-27 04:00:00,2825.3,6325928.8
2016-01-27 05:00:00,2531.0,5387626.933333334
2016-01-27 06:00:00,2143.45,4623708.533333333
2016-01-27 07:00:00,1863.0,4078064.533333333
2016-01-27 08:00:00,1888.8833333333334,4248483.466666667
2016-01-27 09:00:00,2565.866666666667,8765515.2
2016-01-27 10:00:00,3042.35,11401235.333333334
2016-01-27 11:00:00,4670.733333333334,14480071.733333332
2016-01-27 12:00:00,3145.05,10066654.133333333
2016-01-27 13:00:00,2533.4333333333334,8960251.866666667
2016-01-27 14:00:00,5157.233333333334,19376722.666666668
2016-01-27 15:00:00,5198.716666666666,17452141.466666665
2016-01-27 16:00:00,4956.55,14236320.0
2016-01-27 17:00:00,5102.933333333333,15811991.133333333
2016-01-27 18:00:00,4910.733333333334,14576429.6
2016-01-27 19:00:00,5032.905660377359,14115656.528301887
2016-01-27 20:00:00,5523.3,22814393.733333334
2016-01-27 21:00:00,5102.6,13752489.066666666
2016-01-27 22:00:00,4956.083333333333,15441016.133333333
2016-01-27 23:00:00,4523.566666666667,13802937.0
2016-01-28 00:00:00,4174.016666666666,10985522.4
2016-01-28 01:00:00,3435.016666666667,8908884.0
2016-01-28 02:00:00,2847.3166666666666,7467456.4
2016-01-28 03:00:00,2614.7166666666667,10128065.4
2016-01-28 04:00:00,2364.2833333333333,13925576.666666666
2016-01-28 05:00:00,1956.15,15494980.266666668
2016-01-28 06:00:00,1910.4,15061726.733333332
2016-01-28 07:00:00,1641.8666666666666,10959691.2
2016-01-28 08:00:00,1399.2333333333333,6963360.4
2016-01-28 09:00:00,1452.3333333333333,5049788.733333333
2016-01-28 10:00:00,3265.633333333333,8743744.333333334
2016-01-28 11:00:00,2695.733333333333,10076853.4
2016-01-28 12:00:00,1685.8833333333334,8010272.333333333
2016-01-28 13:00:00,1700.2,5769802.116666666
2016-01-28 14:00:00,2789.366666666667,5777828.916666667
2016-01-28 15:00:00,3089.3859649122805,6533938.280701755
2016-01-28 16:00:00,3603.1315789473683,8318691.2894736845
2016-01-28 17:00:00,3208.681818181818,8651791.818181818
2016-01-28 18:00:00,2742.633333333333,6503852.266666667
2016-01-28 19:00:00,2388.55,5127792.266666667
2016-01-28 20:00:00,2696.75,5531374.433333334
2016-01-28 21:00:00,2616.383333333333,5409783.666666667
2016-01-28 22:00:00,2983.5666666666666,5764590.666666667
2016-01-28 23:00:00,3147.133333333333,7121467.2
2016-01-29 00:00:00,2975.266666666667,20400555.4
2016-01-29 01:00:00,2524.9166666666665,7868815.0
2016-01-29 02:00:00,1931.1,5120824.866666666
2016-01-29 03:00:00,1571.25,4078097.066666667
2016-01-29 04:00:00,1043.4833333333333,2344831.8666666667
2016-01-29 05:00:00,970.2833333333333,2428257.8666666667
2016-01-29 06:00:00,938.1333333333333,2957581.6
2016-01-29 07:00:00,635.1833333333333,2361959.8333333335
2016-01-29 08:00:00,701.0,2665550.4833333334
2016-01-29 09:00:00,2067.3333333333335,6620424.85
2016-01-29 10:00:00,2492.15,5047182.466666667
2016-01-29 11:00:00,2582.4,5082221.816666666
2016-01-29 12:00:00,3535.1,8397240.333333334
2016-01-29 13:00:00,3622.4166666666665,7145785.533333333
2016-01-29 14:00:00,3256.233333333333,8360913.15
2016-01-29 15:00:00,42061.01666666667,100510339.33333333
2016-01-29 16:00:00,41760.1,96366722.13333334
2016-01-29 17:00:00,38416.433333333334,89805900.53333333
2016-01-29 18:00:00,31907.75,80683825.46666667
2016-01-29 19:00:00,19166.083333333332,55991420.93333333
2016-01-29 20:00:00,14139.133333333333,43240382.93333333
2016-01-29 21:00:00,9332.4,29997855.866666667
2016-01-29 22:00:00,5271.816666666667,16167279.2
2016-01-29 23:00:00,3344.883333333333,8887106.733333332
2016-01-30 00:00:00,3210.4666666666667,7084122.733333333
2016-01-30 01:00:00,2945.3,7223449.2
2016-01-30 02:00:00,2638.5333333333333,8801406.0
2016-01-30 03:00:00,2170.8,6131279.466666667
2016-01-30 04:00:00,1928.4833333333333,4987129.066666666
2016-01-30 05:00:00,1650.4833333333333,4375574.933333334
2016-01-30 06:00:00,1453.4666666666667,4208029.333333333
2016-01-30 07:00:00,1448.6333333333334,4770019.733333333
2016-01-30 08:00:00,1425.6,4799891.466666667
2016-01-30 09:00:00,1375.3,4468589.333333333
2016-01-30 10:00:00,1545.8166666666666,5012228.266666667
2016-01-30 11:00:00,2077.7,7120792.8
2016-01-30 12:00:00,1500.9,4622885.333333333
2016-01-30 13:00:00,2156.766666666667,4969227.066666666
2016-01-30 14:00:00,1714.0166666666667,5392825.733333333
2016-01-30 15:00:00,2588.866666666667,6935226.933333334
2016-01-30 16:00:00,4160.35,17951211.7
2016-01-30 17:00:00,2781.7166666666667,13767219.533333333
2016-01-30 18:00:00,1515.75,5466168.066666666
2016-01-30 19:00:00,1121.9,4595249.733333333
2016-01-30 20:00:00,990.7333333333333,4373000.4
2016-01-30 21:00:00,968.2333333333333,5478682.533333333
2016-01-30 22:00:00,1466.9333333333334,7701889.2
2016-01-30 23:00:00,643.2666666666667,4131200.4
2016-01-31 00:00:00,658.0666666666667,4289823.866666666
2016-01-31 01:00:00,671.1666666666666,4130302.2666666666
2016-01-31 02:00:00,637.5833333333334,3429704.1333333333
2016-01-31 03:00:00,553.9333333333333,3026372.4
2016-01-31 04:00:00,540.1,2829719.8666666667
2016-01-31 05:00:00,534.0,2801594.0
2016-01-31 06:00:00,523.5333333333333,2750803.6
2016-01-31 07:00:00,4354.1,18443766.8
2016-01-31 08:00:00,3912.016666666667,16607581.466666667
2016-01-31 09:00:00,688.6166666666667,3043191.8666666667
2016-01-31 10:00:00,594.4166666666666,2546246.0
2016-01-31 11:00:00,1167.35,4808788.933333334
2016-01-31 12:00:00,616.9333333333333,2579922.0
2016-01-31 13:00:00,2213.133333333333,3891518.8
2016-01-31 14:00:00,3452.25,4728630.266666667
2016-01-31 15:00:00,3616.133333333333,5574807.2
2016-01-31 16:00:00,4754.5,11449241.866666667
2016-01-31 17:00:00,4139.25,8585651.466666667
2016-01-31 18:00:00,4497.883333333333,7877339.866666666
2016-01-31 19:00:00,3762.7833333333333,7937580.4
2016-01-31 20:00:00,3562.3,4996990.933333334
2016-01-31 21:00:00,3586.45,4735110.933333334
2016-01-31 22:00:00,4140.6,5463272.0
2016-01-31 23:00:00,4479.083333333333,5783493.333333333
2016-02-01 00:00:00,3733.0666666666666,4746772.0
2016-02-01 01:00:00,4113.066666666667,7575063.733333333
2016-02-01 02:00:00,3719.55,6326672.333333333
2016-02-01 03:00:00,4293.516666666666,7385657.933333334
2016-02-01 04:00:00,3642.366666666667,5918031.2
2016-02-01 05:00:00,3564.983333333333,5717761.333333333
2016-02-01 06:00:00,3390.516666666667,5547820.933333334
2016-02-01 07:00:00,2909.116666666667,5288306.266666667
2016-02-01 08:00:00,2644.2,5118876.933333334
2016-02-01 09:00:00,2454.5833333333335,5143829.6
2016-02-01 10:00:00,2398.233333333333,5444094.533333333
2016-02-01 11:00:00,2910.45,6582742.266666667
2016-02-01 12:00:00,3182.5,6901421.6
2016-02-01 13:00:00,3555.2166666666667,7259754.533333333
2016-02-01 14:00:00,4386.883333333333,9734464.533333333
2016-02-01 15:00:00,8193.116666666667,38258679.0
2016-02-01 16:00:00,8354.366666666667,40213823.0
2016-02-01 17:00:00,5672.466666666666,21002080.4
2016-02-01 18:00:00,5675.45,37681522.93333333
2016-02-01 19:00:00,6335.133333333333,30735375.466666665
2016-02-01 20:00:00,10335.783333333333,56302279.96666667
2016-02-01 21:00:00,8641.383333333333,28268119.833333332
2016-02-01 22:00:00,7203.666666666667,25077991.8
2016-02-01 23:00:00,5328.383333333333,21070733.433333334
2016-02-02 00:00:00,4651.133333333333,17170782.266666666
2016-02-02 01:00:00,7592.116666666667,44775523.5
2016-02-02 02:00:00,3422.75,9168274.3
2016-02-02 03:00:00,3034.233333333333,6930185.366666666
2016-02-02 04:00:00,2622.883333333333,5696659.133333334
2016-02-02 05:00:00,2277.866666666667,5006667.2
2016-02-02 06:00:00,2031.2,4486864.533333333
2016-02-02 07:00:00,1815.2666666666667,4132682.4
2016-02-02 08:00:00,1556.7833333333333,3977606.2666666666
2016-02-02 09:00:00,1419.8333333333333,4243779.2
2016-02-02 10:00:00,1737.75,5822388.166666667
2016-02-02 11:00:00,2127.0,7182380.6
2016-02-02 12:00:00,2961.233333333333,12087102.933333334
2016-02-02 13:00:00,4394.366666666667,17607186.266666666
2016-02-02 14:00:00,14208.233333333334,30731111.2
2016-02-02 15:00:00,14962.883333333333,31229613.266666666
2016-02-02 16:00:00,14612.966666666667,29157953.366666667
2016-02-02 17:00:00,13939.383333333333,27863714.4
2016-02-02 18:00:00,11880.933333333332,26658865.2
2016-02-02 19:00:00,8173.25,16364200.066666666
2016-02-02 20:00:00,6711.9,12208799.066666666
2016-02-02 21:00:00,5048.566666666667,8382268.333333333
2016-02-02 22:00:00,7071.183333333333,9584204.266666668
2016-02-02 23:00:00,4435.883333333333,6711570.466666667
2016-02-03 00:00:00,4119.716666666666,7552739.6
2016-02-03 01:00:00,4038.983333333333,6956519.2
2016-02-03 02:00:00,3986.3166666666666,6474106.866666666
2016-02-03 03:00:00,3970.516666666667,6743891.2
2016-02-03 04:00:00,3859.866666666667,6049185.866666666
2016-02-03 05:00:00,3806.4166666666665,5845536.533333333
2016-02-03 06:00:00,3748.1666666666665,5487012.0
2016-02-03 07:00:00,3420.25,5081521.6
2016-02-03 08:00:00,3014.133333333333,5183856.266666667
2016-02-03 09:00:00,2863.2833333333333,5207787.2
2016-02-03 10:00:00,2594.0833333333335,4908341.316666666
2016-02-03 11:00:00,2316.6666666666665,4269719.433333334
2016-02-03 12:00:00,2198.25,4782899.2
2016-02-03 13:00:00,2108.15,6172766.8
2016-02-03 14:00:00,2342.6,7709011.533333333
2016-02-03 15:00:00,3238.983333333333,23260638.333333332
2016-02-03 16:00:00,3442.9666666666667,21538103.166666668
2016-02-03 17:00:00,2809.6666666666665,19085959.4
2016-02-03 18:00:00,2725.2166666666667,19006211.733333334
2016-02-03 19:00:00,4948.433333333333,36207787.8
2016-02-03 20:00:00,4695.583333333333,53454803.3
2016-02-03 21:00:00,3375.4,23299622.85
2016-02-03 22:00:00,3337.95,24545458.866666667
2016-02-03 23:00:00,2703.0833333333335,20522961.166666668
2016-02-04 00:00:00,2925.7833333333333,19869675.033333335
2016-02-04 01:00:00,2388.95,18069239.25
2016-02-04 02:00:00,2126.2,17436126.033333335
2016-02-04 03:00:00,1971.7,17012277.8
2016-02-04 04:00:00,1903.7333333333333,16920189.733333334
2016-02-04 05:00:00,1823.9833333333333,16767318.266666668
2016-02-04 06:00:00,1684.4,16420947.066666666
2016-02-04 07:00:00,1619.55,16422480.666666666
2016-02-04 08:00:00,1528.25,16746455.866666667
2016-02-04 09:00:00,1686.3166666666666,22077391.2
2016-02-04 10:00:00,2993.366666666667,26517783.466666665
2016-02-04 11:00:00,2347.483333333333,23795190.266666666
2016-02-04 12:00:00,4824.716666666666,42887575.31666667
2016-02-04 13:00:00,3333.8,27006349.4
2016-02-04 14:00:00,2333.6,19479887.3
2016-02-04 15:00:00,3075.3,21369015.0
2016-02-04 16:00:00,2683.4666666666667,19074579.466666665
2016-02-04 17:00:00,2917.2833333333333,29110771.533333335
2016-02-04 18:00:00,3273.0333333333333,32423428.133333333
2016-02-04 19:00:00,3106.0333333333333,31752068.4
2016-02-04 20:00:00,3663.8,41927028.1
2016-02-04 21:00:00,4421.05,43391025.93333333
2016-02-04 22:00:00,3283.0,36793817.2
2016-02-04 23:00:00,4758.333333333333,32474716.733333334
2016-02-05 00:00:00,5647.25,31607053.833333332
2016-02-05 01:00:00,3740.233333333333,29638992.183333334
2016-02-05 02:00:00,2161.233333333333,27664831.833333332
2016-02-05 03:00:00,1763.0166666666667,26903553.633333333
2016-02-05 04:00:00,2584.1,33015361.983333334
2016-02-05 05:00:00,2289.766666666667,30510456.366666667
2016-02-05 06:00:00,1659.0166666666667,27995233.766666666
2016-02-05 07:00:00,1470.8333333333333,27108275.733333334
2016-02-05 08:00:00,1491.1166666666666,31880960.933333334
2016-02-05 09:00:00,1560.1166666666666,36184211.233333334
2016-02-05 10:00:00,1718.6333333333334,36611431.2
2016-02-05 11:00:00,1838.4333333333334,37290908.68333333
2016-02-05 12:00:00,2446.05,38941579.516666666
2016-02-05 13:00:00,2574.0666666666666,38791938.7
2016-02-05 14:00:00,2438.483333333333,39970160.516666666
2016-02-05 15:00:00,3907.0666666666666,44007013.53333333
2016-02-05 16:00:00,5644.35,44488893.766666666
2016-02-05 17:00:00,4576.483333333334,41220593.25
2016-02-05 18:00:00,2936.266666666667,40761463.78333333
2016-02-05 19:00:00,2644.85,37664897.06666667
2016-02-05 20:00:00,2454.8333333333335,37595927.46666667
2016-02-05 21:00:00,4043.3,45665404.0
2016-02-05 22:00:00,3171.7166666666667,40414190.8
2016-02-05 23:00:00,2650.0666666666666,36224997.81666667
2016-02-06 00:00:00,2397.4666666666667,29311223.4
2016-02-06 01:00:00,2053.9666666666667,21277655.35
2016-02-06 02:00:00,2206.016666666667,22607377.233333334
2016-02-06 03:00:00,2030.75,21509988.066666666
2016-02-06 04:00:00,2155.6666666666665,23080076.716666665
2016-02-06 05:00:00,1747.05,19897168.833333332
2016-02-06 06:00:00,1377.9333333333334,17114138.183333334
2016-02-06 07:00:00,1146.7333333333333,15655011.116666667
2016-02-06 08:00:00,1451.4166666666667,15578858.566666666
2016-02-06 09:00:00,1210.9666666666667,15224259.35
2016-02-06 10:00:00,1301.3833333333334,16721328.766666668
2016-02-06 11:00:00,1074.85,14980723.966666667
2016-02-06 12:00:00,1014.65,15037342.85
2016-02-06 13:00:00,1023.9833333333333,15273999.133333333
2016-02-06 14:00:00,4238.35,21865003.05
2016-02-06 15:00:00,25602.166666666668,66031123.46666667
2016-02-06 16:00:00,25664.583333333332,66962660.266666666
2016-02-06 17:00:00,26928.283333333333,78272441.86666666
2016-02-06 18:00:00,19439.6,65107590.0
2016-02-06 19:00:00,7052.866666666667,36121915.86666667
2016-02-06 20:00:00,3369.2166666666667,26877754.466666665
2016-02-06 21:00:00,2542.3333333333335,23262092.133333333
2016-02-06 22:00:00,2214.366666666667,20972370.6
2016-02-06 23:00:00,2131.616666666667,20341097.6
2016-02-07 00:00:00,1989.1166666666666,19723239.2
2016-02-07 01:00:00,1865.1833333333334,19129401.933333334
2016-02-07 02:00:00,1753.3,18591380.0
2016-02-07 03:00:00,1487.4333333333334,17122450.933333334
2016-02-07 04:00:00,1377.75,16198899.033333333
2016-02-07 05:00:00,1214.1666666666667,15338486.6
2016-02-07 06:00:00,961.8,14036656.266666668
2016-02-07 07:00:00,908.3166666666667,13805224.0
2016-02-07 08:00:00,849.6333333333333,13812505.466666667
2016-02-07 09:00:00,1053.45,14053887.866666667
2016-02-07 10:00:00,899.3666666666667,14095161.066666666
2016-02-07 11:00:00,892.9333333333333,14113128.533333333
2016-02-07 12:00:00,841.7166666666667,13746064.4
2016-02-07 13:00:00,909.2166666666667,13618083.8
2016-02-07 14:00:00,900.0666666666667,13576569.2
2016-02-07 15:00:00,931.85,14072831.466666667
2016-02-07 16:00:00,877.85,13764297.333333334
2016-02-07 17:00:00,895.2,13951914.8
2016-02-07 18:00:00,830.7666666666667,13296919.066666666
2016-02-07 19:00:00,821.85,13096707.733333332
2016-02-07 20:00:00,830.8666666666667,12816534.4
2016-02-07 21:00:00,790.8833333333333,12589325.333333334
2016-02-07 22:00:00,736.05,12481862.0
2016-02-07 23:00:00,821.7,13174760.666666666
2016-02-08 00:00:00,1315.45,12294454.0
2016-02-08 01:00:00,869.9833333333333,4979796.266666667
2016-02-08 02:00:00,739.3,3858736.6666666665
2016-02-08 03:00:00,702.9666666666667,3592000.3333333335
2016-02-08 04:00:00,690.7333333333333,3481460.2666666666
2016-02-08 05:00:00,686.1333333333333,3463720.533333333
2016-02-08 06:00:00,677.0333333333333,3432727.466666667
2016-02-08 07:00:00,797.55,3940227.2
2016-02-08 08:00:00,839.0833333333334,4254472.0
2016-02-08 09:00:00,4321.05,13105650.466666667
2016-02-08 10:00:00,5405.133333333333,21819719.633333333
2016-02-08 11:00:00,5520.85,13999884.7
2016-02-08 12:00:00,8992.0,37617976.266666666
2016-02-08 13:00:00,2169.8166666666666,14460332.933333334
2016-02-08 14:00:00,2791.516666666667,19409196.966666665
2016-02-08 15:00:00,6037.666666666667,23740552.083333332
2016-02-08 16:00:00,2925.366666666667,20538171.183333334
2016-02-08 17:00:00,2930.4,20485207.416666668
2016-02-08 18:00:00,2210.266666666667,18631378.8
2016-02-08 19:00:00,2002.4666666666667,18238334.95
2016-02-08 20:00:00,2149.0333333333333,18017382.733333334
2016-02-08 21:00:00,1802.4,17575311.2
2016-02-08 22:00:00,1911.7333333333333,19365066.933333334
2016-02-08 23:00:00,8942.666666666666,40108591.2
2016-02-09 00:00:00,4509.3,20859148.4
2016-02-09 01:00:00,1721.3166666666666,16681329.466666667
2016-02-09 02:00:00,1198.8333333333333,15109892.0
2016-02-09 03:00:00,1121.1,14903810.666666666
2016-02-09 04:00:00,1054.3,14798237.066666666
2016-02-09 05:00:00,970.4333333333333,14573998.533333333
2016-02-09 06:00:00,951.0833333333334,14442565.333333334
2016-02-09 07:00:00,1041.2166666666667,15109459.066666666
2016-02-09 08:00:00,991.2833333333333,14292055.466666667
2016-02-09 09:00:00,1551.6333333333334,15222030.266666668
2016-02-09 10:00:00,1720.45,16162067.666666666
2016-02-09 11:00:00,1696.0,16441974.533333333
2016-02-09 12:00:00,2001.6,17575304.933333334
2016-02-09 13:00:00,1778.7333333333333,17006008.666666668
2016-02-09 14:00:00,1773.7666666666667,16846472.8
2016-02-09 15:00:00,1902.45,16978486.533333335
2016-02-09 16:00:00,2196.0333333333333,18657774.4
2016-02-09 17:00:00,6027.833333333333,33015891.983333334
2016-02-09 18:00:00,2542.3166666666666,18942961.933333334
2016-02-09 19:00:00,2733.2,20695460.85
2016-02-09 20:00:00,2520.5666666666666,21911388.716666665
2016-02-09 21:00:00,4901.7,24254007.9
2016-02-09 22:00:00,3819.7,22408970.6
2016-02-09 23:00:00,6558.416666666667,25511993.566666666
2016-02-10 00:00:00,5353.9,24029308.533333335
2016-02-10 01:00:00,3421.883333333333,21249295.333333332
2016-02-10 02:00:00,2545.05,20154200.366666667
2016-02-10 03:00:00,2205.6666666666665,19707114.85
2016-02-10 04:00:00,2292.0333333333333,21082776.733333334
2016-02-10 05:00:00,2001.3333333333333,19503841.2
2016-02-10 06:00:00,1871.5166666666667,18996472.8
2016-02-10 07:00:00,1808.4,18819135.416666668
2016-02-10 08:00:00,7155.033333333334,39993564.95
2016-02-10 09:00:00,2770.1666666666665,19549069.783333335
2016-02-10 10:00:00,3267.9333333333334,23686993.633333333
2016-02-10 11:00:00,3533.9,33602290.4
2016-02-10 12:00:00,3755.383333333333,32415555.75
2016-02-10 13:00:00,3583.4,24133328.716666665
2016-02-10 14:00:00,3638.866666666667,21634769.45
2016-02-10 15:00:00,4165.05,22227649.583333332
2016-02-10 16:00:00,3948.766666666667,24188922.133333333
2016-02-10 17:00:00,4420.466666666666,36399762.31666667
2016-02-10 18:00:00,4844.933333333333,49040612.766666666
2016-02-10 19:00:00,5253.566666666667,69351212.16666667
2016-02-10 20:00:00,5422.2,68891321.81666666
2016-02-10 21:00:00,4714.2,62262615.416666664
2016-02-10 22:00:00,4103.866666666667,52727630.53333333
2016-02-10 23:00:00,9981.0,58737764.06666667
2016-02-11 00:00:00,11438.016666666666,56285272.35
2016-02-11 01:00:00,2854.633333333333,25753897.733333334
2016-02-11 02:00:00,2440.133333333333,20591281.333333332
2016-02-11 03:00:00,2215.6833333333334,18175472.0
2016-02-11 04:00:00,2048.516666666667,17713504.133333333
2016-02-11 05:00:00,1898.6,17580170.666666668
2016-02-11 06:00:00,2353.15,17957066.533333335
2016-02-11 07:00:00,2044.3666666666666,17627760.666666668
2016-02-11 08:00:00,1796.8333333333333,17494753.466666665
2016-02-11 09:00:00,2050.9333333333334,22006702.1
2016-02-11 10:00:00,2201.2166666666667,21810212.233333334
2016-02-11 11:00:00,2311.866666666667,23182251.333333332
2016-02-11 12:00:00,2599.1666666666665,24679569.866666667
2016-02-11 13:00:00,2778.85,25730025.783333335
2016-02-11 14:00:00,2806.983333333333,26237494.1
2016-02-11 15:00:00,2681.1,25139177.133333333
2016-02-11 16:00:00,2551.55,24814077.066666666
2016-02-11 17:00:00,2750.6,25730281.866666667
2016-02-11 18:00:00,2727.25,25339360.3
2016-02-11 19:00:00,2670.7166666666667,23598493.45
2016-02-11 20:00:00,2200.733333333333,21839217.066666666
2016-02-11 21:00:00,2002.1333333333334,20798851.416666668
2016-02-11 22:00:00,1818.8,19723829.8
2016-02-11 23:00:00,2063.95,19499849.533333335
2016-02-12 00:00:00,1730.8,18259634.8
2016-02-12 01:00:00,1531.8166666666666,16964497.333333332
2016-02-12 02:00:00,1396.55,16014141.333333334
2016-02-12 03:00:00,1358.0333333333333,15526310.8
2016-02-12 04:00:00,1345.1,15353182.533333333
2016-02-12 05:00:00,1326.5666666666666,15225715.333333334
2016-02-12 06:00:00,1323.2166666666667,17099936.8
2016-02-12 07:00:00,1324.3166666666666,16872243.866666667
2016-02-12 08:00:00,1336.1166666666666,16639921.066666666
2016-02-12 09:00:00,1407.0666666666666,17260799.2
2016-02-12 10:00:00,1532.4833333333333,19868906.1
2016-02-12 11:00:00,2928.733333333333,22359017.3
2016-02-12 12:00:00,2701.3333333333335,21606500.166666668
2016-02-12 13:00:00,2632.9166666666665,21471187.583333332
2016-02-12 14:00:00,4708.35,25266470.45
2016-02-12 15:00:00,5224.616666666667,26406795.4
2016-02-12 16:00:00,4817.166666666667,24782119.85
2016-02-12 17:00:00,4759.816666666667,24844424.333333332
2016-02-12 18:00:00,4622.1,22960672.016666666
2016-02-12 19:00:00,4656.25,22299646.35
2016-02-12 20:00:00,4288.533333333334,20755220.066666666
2016-02-12 21:00:00,4252.983333333334,20373650.4
2016-02-12 22:00:00,4129.083333333333,20017383.0
2016-02-12 23:00:00,4057.5833333333335,19697143.45
2016-02-13 00:00:00,3917.0833333333335,19150564.483333334
2016-02-13 01:00:00,3872.65,18878333.866666667
2016-02-13 02:00:00,3593.7,18277565.666666668
2016-02-13 03:00:00,3497.6666666666665,18057508.466666665
2016-02-13 04:00:00,3406.45,17933838.6
2016-02-13 05:00:00,3078.7833333333333,17619992.0
2016-02-13 06:00:00,2981.633333333333,17427797.333333332
2016-02-13 07:00:00,2813.6666666666665,17185840.333333332
2016-02-13 08:00:00,2692.233333333333,17107104.8
2016-02-13 09:00:00,2467.8166666666666,18005648.6
2016-02-13 10:00:00,2450.0833333333335,20960638.883333333
2016-02-13 11:00:00,2180.883333333333,12716365.8
2016-02-13 12:00:00,4444.933333333333,7440307.55
2016-02-13 13:00:00,4172.983333333334,7527349.05
2016-02-13 14:00:00,3655.2,7891577.266666667
2016-02-13 15:00:00,3288.85,7603690.066666666
2016-02-13 16:00:00,3628.866666666667,39895834.53333333
2016-02-13 17:00:00,3018.8166666666666,12212038.616666667
2016-02-13 18:00:00,2734.6,7599913.7
2016-02-13 19:00:00,2771.5333333333333,8082069.8
2016-02-13 20:00:00,3427.4,9417042.333333334
2016-02-13 21:00:00,3821.25,10619170.0
2016-02-13 22:00:00,3133.883333333333,10867941.35
2016-02-13 23:00:00,2247.7166666666667,6335591.716666667
2016-02-14 00:00:00,1975.9333333333334,11751201.2
2016-02-14 01:00:00,1613.0833333333333,4376607.333333333
2016-02-14 02:00:00,1448.8333333333333,2795672.4
2016-02-14 03:00:00,1323.1666666666667,2605180.2666666666
2016-02-14 04:00:00,1186.1333333333334,2492496.933333333
2016-02-14 05:00:00,1142.2333333333333,2475540.1333333333
2016-02-14 06:00:00,1116.4333333333334,2446950.1333333333
2016-02-14 07:00:00,1083.75,2428231.6
2016-02-14 08:00:00,1066.0333333333333,2381182.6666666665
2016-02-14 09:00:00,1130.25,2434625.95
2016-02-14 10:00:00,1265.6666666666667,2535803.6
2016-02-14 11:00:00,1106.8666666666666,2403835.6666666665
2016-02-14 12:00:00,1181.0666666666666,2752865.3
2016-02-14 13:00:00,1140.3833333333334,11451320.666666666
2016-02-14 14:00:00,1463.8,21795143.2
2016-02-14 15:00:00,1497.4833333333333,23242405.366666667
2016-02-14 16:00:00,1458.1333333333334,23381931.866666667
2016-02-14 17:00:00,1375.8333333333333,23014497.566666666
2016-02-14 18:00:00,1377.5666666666666,23893922.8
2016-02-14 19:00:00,1360.6833333333334,23966422.4
2016-02-14 20:00:00,1149.95,19437999.733333334
2016-02-14 21:00:00,1084.3666666666666,17462769.6
2016-02-14 22:00:00,1554.5666666666666,10115239.866666667
2016-02-14 23:00:00,1187.1,7090098.266666667
2016-02-15 00:00:00,1159.0333333333333,7001511.733333333
2016-02-15 01:00:00,1167.15,6981594.666666667
2016-02-15 02:00:00,1240.1666666666667,13408739.2
2016-02-15 03:00:00,1115.8333333333333,6785413.333333333
2016-02-15 04:00:00,1089.4833333333333,6753781.866666666
2016-02-15 05:00:00,786.4166666666666,2380890.6666666665
2016-02-15 06:00:00,724.6,2225005.3333333335
2016-02-15 07:00:00,716.6666666666666,2364777.6
2016-02-15 08:00:00,662.75,1922900.8
2016-02-15 09:00:00,1337.0833333333333,2954796.933333333
2016-02-15 10:00:00,1177.1166666666666,3437764.8
2016-02-15 11:00:00,953.3,4078126.1333333333
2016-02-15 12:00:00,883.6166666666667,2925807.6
2016-02-15 13:00:00,810.8333333333334,2655301.25
2016-02-15 14:00:00,929.75,8280054.416666667
2016-02-15 15:00:00,1210.9333333333334,25038003.6
2016-02-15 16:00:00,1039.7,10192528.0
2016-02-15 17:00:00,937.6,3236792.4
2016-02-15 18:00:00,770.4666666666667,2580730.533333333
2016-02-15 19:00:00,3313.8333333333335,17741889.733333334
2016-02-15 20:00:00,3224.5,16968838.4
2016-02-15 21:00:00,3320.3,14720543.866666667
2016-02-15 22:00:00,3229.366666666667,16762226.133333333
2016-02-15 23:00:00,3308.0,19097763.066666666
2016-02-16 00:00:00,2816.0333333333333,15199749.066666666
2016-02-16 01:00:00,2500.3333333333335,12308130.266666668
2016-02-16 02:00:00,2296.883333333333,10793856.533333333
2016-02-16 03:00:00,1975.2666666666667,8991830.133333333
2016-02-16 04:00:00,1831.35,8235822.0
2016-02-16 05:00:00,1688.5833333333333,7494517.733333333
2016-02-16 06:00:00,1501.1333333333334,6723936.666666667
2016-02-16 07:00:00,1296.1333333333334,6127538.0
2016-02-16 08:00:00,1115.5833333333333,4757958.666666667
2016-02-16 09:00:00,3255.483333333333,5448871.2
2016-02-16 10:00:00,4004.45,6314351.066666666
2016-02-16 11:00:00,3980.4333333333334,6299931.333333333
2016-02-16 12:00:00,4955.816666666667,10715368.366666667
2016-02-16 13:00:00,4092.266666666667,6602258.733333333
2016-02-16 14:00:00,4038.1,6872920.6
2016-02-16 15:00:00,4030.133333333333,6889507.65
2016-02-16 16:00:00,3869.766666666667,6081973.5
2016-02-16 17:00:00,4088.9166666666665,6311832.916666667
2016-02-16 18:00:00,3844.05,6431488.666666667
2016-02-16 19:00:00,3698.733333333333,9409452.3
2016-02-16 20:00:00,3505.2,6469200.333333333
2016-02-16 21:00:00,3400.0666666666666,5505452.0
2016-02-16 22:00:00,3455.8166666666666,4716083.933333334
2016-02-16 23:00:00,3198.8166666666666,3595502.2
2016-02-17 00:00:00,3109.6,2923696.3333333335
2016-02-17 01:00:00,3041.8,2662477.933333333
2016-02-17 02:00:00,2905.483333333333,2406864.6
2016-02-17 03:00:00,2764.9,2241234.6666666665
2016-02-17 04:00:00,2703.3333333333335,2140012.4
2016-02-17 05:00:00,2664.5666666666666,2087663.2
2016-02-17 06:00:00,2572.616666666667,1976840.5333333334
2016-02-17 07:00:00,2447.65,1831940.5333333334
2016-02-17 08:00:00,2665.3,2097830.0
2016-02-17 09:00:00,3012.0333333333333,2766217.533333333
2016-02-17 10:00:00,2628.9,2633776.7333333334
2016-02-17 11:00:00,2379.5333333333333,4631221.266666667
2016-02-17 12:00:00,2173.7,9222297.866666667
2016-02-17 13:00:00,2260.2166666666667,10725040.35
2016-02-17 14:00:00,2129.5,12944489.833333334
2016-02-17 15:00:00,4594.9,17385811.233333334
2016-02-17 16:00:00,4649.466666666666,11309896.666666666
2016-02-17 17:00:00,5321.05,16735978.5
2016-02-17 18:00:00,5753.8,22002071.683333334
2016-02-17 19:00:00,5551.65,23485530.816666666
2016-02-17 20:00:00,5146.033333333334,26619502.666666668
2016-02-17 21:00:00,4277.783333333334,14251771.733333332
2016-02-17 22:00:00,3902.366666666667,12154722.533333333
2016-02-17 23:00:00,3658.4,11703944.0
2016-02-18 00:00:00,3464.4166666666665,11102997.466666667
2016-02-18 01:00:00,3087.2,6217017.466666667
2016-02-18 02:00:00,2948.55,5312829.866666666
2016-02-18 03:00:00,2800.9166666666665,4721090.133333334
2016-02-18 04:00:00,2658.1,4241793.2
2016-02-18 05:00:00,2488.4333333333334,3606156.933333333
2016-02-18 06:00:00,2355.733333333333,3338274.6666666665
2016-02-18 07:00:00,2217.25,3072480.2666666666
2016-02-18 08:00:00,2155.3166666666666,3377480.533333333
2016-02-18 09:00:00,2193.133333333333,3116619.3333333335
2016-02-18 10:00:00,2932.233333333333,4564776.066666666
2016-02-18 11:00:00,5825.566666666667,33862489.71666667
2016-02-18 12:00:00,6622.416666666667,40378028.583333336
2016-02-18 13:00:00,5567.883333333333,30646913.383333333
2016-02-18 14:00:00,4114.633333333333,17209429.766666666
2016-02-18 15:00:00,3387.0833333333335,9898551.683333334
2016-02-18 16:00:00,3747.233333333333,14501947.166666666
2016-02-18 17:00:00,3366.9,11707965.2
2016-02-18 18:00:00,3458.8,10203998.133333333
2016-02-18 19:00:00,3362.85,9915275.2
2016-02-18 20:00:00,3710.866666666667,15326520.133333333
2016-02-18 21:00:00,2921.5666666666666,8916963.3
2016-02-18 22:00:00,2745.65,8419891.0
2016-02-18 23:00:00,2797.1833333333334,20254460.4
2016-02-19 00:00:00,2689.616666666667,20334197.2
2016-02-19 01:00:00,2706.75,20177510.666666668
2016-02-19 02:00:00,2691.0333333333333,20437192.933333334
2016-02-19 03:00:00,2742.3,21734952.8
2016-02-19 04:00:00,2649.8333333333335,21313767.733333334
2016-02-19 05:00:00,2459.266666666667,20597940.0
2016-02-19 06:00:00,2291.1666666666665,19702728.266666666
2016-02-19 07:00:00,2048.95,7974640.8
2016-02-19 08:00:00,2033.7333333333333,6957733.333333333
2016-02-19 09:00:00,2383.2,15714540.1
2016-02-19 10:00:00,2829.0,22058407.733333334
2016-02-19 11:00:00,3068.0,23370680.266666666
2016-02-19 12:00:00,2969.9666666666667,22176404.133333333
2016-02-19 13:00:00,2799.983333333333,22145316.133333333
2016-02-19 14:00:00,3199.8166666666666,26024012.266666666
2016-02-19 15:00:00,6348.666666666667,55204332.733333334
2016-02-19 16:00:00,6792.75,56063695.28333333
2016-02-19 17:00:00,6783.883333333333,52777100.63333333
2016-02-19 18:00:00,5948.783333333334,46663664.166666664
2016-02-19 19:00:00,5636.15,39585243.2
2016-02-19 20:00:00,5288.566666666667,27604735.15
2016-02-19 21:00:00,5223.983333333334,23237001.8
2016-02-19 22:00:00,5564.55,22067300.45
2016-02-19 23:00:00,4958.483333333334,17147933.866666667
2016-02-20 00:00:00,4918.683333333333,11583527.333333334
2016-02-20 01:00:00,4737.3,10647758.4
2016-02-20 02:00:00,4524.233333333334,10166649.6
2016-02-20 03:00:00,4708.75,43779941.46666667
2016-02-20 04:00:00,3829.883333333333,7445722.2
2016-02-20 05:00:00,3518.6833333333334,6187322.666666667
2016-02-20 06:00:00,3321.6,5566798.933333334
2016-02-20 07:00:00,3176.233333333333,5126180.8
2016-02-20 08:00:00,2941.4,4824970.216666667
2016-02-20 09:00:00,3025.2166666666667,12284578.333333334
2016-02-20 10:00:00,3335.7166666666667,17909383.583333332
2016-02-20 11:00:00,3778.65,20379863.733333334
2016-02-20 12:00:00,3864.0333333333333,20439451.333333332
2016-02-20 13:00:00,3702.6666666666665,19916487.066666666
2016-02-20 14:00:00,3634.2,19752182.133333333
2016-02-20 15:00:00,3743.0666666666666,30090571.2
2016-02-20 16:00:00,3410.2166666666667,19154010.0
2016-02-20 17:00:00,3207.983333333333,19932414.266666666
2016-02-20 18:00:00,3113.9333333333334,19307965.066666666
2016-02-20 19:00:00,3011.0833333333335,18350286.933333334
2016-02-20 20:00:00,2892.4333333333334,17166054.266666666
2016-02-20 21:00:00,2809.3333333333335,16887154.133333333
2016-02-20 22:00:00,5283.8,27105570.8
2016-02-20 23:00:00,5215.5,17926952.466666665
2016-02-21 00:00:00,5084.5,17764954.533333335
2016-02-21 01:00:00,4985.666666666667,17721246.533333335
2016-02-21 02:00:00,4833.666666666667,17416358.8
2016-02-21 03:00:00,4732.366666666667,17276447.333333332
2016-02-21 04:00:00,4576.716666666666,17123951.6
2016-02-21 05:00:00,4418.133333333333,16952415.8
2016-02-21 06:00:00,4316.383333333333,16782031.333333332
2016-02-21 07:00:00,4210.566666666667,16625318.533333333
2016-02-21 08:00:00,4123.233333333334,16518294.933333334
2016-02-21 09:00:00,4159.9,16898387.466666665
2016-02-21 10:00:00,4159.95,17016074.666666668
2016-02-21 11:00:00,4113.133333333333,16917948.0
2016-02-21 12:00:00,4246.416666666667,26522136.8
2016-02-21 13:00:00,4290.783333333334,17305618.133333333
2016-02-21 14:00:00,4420.933333333333,17620174.0
2016-02-21 15:00:00,4471.4,18157482.666666668
2016-02-21 16:00:00,4308.083333333333,17756322.4
2016-02-21 17:00:00,4179.616666666667,17007879.066666666
2016-02-21 18:00:00,4133.15,16759782.966666667
2016-02-21 19:00:00,4103.916666666667,17280531.55
2016-02-21 20:00:00,4345.0,20072643.466666665
2016-02-21 21:00:00,3861.45,17357043.066666666
2016-02-21 22:00:00,3661.65,15858713.066666666
2016-02-21 23:00:00,3659.5833333333335,15902143.6
2016-02-22 00:00:00,3646.8333333333335,15836935.333333334
2016-02-22 01:00:00,1489.5333333333333,4517214.0
2016-02-22 02:00:00,4718.716666666666,14316536.0
2016-02-22 03:00:00,4107.9,9494104.0
2016-02-22 04:00:00,1770.3,4015190.1333333333
2016-02-22 05:00:00,806.7,2017144.0
2016-02-22 06:00:00,785.4333333333333,1978793.0666666667
2016-02-22 07:00:00,774.4,2066628.4
2016-02-22 08:00:00,647.3,1805359.2
2016-02-22 09:00:00,776.1833333333333,2228633.466666667
2016-02-22 10:00:00,881.6166666666667,2236009.1333333333
2016-02-22 11:00:00,1283.75,4934871.333333333
2016-02-22 12:00:00,1235.55,3330921.3333333335
2016-02-22 13:00:00,1558.85,4223995.466666667
2016-02-22 14:00:00,1462.3,4299750.45
2016-02-22 15:00:00,1405.3166666666666,4841467.366666666
2016-02-22 16:00:00,1339.85,4582472.4
2016-02-22 17:00:00,1504.8833333333334,4960895.666666667
2016-02-22 18:00:00,1254.3333333333333,4049914.533333333
2016-02-22 19:00:00,3615.4166666666665,54045481.916666664
2016-02-22 20:00:00,5054.183333333333,79731360.18333334
2016-02-22 21:00:00,4570.35,74684072.46666667
2016-02-22 22:00:00,4442.666666666667,68627798.6
2016-02-22 23:00:00,3728.2833333333333,57868563.11666667
2016-02-23 00:00:00,2590.633333333333,42440756.4
2016-02-23 01:00:00,2088.116666666667,33056539.65
2016-02-23 02:00:00,1954.6333333333334,27116643.933333334
2016-02-23 03:00:00,1495.6166666666666,20300128.766666666
2016-02-23 04:00:00,1048.6,12830262.966666667
2016-02-23 05:00:00,728.3666666666667,6601109.6
2016-02-23 06:00:00,673.5666666666667,3698682.8
2016-02-23 07:00:00,1092.7333333333333,3725733.95
2016-02-23 08:00:00,980.5333333333333,2998999.2
2016-02-23 09:00:00,958.725,3110837.5
2016-02-23 10:00:00,,
2016-02-23 11:00:00,,
2016-02-23 12:00:00,,
2016-02-23 13:00:00,,
2016-02-23 14:00:00,,
2016-02-23 15:00:00,,
2016-02-23 16:00:00,,
2016-02-23 17:00:00,,
2016-02-23 18:00:00,,
2016-02-23 19:00:00,,
2016-02-23 20:00:00,,
2016-02-23 21:00:00,,
2016-02-23 22:00:00,,
2016-02-23 23:00:00,,
2016-02-24 00:00:00,,
2016-02-24 01:00:00,,
2016-02-24 02:00:00,,
2016-02-24 03:00:00,,
2016-02-24 04:00:00,,
2016-02-24 05:00:00,,
2016-02-24 06:00:00,,
2016-02-24 07:00:00,,
2016-02-24 08:00:00,,
2016-02-24 09:00:00,,
2016-02-24 10:00:00,,
2016-02-24 11:00:00,,
2016-02-24 12:00:00,,
2016-02-24 13:00:00,,
2016-02-24 14:00:00,,
2016-02-24 15:00:00,,
2016-02-24 16:00:00,1806.4615384615386,25612100.923076924
2016-02-24 17:00:00,3135.516666666667,30093922.133333333
2016-02-24 18:00:00,11414.5,66838877.8
2016-02-24 19:00:00,13893.9,76964051.46666667
2016-02-24 20:00:00,12449.283333333333,71477072.6
2016-02-24 21:00:00,9520.416666666666,60682778.86666667
2016-02-24 22:00:00,6342.666666666667,46517866.06666667
2016-02-24 23:00:00,4677.866666666667,40361131.333333336
2016-02-25 00:00:00,4004.95,37771818.93333333
2016-02-25 01:00:00,2495.05,32558938.983333334
2016-02-25 02:00:00,3734.516666666667,45023561.733333334
2016-02-25 03:00:00,1115.0166666666667,26190122.633333333
2016-02-25 04:00:00,1003.6666666666666,25673637.25
2016-02-25 05:00:00,3877.1833333333334,48910494.516666666
2016-02-25 06:00:00,2075.1833333333334,31679657.2
2016-02-25 07:00:00,821.05,20818783.6
2016-02-25 08:00:00,723.1333333333333,21958862.666666668
2016-02-25 09:00:00,1078.2833333333333,23105860.2
2016-02-25 10:00:00,1910.0333333333333,28271739.6
2016-02-25 11:00:00,2184.883333333333,25724221.066666666
2016-02-25 12:00:00,2064.7833333333333,24696935.466666665
2016-02-25 13:00:00,3489.0,43997750.46666667
2016-02-25 14:00:00,2850.133333333333,39253690.9
2016-02-25 15:00:00,2334.7,25031315.3
2016-02-25 16:00:00,2377.516666666667,22505422.533333335
2016-02-25 17:00:00,2307.983333333333,19403735.416666668
2016-02-25 18:00:00,2808.1,57533955.3
2016-02-25 19:00:00,3457.516666666667,38317433.233333334
2016-02-25 20:00:00,2218.6666666666665,18674138.4
2016-02-25 21:00:00,2014.4333333333334,7159038.083333333
2016-02-25 22:00:00,2152.983333333333,8367061.6
2016-02-25 23:00:00,6758.816666666667,54119816.266666666
2016-02-26 00:00:00,6006.85,46805508.266666666
2016-02-26 01:00:00,5358.3,39901782.266666666
2016-02-26 02:00:00,4833.016666666666,33992301.0
2016-02-26 03:00:00,4435.8,30543204.0
2016-02-26 04:00:00,4078.85,26807011.466666665
2016-02-26 05:00:00,3705.45,23124417.2
2016-02-26 06:00:00,3401.0666666666666,20234618.933333334
2016-02-26 07:00:00,3205.05,18266784.666666668
2016-02-26 08:00:00,3062.383333333333,16837712.533333335
2016-02-26 09:00:00,3241.983333333333,17093859.666666668
2016-02-26 10:00:00,3371.4666666666667,18010498.016666666
2016-02-26 11:00:00,3731.483333333333,21716797.383333333
2016-02-26 12:00:00,3713.1,23467740.916666668
2016-02-26 13:00:00,3558.866666666667,21280970.566666666
2016-02-26 14:00:00,4551.566666666667,23046184.883333333
2016-02-26 15:00:00,3862.516666666667,17886425.8
2016-02-26 16:00:00,3449.5333333333333,24224698.266666666
2016-02-26 17:00:00,3216.4666666666667,27737098.9
2016-02-26 18:00:00,3018.266666666667,26138754.833333332
2016-02-26 19:00:00,3052.3166666666666,25465711.6
2016-02-26 20:00:00,2904.1666666666665,24777484.266666666
2016-02-26 21:00:00,2849.1,24110869.733333334
2016-02-26 22:00:00,2793.9,23896789.733333334
2016-02-26 23:00:00,2776.2833333333333,24068626.0
2016-02-27 00:00:00,2611.9333333333334,23730648.266666666
2016-02-27 01:00:00,2675.633333333333,23242530.8
2016-02-27 02:00:00,2533.35,22490900.0
2016-02-27 03:00:00,2168.516666666667,21114607.333333332
2016-02-27 04:00:00,2134.0833333333335,19193811.866666667
2016-02-27 05:00:00,2046.55,14582910.0
2016-02-27 06:00:00,2008.0166666666667,11871190.666666666
2016-02-27 07:00:00,1914.2333333333333,7086215.6
2016-02-27 08:00:00,2206.883333333333,4759040.7
2016-02-27 09:00:00,2811.65,6102535.2
2016-02-27 10:00:00,2687.5333333333333,6506008.866666666
2016-02-27 11:00:00,2614.85,6258962.683333334
2016-02-27 12:00:00,2566.4166666666665,6075876.25
2016-02-27 13:00:00,2553.883333333333,6201916.116666666
2016-02-27 14:00:00,2889.4,7089293.083333333
2016-02-27 15:00:00,2838.6833333333334,6964850.266666667
2016-02-27 16:00:00,2970.6833333333334,8557672.0
2016-02-27 17:00:00,3381.0833333333335,10154372.5
2016-02-27 18:00:00,3611.883333333333,10189823.5
2016-02-27 19:00:00,3442.266666666667,9584553.916666666
2016-02-27 20:00:00,3313.0833333333335,8855554.733333332
2016-02-27 21:00:00,3018.65,8062363.666666667
2016-02-27 22:00:00,2763.2833333333333,7424903.066666666
2016-02-27 23:00:00,2694.0333333333333,8790263.6
2016-02-28 00:00:00,2891.7166666666667,8602911.466666667
2016-02-28 01:00:00,2639.7166666666667,9357648.4
2016-02-28 02:00:00,2462.35,7985954.266666667
2016-02-28 03:00:00,2338.6833333333334,7430446.533333333
2016-02-28 04:00:00,2226.633333333333,7112276.666666667
2016-02-28 05:00:00,2127.05,7188741.733333333
2016-02-28 06:00:00,1953.4333333333334,6560425.333333333
2016-02-28 07:00:00,1798.95,6090267.2
2016-02-28 08:00:00,1852.55,6222870.666666667
2016-02-28 09:00:00,2249.25,7131295.333333333
2016-02-28 10:00:00,3032.05,9517705.2
2016-02-28 11:00:00,2943.15,8757777.783333333
2016-02-28 12:00:00,3221.116666666667,9694084.516666668
2016-02-28 13:00:00,3242.4666666666667,11696665.666666666
2016-02-28 14:00:00,2890.633333333333,7469933.6
2016-02-28 15:00:00,3422.266666666667,10047004.866666667
2016-02-28 16:00:00,3087.6,7152103.466666667
2016-02-28 17:00:00,2710.8333333333335,5649226.116666666
2016-02-28 18:00:00,2742.383333333333,7819143.933333334
2016-02-28 19:00:00,4218.0,12549829.0
2016-02-28 20:00:00,6130.016666666666,19541308.133333333
2016-02-28 21:00:00,5769.0,16294748.0
2016-02-28 22:00:00,4481.066666666667,13130159.6
2016-02-28 23:00:00,3773.55,17926520.533333335
2016-02-29 00:00:00,3153.233333333333,7656712.933333334
2016-02-29 01:00:00,2963.883333333333,7020909.466666667
2016-02-29 02:00:00,2754.516666666667,6276449.866666666
2016-02-29 03:00:00,2979.65,6357153.066666666
2016-02-29 04:00:00,3420.9333333333334,6755206.666666667
2016-02-29 05:00:00,3382.5833333333335,6717158.0
2016-02-29 06:00:00,3513.366666666667,6595872.933333334
2016-02-29 07:00:00,4008.733333333333,7410347.333333333
2016-02-29 08:00:00,3501.65,5382930.533333333
2016-02-29 09:00:00,3281.9666666666667,4900426.266666667
2016-02-29 10:00:00,3771.883333333333,5925731.733333333
2016-02-29 11:00:00,5242.65,10051956.0
2016-02-29 12:00:00,6326.55,12774870.866666667
2016-02-29 13:00:00,4752.116666666667,9355405.266666668
2016-02-29 14:00:00,5070.5,11187209.466666667
2016-02-29 15:00:00,4407.45,11467368.2
2016-02-29 16:00:00,3832.35,13550404.266666668
2016-02-29 17:00:00,3754.133333333333,7483355.6
2016-02-29 18:00:00,9616.333333333334,30619824.533333335
2016-02-29 19:00:00,4433.966666666666,10135996.083333334
2016-02-29 20:00:00,3745.5833333333335,9671560.616666667
2016-02-29 21:00:00,4192.966666666666,15525198.733333332
2016-02-29 22:00:00,3972.4333333333334,16396063.75
2016-02-29 23:00:00,3670.2833333333333,13881466.133333333
2016-03-01 00:00:00,3312.45,12044315.85
2016-03-01 01:00:00,2858.9166666666665,9444494.7
2016-03-01 02:00:00,2556.3333333333335,7882621.1
2016-03-01 03:00:00,2356.1,6538546.2
2016-03-01 04:00:00,2211.5,5550777.866666666
2016-03-01 05:00:00,2092.0666666666666,4898684.0
2016-03-01 06:00:00,1971.7333333333333,4064880.8
2016-03-01 07:00:00,1920.7833333333333,4478698.9
2016-03-01 08:00:00,1978.3,3709327.183333333
2016-03-01 09:00:00,1782.65,3130594.45
2016-03-01 10:00:00,12258.333333333334,51087106.93333333
2016-03-01 11:00:00,18676.216666666667,77733011.93333334
2016-03-01 12:00:00,34165.21666666667,137335393.13333333
2016-03-01 13:00:00,5605.05,19901237.966666665
2016-03-01 14:00:00,2064.866666666667,14089721.516666668
2016-03-01 15:00:00,3058.016666666667,7364785.166666667
2016-03-01 16:00:00,2705.45,6776324.866666666
2016-03-01 17:00:00,2738.7833333333333,6810902.366666666
2016-03-01 18:00:00,3151.85,7563347.6
2016-03-01 19:00:00,4480.783333333334,9789871.683333334
2016-03-01 20:00:00,5258.8,11178109.366666667
2016-03-01 21:00:00,7788.466666666666,13891852.8
2016-03-01 22:00:00,7702.65,18699833.533333335
2016-03-01 23:00:00,7200.95,11999998.25
2016-03-02 00:00:00,6902.716666666666,11479385.0
2016-03-02 01:00:00,6657.966666666666,10989542.833333334
2016-03-02 02:00:00,6326.733333333334,10428460.0
2016-03-02 03:00:00,6041.533333333334,9664329.066666666
2016-03-02 04:00:00,5677.783333333334,8891755.466666667
2016-03-02 05:00:00,5220.4,8045437.533333333
2016-03-02 06:00:00,4803.5,7304500.933333334
2016-03-02 07:00:00,4547.45,6922338.8
2016-03-02 08:00:00,4443.15,6711380.4
2016-03-02 09:00:00,4418.466666666666,7054524.933333334
2016-03-02 10:00:00,5664.316666666667,10306988.466666667
2016-03-02 11:00:00,5100.916666666667,11702007.4
2016-03-02 12:00:00,4720.883333333333,10293727.133333333
2016-03-02 13:00:00,4145.7,7352156.066666666
2016-03-02 14:00:00,4015.3333333333335,7197133.516666667
2016-03-02 15:00:00,4229.9,14277134.8
2016-03-02 16:00:00,5292.266666666666,26149950.933333334
2016-03-02 17:00:00,4273.316666666667,15426199.6
2016-03-02 18:00:00,5132.8,20008777.766666666
2016-03-02 19:00:00,4947.533333333334,15445080.583333334
2016-03-02 20:00:00,4680.25,9506422.133333333
2016-03-02 21:00:00,4491.133333333333,7379473.066666666
2016-03-02 22:00:00,4649.316666666667,7589040.6
2016-03-02 23:00:00,4638.3,12816943.733333332
2016-03-03 00:00:00,4458.016666666666,9957098.666666666
2016-03-03 01:00:00,4513.783333333334,7424578.666666667
2016-03-03 02:00:00,4422.933333333333,13061524.0
2016-03-03 03:00:00,3860.483333333333,6097699.466666667
2016-03-03 04:00:00,3719.9333333333334,6078095.466666667
2016-03-03 05:00:00,3590.55,6074157.333333333
2016-03-03 06:00:00,3451.9666666666667,5823532.4
2016-03-03 07:00:00,3369.6,5809329.666666667
2016-03-03 08:00:00,3379.6833333333334,5706844.533333333
2016-03-03 09:00:00,6757.65,40747183.333333336
2016-03-03 10:00:00,5263.433333333333,27048927.933333334
2016-03-03 11:00:00,3559.95,9217946.866666667
2016-03-03 12:00:00,3071.016666666667,4921687.5
2016-03-03 13:00:00,3262.1,5416516.783333333
2016-03-03 14:00:00,3182.3166666666666,5436310.3
2016-03-03 15:00:00,3365.5666666666666,5781336.183333334
2016-03-03 16:00:00,3632.15,6026134.283333333
2016-03-03 17:00:00,3549.1666666666665,11062938.883333333
2016-03-03 18:00:00,4521.8,17065399.383333333
2016-03-03 19:00:00,4539.766666666666,17231882.0
2016-03-03 20:00:00,6522.4,57829846.4
2016-03-03 21:00:00,6034.416666666667,53078228.333333336
2016-03-03 22:00:00,5774.516666666666,51452561.2
2016-03-03 23:00:00,5472.083333333333,46888201.86666667
2016-03-04 00:00:00,4809.466666666666,34827353.733333334
2016-03-04 01:00:00,4294.966666666666,32970302.666666668
2016-03-04 02:00:00,3446.9166666666665,17261194.266666666
2016-03-04 03:00:00,3097.65,13171507.466666667
2016-03-04 04:00:00,2893.1,11661628.266666668
2016-03-04 05:00:00,2700.366666666667,9427842.4
2016-03-04 06:00:00,2484.85,7266852.533333333
2016-03-04 07:00:00,2333.3333333333335,6042570.133333334
2016-03-04 08:00:00,2452.25,5962098.266666667
2016-03-04 09:00:00,2766.5333333333333,6868764.8
2016-03-04 10:00:00,3299.8333333333335,10719912.266666668
2016-03-04 11:00:00,3088.883333333333,10301872.4
2016-03-04 12:00:00,3356.5666666666666,7646763.733333333
2016-03-04 13:00:00,3338.5333333333333,9269354.1
2016-03-04 14:00:00,3425.9666666666667,12486269.616666667
2016-03-04 15:00:00,3751.016666666667,15133236.5
2016-03-04 16:00:00,3706.6833333333334,13784555.716666667
2016-03-04 17:00:00,3525.7166666666667,12204714.616666667
2016-03-04 18:00:00,3924.5333333333333,23724404.316666666
2016-03-04 19:00:00,4741.883333333333,38105289.85
2016-03-04 20:00:00,5404.6,53885989.93333333
2016-03-04 21:00:00,5313.133333333333,53517538.266666666
2016-03-04 22:00:00,5265.65,53498846.46666667
2016-03-04 23:00:00,5066.316666666667,49547030.266666666
2016-03-05 00:00:00,4452.333333333333,39310842.0
2016-03-05 01:00:00,3885.35,31278991.266666666
2016-03-05 02:00:00,3530.9166666666665,25622140.933333334
2016-03-05 03:00:00,3209.733333333333,18287250.933333334
2016-03-05 04:00:00,2864.733333333333,14077223.066666666
2016-03-05 05:00:00,2626.3,11492864.533333333
2016-03-05 06:00:00,2352.483333333333,8444101.866666667
2016-03-05 07:00:00,2268.6,7753708.266666667
2016-03-05 08:00:00,2343.0666666666666,7337104.266666667
2016-03-05 09:00:00,2272.0,6967891.733333333
2016-03-05 10:00:00,2492.116666666667,7423346.666666667
2016-03-05 11:00:00,2383.1666666666665,7598960.933333334
2016-03-05 12:00:00,2335.5833333333335,6977393.6
2016-03-05 13:00:00,2051.45,5992873.4
2016-03-05 14:00:00,1985.6833333333334,5613650.0
2016-03-05 15:00:00,1946.0,5384483.466666667
2016-03-05 16:00:00,1904.9166666666667,5390043.866666666
2016-03-05 17:00:00,1862.8,5526887.066666666
2016-03-05 18:00:00,1818.4833333333333,5391109.2
2016-03-05 19:00:00,1814.9166666666667,5421659.6
2016-03-05 20:00:00,1785.8833333333334,5307596.133333334
2016-03-05 21:00:00,1774.5166666666667,5237023.866666666
2016-03-05 22:00:00,1808.5166666666667,5232653.2
2016-03-05 23:00:00,1806.3666666666666,5039650.8
2016-03-06 00:00:00,1746.7166666666667,4895432.0
2016-03-06 01:00:00,1788.1833333333334,4865848.866666666
2016-03-06 02:00:00,1630.6166666666666,4570517.733333333
2016-03-06 03:00:00,3221.35,6275097.2
2016-03-06 04:00:00,3375.616666666667,6261476.4
2016-03-06 05:00:00,3363.9666666666667,6249291.466666667
2016-03-06 06:00:00,3328.133333333333,6194675.466666667
2016-03-06 07:00:00,3309.133333333333,6121226.666666667
2016-03-06 08:00:00,3146.0333333333333,6041598.4
2016-03-06 09:00:00,4234.433333333333,29888498.133333333
2016-03-06 10:00:00,4783.95,43248740.8
2016-03-06 11:00:00,4724.933333333333,42835742.13333333
2016-03-06 12:00:00,5022.15,46517524.266666666
2016-03-06 13:00:00,5113.633333333333,51768649.2
2016-03-06 14:00:00,5064.033333333334,52186604.4
2016-03-06 15:00:00,5013.333333333333,51576070.81666667
2016-03-06 16:00:00,4874.35,48702666.266666666
2016-03-06 17:00:00,4849.116666666667,48484340.13333333
2016-03-06 18:00:00,4605.466666666666,45578683.46666667
2016-03-06 19:00:00,4390.95,41588439.6
2016-03-06 20:00:00,4209.816666666667,37870340.8
2016-03-06 21:00:00,3862.8333333333335,32679756.8
2016-03-06 22:00:00,4124.216666666666,34391081.2
2016-03-06 23:00:00,7747.333333333333,68759753.73333333
2016-03-07 00:00:00,7146.283333333334,59653113.46666667
2016-03-07 01:00:00,6780.766666666666,53838648.266666666
2016-03-07 02:00:00,6693.783333333334,50524696.266666666
2016-03-07 03:00:00,6189.266666666666,45421243.2
2016-03-07 04:00:00,5573.383333333333,38725093.4
2016-03-07 05:00:00,4896.35,31025591.033333335
2016-03-07 06:00:00,3956.4166666666665,22975757.466666665
2016-03-07 07:00:00,3766.6,17601359.4
2016-03-07 08:00:00,3955.8166666666666,15655656.433333334
2016-03-07 09:00:00,3445.4666666666667,13139769.016666668
2016-03-07 10:00:00,2999.05,10800049.816666666
2016-03-07 11:00:00,2974.55,9344788.266666668
2016-03-07 12:00:00,4073.1,11457943.4
2016-03-07 13:00:00,4793.366666666667,13894048.616666667
2016-03-07 14:00:00,4285.15,12562064.533333333
2016-03-07 15:00:00,5120.0,13114193.95
2016-03-07 16:00:00,4789.216666666666,11527873.65
2016-03-07 17:00:00,3915.116666666667,11533642.6
2016-03-07 18:00:00,3556.3,11328150.2
2016-03-07 19:00:00,3969.4,16975126.866666667
2016-03-07 20:00:00,4320.7,25025968.016666666
2016-03-07 21:00:00,4043.1666666666665,24263531.483333334
2016-03-07 22:00:00,4133.566666666667,24641298.033333335
2016-03-07 23:00:00,3625.65,23217427.133333333
2016-03-08 00:00:00,3338.733333333333,15389446.066666666
2016-03-08 01:00:00,3006.616666666667,13332432.933333334
2016-03-08 02:00:00,4277.883333333333,28324910.966666665
2016-03-08 03:00:00,3534.8,19613791.533333335
2016-03-08 04:00:00,2959.3166666666666,14094871.966666667
2016-03-08 05:00:00,2693.9333333333334,11344046.933333334
2016-03-08 06:00:00,2601.883333333333,10735628.95
2016-03-08 07:00:00,3078.133333333333,11772999.883333333
2016-03-08 08:00:00,3013.9166666666665,11532334.266666668
2016-03-08 09:00:00,2721.766666666667,11023124.466666667
2016-03-08 10:00:00,2510.2833333333333,10597547.6
2016-03-08 11:00:00,2796.4,11747708.95
2016-03-08 12:00:00,2601.0333333333333,10428102.2
2016-03-08 13:00:00,3395.4333333333334,10173452.416666666
2016-03-08 14:00:00,2941.983333333333,13764642.733333332
2016-03-08 15:00:00,3479.233333333333,10764564.316666666
2016-03-08 16:00:00,4027.366666666667,8139542.35
2016-03-08 17:00:00,3421.6833333333334,7856551.466666667
2016-03-08 18:00:00,2936.1666666666665,6596879.35
2016-03-08 19:00:00,2995.4333333333334,6819878.566666666
2016-03-08 20:00:00,2797.366666666667,6304798.4
2016-03-08 21:00:00,2957.3333333333335,7758163.066666666
2016-03-08 22:00:00,3823.016666666667,12832757.866666667
2016-03-08 23:00:00,3465.483333333333,11228009.433333334
2016-03-09 00:00:00,3096.9,9483902.333333334
2016-03-09 01:00:00,3045.1,8744019.2
2016-03-09 02:00:00,2794.6,7522642.366666666
2016-03-09 03:00:00,2566.7,6574102.933333334
2016-03-09 04:00:00,2354.4,5627669.333333333
2016-03-09 05:00:00,2084.8,4441001.733333333
2016-03-09 06:00:00,1981.9833333333333,4073125.6
2016-03-09 07:00:00,1904.1333333333334,3861111.7333333334
2016-03-09 08:00:00,2051.7,3999708.8666666667
2016-03-09 09:00:00,2033.6333333333334,3920997.6666666665
2016-03-09 10:00:00,2177.25,4202770.0
2016-03-09 11:00:00,1846.6833333333334,3041551.7333333334
2016-03-09 12:00:00,1737.0166666666667,4498562.666666667
2016-03-09 13:00:00,3916.5333333333333,14022702.266666668
2016-03-09 14:00:00,3776.2166666666667,14340439.6
2016-03-09 15:00:00,3543.866666666667,13263377.333333334
2016-03-09 16:00:00,3028.2166666666667,12582492.933333334
2016-03-09 17:00:00,2645.5333333333333,11546490.8
2016-03-09 18:00:00,2265.2833333333333,8019800.533333333
2016-03-09 19:00:00,1955.8833333333334,3622644.466666667
2016-03-09 20:00:00,1895.8,3497616.6666666665
2016-03-09 21:00:00,1881.8833333333334,3455982.1333333333
2016-03-09 22:00:00,2116.0666666666666,3599445.8
2016-03-09 23:00:00,2755.1,3513249.6333333333
2016-03-10 00:00:00,2809.3333333333335,3640604.2333333334
2016-03-10 01:00:00,2759.9,3528901.6
2016-03-10 02:00:00,2727.7,3408446.2666666666
2016-03-10 03:00:00,2715.9333333333334,3385796.533333333
2016-03-10 04:00:00,2704.5666666666666,3372911.066666667
2016-03-10 05:00:00,2697.0,3363280.0
2016-03-10 06:00:00,2690.116666666667,3350619.466666667
2016-03-10 07:00:00,2657.266666666667,3298228.1333333333
2016-03-10 08:00:00,2707.3,3431589.466666667
2016-03-10 09:00:00,2792.483333333333,3547011.0
2016-03-10 10:00:00,2701.7166666666667,3871744.2
2016-03-10 11:00:00,3224.9166666666665,5296721.2
2016-03-10 12:00:00,2783.266666666667,4495770.666666667
2016-03-10 13:00:00,2548.4166666666665,4029087.533333333
2016-03-10 14:00:00,2324.983333333333,3788322.066666667
2016-03-10 15:00:00,2539.133333333333,11091310.4
2016-03-10 16:00:00,2611.95,12529164.933333334
2016-03-10 17:00:00,2750.7,13610976.333333334
2016-03-10 18:00:00,3985.366666666667,15225635.6
2016-03-10 19:00:00,10626.966666666667,22437624.133333333
2016-03-10 20:00:00,9866.033333333333,20184614.533333335
2016-03-10 21:00:00,7996.1,17609360.333333332
2016-03-10 22:00:00,3918.133333333333,16593927.466666667
2016-03-10 23:00:00,2420.633333333333,5860118.933333334
2016-03-11 00:00:00,2689.4333333333334,6675877.933333334
2016-03-11 01:00:00,2614.4166666666665,7011391.066666666
2016-03-11 02:00:00,2532.1833333333334,6812612.8
2016-03-11 03:00:00,2491.2833333333333,6754319.2
2016-03-11 04:00:00,2297.4,6499391.2
2016-03-11 05:00:00,2255.3333333333335,6445862.933333334
2016-03-11 06:00:00,2231.15,6438609.6
2016-03-11 07:00:00,2171.866666666667,6396852.266666667
2016-03-11 08:00:00,2097.55,6387250.8
2016-03-11 09:00:00,2522.9,6857317.6
2016-03-11 10:00:00,3300.0,8696418.666666666
2016-03-11 11:00:00,3396.133333333333,12589584.8
2016-03-11 12:00:00,3433.2,27962575.9
2016-03-11 13:00:00,3550.15,28600175.933333334
2016-03-11 14:00:00,3629.116666666667,32663495.283333335
2016-03-11 15:00:00,3770.4,43553000.516666666
2016-03-11 16:00:00,8405.883333333333,61986197.4
2016-03-11 17:00:00,7077.95,52919645.733333334
2016-03-11 18:00:00,8214.85,47241625.06666667
2016-03-11 19:00:00,8482.033333333333,49644633.6
2016-03-11 20:00:00,6639.383333333333,48241108.13333333
2016-03-11 21:00:00,5582.316666666667,46098130.4
2016-03-11 22:00:00,4943.183333333333,43829799.6
2016-03-11 23:00:00,4674.55,42825810.8
2016-03-12 00:00:00,4389.2,40901461.6
2016-03-12 01:00:00,4206.033333333334,39943658.266666666
2016-03-12 02:00:00,3964.5,39043564.666666664
2016-03-12 03:00:00,3828.616666666667,38506734.8
2016-03-12 04:00:00,3630.6666666666665,34470435.6
2016-03-12 05:00:00,3515.0833333333335,31669697.866666667
2016-03-12 06:00:00,3467.7166666666667,31653206.0
2016-03-12 07:00:00,3438.766666666667,31745974.666666668
2016-03-12 08:00:00,3403.45,31612347.733333334
2016-03-12 09:00:00,3372.15,31604759.866666667
2016-03-12 10:00:00,3610.85,31905012.0
2016-03-12 11:00:00,3287.4333333333334,31655341.866666667
2016-03-12 12:00:00,3084.8166666666666,31048207.6
2016-03-12 13:00:00,3019.3333333333335,30967793.6
2016-03-12 14:00:00,3347.15,32337743.2
2016-03-12 15:00:00,2934.233333333333,30843571.6
2016-03-12 16:00:00,2796.0333333333333,30387503.733333334
2016-03-12 17:00:00,2779.233333333333,30365020.666666668
2016-03-12 18:00:00,2803.9166666666665,30427528.266666666
2016-03-12 19:00:00,4342.266666666666,38330865.2
2016-03-12 20:00:00,4387.083333333333,40022743.333333336
2016-03-12 21:00:00,4257.366666666667,38266628.53333333
2016-03-12 22:00:00,4099.033333333334,36410129.2
2016-03-12 23:00:00,3413.35,34088326.93333333
2016-03-13 00:00:00,3168.9166666666665,33155280.8
2016-03-13 01:00:00,2964.3,32219845.733333334
2016-03-13 02:00:00,2775.65,31433423.333333332
2016-03-13 03:00:00,2648.9,30937600.533333335
2016-03-13 04:00:00,2565.4166666666665,30647398.4
2016-03-13 05:00:00,2487.8333333333335,29996952.533333335
2016-03-13 06:00:00,2363.866666666667,23937727.6
2016-03-13 07:00:00,2306.233333333333,23727262.0
2016-03-13 08:00:00,2264.65,23568100.533333335
2016-03-13 09:00:00,2252.5,23542581.066666666
2016-03-13 10:00:00,2218.616666666667,23509873.466666665
2016-03-13 11:00:00,2365.766666666667,23759132.666666668
2016-03-13 12:00:00,2654.9333333333334,24268400.266666666
2016-03-13 13:00:00,2638.8166666666666,24407960.8
2016-03-13 14:00:00,2670.233333333333,24513472.533333335
2016-03-13 15:00:00,2377.116666666667,20174689.2
2016-03-13 16:00:00,2277.4,17486077.733333334
2016-03-13 17:00:00,2194.133333333333,17405408.8
2016-03-13 18:00:00,2254.1666666666665,17682503.466666665
2016-03-13 19:00:00,2408.7833333333333,24083601.333333332
2016-03-13 20:00:00,2321.983333333333,20690829.6
2016-03-13 21:00:00,2570.983333333333,53050971.46666667
2016-03-13 22:00:00,2509.7166666666667,36638913.733333334
2016-03-13 23:00:00,2496.983333333333,18095430.533333335
2016-03-14 00:00:00,2356.366666666667,17854578.666666668
2016-03-14 01:00:00,2334.1,17827026.4
2016-03-14 02:00:00,2378.7166666666667,18269906.133333333
2016-03-14 03:00:00,6615.75,545311699.7333333
2016-03-14 04:00:00,2518.4,24417026.0
2016-03-14 05:00:00,2442.983333333333,18167750.266666666
2016-03-14 06:00:00,2337.9333333333334,17885587.2
2016-03-14 07:00:00,2195.1666666666665,17670908.666666668
2016-03-14 08:00:00,2161.133333333333,17648066.583333332
2016-03-14 09:00:00,2274.25,17682916.566666666
2016-03-14 10:00:00,2548.4,18371869.516666666
2016-03-14 11:00:00,2769.4,13294030.583333334
2016-03-14 12:00:00,5421.666666666667,18680458.55
2016-03-14 13:00:00,4545.55,17039572.4
2016-03-14 14:00:00,3283.766666666667,14618012.533333333
2016-03-14 15:00:00,3112.5,14519734.466666667
2016-03-14 16:00:00,3092.6666666666665,14301694.133333333
2016-03-14 17:00:00,3094.483333333333,14332733.0
2016-03-14 18:00:00,3626.7,27812923.266666666
2016-03-14 19:00:00,4226.366666666667,114567545.93333334
2016-03-14 20:00:00,3417.15,42148350.2
2016-03-14 21:00:00,3451.116666666667,19689413.266666666
2016-03-14 22:00:00,3296.5333333333333,18640307.45
2016-03-14 23:00:00,4049.5666666666666,19149291.85
2016-03-15 00:00:00,4539.933333333333,20879239.433333334
2016-03-15 01:00:00,3577.0833333333335,17720587.4
2016-03-15 02:00:00,3407.0333333333333,17013507.233333334
2016-03-15 03:00:00,3529.3333333333335,17213379.666666668
2016-03-15 04:00:00,3365.3166666666666,16690721.6
2016-03-15 05:00:00,2979.116666666667,15120332.266666668
2016-03-15 06:00:00,2813.5,14175727.466666667
2016-03-15 07:00:00,2826.266666666667,13621358.866666667
2016-03-15 08:00:00,3414.0,15079245.733333332
2016-03-15 09:00:00,3422.1833333333334,17704374.466666665
2016-03-15 10:00:00,3371.95,21709081.8
2016-03-15 11:00:00,2936.55,20612997.316666666
2016-03-15 12:00:00,2898.1,17749245.866666667
2016-03-15 13:00:00,2737.133333333333,14006546.4
2016-03-15 14:00:00,2730.25,14678723.466666667
2016-03-15 15:00:00,3571.883333333333,19174135.2
2016-03-15 16:00:00,3340.9666666666667,18590261.133333333
2016-03-15 17:00:00,10475.55,30826112.533333335
2016-03-15 18:00:00,9821.5,28472593.2
2016-03-15 19:00:00,7292.083333333333,19837681.183333334
2016-03-15 20:00:00,2618.8,12787106.85
2016-03-15 21:00:00,2702.5833333333335,16467938.733333332
2016-03-15 22:00:00,3012.85,18131840.0
2016-03-15 23:00:00,2464.4333333333334,19508507.133333333
2016-03-16 00:00:00,2584.1666666666665,20728518.066666666
2016-03-16 01:00:00,2537.45,19147793.666666668
2016-03-16 02:00:00,2149.8,14625487.666666666
2016-03-16 03:00:00,2093.85,14092682.15
2016-03-16 04:00:00,2049.4,14024818.933333334
2016-03-16 05:00:00,1983.8166666666666,13988977.333333334
2016-03-16 06:00:00,1970.2333333333333,13974954.133333333
2016-03-16 07:00:00,1950.3166666666666,12988122.466666667
2016-03-16 08:00:00,1950.95,12765898.366666667
2016-03-16 09:00:00,2825.65,12287292.933333334
2016-03-16 10:00:00,3015.4166666666665,8310861.033333333
2016-03-16 11:00:00,5445.733333333334,26615456.683333334
2016-03-16 12:00:00,5613.116666666667,28898082.85
2016-03-16 13:00:00,5276.666666666667,27311597.666666668
2016-03-16 14:00:00,4244.466666666666,21837940.066666666
2016-03-16 15:00:00,3300.883333333333,17878165.633333333
2016-03-16 16:00:00,3263.983333333333,19013519.316666666
2016-03-16 17:00:00,3884.1666666666665,21493597.133333333
2016-03-16 18:00:00,3218.0666666666666,17888992.8
2016-03-16 19:00:00,2340.55,14288313.933333334
2016-03-16 20:00:00,2192.5,13599907.466666667
2016-03-16 21:00:00,2286.8333333333335,13643948.2
2016-03-16 22:00:00,23418.6,100490160.36666666
2016-03-16 23:00:00,14027.183333333332,62022554.733333334
2016-03-17 00:00:00,10690.583333333334,48426956.15
2016-03-17 01:00:00,9059.5,41684335.733333334
2016-03-17 02:00:00,7517.333333333333,35277983.733333334
2016-03-17 03:00:00,6048.65,29002603.6
2016-03-17 04:00:00,5204.533333333334,24353637.316666666
2016-03-17 05:00:00,4507.1,20376762.066666666
2016-03-17 06:00:00,3322.15,15664747.2
2016-03-17 07:00:00,2932.6,12843040.8
2016-03-17 08:00:00,2635.8333333333335,10460644.266666668
2016-03-17 09:00:00,2421.983333333333,9907293.316666666
2016-03-17 10:00:00,2227.2833333333333,9492755.2
2016-03-17 11:00:00,2467.9166666666665,9632333.666666666
2016-03-17 12:00:00,2353.9166666666665,9133417.866666667
2016-03-17 13:00:00,2285.766666666667,9273734.266666668
2016-03-17 14:00:00,2114.983333333333,8458622.866666667
2016-03-17 15:00:00,2114.3166666666666,7292585.866666666
2016-03-17 16:00:00,3527.866666666667,12853475.866666667
2016-03-17 17:00:00,2766.383333333333,10389857.866666667
2016-03-17 18:00:00,2533.4333333333334,10338188.933333334
2016-03-17 19:00:00,2335.45,8894035.3
2016-03-17 20:00:00,3005.7166666666667,10977340.4
2016-03-17 21:00:00,3357.2833333333333,11646827.466666667
2016-03-17 22:00:00,2987.766666666667,10274067.7
2016-03-17 23:00:00,2161.45,7555831.066666666
2016-03-18 00:00:00,2035.8166666666666,5881879.866666666
2016-03-18 01:00:00,2024.5333333333333,5739998.933333334
2016-03-18 02:00:00,2017.0666666666666,5555898.933333334
2016-03-18 03:00:00,1973.0833333333333,5487673.066666666
2016-03-18 04:00:00,1944.8,5393413.333333333
2016-03-18 05:00:00,1956.3666666666666,5193664.8
2016-03-18 06:00:00,2417.7,5345572.266666667
2016-03-18 07:00:00,2397.65,4725387.333333333
2016-03-18 08:00:00,2479.3333333333335,4866781.733333333
2016-03-18 09:00:00,5452.25,12052927.866666667
2016-03-18 10:00:00,8139.316666666667,17125914.866666667
2016-03-18 11:00:00,7471.466666666666,15467957.2
2016-03-18 12:00:00,6894.633333333333,12320654.066666666
2016-03-18 13:00:00,6760.133333333333,11804436.933333334
2016-03-18 14:00:00,58841.666666666664,64197568.93333333
2016-03-18 15:00:00,54143.35,58897478.31666667
2016-03-18 16:00:00,39512.01666666667,43585792.166666664
2016-03-18 17:00:00,18503.85,22100093.733333334
2016-03-18 18:00:00,7188.466666666666,11022294.066666666
2016-03-18 19:00:00,6154.083333333333,9698571.8
2016-03-18 20:00:00,5952.533333333334,9314422.533333333
2016-03-18 21:00:00,5890.566666666667,9194413.833333334
2016-03-18 22:00:00,5802.733333333334,8898237.8
2016-03-18 23:00:00,5519.816666666667,8175908.766666667
2016-03-19 00:00:00,5256.2,7572741.266666667
2016-03-19 01:00:00,5168.15,7198376.333333333
2016-03-19 02:00:00,5079.616666666667,6938657.8
2016-03-19 03:00:00,5022.766666666666,6854805.116666666
2016-03-19 04:00:00,4962.966666666666,6695565.333333333
2016-03-19 05:00:00,4901.416666666667,6473596.333333333
2016-03-19 06:00:00,4696.216666666666,6218901.166666667
2016-03-19 07:00:00,4633.266666666666,6045378.566666666
2016-03-19 08:00:00,4780.433333333333,6327465.0
2016-03-19 09:00:00,4903.25,6555855.583333333
2016-03-19 10:00:00,4814.783333333334,6366604.0
2016-03-19 11:00:00,4764.966666666666,6364300.266666667
2016-03-19 12:00:00,5007.95,6532847.333333333
2016-03-19 13:00:00,4697.35,6206565.066666666
2016-03-19 14:00:00,4614.3,6059329.066666666
2016-03-19 15:00:00,4639.716666666666,7226083.866666666
2016-03-19 16:00:00,4263.25,6373476.666666667
2016-03-19 17:00:00,4291.333333333333,6342273.6
2016-03-19 18:00:00,6039.283333333334,19739117.2
2016-03-19 19:00:00,4798.883333333333,10999591.333333334
2016-03-19 20:00:00,4242.983333333334,6560559.333333333
2016-03-19 21:00:00,4016.45,5165203.2
2016-03-19 22:00:00,3989.8,5082321.2
2016-03-19 23:00:00,4130.4,5335278.133333334
2016-03-20 00:00:00,17854.466666666667,117467651.73333333
2016-03-20 01:00:00,3818.516666666667,4744685.333333333
2016-03-20 02:00:00,3652.5666666666666,4366203.066666666
2016-03-20 03:00:00,3571.866666666667,4209992.533333333
2016-03-20 04:00:00,3489.0666666666666,4054422.6666666665
2016-03-20 05:00:00,3473.2833333333333,4032139.3333333335
2016-03-20 06:00:00,3352.383333333333,3788377.2
2016-03-20 07:00:00,3334.016666666667,3758728.6666666665
2016-03-20 08:00:00,3454.733333333333,4007895.3333333335
2016-03-20 09:00:00,3684.383333333333,4527199.333333333
2016-03-20 10:00:00,3793.483333333333,4743280.0
2016-03-20 11:00:00,3839.483333333333,4622592.666666667
2016-03-20 12:00:00,8867.35,47271761.333333336
2016-03-20 13:00:00,3492.25,4433300.666666667
2016-03-20 14:00:00,3487.6666666666665,4559635.333333333
2016-03-20 15:00:00,4295.216666666666,8211818.8
2016-03-20 16:00:00,3953.616666666667,5963772.4
2016-03-20 17:00:00,3770.25,5691102.533333333
2016-03-20 18:00:00,3818.4333333333334,5839113.2
2016-03-20 19:00:00,3833.016666666667,5937259.066666666
2016-03-20 20:00:00,3760.2833333333333,5441314.8
2016-03-20 21:00:00,4015.2166666666667,6594866.533333333
2016-03-20 22:00:00,3696.85,5530081.066666666
2016-03-20 23:00:00,3703.1,5519909.616666666
2016-03-21 00:00:00,3749.733333333333,5604060.883333334
2016-03-21 01:00:00,3824.5833333333335,5649672.933333334
2016-03-21 02:00:00,4742.616666666667,12519572.866666667
2016-03-21 03:00:00,4497.283333333334,8617910.266666668
2016-03-21 04:00:00,3987.9333333333334,5942631.2
2016-03-21 05:00:00,3872.5333333333333,5766622.933333334
2016-03-21 06:00:00,3838.3333333333335,5887388.266666667
2016-03-21 07:00:00,3727.866666666667,5695753.2
2016-03-21 08:00:00,3678.633333333333,5420290.233333333
2016-03-21 09:00:00,3678.2166666666667,5923330.833333333
2016-03-21 10:00:00,4247.583333333333,10946685.783333333
2016-03-21 11:00:00,3974.7,13905373.316666666
2016-03-21 12:00:00,4107.083333333333,14609448.266666668
2016-03-21 13:00:00,4770.816666666667,10083963.733333332
2016-03-21 14:00:00,5540.633333333333,10750630.633333333
2016-03-21 15:00:00,4883.516666666666,9582708.783333333
2016-03-21 16:00:00,5137.083333333333,41991030.88333333
2016-03-21 17:00:00,5437.283333333334,55840259.9
2016-03-21 18:00:00,5286.616666666667,45947314.333333336
2016-03-21 19:00:00,4952.65,25226211.966666665
2016-03-21 20:00:00,4832.583333333333,13952668.433333334
2016-03-21 21:00:00,5004.983333333334,12170956.133333333
2016-03-21 22:00:00,5747.916666666667,12810651.683333334
2016-03-21 23:00:00,5967.85,13261174.75
2016-03-22 00:00:00,5774.783333333334,12599400.633333333
2016-03-22 01:00:00,5425.166666666667,11273148.8
2016-03-22 02:00:00,5096.316666666667,10134289.733333332
2016-03-22 03:00:00,4832.116666666667,9254321.866666667
2016-03-22 04:00:00,4769.666666666667,8611843.466666667
2016-03-22 05:00:00,4668.85,8344924.133333334
2016-03-22 06:00:00,4565.633333333333,8082781.866666666
2016-03-22 07:00:00,4482.15,7848865.6
2016-03-22 08:00:00,4474.283333333334,7905204.0
2016-03-22 09:00:00,4360.866666666667,7868525.866666666
2016-03-22 10:00:00,5141.483333333334,9521191.533333333
2016-03-22 11:00:00,4111.583333333333,7663842.333333333
2016-03-22 12:00:00,4118.05,12025579.733333332
2016-03-22 13:00:00,4211.216666666666,13698406.166666666
2016-03-22 14:00:00,4530.15,13669664.383333333
2016-03-22 15:00:00,4671.733333333334,14438533.366666667
2016-03-22 16:00:00,8037.366666666667,18061583.2
2016-03-22 17:00:00,8341.05,17211921.466666665
2016-03-22 18:00:00,7873.633333333333,16546729.2
2016-03-22 19:00:00,5308.25,11120148.866666667
2016-03-22 20:00:00,3801.4166666666665,7790470.816666666
2016-03-22 21:00:00,3803.133333333333,7079629.05
2016-03-22 22:00:00,4047.733333333333,7127767.3
2016-03-22 23:00:00,3696.6833333333334,7092996.083333333
2016-03-23 00:00:00,3684.233333333333,6982382.933333334
2016-03-23 01:00:00,3614.616666666667,6384945.733333333
2016-03-23 02:00:00,3552.133333333333,5946656.383333334
2016-03-23 03:00:00,3469.4,5655609.066666666
2016-03-23 04:00:00,3432.2166666666667,5587997.733333333
2016-03-23 05:00:00,3366.616666666667,5331188.4
2016-03-23 06:00:00,3326.5833333333335,5255090.133333334
2016-03-23 07:00:00,3205.0333333333333,4813645.733333333
2016-03-23 08:00:00,3137.4333333333334,4603829.866666666
2016-03-23 09:00:00,3149.95,4844803.066666666
2016-03-23 10:00:00,3364.6666666666665,5851984.266666667
2016-03-23 11:00:00,3635.0666666666666,8767654.683333334
2016-03-23 12:00:00,3747.95,11002835.016666668
2016-03-23 13:00:00,3699.366666666667,10493458.466666667
2016-03-23 14:00:00,3545.6833333333334,8240514.266666667
2016-03-23 15:00:00,3743.4333333333334,8596127.466666667
2016-03-23 16:00:00,3686.0333333333333,8003363.466666667
2016-03-23 17:00:00,3394.483333333333,6944263.95
2016-03-23 18:00:00,3730.1666666666665,8403888.433333334
2016-03-23 19:00:00,4251.25,9903279.816666666
2016-03-23 20:00:00,4158.483333333334,8397808.75
2016-03-23 21:00:00,3966.016666666667,8472403.7
2016-03-23 22:00:00,3728.266666666667,6871288.5
2016-03-23 23:00:00,3715.15,6683459.033333333
2016-03-24 00:00:00,3712.233333333333,6597204.433333334
2016-03-24 01:00:00,3657.0666666666666,6331736.583333333
2016-03-24 02:00:00,3537.45,6193644.316666666
2016-03-24 03:00:00,3481.35,6127150.066666666
2016-03-24 04:00:00,3452.65,6044709.066666666
2016-03-24 05:00:00,3417.7,5914953.566666666
2016-03-24 06:00:00,3377.4666666666667,5807229.6
2016-03-24 07:00:00,3338.55,5715367.2
2016-03-24 08:00:00,3381.983333333333,5704698.0
2016-03-24 09:00:00,3476.616666666667,5617983.9
2016-03-24 10:00:00,3509.883333333333,7056554.266666667
2016-03-24 11:00:00,3356.25,14523520.566666666
2016-03-24 12:00:00,3126.9666666666667,13070080.533333333
2016-03-24 13:00:00,3117.983333333333,11783285.1
2016-03-24 14:00:00,3947.383333333333,12763931.15
2016-03-24 15:00:00,4191.466666666666,14443425.7
2016-03-24 16:00:00,4008.4166666666665,14985827.216666667
2016-03-24 17:00:00,3963.4666666666667,9125485.6
2016-03-24 18:00:00,5854.233333333334,10601407.5
2016-03-24 19:00:00,6282.533333333334,13332337.8
2016-03-24 20:00:00,5769.1,12684181.266666668
2016-03-24 21:00:00,5759.033333333334,10234446.8
2016-03-24 22:00:00,13405.816666666668,30033285.533333335
2016-03-24 23:00:00,14681.9,35662410.63333333
2016-03-25 00:00:00,6502.966666666666,16647277.366666667
2016-03-25 01:00:00,6115.733333333334,15492532.55
2016-03-25 02:00:00,5426.1,13510582.566666666
2016-03-25 03:00:00,5162.683333333333,12715017.683333334
2016-03-25 04:00:00,5076.2,12421774.533333333
2016-03-25 05:00:00,4977.033333333334,12196828.133333333
2016-03-25 06:00:00,4900.633333333333,12017626.133333333
2016-03-25 07:00:00,4749.266666666666,11787289.866666667
2016-03-25 08:00:00,4627.616666666667,12128571.333333334
2016-03-25 09:00:00,4637.516666666666,11960316.1
2016-03-25 10:00:00,4982.45,12965312.5
2016-03-25 11:00:00,4881.966666666666,12992008.916666666
2016-03-25 12:00:00,4960.216666666666,12833861.466666667
2016-03-25 13:00:00,4847.633333333333,13099607.733333332
2016-03-25 14:00:00,4623.833333333333,12855242.0
2016-03-25 15:00:00,4855.516666666666,14444202.933333334
2016-03-25 16:00:00,5519.116666666667,15530029.933333334
2016-03-25 17:00:00,7136.783333333334,47287040.81666667
2016-03-25 18:00:00,8487.65,98857805.23333333
2016-03-25 19:00:00,7559.416666666667,93874895.1
2016-03-25 20:00:00,7051.1,85661416.53333333
2016-03-25 21:00:00,7289.016666666666,76084527.23333333
2016-03-25 22:00:00,6929.25,63333269.86666667
2016-03-25 23:00:00,6168.55,51897081.36666667
2016-03-26 00:00:00,5729.033333333334,43320467.63333333
2016-03-26 01:00:00,5081.633333333333,34984865.6
2016-03-26 02:00:00,4963.1,29227626.933333334
2016-03-26 03:00:00,5103.933333333333,24957558.266666666
2016-03-26 04:00:00,5442.15,23240910.4
2016-03-26 05:00:00,5630.366666666667,21557606.066666666
2016-03-26 06:00:00,4999.266666666666,18719146.933333334
2016-03-26 07:00:00,4336.516666666666,16114653.866666667
2016-03-26 08:00:00,3728.7166666666667,13057116.4
2016-03-26 09:00:00,4070.883333333333,12426951.866666667
2016-03-26 10:00:00,3717.25,11152456.533333333
2016-03-26 11:00:00,3456.5,10268970.05
2016-03-26 12:00:00,3371.483333333333,9744806.383333333
2016-03-26 13:00:00,3406.883333333333,9463470.133333333
2016-03-26 14:00:00,3757.0833333333335,9751946.9
2016-03-26 15:00:00,4565.616666666667,10895295.266666668
2016-03-26 16:00:00,15129.45,23523565.733333334
2016-03-26 17:00:00,14573.55,23316016.416666668
2016-03-26 18:00:00,11444.6,19798742.633333333
2016-03-26 19:00:00,9722.3,18609980.783333335
2016-03-26 20:00:00,8242.616666666667,16380516.133333333
2016-03-26 21:00:00,7126.233333333334,14527920.933333334
2016-03-26 22:00:00,6329.05,12751824.533333333
2016-03-26 23:00:00,5884.05,12165310.4
2016-03-27 00:00:00,5452.2,11504312.8
2016-03-27 01:00:00,4928.916666666667,10839953.066666666
2016-03-27 02:00:00,4431.55,10223672.466666667
2016-03-27 03:00:00,4143.066666666667,9854370.0
2016-03-27 04:00:00,3883.3,9525641.066666666
2016-03-27 05:00:00,3696.266666666667,9282799.733333332
2016-03-27 06:00:00,3551.5666666666666,9098136.8
2016-03-27 07:00:00,3418.8166666666666,8921745.333333334
2016-03-27 08:00:00,3359.75,8867132.533333333
2016-03-27 09:00:00,3471.1,9681207.066666666
2016-03-27 10:00:00,3435.366666666667,9839664.0
2016-03-27 11:00:00,3455.1833333333334,10207493.733333332
2016-03-27 12:00:00,3472.9,10409512.4
2016-03-27 13:00:00,3828.9333333333334,11373496.4
2016-03-27 14:00:00,4087.4333333333334,11888127.866666667
2016-03-27 15:00:00,4476.316666666667,11956558.0
2016-03-27 16:00:00,4845.0,11775202.533333333
2016-03-27 17:00:00,4829.183333333333,11339718.266666668
2016-03-27 18:00:00,4271.85,10626164.533333333
2016-03-27 19:00:00,4120.466666666666,10270958.4
2016-03-27 20:00:00,4059.7166666666667,10105378.0
2016-03-27 21:00:00,3868.7833333333333,9708280.0
2016-03-27 22:00:00,4120.683333333333,10130882.933333334
2016-03-27 23:00:00,4460.316666666667,13875594.133333333
2016-03-28 00:00:00,4145.866666666667,12941246.0
2016-03-28 01:00:00,3500.3166666666666,10157599.866666667
2016-03-28 02:00:00,3194.0,8699065.6
2016-03-28 03:00:00,3105.5,8583319.2
2016-03-28 04:00:00,3053.95,8481153.6
2016-03-28 05:00:00,3032.6,8423541.2
2016-03-28 06:00:00,3041.0833333333335,8543379.733333332
2016-03-28 07:00:00,3596.1666666666665,9947941.216666667
2016-03-28 08:00:00,3336.2833333333333,9776989.066666666
2016-03-28 09:00:00,3018.0,8595006.1
2016-03-28 10:00:00,3594.633333333333,10602265.1
2016-03-28 11:00:00,21520.833333333332,70610445.33333333
2016-03-28 12:00:00,15652.783333333333,54156357.15
2016-03-28 13:00:00,6670.0,34719375.8
2016-03-28 14:00:00,5641.166666666667,22060590.15
2016-03-28 15:00:00,6032.833333333333,26433635.666666668
2016-03-28 16:00:00,6449.65,26879420.966666665
2016-03-28 17:00:00,6427.066666666667,25617838.166666668
2016-03-28 18:00:00,6014.2,22624270.75
2016-03-28 19:00:00,5538.766666666666,18533297.133333333
2016-03-28 20:00:00,5411.883333333333,17138466.5
2016-03-28 21:00:00,5340.566666666667,16581953.033333333
2016-03-28 22:00:00,6174.566666666667,22918422.766666666
2016-03-28 23:00:00,6692.15,29329621.783333335
2016-03-29 00:00:00,6258.216666666666,27502335.6
2016-03-29 01:00:00,5867.466666666666,25864553.216666665
2016-03-29 02:00:00,5708.416666666667,25261305.816666666
2016-03-29 03:00:00,5514.9,24725849.066666666
2016-03-29 04:00:00,5251.166666666667,23703390.466666665
2016-03-29 05:00:00,5064.016666666666,22690696.15
2016-03-29 06:00:00,4931.716666666666,21753473.583333332
2016-03-29 07:00:00,4791.0,20710700.5
2016-03-29 08:00:00,4639.75,19659771.566666666
2016-03-29 09:00:00,4555.033333333334,18955822.65
2016-03-29 10:00:00,4573.983333333334,18682328.6
2016-03-29 11:00:00,4505.116666666667,18040616.183333334
2016-03-29 12:00:00,5423.983333333334,17456873.783333335
2016-03-29 13:00:00,5563.4,17331153.65
2016-03-29 14:00:00,5544.166666666667,16721451.383333333
2016-03-29 15:00:00,5507.75,17142750.416666668
2016-03-29 16:00:00,5830.15,18475556.233333334
2016-03-29 17:00:00,14989.433333333332,48653666.0
2016-03-29 18:00:00,15502.766666666666,55115847.11666667
2016-03-29 19:00:00,6767.266666666666,23148008.316666666
2016-03-29 20:00:00,5660.6,16872809.183333334
2016-03-29 21:00:00,5122.666666666667,14035718.8
2016-03-29 22:00:00,4966.833333333333,12137329.85
2016-03-29 23:00:00,4944.483333333334,11295557.816666666
2016-03-30 00:00:00,4930.3,11271733.083333334
2016-03-30 01:00:00,5217.916666666667,12126402.766666668
2016-03-30 02:00:00,4764.266666666666,11306773.066666666
2016-03-30 03:00:00,4932.95,12077359.7
2016-03-30 04:00:00,4276.45,10312497.166666666
2016-03-30 05:00:00,4311.433333333333,11207464.5
2016-03-30 06:00:00,4427.4,11248044.4
2016-03-30 07:00:00,4395.166666666667,10906665.733333332
2016-03-30 08:00:00,4338.883333333333,10785461.2
2016-03-30 09:00:00,4376.4,11108119.333333334
2016-03-30 10:00:00,3975.7,10629287.55
2016-03-30 11:00:00,3769.516666666667,11155363.666666666
2016-03-30 12:00:00,4624.833333333333,12929521.333333334
2016-03-30 13:00:00,6120.933333333333,14698001.066666666
2016-03-30 14:00:00,3651.5333333333333,11641445.983333332
2016-03-30 15:00:00,3828.05,12801686.066666666
2016-03-30 16:00:00,3678.9166666666665,12514950.766666668
2016-03-30 17:00:00,3631.8333333333335,12747588.4
2016-03-30 18:00:00,3511.6833333333334,11753447.666666666
2016-03-30 19:00:00,3458.25,11204713.933333334
2016-03-30 20:00:00,3428.0,10828718.3
2016-03-30 21:00:00,3320.4,9718817.983333332
2016-03-30 22:00:00,3282.3333333333335,9108347.383333333
2016-03-30 23:00:00,3186.4166666666665,8592155.466666667
2016-03-31 00:00:00,3155.4333333333334,8477460.8
2016-03-31 01:00:00,3163.5833333333335,8419477.6
2016-03-31 02:00:00,3835.516666666667,104613804.0
2016-03-31 03:00:00,3124.15,19104379.066666666
2016-03-31 04:00:00,2975.883333333333,7834940.4
2016-03-31 05:00:00,2914.6666666666665,7693907.866666666
2016-03-31 06:00:00,2834.016666666667,7422616.533333333
2016-03-31 07:00:00,2799.866666666667,7038044.4
2016-03-31 08:00:00,2819.5333333333333,6889732.266666667
2016-03-31 09:00:00,3045.4333333333334,10125996.2
2016-03-31 10:00:00,3295.45,16482886.233333332
2016-03-31 11:00:00,3156.866666666667,13725932.05
2016-03-31 12:00:00,9893.583333333334,19046759.233333334
2016-03-31 13:00:00,12403.416666666666,24010177.866666667
2016-03-31 14:00:00,12770.933333333332,23784377.316666666
2016-03-31 15:00:00,14502.066666666668,23484382.433333334
2016-03-31 16:00:00,9487.35,20196359.533333335
2016-03-31 17:00:00,12845.733333333334,127594304.06666666
2016-03-31 18:00:00,8720.066666666668,58762262.266666666
2016-03-31 19:00:00,5783.8,17756337.55
2016-03-31 20:00:00,4510.116666666667,14040788.133333333
2016-03-31 21:00:00,4101.05,11368811.066666666
2016-03-31 22:00:00,3197.55,8776399.733333332
2016-03-31 23:00:00,3647.05,7785282.233333333
2016-04-01 00:00:00,3062.95,6729951.433333334
2016-04-01 01:00:00,2407.7166666666667,5642559.4
2016-04-01 02:00:00,2194.9333333333334,5032232.3
2016-04-01 03:00:00,2036.5833333333333,4600495.466666667
2016-04-01 04:00:00,1946.4833333333333,4292656.933333334
2016-04-01 05:00:00,1868.8333333333333,3984382.933333333
2016-04-01 06:00:00,1821.7,3858554.1333333333
2016-04-01 07:00:00,1743.9333333333334,3585131.466666667
2016-04-01 08:00:00,1663.5333333333333,3266575.6
2016-04-01 09:00:00,1696.0666666666666,3104410.4
2016-04-01 10:00:00,1724.45,3677371.3333333335
2016-04-01 11:00:00,1635.75,3496597.1333333333
2016-04-01 12:00:00,1676.1166666666666,3981559.3666666667
2016-04-01 13:00:00,1781.55,3583483.6
2016-04-01 14:00:00,2736.4333333333334,4638384.216666667
2016-04-01 15:00:00,1808.8,3511851.5
2016-04-01 16:00:00,1683.05,3237421.4
2016-04-01 17:00:00,1457.8666666666666,2692590.3666666667
2016-04-01 18:00:00,913.5666666666667,2869309.6
2016-04-01 19:00:00,830.8166666666667,7396988.533333333
2016-04-01 20:00:00,511.18333333333334,1894669.8666666667
2016-04-01 21:00:00,338.23333333333335,914977.3333333334
2016-04-01 22:00:00,319.71666666666664,870060.6666666666
2016-04-01 23:00:00,307.95,841694.0
2016-04-02 00:00:00,298.9,830044.0
2016-04-02 01:00:00,292.9,822644.0
2016-04-02 02:00:00,287.8833333333333,817531.3333333334
2016-04-02 03:00:00,273.25,802610.0
2016-04-02 04:00:00,270.1166666666667,799476.6666666666
2016-04-02 05:00:00,201.68333333333334,661735.6
2016-04-02 06:00:00,138.81666666666666,534032.6666666666
2016-04-02 07:00:00,137.56666666666666,532782.6666666666
2016-04-02 08:00:00,135.76666666666668,530982.6666666666
2016-04-02 09:00:00,133.56666666666666,529350.2666666667
2016-04-02 10:00:00,133.0,528216.0
2016-04-02 11:00:00,132.1,527316.0
2016-04-02 12:00:00,132.0,527216.0
2016-04-02 13:00:00,131.4,523349.3333333333
2016-04-02 14:00:00,128.66666666666666,433232.6666666667
2016-04-02 15:00:00,130.3,428904.0
2016-04-02 16:00:00,197.58333333333334,2242522.7333333334
2016-04-02 17:00:00,140.5,776372.2666666667
2016-04-02 18:00:00,128.93333333333334,479539.73333333334
2016-04-02 19:00:00,320.55,1230408.2666666666
2016-04-02 20:00:00,483.4,1737369.3333333333
2016-04-02 21:00:00,418.01666666666665,1809050.8
2016-04-02 22:00:00,521.5166666666667,3253546.8
2016-04-02 23:00:00,797.2666666666667,2585453.6
2016-04-03 00:00:00,409.1333333333333,1234831.0666666667
2016-04-03 01:00:00,710.2166666666667,2240350.6
2016-04-03 02:00:00,1214.4666666666667,3985001.7333333334
2016-04-03 03:00:00,1014.0666666666667,3466562.533333333
2016-04-03 04:00:00,582.4333333333333,2129497.933333333
2016-04-03 05:00:00,358.3333333333333,1464454.6666666667
2016-04-03 06:00:00,293.7,1266591.7333333334
2016-04-03 07:00:00,217.0,986032.0
2016-04-03 08:00:00,217.03333333333333,978378.9333333333
2016-04-03 09:00:00,217.86666666666667,953629.8666666667
2016-04-03 10:00:00,248.98333333333332,1178752.8
2016-04-03 11:00:00,720.35,2420658.1333333333
2016-04-03 12:00:00,969.7833333333333,3021318.8
2016-04-03 13:00:00,10387.683333333332,15078278.933333334
2016-04-03 14:00:00,9523.2,13283657.333333334
2016-04-03 15:00:00,6986.633333333333,11336136.666666666
2016-04-03 16:00:00,4122.383333333333,8505646.666666666
2016-04-03 17:00:00,2005.1166666666666,6685423.733333333
2016-04-03 18:00:00,919.0833333333334,4510968.8
2016-04-03 19:00:00,717.5833333333334,3311185.3333333335
2016-04-03 20:00:00,901.5,9367354.4
2016-04-03 21:00:00,844.1833333333333,8002324.0
2016-04-03 22:00:00,1352.9333333333334,6885888.366666666
2016-04-03 23:00:00,2882.3166666666666,8485541.333333334
2016-04-04 00:00:00,2148.7166666666667,7097696.0
2016-04-04 01:00:00,1400.65,8239482.433333334
2016-04-04 02:00:00,1201.7166666666667,12201351.6
2016-04-04 03:00:00,1308.2666666666667,11129900.5
2016-04-04 04:00:00,931.1833333333333,7545674.9
2016-04-04 05:00:00,959.3833333333333,6390498.266666667
2016-04-04 06:00:00,1049.9333333333334,5689411.066666666
2016-04-04 07:00:00,1326.5333333333333,6042217.333333333
2016-04-04 08:00:00,1356.7666666666667,5811847.866666666
2016-04-04 09:00:00,1391.9666666666667,5254566.166666667
2016-04-04 10:00:00,3269.0833333333335,7319744.733333333
2016-04-04 11:00:00,4780.566666666667,6533219.866666666
2016-04-04 12:00:00,4773.666666666667,8653171.866666667
2016-04-04 13:00:00,4942.416666666667,8709374.75
2016-04-04 14:00:00,4732.516666666666,8343962.3
2016-04-04 15:00:00,4914.45,7695986.0
2016-04-04 16:00:00,12067.083333333334,22378265.066666666
2016-04-04 17:00:00,12236.116666666667,22567538.666666668
2016-04-04 18:00:00,11983.183333333332,22411044.666666668
2016-04-04 19:00:00,6467.733333333334,11000803.733333332
2016-04-04 20:00:00,3800.35,6159615.466666667
2016-04-04 21:00:00,3708.15,5827380.4
2016-04-04 22:00:00,3849.733333333333,6899116.4
2016-04-04 23:00:00,4171.833333333333,8483636.666666666
2016-04-05 00:00:00,3856.3333333333335,9942025.6
2016-04-05 01:00:00,3830.9666666666667,9949255.333333334
2016-04-05 02:00:00,3771.75,8820918.666666666
2016-04-05 03:00:00,3658.266666666667,8374318.8
2016-04-05 04:00:00,3424.016666666667,7966275.6
2016-04-05 05:00:00,2979.7,7294050.133333334
2016-04-05 06:00:00,2597.5333333333333,6562441.066666666
2016-04-05 07:00:00,3582.266666666667,7742404.1
2016-04-05 08:00:00,3078.25,6954779.733333333
2016-04-05 09:00:00,2807.55,6880223.066666666
2016-04-05 10:00:00,2581.4666666666667,8049353.133333334
2016-04-05 11:00:00,2801.15,12797123.666666666
2016-04-05 12:00:00,3564.4333333333334,18464850.266666666
2016-04-05 13:00:00,3335.733333333333,21547184.1
2016-04-05 14:00:00,2765.25,17230277.866666667
2016-04-05 15:00:00,2807.766666666667,16445998.416666666
2016-04-05 16:00:00,4169.483333333334,18810529.6
2016-04-05 17:00:00,4015.15,18051518.8
2016-04-05 18:00:00,3854.75,16837556.6
2016-04-05 19:00:00,3717.266666666667,15497958.933333334
2016-04-05 20:00:00,4086.95,16615864.933333334
2016-04-05 21:00:00,10616.833333333334,31886289.866666667
2016-04-05 22:00:00,5343.583333333333,20588916.0
2016-04-05 23:00:00,3305.633333333333,12626595.4
2016-04-06 00:00:00,3264.6,11244132.866666667
2016-04-06 01:00:00,3114.483333333333,10035224.533333333
2016-04-06 02:00:00,2947.483333333333,8333378.266666667
2016-04-06 03:00:00,2825.5,7470710.266666667
2016-04-06 04:00:00,2641.75,6446078.266666667
2016-04-06 05:00:00,2341.233333333333,5272536.266666667
2016-04-06 06:00:00,2164.65,4870589.866666666
2016-04-06 07:00:00,2017.7833333333333,4475857.6
2016-04-06 08:00:00,2373.9666666666667,5130952.133333334
2016-04-06 09:00:00,2380.616666666667,5838886.7
2016-04-06 10:00:00,2696.05,9556250.533333333
2016-04-06 11:00:00,3268.5333333333333,15056581.866666667
2016-04-06 12:00:00,3204.9333333333334,22316816.116666667
2016-04-06 13:00:00,3047.4,21881581.066666666
2016-04-06 14:00:00,4425.466666666666,19596486.4
2016-04-06 15:00:00,4664.633333333333,19404707.95
2016-04-06 16:00:00,4613.95,20024057.533333335
2016-04-06 17:00:00,4578.25,19995151.883333333
2016-04-06 18:00:00,2989.8,17302936.8
2016-04-06 19:00:00,4155.533333333334,13905694.533333333
2016-04-06 20:00:00,22176.866666666665,38937545.6
2016-04-06 21:00:00,14957.466666666667,31975971.933333334
2016-04-06 22:00:00,12424.333333333334,25707600.7
2016-04-06 23:00:00,15224.05,39925998.266666666
2016-04-07 00:00:00,7427.433333333333,13859264.933333334
2016-04-07 01:00:00,4282.533333333334,8721646.0
2016-04-07 02:00:00,1996.7333333333333,4986647.733333333
2016-04-07 03:00:00,2075.6666666666665,4414463.8
2016-04-07 04:00:00,2305.1666666666665,4285963.333333333
2016-04-07 05:00:00,2231.8333333333335,4031136.933333333
2016-04-07 06:00:00,2194.983333333333,3817936.6666666665
2016-04-07 07:00:00,2186.8,3567541.6
2016-04-07 08:00:00,2424.016666666667,3874218.6666666665
2016-04-07 09:00:00,3182.1666666666665,5268238.133333334
2016-04-07 10:00:00,3200.516666666667,5920078.4
2016-04-07 11:00:00,3136.25,5776245.1
2016-04-07 12:00:00,3381.8333333333335,5864856.266666667
2016-04-07 13:00:00,6043.7,16768476.616666667
2016-04-07 14:00:00,4271.683333333333,12008455.783333333
2016-04-07 15:00:00,5427.15,16190506.9
2016-04-07 16:00:00,6908.233333333334,23253894.466666665
2016-04-07 17:00:00,4237.583333333333,15313904.6
2016-04-07 18:00:00,4369.216666666666,15615572.133333333
2016-04-07 19:00:00,5173.333333333333,19590796.0
2016-04-07 20:00:00,7681.833333333333,28861885.466666665
2016-04-07 21:00:00,4425.533333333334,14920875.666666666
2016-04-07 22:00:00,5400.016666666666,16498347.333333334
2016-04-07 23:00:00,7304.3,24644449.133333333
2016-04-08 00:00:00,4497.383333333333,13105192.133333333
2016-04-08 01:00:00,3966.516666666667,10861964.933333334
2016-04-08 02:00:00,3463.55,8472700.133333333
2016-04-08 03:00:00,3102.633333333333,7047376.933333334
2016-04-08 04:00:00,2928.35,6218777.333333333
2016-04-08 05:00:00,2820.6833333333334,5355812.0
2016-04-08 06:00:00,2734.4166666666665,4522442.133333334
2016-04-08 07:00:00,2673.5666666666666,3887619.2
2016-04-08 08:00:00,3057.65,5150126.133333334
2016-04-08 09:00:00,3222.0333333333333,5769443.2
2016-04-08 10:00:00,3562.9333333333334,7984433.333333333
2016-04-08 11:00:00,6393.483333333334,15693201.066666666
2016-04-08 12:00:00,3771.95,5589447.133333334
2016-04-08 13:00:00,3581.766666666667,5695988.4
2016-04-08 14:00:00,5856.7,15555489.933333334
2016-04-08 15:00:00,3940.7833333333333,7946360.133333334
2016-04-08 16:00:00,8179.65,16051230.1
2016-04-08 17:00:00,6637.9,19269590.0
2016-04-08 18:00:00,3249.95,5640733.066666666
2016-04-08 19:00:00,5188.916666666667,13422248.266666668
2016-04-08 20:00:00,4107.766666666666,8914667.733333332
2016-04-08 21:00:00,3969.6,9438107.6
2016-04-08 22:00:00,4870.333333333333,12901546.783333333
2016-04-08 23:00:00,3492.883333333333,6379411.333333333
2016-04-09 00:00:00,4840.133333333333,11826075.466666667
2016-04-09 01:00:00,3617.3,7022747.466666667
2016-04-09 02:00:00,4852.683333333333,12219449.866666667
2016-04-09 03:00:00,2598.483333333333,3362332.6666666665
2016-04-09 04:00:00,2517.2166666666667,3212356.6666666665
2016-04-09 05:00:00,2511.0666666666666,3193036.2666666666
2016-04-09 06:00:00,2507.05,3182352.933333333
2016-04-09 07:00:00,2502.75,3169465.2
2016-04-09 08:00:00,2996.383333333333,4646256.266666667
2016-04-09 09:00:00,5174.4,13614126.4
2016-04-09 10:00:00,5618.283333333334,15752971.066666666
2016-04-09 11:00:00,6776.883333333333,18098233.733333334
2016-04-09 12:00:00,5132.4,12030357.866666667
2016-04-09 13:00:00,6735.433333333333,18032966.666666668
2016-04-09 14:00:00,3375.5833333333335,6217862.333333333
2016-04-09 15:00:00,7434.083333333333,19400141.6
2016-04-09 16:00:00,5798.866666666667,13355306.8
2016-04-09 17:00:00,5923.85,15284972.533333333
2016-04-09 18:00:00,5314.233333333334,13556172.266666668
2016-04-09 19:00:00,3107.6,5182728.4
2016-04-09 20:00:00,2678.6833333333334,3793897.6
2016-04-09 21:00:00,2540.5333333333333,3480034.4
2016-04-09 22:00:00,2561.45,4240350.8
2016-04-09 23:00:00,2886.6833333333334,6151247.6
2016-04-10 00:00:00,2772.4166666666665,5827698.6
2016-04-10 01:00:00,2619.5666666666666,5398498.533333333
2016-04-10 02:00:00,2568.4666666666667,5092346.666666667
2016-04-10 03:00:00,2534.4166666666665,4610321.2
2016-04-10 04:00:00,2522.2,4455882.0
2016-04-10 05:00:00,2494.5666666666666,4063740.933333333
2016-04-10 06:00:00,2470.3,3890197.7333333334
2016-04-10 07:00:00,2457.1,3772937.8666666667
2016-04-10 08:00:00,2437.483333333333,3543281.3333333335
2016-04-10 09:00:00,2464.6833333333334,4244192.933333334
2016-04-10 10:00:00,2486.55,4556165.333333333
2016-04-10 11:00:00,2415.233333333333,3658092.8666666667
2016-04-10 12:00:00,2321.516666666667,3408357.466666667
2016-04-10 13:00:00,2234.4166666666665,3152707.066666667
2016-04-10 14:00:00,2438.483333333333,3585622.2666666666
2016-04-10 15:00:00,2927.6666666666665,5165683.466666667
2016-04-10 16:00:00,2433.3166666666666,3938447.7333333334
2016-04-10 17:00:00,6146.383333333333,19056387.866666667
2016-04-10 18:00:00,3827.516666666667,9989708.4
2016-04-10 19:00:00,2226.483333333333,3701277.2
2016-04-10 20:00:00,2205.516666666667,5185862.666666667
2016-04-10 21:00:00,2632.5833333333335,6849339.466666667
2016-04-10 22:00:00,2171.95,4941892.0
2016-04-10 23:00:00,3835.2833333333333,10604732.933333334
2016-04-11 00:00:00,7514.516666666666,25445917.6
2016-04-11 01:00:00,7650.516666666666,26095588.933333334
2016-04-11 02:00:00,4919.95,14965281.333333334
2016-04-11 03:00:00,2050.3166666666666,3658618.8
2016-04-11 04:00:00,1861.1166666666666,3205186.0
2016-04-11 05:00:00,1680.5666666666666,2727656.4
2016-04-11 06:00:00,1618.1666666666667,2559233.7333333334
2016-04-11 07:00:00,1576.7,2434311.8666666667
2016-04-11 08:00:00,1996.0666666666666,3704005.2
2016-04-11 09:00:00,1794.8666666666666,3462922.8
2016-04-11 10:00:00,2622.4,4281278.066666666
2016-04-11 11:00:00,3523.15,5396891.533333333
2016-04-11 12:00:00,4070.733333333333,6112178.6
2016-04-11 13:00:00,3868.65,6201862.333333333
2016-04-11 14:00:00,3107.616666666667,5545419.066666666
2016-04-11 15:00:00,4098.883333333333,6201707.666666667
2016-04-11 16:00:00,4125.033333333334,4150092.8
2016-04-11 17:00:00,4635.566666666667,4855086.666666667
2016-04-11 18:00:00,7533.883333333333,18862655.066666666
2016-04-11 19:00:00,9128.716666666667,26208158.0
2016-04-11 20:00:00,9102.55,27724315.733333334
2016-04-11 21:00:00,9260.65,27971839.066666666
2016-04-11 22:00:00,10447.866666666667,30647711.466666665
2016-04-11 23:00:00,4645.666666666667,8499227.466666667
2016-04-12 00:00:00,3975.9333333333334,6346199.6
2016-04-12 01:00:00,3910.733333333333,7627751.066666666
2016-04-12 02:00:00,3850.633333333333,7384565.2
2016-04-12 03:00:00,3813.5666666666666,7282298.066666666
2016-04-12 04:00:00,3766.7,7129778.733333333
2016-04-12 05:00:00,3708.0,7027305.466666667
2016-04-12 06:00:00,3631.6666666666665,6891250.133333334
2016-04-12 07:00:00,3600.15,6918650.4
2016-04-12 08:00:00,4698.333333333333,10382243.866666667
2016-04-12 09:00:00,4340.466666666666,9503019.866666667
2016-04-12 10:00:00,4366.7,10991710.533333333
2016-04-12 11:00:00,4052.4,13389051.466666667
2016-04-12 12:00:00,3996.616666666667,14634872.666666666
2016-04-12 13:00:00,5421.966666666666,21352338.533333335
2016-04-12 14:00:00,7084.333333333333,27631943.2
2016-04-12 15:00:00,8448.983333333334,32780636.7
2016-04-12 16:00:00,7425.433333333333,29761505.916666668
2016-04-12 17:00:00,7748.716666666666,34725114.266666666
2016-04-12 18:00:00,6559.733333333334,31118697.933333334
2016-04-12 19:00:00,8000.316666666667,36543195.6
2016-04-12 20:00:00,6764.316666666667,31797510.0
2016-04-12 21:00:00,3553.25,18194975.6
2016-04-12 22:00:00,4160.35,21406305.533333335
2016-04-12 23:00:00,3413.0833333333335,17648059.733333334
2016-04-13 00:00:00,2858.5833333333335,13758628.133333333
2016-04-13 01:00:00,2560.866666666667,12499176.4
2016-04-13 02:00:00,2445.0333333333333,11392016.4
2016-04-13 03:00:00,2333.2,10324663.066666666
2016-04-13 04:00:00,2180.3333333333335,9902264.0
2016-04-13 05:00:00,2097.75,9360927.066666666
2016-04-13 06:00:00,2001.6,8693053.733333332
2016-04-13 07:00:00,1935.7166666666667,8095652.4
2016-04-13 08:00:00,2298.5333333333333,8909304.0
2016-04-13 09:00:00,3069.75,10161927.933333334
2016-04-13 10:00:00,2590.4333333333334,9954022.933333334
2016-04-13 11:00:00,3509.133333333333,13149286.666666666
2016-04-13 12:00:00,3743.116666666667,14178755.366666667
2016-04-13 13:00:00,3371.1,12851891.05
2016-04-13 14:00:00,3258.366666666667,12515587.8
2016-04-13 15:00:00,3318.016666666667,13778558.533333333
2016-04-13 16:00:00,5238.833333333333,20245698.2
2016-04-13 17:00:00,7260.466666666666,27613670.066666666
2016-04-13 18:00:00,7516.566666666667,30976645.55
2016-04-13 19:00:00,8079.766666666666,33137189.633333333
2016-04-13 20:00:00,8088.633333333333,31943584.916666668
2016-04-13 21:00:00,6932.45,27320200.35
2016-04-13 22:00:00,6852.716666666666,26658683.333333332
2016-04-13 23:00:00,3548.1,13990591.166666666
2016-04-14 00:00:00,2606.75,9773942.7
2016-04-14 01:00:00,2644.8333333333335,9639535.066666666
2016-04-14 02:00:00,2657.516666666667,9573014.566666666
2016-04-14 03:00:00,2289.1,8317484.5
2016-04-14 04:00:00,2101.05,7488304.0
2016-04-14 05:00:00,2012.95,7251703.9
2016-04-14 06:00:00,2541.85,8541735.266666668
2016-04-14 07:00:00,2288.6666666666665,8009314.3
2016-04-14 08:00:00,1882.55,7672989.85
2016-04-14 09:00:00,2503.7833333333333,9421751.533333333
2016-04-14 10:00:00,5175.716666666666,19624538.833333332
2016-04-14 11:00:00,3092.5833333333335,10699871.9
2016-04-14 12:00:00,6987.05,26614737.6
2016-04-14 13:00:00,7389.366666666667,26901395.666666668
2016-04-14 14:00:00,8329.3,30465743.633333333
2016-04-14 15:00:00,8103.783333333334,32304831.866666667
2016-04-14 16:00:00,7477.1,30773215.416666668
2016-04-14 17:00:00,5538.633333333333,23013470.783333335
2016-04-14 18:00:00,7708.8,27384167.566666666
2016-04-14 19:00:00,7478.266666666666,27525458.666666668
2016-04-14 20:00:00,8053.883333333333,30226392.966666665
2016-04-14 21:00:00,8044.616666666667,30858327.366666667
2016-04-14 22:00:00,8437.05,32759495.283333335
2016-04-14 23:00:00,8021.583333333333,31192413.016666666
2016-04-15 00:00:00,13246.933333333332,27837826.516666666
2016-04-15 01:00:00,2860.3,11124696.3
2016-04-15 02:00:00,2775.516666666667,10459585.9
2016-04-15 03:00:00,3320.8333333333335,10669777.966666667
2016-04-15 04:00:00,4061.2,10784208.133333333
2016-04-15 05:00:00,3984.3,10336141.783333333
2016-04-15 06:00:00,3851.6,9095213.083333334
2016-04-15 07:00:00,3808.5666666666666,9033607.433333334
2016-04-15 08:00:00,5425.75,13809665.366666667
2016-04-15 09:00:00,5246.9,13438744.0
2016-04-15 10:00:00,13293.883333333333,26572139.6
2016-04-15 11:00:00,4548.583333333333,13193944.8
2016-04-15 12:00:00,4259.1,11447381.266666668
2016-04-15 13:00:00,6327.15,14294286.8
2016-04-15 14:00:00,8097.1,15486376.333333334
2016-04-15 15:00:00,8572.666666666666,26096156.033333335
2016-04-15 16:00:00,9735.6,51968340.733333334
2016-04-15 17:00:00,6819.0,30894446.7
2016-04-15 18:00:00,5611.45,21083215.733333334
2016-04-15 19:00:00,5808.233333333334,19772451.816666666
2016-04-15 20:00:00,7287.933333333333,55746527.516666666
2016-04-15 21:00:00,5357.583333333333,24820423.266666666
2016-04-15 22:00:00,4520.733333333334,14635758.05
2016-04-15 23:00:00,3940.383333333333,12585009.316666666
2016-04-16 00:00:00,3780.9,12227762.0
2016-04-16 01:00:00,3664.633333333333,12058500.066666666
2016-04-16 02:00:00,3464.733333333333,11204032.8
2016-04-16 03:00:00,3318.45,9683971.533333333
2016-04-16 04:00:00,3206.2833333333333,8701172.8
2016-04-16 05:00:00,3074.516666666667,8335445.533333333
2016-04-16 06:00:00,3006.4166666666665,8051701.533333333
2016-04-16 07:00:00,2894.5333333333333,8142350.133333334
2016-04-16 08:00:00,4908.8,14294924.266666668
2016-04-16 09:00:00,6244.95,14554593.333333334
2016-04-16 10:00:00,5394.05,10744756.883333333
2016-04-16 11:00:00,12937.85,17180843.2
2016-04-16 12:00:00,3946.9666666666667,8656202.866666667
2016-04-16 13:00:00,3752.233333333333,8419252.133333333
2016-04-16 14:00:00,5813.05,14901514.266666668
2016-04-16 15:00:00,8739.133333333333,24547498.333333332
2016-04-16 16:00:00,10670.033333333333,33122294.666666668
2016-04-16 17:00:00,8383.216666666667,23847870.2
2016-04-16 18:00:00,7389.1,18508301.933333334
2016-04-16 19:00:00,7594.483333333334,15600153.266666668
2016-04-16 20:00:00,6927.55,13834347.133333333
2016-04-16 21:00:00,6945.266666666666,13584684.466666667
2016-04-16 22:00:00,7392.566666666667,14032926.133333333
2016-04-16 23:00:00,7087.633333333333,14165079.133333333
2016-04-17 00:00:00,10460.266666666666,29231718.466666665
2016-04-17 01:00:00,9774.883333333333,26550200.666666668
2016-04-17 02:00:00,7928.133333333333,18649795.2
2016-04-17 03:00:00,6932.616666666667,14732029.266666668
2016-04-17 04:00:00,6346.283333333334,13193902.466666667
2016-04-17 05:00:00,6127.35,13234839.4
2016-04-17 06:00:00,5704.916666666667,12042363.6
2016-04-17 07:00:00,5388.416666666667,11392489.733333332
2016-04-17 08:00:00,5613.983333333334,12856928.133333333
2016-04-17 09:00:00,5193.333333333333,12592407.666666666
2016-04-17 10:00:00,5067.766666666666,12140616.733333332
2016-04-17 11:00:00,9737.883333333333,16380735.533333333
2016-04-17 12:00:00,9847.033333333333,17455706.6
2016-04-17 13:00:00,5305.9,12986383.133333333
2016-04-17 14:00:00,5152.55,12663364.466666667
2016-04-17 15:00:00,4763.116666666667,11637107.333333334
2016-04-17 16:00:00,6819.383333333333,20391126.2
2016-04-17 17:00:00,6298.95,18276249.533333335
2016-04-17 18:00:00,5454.15,14477143.633333333
2016-04-17 19:00:00,6899.833333333333,20132058.5
2016-04-17 20:00:00,4988.65,12078029.5
2016-04-17 21:00:00,6715.95,18769032.066666666
2016-04-17 22:00:00,6638.083333333333,18443651.7
2016-04-17 23:00:00,5211.9,12604837.566666666
2016-04-18 00:00:00,7799.35,14247192.266666668
2016-04-18 01:00:00,4804.2,11179542.666666666
2016-04-18 02:00:00,4683.783333333334,10828937.866666667
2016-04-18 03:00:00,4640.183333333333,10655381.2
2016-04-18 04:00:00,4529.966666666666,10342939.8
2016-04-18 05:00:00,4444.883333333333,10111597.466666667
2016-04-18 06:00:00,4380.766666666666,9920937.466666667
2016-04-18 07:00:00,4220.166666666667,9553673.466666667
2016-04-18 08:00:00,4339.55,9454198.333333334
2016-04-18 09:00:00,4569.883333333333,9809436.133333333
2016-04-18 10:00:00,6718.266666666666,18322030.666666668
2016-04-18 11:00:00,4992.65,10847826.866666667
2016-04-18 12:00:00,5807.366666666667,13153971.033333333
2016-04-18 13:00:00,5497.183333333333,12512751.466666667
2016-04-18 14:00:00,6561.45,13202876.0
2016-04-18 15:00:00,8258.25,13988227.6
2016-04-18 16:00:00,10231.966666666667,22909548.7
2016-04-18 17:00:00,8346.483333333334,15835554.4
2016-04-18 18:00:00,8321.533333333333,17913476.266666666
2016-04-18 19:00:00,8124.766666666666,15055270.533333333
2016-04-18 20:00:00,7967.883333333333,14732366.4
2016-04-18 21:00:00,7418.85,14646888.0
2016-04-18 22:00:00,6817.716666666666,14560828.8
2016-04-18 23:00:00,6726.933333333333,12880092.0
2016-04-19 00:00:00,7401.55,13632642.0
2016-04-19 01:00:00,7330.066666666667,13626914.8
2016-04-19 02:00:00,7224.45,13528283.333333334
2016-04-19 03:00:00,7164.466666666666,13464840.266666668
2016-04-19 04:00:00,7126.283333333334,13406413.066666666
2016-04-19 05:00:00,7093.75,13347444.133333333
2016-04-19 06:00:00,7066.9,13297563.066666666
2016-04-19 07:00:00,6998.616666666667,13232255.533333333
2016-04-19 08:00:00,6711.9,13534111.866666667
2016-04-19 09:00:00,6659.916666666667,14370308.733333332
2016-04-19 10:00:00,6555.566666666667,13993088.433333334
2016-04-19 11:00:00,6710.316666666667,15262814.3
2016-04-19 12:00:00,36531.8,45121193.43333333
2016-04-19 13:00:00,8427.15,25345221.0
2016-04-19 14:00:00,8436.483333333334,18892138.2
2016-04-19 15:00:00,8333.433333333332,17717262.85
2016-04-19 16:00:00,8315.566666666668,18223832.216666665
2016-04-19 17:00:00,8409.883333333333,18035325.716666665
2016-04-19 18:00:00,8351.083333333334,18152435.95
2016-04-19 19:00:00,8274.516666666666,17845600.25
2016-04-19 20:00:00,8215.483333333334,17353659.383333333
2016-04-19 21:00:00,8114.466666666666,16992463.416666668
2016-04-19 22:00:00,8355.45,19646890.516666666
2016-04-19 23:00:00,8166.533333333334,18816967.0
2016-04-20 00:00:00,7874.933333333333,17527929.333333332
2016-04-20 01:00:00,7734.583333333333,17234776.133333333
2016-04-20 02:00:00,7571.45,16546748.666666666
2016-04-20 03:00:00,7325.716666666666,15737236.0
2016-04-20 04:00:00,7126.833333333333,15241906.266666668
2016-04-20 05:00:00,6950.1,15307836.8
2016-04-20 06:00:00,6668.316666666667,12880387.066666666
2016-04-20 07:00:00,6450.583333333333,12296562.8
2016-04-20 08:00:00,6380.25,12230966.0
2016-04-20 09:00:00,7540.783333333334,23365427.866666667
2016-04-20 10:00:00,8415.15,33481859.4
2016-04-20 11:00:00,9468.866666666667,42443516.666666664
2016-04-20 12:00:00,10874.083333333334,53466752.43333333
2016-04-20 13:00:00,11674.916666666666,53402946.86666667
2016-04-20 14:00:00,12402.516666666666,50873575.2
2016-04-20 15:00:00,20215.6,58834486.8
2016-04-20 16:00:00,11250.483333333334,44196777.75
2016-04-20 17:00:00,12211.0,40563403.2
2016-04-20 18:00:00,15367.6,41235785.15
2016-04-20 19:00:00,10077.316666666668,36951946.53333333
2016-04-20 20:00:00,7735.833333333333,33256012.4
2016-04-20 21:00:00,7061.483333333334,31198754.4
2016-04-20 22:00:00,6697.2,30032704.933333334
2016-04-20 23:00:00,6219.65,27009753.866666667
2016-04-21 00:00:00,5621.683333333333,22002580.4
2016-04-21 01:00:00,5109.566666666667,16957296.933333334
2016-04-21 02:00:00,4702.416666666667,12119906.666666666
2016-04-21 03:00:00,4159.6,7266626.733333333
2016-04-21 04:00:00,3998.65,6997677.266666667
2016-04-21 05:00:00,3691.266666666667,6563571.733333333
2016-04-21 06:00:00,3405.983333333333,5751357.333333333
2016-04-21 07:00:00,3213.4,5592679.866666666
2016-04-21 08:00:00,11540.2,14848251.466666667
2016-04-21 09:00:00,4229.016666666666,8999514.533333333
2016-04-21 10:00:00,4789.733333333334,12704145.133333333
2016-04-21 11:00:00,15552.833333333334,41174438.2
2016-04-21 12:00:00,6606.166666666667,30053258.866666667
2016-04-21 13:00:00,6551.266666666666,29622384.383333333
2016-04-21 14:00:00,6646.133333333333,30819720.533333335
2016-04-21 15:00:00,6635.883333333333,29892476.666666668
2016-04-21 16:00:00,15918.016666666666,65499528.8
2016-04-21 17:00:00,5759.316666666667,21033868.966666665
2016-04-21 18:00:00,5437.45,19185120.733333334
2016-04-21 19:00:00,5239.95,17431066.266666666
2016-04-21 20:00:00,4953.6,15233277.866666667
2016-04-21 21:00:00,4598.033333333334,13294487.716666667
2016-04-21 22:00:00,4483.166666666667,12382905.733333332
2016-04-21 23:00:00,12483.516666666666,19449658.466666665
2016-04-22 00:00:00,4928.416666666667,10747106.0
2016-04-22 01:00:00,3935.116666666667,8338995.933333334
2016-04-22 02:00:00,3827.2166666666667,7155575.6
2016-04-22 03:00:00,3750.0833333333335,6351351.466666667
2016-04-22 04:00:00,3686.8333333333335,5766921.333333333
2016-04-22 05:00:00,3641.133333333333,5373158.8
2016-04-22 06:00:00,3592.866666666667,4992571.733333333
2016-04-22 07:00:00,3572.65,4748329.2
2016-04-22 08:00:00,3526.383333333333,4463831.066666666
2016-04-22 09:00:00,4717.85,8207657.066666666
2016-04-22 10:00:00,12322.083333333334,17693712.666666668
2016-04-22 11:00:00,4080.2,8201258.0
2016-04-22 12:00:00,9429.4,10994780.85
2016-04-22 13:00:00,5868.616666666667,8485413.75
2016-04-22 14:00:00,4087.55,9419644.6
2016-04-22 15:00:00,4712.216666666666,15301030.3
2016-04-22 16:00:00,5035.166666666667,16224882.333333334
2016-04-22 17:00:00,4744.083333333333,10307294.266666668
2016-04-22 18:00:00,4580.633333333333,7724837.6
2016-04-22 19:00:00,7649.183333333333,9881681.4
2016-04-22 20:00:00,7412.683333333333,10044190.933333334
2016-04-22 21:00:00,4889.183333333333,7313261.866666666
2016-04-22 22:00:00,4903.35,16186246.466666667
2016-04-22 23:00:00,5281.2,20379096.133333333
2016-04-23 00:00:00,5495.183333333333,19742417.866666667
2016-04-23 01:00:00,5098.166666666667,11871929.266666668
2016-04-23 02:00:00,5063.55,7850180.8
2016-04-23 03:00:00,4882.933333333333,7339865.066666666
2016-04-23 04:00:00,4841.033333333334,7274373.2
2016-04-23 05:00:00,4803.716666666666,7215530.933333334
2016-04-23 06:00:00,4755.783333333334,7060081.433333334
2016-04-23 07:00:00,4619.7,6646821.333333333
2016-04-23 08:00:00,4556.833333333333,6609397.466666667
2016-04-23 09:00:00,4535.633333333333,6414473.466666667
2016-04-23 10:00:00,4539.666666666667,6344120.933333334
2016-04-23 11:00:00,4642.333333333333,6293863.866666666
2016-04-23 12:00:00,12783.8,14570005.333333334
2016-04-23 13:00:00,4661.516666666666,6248295.733333333
2016-04-23 14:00:00,12707.783333333333,14465690.133333333
2016-04-23 15:00:00,4481.366666666667,6019450.4
2016-04-23 16:00:00,10565.833333333334,12256052.466666667
2016-04-23 17:00:00,6916.066666666667,8990817.833333334
2016-04-23 18:00:00,6949.666666666667,9111389.6
2016-04-23 19:00:00,10198.866666666667,12112675.6
2016-04-23 20:00:00,5159.783333333334,6555268.0
2016-04-23 21:00:00,5809.033333333334,6048612.35
2016-04-23 22:00:00,6932.45,6185203.8
2016-04-23 23:00:00,13731.566666666668,12991737.133333333
2016-04-24 00:00:00,6736.683333333333,5780593.133333334
2016-04-24 01:00:00,6366.516666666666,5611857.666666667
2016-04-24 02:00:00,4411.416666666667,5513377.6
2016-04-24 03:00:00,3803.0833333333335,5209760.733333333
2016-04-24 04:00:00,3798.1833333333334,5226039.666666667
2016-04-24 05:00:00,3763.8,5066168.566666666
2016-04-24 06:00:00,3721.1,4992319.6
2016-04-24 07:00:00,4655.883333333333,9161639.1
2016-04-24 08:00:00,5025.8,10818444.2
2016-04-24 09:00:00,4831.333333333333,10079038.533333333
2016-04-24 10:00:00,10211.766666666666,14930182.333333334
2016-04-24 11:00:00,6635.05,10332713.266666668
2016-04-24 12:00:00,4347.983333333334,6591569.116666666
2016-04-24 13:00:00,4420.666666666667,6086168.666666667
2016-04-24 14:00:00,10736.2,12438051.8
2016-04-24 15:00:00,3331.6,4850534.4
2016-04-24 16:00:00,13071.283333333333,12513868.216666667
2016-04-24 17:00:00,17010.183333333334,8910164.0
2016-04-24 18:00:00,16897.566666666666,13740313.266666668
2016-04-24 19:00:00,15673.116666666667,11129410.183333334
2016-04-24 20:00:00,13983.15,7630184.266666667
2016-04-24 21:00:00,17138.866666666665,11450723.483333332
2016-04-24 22:00:00,10306.0,6796498.816666666
2016-04-24 23:00:00,7047.216666666666,5838412.25
2016-04-25 00:00:00,5642.05,5476209.266666667
2016-04-25 01:00:00,4709.983333333334,4985545.1
2016-04-25 02:00:00,4213.266666666666,4861131.916666667
2016-04-25 03:00:00,3823.75,4718944.95
2016-04-25 04:00:00,3669.05,4529548.533333333
2016-04-25 05:00:00,3515.116666666667,4314457.333333333
2016-04-25 06:00:00,3153.7,3957055.2
2016-04-25 07:00:00,2980.733333333333,3709618.1333333333
2016-04-25 08:00:00,3047.5666666666666,3768562.1333333333
2016-04-25 09:00:00,6531.016666666666,7657789.733333333
2016-04-25 10:00:00,9275.533333333333,12878415.2
2016-04-25 11:00:00,5011.416666666667,11106958.933333334
2016-04-25 12:00:00,3617.616666666667,11744698.866666667
2016-04-25 13:00:00,12070.966666666667,27643891.066666666
2016-04-25 14:00:00,3774.7833333333333,20531098.333333332
2016-04-25 15:00:00,3658.133333333333,23044357.733333334
2016-04-25 16:00:00,21160.533333333333,38501418.333333336
2016-04-25 17:00:00,4305.916666666667,15875990.333333334
2016-04-25 18:00:00,3506.516666666667,13393802.266666668
2016-04-25 19:00:00,3348.5833333333335,9427457.733333332
2016-04-25 20:00:00,3287.6833333333334,8012307.2
2016-04-25 21:00:00,3813.9333333333334,7034537.8
2016-04-25 22:00:00,3004.3333333333335,6468703.9
2016-04-25 23:00:00,3001.15,8413742.8
2016-04-26 00:00:00,13709.066666666668,52545192.333333336
2016-04-26 01:00:00,3919.133333333333,10238849.833333334
2016-04-26 02:00:00,3364.25,8157102.2
2016-04-26 03:00:00,3277.2833333333333,8388860.066666666
2016-04-26 04:00:00,3052.0333333333333,8134616.466666667
2016-04-26 05:00:00,3054.4333333333334,8707887.933333334
2016-04-26 06:00:00,2912.116666666667,7477384.066666666
2016-04-26 07:00:00,2802.1833333333334,6895658.2
2016-04-26 08:00:00,2500.6666666666665,6753312.4
2016-04-26 09:00:00,1961.55,4939341.733333333
2016-04-26 10:00:00,2030.8666666666666,6609582.666666667
2016-04-26 11:00:00,2891.016666666667,10748668.533333333
2016-04-26 12:00:00,5256.05,20218183.8
2016-04-26 13:00:00,7235.916666666667,27591001.8
2016-04-26 14:00:00,6842.133333333333,27604066.433333334
2016-04-26 15:00:00,15850.85,64234609.53333333
2016-04-26 16:00:00,4832.1,17820383.8
2016-04-26 17:00:00,4249.15,14513673.5
2016-04-26 18:00:00,3853.8166666666666,16566655.883333333
2016-04-26 19:00:00,3588.2166666666667,16626753.916666666
2016-04-26 20:00:00,3622.4166666666665,16234599.65
2016-04-26 21:00:00,3762.9166666666665,15948707.216666667
2016-04-26 22:00:00,4079.75,18774007.7
2016-04-26 23:00:00,4076.1833333333334,19197789.65
2016-04-27 00:00:00,3897.366666666667,18833503.183333334
2016-04-27 01:00:00,3574.75,17378153.466666665
2016-04-27 02:00:00,3410.733333333333,15543655.366666667
2016-04-27 03:00:00,3178.8166666666666,13297546.666666666
2016-04-27 04:00:00,2979.0333333333333,12742945.433333334
2016-04-27 05:00:00,2514.6,10503896.566666666
2016-04-27 06:00:00,2415.85,11623033.466666667
2016-04-27 07:00:00,1814.35,9861436.366666667
2016-04-27 08:00:00,1725.45,9897515.616666667
2016-04-27 09:00:00,2899.383333333333,12356728.266666668
2016-04-27 10:00:00,3939.633333333333,17942763.583333332
2016-04-27 11:00:00,3891.6833333333334,17303346.983333334
2016-04-27 12:00:00,4057.8333333333335,14114405.733333332
2016-04-27 13:00:00,15944.116666666667,62548960.666666664
2016-04-27 14:00:00,4461.583333333333,21834585.566666666
2016-04-27 15:00:00,4459.683333333333,17452300.5
2016-04-27 16:00:00,7245.25,34273188.8
2016-04-27 17:00:00,7277.4,44755440.666666664
2016-04-27 18:00:00,5392.266666666666,23424804.7
2016-04-27 19:00:00,5208.9,18399543.866666667
2016-04-27 20:00:00,4177.283333333334,15105287.433333334
2016-04-27 21:00:00,4951.783333333334,27551913.766666666
2016-04-27 22:00:00,6313.566666666667,44873402.0
2016-04-27 23:00:00,16998.016666666666,92269339.36666666
2016-04-28 00:00:00,5608.083333333333,47101864.6
2016-04-28 01:00:00,4147.0,41016049.93333333
2016-04-28 02:00:00,3819.4333333333334,40161338.2
2016-04-28 03:00:00,3682.616666666667,39474107.06666667
2016-04-28 04:00:00,3570.4333333333334,38790556.266666666
2016-04-28 05:00:00,3559.45,39008778.666666664
2016-04-28 06:00:00,3507.116666666667,38538000.666666664
2016-04-28 07:00:00,3389.1,36934410.2
2016-04-28 08:00:00,3743.45,36680762.266666666
2016-04-28 09:00:00,4362.483333333334,35722982.03333333
2016-04-28 10:00:00,4697.966666666666,37574908.766666666
2016-04-28 11:00:00,4168.166666666667,33719665.15
2016-04-28 12:00:00,3981.733333333333,29946478.85
2016-04-28 13:00:00,4054.483333333333,29276390.7
2016-04-28 14:00:00,3622.55,17384077.983333334
2016-04-28 15:00:00,2945.483333333333,12982053.4
2016-04-28 16:00:00,2964.6666666666665,12535169.9
2016-04-28 17:00:00,3453.383333333333,20408907.116666667
2016-04-28 18:00:00,3468.15,14037241.483333332
2016-04-28 19:00:00,4190.433333333333,13037976.266666668
2016-04-28 20:00:00,4078.4,13785475.566666666
2016-04-28 21:00:00,4146.833333333333,15383178.633333333
2016-04-28 22:00:00,4602.783333333334,17780270.333333332
2016-04-28 23:00:00,4678.866666666667,17856413.733333334
2016-04-29 00:00:00,4590.35,14436314.433333334
2016-04-29 01:00:00,3971.8,12323090.7
2016-04-29 02:00:00,3772.2166666666667,11303671.633333333
2016-04-29 03:00:00,3692.75,11054768.883333333
2016-04-29 04:00:00,3873.3,11450320.116666667
2016-04-29 05:00:00,3835.4666666666667,10131407.466666667
2016-04-29 06:00:00,3665.6833333333334,9949154.666666666
2016-04-29 07:00:00,3629.5333333333333,9508449.733333332
2016-04-29 08:00:00,3588.383333333333,9223692.4
2016-04-29 09:00:00,3573.8333333333335,9255802.933333334
2016-04-29 10:00:00,3932.883333333333,9648153.066666666
2016-04-29 11:00:00,6753.95,12539483.2
2016-04-29 12:00:00,13054.433333333332,19310454.933333334
2016-04-29 13:00:00,11171.95,18741043.066666666
2016-04-29 14:00:00,10637.216666666667,17866753.466666665
2016-04-29 15:00:00,9961.35,17780392.866666667
2016-04-29 16:00:00,9195.133333333333,16073800.666666666
2016-04-29 17:00:00,10107.85,23246239.3
2016-04-29 18:00:00,9113.083333333334,21765986.366666667
2016-04-29 19:00:00,8002.166666666667,16540249.8
2016-04-29 20:00:00,7617.083333333333,14459820.666666666
2016-04-29 21:00:00,7711.6,14783761.966666667
2016-04-29 22:00:00,7725.166666666667,15045932.85
2016-04-29 23:00:00,7594.45,15777164.65
2016-04-30 00:00:00,7269.316666666667,13715974.95
2016-04-30 01:00:00,7031.35,13278116.133333333
2016-04-30 02:00:00,6931.7,13250501.866666667
2016-04-30 03:00:00,6883.916666666667,12776234.0
2016-04-30 04:00:00,6804.45,12391318.8
2016-04-30 05:00:00,6775.35,12728515.466666667
2016-04-30 06:00:00,6671.55,11722594.933333334
2016-04-30 07:00:00,6595.816666666667,11412435.466666667
2016-04-30 08:00:00,6551.95,11422356.266666668
2016-04-30 09:00:00,6494.4,11278059.066666666
2016-04-30 10:00:00,6483.3,11292248.966666667
2016-04-30 11:00:00,6404.6,10954056.8
2016-04-30 12:00:00,6467.033333333334,11395492.0
2016-04-30 13:00:00,6437.5,11611969.466666667
2016-04-30 14:00:00,6471.966666666666,12000399.733333332
2016-04-30 15:00:00,6452.833333333333,12005933.866666667
2016-04-30 16:00:00,6395.933333333333,11940179.533333333
2016-04-30 17:00:00,6290.4,11834704.0
2016-04-30 18:00:00,6103.216666666666,11264616.0
2016-04-30 19:00:00,6673.55,12301849.066666666
2016-04-30 20:00:00,7464.15,13899603.2
2016-04-30 21:00:00,6117.383333333333,11198871.766666668
2016-04-30 22:00:00,5984.033333333334,10944629.733333332
2016-04-30 23:00:00,5870.65,10544528.7
2016-05-01 00:00:00,5800.25,10571493.866666667
2016-05-01 01:00:00,5762.533333333334,10606277.333333334
2016-05-01 02:00:00,5694.6,10455828.8
2016-05-01 03:00:00,5746.583333333333,10307928.8
2016-05-01 04:00:00,5698.0,10241149.866666667
2016-05-01 05:00:00,5593.4,10082197.866666667
2016-05-01 06:00:00,5505.7,9846004.266666668
2016-05-01 07:00:00,5362.35,9439011.2
2016-05-01 08:00:00,5305.883333333333,9334969.066666666
2016-05-01 09:00:00,5290.25,9324480.533333333
2016-05-01 10:00:00,5256.083333333333,9298116.533333333
2016-05-01 11:00:00,5249.75,9387001.333333334
2016-05-01 12:00:00,5210.65,9433205.333333334
2016-05-01 13:00:00,5181.966666666666,9438950.933333334
2016-05-01 14:00:00,5154.166666666667,9362539.2
2016-05-01 15:00:00,5108.1,9237515.2
2016-05-01 16:00:00,5321.333333333333,11042250.533333333
2016-05-01 17:00:00,5494.033333333334,12164916.8
2016-05-01 18:00:00,5098.116666666667,9303600.8
2016-05-01 19:00:00,8269.55,35588981.06666667
2016-05-01 20:00:00,4868.716666666666,9304680.333333334
2016-05-01 21:00:00,4797.45,8958640.933333334
2016-05-01 22:00:00,4766.083333333333,8870156.0
2016-05-01 23:00:00,4762.583333333333,8759597.933333334
2016-05-02 00:00:00,4721.4,8736890.533333333
2016-05-02 01:00:00,4666.85,8825252.666666666
2016-05-02 02:00:00,4647.15,8887131.6
2016-05-02 03:00:00,4523.7,8513562.5
2016-05-02 04:00:00,4308.033333333334,7922213.6
2016-05-02 05:00:00,4247.766666666666,7791913.6
2016-05-02 06:00:00,4431.2,8588198.333333334
2016-05-02 07:00:00,4532.75,9074402.933333334
2016-05-02 08:00:00,4521.516666666666,9086596.533333333
2016-05-02 09:00:00,4535.333333333333,10270216.266666668
2016-05-02 10:00:00,4835.483333333334,17370137.066666666
2016-05-02 11:00:00,4589.016666666666,13742444.266666668
2016-05-02 12:00:00,4462.133333333333,11312425.333333334
2016-05-02 13:00:00,4470.45,11352970.933333334
2016-05-02 14:00:00,4395.25,10812902.983333332
2016-05-02 15:00:00,4533.316666666667,11618471.533333333
2016-05-02 16:00:00,4546.1,11373356.333333334
2016-05-02 17:00:00,5675.533333333334,12785032.366666667
2016-05-02 18:00:00,6364.166666666667,13838378.633333333
2016-05-02 19:00:00,8167.566666666667,20403697.7
2016-05-02 20:00:00,7160.05,18499999.616666667
2016-05-02 21:00:00,6469.883333333333,15258057.333333334
2016-05-02 22:00:00,6159.216666666666,14494328.133333333
2016-05-02 23:00:00,5956.366666666667,13889031.266666668
2016-05-03 00:00:00,5948.133333333333,13722958.233333332
2016-05-03 01:00:00,5936.016666666666,13955662.033333333
2016-05-03 02:00:00,5752.583333333333,13317050.533333333
2016-05-03 03:00:00,5689.35,12970095.066666666
2016-05-03 04:00:00,5626.316666666667,12580677.6
2016-05-03 05:00:00,5580.1,12516428.533333333
2016-05-03 06:00:00,5668.216666666666,12928896.933333334
2016-05-03 07:00:00,5747.15,13352178.666666666
2016-05-03 08:00:00,5576.016666666666,13035266.266666668
2016-05-03 09:00:00,5809.25,13349518.266666668
2016-05-03 10:00:00,6425.816666666667,14962266.616666667
2016-05-03 11:00:00,6282.4,14829726.066666666
2016-05-03 12:00:00,6401.416666666667,15649412.066666666
2016-05-03 13:00:00,6366.366666666667,15002508.8
2016-05-03 14:00:00,7722.05,28265785.25
2016-05-03 15:00:00,8378.283333333333,35398926.93333333
2016-05-03 16:00:00,8208.733333333334,33919231.86666667
2016-05-03 17:00:00,10780.916666666666,33931183.6
2016-05-03 18:00:00,7432.233333333334,26576787.866666667
2016-05-03 19:00:00,7079.4,23895983.333333332
2016-05-03 20:00:00,7332.25,22933732.666666668
2016-05-03 21:00:00,7170.716666666666,21541720.633333333
2016-05-03 22:00:00,6041.25,18086085.383333333
2016-05-03 23:00:00,5639.333333333333,16430468.6
2016-05-04 00:00:00,5425.966666666666,15246104.35
2016-05-04 01:00:00,5232.666666666667,13945444.116666667
2016-05-04 02:00:00,5140.3,13370535.6
2016-05-04 03:00:00,5204.3,13441682.733333332
2016-05-04 04:00:00,5322.716666666666,13704951.6
2016-05-04 05:00:00,5180.016666666666,13241804.5
2016-05-04 06:00:00,4754.483333333334,11987001.733333332
2016-05-04 07:00:00,4692.133333333333,12119762.4
2016-05-04 08:00:00,4748.616666666667,12766424.8
2016-05-04 09:00:00,4790.8,13300242.133333333
2016-05-04 10:00:00,5207.866666666667,14610545.3
2016-05-04 11:00:00,5397.4,14535340.233333332
2016-05-04 12:00:00,5689.083333333333,17266412.8
2016-05-04 13:00:00,5375.633333333333,14060948.733333332
2016-05-04 14:00:00,6987.35,14804908.866666667
2016-05-04 15:00:00,10247.05,30533707.166666668
2016-05-04 16:00:00,8865.833333333334,17705574.233333334
2016-05-04 17:00:00,8681.016666666666,17111843.666666668
2016-05-04 18:00:00,8701.25,16225045.8
2016-05-04 19:00:00,8455.6,15378466.1
2016-05-04 20:00:00,8280.9,15641701.933333334
2016-05-04 21:00:00,8487.1,15621023.583333334
2016-05-04 22:00:00,8432.533333333333,15438071.3
2016-05-04 23:00:00,7852.816666666667,14733048.2
2016-05-05 00:00:00,6757.083333333333,14399168.933333334
2016-05-05 01:00:00,6095.5,14745601.333333334
2016-05-05 02:00:00,5306.416666666667,13709934.666666666
2016-05-05 03:00:00,4972.916666666667,12484582.466666667
2016-05-05 04:00:00,4510.2,11912666.266666668
2016-05-05 05:00:00,4331.083333333333,11434210.066666666
2016-05-05 06:00:00,4166.366666666667,11052998.6
2016-05-05 07:00:00,4191.4,11732278.133333333
2016-05-05 08:00:00,4897.033333333334,14312119.333333334
2016-05-05 09:00:00,4561.466666666666,11976300.266666668
2016-05-05 10:00:00,4779.1,11869742.0
2016-05-05 11:00:00,4652.416666666667,12072888.466666667
2016-05-05 12:00:00,4608.533333333334,13429687.183333334
2016-05-05 13:00:00,4801.133333333333,15057822.666666666
2016-05-05 14:00:00,4740.35,16364117.6
2016-05-05 15:00:00,4712.633333333333,18119936.55
2016-05-05 16:00:00,6033.35,31099201.933333334
2016-05-05 17:00:00,6642.916666666667,36628607.35
2016-05-05 18:00:00,6088.833333333333,32028311.55
2016-05-05 19:00:00,6187.716666666666,32820353.883333333
2016-05-05 20:00:00,5427.316666666667,26202171.666666668
2016-05-05 21:00:00,5223.35,23885600.6
2016-05-05 22:00:00,6686.966666666666,39573053.916666664
2016-05-05 23:00:00,6703.8,39550641.083333336
2016-05-06 00:00:00,5976.133333333333,33097343.166666668
2016-05-06 01:00:00,5256.833333333333,28043415.133333333
2016-05-06 02:00:00,4672.0,22500366.2
2016-05-06 03:00:00,4271.133333333333,18512968.466666665
2016-05-06 04:00:00,3942.6,15805422.0
2016-05-06 05:00:00,3738.8333333333335,14353508.0
2016-05-06 06:00:00,3493.366666666667,12378596.4
2016-05-06 07:00:00,3283.95,10819845.066666666
2016-05-06 08:00:00,3109.7,9320869.8
2016-05-06 09:00:00,3912.4333333333334,10330531.2
2016-05-06 10:00:00,4575.683333333333,8904309.366666667
2016-05-06 11:00:00,9751.133333333333,34425905.93333333
2016-05-06 12:00:00,8210.883333333333,27427121.05
2016-05-06 13:00:00,5012.783333333334,11317135.733333332
2016-05-06 14:00:00,4640.3,9213965.133333333
2016-05-06 15:00:00,4435.433333333333,8725446.2
2016-05-06 16:00:00,5063.7,22101659.5
2016-05-06 17:00:00,5009.283333333334,22953742.45
2016-05-06 18:00:00,4833.433333333333,21339232.4
2016-05-06 19:00:00,4907.733333333334,21411782.916666668
2016-05-06 20:00:00,4637.416666666667,20201686.266666666
2016-05-06 21:00:00,4683.433333333333,19500378.366666667
2016-05-06 22:00:00,4606.266666666666,18593740.666666668
2016-05-06 23:00:00,4355.483333333334,15053748.266666668
2016-05-07 00:00:00,4228.466666666666,12916764.533333333
2016-05-07 01:00:00,4124.6,11104678.133333333
2016-05-07 02:00:00,4035.4666666666667,9579826.8
2016-05-07 03:00:00,3923.0,7866818.666666667
2016-05-07 04:00:00,3859.0833333333335,7434192.0
2016-05-07 05:00:00,3827.05,7201004.8
2016-05-07 06:00:00,3717.9166666666665,6372281.733333333
2016-05-07 07:00:00,3570.883333333333,5969735.466666667
2016-05-07 08:00:00,3453.1,5591044.933333334
2016-05-07 09:00:00,3313.983333333333,5513457.333333333
2016-05-07 10:00:00,3203.366666666667,5491860.666666667
2016-05-07 11:00:00,3009.45,5342303.733333333
2016-05-07 12:00:00,2782.6666666666665,4754937.333333333
2016-05-07 13:00:00,2599.233333333333,4273441.866666666
2016-05-07 14:00:00,2449.5666666666666,4147954.2666666666
2016-05-07 15:00:00,2449.733333333333,4311795.533333333
2016-05-07 16:00:00,2377.4,4324492.266666667
2016-05-07 17:00:00,2283.9333333333334,4241380.0
2016-05-07 18:00:00,2142.016666666667,4210003.066666666
2016-05-07 19:00:00,2022.0166666666667,4127840.0
2016-05-07 20:00:00,1946.3166666666666,4520541.6
2016-05-07 21:00:00,1981.7666666666667,4710346.333333333
2016-05-07 22:00:00,1753.35,4395303.2
2016-05-07 23:00:00,1844.85,4857739.433333334
2016-05-08 00:00:00,1895.7166666666667,4749508.033333333
2016-05-08 01:00:00,1765.6833333333334,4491731.266666667
2016-05-08 02:00:00,1674.4,4147571.7333333334
2016-05-08 03:00:00,1525.5333333333333,3834624.8
2016-05-08 04:00:00,1445.9166666666667,3704060.533333333
2016-05-08 05:00:00,1417.2833333333333,3667980.8
2016-05-08 06:00:00,1402.1333333333334,3644247.7333333334
2016-05-08 07:00:00,1391.2666666666667,3625472.2666666666
2016-05-08 08:00:00,1369.6833333333334,3480431.3333333335
2016-05-08 09:00:00,1340.8166666666666,3413644.0
2016-05-08 10:00:00,1320.2,3365437.8666666667
2016-05-08 11:00:00,1279.1666666666667,3275804.0
2016-05-08 12:00:00,1289.8333333333333,3354158.0
2016-05-08 13:00:00,1244.2,3216332.0
2016-05-08 14:00:00,1237.0666666666666,3202634.466666667
2016-05-08 15:00:00,1232.15,3215417.8666666667
2016-05-08 16:00:00,1247.6333333333334,3271166.0
2016-05-08 17:00:00,1380.1,4086060.6
2016-05-08 18:00:00,1452.6833333333334,3947383.6666666665
2016-05-08 19:00:00,1261.8666666666666,3388980.2333333334
2016-05-08 20:00:00,1221.25,3260228.0166666666
2016-05-08 21:00:00,1449.2666666666667,3881570.3333333335
2016-05-08 22:00:00,1730.7333333333333,4038282.6166666667
2016-05-08 23:00:00,1742.6166666666666,3508749.066666667
2016-05-09 00:00:00,1647.8333333333333,3225364.0
2016-05-09 01:00:00,2323.2166666666667,5195897.666666667
2016-05-09 02:00:00,3404.8166666666666,8721965.466666667
2016-05-09 03:00:00,3339.9666666666667,9471921.6
2016-05-09 04:00:00,3214.05,9050830.4
2016-05-09 05:00:00,2594.983333333333,7525853.933333334
2016-05-09 06:00:00,1663.2833333333333,4999021.2
2016-05-09 07:00:00,1376.2666666666667,3936181.1333333333
2016-05-09 08:00:00,1273.6833333333334,3239160.1333333333
2016-05-09 09:00:00,1272.4,2934701.6
2016-05-09 10:00:00,1421.9166666666667,3212402.533333333
2016-05-09 11:00:00,1452.7833333333333,4019738.9
2016-05-09 12:00:00,1464.5833333333333,3826327.2666666666
2016-05-09 13:00:00,1456.0166666666667,4789404.4
2016-05-09 14:00:00,1420.9,5723183.116666666
2016-05-09 15:00:00,1379.6,5055250.466666667
2016-05-09 16:00:00,1528.3166666666666,4249292.466666667
2016-05-09 17:00:00,1539.9333333333334,3839010.433333333
2016-05-09 18:00:00,1479.3333333333333,3085862.9166666665
2016-05-09 19:00:00,1490.5333333333333,3552911.8
2016-05-09 20:00:00,1539.2,3622353.6666666665
2016-05-09 21:00:00,1693.7166666666667,4805550.0
2016-05-09 22:00:00,2807.2833333333333,6455475.666666667
2016-05-09 23:00:00,3835.3333333333335,7925974.666666667
2016-05-10 00:00:00,3814.9166666666665,7342906.4
2016-05-10 01:00:00,3639.7166666666667,6557130.0
2016-05-10 02:00:00,3516.6666666666665,5424444.8
2016-05-10 03:00:00,3530.75,5743476.0
2016-05-10 04:00:00,3496.5,4971759.2
2016-05-10 05:00:00,3462.45,4652197.066666666
2016-05-10 06:00:00,3417.5,4486764.8
2016-05-10 07:00:00,3433.383333333333,4505304.8
2016-05-10 08:00:00,3445.766666666667,4543926.133333334
2016-05-10 09:00:00,3654.2,5945189.8
2016-05-10 10:00:00,3839.0,7728632.933333334
2016-05-10 11:00:00,4228.966666666666,8022982.133333334
2016-05-10 12:00:00,4233.133333333333,9899320.0
2016-05-10 13:00:00,4278.116666666667,10182033.25
2016-05-10 14:00:00,6274.133333333333,31770041.966666665
2016-05-10 15:00:00,7027.7,39667827.6
2016-05-10 16:00:00,6086.933333333333,30714714.333333332
2016-05-10 17:00:00,5205.516666666666,21434138.95
2016-05-10 18:00:00,4301.233333333334,14139994.65
2016-05-10 19:00:00,3838.4333333333334,9797870.316666666
2016-05-10 20:00:00,3924.233333333333,13839963.733333332
2016-05-10 21:00:00,3703.483333333333,9069739.6
2016-05-10 22:00:00,3557.95,6219609.6
2016-05-10 23:00:00,3878.9333333333334,6751514.533333333
2016-05-11 00:00:00,3614.516666666667,6306203.866666666
2016-05-11 01:00:00,3438.7166666666667,5755489.733333333
2016-05-11 02:00:00,3215.8166666666666,5209039.466666667
2016-05-11 03:00:00,2596.483333333333,3973294.4
2016-05-11 04:00:00,2047.9666666666667,3158779.7333333334
2016-05-11 05:00:00,2041.9833333333333,3461413.2666666666
2016-05-11 06:00:00,1928.4833333333333,3445294.2666666666
2016-05-11 07:00:00,1632.1833333333334,3015071.433333333
2016-05-11 08:00:00,1547.7333333333333,3266834.433333333
2016-05-11 09:00:00,1643.1666666666667,6563530.916666667
2016-05-11 10:00:00,2352.5666666666666,10719351.8
2016-05-11 11:00:00,2483.95,18056219.316666666
2016-05-11 12:00:00,2588.233333333333,24779851.533333335
2016-05-11 13:00:00,2117.133333333333,8964258.816666666
2016-05-11 14:00:00,1940.05,6878336.55
2016-05-11 15:00:00,7657.5,18592644.283333335
2016-05-11 16:00:00,7561.383333333333,18034231.0
2016-05-11 17:00:00,4494.716666666666,15858343.866666667
2016-05-11 18:00:00,2567.1833333333334,13766459.2
2016-05-11 19:00:00,1824.05,10151962.666666666
2016-05-11 20:00:00,1637.7166666666667,7537493.283333333
2016-05-11 21:00:00,1417.25,6639934.716666667
2016-05-11 22:00:00,1811.95,5338400.6
2016-05-11 23:00:00,2070.1666666666665,6267994.233333333
2016-05-12 00:00:00,1998.7,5929145.066666666
2016-05-12 01:00:00,1799.1,5079312.933333334
2016-05-12 02:00:00,1588.0166666666667,4295979.6
2016-05-12 03:00:00,1477.6166666666666,3731242.2
2016-05-12 04:00:00,1397.95,3951577.533333333
2016-05-12 05:00:00,1300.35,3429163.8666666667
2016-05-12 06:00:00,1244.1333333333334,3283511.8666666667
2016-05-12 07:00:00,1207.5166666666667,2982803.2
2016-05-12 08:00:00,1175.25,2910809.466666667
2016-05-12 09:00:00,1215.45,3408260.8
2016-05-12 10:00:00,2634.35,8820655.466666667
2016-05-12 11:00:00,2863.0333333333333,10889553.066666666
2016-05-12 12:00:00,2154.0333333333333,9596818.666666666
2016-05-12 13:00:00,1633.35,8497466.4
2016-05-12 14:00:00,1333.55,7186918.533333333
2016-05-12 15:00:00,1397.4,6774794.2
2016-05-12 16:00:00,1644.5833333333333,6675682.933333334
2016-05-12 17:00:00,1860.5,6795903.683333334
2016-05-12 18:00:00,2115.1666666666665,5867263.633333334
2016-05-12 19:00:00,2012.6666666666667,5222549.15
2016-05-12 20:00:00,1947.9833333333333,4400066.983333333
2016-05-12 21:00:00,1943.7666666666667,4304502.4
2016-05-12 22:00:00,2030.8666666666666,6164961.866666666
2016-05-12 23:00:00,2085.4166666666665,6842555.0
2016-05-13 00:00:00,2162.4333333333334,7710474.666666667
2016-05-13 01:00:00,1932.9,6714150.266666667
2016-05-13 02:00:00,1769.9833333333333,5886642.933333334
2016-05-13 03:00:00,1715.2,6110182.133333334
2016-05-13 04:00:00,1663.35,6020957.6
2016-05-13 05:00:00,1685.4666666666667,6788693.866666666
2016-05-13 06:00:00,1618.35,6469038.133333334
2016-05-13 07:00:00,1572.7833333333333,5864116.666666667
2016-05-13 08:00:00,1522.9333333333334,5466434.8
2016-05-13 09:00:00,1475.7666666666667,5208738.4
2016-05-13 10:00:00,1363.7666666666667,4762330.8
2016-05-13 11:00:00,3296.9666666666667,23443588.133333333
2016-05-13 12:00:00,3823.1,29836785.866666667
2016-05-13 13:00:00,3427.483333333333,26108012.4
2016-05-13 14:00:00,2752.0666666666666,19702210.4
2016-05-13 15:00:00,2177.45,11703348.133333333
2016-05-13 16:00:00,1442.45,6135615.733333333
2016-05-13 17:00:00,1202.4,4140988.5
2016-05-13 18:00:00,1109.4166666666667,3163284.8
2016-05-13 19:00:00,1088.85,2649385.6
2016-05-13 20:00:00,1112.1333333333334,2481230.933333333
2016-05-13 21:00:00,986.9333333333333,2356277.8666666667
2016-05-13 22:00:00,860.95,2204547.2
2016-05-13 23:00:00,722.8,2121220.0
2016-05-14 00:00:00,708.8833333333333,2117387.7333333334
2016-05-14 01:00:00,1153.8,2515871.466666667
2016-05-14 02:00:00,1813.2,3192781.3333333335
2016-05-14 03:00:00,1807.2166666666667,3239756.6666666665
2016-05-14 04:00:00,1952.7666666666667,3889434.4
2016-05-14 05:00:00,1911.6,3847017.066666667
2016-05-14 06:00:00,1791.05,3606972.3333333335
2016-05-14 07:00:00,1750.4166666666667,3512692.2666666666
2016-05-14 08:00:00,1736.0666666666666,3478556.2666666666
2016-05-14 09:00:00,1701.9,3295889.6
2016-05-14 10:00:00,1616.1666666666667,3003364.2666666666
2016-05-14 11:00:00,1625.5166666666667,2876436.4
2016-05-14 12:00:00,1395.8833333333334,2518476.8
2016-05-14 13:00:00,1401.6333333333334,2691447.466666667
2016-05-14 14:00:00,1368.4333333333334,2479693.8666666667
2016-05-14 15:00:00,1349.35,2389820.8
2016-05-14 16:00:00,1327.4666666666667,2379486.933333333
2016-05-14 17:00:00,1313.8333333333333,2376056.533333333
2016-05-14 18:00:00,1366.5333333333333,2447395.2
2016-05-14 19:00:00,1355.1333333333334,2446099.7333333334
2016-05-14 20:00:00,1563.8666666666666,2663041.066666667
2016-05-14 21:00:00,1671.6833333333334,2747132.533333333
2016-05-14 22:00:00,1544.8833333333334,2557363.2
2016-05-14 23:00:00,1442.3833333333334,2830295.466666667
2016-05-15 00:00:00,1524.5333333333333,3710825.6
2016-05-15 01:00:00,1482.6666666666667,3654150.6666666665
2016-05-15 02:00:00,1437.65,3601643.7333333334
2016-05-15 03:00:00,1377.9833333333333,3544784.0
2016-05-15 04:00:00,1335.8333333333333,3498665.6
2016-05-15 05:00:00,1286.6833333333334,3417810.1333333333
2016-05-15 06:00:00,1230.4833333333333,3467886.2666666666
2016-05-15 07:00:00,930.4,3107034.2666666666
2016-05-15 08:00:00,740.5833333333334,2832577.3333333335
2016-05-15 09:00:00,756.5166666666667,2761761.466666667
2016-05-15 10:00:00,521.3166666666667,2505873.066666667
2016-05-15 11:00:00,413.6333333333333,2398506.6666666665
2016-05-15 12:00:00,480.4,2475699.2
2016-05-15 13:00:00,339.8666666666667,2183236.2666666666
2016-05-15 14:00:00,285.76666666666665,1891558.4
2016-05-15 15:00:00,217.48333333333332,1497642.6666666667
2016-05-15 16:00:00,317.68333333333334,1910371.3333333333
2016-05-15 17:00:00,192.56666666666666,1274356.2666666666
2016-05-15 18:00:00,160.53333333333333,1007058.1333333333
2016-05-15 19:00:00,125.63333333333334,973800.5333333333
2016-05-15 20:00:00,87.43333333333334,937486.4
2016-05-15 21:00:00,84.61666666666666,986441.0666666667
2016-05-15 22:00:00,85.88333333333334,1108253.3333333333
2016-05-15 23:00:00,45.766666666666666,911447.4666666667
2016-05-16 00:00:00,113.45,1734440.5333333334
2016-05-16 01:00:00,108.91666666666667,1707240.5333333334
2016-05-16 02:00:00,39.733333333333334,897220.2666666667
2016-05-16 03:00:00,39.46666666666667,890858.6666666666
2016-05-16 04:00:00,39.06666666666667,889220.2666666667
2016-05-16 05:00:00,35.15,763886.9333333333
2016-05-16 06:00:00,30.55,611576.0
2016-05-16 07:00:00,32.483333333333334,573277.3333333334
2016-05-16 08:00:00,38.7,579084.8
2016-05-16 09:00:00,111.66666666666667,656792.6
2016-05-16 10:00:00,141.81666666666666,1270807.0
2016-05-16 11:00:00,238.21666666666667,1403509.3
2016-05-16 12:00:00,296.9166666666667,1494572.1333333333
2016-05-16 13:00:00,293.3333333333333,1460294.8333333333
2016-05-16 14:00:00,289.71666666666664,1359527.3833333333
2016-05-16 15:00:00,286.23333333333335,1285666.9333333333
2016-05-16 16:00:00,287.55,1290292.9
2016-05-16 17:00:00,277.5833333333333,1275507.2
2016-05-16 18:00:00,242.66666666666666,1156330.6666666667
2016-05-16 19:00:00,193.83333333333334,1004949.3333333334
2016-05-16 20:00:00,190.88333333333333,991365.8666666667
2016-05-16 21:00:00,184.63333333333333,885405.3333333334
2016-05-16 22:00:00,170.83333333333334,781397.3333333334
2016-05-16 23:00:00,165.43333333333334,775867.7333333333
2016-05-17 00:00:00,163.0,773376.0
2016-05-17 01:00:00,162.23333333333332,772590.9333333333
2016-05-17 02:00:00,104.88333333333334,543470.9333333333
2016-05-17 03:00:00,31.516666666666666,245521.06666666668
2016-05-17 04:00:00,29.433333333333334,243387.73333333334
2016-05-17 05:00:00,23.683333333333334,183961.6
2016-05-17 06:00:00,17.233333333333334,68846.93333333333
2016-05-17 07:00:00,15.033333333333333,66594.13333333333
2016-05-17 08:00:00,14.0,65536.0
2016-05-17 09:00:00,14.0,65536.0
2016-05-17 10:00:00,14.0,65536.0
2016-05-17 11:00:00,14.0,65536.0
2016-05-17 12:00:00,14.0,65536.0
2016-05-17 13:00:00,14.0,65536.0
2016-05-17 14:00:00,14.0,65536.0
2016-05-17 15:00:00,14.0,65536.0
2016-05-17 16:00:00,13.983333333333333,65399.46666666667
2016-05-17 17:00:00,13.0,57344.0
2016-05-17 18:00:00,13.0,57344.0
2016-05-17 19:00:00,13.0,57344.0
2016-05-17 20:00:00,13.0,57344.0
2016-05-17 21:00:00,12.416666666666666,52565.333333333336
2016-05-17 22:00:00,12.0,49152.0
2016-05-17 23:00:00,12.0,49152.0
2016-05-18 00:00:00,3.0,12288.0
2016-05-18 01:00:00,0.0,0.0
2016-05-18 02:00:00,0.0,0.0
2016-05-18 03:00:00,0.0,0.0
2016-05-18 04:00:00,0.0,0.0
2016-05-18 05:00:00,0.0,0.0
2016-05-18 06:00:00,0.0,0.0
2016-05-18 07:00:00,0.0,0.0
2016-05-18 08:00:00,0.0,0.0
2016-05-18 09:00:00,0.0,0.0
2016-05-18 10:00:00,0.0,0.0
2016-05-18 11:00:00,0.0,0.0
2016-05-18 12:00:00,0.0,0.0
2016-05-18 13:00:00,0.016666666666666666,17.066666666666666
2016-05-18 14:00:00,0.0,0.0
2016-05-18 15:00:00,0.0,0.0
2016-05-18 16:00:00,368.5,2699994.4
2016-05-18 17:00:00,2257.2,13248748.35
2016-05-18 18:00:00,3351.1,14569559.183333334
2016-05-18 19:00:00,4711.383333333333,12785237.566666666
2016-05-18 20:00:00,4797.133333333333,12934221.916666666
2016-05-18 21:00:00,4798.9,13117457.35
2016-05-18 22:00:00,4646.45,12854985.65
2016-05-18 23:00:00,4444.966666666666,10298082.683333334
2016-05-19 00:00:00,4301.65,9162633.333333334
2016-05-19 01:00:00,4206.183333333333,8869775.333333334
2016-05-19 02:00:00,4325.883333333333,8896606.133333333
2016-05-19 03:00:00,4224.966666666666,8316806.0
2016-05-19 04:00:00,3963.35,7088663.066666666
2016-05-19 05:00:00,3765.133333333333,6185764.4
2016-05-19 06:00:00,3473.866666666667,5357321.333333333
2016-05-19 07:00:00,3523.633333333333,5534527.033333333
2016-05-19 08:00:00,3555.8,5800474.3
2016-05-19 09:00:00,3600.9166666666665,5823210.933333334
2016-05-19 10:00:00,3848.9333333333334,6322467.8
2016-05-19 11:00:00,3782.016666666667,6277626.766666667
2016-05-19 12:00:00,3824.7166666666667,6445256.9
2016-05-19 13:00:00,3970.3333333333335,7030667.2
2016-05-19 14:00:00,3929.766666666667,6710162.8
2016-05-19 15:00:00,3843.9666666666667,6763526.533333333
2016-05-19 16:00:00,3830.0833333333335,7119221.6
2016-05-19 17:00:00,3777.25,7394686.933333334
2016-05-19 18:00:00,3721.2833333333333,7522574.766666667
2016-05-19 19:00:00,3473.9,5898048.583333333
2016-05-19 20:00:00,3561.616666666667,5957699.4
2016-05-19 21:00:00,4617.65,9929207.566666666
2016-05-19 22:00:00,4153.45,8066216.95
2016-05-19 23:00:00,3690.05,6869460.733333333
2016-05-20 00:00:00,3462.516666666667,6197845.666666667
2016-05-20 01:00:00,3552.2166666666667,6665895.25
2016-05-20 02:00:00,3562.4333333333334,6278973.866666666
2016-05-20 03:00:00,3831.05,7949060.266666667
2016-05-20 04:00:00,3958.0333333333333,7589071.866666666
2016-05-20 05:00:00,3781.633333333333,7535712.266666667
2016-05-20 06:00:00,3620.766666666667,6560415.066666666
2016-05-20 07:00:00,3511.5666666666666,6318120.433333334
2016-05-20 08:00:00,3322.616666666667,5900801.433333334
2016-05-20 09:00:00,3270.85,5527453.866666666
2016-05-20 10:00:00,3321.883333333333,6120976.666666667
2016-05-20 11:00:00,3710.3166666666666,6515023.15
2016-05-20 12:00:00,2949.2166666666667,5902366.4
2016-05-20 13:00:00,3205.6666666666665,6734162.833333333
2016-05-20 14:00:00,3429.0333333333333,6897836.583333333
2016-05-20 15:00:00,3215.7166666666667,7793718.516666667
2016-05-20 16:00:00,3882.8,14660075.683333334
2016-05-20 17:00:00,3929.516666666667,12536809.333333334
2016-05-20 18:00:00,3568.6666666666665,9997920.266666668
2016-05-20 19:00:00,3359.483333333333,7287006.866666666
2016-05-20 20:00:00,3338.866666666667,7295536.733333333
2016-05-20 21:00:00,3489.0833333333335,7602552.866666666
2016-05-20 22:00:00,3176.9333333333334,6527728.516666667
2016-05-20 23:00:00,3160.483333333333,6374112.7
2016-05-21 00:00:00,3331.5333333333333,7159725.05
2016-05-21 01:00:00,3130.516666666667,5771247.666666667
2016-05-21 02:00:00,3364.383333333333,6496996.466666667
2016-05-21 03:00:00,3195.116666666667,5198534.0
2016-05-21 04:00:00,3185.95,5310542.0
2016-05-21 05:00:00,3052.4,5067695.866666666
2016-05-21 06:00:00,2861.5666666666666,4773120.4
2016-05-21 07:00:00,3098.116666666667,7490368.6
2016-05-21 08:00:00,3251.85,7896805.466666667
2016-05-21 09:00:00,3582.133333333333,9977493.6
2016-05-21 10:00:00,4485.366666666667,19785328.8
2016-05-21 11:00:00,4516.466666666666,20590045.866666667
2016-05-21 12:00:00,4639.333333333333,20766186.133333333
2016-05-21 13:00:00,4778.35,20628448.533333335
2016-05-21 14:00:00,5059.183333333333,20386361.016666666
2016-05-21 15:00:00,5019.65,18612839.733333334
2016-05-21 16:00:00,4660.95,14925258.933333334
2016-05-21 17:00:00,4545.433333333333,13965890.666666666
2016-05-21 18:00:00,4588.366666666667,12974221.866666667
2016-05-21 19:00:00,6205.683333333333,30523749.333333332
2016-05-21 20:00:00,5681.883333333333,27313534.4
2016-05-21 21:00:00,5257.8,23761528.533333335
2016-05-21 22:00:00,5197.3,23171286.4
2016-05-21 23:00:00,5186.233333333334,23077442.666666668
2016-05-22 00:00:00,5052.816666666667,21931297.066666666
2016-05-22 01:00:00,4987.533333333334,21359450.4
2016-05-22 02:00:00,4941.1,20415419.466666665
2016-05-22 03:00:00,4829.083333333333,19621334.933333334
2016-05-22 04:00:00,4742.533333333334,19087076.533333335
2016-05-22 05:00:00,4644.233333333334,18469953.866666667
2016-05-22 06:00:00,4529.05,17359368.8
2016-05-22 07:00:00,4290.333333333333,15294389.066666666
2016-05-22 08:00:00,4041.05,13119782.666666666
2016-05-22 09:00:00,3818.4333333333334,11272478.4
2016-05-22 10:00:00,3588.633333333333,9692910.133333333
2016-05-22 11:00:00,3429.8,8269586.8
2016-05-22 12:00:00,3315.7,7824826.666666667
2016-05-22 13:00:00,3298.85,8060125.333333333
2016-05-22 14:00:00,3221.65,7605838.133333334
2016-05-22 15:00:00,3230.8,7534246.8
2016-05-22 16:00:00,3203.4,7355304.966666667
2016-05-22 17:00:00,3068.383333333333,6732211.733333333
2016-05-22 18:00:00,2942.3166666666666,6156008.533333333
2016-05-22 19:00:00,2797.633333333333,5257458.133333334
2016-05-22 20:00:00,2803.65,5012422.933333334
2016-05-22 21:00:00,2784.383333333333,5198455.466666667
2016-05-22 22:00:00,2754.0333333333333,5210506.0
2016-05-22 23:00:00,2936.7833333333333,5756580.233333333
2016-05-23 00:00:00,2592.7833333333333,4540991.166666667
2016-05-23 01:00:00,2606.5833333333335,4413129.333333333
2016-05-23 02:00:00,3027.8333333333335,5603188.266666667
2016-05-23 03:00:00,2384.8,3502997.6
2016-05-23 04:00:00,2312.6833333333334,3343496.8
2016-05-23 05:00:00,2278.65,3250537.6
2016-05-23 06:00:00,2209.6833333333334,3096686.4
2016-05-23 07:00:00,2248.383333333333,3148792.533333333
2016-05-23 08:00:00,2529.1833333333334,3783164.8
2016-05-23 09:00:00,2915.8166666666666,4665113.6
2016-05-23 10:00:00,3107.3,6282777.6
2016-05-23 11:00:00,4293.116666666667,16721810.4
2016-05-23 12:00:00,4891.916666666667,22651268.0
2016-05-23 13:00:00,5093.7,23717254.133333333
2016-05-23 14:00:00,5399.916666666667,25164126.133333333
2016-05-23 15:00:00,5416.966666666666,23682286.0
2016-05-23 16:00:00,5244.3,23702285.066666666
2016-05-23 17:00:00,6896.15,26710186.333333332
2016-05-23 18:00:00,5469.883333333333,24900923.733333334
2016-05-23 19:00:00,4951.016666666666,23220622.4
2016-05-23 20:00:00,4892.35,23169881.6
2016-05-23 21:00:00,8792.733333333334,36905672.8
2016-05-23 22:00:00,8866.966666666667,36709269.733333334
2016-05-23 23:00:00,8204.1,34654963.733333334
2016-05-24 00:00:00,7624.55,33066166.4
2016-05-24 01:00:00,7055.816666666667,31382396.0
2016-05-24 02:00:00,6718.616666666667,30558509.466666665
2016-05-24 03:00:00,6589.016666666666,30108235.6
2016-05-24 04:00:00,6385.533333333334,29485290.133333333
2016-05-24 05:00:00,6038.45,28219677.6
2016-05-24 06:00:00,5666.483333333334,26683223.4
2016-05-24 07:00:00,5324.983333333334,25445183.333333332
2016-05-24 08:00:00,4976.116666666667,24112740.0
2016-05-24 09:00:00,4792.716666666666,22908674.933333334
2016-05-24 10:00:00,4823.2,21989848.333333332
2016-05-24 11:00:00,5831.866666666667,22756147.866666667
2016-05-24 12:00:00,5336.583333333333,20290189.733333334
2016-05-24 13:00:00,5121.766666666666,18390372.666666668
2016-05-24 14:00:00,4845.4,16842703.933333334
2016-05-24 15:00:00,4737.55,19743469.066666666
2016-05-24 16:00:00,4962.283333333334,23200817.333333332
2016-05-24 17:00:00,4833.683333333333,19579900.5
2016-05-24 18:00:00,4636.466666666666,16881459.733333334
2016-05-24 19:00:00,4416.75,15158964.666666666
2016-05-24 20:00:00,3936.883333333333,12376978.933333334
2016-05-24 21:00:00,5574.65,28954549.333333332
2016-05-24 22:00:00,5913.883333333333,30742204.666666668
2016-05-24 23:00:00,6276.516666666666,31442554.666666668
2016-05-25 00:00:00,6278.733333333334,31312564.0
2016-05-25 01:00:00,6160.85,30831753.6
2016-05-25 02:00:00,6088.683333333333,30602396.0
2016-05-25 03:00:00,5825.633333333333,29831705.333333332
2016-05-25 04:00:00,5594.45,29035829.333333332
2016-05-25 05:00:00,5548.4,28759726.666666668
2016-05-25 06:00:00,5493.866666666667,28361561.866666667
2016-05-25 07:00:00,5395.95,27587947.733333334
2016-05-25 08:00:00,5272.85,26649823.2
2016-05-25 09:00:00,5262.6,26027633.066666666
2016-05-25 10:00:00,5329.466666666666,25587426.4
2016-05-25 11:00:00,5562.2,26041028.4
2016-05-25 12:00:00,5726.866666666667,28085896.433333334
2016-05-25 13:00:00,7060.483333333334,28608214.9
2016-05-25 14:00:00,11840.7,40855325.8
2016-05-25 15:00:00,9096.85,34777436.93333333
2016-05-25 16:00:00,6844.933333333333,29191941.2
2016-05-25 17:00:00,7697.533333333334,30273292.466666665
2016-05-25 18:00:00,6783.15,28429612.783333335
2016-05-25 19:00:00,6589.633333333333,34780329.6
2016-05-25 20:00:00,7790.483333333334,62036872.0
2016-05-25 21:00:00,8355.333333333334,66193588.8
2016-05-25 22:00:00,8037.383333333333,61795853.6
2016-05-25 23:00:00,7898.816666666667,60178456.0
2016-05-26 00:00:00,7840.266666666666,57381664.666666664
2016-05-26 01:00:00,7849.933333333333,55235588.53333333
2016-05-26 02:00:00,7875.383333333333,54126527.733333334
2016-05-26 03:00:00,7060.45,46646205.6
2016-05-26 04:00:00,5991.1,35327906.0
2016-05-26 05:00:00,5138.8,24620280.533333335
2016-05-26 06:00:00,4702.833333333333,18771186.133333333
2016-05-26 07:00:00,4472.9,15570850.133333333
2016-05-26 08:00:00,4290.85,12395187.466666667
2016-05-26 09:00:00,4576.3,13295007.666666666
2016-05-26 10:00:00,4827.35,12723867.8
2016-05-26 11:00:00,5057.416666666667,22624056.266666666
2016-05-26 12:00:00,4594.15,9752087.3
2016-05-26 13:00:00,4522.533333333334,9319870.95
2016-05-26 14:00:00,8676.3,18939898.8
2016-05-26 15:00:00,9293.15,19343775.2
2016-05-26 16:00:00,9401.3,28412805.0
2016-05-26 17:00:00,8897.2,31330548.666666668
2016-05-26 18:00:00,8287.966666666667,27742535.466666665
2016-05-26 19:00:00,8459.283333333333,25140119.466666665
2016-05-26 20:00:00,7994.383333333333,23939413.866666667
2016-05-26 21:00:00,7143.716666666666,19528758.4
2016-05-26 22:00:00,7950.066666666667,42871178.13333333
2016-05-26 23:00:00,7927.266666666666,49445880.266666666
2016-05-27 00:00:00,7583.333333333333,48429318.4
2016-05-27 01:00:00,7650.833333333333,47416747.2
2016-05-27 02:00:00,7748.483333333334,46943759.333333336
2016-05-27 03:00:00,7442.083333333333,45619034.13333333
2016-05-27 04:00:00,7297.05,44888829.86666667
2016-05-27 05:00:00,7112.45,44520139.2
2016-05-27 06:00:00,6812.35,43867333.333333336
2016-05-27 07:00:00,6647.216666666666,43690685.86666667
2016-05-27 08:00:00,6452.366666666667,43870584.8
2016-05-27 09:00:00,6243.75,43051686.13333333
2016-05-27 10:00:00,6219.8,44439341.06666667
2016-05-27 11:00:00,6518.75,49690719.733333334
2016-05-27 12:00:00,6341.183333333333,48537212.666666664
2016-05-27 13:00:00,6348.633333333333,45525880.3
2016-05-27 14:00:00,6659.966666666666,45666677.8
2016-05-27 15:00:00,6437.95,42807759.86666667
2016-05-27 16:00:00,6066.183333333333,36223333.6
2016-05-27 17:00:00,8070.733333333334,56902379.46666667
2016-05-27 18:00:00,7766.716666666666,52041691.96666667
2016-05-27 19:00:00,7502.616666666667,47603526.13333333
2016-05-27 20:00:00,7395.516666666666,45299103.86666667
2016-05-27 21:00:00,8051.733333333334,48026939.733333334
2016-05-27 22:00:00,7955.266666666666,44898053.333333336
2016-05-27 23:00:00,7919.183333333333,43433312.266666666
2016-05-28 00:00:00,8040.666666666667,43690645.86666667
2016-05-28 01:00:00,7826.95,41788847.46666667
2016-05-28 02:00:00,7581.0,39866234.46666667
2016-05-28 03:00:00,7426.1,38743652.4
2016-05-28 04:00:00,7114.1,36354231.2
2016-05-28 05:00:00,6834.25,34866463.2
2016-05-28 06:00:00,6512.033333333334,33215063.733333334
2016-05-28 07:00:00,6254.483333333334,31433435.2
2016-05-28 08:00:00,8683.683333333332,29347096.166666668
2016-05-28 09:00:00,14963.95,29310989.966666665
2016-05-28 10:00:00,14873.85,27859930.633333333
2016-05-28 11:00:00,15065.9,26663089.366666667
2016-05-28 12:00:00,14615.616666666667,22651639.733333334
2016-05-28 13:00:00,14144.316666666668,19994912.766666666
2016-05-28 14:00:00,12981.3,16496170.3
2016-05-28 15:00:00,11711.633333333333,13144043.166666666
2016-05-28 16:00:00,9960.2,11724562.733333332
2016-05-28 17:00:00,7872.016666666666,10383779.8
2016-05-28 18:00:00,6193.133333333333,7835404.166666667
2016-05-28 19:00:00,5557.7,10176973.266666668
2016-05-28 20:00:00,4903.6,8656127.933333334
2016-05-28 21:00:00,4579.95,8568155.366666667
2016-05-28 22:00:00,4223.116666666667,8679505.7
2016-05-28 23:00:00,3927.883333333333,7701391.666666667
2016-05-29 00:00:00,4099.383333333333,9466126.566666666
2016-05-29 01:00:00,3721.55,8253509.866666666
2016-05-29 02:00:00,3746.9166666666665,8017128.0
2016-05-29 03:00:00,3693.6666666666665,7679616.533333333
2016-05-29 04:00:00,3568.9333333333334,6900781.866666666
2016-05-29 05:00:00,3500.0333333333333,6327051.733333333
2016-05-29 06:00:00,3444.116666666667,6090593.066666666
2016-05-29 07:00:00,3400.6666666666665,6049428.266666667
2016-05-29 08:00:00,3291.7,5850652.8
2016-05-29 09:00:00,3168.4166666666665,5503015.866666666
2016-05-29 10:00:00,3246.5,6098504.266666667
2016-05-29 11:00:00,3470.65,7314717.866666666
2016-05-29 12:00:00,3372.0833333333335,7035404.0
2016-05-29 13:00:00,3207.0666666666666,6512452.266666667
2016-05-29 14:00:00,2935.983333333333,5572898.133333334
2016-05-29 15:00:00,3475.983333333333,7216240.266666667
2016-05-29 16:00:00,3458.9166666666665,7022992.533333333
2016-05-29 17:00:00,3904.0666666666666,11607595.466666667
2016-05-29 18:00:00,3528.6666666666665,8211207.466666667
2016-05-29 19:00:00,7961.983333333334,16432251.466666667
2016-05-29 20:00:00,7249.583333333333,14710896.533333333
2016-05-29 21:00:00,3289.7166666666667,6507091.066666666
2016-05-29 22:00:00,3178.233333333333,6803247.8
2016-05-29 23:00:00,3958.5,7095097.0
2016-05-30 00:00:00,2850.95,5762609.483333333
2016-05-30 01:00:00,2697.5,5570918.133333334
2016-05-30 02:00:00,2523.5833333333335,5134029.066666666
2016-05-30 03:00:00,2469.266666666667,4630227.466666667
2016-05-30 04:00:00,2411.366666666667,4499360.266666667
2016-05-30 05:00:00,2309.8333333333335,4370202.933333334
2016-05-30 06:00:00,2284.15,4345603.8
2016-05-30 07:00:00,2229.383333333333,4283806.533333333
2016-05-30 08:00:00,2274.2833333333333,4301404.533333333
2016-05-30 09:00:00,2448.8,4516158.666666667
2016-05-30 10:00:00,2810.4166666666665,5738177.866666666
2016-05-30 11:00:00,2613.4333333333334,5485286.666666667
2016-05-30 12:00:00,2568.233333333333,5789153.916666667
2016-05-30 13:00:00,2605.85,7208975.55
2016-05-30 14:00:00,2716.05,7381402.766666667
2016-05-30 15:00:00,2456.9333333333334,7148205.283333333
2016-05-30 16:00:00,2498.95,8380683.05
2016-05-30 17:00:00,2340.7833333333333,7716044.2
2016-05-30 18:00:00,3028.2166666666667,9096213.733333332
2016-05-30 19:00:00,4739.766666666666,9117294.0
2016-05-30 20:00:00,4795.5,9640288.533333333
2016-05-30 21:00:00,4839.3,10842394.0
2016-05-30 22:00:00,4560.85,8475984.266666668
2016-05-30 23:00:00,4716.566666666667,8919960.666666666
2016-05-31 00:00:00,4483.1,7858975.533333333
2016-05-31 01:00:00,4317.983333333334,7198864.666666667
2016-05-31 02:00:00,4316.933333333333,7598104.533333333
2016-05-31 03:00:00,4299.366666666667,7293908.8
2016-05-31 04:00:00,4204.8,7257514.666666667
2016-05-31 05:00:00,4149.783333333334,6990450.933333334
2016-05-31 06:00:00,4449.416666666667,7587032.8
2016-05-31 07:00:00,4487.416666666667,7660540.266666667
2016-05-31 08:00:00,4493.733333333334,7964716.333333333
2016-05-31 09:00:00,4468.333333333333,7863533.866666666
2016-05-31 10:00:00,5831.083333333333,14046197.8
2016-05-31 11:00:00,7211.683333333333,15414386.466666667
2016-05-31 12:00:00,4280.766666666666,9025008.166666666
2016-05-31 13:00:00,4980.05,11679274.4
2016-05-31 14:00:00,5685.6,10736907.916666666
2016-05-31 15:00:00,5671.233333333334,11088487.266666668
2016-05-31 16:00:00,5636.35,11760325.066666666
2016-05-31 17:00:00,4517.4,8902181.066666666
2016-05-31 18:00:00,4913.55,8188932.533333333
2016-05-31 19:00:00,4858.733333333334,7976379.45
2016-05-31 20:00:00,5015.616666666667,8771205.083333334
2016-05-31 21:00:00,5393.466666666666,9631096.533333333
2016-05-31 22:00:00,5748.433333333333,11724971.066666666
2016-05-31 23:00:00,5615.05,13936824.666666666
2016-06-01 00:00:00,5562.833333333333,13715762.933333334
2016-06-01 01:00:00,5482.1,12714810.666666666
2016-06-01 02:00:00,5224.133333333333,11846474.933333334
2016-06-01 03:00:00,5110.183333333333,11658182.133333333
2016-06-01 04:00:00,4960.933333333333,10405346.933333334
2016-06-01 05:00:00,4676.716666666666,7550422.333333333
2016-06-01 06:00:00,4620.666666666667,7224930.0
2016-06-01 07:00:00,4658.066666666667,7633445.2
2016-06-01 08:00:00,4893.216666666666,9157345.333333334
2016-06-01 09:00:00,5537.0,10583395.333333334
2016-06-01 10:00:00,5846.516666666666,13366228.866666667
2016-06-01 11:00:00,6610.483333333334,18167656.1
2016-06-01 12:00:00,6436.533333333334,18305946.633333333
2016-06-01 13:00:00,6443.766666666666,17094640.1
2016-06-01 14:00:00,6370.9,15463204.333333334
2016-06-01 15:00:00,6889.916666666667,19274712.333333332
2016-06-01 16:00:00,8531.9,30535488.9
2016-06-01 17:00:00,8950.666666666666,19484018.133333333
2016-06-01 18:00:00,8696.966666666667,15538839.866666667
2016-06-01 19:00:00,8516.733333333334,14849458.4
2016-06-01 20:00:00,8292.133333333333,14932989.933333334
2016-06-01 21:00:00,8221.383333333333,13997641.133333333
2016-06-01 22:00:00,8408.6,15233142.816666666
2016-06-01 23:00:00,8100.666666666667,13972541.766666668
2016-06-02 00:00:00,7854.716666666666,13429438.666666666
2016-06-02 01:00:00,7704.55,13011418.0
2016-06-02 02:00:00,7542.316666666667,12606605.733333332
2016-06-02 03:00:00,7338.416666666667,11981288.8
2016-06-02 04:00:00,7210.433333333333,11960630.8
2016-06-02 05:00:00,7099.666666666667,11428273.333333334
2016-06-02 06:00:00,7004.85,11186671.866666667
2016-06-02 07:00:00,6654.533333333334,10694619.2
2016-06-02 08:00:00,6471.85,10372616.0
2016-06-02 09:00:00,6428.133333333333,10232090.4
2016-06-02 10:00:00,6384.0,10400326.533333333
2016-06-02 11:00:00,6473.483333333334,10973155.333333334
2016-06-02 12:00:00,6708.75,14445874.166666666
2016-06-02 13:00:00,6695.283333333334,15024267.266666668
2016-06-02 14:00:00,6687.416666666667,16834470.066666666
2016-06-02 15:00:00,7391.616666666667,18939211.4
2016-06-02 16:00:00,9071.333333333334,23064071.883333333
2016-06-02 17:00:00,7883.533333333334,20491132.066666666
2016-06-02 18:00:00,7796.216666666666,19919942.9
2016-06-02 19:00:00,9570.633333333333,20701416.483333334
2016-06-02 20:00:00,9558.166666666666,20539758.316666666
2016-06-02 21:00:00,9399.683333333332,19179764.616666667
2016-06-02 22:00:00,9805.133333333333,20468024.733333334
2016-06-02 23:00:00,10414.883333333333,23134351.6
2016-06-03 00:00:00,10442.3,25638213.666666668
2016-06-03 01:00:00,13402.016666666666,72094403.8
2016-06-03 02:00:00,21200.15,200323313.86666667
2016-06-03 03:00:00,21021.716666666667,198590576.33333334
2016-06-03 04:00:00,20784.233333333334,197451641.6
2016-06-03 05:00:00,20574.033333333333,196521698.6
2016-06-03 06:00:00,20448.9,195868986.4
2016-06-03 07:00:00,20513.616666666665,195398851.46666667
2016-06-03 08:00:00,21397.5,196463896.13333333
2016-06-03 09:00:00,20269.066666666666,190291965.28333333
2016-06-03 10:00:00,19932.833333333332,185029062.53333333
2016-06-03 11:00:00,20700.566666666666,203073416.13333333
2016-06-03 12:00:00,20072.433333333334,200128743.76666668
2016-06-03 13:00:00,19468.266666666666,193085302.96666667
2016-06-03 14:00:00,18903.283333333333,185001063.28333333
2016-06-03 15:00:00,18196.25,174847588.15
2016-06-03 16:00:00,17781.516666666666,166620106.48333332
2016-06-03 17:00:00,16693.683333333334,151178853.8
2016-06-03 18:00:00,15865.116666666667,137702078.56666666
2016-06-03 19:00:00,15005.966666666667,122061805.05
2016-06-03 20:00:00,13625.95,102086938.93333334
2016-06-03 21:00:00,12921.616666666667,94401645.25
2016-06-03 22:00:00,11869.766666666666,74939346.16666667
2016-06-03 23:00:00,11327.816666666668,65069993.46666667
2016-06-04 00:00:00,10882.033333333333,58413898.13333333
2016-06-04 01:00:00,13728.5,59915464.86666667
2016-06-04 02:00:00,13812.433333333332,51583798.3
2016-06-04 03:00:00,13457.866666666667,47913635.5
2016-06-04 04:00:00,11230.7,41174544.7
2016-06-04 05:00:00,10098.25,36546546.13333333
2016-06-04 06:00:00,9287.716666666667,32727364.533333335
2016-06-04 07:00:00,8778.283333333333,29780432.733333334
2016-06-04 08:00:00,8687.933333333332,28374729.833333332
2016-06-04 09:00:00,8533.5,28094710.433333334
2016-06-04 10:00:00,8339.516666666666,27746726.816666666
2016-06-04 11:00:00,8200.516666666666,26622385.733333334
2016-06-04 12:00:00,7985.016666666666,26779762.533333335
2016-06-04 13:00:00,7629.333333333333,24382191.766666666
2016-06-04 14:00:00,7225.983333333334,21198103.6
2016-06-04 15:00:00,6864.833333333333,17881066.733333334
2016-06-04 16:00:00,6539.016666666666,15897716.083333334
2016-06-04 17:00:00,6425.116666666667,15034104.8
2016-06-04 18:00:00,6327.816666666667,14708918.933333334
2016-06-04 19:00:00,6262.2,14577638.266666668
2016-06-04 20:00:00,6247.516666666666,14008102.9
2016-06-04 21:00:00,6200.766666666666,13369598.183333334
2016-06-04 22:00:00,6469.883333333333,16985842.116666667
2016-06-04 23:00:00,6534.966666666666,17069995.433333334
2016-06-05 00:00:00,11304.266666666666,27359808.633333333
2016-06-05 01:00:00,11226.883333333333,26983256.9
2016-06-05 02:00:00,11000.2,32058854.233333334
2016-06-05 03:00:00,7551.133333333333,15926520.3
2016-06-05 04:00:00,6456.7,12731627.166666666
2016-06-05 05:00:00,5673.316666666667,11003063.966666667
2016-06-05 06:00:00,5217.766666666666,9649605.0
2016-06-05 07:00:00,5069.216666666666,9486114.366666667
2016-06-05 08:00:00,5830.533333333334,25639390.5
2016-06-05 09:00:00,8459.933333333332,79536752.73333333
2016-06-05 10:00:00,12183.666666666666,88954047.2
2016-06-05 11:00:00,12544.583333333334,100551038.06666666
2016-06-05 12:00:00,10691.733333333334,97876742.4
2016-06-05 13:00:00,8639.7,83270381.6
2016-06-05 14:00:00,10851.716666666667,112107574.93333334
2016-06-05 15:00:00,8782.95,90944614.73333333
2016-06-05 16:00:00,8045.416666666667,84248020.0
2016-06-05 17:00:00,10938.016666666666,111041007.33333333
2016-06-05 18:00:00,18926.366666666665,174220061.6
2016-06-05 19:00:00,17982.416666666668,189684807.33333334
2016-06-05 20:00:00,10516.766666666666,116229499.33333333
2016-06-05 21:00:00,8315.1,93398087.06666666
2016-06-05 22:00:00,7414.8,86426316.66666667
2016-06-05 23:00:00,7260.133333333333,84544009.03333333
2016-06-06 00:00:00,6894.183333333333,75723062.46666667
2016-06-06 01:00:00,6316.566666666667,57687248.266666666
2016-06-06 02:00:00,5948.7,51056439.06666667
2016-06-06 03:00:00,5554.883333333333,45389893.0
2016-06-06 04:00:00,5132.05,38753478.8
2016-06-06 05:00:00,4955.066666666667,34226285.86666667
2016-06-06 06:00:00,4516.616666666667,28591741.066666666
2016-06-06 07:00:00,4364.833333333333,24964670.666666668
2016-06-06 08:00:00,4492.466666666666,22285880.933333334
2016-06-06 09:00:00,4005.116666666667,19527624.0
2016-06-06 10:00:00,3555.35,17346753.55
2016-06-06 11:00:00,9228.8,27945625.333333332
2016-06-06 12:00:00,12832.95,34253437.2
2016-06-06 13:00:00,12709.016666666666,32765742.233333334
2016-06-06 14:00:00,12795.4,31776922.3
2016-06-06 15:00:00,19023.983333333334,45322865.38333333
2016-06-06 16:00:00,16278.05,37762770.56666667
2016-06-06 17:00:00,13728.016666666666,33060510.0
2016-06-06 18:00:00,13227.616666666667,30198913.266666666
2016-06-06 19:00:00,12830.15,28881695.6
2016-06-06 20:00:00,12372.383333333333,27988375.5
2016-06-06 21:00:00,12338.116666666667,29750089.316666666
2016-06-06 22:00:00,12090.983333333334,27664778.933333334
2016-06-06 23:00:00,11877.333333333334,26634970.133333333
2016-06-07 00:00:00,11774.916666666666,26454126.466666665
2016-06-07 01:00:00,11826.9,30052961.5
2016-06-07 02:00:00,11805.283333333333,29946973.5
2016-06-07 03:00:00,11753.583333333334,35685933.13333333
2016-06-07 04:00:00,11443.1,35114944.43333333
2016-06-07 05:00:00,10683.816666666668,35163287.4
2016-06-07 06:00:00,8909.966666666667,22025728.5
2016-06-07 07:00:00,8903.25,20262561.983333334
2016-06-07 08:00:00,9279.183333333332,20633029.25
2016-06-07 09:00:00,9591.666666666666,20969532.15
2016-06-07 10:00:00,10037.783333333333,25623563.7
2016-06-07 11:00:00,9702.433333333332,23334034.533333335
2016-06-07 12:00:00,9543.683333333332,22032187.1
2016-06-07 13:00:00,9213.3,20960691.733333334
2016-06-07 14:00:00,9243.85,37140864.75
2016-06-07 15:00:00,9829.85,39449595.86666667
2016-06-07 16:00:00,17022.733333333334,53474972.6
2016-06-07 17:00:00,11736.666666666666,39256615.766666666
2016-06-07 18:00:00,9567.366666666667,28511542.4
2016-06-07 19:00:00,9108.166666666666,25512389.966666665
2016-06-07 20:00:00,9378.266666666666,27273952.4
2016-06-07 21:00:00,8587.133333333333,30004500.066666666
2016-06-07 22:00:00,7885.0,22571472.466666665
2016-06-07 23:00:00,7429.066666666667,18951282.533333335
2016-06-08 00:00:00,6967.716666666666,17547095.5
2016-06-08 01:00:00,6607.716666666666,26808063.966666665
2016-06-08 02:00:00,6045.65,26588650.466666665
2016-06-08 03:00:00,5169.5,16758784.433333334
2016-06-08 04:00:00,4629.9,13141137.7
2016-06-08 05:00:00,3914.5,10843270.4
2016-06-08 06:00:00,3329.9333333333334,19172743.7
2016-06-08 07:00:00,2999.2,16825049.7
2016-06-08 08:00:00,2834.9166666666665,14886422.1
2016-06-08 09:00:00,2935.7166666666667,24521733.366666667
2016-06-08 10:00:00,2919.6,28839987.333333332
2016-06-08 11:00:00,2653.6,10204425.666666666
2016-06-08 12:00:00,2705.483333333333,9016444.433333334
2016-06-08 13:00:00,2878.35,19685727.0
2016-06-08 14:00:00,2921.6833333333334,29372839.433333334
2016-06-08 15:00:00,2646.6833333333334,11636191.0
2016-06-08 16:00:00,2616.883333333333,8622845.55
2016-06-08 17:00:00,2967.5833333333335,9358039.533333333
2016-06-08 18:00:00,3560.116666666667,10096304.7
2016-06-08 19:00:00,3475.25,9638201.8
2016-06-08 20:00:00,3395.9333333333334,8653283.8
2016-06-08 21:00:00,3198.516666666667,7512925.466666667
2016-06-08 22:00:00,3206.766666666667,7532220.533333333
2016-06-08 23:00:00,3423.6,15053221.666666666
2016-06-09 00:00:00,3277.116666666667,19023456.633333333
2016-06-09 01:00:00,3356.733333333333,10252474.666666666
2016-06-09 02:00:00,3150.45,7144922.8
2016-06-09 03:00:00,2987.15,7031589.466666667
2016-06-09 04:00:00,2741.9,6722299.533333333
2016-06-09 05:00:00,2460.4166666666665,6454610.133333334
2016-06-09 06:00:00,2259.366666666667,6271681.2
2016-06-09 07:00:00,2053.25,6234122.4
2016-06-09 08:00:00,1949.5,6104701.3
2016-06-09 09:00:00,1957.3333333333333,6498010.05
2016-06-09 10:00:00,2560.4166666666665,8278979.266666667
2016-06-09 11:00:00,2763.616666666667,10049459.433333334
2016-06-09 12:00:00,3377.116666666667,9830562.4
2016-06-09 13:00:00,3599.5833333333335,10690374.566666666
2016-06-09 14:00:00,3940.55,13288681.0
2016-06-09 15:00:00,5010.016666666666,13491344.8
2016-06-09 16:00:00,7974.0,15721317.966666667
2016-06-09 17:00:00,10940.25,21797687.133333333
2016-06-09 18:00:00,12153.816666666668,24866570.733333334
2016-06-09 19:00:00,7674.85,15741375.8
2016-06-09 20:00:00,7646.016666666666,15007480.633333333
2016-06-09 21:00:00,7725.933333333333,15064469.7
2016-06-09 22:00:00,7053.4,13622657.6
2016-06-09 23:00:00,6742.15,12696978.666666666
2016-06-10 00:00:00,6600.9,11743152.266666668
2016-06-10 01:00:00,6582.916666666667,14148344.533333333
2016-06-10 02:00:00,6666.283333333334,28040654.4
2016-06-10 03:00:00,6489.933333333333,19752928.6
2016-06-10 04:00:00,6414.85,18782841.866666667
2016-06-10 05:00:00,6355.033333333334,17485558.133333333
2016-06-10 06:00:00,6195.2,12567729.866666667
2016-06-10 07:00:00,6580.966666666666,14143624.1
2016-06-10 08:00:00,6323.783333333334,11624257.25
2016-06-10 09:00:00,6259.683333333333,11136114.55
2016-06-10 10:00:00,6886.633333333333,37127637.9
2016-06-10 11:00:00,8065.083333333333,41708314.916666664
2016-06-10 12:00:00,7716.533333333334,39183419.916666664
2016-06-10 13:00:00,18845.116666666665,58600579.733333334
2016-06-10 14:00:00,18704.616666666665,55453341.833333336
2016-06-10 15:00:00,9309.866666666667,31640063.65
2016-06-10 16:00:00,9210.566666666668,36190872.233333334
2016-06-10 17:00:00,8928.266666666666,36196717.11666667
2016-06-10 18:00:00,8403.116666666667,39116451.93333333
2016-06-10 19:00:00,8695.95,43802736.233333334
2016-06-10 20:00:00,7893.65,29815716.133333333
2016-06-10 21:00:00,7845.333333333333,22813151.8
2016-06-10 22:00:00,7710.266666666666,21340283.466666665
2016-06-10 23:00:00,8407.783333333333,23719038.266666666
2016-06-11 00:00:00,8662.983333333334,24628179.4
2016-06-11 01:00:00,9275.433333333332,28833301.2
2016-06-11 02:00:00,11208.366666666667,31791714.8
2016-06-11 03:00:00,10536.716666666667,21555545.866666667
2016-06-11 04:00:00,10297.85,20412287.6
2016-06-11 05:00:00,10191.066666666668,20028681.866666667
2016-06-11 06:00:00,10044.483333333334,19341987.733333334
2016-06-11 07:00:00,9928.583333333334,19672505.066666666
2016-06-11 08:00:00,9811.383333333333,18870751.733333334
2016-06-11 09:00:00,10203.716666666667,27435400.533333335
2016-06-11 10:00:00,9559.633333333333,18274698.4
2016-06-11 11:00:00,9346.25,17186964.0
2016-06-11 12:00:00,9160.866666666667,16881796.0
2016-06-11 13:00:00,8969.583333333334,16199316.4
2016-06-11 14:00:00,9226.666666666666,16048305.333333334
2016-06-11 15:00:00,9099.5,16626025.0
2016-06-11 16:00:00,9071.85,19947911.933333334
2016-06-11 17:00:00,8930.55,17435965.066666666
2016-06-11 18:00:00,8887.416666666666,16961303.2
2016-06-11 19:00:00,8767.066666666668,17653781.6
2016-06-11 20:00:00,8485.05,16148130.4
2016-06-11 21:00:00,8412.083333333334,16458148.533333333
2016-06-11 22:00:00,8300.8,16825063.2
2016-06-11 23:00:00,8102.183333333333,16787110.8
2016-06-12 00:00:00,7901.8,13793759.733333332
2016-06-12 01:00:00,8107.183333333333,19547772.533333335
2016-06-12 02:00:00,8316.316666666668,29751938.4
2016-06-12 03:00:00,7985.5,22722793.866666667
2016-06-12 04:00:00,7865.216666666666,18956566.4
2016-06-12 05:00:00,7722.65,18892282.666666668
2016-06-12 06:00:00,7119.833333333333,11612988.8
2016-06-12 07:00:00,7112.183333333333,12628052.8
2016-06-12 08:00:00,6957.616666666667,10410246.4
2016-06-12 09:00:00,7034.433333333333,13428819.733333332
2016-06-12 10:00:00,7200.8,19827628.666666668
2016-06-12 11:00:00,8061.166666666667,26586417.333333332
2016-06-12 12:00:00,9145.683333333332,118471777.6
2016-06-12 13:00:00,7668.1,15707591.133333333
2016-06-12 14:00:00,7820.85,14957616.0
2016-06-12 15:00:00,7773.483333333334,17577860.8
2016-06-12 16:00:00,9849.816666666668,61677385.333333336
2016-06-12 17:00:00,9915.083333333334,113181264.63333334
2016-06-12 18:00:00,8045.5,36037949.43333333
2016-06-12 19:00:00,7700.183333333333,22143154.266666666
2016-06-12 20:00:00,7590.1,20714735.466666665
2016-06-12 21:00:00,7532.75,18733372.933333334
2016-06-12 22:00:00,7409.616666666667,15039307.733333332
2016-06-12 23:00:00,7898.6,21098031.2
2016-06-13 00:00:00,7616.166666666667,17531979.2
2016-06-13 01:00:00,7014.566666666667,11637867.733333332
2016-06-13 02:00:00,6647.116666666667,11315999.2
2016-06-13 03:00:00,6479.15,10992670.933333334
2016-06-13 04:00:00,6362.533333333334,10812878.933333334
2016-06-13 05:00:00,6297.733333333334,10659712.0
2016-06-13 06:00:00,17655.283333333333,13510598.4
2016-06-13 07:00:00,18648.883333333335,13726174.4
2016-06-13 08:00:00,20043.066666666666,41472262.4
2016-06-13 09:00:00,19215.85,24234197.833333332
2016-06-13 10:00:00,19181.066666666666,21065709.4
2016-06-13 11:00:00,18981.683333333334,20221001.533333335
2016-06-13 12:00:00,18889.633333333335,21481203.2
2016-06-13 13:00:00,19250.266666666666,22192786.8
2016-06-13 14:00:00,19090.233333333334,20598139.166666668
2016-06-13 15:00:00,19932.616666666665,23985158.716666665
2016-06-13 16:00:00,20075.416666666668,23013624.0
2016-06-13 17:00:00,20610.2,38174088.78333333
2016-06-13 18:00:00,19867.5,25273476.333333332
2016-06-13 19:00:00,19425.383333333335,19456543.5
2016-06-13 20:00:00,19288.116666666665,18164699.1
2016-06-13 21:00:00,19650.55,20455784.733333334
2016-06-13 22:00:00,19683.266666666666,20958314.883333333
2016-06-13 23:00:00,19713.283333333333,20353795.866666667
2016-06-14 00:00:00,19789.35,20500210.766666666
2016-06-14 01:00:00,19643.233333333334,19574136.266666666
2016-06-14 02:00:00,19624.066666666666,20131109.066666666
2016-06-14 03:00:00,19629.133333333335,19331393.333333332
2016-06-14 04:00:00,19912.966666666667,28064261.066666666
2016-06-14 05:00:00,19633.816666666666,20991973.0
2016-06-14 06:00:00,19399.516666666666,18458386.666666668
2016-06-14 07:00:00,19315.783333333333,18024598.933333334
2016-06-14 08:00:00,19328.866666666665,18322736.8
2016-06-14 09:00:00,19280.8,17533419.2
2016-06-14 10:00:00,19296.633333333335,17783603.066666666
2016-06-14 11:00:00,19333.0,18429983.133333333
2016-06-14 12:00:00,19294.666666666668,19284100.0
2016-06-14 13:00:00,19371.583333333332,21059064.8
2016-06-14 14:00:00,20555.733333333334,31048662.266666666
2016-06-14 15:00:00,35846.26666666667,59404594.86666667
2016-06-14 16:00:00,41992.23333333333,67591052.5
2016-06-14 17:00:00,40579.5,63912589.96666667
2016-06-14 18:00:00,40188.55,63301932.416666664
2016-06-14 19:00:00,39221.55,59535651.8
2016-06-14 20:00:00,38079.63333333333,57488379.083333336
2016-06-14 21:00:00,36087.25,54105770.0
2016-06-14 22:00:00,33669.01666666667,49643198.666666664
2016-06-14 23:00:00,30130.816666666666,41090976.666666664
2016-06-15 00:00:00,27145.0,35685358.7
2016-06-15 01:00:00,25118.05,32063177.633333333
2016-06-15 02:00:00,23319.633333333335,28325858.466666665
2016-06-15 03:00:00,22166.45,28015120.4
2016-06-15 04:00:00,21687.75,39135922.53333333
2016-06-15 05:00:00,20428.716666666667,30730764.0
2016-06-15 06:00:00,19419.15,20167050.466666665
2016-06-15 07:00:00,18880.966666666667,17182398.133333333
2016-06-15 08:00:00,18538.833333333332,13949431.933333334
2016-06-15 09:00:00,18649.4,13438292.033333333
2016-06-15 10:00:00,19291.183333333334,16587483.366666667
2016-06-15 11:00:00,20042.616666666665,16418676.4
2016-06-15 12:00:00,19883.4,16365187.2
2016-06-15 13:00:00,19544.7,16517507.65
2016-06-15 14:00:00,19547.533333333333,24482661.5
2016-06-15 15:00:00,19688.283333333333,58219511.583333336
2016-06-15 16:00:00,21711.133333333335,208577397.46666667
2016-06-15 17:00:00,20143.416666666668,131819411.53333333
2016-06-15 18:00:00,18815.683333333334,47937425.333333336
2016-06-15 19:00:00,18337.216666666667,23191004.666666668
2016-06-15 20:00:00,18258.116666666665,20442957.333333332
2016-06-15 21:00:00,18931.533333333333,17665058.333333332
2016-06-15 22:00:00,19223.3,18187277.333333332
2016-06-15 23:00:00,21054.9,22500455.466666665
2016-06-16 00:00:00,20063.016666666666,21312620.2
2016-06-16 01:00:00,19104.75,20113924.966666665
2016-06-16 02:00:00,18843.516666666666,19180762.933333334
2016-06-16 03:00:00,18466.266666666666,15966365.433333334
2016-06-16 04:00:00,18967.316666666666,37767675.46666667
2016-06-16 05:00:00,18156.483333333334,19512459.333333332
2016-06-16 06:00:00,17803.033333333333,15235266.666666666
2016-06-16 07:00:00,17588.716666666667,14265550.8
2016-06-16 08:00:00,17776.75,14838537.466666667
2016-06-16 09:00:00,17886.816666666666,15140052.366666667
2016-06-16 10:00:00,17845.483333333334,15214745.95
2016-06-16 11:00:00,18143.95,20762613.4
2016-06-16 12:00:00,17649.183333333334,19350733.7
2016-06-16 13:00:00,17087.55,18465761.0
2016-06-16 14:00:00,17455.783333333333,25031779.95
2016-06-16 15:00:00,17191.216666666667,23836813.966666665
2016-06-16 16:00:00,16459.4,18045216.566666666
2016-06-16 17:00:00,15593.816666666668,18297667.85
2016-06-16 18:00:00,15400.4,23938787.733333334
2016-06-16 19:00:00,14914.583333333334,22922327.8
2016-06-16 20:00:00,14620.0,23019295.083333332
2016-06-16 21:00:00,14264.65,20793370.0
2016-06-16 22:00:00,13827.1,17189181.066666666
2016-06-16 23:00:00,13716.15,17230386.266666666
2016-06-17 00:00:00,13653.866666666667,17424573.366666667
2016-06-17 01:00:00,13478.15,17242808.0
2016-06-17 02:00:00,13422.333333333334,21132262.666666668
2016-06-17 03:00:00,13407.666666666666,23539680.266666666
2016-06-17 04:00:00,12946.816666666668,15461564.016666668
2016-06-17 05:00:00,12789.483333333334,13845271.733333332
2016-06-17 06:00:00,12727.283333333333,13676707.733333332
2016-06-17 07:00:00,12882.9,18356064.133333333
2016-06-17 08:00:00,12839.833333333334,14522463.866666667
2016-06-17 09:00:00,14209.416666666666,19037363.733333334
2016-06-17 10:00:00,13635.9,25462607.166666668
2016-06-17 11:00:00,12776.783333333333,18336332.066666666
2016-06-17 12:00:00,12341.166666666666,13870414.0
2016-06-17 13:00:00,12182.116666666667,12432386.8
2016-06-17 14:00:00,12222.55,14484015.266666668
2016-06-17 15:00:00,12145.983333333334,12808106.0
2016-06-17 16:00:00,13061.8,14278417.933333334
2016-06-17 17:00:00,13162.65,20547076.8
2016-06-17 18:00:00,13079.133333333333,16823489.6
2016-06-17 19:00:00,13354.216666666667,17031079.533333335
2016-06-17 20:00:00,13254.416666666666,16579938.266666668
2016-06-17 21:00:00,12807.383333333333,17683095.466666665
2016-06-17 22:00:00,12667.5,21411236.4
2016-06-17 23:00:00,12489.766666666666,21514797.6
2016-06-18 00:00:00,12051.083333333334,17954799.066666666
2016-06-18 01:00:00,11742.15,16114239.866666667
2016-06-18 02:00:00,11518.833333333334,14996658.933333334
2016-06-18 03:00:00,11324.683333333332,14323515.6
2016-06-18 04:00:00,11218.733333333334,14184334.133333333
2016-06-18 05:00:00,11175.95,14224272.666666666
2016-06-18 06:00:00,11062.45,13737108.666666666
2016-06-18 07:00:00,10915.7,13046805.466666667
2016-06-18 08:00:00,11138.183333333332,15110355.466666667
2016-06-18 09:00:00,11503.1,17402147.333333332
2016-06-18 10:00:00,11228.3,14693597.066666666
2016-06-18 11:00:00,11012.3,12687356.4
2016-06-18 12:00:00,10921.566666666668,11972834.133333333
2016-06-18 13:00:00,11064.016666666666,12317382.666666666
2016-06-18 14:00:00,10998.05,11878806.266666668
2016-06-18 15:00:00,11160.566666666668,11775215.466666667
2016-06-18 16:00:00,10977.133333333333,12024953.2
2016-06-18 17:00:00,13423.833333333334,52044387.86666667
2016-06-18 18:00:00,14065.666666666666,60821897.333333336
2016-06-18 19:00:00,10991.35,14969354.266666668
2016-06-18 20:00:00,10655.283333333333,10362113.866666667
2016-06-18 21:00:00,10460.7,8978116.533333333
2016-06-18 22:00:00,10365.85,8502328.933333334
2016-06-18 23:00:00,10609.4,13133716.8
2016-06-19 00:00:00,10481.1,12447326.666666666
2016-06-19 01:00:00,10237.333333333334,10064776.8
2016-06-19 02:00:00,10117.633333333333,9053180.0
2016-06-19 03:00:00,10088.966666666667,8962977.933333334
2016-06-19 04:00:00,10018.383333333333,8578652.666666666
2016-06-19 05:00:00,9935.8,7454629.733333333
2016-06-19 06:00:00,9910.433333333332,7327070.933333334
2016-06-19 07:00:00,9880.15,7347169.066666666
2016-06-19 08:00:00,9894.066666666668,7830753.066666666
2016-06-19 09:00:00,10265.916666666666,14035393.066666666
2016-06-19 10:00:00,10397.983333333334,15805413.333333334
2016-06-19 11:00:00,10219.266666666666,13345516.8
2016-06-19 12:00:00,13800.1,69013006.8
2016-06-19 13:00:00,10276.966666666667,13922527.2
2016-06-19 14:00:00,11395.416666666666,45448902.666666664
2016-06-19 15:00:00,11941.266666666666,51355523.333333336
2016-06-19 16:00:00,11430.016666666666,27381768.666666668
2016-06-19 17:00:00,10742.083333333334,10930148.666666666
2016-06-19 18:00:00,10800.7,12036318.933333334
2016-06-19 19:00:00,11058.416666666666,31084541.733333334
2016-06-19 20:00:00,11109.45,21414242.133333333
2016-06-19 21:00:00,11130.6,18314027.466666665
2016-06-19 22:00:00,10814.75,12376372.933333334
2016-06-19 23:00:00,12808.316666666668,42891832.53333333
2016-06-20 00:00:00,10949.566666666668,9963779.866666667
2016-06-20 01:00:00,10831.216666666667,9311476.8
2016-06-20 02:00:00,10604.95,8469194.8
2016-06-20 03:00:00,10328.866666666667,7416528.8
2016-06-20 04:00:00,10217.316666666668,7140327.6
2016-06-20 05:00:00,10125.666666666666,6951717.866666666
2016-06-20 06:00:00,10080.133333333333,7138390.933333334
2016-06-20 07:00:00,10328.633333333333,11754337.6
2016-06-20 08:00:00,10729.8,17478084.4
2016-06-20 09:00:00,10710.416666666666,15212687.7
2016-06-20 10:00:00,10381.916666666666,12481234.933333334
2016-06-20 11:00:00,10113.983333333334,9334804.333333334
2016-06-20 12:00:00,10174.183333333332,9324882.666666666
2016-06-20 13:00:00,10285.7,9046773.933333334
2016-06-20 14:00:00,10162.916666666666,9039193.916666666
2016-06-20 15:00:00,9940.883333333333,8659090.333333334
2016-06-20 16:00:00,9842.7,8079532.933333334
2016-06-20 17:00:00,10675.4,9987843.85
2016-06-20 18:00:00,10180.9,10389878.883333333
2016-06-20 19:00:00,9603.016666666666,12659709.866666667
2016-06-20 20:00:00,9461.633333333333,14048486.933333334
2016-06-20 21:00:00,10485.6,42481170.8
2016-06-20 22:00:00,10009.033333333333,27882747.733333334
2016-06-20 23:00:00,9550.4,17097514.4
2016-06-21 00:00:00,9292.716666666667,14446648.0
2016-06-21 01:00:00,9010.85,10953566.666666666
2016-06-21 02:00:00,8891.033333333333,10377615.6
2016-06-21 03:00:00,8689.283333333333,9636298.8
2016-06-21 04:00:00,8580.866666666667,9212281.866666667
2016-06-21 05:00:00,8456.766666666666,9065521.6
2016-06-21 06:00:00,8404.833333333334,9137260.533333333
2016-06-21 07:00:00,8434.066666666668,11786886.533333333
2016-06-21 08:00:00,8147.45,8596099.733333332
2016-06-21 09:00:00,8119.5,8587206.5
2016-06-21 10:00:00,8940.033333333333,22496589.833333332
2016-06-21 11:00:00,10208.383333333333,32694516.333333332
2016-06-21 12:00:00,8176.8,9646962.766666668
2016-06-21 13:00:00,7837.05,9405399.1
2016-06-21 14:00:00,7460.1,9800935.733333332
2016-06-21 15:00:00,7375.383333333333,9355238.433333334
2016-06-21 16:00:00,7248.333333333333,8773972.266666668
2016-06-21 17:00:00,7395.033333333334,13501156.333333334
2016-06-21 18:00:00,7809.8,15371824.666666666
2016-06-21 19:00:00,7210.95,11007300.333333334
2016-06-21 20:00:00,7165.966666666666,13086700.933333334
2016-06-21 21:00:00,7427.8,19014456.266666666
2016-06-21 22:00:00,7095.666666666667,18952194.933333334
2016-06-21 23:00:00,6643.616666666667,16127314.35
2016-06-22 00:00:00,6423.266666666666,15950270.366666667
2016-06-22 01:00:00,6228.266666666666,16325157.833333334
2016-06-22 02:00:00,6100.55,16397661.6
2016-06-22 03:00:00,5898.116666666667,14965206.166666666
2016-06-22 04:00:00,5661.516666666666,14526271.616666667
2016-06-22 05:00:00,5311.316666666667,10327906.666666666
2016-06-22 06:00:00,5118.316666666667,9616150.666666666
2016-06-22 07:00:00,5389.4,13614850.533333333
2016-06-22 08:00:00,5164.683333333333,11330950.8
2016-06-22 09:00:00,5096.1,10824412.533333333
2016-06-22 10:00:00,4959.033333333334,11014750.666666666
2016-06-22 11:00:00,5076.1,10568525.333333334
2016-06-22 12:00:00,5088.2,10612340.0
2016-06-22 13:00:00,5501.616666666667,15095535.766666668
2016-06-22 14:00:00,4993.8,10933333.866666667
2016-06-22 15:00:00,5205.55,10436164.183333334
2016-06-22 16:00:00,4897.433333333333,12424511.75
2016-06-22 17:00:00,4819.816666666667,13755871.433333334
2016-06-22 18:00:00,4786.933333333333,14294187.5
2016-06-22 19:00:00,4877.483333333334,17001356.0
2016-06-22 20:00:00,5156.533333333334,21710779.533333335
2016-06-22 21:00:00,4784.066666666667,17386264.533333335
2016-06-22 22:00:00,7680.75,19959393.466666665
2016-06-22 23:00:00,14376.0,31616982.616666667
2016-06-23 00:00:00,14179.966666666667,30702629.3
2016-06-23 01:00:00,14090.15,30403821.3
2016-06-23 02:00:00,13818.9,29578676.633333333
2016-06-23 03:00:00,13513.316666666668,29189444.016666666
2016-06-23 04:00:00,12844.833333333334,28424344.4
2016-06-23 05:00:00,12483.566666666668,31084307.733333334
2016-06-23 06:00:00,11964.05,29427101.866666667
2016-06-23 07:00:00,11567.4,30396937.066666666
2016-06-23 08:00:00,10930.166666666666,28070216.566666666
2016-06-23 09:00:00,10119.033333333333,24416467.333333332
2016-06-23 10:00:00,9139.4,21190861.483333334
2016-06-23 11:00:00,8752.2,23563746.633333333
2016-06-23 12:00:00,8393.133333333333,21462375.033333335
2016-06-23 13:00:00,7779.216666666666,18759171.7
2016-06-23 14:00:00,10379.133333333333,42934959.78333333
2016-06-23 15:00:00,14349.2,49904958.43333333
2016-06-23 16:00:00,10149.566666666668,35888016.21666667
2016-06-23 17:00:00,7476.933333333333,27431152.066666666
2016-06-23 18:00:00,6430.183333333333,24590389.066666666
2016-06-23 19:00:00,5095.25,18240618.866666667
2016-06-23 20:00:00,5392.983333333334,21556275.866666667
2016-06-23 21:00:00,5192.683333333333,28909393.266666666
2016-06-23 22:00:00,4653.233333333334,19442362.466666665
2016-06-23 23:00:00,4419.966666666666,17853405.066666666
2016-06-24 00:00:00,4092.0333333333333,15120432.733333332
2016-06-24 01:00:00,4648.35,27144704.133333333
2016-06-24 02:00:00,3550.2833333333333,10875640.933333334
2016-06-24 03:00:00,3393.133333333333,10029645.2
2016-06-24 04:00:00,3287.0333333333333,9467948.666666666
2016-06-24 05:00:00,3268.3166666666666,9294744.0
2016-06-24 06:00:00,3236.4,9201628.8
2016-06-24 07:00:00,3185.4166666666665,8499879.066666666
2016-06-24 08:00:00,3445.55,10163235.2
2016-06-24 09:00:00,3348.9166666666665,9843867.15
2016-06-24 10:00:00,3342.6833333333334,10453281.883333333
2016-06-24 11:00:00,3810.05,13052934.133333333
2016-06-24 12:00:00,4238.133333333333,13465349.566666666
2016-06-24 13:00:00,3590.7166666666667,11259919.2
2016-06-24 14:00:00,3359.05,9608781.333333334
2016-06-24 15:00:00,3682.4,11085019.7
2016-06-24 16:00:00,3493.3,10120067.6
2016-06-24 17:00:00,4059.0333333333333,10987011.833333334
2016-06-24 18:00:00,3475.233333333333,10222015.533333333
2016-06-24 19:00:00,3484.1833333333334,9577012.466666667
2016-06-24 20:00:00,4204.766666666666,10164696.666666666
2016-06-24 21:00:00,3207.233333333333,8695725.066666666
2016-06-24 22:00:00,3119.9166666666665,8802329.266666668
2016-06-24 23:00:00,3209.1,10583276.066666666
2016-06-25 00:00:00,4112.666666666667,11492265.6
2016-06-25 01:00:00,6761.283333333334,14083504.0
2016-06-25 02:00:00,6176.583333333333,13309020.4
2016-06-25 03:00:00,5557.8,12491790.4
2016-06-25 04:00:00,4731.833333333333,10974605.333333334
2016-06-25 05:00:00,4258.333333333333,10496849.733333332
2016-06-25 06:00:00,3861.2,10081109.333333334
2016-06-25 07:00:00,3688.05,10338869.466666667
2016-06-25 08:00:00,3291.4333333333334,9561640.533333333
2016-06-25 09:00:00,3133.25,9376256.8
2016-06-25 10:00:00,3015.4,9181419.183333334
2016-06-25 11:00:00,2827.4666666666667,8555581.733333332
2016-06-25 12:00:00,2887.6666666666665,9128005.0
2016-06-25 13:00:00,2690.0333333333333,8087175.683333334
2016-06-25 14:00:00,2629.8,7772428.05
2016-06-25 15:00:00,2554.6666666666665,7411803.933333334
2016-06-25 16:00:00,2579.4666666666667,7966540.633333334
2016-06-25 17:00:00,2579.983333333333,8729917.183333334
2016-06-25 18:00:00,2543.7833333333333,8457341.4
2016-06-25 19:00:00,2637.0666666666666,11409187.383333333
2016-06-25 20:00:00,2683.366666666667,13094961.683333334
2016-06-25 21:00:00,2587.0666666666666,12465941.066666666
2016-06-25 22:00:00,2595.0333333333333,11966733.833333334
2016-06-25 23:00:00,2509.4166666666665,10376281.816666666
2016-06-26 00:00:00,2434.5833333333335,9425997.783333333
2016-06-26 01:00:00,3209.95,57802512.13333333
2016-06-26 02:00:00,2476.7166666666667,9325076.0
2016-06-26 03:00:00,2434.5,8506245.6
2016-06-26 04:00:00,2401.1,8485010.933333334
2016-06-26 05:00:00,2358.6666666666665,8256406.0
2016-06-26 06:00:00,2259.8333333333335,7615114.4
2016-06-26 07:00:00,2245.0333333333333,7224072.933333334
2016-06-26 08:00:00,2444.383333333333,8324571.866666666
2016-06-26 09:00:00,2396.233333333333,7415481.616666666
2016-06-26 10:00:00,2418.383333333333,7744281.5
2016-06-26 11:00:00,2528.8333333333335,11695513.766666668
2016-06-26 12:00:00,3097.7833333333333,49322554.93333333
2016-06-26 13:00:00,2700.0,13372590.6
2016-06-26 14:00:00,2478.3333333333335,10063260.933333334
2016-06-26 15:00:00,2585.8,9068063.733333332
2016-06-26 16:00:00,2843.366666666667,9973317.883333333
2016-06-26 17:00:00,2737.0666666666666,8823146.55
2016-06-26 18:00:00,2649.7833333333333,8343370.0
2016-06-26 19:00:00,2703.5333333333333,8905295.333333334
2016-06-26 20:00:00,2529.116666666667,7911092.4
2016-06-26 21:00:00,2873.3,40085052.916666664
2016-06-26 22:00:00,2345.1833333333334,7381878.933333334
2016-06-26 23:00:00,2315.9666666666667,7040443.2
2016-06-27 00:00:00,2687.1,10681224.1
2016-06-27 01:00:00,5275.033333333334,18643426.616666667
2016-06-27 02:00:00,8145.833333333333,24704645.583333332
2016-06-27 03:00:00,6911.966666666666,20947978.05
2016-06-27 04:00:00,5574.433333333333,17841228.0
2016-06-27 05:00:00,4780.633333333333,16241669.333333334
2016-06-27 06:00:00,4343.533333333334,15467677.2
2016-06-27 07:00:00,3989.9333333333334,14631939.066666666
2016-06-27 08:00:00,3775.85,14228185.6
2016-06-27 09:00:00,3424.266666666667,14133689.066666666
2016-06-27 10:00:00,3152.983333333333,14765003.333333334
2016-06-27 11:00:00,2972.5833333333335,13832428.0
2016-06-27 12:00:00,3074.05,14446687.05
2016-06-27 13:00:00,3374.266666666667,16474837.6
2016-06-27 14:00:00,3400.116666666667,16844478.083333332
2016-06-27 15:00:00,3970.016666666667,19386442.083333332
2016-06-27 16:00:00,3357.5666666666666,18375189.05
2016-06-27 17:00:00,3374.2,18879671.783333335
2016-06-27 18:00:00,3576.8,20146475.733333334
2016-06-27 19:00:00,3516.0666666666666,19830609.1
2016-06-27 20:00:00,3521.4166666666665,20231118.283333335
2016-06-27 21:00:00,3559.866666666667,20257654.2
2016-06-27 22:00:00,3557.866666666667,19766413.866666667
2016-06-27 23:00:00,3652.233333333333,19413334.933333334
2016-06-28 00:00:00,5955.75,23123061.883333333
2016-06-28 01:00:00,5874.166666666667,22963012.666666668
2016-06-28 02:00:00,6422.1,23041152.866666667
2016-06-28 03:00:00,6568.1,22901395.333333332
2016-06-28 04:00:00,6339.866666666667,23121856.55
2016-06-28 05:00:00,5912.016666666666,23082251.466666665
2016-06-28 06:00:00,5796.133333333333,22840458.933333334
2016-06-28 07:00:00,5689.25,21882170.533333335
2016-06-28 08:00:00,5528.783333333334,21404795.1
2016-06-28 09:00:00,5277.316666666667,20840955.366666667
2016-06-28 10:00:00,5211.616666666667,20534245.0
2016-06-28 11:00:00,5432.833333333333,21508915.4
2016-06-28 12:00:00,5992.383333333333,22800258.85
2016-06-28 13:00:00,5775.6,21733559.533333335
2016-06-28 14:00:00,5436.716666666666,19558428.583333332
2016-06-28 15:00:00,5157.9,18165024.1
2016-06-28 16:00:00,5189.65,20712285.533333335
2016-06-28 17:00:00,4698.783333333334,18012789.35
2016-06-28 18:00:00,5191.116666666667,31323979.533333335
2016-06-28 19:00:00,4927.55,30295484.266666666
2016-06-28 20:00:00,4552.283333333334,24185912.8
2016-06-28 21:00:00,4186.383333333333,18508994.266666666
2016-06-28 22:00:00,4179.066666666667,17133056.933333334
2016-06-28 23:00:00,4260.1,17529444.55
2016-06-29 00:00:00,3740.2166666666667,15383815.6
2016-06-29 01:00:00,3509.4333333333334,14378515.466666667
2016-06-29 02:00:00,3710.116666666667,14915597.4
2016-06-29 03:00:00,3595.1833333333334,14441430.95
2016-06-29 04:00:00,3447.3,13724969.6
2016-06-29 05:00:00,3384.25,13689653.6
2016-06-29 06:00:00,3432.1666666666665,13827648.4
2016-06-29 07:00:00,3617.45,14799977.733333332
2016-06-29 08:00:00,3679.6666666666665,15354533.283333333
2016-06-29 09:00:00,3601.3,16065651.183333334
2016-06-29 10:00:00,7238.4,19715639.8
2016-06-29 11:00:00,8252.55,20618517.316666666
2016-06-29 12:00:00,8276.733333333334,22804594.933333334
2016-06-29 13:00:00,8139.233333333334,22023601.533333335
2016-06-29 14:00:00,8162.533333333334,21717435.3
2016-06-29 15:00:00,8708.216666666667,21688328.3
2016-06-29 16:00:00,8346.966666666667,21286281.666666668
2016-06-29 17:00:00,8646.85,22515307.2
2016-06-29 18:00:00,8074.633333333333,22300507.066666666
2016-06-29 19:00:00,7002.45,20330265.133333333
2016-06-29 20:00:00,6517.7,19830100.4
2016-06-29 21:00:00,6605.966666666666,20042000.6
2016-06-29 22:00:00,6625.033333333334,19037339.466666665
2016-06-29 23:00:00,6373.783333333334,20946021.333333332
2016-06-30 00:00:00,6310.133333333333,22886838.733333334
2016-06-30 01:00:00,6279.85,25131320.933333334
2016-06-30 02:00:00,6716.866666666667,30078990.933333334
2016-06-30 03:00:00,6575.4,30332344.133333333
2016-06-30 04:00:00,6326.483333333334,27636037.6
2016-06-30 05:00:00,6052.066666666667,25036305.866666667
2016-06-30 06:00:00,5691.766666666666,22483612.933333334
2016-06-30 07:00:00,5402.716666666666,21623190.666666668
2016-06-30 08:00:00,5174.383333333333,21077403.333333332
2016-06-30 09:00:00,5140.133333333333,21426531.2
2016-06-30 10:00:00,6750.166666666667,23860609.4
2016-06-30 11:00:00,8232.9,25984503.866666667
2016-06-30 12:00:00,9084.1,27882507.4
2016-06-30 13:00:00,8279.233333333334,28588684.333333332
2016-06-30 14:00:00,8536.833333333334,34680871.733333334
2016-06-30 15:00:00,7433.4,31116130.533333335
2016-06-30 16:00:00,6980.4,29509477.133333333
2016-06-30 17:00:00,6532.833333333333,28072987.0
2016-06-30 18:00:00,6150.0,26246571.466666665
2016-06-30 19:00:00,5716.433333333333,24642412.9
2016-06-30 20:00:00,5614.733333333334,27826340.8
2016-06-30 21:00:00,5633.616666666667,31075205.466666665
2016-06-30 22:00:00,5919.166666666667,32416323.6
2016-06-30 23:00:00,5883.05,32015649.333333332
2016-07-01 00:00:00,5738.716666666666,33966750.666666664
2016-07-01 01:00:00,5345.466666666666,31763980.0
2016-07-01 02:00:00,5035.466666666666,29061638.133333333
2016-07-01 03:00:00,4990.183333333333,28198948.533333335
2016-07-01 04:00:00,4590.616666666667,26303532.266666666
2016-07-01 05:00:00,4379.75,25082709.2
2016-07-01 06:00:00,4217.866666666667,23917848.4
2016-07-01 07:00:00,4057.633333333333,22644169.6
2016-07-01 08:00:00,4262.033333333334,22278764.0
2016-07-01 09:00:00,4234.983333333334,24654516.133333333
2016-07-01 10:00:00,4278.15,26277926.033333335
2016-07-01 11:00:00,4149.95,25322895.466666665
2016-07-01 12:00:00,4104.5,24198253.083333332
2016-07-01 13:00:00,7169.033333333334,35349722.766666666
2016-07-01 14:00:00,5838.083333333333,30121848.85
2016-07-01 15:00:00,4337.9,24993401.466666665
2016-07-01 16:00:00,4396.7,24456559.133333333
2016-07-01 17:00:00,4247.266666666666,23952291.6
2016-07-01 18:00:00,4023.0666666666666,23143147.2
2016-07-01 19:00:00,3953.6833333333334,22767545.333333332
2016-07-01 20:00:00,3933.233333333333,22880433.333333332
2016-07-01 21:00:00,3922.2166666666667,22744039.733333334
2016-07-01 22:00:00,3984.016666666667,22675010.933333334
2016-07-01 23:00:00,4094.3,23187137.733333334
2016-07-02 00:00:00,4099.733333333334,23342297.866666667
2016-07-02 01:00:00,4366.15,24386466.4
2016-07-02 02:00:00,4216.25,23972538.8
2016-07-02 03:00:00,3982.0833333333335,24288705.066666666
2016-07-02 04:00:00,3685.616666666667,23568162.8
2016-07-02 05:00:00,3490.65,23102642.666666668
2016-07-02 06:00:00,3337.85,22233286.666666668
2016-07-02 07:00:00,3227.2833333333333,21554461.6
2016-07-02 08:00:00,3287.016666666667,23509118.133333333
2016-07-02 09:00:00,3264.7166666666667,24351892.366666667
2016-07-02 10:00:00,3145.1833333333334,23932518.083333332
2016-07-02 11:00:00,3006.1,23363920.9
2016-07-02 12:00:00,2952.05,22527752.966666665
2016-07-02 13:00:00,3015.6,22639714.7
2016-07-02 14:00:00,3132.9166666666665,22612221.833333332
2016-07-02 15:00:00,5869.383333333333,35040911.46666667
2016-07-02 16:00:00,4704.266666666666,29664132.066666666
2016-07-02 17:00:00,3268.266666666667,22636769.666666668
2016-07-02 18:00:00,3057.25,22255678.133333333
2016-07-02 19:00:00,3290.483333333333,22309468.6
2016-07-02 20:00:00,3051.6666666666665,22036464.866666667
2016-07-02 21:00:00,2959.6666666666665,21970569.466666665
2016-07-02 22:00:00,4704.35,27409012.533333335
2016-07-02 23:00:00,12910.316666666668,52238126.93333333
2016-07-03 00:00:00,12925.3,51843201.2
2016-07-03 01:00:00,12802.916666666666,51396429.333333336
2016-07-03 02:00:00,12679.516666666666,50860165.06666667
2016-07-03 03:00:00,12669.25,50807549.333333336
2016-07-03 04:00:00,12442.483333333334,49390947.733333334
2016-07-03 05:00:00,12365.383333333333,48890570.13333333
2016-07-03 06:00:00,12356.466666666667,48861729.06666667
2016-07-03 07:00:00,12340.116666666667,48827253.06666667
2016-07-03 08:00:00,12400.416666666666,49735619.733333334
2016-07-03 09:00:00,12504.1,50335873.266666666
2016-07-03 10:00:00,12544.633333333333,49968516.0
2016-07-03 11:00:00,12464.55,49837752.0
2016-07-03 12:00:00,12487.866666666667,50495629.86666667
2016-07-03 13:00:00,12641.133333333333,52102558.53333333
2016-07-03 14:00:00,12555.983333333334,51866062.8
2016-07-03 15:00:00,12324.083333333334,51240804.266666666
2016-07-03 16:00:00,11565.783333333333,48972698.53333333
2016-07-03 17:00:00,10640.066666666668,46068021.86666667
2016-07-03 18:00:00,9487.9,42556255.0
2016-07-03 19:00:00,9085.066666666668,41233040.4
2016-07-03 20:00:00,9001.116666666667,40856955.4
2016-07-03 21:00:00,8949.75,40587022.13333333
2016-07-03 22:00:00,8986.433333333332,40222806.733333334
2016-07-03 23:00:00,8831.3,39741877.333333336
2016-07-04 00:00:00,8751.666666666666,39278768.13333333
2016-07-04 01:00:00,8651.3,38860127.06666667
2016-07-04 02:00:00,10868.2,40642303.733333334
2016-07-04 03:00:00,8182.933333333333,36852052.53333333
2016-07-04 04:00:00,7964.75,36283346.0
2016-07-04 05:00:00,7893.033333333334,36049070.86666667
2016-07-04 06:00:00,7786.866666666667,35724906.53333333
2016-07-04 07:00:00,7687.133333333333,35431995.46666667
2016-07-04 08:00:00,7558.966666666666,34995042.0
2016-07-04 09:00:00,7575.233333333334,35473007.333333336
2016-07-04 10:00:00,7429.6,35140472.8
2016-07-04 11:00:00,7247.433333333333,34399983.666666664
2016-07-04 12:00:00,7883.466666666666,49159246.13333333
2016-07-04 13:00:00,8051.383333333333,55583842.93333333
2016-07-04 14:00:00,7593.816666666667,48509159.06666667
2016-07-04 15:00:00,7253.716666666666,43166930.93333333
2016-07-04 16:00:00,7056.833333333333,41136147.13333333
2016-07-04 17:00:00,7027.733333333334,42255423.86666667
2016-07-04 18:00:00,6943.716666666666,41055450.46666667
2016-07-04 19:00:00,6822.0,39729639.86666667
2016-07-04 20:00:00,6711.133333333333,38885857.733333334
2016-07-04 21:00:00,6631.1,38327212.8
2016-07-04 22:00:00,6500.65,37866192.333333336
2016-07-04 23:00:00,8463.116666666667,42085208.733333334
2016-07-05 00:00:00,10929.55,47233919.333333336
2016-07-05 01:00:00,10712.216666666667,45916217.666666664
2016-07-05 02:00:00,10525.466666666667,44762256.0
2016-07-05 03:00:00,10394.316666666668,44106000.13333333
2016-07-05 04:00:00,10190.116666666667,43121754.53333333
2016-07-05 05:00:00,9894.6,41734048.93333333
2016-07-05 06:00:00,9691.05,41044778.333333336
2016-07-05 07:00:00,9461.1,39951356.0
2016-07-05 08:00:00,9237.45,39072622.0
2016-07-05 09:00:00,9020.433333333332,38688845.06666667
2016-07-05 10:00:00,8750.966666666667,38141699.86666667
2016-07-05 11:00:00,8543.366666666667,37480686.666666664
2016-07-05 12:00:00,8707.533333333333,40249940.86666667
2016-07-05 13:00:00,8527.916666666666,41361781.93333333
2016-07-05 14:00:00,8442.65,40811819.63333333
2016-07-05 15:00:00,8268.9,40835454.46666667
2016-07-05 16:00:00,8049.733333333334,39818901.63333333
2016-07-05 17:00:00,7833.883333333333,38853391.25
2016-07-05 18:00:00,7406.5,38309652.833333336
2016-07-05 19:00:00,7407.866666666667,38436621.56666667
2016-07-05 20:00:00,7398.983333333334,36683624.13333333
2016-07-05 21:00:00,7687.233333333334,37076214.46666667
2016-07-05 22:00:00,6856.983333333334,37148842.11666667
2016-07-05 23:00:00,7051.883333333333,36973388.8
2016-07-06 00:00:00,7491.533333333334,36582718.0
2016-07-06 01:00:00,7095.45,36433214.766666666
2016-07-06 02:00:00,6784.283333333334,35773078.8
2016-07-06 03:00:00,6467.25,33348067.733333334
2016-07-06 04:00:00,6007.45,30030107.4
2016-07-06 05:00:00,5894.35,28490172.266666666
2016-07-06 06:00:00,5799.55,27616069.133333333
2016-07-06 07:00:00,5655.116666666667,27154490.4
2016-07-06 08:00:00,5575.883333333333,26856786.383333333
2016-07-06 09:00:00,5708.55,27919482.383333333
2016-07-06 10:00:00,6610.633333333333,31077452.266666666
2016-07-06 11:00:00,7418.35,30112028.433333334
2016-07-06 12:00:00,7416.066666666667,30348660.066666666
2016-07-06 13:00:00,7188.65,30472818.133333333
2016-07-06 14:00:00,7315.833333333333,34756828.93333333
2016-07-06 15:00:00,7065.05,34904206.6
2016-07-06 16:00:00,11270.7,45871826.15
2016-07-06 17:00:00,12236.833333333334,50334935.13333333
2016-07-06 18:00:00,12138.25,56906104.45
2016-07-06 19:00:00,11886.1,54456762.65
2016-07-06 20:00:00,11522.3,49467211.46666667
2016-07-06 21:00:00,12134.45,47928624.9
2016-07-06 22:00:00,11879.683333333332,50061209.81666667
2016-07-06 23:00:00,11593.916666666666,49679360.06666667
2016-07-07 00:00:00,11250.75,47879869.6
2016-07-07 01:00:00,10751.333333333334,45202221.53333333
2016-07-07 02:00:00,10430.766666666666,42516094.6
2016-07-07 03:00:00,10231.9,41337639.2
2016-07-07 04:00:00,10044.9,40700809.0
2016-07-07 05:00:00,9848.633333333333,39566749.733333334
2016-07-07 06:00:00,9619.283333333333,38237838.53333333
2016-07-07 07:00:00,9405.85,37016051.46666667
2016-07-07 08:00:00,9146.4,35985984.96666667
2016-07-07 09:00:00,9191.183333333332,36056490.13333333
2016-07-07 10:00:00,8521.733333333334,33338208.783333335
2016-07-07 11:00:00,8760.25,35032565.4
2016-07-07 12:00:00,9010.716666666667,38575211.63333333
2016-07-07 13:00:00,9119.05,39383909.3
2016-07-07 14:00:00,11065.65,39799098.166666664
2016-07-07 15:00:00,9517.0,36896546.95
2016-07-07 16:00:00,9488.866666666667,37334457.333333336
2016-07-07 17:00:00,11370.833333333334,41325694.46666667
2016-07-07 18:00:00,11859.6,42901486.53333333
2016-07-07 19:00:00,11498.716666666667,41463047.733333334
2016-07-07 20:00:00,11359.333333333334,41733258.65
2016-07-07 21:00:00,11352.05,43485645.9
2016-07-07 22:00:00,11227.65,42220011.166666664
2016-07-07 23:00:00,11070.816666666668,41051772.333333336
2016-07-08 00:00:00,11000.55,40471622.233333334
2016-07-08 01:00:00,10748.566666666668,39343070.13333333
2016-07-08 02:00:00,9084.333333333334,35514591.6
2016-07-08 03:00:00,7478.1,31872853.666666668
2016-07-08 04:00:00,6553.616666666667,29828035.133333333
2016-07-08 05:00:00,6118.95,28511528.466666665
2016-07-08 06:00:00,5978.333333333333,27814432.666666668
2016-07-08 07:00:00,5893.716666666666,27534807.8
2016-07-08 08:00:00,5755.483333333334,26549660.066666666
2016-07-08 09:00:00,5766.8,27141095.6
2016-07-08 10:00:00,5775.583333333333,29088577.933333334
2016-07-08 11:00:00,6022.216666666666,32447073.5
2016-07-08 12:00:00,5955.55,31890653.783333335
2016-07-08 13:00:00,5688.7,31212207.65
2016-07-08 14:00:00,5822.266666666666,30765176.05
2016-07-08 15:00:00,5854.633333333333,30494746.566666666
2016-07-08 16:00:00,6032.766666666666,32925308.866666667
2016-07-08 17:00:00,5997.816666666667,32274251.883333333
2016-07-08 18:00:00,5564.733333333334,31272359.466666665
2016-07-08 19:00:00,5382.45,30618555.733333334
2016-07-08 20:00:00,5150.95,30340812.066666666
2016-07-08 21:00:00,4910.566666666667,29200393.433333334
2016-07-08 22:00:00,5066.35,32391012.85
2016-07-08 23:00:00,5188.0,35290849.733333334
2016-07-09 00:00:00,5698.7,36639995.4
2016-07-09 01:00:00,5653.033333333334,35774519.46666667
2016-07-09 02:00:00,5114.133333333333,32537947.6
2016-07-09 03:00:00,4723.166666666667,29448437.933333334
2016-07-09 04:00:00,4437.766666666666,26858043.466666665
2016-07-09 05:00:00,4328.916666666667,26021136.333333332
2016-07-09 06:00:00,4173.866666666667,25030588.066666666
2016-07-09 07:00:00,4091.4,24013005.066666666
2016-07-09 08:00:00,4158.816666666667,24053994.4
2016-07-09 09:00:00,4011.7,23663362.066666666
2016-07-09 10:00:00,3952.8166666666666,24256796.633333333
2016-07-09 11:00:00,3889.25,23820840.133333333
2016-07-09 12:00:00,3975.0666666666666,23941240.133333333
2016-07-09 13:00:00,4188.433333333333,25273844.566666666
2016-07-09 14:00:00,4014.75,24288659.033333335
2016-07-09 15:00:00,6333.516666666666,25267897.466666665
2016-07-09 16:00:00,10538.866666666667,33488154.666666668
2016-07-09 17:00:00,13458.883333333333,39260516.733333334
2016-07-09 18:00:00,7190.933333333333,25828787.4
2016-07-09 19:00:00,6207.316666666667,23535360.266666666
2016-07-09 20:00:00,6158.083333333333,22979040.6
2016-07-09 21:00:00,6067.616666666667,22465911.6
2016-07-09 22:00:00,6013.266666666666,22189924.4
2016-07-09 23:00:00,5910.933333333333,22059831.866666667
2016-07-10 00:00:00,6043.583333333333,22524208.333333332
2016-07-10 01:00:00,6374.2,23410058.466666665
2016-07-10 02:00:00,6274.6,23103844.733333334
2016-07-10 03:00:00,6066.716666666666,22526919.6
2016-07-10 04:00:00,5463.166666666667,21895523.733333334
2016-07-10 05:00:00,4969.333333333333,21454816.2
2016-07-10 06:00:00,4858.233333333334,21314623.866666667
2016-07-10 07:00:00,4978.166666666667,22217576.0
2016-07-10 08:00:00,5114.35,23039471.8
2016-07-10 09:00:00,4995.5,22753752.333333332
2016-07-10 10:00:00,5472.816666666667,23887212.866666667
2016-07-10 11:00:00,5938.716666666666,25264042.2
2016-07-10 12:00:00,6080.066666666667,25073606.0
2016-07-10 13:00:00,5996.716666666666,27042011.933333334
2016-07-10 14:00:00,5930.0,27787467.733333334
2016-07-10 15:00:00,5872.583333333333,27716057.7
2016-07-10 16:00:00,5946.916666666667,29416564.416666668
2016-07-10 17:00:00,5792.766666666666,31640519.033333335
2016-07-10 18:00:00,5483.383333333333,30577029.033333335
2016-07-10 19:00:00,5185.333333333333,29985318.933333334
2016-07-10 20:00:00,5084.016666666666,29881436.4
2016-07-10 21:00:00,4729.9,29171713.533333335
2016-07-10 22:00:00,4890.666666666667,30858160.266666666
2016-07-10 23:00:00,4668.616666666667,29821540.6
2016-07-11 00:00:00,4492.9,29842143.016666666
2016-07-11 01:00:00,4451.8,31339544.666666668
2016-07-11 02:00:00,4143.7,29775576.733333334
2016-07-11 03:00:00,3628.6666666666665,25374964.8
2016-07-11 04:00:00,3376.0833333333335,23227158.0
2016-07-11 05:00:00,3226.0333333333333,22547427.933333334
2016-07-11 06:00:00,3087.15,21694517.533333335
2016-07-11 07:00:00,2988.55,20495908.2
2016-07-11 08:00:00,2913.9166666666665,20657639.666666668
2016-07-11 09:00:00,3119.75,24729100.466666665
2016-07-11 10:00:00,3505.366666666667,29826617.866666667
2016-07-11 11:00:00,3342.8,29247639.133333333
2016-07-11 12:00:00,5399.083333333333,30087700.733333334
2016-07-11 13:00:00,9195.466666666667,37246777.266666666
2016-07-11 14:00:00,13256.133333333333,47267892.6
2016-07-11 15:00:00,14613.1,49497956.266666666
2016-07-11 16:00:00,14191.9,47394133.8
2016-07-11 17:00:00,14304.3,47898246.733333334
2016-07-11 18:00:00,14180.4,46866521.733333334
2016-07-11 19:00:00,14047.316666666668,45878593.93333333
2016-07-11 20:00:00,14184.2,46791413.13333333
2016-07-11 21:00:00,14528.683333333332,48120569.266666666
2016-07-11 22:00:00,13581.566666666668,44208426.733333334
2016-07-11 23:00:00,12752.85,40426332.733333334
2016-07-12 00:00:00,11837.966666666667,37927932.666666664
2016-07-12 01:00:00,9784.333333333334,33594315.8
2016-07-12 02:00:00,8051.583333333333,29730348.266666666
2016-07-12 03:00:00,6986.116666666667,27123190.2
2016-07-12 04:00:00,5952.666666666667,26042757.4
2016-07-12 05:00:00,5404.016666666666,23790891.933333334
2016-07-12 06:00:00,4822.583333333333,22358454.266666666
2016-07-12 07:00:00,4376.2,20926062.733333334
2016-07-12 08:00:00,4055.883333333333,20140070.266666666
2016-07-12 09:00:00,3653.6666666666665,19352376.333333332
2016-07-12 10:00:00,3517.5333333333333,18916420.333333332
2016-07-12 11:00:00,3347.5833333333335,18527126.466666665
2016-07-12 12:00:00,3212.7166666666667,18200961.8
2016-07-12 13:00:00,3339.0833333333335,18989725.733333334
2016-07-12 14:00:00,4794.35,26379390.866666667
2016-07-12 15:00:00,9285.55,42649355.46666667
2016-07-12 16:00:00,7803.133333333333,40780284.86666667
2016-07-12 17:00:00,8080.883333333333,44366573.6
2016-07-12 18:00:00,7917.65,44058654.61666667
2016-07-12 19:00:00,7568.85,42976792.53333333
2016-07-12 20:00:00,7338.283333333334,41956951.53333333
2016-07-12 21:00:00,7143.85,43874800.53333333
2016-07-12 22:00:00,6990.316666666667,42945663.733333334
2016-07-12 23:00:00,7204.416666666667,41720876.0
2016-07-13 00:00:00,6513.4,38907557.733333334
2016-07-13 01:00:00,5704.283333333334,32016690.533333335
2016-07-13 02:00:00,5227.833333333333,29761788.0
2016-07-13 03:00:00,4674.533333333334,27962655.733333334
2016-07-13 04:00:00,4187.583333333333,26532511.066666666
2016-07-13 05:00:00,3957.516666666667,25899915.466666665
2016-07-13 06:00:00,3586.2,24559263.733333334
2016-07-13 07:00:00,3283.516666666667,23524705.333333332
2016-07-13 08:00:00,3048.383333333333,22955153.466666665
2016-07-13 09:00:00,3105.3166666666666,22705371.733333334
2016-07-13 10:00:00,3974.8,25780166.4
2016-07-13 11:00:00,4871.783333333334,28577766.133333333
2016-07-13 12:00:00,4796.2,28202477.866666667
2016-07-13 13:00:00,4319.15,28880538.05
2016-07-13 14:00:00,4287.55,31822908.466666665
2016-07-13 15:00:00,4278.516666666666,32235622.0
2016-07-13 16:00:00,4456.95,34496789.93333333
2016-07-13 17:00:00,6162.933333333333,73501373.43333334
2016-07-13 18:00:00,4714.8,54065275.86666667
2016-07-13 19:00:00,3467.1833333333334,26379424.933333334
2016-07-13 20:00:00,3419.1833333333334,26456540.266666666
2016-07-13 21:00:00,3516.5666666666666,25514571.733333334
2016-07-13 22:00:00,3494.766666666667,25247036.5
2016-07-13 23:00:00,3375.2166666666667,23696620.0
2016-07-14 00:00:00,3284.2833333333333,23174797.066666666
2016-07-14 01:00:00,3386.0666666666666,22110268.666666668
2016-07-14 02:00:00,3662.1,21724556.0
2016-07-14 03:00:00,3318.7,21095596.4
2016-07-14 04:00:00,3178.233333333333,20658968.533333335
2016-07-14 05:00:00,3120.35,20436159.6
2016-07-14 06:00:00,3057.4333333333334,20211462.133333333
2016-07-14 07:00:00,3045.5666666666666,20777620.716666665
2016-07-14 08:00:00,2941.6833333333334,19939845.2
2016-07-14 09:00:00,2925.3,19940926.133333333
2016-07-14 10:00:00,2879.366666666667,20434946.966666665
2016-07-14 11:00:00,2933.9,22590870.266666666
2016-07-14 12:00:00,3182.883333333333,25208358.133333333
2016-07-14 13:00:00,3599.983333333333,28813009.75
2016-07-14 14:00:00,4202.216666666666,39412900.53333333
2016-07-14 15:00:00,4104.45,34908724.06666667
2016-07-14 16:00:00,4201.516666666666,34457132.5
2016-07-14 17:00:00,4235.75,36379371.4
2016-07-14 18:00:00,4114.033333333334,36085003.4
2016-07-14 19:00:00,3793.133333333333,31855000.8
2016-07-14 20:00:00,3512.45,28238994.233333334
2016-07-14 21:00:00,3389.65,27577346.066666666
2016-07-14 22:00:00,3456.85,26787685.066666666
2016-07-14 23:00:00,4306.2,29135742.4
2016-07-15 00:00:00,4463.783333333334,29387573.0
2016-07-15 01:00:00,4365.966666666666,29476344.133333333
2016-07-15 02:00:00,4271.416666666667,29154434.0
2016-07-15 03:00:00,3942.866666666667,28321822.6
2016-07-15 04:00:00,3509.6833333333334,26292254.666666668
2016-07-15 05:00:00,2978.45,22538961.066666666
2016-07-15 06:00:00,2785.9666666666667,22152758.133333333
2016-07-15 07:00:00,2711.483333333333,21944956.0
2016-07-15 08:00:00,2665.8333333333335,21953448.55
2016-07-15 09:00:00,2691.15,22152204.133333333
2016-07-15 10:00:00,2642.883333333333,21728551.7
2016-07-15 11:00:00,2832.6666666666665,26059989.833333332
2016-07-15 12:00:00,2825.483333333333,24551997.266666666
2016-07-15 13:00:00,4558.083333333333,29587544.35
2016-07-15 14:00:00,4575.25,34156438.1
2016-07-15 15:00:00,3027.85,26590072.333333332
2016-07-15 16:00:00,2949.1,24424261.7
2016-07-15 17:00:00,2852.616666666667,23764323.3
2016-07-15 18:00:00,2825.7833333333333,23209534.55
2016-07-15 19:00:00,3043.266666666667,22845053.933333334
2016-07-15 20:00:00,3434.7166666666667,22246476.933333334
2016-07-15 21:00:00,3380.8333333333335,21950505.666666668
2016-07-15 22:00:00,3064.75,20982272.733333334
2016-07-15 23:00:00,2854.55,20745312.35
2016-07-16 00:00:00,2752.2,20600532.016666666
2016-07-16 01:00:00,2619.733333333333,20101144.4
2016-07-16 02:00:00,2487.266666666667,19294696.666666668
2016-07-16 03:00:00,2512.1,19512310.8
2016-07-16 04:00:00,2455.0833333333335,19267111.066666666
2016-07-16 05:00:00,2409.3,18940530.533333335
2016-07-16 06:00:00,2453.35,18916228.133333333
2016-07-16 07:00:00,2606.2833333333333,18904690.533333335
2016-07-16 08:00:00,2968.9333333333334,19733757.883333333
2016-07-16 09:00:00,2590.35,18593436.216666665
2016-07-16 10:00:00,2349.35,20296422.133333333
2016-07-16 11:00:00,2409.0666666666666,20961668.133333333
2016-07-16 12:00:00,2823.616666666667,20999918.666666668
2016-07-16 13:00:00,2755.0666666666666,20528450.266666666
2016-07-16 14:00:00,2785.2833333333333,20416746.666666668
2016-07-16 15:00:00,2835.6833333333334,20001955.066666666
2016-07-16 16:00:00,2712.383333333333,19924412.533333335
2016-07-16 17:00:00,2603.366666666667,19711818.133333333
2016-07-16 18:00:00,2717.266666666667,20636111.2
2016-07-16 19:00:00,2664.616666666667,20522440.566666666
2016-07-16 20:00:00,2617.1833333333334,20954375.333333332
2016-07-16 21:00:00,2526.616666666667,21374898.266666666
2016-07-16 22:00:00,3138.6666666666665,22590389.333333332
2016-07-16 23:00:00,2991.35,22600967.466666665
2016-07-17 00:00:00,2808.9,20354338.666666668
2016-07-17 01:00:00,2824.983333333333,19919700.133333333
2016-07-17 02:00:00,3131.0666666666666,20736841.866666667
2016-07-17 03:00:00,3787.6833333333334,21060905.4
2016-07-17 04:00:00,3645.5,20241591.6
2016-07-17 05:00:00,3420.0666666666666,19432600.0
2016-07-17 06:00:00,3293.05,19016314.4
2016-07-17 07:00:00,3287.6,18534707.733333334
2016-07-17 08:00:00,3246.0,18511482.666666668
2016-07-17 09:00:00,3040.116666666667,18386412.266666666
2016-07-17 10:00:00,2827.0666666666666,18691459.2
2016-07-17 11:00:00,2774.6,20951676.8
2016-07-17 12:00:00,2518.45,19881056.0
2016-07-17 13:00:00,2482.55,21132464.533333335
2016-07-17 14:00:00,2438.983333333333,21087863.066666666
2016-07-17 15:00:00,4145.233333333334,21519033.6
2016-07-17 16:00:00,4148.233333333334,21466009.733333334
2016-07-17 17:00:00,5287.25,23396736.8
2016-07-17 18:00:00,4320.516666666666,21227429.066666666
2016-07-17 19:00:00,4188.716666666666,21143493.6
2016-07-17 20:00:00,4093.4,20758446.833333332
2016-07-17 21:00:00,4100.2,20919217.333333332
2016-07-17 22:00:00,4451.766666666666,21335576.266666666
2016-07-17 23:00:00,4348.283333333334,21516986.933333334
2016-07-18 00:00:00,4331.683333333333,21685071.2
2016-07-18 01:00:00,4308.75,21018906.933333334
2016-07-18 02:00:00,4282.933333333333,20896766.133333333
2016-07-18 03:00:00,4280.066666666667,20873908.133333333
2016-07-18 04:00:00,4251.183333333333,20826289.066666666
2016-07-18 05:00:00,4189.216666666666,20738205.35
2016-07-18 06:00:00,4146.183333333333,20440459.7
2016-07-18 07:00:00,4218.1,20912633.9
2016-07-18 08:00:00,4222.45,21005319.7
2016-07-18 09:00:00,5841.466666666666,20868714.533333335
2016-07-18 10:00:00,7108.083333333333,22328401.833333332
2016-07-18 11:00:00,7601.983333333334,24527209.466666665
2016-07-18 12:00:00,7658.216666666666,24876258.833333332
2016-07-18 13:00:00,7999.616666666667,24525488.033333335
2016-07-18 14:00:00,8265.766666666666,23423151.966666665
2016-07-18 15:00:00,7797.116666666667,22596530.8
2016-07-18 16:00:00,7845.016666666666,24190685.333333332
2016-07-18 17:00:00,7386.683333333333,24342775.533333335
2016-07-18 18:00:00,6868.983333333334,23116316.566666666
2016-07-18 19:00:00,6633.016666666666,22890048.666666668
2016-07-18 20:00:00,6548.733333333334,22241021.266666666
2016-07-18 21:00:00,6596.716666666666,22360857.9
2016-07-18 22:00:00,6409.283333333334,21014745.2
2016-07-18 23:00:00,6160.083333333333,20149612.266666666
2016-07-19 00:00:00,5823.516666666666,19968976.0
2016-07-19 01:00:00,5287.75,19602667.2
2016-07-19 02:00:00,4949.466666666666,19546924.0
2016-07-19 03:00:00,4748.066666666667,19764318.4
2016-07-19 04:00:00,4599.766666666666,19579960.0
2016-07-19 05:00:00,4525.4,19479572.0
2016-07-19 06:00:00,4464.233333333334,19276809.6
2016-07-19 07:00:00,4376.55,18847726.4
2016-07-19 08:00:00,4249.933333333333,18646320.0
2016-07-19 09:00:00,4358.616666666667,19240088.533333335
2016-07-19 10:00:00,4358.466666666666,19489011.733333334
2016-07-19 11:00:00,5070.533333333334,25073922.933333334
2016-07-19 12:00:00,5266.016666666666,27654800.75
2016-07-19 13:00:00,5297.25,28101657.733333334
2016-07-19 14:00:00,9292.583333333334,44184292.266666666
2016-07-19 15:00:00,11652.0,50079296.2
2016-07-19 16:00:00,10091.583333333334,40416413.166666664
2016-07-19 17:00:00,8927.133333333333,34465282.68333333
2016-07-19 18:00:00,8212.883333333333,30670759.3
2016-07-19 19:00:00,9045.866666666667,28856198.666666668
2016-07-19 20:00:00,10392.133333333333,25590014.666666668
2016-07-19 21:00:00,9599.166666666666,23610126.066666666
2016-07-19 22:00:00,9375.383333333333,23472735.333333332
2016-07-19 23:00:00,9492.183333333332,23649685.9
2016-07-20 00:00:00,9419.6,23249027.533333335
2016-07-20 01:00:00,9300.316666666668,22718006.133333333
2016-07-20 02:00:00,9347.116666666667,22446797.6
2016-07-20 03:00:00,9268.2,22775388.533333335
2016-07-20 04:00:00,9212.566666666668,22805486.533333335
2016-07-20 05:00:00,9154.616666666667,22572769.6
2016-07-20 06:00:00,9060.333333333334,21704124.0
2016-07-20 07:00:00,9030.266666666666,21553233.066666666
2016-07-20 08:00:00,9076.15,21492503.0
2016-07-20 09:00:00,9071.8,21076071.133333333
2016-07-20 10:00:00,9191.866666666667,21105744.266666666
2016-07-20 11:00:00,9371.183333333332,21854721.0
2016-07-20 12:00:00,9971.833333333334,22745796.0
2016-07-20 13:00:00,9661.716666666667,22663273.6
2016-07-20 14:00:00,9797.6,25779849.466666665
2016-07-20 15:00:00,8629.383333333333,24948312.533333335
2016-07-20 16:00:00,8226.116666666667,24894599.566666666
2016-07-20 17:00:00,7533.116666666667,24255492.533333335
2016-07-20 18:00:00,7577.033333333334,25442444.1
2016-07-20 19:00:00,10928.316666666668,32253147.933333334
2016-07-20 20:00:00,9381.066666666668,29786788.133333333
2016-07-20 21:00:00,9184.383333333333,45912053.6
2016-07-20 22:00:00,8973.866666666667,44721777.733333334
2016-07-20 23:00:00,8561.716666666667,43455325.06666667
2016-07-21 00:00:00,8406.333333333334,43037627.733333334
2016-07-21 01:00:00,8183.083333333333,42159956.266666666
2016-07-21 02:00:00,8098.05,42013753.6
2016-07-21 03:00:00,7959.05,40790835.733333334
2016-07-21 04:00:00,7842.65,39771447.2
2016-07-21 05:00:00,7699.3,39406287.46666667
2016-07-21 06:00:00,7528.833333333333,39171432.53333333
2016-07-21 07:00:00,7361.666666666667,38097629.43333333
2016-07-21 08:00:00,7322.55,37202054.583333336
2016-07-21 09:00:00,7393.8,37501169.95
2016-07-21 10:00:00,7341.616666666667,37018040.43333333
2016-07-21 11:00:00,7417.083333333333,43379797.55
2016-07-21 12:00:00,7461.466666666666,43834649.71666667
2016-07-21 13:00:00,7353.7,40700790.63333333
2016-07-21 14:00:00,12464.1,48545866.2
2016-07-21 15:00:00,16881.833333333332,55303519.266666666
2016-07-21 16:00:00,18493.55,57177916.266666666
2016-07-21 17:00:00,19071.8,57230082.733333334
2016-07-21 18:00:00,18904.116666666665,56325814.06666667
2016-07-21 19:00:00,18927.016666666666,56343790.2
2016-07-21 20:00:00,18552.15,55693854.06666667
2016-07-21 21:00:00,18006.016666666666,55177852.7
2016-07-21 22:00:00,17005.983333333334,51809238.11666667
2016-07-21 23:00:00,17007.516666666666,53188442.46666667
2016-07-22 00:00:00,16203.633333333333,52644870.2
2016-07-22 01:00:00,13668.416666666666,47643877.266666666
2016-07-22 02:00:00,10748.316666666668,40879770.666666664
2016-07-22 03:00:00,9124.783333333333,36516918.93333333
2016-07-22 04:00:00,7941.65,33391398.666666668
2016-07-22 05:00:00,7111.183333333333,31593944.4
2016-07-22 06:00:00,6443.05,29451436.933333334
2016-07-22 07:00:00,5908.483333333334,27522538.666666668
2016-07-22 08:00:00,5628.316666666667,27214109.066666666
2016-07-22 09:00:00,5381.25,32050357.733333334
2016-07-22 10:00:00,5513.883333333333,48755883.6
2016-07-22 11:00:00,5327.3,47710555.666666664
2016-07-22 12:00:00,5182.816666666667,46115822.333333336
2016-07-22 13:00:00,5110.666666666667,46080215.53333333
2016-07-22 14:00:00,5288.166666666667,46998653.733333334
2016-07-22 15:00:00,5045.366666666667,45591629.8
2016-07-22 16:00:00,5670.0,52465614.6
2016-07-22 17:00:00,6465.75,56823879.96666667
2016-07-22 18:00:00,5688.25,51782855.15
2016-07-22 19:00:00,5558.466666666666,47523098.53333333
2016-07-22 20:00:00,5314.916666666667,44211398.53333333
2016-07-22 21:00:00,5090.9,36543562.666666664
2016-07-22 22:00:00,5103.966666666666,30152545.833333332
2016-07-22 23:00:00,4916.166666666667,26861859.366666667
2016-07-23 00:00:00,4866.183333333333,26331943.583333332
2016-07-23 01:00:00,4822.65,25828612.0
2016-07-23 02:00:00,4467.316666666667,24060556.8
2016-07-23 03:00:00,4313.666666666667,23137477.466666665
2016-07-23 04:00:00,4185.816666666667,22084796.8
2016-07-23 05:00:00,4043.483333333333,21093902.4
2016-07-23 06:00:00,3920.3,20234786.4
2016-07-23 07:00:00,3834.7833333333333,19547015.466666665
2016-07-23 08:00:00,3756.483333333333,19055042.933333334
2016-07-23 09:00:00,3687.5666666666666,18676439.2
2016-07-23 10:00:00,3636.6833333333334,18346957.066666666
2016-07-23 11:00:00,3601.35,18051354.0
2016-07-23 12:00:00,3815.7,20411557.766666666
2016-07-23 13:00:00,5092.4,30097888.433333334
2016-07-23 14:00:00,5420.6,28947971.266666666
2016-07-23 15:00:00,5593.75,26827942.4
2016-07-23 16:00:00,5077.816666666667,22040123.6
2016-07-23 17:00:00,4601.95,18435899.516666666
2016-07-23 18:00:00,4540.166666666667,19990323.7
2016-07-23 19:00:00,4384.783333333334,18335329.05
2016-07-23 20:00:00,4231.5,16318197.766666668
2016-07-23 21:00:00,4752.666666666667,15679414.166666666
2016-07-23 22:00:00,4518.033333333334,15701817.2
2016-07-23 23:00:00,4384.866666666667,14796594.8
2016-07-24 00:00:00,4282.333333333333,14414361.066666666
2016-07-24 01:00:00,4383.666666666667,14459054.133333333
2016-07-24 02:00:00,4089.7,13851349.866666667
2016-07-24 03:00:00,3874.65,13570658.133333333
2016-07-24 04:00:00,3596.7,13229345.066666666
2016-07-24 05:00:00,3447.7166666666667,13042130.133333333
2016-07-24 06:00:00,3329.5666666666666,12863194.933333334
2016-07-24 07:00:00,3163.4166666666665,12653765.066666666
2016-07-24 08:00:00,3027.3,12335866.4
2016-07-24 09:00:00,2925.15,12712662.666666666
2016-07-24 10:00:00,3361.266666666667,12955900.533333333
2016-07-24 11:00:00,6403.416666666667,25389724.266666666
2016-07-24 12:00:00,6384.65,25452653.466666665
2016-07-24 13:00:00,4191.5,16890532.533333335
2016-07-24 14:00:00,3173.3166666666666,12688635.733333332
2016-07-24 15:00:00,2921.5666666666666,11616918.933333334
2016-07-24 16:00:00,2930.3,11651964.916666666
2016-07-24 17:00:00,3790.8166666666666,12556000.783333333
2016-07-24 18:00:00,3224.4666666666667,12005497.333333334
2016-07-24 19:00:00,2825.8333333333335,11595380.133333333
2016-07-24 20:00:00,2718.75,10954125.066666666
2016-07-24 21:00:00,3311.733333333333,16402831.466666667
2016-07-24 22:00:00,3661.7166666666667,21134612.8
2016-07-24 23:00:00,3604.6,21049985.333333332
2016-07-25 00:00:00,4093.7,21266383.733333334
2016-07-25 01:00:00,4755.783333333334,21589759.866666667
2016-07-25 02:00:00,4913.066666666667,23072457.733333334
2016-07-25 03:00:00,4797.15,22699557.333333332
2016-07-25 04:00:00,4606.633333333333,21994236.0
2016-07-25 05:00:00,4424.366666666667,21291655.466666665
2016-07-25 06:00:00,4149.266666666666,20580340.266666666
2016-07-25 07:00:00,3852.3,19668854.133333333
2016-07-25 08:00:00,3642.016666666667,19030336.95
2016-07-25 09:00:00,3964.7833333333333,19848735.033333335
2016-07-25 10:00:00,5414.95,24610550.85
2016-07-25 11:00:00,5627.633333333333,24545494.483333334
2016-07-25 12:00:00,4957.533333333334,23402401.45
2016-07-25 13:00:00,5532.583333333333,24369041.966666665
2016-07-25 14:00:00,5696.383333333333,25517342.133333333
2016-07-25 15:00:00,7058.716666666666,29086941.5
2016-07-25 16:00:00,5841.416666666667,28677010.0
2016-07-25 17:00:00,5934.333333333333,27766283.833333332
2016-07-25 18:00:00,5701.766666666666,26898865.066666666
2016-07-25 19:00:00,6146.733333333334,27449802.3
2016-07-25 20:00:00,5559.116666666667,26109009.066666666
2016-07-25 21:00:00,4951.75,24769768.116666667
2016-07-25 22:00:00,4491.55,23432458.5
2016-07-25 23:00:00,4443.283333333334,23152227.066666666
2016-07-26 00:00:00,4187.85,22765742.0
2016-07-26 01:00:00,3980.2166666666667,22350099.066666666
2016-07-26 02:00:00,3723.55,21347142.4
2016-07-26 03:00:00,3541.4333333333334,20301198.666666668
2016-07-26 04:00:00,3469.2833333333333,19714954.933333334
2016-07-26 05:00:00,3539.1833333333334,20009678.666666668
2016-07-26 06:00:00,3446.233333333333,19075848.933333334
2016-07-26 07:00:00,3382.016666666667,18685634.933333334
2016-07-26 08:00:00,3254.7166666666667,17741210.666666668
2016-07-26 09:00:00,3872.4666666666667,20933448.733333334
2016-07-26 10:00:00,5615.116666666667,37129940.4
2016-07-26 11:00:00,5735.816666666667,49759722.93333333
2016-07-26 12:00:00,8072.05,55169516.733333334
2016-07-26 13:00:00,6235.616666666667,48046136.666666664
2016-07-26 14:00:00,5015.316666666667,31455705.966666665
2016-07-26 15:00:00,4589.3,28577673.2
2016-07-26 16:00:00,4457.85,27079989.4
2016-07-26 17:00:00,4388.433333333333,26193949.366666667
2016-07-26 18:00:00,4596.866666666667,27742074.75
2016-07-26 19:00:00,4863.3,32931712.933333334
2016-07-26 20:00:00,4567.233333333334,26368838.533333335
2016-07-26 21:00:00,4368.583333333333,23851101.066666666
2016-07-26 22:00:00,4327.916666666667,23870555.066666666
2016-07-26 23:00:00,4048.766666666667,22206982.266666666
2016-07-27 00:00:00,4706.583333333333,23224184.666666668
2016-07-27 01:00:00,5353.8,23222091.4
2016-07-27 02:00:00,5058.366666666667,22036023.066666666
2016-07-27 03:00:00,4899.25,21376976.216666665
2016-07-27 04:00:00,4638.933333333333,19745591.05
2016-07-27 05:00:00,4333.2,18162571.95
2016-07-27 06:00:00,4060.2,17251160.166666668
2016-07-27 07:00:00,3878.983333333333,16709591.2
2016-07-27 08:00:00,3849.6,17216028.4
2016-07-27 09:00:00,5683.233333333334,25974081.433333334
2016-07-27 10:00:00,7167.283333333334,34692252.233333334
2016-07-27 11:00:00,7068.5,33919460.96666667
2016-07-27 12:00:00,7428.533333333334,34301090.333333336
2016-07-27 13:00:00,7422.916666666667,32822355.9
2016-07-27 14:00:00,8360.816666666668,33969752.03333333
2016-07-27 15:00:00,8718.183333333332,34242894.85
2016-07-27 16:00:00,8971.516666666666,36979092.333333336
2016-07-27 17:00:00,9844.033333333333,42313943.266666666
2016-07-27 18:00:00,8798.483333333334,36470870.25
2016-07-27 19:00:00,7548.15,30547416.9
2016-07-27 20:00:00,6795.033333333334,27621437.1
2016-07-27 21:00:00,6160.7,27591640.566666666
2016-07-27 22:00:00,5973.733333333334,25526000.666666668
2016-07-27 23:00:00,5598.266666666666,23147436.333333332
2016-07-28 00:00:00,4896.133333333333,20756242.066666666
2016-07-28 01:00:00,4371.783333333334,19999160.233333334
2016-07-28 02:00:00,4342.0,22589525.866666667
2016-07-28 03:00:00,5618.483333333334,37144844.93333333
2016-07-28 04:00:00,5278.1,35329487.2
2016-07-28 05:00:00,5081.733333333334,34372525.0
2016-07-28 06:00:00,4979.916666666667,34439004.53333333
2016-07-28 07:00:00,4835.6,33435152.533333335
2016-07-28 08:00:00,4699.766666666666,32525209.066666666
2016-07-28 09:00:00,5330.883333333333,36675901.333333336
2016-07-28 10:00:00,7857.516666666666,48758560.93333333
2016-07-28 11:00:00,6888.316666666667,43388089.86666667
2016-07-28 12:00:00,6221.05,38895247.86666667
2016-07-28 13:00:00,5873.8,42810713.666666664
2016-07-28 14:00:00,5664.283333333334,46321600.6
2016-07-28 15:00:00,6149.15,44970220.4
2016-07-28 16:00:00,6347.883333333333,48885708.333333336
2016-07-28 17:00:00,5325.416666666667,32329844.0
2016-07-28 18:00:00,4653.233333333334,26589792.666666668
2016-07-28 19:00:00,4269.0,25847887.466666665
2016-07-28 20:00:00,3709.766666666667,20650715.466666665
2016-07-28 21:00:00,3406.766666666667,20084579.933333334
2016-07-28 22:00:00,3126.3,18091626.233333334
2016-07-28 23:00:00,2986.9333333333334,17733805.833333332
2016-07-29 00:00:00,3011.5666666666666,17153470.9
2016-07-29 01:00:00,2875.8333333333335,16740281.266666668
2016-07-29 02:00:00,2658.15,15150327.2
2016-07-29 03:00:00,2501.4,13873819.733333332
2016-07-29 04:00:00,2421.3166666666666,13246345.133333333
2016-07-29 05:00:00,2392.1833333333334,12817161.2
2016-07-29 06:00:00,2293.2,12119221.866666667
2016-07-29 07:00:00,2294.116666666667,12189902.4
2016-07-29 08:00:00,2280.616666666667,12297556.8
2016-07-29 09:00:00,2827.4166666666665,14815596.8
2016-07-29 10:00:00,2835.05,15752235.833333334
2016-07-29 11:00:00,2835.35,14925025.416666666
2016-07-29 12:00:00,3712.8333333333335,18232298.983333334
2016-07-29 13:00:00,4809.483333333334,22830312.55
2016-07-29 14:00:00,3587.483333333333,22526382.733333334
2016-07-29 15:00:00,3205.983333333333,16821366.633333333
2016-07-29 16:00:00,2900.266666666667,13650569.616666667
2016-07-29 17:00:00,2499.633333333333,12637924.466666667
2016-07-29 18:00:00,2364.25,13184475.95
2016-07-29 19:00:00,2267.25,13890328.8
2016-07-29 20:00:00,2145.0833333333335,10964615.733333332
2016-07-29 21:00:00,2269.15,11713031.2
2016-07-29 22:00:00,2143.45,13014985.866666667
2016-07-29 23:00:00,2135.2,10853884.266666668
2016-07-30 00:00:00,2080.2833333333333,10671562.4
2016-07-30 01:00:00,1985.8666666666666,9416591.45
2016-07-30 02:00:00,1931.9,8615376.683333334
2016-07-30 03:00:00,1774.8333333333333,8301130.716666667
2016-07-30 04:00:00,1695.3,8184584.133333334
2016-07-30 05:00:00,1616.65,7781699.333333333
2016-07-30 06:00:00,1595.9166666666667,7772580.533333333
2016-07-30 07:00:00,1596.9166666666667,7744487.8
2016-07-30 08:00:00,1599.25,7727332.0
2016-07-30 09:00:00,1574.5666666666666,7608701.066666666
2016-07-30 10:00:00,1584.3833333333334,7695093.416666667
2016-07-30 11:00:00,1740.95,10751607.316666666
2016-07-30 12:00:00,2011.7,10677290.933333334
2016-07-30 13:00:00,1765.7,9194046.4
2016-07-30 14:00:00,1689.7166666666667,10422545.733333332
2016-07-30 15:00:00,1601.75,8108031.166666667
2016-07-30 16:00:00,1749.3666666666666,8361457.383333334
2016-07-30 17:00:00,1930.35,8929900.0
2016-07-30 18:00:00,2541.25,10198936.0
2016-07-30 19:00:00,2366.1,9678929.5
2016-07-30 20:00:00,2178.0666666666666,8834380.3
2016-07-30 21:00:00,2441.0,9184307.066666666
2016-07-30 22:00:00,2051.7833333333333,8680769.5
2016-07-30 23:00:00,1984.05,8363193.333333333
2016-07-31 00:00:00,1898.2833333333333,8040836.683333334
2016-07-31 01:00:00,2088.116666666667,8432386.05
2016-07-31 02:00:00,1913.8333333333333,8088087.466666667
2016-07-31 03:00:00,2073.4,8367930.016666667
2016-07-31 04:00:00,2128.116666666667,8353639.733333333
2016-07-31 05:00:00,1882.6,7450168.266666667
2016-07-31 06:00:00,1781.7,7108089.333333333
2016-07-31 07:00:00,1671.55,6808644.466666667
2016-07-31 08:00:00,1621.1,6604954.4
2016-07-31 09:00:00,1750.5333333333333,6545140.666666667
2016-07-31 10:00:00,1711.7666666666667,6498414.416666667
2016-07-31 11:00:00,1663.9666666666667,6463431.233333333
2016-07-31 12:00:00,1811.8333333333333,6853062.4
2016-07-31 13:00:00,1864.7166666666667,7135991.333333333
2016-07-31 14:00:00,2334.0,8001475.183333334
2016-07-31 15:00:00,3862.0833333333335,11099118.516666668
2016-07-31 16:00:00,4579.65,14262759.916666666
2016-07-31 17:00:00,3227.1,9684792.866666667
2016-07-31 18:00:00,2904.233333333333,14554519.516666668
2016-07-31 19:00:00,2455.85,8457053.85
2016-07-31 20:00:00,2186.0666666666666,8238161.233333333
2016-07-31 21:00:00,2007.0,7585282.716666667
2016-07-31 22:00:00,1960.1666666666667,7916082.283333333
2016-07-31 23:00:00,1847.4833333333333,7549024.266666667
2016-08-01 00:00:00,2582.366666666667,10486675.916666666
2016-08-01 01:00:00,1902.2,8381191.433333334
2016-08-01 02:00:00,1798.5,8190090.75
2016-08-01 03:00:00,1765.35,8159840.483333333
2016-08-01 04:00:00,1667.5666666666666,7904262.816666666
2016-08-01 05:00:00,1553.6833333333334,7573353.783333333
2016-08-01 06:00:00,1459.3,7175053.2
2016-08-01 07:00:00,1442.3333333333333,7126757.966666667
2016-08-01 08:00:00,1383.7666666666667,6084515.6
2016-08-01 09:00:00,1482.4166666666667,7493103.1
2016-08-01 10:00:00,1592.2666666666667,12123980.8
2016-08-01 11:00:00,1649.3333333333333,10367645.0
2016-08-01 12:00:00,1764.9166666666667,10750052.966666667
2016-08-01 13:00:00,2545.75,11239632.55
2016-08-01 14:00:00,2060.05,15669541.033333333
2016-08-01 15:00:00,4783.316666666667,37895353.46666667
2016-08-01 16:00:00,10335.766666666666,91922059.36666666
2016-08-01 17:00:00,9067.183333333332,79320040.53333333
2016-08-01 18:00:00,7315.25,65156291.0
2016-08-01 19:00:00,6051.716666666666,52546246.9
2016-08-01 20:00:00,5719.033333333334,46660151.0
2016-08-01 21:00:00,5316.916666666667,42349348.13333333
2016-08-01 22:00:00,4660.2,38047631.2
2016-08-01 23:00:00,5220.1,38462705.85
2016-08-02 00:00:00,4544.583333333333,34643666.13333333
2016-08-02 01:00:00,3603.2166666666667,29917164.45
2016-08-02 02:00:00,3371.8,27410981.8
2016-08-02 03:00:00,3794.616666666667,28800384.2
2016-08-02 04:00:00,2463.2833333333333,20714543.433333334
2016-08-02 05:00:00,2270.9666666666667,18381434.133333333
2016-08-02 06:00:00,2068.8,16473185.133333333
2016-08-02 07:00:00,1866.55,14725467.916666666
2016-08-02 08:00:00,1783.2,13440109.6
2016-08-02 09:00:00,1739.5666666666666,13167461.7
2016-08-02 10:00:00,1907.5833333333333,13581346.933333334
2016-08-02 11:00:00,1976.05,14230246.333333334
2016-08-02 12:00:00,1970.6833333333334,13952920.533333333
2016-08-02 13:00:00,2297.0666666666666,16152454.6
2016-08-02 14:00:00,2341.1,14964380.6
2016-08-02 15:00:00,2179.9,14187761.066666666
2016-08-02 16:00:00,2555.8333333333335,17218342.2
2016-08-02 17:00:00,3507.3333333333335,25024365.666666668
2016-08-02 18:00:00,2739.3333333333335,21266795.6
2016-08-02 19:00:00,2204.1,17241294.933333334
2016-08-02 20:00:00,1711.8,12629834.666666666
2016-08-02 21:00:00,1984.3833333333334,13052630.666666666
2016-08-02 22:00:00,2181.75,13262371.733333332
2016-08-02 23:00:00,1890.2166666666667,12040720.533333333
2016-08-03 00:00:00,1681.2166666666667,11346527.766666668
2016-08-03 01:00:00,1575.3833333333334,11378188.533333333
2016-08-03 02:00:00,1491.1,10948362.4
2016-08-03 03:00:00,1417.6666666666667,10260025.333333334
2016-08-03 04:00:00,1091.4,8027405.333333333
2016-08-03 05:00:00,1051.5166666666667,7829813.066666666
2016-08-03 06:00:00,1019.1,7590547.733333333
2016-08-03 07:00:00,948.7833333333333,7356252.0
2016-08-03 08:00:00,942.05,7339981.066666666
2016-08-03 09:00:00,964.85,7332294.133333334
2016-08-03 10:00:00,1489.7333333333333,8189404.183333334
2016-08-03 11:00:00,1458.5833333333333,9987037.066666666
2016-08-03 12:00:00,2097.25,18013751.533333335
2016-08-03 13:00:00,2858.2,18967575.733333334
2016-08-03 14:00:00,2865.35,29595571.966666665
2016-08-03 15:00:00,2580.95,27505431.7
2016-08-03 16:00:00,3066.45,23395603.733333334
2016-08-03 17:00:00,2023.25,18836732.666666668
2016-08-03 18:00:00,2057.85,22914876.266666666
2016-08-03 19:00:00,1866.9,15456736.5
2016-08-03 20:00:00,1883.2166666666667,15327821.6
2016-08-03 21:00:00,2063.5833333333335,16847372.266666666
2016-08-03 22:00:00,1947.9833333333333,19450667.733333334
2016-08-03 23:00:00,1762.8833333333334,14073448.6
2016-08-04 00:00:00,1744.5666666666666,14732497.466666667
2016-08-04 01:00:00,3625.35,21275795.866666667
2016-08-04 02:00:00,3146.1833333333334,18991084.466666665
2016-08-04 03:00:00,2940.9,18239419.1
2016-08-04 04:00:00,2808.7166666666667,17253083.066666666
2016-08-04 05:00:00,2600.1,16325127.6
2016-08-04 06:00:00,2480.016666666667,15612876.283333333
2016-08-04 07:00:00,2260.35,14550130.566666666
2016-08-04 08:00:00,2088.5,13427143.733333332
2016-08-04 09:00:00,2466.483333333333,14819791.2
2016-08-04 10:00:00,2631.2,20723704.933333334
2016-08-04 11:00:00,2796.5666666666666,25622873.466666665
2016-08-04 12:00:00,3025.2833333333333,32276481.866666667
2016-08-04 13:00:00,2694.866666666667,28446804.266666666
2016-08-04 14:00:00,2370.366666666667,18034721.966666665
2016-08-04 15:00:00,2186.483333333333,16969975.066666666
2016-08-04 16:00:00,2645.7166666666667,19548881.866666667
2016-08-04 17:00:00,2400.1833333333334,19333962.233333334
2016-08-04 18:00:00,2018.9,16601177.066666666
2016-08-04 19:00:00,1890.9833333333333,16580485.0
2016-08-04 20:00:00,1794.8666666666666,16020741.866666667
2016-08-04 21:00:00,1712.7,15013613.6
2016-08-04 22:00:00,2024.1166666666666,15114863.2
2016-08-04 23:00:00,2281.9,15542398.666666666
2016-08-05 00:00:00,2211.4166666666665,14751869.466666667
2016-08-05 01:00:00,2148.1666666666665,14605496.8
2016-08-05 02:00:00,2057.45,14204253.866666667
2016-08-05 03:00:00,1922.5166666666667,13621954.0
2016-08-05 04:00:00,1833.7,13338901.733333332
2016-08-05 05:00:00,1769.0333333333333,13115752.266666668
2016-08-05 06:00:00,1652.95,12584512.066666666
2016-08-05 07:00:00,1366.5,10728637.733333332
2016-08-05 08:00:00,1321.2833333333333,10119078.266666668
2016-08-05 09:00:00,1550.8833333333334,20201266.933333334
2016-08-05 10:00:00,1382.6,11192652.4
2016-08-05 11:00:00,1795.8666666666666,16950214.533333335
2016-08-05 12:00:00,3426.7833333333333,22093008.266666666
2016-08-05 13:00:00,2754.55,21259584.666666668
2016-08-05 14:00:00,2694.733333333333,21659267.466666665
2016-08-05 15:00:00,2812.3333333333335,21446087.6
2016-08-05 16:00:00,4768.716666666666,27393172.8
2016-08-05 17:00:00,5141.116666666667,29440389.066666666
2016-08-05 18:00:00,4415.666666666667,26232629.733333334
2016-08-05 19:00:00,4096.25,25076375.466666665
2016-08-05 20:00:00,3819.2166666666667,23409264.0
2016-08-05 21:00:00,3599.5,21818879.2
2016-08-05 22:00:00,3397.0666666666666,20747497.866666667
2016-08-05 23:00:00,3227.516666666667,19834396.933333334
2016-08-06 00:00:00,3567.4666666666667,20816124.8
2016-08-06 01:00:00,4119.45,22218436.266666666
2016-08-06 02:00:00,4010.866666666667,21912907.733333334
2016-08-06 03:00:00,3816.6833333333334,20934121.066666666
2016-08-06 04:00:00,3624.7833333333333,20391185.733333334
2016-08-06 05:00:00,3594.5333333333333,20304820.533333335
2016-08-06 06:00:00,3570.05,20193147.466666665
2016-08-06 07:00:00,3453.733333333333,19850967.733333334
2016-08-06 08:00:00,2848.866666666667,18027212.4
2016-08-06 09:00:00,3288.6,19086862.666666668
2016-08-06 10:00:00,3420.116666666667,18751264.533333335
2016-08-06 11:00:00,3369.733333333333,18226665.066666666
2016-08-06 12:00:00,3222.516666666667,17796620.533333335
2016-08-06 13:00:00,3184.983333333333,17090477.333333332
2016-08-06 14:00:00,3186.4,16983558.8
2016-08-06 15:00:00,3097.233333333333,16725364.266666668
2016-08-06 16:00:00,2608.5,15486378.133333333
2016-08-06 17:00:00,2671.9166666666665,14097369.066666666
2016-08-06 18:00:00,2639.016666666667,13782985.466666667
2016-08-06 19:00:00,2533.25,13457644.266666668
2016-08-06 20:00:00,2483.1,13225650.133333333
2016-08-06 21:00:00,2471.366666666667,12922663.6
2016-08-06 22:00:00,2427.95,12602329.066666666
2016-08-06 23:00:00,2394.266666666667,12339508.266666668
2016-08-07 00:00:00,3033.6666666666665,13036542.933333334
2016-08-07 01:00:00,2953.6666666666665,12694260.266666668
2016-08-07 02:00:00,2982.8166666666666,12666748.266666668
2016-08-07 03:00:00,2872.8166666666666,12543931.733333332
2016-08-07 04:00:00,3187.733333333333,14512599.466666667
2016-08-07 05:00:00,3155.3,14219241.866666667
2016-08-07 06:00:00,3062.65,13830203.2
2016-08-07 07:00:00,2998.95,13065110.933333334
2016-08-07 08:00:00,3081.0833333333335,13109909.866666667
2016-08-07 09:00:00,2909.85,13067254.4
2016-08-07 10:00:00,3041.0833333333335,14367344.266666668
2016-08-07 11:00:00,3754.1833333333334,14790179.733333332
2016-08-07 12:00:00,2943.9666666666667,13689840.8
2016-08-07 13:00:00,2939.15,13307192.533333333
2016-08-07 14:00:00,2780.8,12593030.4
2016-08-07 15:00:00,2774.0,12260791.733333332
2016-08-07 16:00:00,2387.883333333333,9640461.333333334
2016-08-07 17:00:00,2519.616666666667,9604645.333333334
2016-08-07 18:00:00,2585.8166666666666,9870562.4
2016-08-07 19:00:00,2117.883333333333,8763425.066666666
2016-08-07 20:00:00,1950.4666666666667,8418691.733333332
2016-08-07 21:00:00,1914.0,8353138.666666667
2016-08-07 22:00:00,1878.5333333333333,8027016.0
2016-08-07 23:00:00,2104.3,9826784.0
2016-08-08 00:00:00,2656.133333333333,12904099.733333332
2016-08-08 01:00:00,2558.5833333333335,11886884.8
2016-08-08 02:00:00,2415.633333333333,10853028.266666668
2016-08-08 03:00:00,2273.9,9981976.533333333
2016-08-08 04:00:00,2254.2,9921484.266666668
2016-08-08 05:00:00,2242.4666666666667,9878392.666666666
2016-08-08 06:00:00,2223.866666666667,9785445.6
2016-08-08 07:00:00,2079.983333333333,9180053.066666666
2016-08-08 08:00:00,1673.4333333333334,7187970.666666667
2016-08-08 09:00:00,2307.65,15018232.133333333
2016-08-08 10:00:00,5039.683333333333,37261591.2
2016-08-08 11:00:00,4855.066666666667,34432792.0
2016-08-08 12:00:00,7742.066666666667,56113229.06666667
2016-08-08 13:00:00,9554.816666666668,36661641.2
2016-08-08 14:00:00,9282.383333333333,31376267.666666668
2016-08-08 15:00:00,13518.85,39255919.833333336
2016-08-08 16:00:00,8590.316666666668,28985932.0
2016-08-08 17:00:00,7504.7,25634875.866666667
2016-08-08 18:00:00,6982.783333333334,23035399.466666665
2016-08-08 19:00:00,7152.65,22453342.783333335
2016-08-08 20:00:00,5825.15,19695424.133333333
2016-08-08 21:00:00,5250.95,18576523.666666668
2016-08-08 22:00:00,4748.416666666667,17543048.533333335
2016-08-08 23:00:00,4251.066666666667,16776566.933333334
2016-08-09 00:00:00,3703.2166666666667,15864135.866666667
2016-08-09 01:00:00,3384.8,14650574.533333333
2016-08-09 02:00:00,2853.516666666667,12944726.666666666
2016-08-09 03:00:00,2124.0666666666666,10969469.866666667
2016-08-09 04:00:00,1855.2333333333333,10389300.8
2016-08-09 05:00:00,1830.05,10517155.066666666
2016-08-09 06:00:00,2163.9666666666667,11889062.8
2016-08-09 07:00:00,2143.7166666666667,11902010.133333333
2016-08-09 08:00:00,2132.4166666666665,12172162.666666666
2016-08-09 09:00:00,2100.5833333333335,11919431.466666667
2016-08-09 10:00:00,2478.8166666666666,13263743.5
2016-08-09 11:00:00,2792.25,15167202.133333333
2016-08-09 12:00:00,3311.05,16901284.4
2016-08-09 13:00:00,3781.8333333333335,30633221.733333334
2016-08-09 14:00:00,4234.383333333333,19064936.933333334
2016-08-09 15:00:00,8230.2,26238823.666666668
2016-08-09 16:00:00,4396.6,20351612.033333335
2016-08-09 17:00:00,3673.8333333333335,17798415.866666667
2016-08-09 18:00:00,4668.883333333333,18151440.033333335
2016-08-09 19:00:00,3407.4666666666667,16805715.333333332
2016-08-09 20:00:00,3190.0333333333333,15739000.666666666
2016-08-09 21:00:00,3279.7166666666667,15575713.466666667
2016-08-09 22:00:00,3239.3166666666666,15808372.333333334
2016-08-09 23:00:00,3273.866666666667,16296822.266666668
2016-08-10 00:00:00,3103.733333333333,15630526.0
2016-08-10 01:00:00,2796.45,14955991.2
2016-08-10 02:00:00,2706.133333333333,14438502.0
2016-08-10 03:00:00,2612.3166666666666,14227728.0
2016-08-10 04:00:00,2630.4166666666665,14520886.533333333
2016-08-10 05:00:00,2632.266666666667,14098456.533333333
2016-08-10 06:00:00,2590.35,13711760.266666668
2016-08-10 07:00:00,2334.4166666666665,12813704.8
2016-08-10 08:00:00,1993.3,11748134.4
2016-08-10 09:00:00,1998.9833333333333,12274997.2
2016-08-10 10:00:00,2855.4,34472742.8
2016-08-10 11:00:00,7000.333333333333,76590012.23333333
2016-08-10 12:00:00,7048.666666666667,76220533.0
2016-08-10 13:00:00,4720.75,61766807.733333334
2016-08-10 14:00:00,4210.9,45554630.86666667
2016-08-10 15:00:00,3937.383333333333,31753173.1
2016-08-10 16:00:00,3856.7,23435286.816666666
2016-08-10 17:00:00,3218.6666666666665,19518652.433333334
2016-08-10 18:00:00,2962.9,17828288.266666666
2016-08-10 19:00:00,3124.7166666666667,18814188.2
2016-08-10 20:00:00,3071.5333333333333,18697062.733333334
2016-08-10 21:00:00,2986.4333333333334,18357479.083333332
2016-08-10 22:00:00,2744.383333333333,16800191.033333335
2016-08-10 23:00:00,2789.516666666667,16160848.45
2016-08-11 00:00:00,2618.7833333333333,16111554.75
2016-08-11 01:00:00,2313.5666666666666,13683690.85
2016-08-11 02:00:00,2206.366666666667,12492713.266666668
2016-08-11 03:00:00,2190.8,12259103.8
2016-08-11 04:00:00,2144.266666666667,12047479.933333334
2016-08-11 05:00:00,2135.8166666666666,11739809.533333333
2016-08-11 06:00:00,2116.7833333333333,11502942.45
2016-08-11 07:00:00,2010.2833333333333,10941460.066666666
2016-08-11 08:00:00,1994.3333333333333,10849431.5
2016-08-11 09:00:00,2708.15,13433321.866666667
2016-08-11 10:00:00,3187.766666666667,14899276.683333334
2016-08-11 11:00:00,3522.983333333333,17394739.066666666
2016-08-11 12:00:00,4654.15,20557073.466666665
2016-08-11 13:00:00,4877.75,20765652.8
2016-08-11 14:00:00,4885.466666666666,20815536.266666666
2016-08-11 15:00:00,4531.716666666666,18967467.2
2016-08-11 16:00:00,4134.833333333333,16336617.733333332
2016-08-11 17:00:00,3933.3333333333335,15429029.533333333
2016-08-11 18:00:00,3577.65,14567240.266666668
2016-08-11 19:00:00,3567.133333333333,14508626.666666666
2016-08-11 20:00:00,3566.516666666667,14511373.733333332
2016-08-11 21:00:00,3535.7,14398549.066666666
2016-08-11 22:00:00,3790.733333333333,15194095.6
2016-08-11 23:00:00,3997.0833333333335,15486396.266666668
2016-08-12 00:00:00,3529.2833333333333,14431858.133333333
2016-08-12 01:00:00,3110.0833333333335,13463595.866666667
2016-08-12 02:00:00,2779.6833333333334,13558037.866666667
2016-08-12 03:00:00,2553.516666666667,12894344.8
2016-08-12 04:00:00,2374.9,11725371.066666666
2016-08-12 05:00:00,2317.6833333333334,11444724.266666668
2016-08-12 06:00:00,2232.016666666667,11162702.666666666
2016-08-12 07:00:00,2184.8166666666666,10967901.866666667
2016-08-12 08:00:00,1956.6833333333334,10061393.45
2016-08-12 09:00:00,1813.3666666666666,9546550.733333332
2016-08-12 10:00:00,1995.2166666666667,10050123.733333332
2016-08-12 11:00:00,2177.366666666667,10906970.133333333
2016-08-12 12:00:00,2350.85,11804164.7
2016-08-12 13:00:00,2759.75,13229822.583333334
2016-08-12 14:00:00,2964.983333333333,13860486.533333333
2016-08-12 15:00:00,3003.733333333333,12435081.866666667
2016-08-12 16:00:00,4242.583333333333,13309300.8
2016-08-12 17:00:00,4074.65,12265246.1
2016-08-12 18:00:00,3792.9333333333334,11357990.4
2016-08-12 19:00:00,3600.7,11436685.866666667
2016-08-12 20:00:00,3494.516666666667,11199883.6
2016-08-12 21:00:00,3382.6666666666665,10840206.133333333
2016-08-12 22:00:00,3547.25,11124229.2
2016-08-12 23:00:00,3461.0833333333335,10768325.333333334
2016-08-13 00:00:00,3554.733333333333,11144597.333333334
2016-08-13 01:00:00,3461.8333333333335,11209101.866666667
2016-08-13 02:00:00,3190.1,10612165.733333332
2016-08-13 03:00:00,2995.0,10008520.666666666
2016-08-13 04:00:00,2866.366666666667,9704324.933333334
2016-08-13 05:00:00,2776.85,9470278.666666666
2016-08-13 06:00:00,2607.9,9009317.6
2016-08-13 07:00:00,2238.0,7791449.066666666
2016-08-13 08:00:00,2642.633333333333,8105621.866666666
2016-08-13 09:00:00,2445.3,7885005.066666666
2016-08-13 10:00:00,2258.9666666666667,7853013.15
2016-08-13 11:00:00,3108.0833333333335,9571940.083333334
2016-08-13 12:00:00,3276.0,9925505.666666666
2016-08-13 13:00:00,3183.2833333333333,10593493.6
2016-08-13 14:00:00,3141.866666666667,10594045.6
2016-08-13 15:00:00,3089.9666666666667,10379233.9
2016-08-13 16:00:00,2968.983333333333,9993125.6
2016-08-13 17:00:00,2888.8,9826605.066666666
2016-08-13 18:00:00,2755.733333333333,9214168.0
2016-08-13 19:00:00,2618.116666666667,8905641.866666667
2016-08-13 20:00:00,2437.0833333333335,8474368.0
2016-08-13 21:00:00,2385.5,8508987.333333334
2016-08-13 22:00:00,2700.366666666667,8705968.0
2016-08-13 23:00:00,2061.2,8266973.6
2016-08-14 00:00:00,1879.55,7981158.0
2016-08-14 01:00:00,2134.2,8559199.333333334
2016-08-14 02:00:00,2010.0833333333333,8244326.4
2016-08-14 03:00:00,1923.9,8064336.533333333
2016-08-14 04:00:00,1901.8666666666666,8049166.933333334
2016-08-14 05:00:00,1883.3,7973230.933333334
2016-08-14 06:00:00,1676.0,7102149.066666666
2016-08-14 07:00:00,1322.5,6001825.333333333
2016-08-14 08:00:00,1378.9166666666667,6038176.533333333
2016-08-14 09:00:00,1857.2,6496880.8
2016-08-14 10:00:00,1746.9833333333333,7552469.6
2016-08-14 11:00:00,2080.65,7783532.533333333
2016-08-14 12:00:00,4135.883333333333,15603394.666666666
2016-08-14 13:00:00,3569.616666666667,12370234.133333333
2016-08-14 14:00:00,3540.5333333333333,12158660.0
2016-08-14 15:00:00,3630.7166666666667,12384440.533333333
2016-08-14 16:00:00,4454.866666666667,13341271.066666666
2016-08-14 17:00:00,3427.0833333333335,12956325.866666667
2016-08-14 18:00:00,3357.866666666667,12456003.066666666
2016-08-14 19:00:00,3309.8166666666666,11478733.6
2016-08-14 20:00:00,3228.6,10672009.333333334
2016-08-14 21:00:00,3102.883333333333,10248363.2
2016-08-14 22:00:00,3138.2,12360622.4
2016-08-14 23:00:00,2924.0333333333333,10716111.733333332
2016-08-15 00:00:00,2595.0,8754318.133333333
2016-08-15 01:00:00,2387.9166666666665,8137734.0
2016-08-15 02:00:00,2427.0833333333335,8041832.0
2016-08-15 03:00:00,2186.4666666666667,7494913.6
2016-08-15 04:00:00,1912.2166666666667,6898467.733333333
2016-08-15 05:00:00,1898.1,6856756.8
2016-08-15 06:00:00,1875.0666666666666,6747367.2
2016-08-15 07:00:00,1664.6166666666666,5143034.933333334
2016-08-15 08:00:00,1652.8,5098538.933333334
2016-08-15 09:00:00,3535.3333333333335,43944282.13333333
2016-08-15 10:00:00,4860.25,78382830.93333334
2016-08-15 11:00:00,4588.633333333333,76995404.13333334
2016-08-15 12:00:00,4260.15,70327604.26666667
2016-08-15 13:00:00,3869.5666666666666,54086388.4
2016-08-15 14:00:00,3025.4,35489653.233333334
2016-08-15 15:00:00,2646.4166666666665,23762167.016666666
2016-08-15 16:00:00,2375.35,17065380.166666668
2016-08-15 17:00:00,3462.1666666666665,15194445.0
2016-08-15 18:00:00,2871.5833333333335,16009818.266666668
2016-08-15 19:00:00,2556.2833333333333,12790129.333333334
2016-08-15 20:00:00,2280.5833333333335,10550780.8
2016-08-15 21:00:00,2402.766666666667,11682005.333333334
2016-08-15 22:00:00,2350.6,13205094.133333333
2016-08-15 23:00:00,2131.4333333333334,9677585.333333334
2016-08-16 00:00:00,2076.85,9080317.066666666
2016-08-16 01:00:00,2083.866666666667,9980974.933333334
2016-08-16 02:00:00,2047.6833333333334,9760246.133333333
2016-08-16 03:00:00,2103.016666666667,10307876.266666668
2016-08-16 04:00:00,2016.9166666666667,9297523.733333332
2016-08-16 05:00:00,1998.1333333333334,8849780.533333333
2016-08-16 06:00:00,1954.1666666666667,7953597.2
2016-08-16 07:00:00,1915.0166666666667,7537966.533333333
2016-08-16 08:00:00,1934.4166666666667,7513564.266666667
2016-08-16 09:00:00,2085.766666666667,10162191.733333332
2016-08-16 10:00:00,3509.3,56219826.4
2016-08-16 11:00:00,3511.35,57387661.333333336
2016-08-16 12:00:00,4114.833333333333,55962758.0
2016-08-16 13:00:00,3531.366666666667,46008089.43333333
2016-08-16 14:00:00,2635.45,28096530.066666666
2016-08-16 15:00:00,2244.9666666666667,18110532.0
2016-08-16 16:00:00,2514.883333333333,15750903.7
2016-08-16 17:00:00,2624.9333333333334,14665943.866666667
2016-08-16 18:00:00,2545.483333333333,13494212.133333333
2016-08-16 19:00:00,2828.05,14153533.9
2016-08-16 20:00:00,2992.133333333333,14815473.2
2016-08-16 21:00:00,2471.1666666666665,14201229.583333334
2016-08-16 22:00:00,3528.233333333333,14950662.266666668
2016-08-16 23:00:00,2997.5666666666666,14452443.466666667
2016-08-17 00:00:00,2534.9,15388448.166666666
2016-08-17 01:00:00,2634.9333333333334,17125285.333333332
2016-08-17 02:00:00,2782.0833333333335,17840850.133333333
2016-08-17 03:00:00,2735.8,18071584.0
2016-08-17 04:00:00,2659.733333333333,16635138.0
2016-08-17 05:00:00,2540.1833333333334,14985082.266666668
2016-08-17 06:00:00,2439.4166666666665,14213633.733333332
2016-08-17 07:00:00,2347.9666666666667,13521730.133333333
2016-08-17 08:00:00,2358.7,13428132.8
2016-08-17 09:00:00,2915.766666666667,13419201.966666667
2016-08-17 10:00:00,4172.283333333334,14556464.8
2016-08-17 11:00:00,2879.1,12948027.466666667
2016-08-17 12:00:00,2242.616666666667,11793469.583333334
2016-08-17 13:00:00,2332.766666666667,14550717.083333334
2016-08-17 14:00:00,2884.5333333333333,15983552.083333334
2016-08-17 15:00:00,2848.8166666666666,14270153.2
2016-08-17 16:00:00,2306.4666666666667,12436325.333333334
2016-08-17 17:00:00,2309.25,12796890.833333334
2016-08-17 18:00:00,3194.25,13921864.1
2016-08-17 19:00:00,2772.516666666667,13717187.6
2016-08-17 20:00:00,2295.4333333333334,13216769.666666666
2016-08-17 21:00:00,2440.2833333333333,13353041.966666667
2016-08-17 22:00:00,2138.0333333333333,11866825.3
2016-08-17 23:00:00,2764.75,12788200.85
2016-08-18 00:00:00,2934.0,13280113.8
2016-08-18 01:00:00,2803.866666666667,12459778.75
2016-08-18 02:00:00,2722.35,12075568.8
2016-08-18 03:00:00,2666.9666666666667,11760085.866666667
2016-08-18 04:00:00,2621.3166666666666,11922733.733333332
2016-08-18 05:00:00,2836.9166666666665,11822883.566666666
2016-08-18 06:00:00,2655.0833333333335,11261031.633333333
2016-08-18 07:00:00,2520.866666666667,10638670.0
2016-08-18 08:00:00,2094.2833333333333,9468317.266666668
2016-08-18 09:00:00,3114.1666666666665,10587750.916666666
2016-08-18 10:00:00,3651.233333333333,14081909.766666668
2016-08-18 11:00:00,2644.5666666666666,13454209.0
2016-08-18 12:00:00,3140.9666666666667,14344238.266666668
2016-08-18 13:00:00,2848.733333333333,14435362.533333333
2016-08-18 14:00:00,3111.4,15024765.466666667
2016-08-18 15:00:00,3142.2833333333333,14935154.933333334
2016-08-18 16:00:00,2806.733333333333,16355267.266666668
2016-08-18 17:00:00,2494.5833333333335,14066477.0
2016-08-18 18:00:00,2723.0833333333335,14718167.333333334
2016-08-18 19:00:00,3704.866666666667,15264523.666666666
2016-08-18 20:00:00,3267.0333333333333,15401204.333333334
2016-08-18 21:00:00,3120.3,15611051.066666666
2016-08-18 22:00:00,3101.15,14443981.6
2016-08-18 23:00:00,2925.3166666666666,13890136.266666668
2016-08-19 00:00:00,3858.5,13242254.666666666
2016-08-19 01:00:00,3695.116666666667,12232628.8
2016-08-19 02:00:00,3461.6,11342086.666666666
2016-08-19 03:00:00,3109.0833333333335,10913534.266666668
2016-08-19 04:00:00,2679.366666666667,10201036.8
2016-08-19 05:00:00,2236.3,9626615.466666667
2016-08-19 06:00:00,1920.0333333333333,9138476.75
2016-08-19 07:00:00,1757.1666666666667,8911358.4
2016-08-19 08:00:00,1855.0,8879236.266666668
2016-08-19 09:00:00,2458.7166666666667,10894157.6
2016-08-19 10:00:00,2409.8,11712619.433333334
2016-08-19 11:00:00,2537.85,13175036.0
2016-08-19 12:00:00,3196.3166666666666,28683618.666666668
2016-08-19 13:00:00,3794.5,25212779.816666666
2016-08-19 14:00:00,3764.2833333333333,19165945.533333335
2016-08-19 15:00:00,3823.383333333333,39763939.6
2016-08-19 16:00:00,3109.233333333333,21615987.2
2016-08-19 17:00:00,3530.1666666666665,14541942.0
2016-08-19 18:00:00,2956.1833333333334,15215490.0
2016-08-19 19:00:00,3003.0,16447594.266666668
2016-08-19 20:00:00,3842.4333333333334,17422364.583333332
2016-08-19 21:00:00,2945.8166666666666,15308498.8
2016-08-19 22:00:00,2721.483333333333,13300807.233333332
2016-08-19 23:00:00,2533.2166666666667,13419838.7
2016-08-20 00:00:00,2323.016666666667,12437870.316666666
2016-08-20 01:00:00,2048.366666666667,11237171.4
2016-08-20 02:00:00,1948.2166666666667,10722816.0
2016-08-20 03:00:00,1776.7166666666667,9685416.266666668
2016-08-20 04:00:00,1690.0333333333333,9044111.466666667
2016-08-20 05:00:00,1631.45,8819433.066666666
2016-08-20 06:00:00,1735.55,8770782.683333334
2016-08-20 07:00:00,1945.15,9613164.466666667
2016-08-20 08:00:00,1891.1833333333334,9351613.533333333
2016-08-20 09:00:00,3241.3333333333335,12054497.4
2016-08-20 10:00:00,3256.6,11798405.8
2016-08-20 11:00:00,2185.8,10372251.166666666
2016-08-20 12:00:00,1962.3833333333334,9620287.5
2016-08-20 13:00:00,2212.8166666666666,9688177.033333333
2016-08-20 14:00:00,2686.633333333333,10535447.416666666
2016-08-20 15:00:00,2851.1833333333334,11243182.216666667
2016-08-20 16:00:00,3546.866666666667,13500625.333333334
2016-08-20 17:00:00,3319.9166666666665,14125593.066666666
2016-08-20 18:00:00,2310.133333333333,11866683.6
2016-08-20 19:00:00,1964.1333333333334,10314049.466666667
2016-08-20 20:00:00,1809.4333333333334,9471180.533333333
2016-08-20 21:00:00,1731.5833333333333,9406865.733333332
2016-08-20 22:00:00,1592.1166666666666,8834507.333333334
2016-08-20 23:00:00,1446.4833333333333,7252061.2
2016-08-21 00:00:00,1351.0166666666667,6417841.6
2016-08-21 01:00:00,1245.65,5596115.2
2016-08-21 02:00:00,1184.5166666666667,5262056.533333333
2016-08-21 03:00:00,1192.0333333333333,5018436.266666667
2016-08-21 04:00:00,1118.2333333333333,4760782.933333334
2016-08-21 05:00:00,1026.6166666666666,4589272.533333333
2016-08-21 06:00:00,952.3833333333333,4396497.066666666
2016-08-21 07:00:00,945.2666666666667,4380257.066666666
2016-08-21 08:00:00,926.1833333333333,4350660.266666667
2016-08-21 09:00:00,1210.6166666666666,4956641.066666666
2016-08-21 10:00:00,1178.9333333333334,5140176.8
2016-08-21 11:00:00,1218.8333333333333,5168682.4
2016-08-21 12:00:00,2786.9166666666665,6692226.8
2016-08-21 13:00:00,1811.45,6033976.0
2016-08-21 14:00:00,1960.9333333333334,8910093.333333334
2016-08-21 15:00:00,3001.6666666666665,10066983.466666667
2016-08-21 16:00:00,3211.4333333333334,9796262.4
2016-08-21 17:00:00,2287.8166666666666,7046085.6
2016-08-21 18:00:00,2320.8,8609579.733333332
2016-08-21 19:00:00,2610.25,14606073.866666667
2016-08-21 20:00:00,2611.5,14810545.6
2016-08-21 21:00:00,2640.5,14454095.866666667
2016-08-21 22:00:00,2003.7,12426362.666666666
2016-08-21 23:00:00,1873.6833333333334,12328581.6
2016-08-22 00:00:00,1958.9333333333334,12545752.266666668
2016-08-22 01:00:00,1840.6333333333334,10157984.266666668
2016-08-22 02:00:00,1696.0,8545260.8
2016-08-22 03:00:00,1635.0833333333333,8168992.266666667
2016-08-22 04:00:00,1626.5166666666667,8104122.933333334
2016-08-22 05:00:00,1613.0666666666666,8042489.066666666
2016-08-22 06:00:00,1606.9333333333334,7867697.066666666
2016-08-22 07:00:00,1687.8166666666666,8552139.466666667
2016-08-22 08:00:00,1828.25,9328742.133333333
2016-08-22 09:00:00,3641.7,44444967.6
2016-08-22 10:00:00,4934.416666666667,49292194.0
2016-08-22 11:00:00,5084.916666666667,39008151.2
2016-08-22 12:00:00,5221.083333333333,30922231.366666667
2016-08-22 13:00:00,4770.85,23337874.933333334
2016-08-22 14:00:00,5053.298245614035,20634834.94736842
2016-08-22 15:00:00,5531.35,19510811.75
2016-08-22 16:00:00,6513.716666666666,23942780.883333333
2016-08-22 17:00:00,6221.883333333333,27200187.616666667
2016-08-22 18:00:00,7783.266666666666,70052894.73333333
2016-08-22 19:00:00,7639.8,69451869.45
2016-08-22 20:00:00,7188.066666666667,58792302.333333336
2016-08-22 21:00:00,6423.766666666666,37937460.266666666
2016-08-22 22:00:00,6547.616666666667,27104930.233333334
2016-08-22 23:00:00,4645.3,20016071.333333332
2016-08-23 00:00:00,4325.15,15984064.9
2016-08-23 01:00:00,4383.4,16200592.533333333
2016-08-23 02:00:00,3918.5666666666666,14645340.533333333
2016-08-23 03:00:00,3683.8166666666666,13388228.266666668
2016-08-23 04:00:00,3554.3333333333335,12997112.8
2016-08-23 05:00:00,3409.2833333333333,12311078.666666666
2016-08-23 06:00:00,3354.4166666666665,12117758.4
2016-08-23 07:00:00,3154.2166666666667,11521171.466666667
2016-08-23 08:00:00,2639.633333333333,10176830.4
2016-08-23 09:00:00,3759.016666666667,11508966.666666666
2016-08-23 10:00:00,3805.3166666666666,33561714.666666664
2016-08-23 11:00:00,5712.35,67021906.31666667
2016-08-23 12:00:00,5462.35,65428721.333333336
2016-08-23 13:00:00,4929.316666666667,62629568.8
2016-08-23 14:00:00,4952.0,67685636.26666667
2016-08-23 15:00:00,8589.233333333334,56439157.86666667
2016-08-23 16:00:00,12800.75,53018519.46666667
2016-08-23 17:00:00,12519.933333333332,45661429.46666667
2016-08-23 18:00:00,12429.65,33935290.666666664
2016-08-23 19:00:00,12014.816666666668,26993890.133333333
2016-08-23 20:00:00,11941.833333333334,26176540.4
2016-08-23 21:00:00,12269.883333333333,25006636.0
2016-08-23 22:00:00,11690.333333333334,20242448.8
2016-08-23 23:00:00,11564.066666666668,17903783.2
2016-08-24 00:00:00,11492.783333333333,17146135.466666665
2016-08-24 01:00:00,11456.1,15560913.733333332
2016-08-24 02:00:00,11960.683333333332,16644965.966666667
2016-08-24 03:00:00,12118.7,16787554.0
2016-08-24 04:00:00,11866.933333333332,15109640.933333334
2016-08-24 05:00:00,11886.916666666666,14797992.266666668
2016-08-24 06:00:00,12215.716666666667,15694698.666666666
2016-08-24 07:00:00,12477.783333333333,15414859.733333332
2016-08-24 08:00:00,11939.55,13311788.233333332
2016-08-24 09:00:00,11663.05,14854882.333333334
2016-08-24 10:00:00,12137.333333333334,19529804.95
2016-08-24 11:00:00,11807.55,28570961.233333334
2016-08-24 12:00:00,13137.516666666666,57284458.2
2016-08-24 13:00:00,12250.183333333332,51844979.06666667
2016-08-24 14:00:00,11750.916666666666,45552865.2
2016-08-24 15:00:00,12741.033333333333,40486940.766666666
2016-08-24 16:00:00,11311.75,31310066.766666666
2016-08-24 17:00:00,10337.266666666666,27004574.8
2016-08-24 18:00:00,10105.816666666668,27179223.6
2016-08-24 19:00:00,10454.5,29833094.0
2016-08-24 20:00:00,10057.983333333334,27019042.5
2016-08-24 21:00:00,9801.683333333332,23648521.066666666
2016-08-24 22:00:00,9782.966666666667,25235397.266666666
2016-08-24 23:00:00,9936.8,28566887.066666666
2016-08-25 00:00:00,10059.433333333332,26998657.466666665
2016-08-25 01:00:00,10234.266666666666,28946489.933333334
2016-08-25 02:00:00,10323.266666666666,32184661.866666667
2016-08-25 03:00:00,10382.7,35173832.8
2016-08-25 04:00:00,10179.833333333334,32594959.2
2016-08-25 05:00:00,9897.616666666667,27750911.333333332
2016-08-25 06:00:00,9278.816666666668,17517983.466666665
2016-08-25 07:00:00,8748.533333333333,14089280.8
2016-08-25 08:00:00,7997.983333333334,12460629.866666667
2016-08-25 09:00:00,7477.2,11460729.566666666
2016-08-25 10:00:00,8674.766666666666,14687620.933333334
2016-08-25 11:00:00,8954.883333333333,23772622.933333334
2016-08-25 12:00:00,7680.316666666667,11899474.5
2016-08-25 13:00:00,7147.25,12422522.8
2016-08-25 14:00:00,7668.833333333333,35384168.8
2016-08-25 15:00:00,8781.566666666668,70737622.26666667
2016-08-25 16:00:00,8223.583333333334,66362933.06666667
2016-08-25 17:00:00,7694.733333333334,56947059.1
2016-08-25 18:00:00,6926.483333333334,39382351.63333333
2016-08-25 19:00:00,7205.883333333333,39295146.4
2016-08-25 20:00:00,7104.433333333333,38983929.666666664
2016-08-25 21:00:00,7864.516666666666,41862248.266666666
2016-08-25 22:00:00,7829.5,44086060.93333333
2016-08-25 23:00:00,7895.433333333333,45782977.333333336
2016-08-26 00:00:00,8022.2,48001469.46666667
2016-08-26 01:00:00,8040.25,52323765.86666667
2016-08-26 02:00:00,8131.966666666666,59124566.4
2016-08-26 03:00:00,8116.133333333333,60750793.06666667
2016-08-26 04:00:00,8038.883333333333,65310941.333333336
2016-08-26 05:00:00,7689.6,63246493.333333336
2016-08-26 06:00:00,7327.85,59417171.46666667
2016-08-26 07:00:00,6917.583333333333,55114664.53333333
2016-08-26 08:00:00,6673.433333333333,51454548.0
2016-08-26 09:00:00,6359.383333333333,46938652.0
2016-08-26 10:00:00,7182.533333333334,45771874.666666664
2016-08-26 11:00:00,5941.983333333334,40307497.733333334
2016-08-26 12:00:00,6084.216666666666,37455092.4
2016-08-26 13:00:00,6149.233333333334,35000766.266666666
2016-08-26 14:00:00,5996.55,31807323.2
2016-08-26 15:00:00,5457.25,27223214.333333332
2016-08-26 16:00:00,6497.883333333333,23934977.1
2016-08-26 17:00:00,6669.783333333334,22824337.966666665
2016-08-26 18:00:00,8465.233333333334,27027630.866666667
2016-08-26 19:00:00,6690.4,23648615.733333334
2016-08-26 20:00:00,4242.833333333333,18882405.266666666
2016-08-26 21:00:00,3464.35,18101444.0
2016-08-26 22:00:00,4627.333333333333,19095787.983333334
2016-08-26 23:00:00,5319.666666666667,19079768.783333335
2016-08-27 00:00:00,3955.483333333333,18682923.6
2016-08-27 01:00:00,3674.35,18306014.766666666
2016-08-27 02:00:00,4256.366666666667,19756356.533333335
2016-08-27 03:00:00,3898.6833333333334,18089537.4
2016-08-27 04:00:00,3754.5666666666666,17660210.666666668
2016-08-27 05:00:00,3697.55,18116154.133333333
2016-08-27 06:00:00,3649.6833333333334,17979158.666666668
2016-08-27 07:00:00,3562.8333333333335,17504981.2
2016-08-27 08:00:00,3402.4166666666665,14972412.533333333
2016-08-27 09:00:00,3291.0333333333333,14084258.933333334
2016-08-27 10:00:00,3210.15,13641872.583333334
2016-08-27 11:00:00,4036.65,14386409.866666667
2016-08-27 12:00:00,2784.266666666667,12820514.933333334
2016-08-27 13:00:00,2551.8,12296217.233333332
2016-08-27 14:00:00,2938.3,12361010.4
2016-08-27 15:00:00,2797.4333333333334,14652310.8
2016-08-27 16:00:00,2856.6,18952342.266666666
2016-08-27 17:00:00,2893.483333333333,18564806.4
2016-08-27 18:00:00,2350.0833333333335,14884881.333333334
2016-08-27 19:00:00,2242.45,11393482.933333334
2016-08-27 20:00:00,2413.4166666666665,11990585.066666666
2016-08-27 21:00:00,2937.2166666666667,13190619.933333334
2016-08-27 22:00:00,2983.133333333333,11865125.783333333
2016-08-27 23:00:00,2940.9333333333334,12050091.6
2016-08-28 00:00:00,3160.8333333333335,13112527.6
2016-08-28 01:00:00,2712.65,11060288.0
2016-08-28 02:00:00,2466.25,8512211.2
2016-08-28 03:00:00,2238.9,8088879.333333333
2016-08-28 04:00:00,1808.3166666666666,6226786.8
2016-08-28 05:00:00,1779.1,6345679.066666666
2016-08-28 06:00:00,1755.9166666666667,6341687.466666667
2016-08-28 07:00:00,1348.1166666666666,5534642.4
2016-08-28 08:00:00,1188.0833333333333,5314757.066666666
2016-08-28 09:00:00,1168.2833333333333,4710737.2
2016-08-28 10:00:00,1256.0,4719544.533333333
2016-08-28 11:00:00,2002.9166666666667,6166273.6
2016-08-28 12:00:00,3298.983333333333,9191271.2
2016-08-28 13:00:00,3557.7833333333333,9485195.0
2016-08-28 14:00:00,3387.733333333333,7939333.4
2016-08-28 15:00:00,4767.566666666667,8990058.933333334
2016-08-28 16:00:00,4990.283333333334,8868060.266666668
2016-08-28 17:00:00,5154.366666666667,9342089.066666666
2016-08-28 18:00:00,3558.6833333333334,6526429.966666667
2016-08-28 19:00:00,3069.3166666666666,8182514.266666667
2016-08-28 20:00:00,3078.0666666666666,10518735.133333333
2016-08-28 21:00:00,3031.516666666667,11105666.133333333
2016-08-28 22:00:00,2999.9166666666665,9756261.6
2016-08-28 23:00:00,2960.133333333333,8217931.2
2016-08-29 00:00:00,2853.4333333333334,6965865.333333333
2016-08-29 01:00:00,2956.733333333333,8477063.5
2016-08-29 02:00:00,2835.3166666666666,10204450.133333333
2016-08-29 03:00:00,1863.0833333333333,8545669.066666666
2016-08-29 04:00:00,1509.4333333333334,5361882.666666667
2016-08-29 05:00:00,1356.3333333333333,4212180.8
2016-08-29 06:00:00,1246.7666666666667,3738445.3333333335
2016-08-29 07:00:00,2513.233333333333,4053690.1333333333
2016-08-29 08:00:00,2914.9333333333334,4273404.266666667
2016-08-29 09:00:00,3274.0833333333335,6233178.666666667
2016-08-29 10:00:00,3606.75,9795963.533333333
2016-08-29 11:00:00,5360.883333333333,12680789.2
2016-08-29 12:00:00,7392.55,15748261.916666666
2016-08-29 13:00:00,5567.483333333334,15449478.35
2016-08-29 14:00:00,5953.616666666667,15128147.7
2016-08-29 15:00:00,6522.9,15442623.483333332
2016-08-29 16:00:00,5888.483333333334,16134454.4
2016-08-29 17:00:00,6344.1,24131930.6
2016-08-29 18:00:00,6120.266666666666,25732308.033333335
2016-08-29 19:00:00,6262.233333333334,33240889.8
2016-08-29 20:00:00,6359.766666666666,36298522.833333336
2016-08-29 21:00:00,6400.833333333333,38552589.2
2016-08-29 22:00:00,6524.8,43029003.733333334
2016-08-29 23:00:00,6562.516666666666,46537633.46666667
2016-08-30 00:00:00,6764.633333333333,51405400.63333333
2016-08-30 01:00:00,6938.183333333333,56351916.53333333
2016-08-30 02:00:00,7109.3,60183019.46666667
2016-08-30 03:00:00,7126.9,61280722.266666666
2016-08-30 04:00:00,6788.35,59473014.6
2016-08-30 05:00:00,6603.6,57255546.93333333
2016-08-30 06:00:00,6346.333333333333,52769576.666666664
2016-08-30 07:00:00,6043.483333333334,47546162.13333333
2016-08-30 08:00:00,5736.433333333333,41871803.733333334
2016-08-30 09:00:00,5455.283333333334,36886681.3
2016-08-30 10:00:00,7297.266666666666,35190097.333333336
2016-08-30 11:00:00,6432.016666666666,30754894.733333334
2016-08-30 12:00:00,5165.616666666667,30448381.366666667
2016-08-30 13:00:00,5129.85,32395991.683333334
2016-08-30 14:00:00,12369.916666666666,47879778.8
2016-08-30 15:00:00,25308.383333333335,74849018.76666667
2016-08-30 16:00:00,26053.166666666668,72649643.83333333
2016-08-30 17:00:00,26106.316666666666,73003080.06666666
2016-08-30 18:00:00,26233.466666666667,75438776.8
2016-08-30 19:00:00,26214.383333333335,75061450.8
2016-08-30 20:00:00,26067.2,75286158.66666667
2016-08-30 21:00:00,26292.116666666665,76005146.0
2016-08-30 22:00:00,26310.733333333334,76982507.4
2016-08-30 23:00:00,26817.35,79017404.2
2016-08-31 00:00:00,26757.0,79796343.8
2016-08-31 01:00:00,25957.933333333334,77651894.73333333
2016-08-31 02:00:00,24802.183333333334,73598591.0
2016-08-31 03:00:00,24268.933333333334,71968547.83333333
2016-08-31 04:00:00,23972.516666666666,70274220.0
2016-08-31 05:00:00,23311.15,64606312.666666664
2016-08-31 06:00:00,22872.066666666666,60965754.93333333
2016-08-31 07:00:00,22319.966666666667,56488608.53333333
2016-08-31 08:00:00,24987.033333333333,56583884.233333334
2016-08-31 09:00:00,25352.85,56945465.2
2016-08-31 10:00:00,24725.583333333332,55710140.05
2016-08-31 11:00:00,23786.65,55057656.483333334
2016-08-31 12:00:00,23052.6,55856736.68333333
2016-08-31 13:00:00,22935.316666666666,59126364.03333333
2016-08-31 14:00:00,22181.266666666666,57724693.46666667
2016-08-31 15:00:00,21420.433333333334,53810087.333333336
2016-08-31 16:00:00,21625.016666666666,65389256.833333336
2016-08-31 17:00:00,22691.6,66169051.05
2016-08-31 18:00:00,22342.75,83417609.8
2016-08-31 19:00:00,22775.133333333335,102753506.36666666
2016-08-31 20:00:00,22788.066666666666,72078412.96666667
2016-08-31 21:00:00,21695.616666666665,64654623.93333333
2016-08-31 22:00:00,21883.866666666665,62199636.8
2016-08-31 23:00:00,23346.316666666666,63507238.15
2016-09-01 00:00:00,21146.2,62588057.93333333
2016-09-01 01:00:00,21025.983333333334,64722516.266666666
2016-09-01 02:00:00,21074.7,67127661.66666667
2016-09-01 03:00:00,21114.666666666668,69750000.8
2016-09-01 04:00:00,20987.466666666667,70031530.13333334
2016-09-01 05:00:00,20850.05,68830645.06666666
2016-09-01 06:00:00,20721.216666666667,66849502.4
2016-09-01 07:00:00,20602.4,65324179.46666667
2016-09-01 08:00:00,21757.516666666666,65300722.93333333
2016-09-01 09:00:00,21691.6,64296710.6
2016-09-01 10:00:00,20463.133333333335,60690314.93333333
2016-09-01 11:00:00,20194.266666666666,57745726.833333336
2016-09-01 12:00:00,21783.333333333332,56500084.266666666
2016-09-01 13:00:00,20343.516666666666,51388466.56666667
2016-09-01 14:00:00,20202.3,57119673.166666664
2016-09-01 15:00:00,19964.683333333334,52753210.416666664
2016-09-01 16:00:00,22040.483333333334,51790918.61666667
2016-09-01 17:00:00,20093.216666666667,49302379.35
2016-09-01 18:00:00,19875.216666666667,54770538.166666664
2016-09-01 19:00:00,25757.016666666666,345001641.26666665
2016-09-01 20:00:00,19283.566666666666,58553827.46666667
2016-09-01 21:00:00,20010.45,51513931.13333333
2016-09-01 22:00:00,18887.333333333332,46738966.53333333
2016-09-01 23:00:00,18709.1,44119286.53333333
2016-09-02 00:00:00,18682.766666666666,42845223.733333334
2016-09-02 01:00:00,18585.833333333332,41471530.666666664
2016-09-02 02:00:00,18381.966666666667,39876904.53333333
2016-09-02 03:00:00,18252.65,39045473.06666667
2016-09-02 04:00:00,18156.75,38828634.53333333
2016-09-02 05:00:00,18080.4,37848539.2
2016-09-02 06:00:00,17951.016666666666,37531321.333333336
2016-09-02 07:00:00,17882.716666666667,37421590.93333333
2016-09-02 08:00:00,17927.45,37827314.666666664
2016-09-02 09:00:00,17768.5,38056351.46666667
2016-09-02 10:00:00,18037.4,38995170.56666667
2016-09-02 11:00:00,18789.583333333332,43303229.733333334
2016-09-02 12:00:00,19013.133333333335,44345294.666666664
2016-09-02 13:00:00,18641.983333333334,40802682.4
2016-09-02 14:00:00,18683.383333333335,41420049.6
2016-09-02 15:00:00,18962.333333333332,43470810.81666667
2016-09-02 16:00:00,19442.433333333334,63832118.93333333
2016-09-02 17:00:00,18935.783333333333,44242681.333333336
2016-09-02 18:00:00,18688.25,43365924.266666666
2016-09-02 19:00:00,18448.333333333332,42223702.4
2016-09-02 20:00:00,19078.6,43574274.6
2016-09-02 21:00:00,18009.916666666668,40276437.53333333
2016-09-02 22:00:00,17406.616666666665,38103653.06666667
2016-09-02 23:00:00,17503.933333333334,38046061.46666667
2016-09-03 00:00:00,17498.916666666668,38098358.4
2016-09-03 01:00:00,17338.683333333334,37227837.86666667
2016-09-03 02:00:00,17245.466666666667,36360833.86666667
2016-09-03 03:00:00,17115.65,35824438.266666666
2016-09-03 04:00:00,16992.683333333334,35425492.93333333
2016-09-03 05:00:00,16659.833333333332,34648276.53333333
2016-09-03 06:00:00,16455.866666666665,33969645.46666667
2016-09-03 07:00:00,16215.066666666668,33346041.066666666
2016-09-03 08:00:00,15984.233333333334,32982408.133333333
2016-09-03 09:00:00,15861.783333333333,33133765.866666667
2016-09-03 10:00:00,15719.966666666667,33632979.06666667
2016-09-03 11:00:00,15559.733333333334,33387250.966666665
2016-09-03 12:00:00,15432.983333333334,33115921.6
2016-09-03 13:00:00,15252.966666666667,32500754.866666667
2016-09-03 14:00:00,14956.55,31578015.733333334
2016-09-03 15:00:00,14740.833333333334,31096710.133333333
2016-09-03 16:00:00,14666.983333333334,31355470.266666666
2016-09-03 17:00:00,14525.883333333333,30907755.533333335
2016-09-03 18:00:00,14587.8,30629716.933333334
2016-09-03 19:00:00,14293.55,30143007.566666666
2016-09-03 20:00:00,14439.333333333334,29841753.566666666
2016-09-03 21:00:00,14415.316666666668,29884743.733333334
2016-09-03 22:00:00,14013.116666666667,29211928.666666668
2016-09-03 23:00:00,13646.916666666666,27608113.2
2016-09-04 00:00:00,13291.4,26979843.333333332
2016-09-04 01:00:00,13349.433333333332,27582931.066666666
2016-09-04 02:00:00,13268.983333333334,28133862.016666666
2016-09-04 03:00:00,13076.433333333332,27911975.183333334
2016-09-04 04:00:00,13051.233333333334,27250776.666666668
2016-09-04 05:00:00,13225.533333333333,26976786.966666665
2016-09-04 06:00:00,12954.2,26312640.6
2016-09-04 07:00:00,12534.683333333332,25057736.183333334
2016-09-04 08:00:00,12221.983333333334,24233520.266666666
2016-09-04 09:00:00,11817.166666666666,23541746.666666668
2016-09-04 10:00:00,11933.85,23859270.933333334
2016-09-04 11:00:00,11869.933333333332,23487766.4
2016-09-04 12:00:00,13455.866666666667,24606036.166666668
2016-09-04 13:00:00,10916.95,21909159.4
2016-09-04 14:00:00,14078.95,25920570.833333332
2016-09-04 15:00:00,10691.65,21999464.166666668
2016-09-04 16:00:00,12957.316666666668,23290138.2
2016-09-04 17:00:00,11090.916666666666,22326638.4
2016-09-04 18:00:00,10234.116666666667,22349698.4
2016-09-04 19:00:00,11798.916666666666,24378196.533333335
2016-09-04 20:00:00,12097.366666666667,24384691.466666665
2016-09-04 21:00:00,10665.3,22622471.733333334
2016-09-04 22:00:00,10223.666666666666,21924585.066666666
2016-09-04 23:00:00,10120.466666666667,21425526.933333334
2016-09-05 00:00:00,9948.583333333334,21030388.533333335
2016-09-05 01:00:00,9906.666666666666,20875123.733333334
2016-09-05 02:00:00,9446.766666666666,20222328.533333335
2016-09-05 03:00:00,9325.45,20571342.133333333
2016-09-05 04:00:00,8990.15,20201498.133333333
2016-09-05 05:00:00,8850.9,19811642.933333334
2016-09-05 06:00:00,8483.7,18703987.733333334
2016-09-05 07:00:00,8312.866666666667,18039767.733333334
2016-09-05 08:00:00,8131.233333333334,17565465.333333332
2016-09-05 09:00:00,8006.766666666666,17623027.2
2016-09-05 10:00:00,7890.15,20081771.466666665
2016-09-05 11:00:00,8059.7,32704114.133333333
2016-09-05 12:00:00,7589.033333333334,16295826.666666666
2016-09-05 13:00:00,7781.283333333334,17015758.8
2016-09-05 14:00:00,10460.666666666666,30043356.533333335
2016-09-05 15:00:00,7452.4,15415589.066666666
2016-09-05 16:00:00,7389.383333333333,15312140.8
2016-09-05 17:00:00,7350.366666666667,15127536.0
2016-09-05 18:00:00,8041.266666666666,17355916.2
2016-09-05 19:00:00,11164.533333333333,21088695.566666666
2016-09-05 20:00:00,8857.95,18521030.966666665
2016-09-05 21:00:00,8559.016666666666,17961047.466666665
2016-09-05 22:00:00,8465.8,17899228.4
2016-09-05 23:00:00,8478.316666666668,18442356.8
2016-09-06 00:00:00,8264.1,17734323.2
2016-09-06 01:00:00,8009.433333333333,17134809.066666666
2016-09-06 02:00:00,7872.633333333333,16854051.733333334
2016-09-06 03:00:00,7790.966666666666,16690587.2
2016-09-06 04:00:00,7765.716666666666,17839881.733333334
2016-09-06 05:00:00,7832.633333333333,18815417.066666666
2016-09-06 06:00:00,7680.933333333333,18383019.866666667
2016-09-06 07:00:00,7469.583333333333,17763216.133333333
2016-09-06 08:00:00,7250.433333333333,16886060.133333333
2016-09-06 09:00:00,7399.016666666666,16764884.266666668
2016-09-06 10:00:00,7619.033333333334,17318830.133333333
2016-09-06 11:00:00,7700.9,20855799.866666667
2016-09-06 12:00:00,7179.616666666667,16465644.083333334
2016-09-06 13:00:00,9596.75,25987915.4
2016-09-06 14:00:00,10980.1,32928046.133333333
2016-09-06 15:00:00,9549.833333333334,30568681.75
2016-09-06 16:00:00,8718.216666666667,28295836.716666665
2016-09-06 17:00:00,8173.516666666666,28681658.233333334
2016-09-06 18:00:00,7912.85,26211882.483333334
2016-09-06 19:00:00,7749.2,25281084.0
2016-09-06 20:00:00,8201.983333333334,31378925.6
2016-09-06 21:00:00,7734.616666666667,30377983.333333332
2016-09-06 22:00:00,7291.6,25790882.066666666
2016-09-06 23:00:00,7200.416666666667,24329560.666666668
2016-09-07 00:00:00,7119.266666666666,23731304.633333333
2016-09-07 01:00:00,6963.383333333333,23257801.566666666
2016-09-07 02:00:00,6174.3,18864303.733333334
2016-09-07 03:00:00,5667.65,15607745.333333334
2016-09-07 04:00:00,5516.5,14373714.05
2016-09-07 05:00:00,5395.333333333333,13618898.666666666
2016-09-07 06:00:00,5301.35,13236572.8
2016-09-07 07:00:00,5098.3,13292153.333333334
2016-09-07 08:00:00,5008.9,13661747.466666667
2016-09-07 09:00:00,6190.633333333333,13362841.6
2016-09-07 10:00:00,5742.75,13961373.733333332
2016-09-07 11:00:00,5236.783333333334,15371264.533333333
2016-09-07 12:00:00,5301.583333333333,17125268.8
2016-09-07 13:00:00,5091.85,17571745.066666666
2016-09-07 14:00:00,5229.8,18343315.433333334
2016-09-07 15:00:00,6345.55,32106416.266666666
2016-09-07 16:00:00,4856.183333333333,21062179.066666666
2016-09-07 17:00:00,4735.7,21918635.2
2016-09-07 18:00:00,4536.316666666667,20748518.083333332
2016-09-07 19:00:00,4829.933333333333,23771545.866666667
2016-09-07 20:00:00,4977.666666666667,24338338.8
2016-09-07 21:00:00,4759.316666666667,23148143.733333334
2016-09-07 22:00:00,4444.5,20931218.4
2016-09-07 23:00:00,4391.483333333334,20316200.533333335
2016-09-08 00:00:00,5296.65,23699134.133333333
2016-09-08 01:00:00,5231.883333333333,23064351.033333335
2016-09-08 02:00:00,5005.383333333333,21753197.083333332
2016-09-08 03:00:00,4851.5,20999258.4
2016-09-08 04:00:00,4685.5,19574757.333333332
2016-09-08 05:00:00,4454.283333333334,18123745.866666667
2016-09-08 06:00:00,4193.7,17364853.333333332
2016-09-08 07:00:00,3835.366666666667,15149987.2
2016-09-08 08:00:00,3420.6,13758343.2
2016-09-08 09:00:00,4046.25,12892460.766666668
2016-09-08 10:00:00,5105.466666666666,13960775.183333334
2016-09-08 11:00:00,3603.3166666666666,12735454.15
2016-09-08 12:00:00,3985.1666666666665,16986029.066666666
2016-09-08 13:00:00,3856.766666666667,14130437.6
2016-09-08 14:00:00,3363.9166666666665,11146314.933333334
2016-09-08 15:00:00,3697.15,12831532.066666666
2016-09-08 16:00:00,4818.466666666666,18271595.416666668
2016-09-08 17:00:00,4212.616666666667,15451606.033333333
2016-09-08 18:00:00,5197.516666666666,14337016.683333334
2016-09-08 19:00:00,5578.1,13150243.0
2016-09-08 20:00:00,5469.483333333334,12349924.4
2016-09-08 21:00:00,5370.083333333333,11768594.0
2016-09-08 22:00:00,5520.133333333333,11775315.6
2016-09-08 23:00:00,5906.466666666666,11953290.316666666
2016-09-09 00:00:00,5652.383333333333,11121076.616666667
2016-09-09 01:00:00,5164.533333333334,10391700.0
2016-09-09 02:00:00,5041.266666666666,10304491.466666667
2016-09-09 03:00:00,4973.333333333333,10117909.6
2016-09-09 04:00:00,4756.0,9007474.533333333
2016-09-09 05:00:00,4588.866666666667,8707428.666666666
2016-09-09 06:00:00,4484.433333333333,8233323.733333333
2016-09-09 07:00:00,4386.666666666667,7739591.733333333
2016-09-09 08:00:00,4336.116666666667,7903739.733333333
2016-09-09 09:00:00,4499.5,8757193.6
2016-09-09 10:00:00,6349.833333333333,25797897.6
2016-09-09 11:00:00,14427.85,113181338.86666666
2016-09-09 12:00:00,8753.983333333334,57671230.4
2016-09-09 13:00:00,11696.8,41399935.86666667
2016-09-09 14:00:00,15891.283333333333,34824118.666666664
2016-09-09 15:00:00,15770.55,33838247.93333333
2016-09-09 16:00:00,16016.316666666668,32712381.983333334
2016-09-09 17:00:00,16765.0,32935785.2
2016-09-09 18:00:00,16624.0,30692964.8
2016-09-09 19:00:00,16205.35,28402887.466666665
2016-09-09 20:00:00,15789.433333333332,26080964.533333335
2016-09-09 21:00:00,15501.866666666667,24020516.633333333
2016-09-09 22:00:00,15019.866666666667,21554701.783333335
2016-09-09 23:00:00,14558.333333333334,18580177.6
2016-09-10 00:00:00,14461.533333333333,18204240.8
2016-09-10 01:00:00,14378.766666666666,17179797.733333334
2016-09-10 02:00:00,14258.766666666666,16003988.533333333
2016-09-10 03:00:00,14143.866666666667,15064772.266666668
2016-09-10 04:00:00,14054.783333333333,14006440.266666668
2016-09-10 05:00:00,13830.866666666667,13292082.4
2016-09-10 06:00:00,13570.75,13414180.666666666
2016-09-10 07:00:00,13630.1,13616147.466666667
2016-09-10 08:00:00,13467.566666666668,12808599.466666667
2016-09-10 09:00:00,13074.15,11619772.633333333
2016-09-10 10:00:00,12869.366666666667,10585240.933333334
2016-09-10 11:00:00,12735.9,10106432.533333333
2016-09-10 12:00:00,12766.883333333333,10015929.4
2016-09-10 13:00:00,12981.25,10917572.666666666
2016-09-10 14:00:00,13335.833333333334,13421771.733333332
2016-09-10 15:00:00,13861.9,20494390.4
2016-09-10 16:00:00,14399.833333333334,31592557.466666665
2016-09-10 17:00:00,14731.483333333334,40950634.13333333
2016-09-10 18:00:00,15199.8,39316772.53333333
2016-09-10 19:00:00,16009.533333333333,34933770.0
2016-09-10 20:00:00,16259.233333333334,32412111.733333334
2016-09-10 21:00:00,16062.05,29209614.0
2016-09-10 22:00:00,15801.1,25527931.733333334
2016-09-10 23:00:00,15865.383333333333,23753939.466666665
2016-09-11 00:00:00,15520.85,22935748.533333335
2016-09-11 01:00:00,15202.466666666667,22130466.4
2016-09-11 02:00:00,15064.55,21643294.4
2016-09-11 03:00:00,14914.233333333334,21363911.466666665
2016-09-11 04:00:00,14868.116666666667,21816894.4
2016-09-11 05:00:00,14763.8,20492475.2
2016-09-11 06:00:00,14525.65,19505225.866666667
2016-09-11 07:00:00,14284.75,17669849.6
2016-09-11 08:00:00,14074.383333333333,16051036.0
2016-09-11 09:00:00,13965.15,15163129.6
2016-09-11 10:00:00,13940.783333333333,14363423.866666667
2016-09-11 11:00:00,14124.266666666666,13719935.733333332
2016-09-11 12:00:00,14074.283333333333,13259962.933333334
2016-09-11 13:00:00,13888.35,12798401.6
2016-09-11 14:00:00,13678.95,12114325.066666666
2016-09-11 15:00:00,13594.733333333334,11690417.466666667
2016-09-11 16:00:00,13362.183333333332,13133200.266666668
2016-09-11 17:00:00,13129.05,13450100.8
2016-09-11 18:00:00,12954.35,13161782.4
2016-09-11 19:00:00,12726.483333333334,12548870.8
2016-09-11 20:00:00,12638.116666666667,12194767.983333332
2016-09-11 21:00:00,12582.933333333332,12092828.533333333
2016-09-11 22:00:00,13004.5,14423058.4
2016-09-11 23:00:00,14353.0,16879366.266666666
2016-09-12 00:00:00,14271.133333333333,16289354.933333334
2016-09-12 01:00:00,14060.266666666666,16031956.533333333
2016-09-12 02:00:00,14242.733333333334,15830794.133333333
2016-09-12 03:00:00,13816.366666666667,14547676.4
2016-09-12 04:00:00,13484.766666666666,13324012.0
2016-09-12 05:00:00,13071.816666666668,12572070.666666666
2016-09-12 06:00:00,12676.683333333332,12393486.4
2016-09-12 07:00:00,12284.966666666667,12380840.8
2016-09-12 08:00:00,12008.483333333334,11844052.266666668
2016-09-12 09:00:00,11757.333333333334,11523580.266666668
2016-09-12 10:00:00,11578.766666666666,12095267.466666667
2016-09-12 11:00:00,11523.0,12414080.8
2016-09-12 12:00:00,11492.8,12673669.6
2016-09-12 13:00:00,11316.25,13365140.266666668
2016-09-12 14:00:00,11517.633333333333,19013649.6
2016-09-12 15:00:00,12705.016666666666,26677272.8
2016-09-12 16:00:00,12948.2,29535587.9
2016-09-12 17:00:00,12550.633333333333,33137779.166666668
2016-09-12 18:00:00,12664.7,41324555.2
2016-09-12 19:00:00,12789.133333333333,46718517.03333333
2016-09-12 20:00:00,12693.05,47728826.666666664
2016-09-12 21:00:00,13839.366666666667,59828214.93333333
2016-09-12 22:00:00,13364.816666666668,54411413.2
2016-09-12 23:00:00,12643.266666666666,47056788.93333333
2016-09-13 00:00:00,11761.416666666666,37273805.733333334
2016-09-13 01:00:00,11374.7,32909953.866666667
2016-09-13 02:00:00,10995.766666666666,28793308.8
2016-09-13 03:00:00,10713.016666666666,25065975.2
2016-09-13 04:00:00,10458.75,21858986.133333333
2016-09-13 05:00:00,10231.1,19403189.066666666
2016-09-13 06:00:00,10014.883333333333,17842880.533333335
2016-09-13 07:00:00,9965.6,16327335.733333332
2016-09-13 08:00:00,9770.55,14825960.8
2016-09-13 09:00:00,9810.483333333334,14874308.933333334
2016-09-13 10:00:00,9972.35,14835111.033333333
2016-09-13 11:00:00,10503.25,15369391.766666668
2016-09-13 12:00:00,10432.833333333334,15176685.333333334
2016-09-13 13:00:00,11049.416666666666,17329286.9
2016-09-13 14:00:00,11298.466666666667,17833852.533333335
2016-09-13 15:00:00,11419.75,18649149.3
2016-09-13 16:00:00,11554.5,19182285.3
2016-09-13 17:00:00,13193.633333333333,19745228.5
2016-09-13 18:00:00,10748.616666666667,18790309.9
2016-09-13 19:00:00,10276.766666666666,17975321.866666667
2016-09-13 20:00:00,10273.516666666666,17511142.933333334
2016-09-13 21:00:00,10127.1,17485861.166666668
2016-09-13 22:00:00,9917.716666666667,16654779.433333334
2016-09-13 23:00:00,9735.233333333334,15267623.4
2016-09-14 00:00:00,9564.033333333333,14519128.566666666
2016-09-14 01:00:00,9537.05,14037863.466666667
2016-09-14 02:00:00,9605.183333333332,14088041.333333334
2016-09-14 03:00:00,9507.516666666666,13214740.0
2016-09-14 04:00:00,8828.7,11000591.466666667
2016-09-14 05:00:00,8536.466666666667,10516274.4
2016-09-14 06:00:00,8424.0,9670211.2
2016-09-14 07:00:00,8360.55,9246509.066666666
2016-09-14 08:00:00,8361.533333333333,9075699.733333332
2016-09-14 09:00:00,8277.3,8962452.266666668
2016-09-14 10:00:00,8689.65,11580561.066666666
2016-09-14 11:00:00,10692.066666666668,13587772.266666668
2016-09-14 12:00:00,9382.483333333334,12165482.933333334
2016-09-14 13:00:00,8865.183333333332,12369868.266666668
2016-09-14 14:00:00,8935.216666666667,15403300.533333333
2016-09-14 15:00:00,9306.766666666666,16505042.4
2016-09-14 16:00:00,9329.033333333333,19780740.6
2016-09-14 17:00:00,9091.066666666668,19377132.0
2016-09-14 18:00:00,9115.1,19239567.783333335
2016-09-14 19:00:00,9217.016666666666,20425186.616666667
2016-09-14 20:00:00,9313.433333333332,24086560.066666666
2016-09-14 21:00:00,9424.183333333332,26771666.933333334
2016-09-14 22:00:00,9536.883333333333,28178100.333333332
2016-09-14 23:00:00,9868.383333333333,32151134.133333333
2016-09-15 00:00:00,10003.616666666667,35972532.666666664
2016-09-15 01:00:00,10137.133333333333,40953216.666666664
2016-09-15 02:00:00,9926.783333333333,35694074.666666664
2016-09-15 03:00:00,9808.016666666666,35031902.666666664
2016-09-15 04:00:00,9634.4,34319052.53333333
2016-09-15 05:00:00,9555.1,33500480.533333335
2016-09-15 06:00:00,9211.716666666667,31343851.2
2016-09-15 07:00:00,8841.95,29879359.2
2016-09-15 08:00:00,8777.2,29570326.8
2016-09-15 09:00:00,8788.483333333334,29278122.4
2016-09-15 10:00:00,8958.766666666666,30000060.8
2016-09-15 11:00:00,9939.983333333334,32613560.133333333
2016-09-15 12:00:00,10492.7,33286282.266666666
2016-09-15 13:00:00,9822.766666666666,32778426.666666668
2016-09-15 14:00:00,9408.416666666666,31425215.6
2016-09-15 15:00:00,9586.45,33722773.86666667
2016-09-15 16:00:00,9391.683333333332,33047367.766666666
2016-09-15 17:00:00,9518.2,36398857.666666664
2016-09-15 18:00:00,9973.8,48674278.36666667
2016-09-15 19:00:00,10345.85,58715554.4
2016-09-15 20:00:00,10518.266666666666,58964924.8
2016-09-15 21:00:00,10981.716666666667,60484174.666666664
2016-09-15 22:00:00,10993.016666666666,60490359.733333334
2016-09-15 23:00:00,10934.15,59220529.333333336
2016-09-16 00:00:00,10870.3,57538691.733333334
2016-09-16 01:00:00,10573.0,53460626.2
2016-09-16 02:00:00,10204.866666666667,50158506.666666664
2016-09-16 03:00:00,9894.783333333333,46566955.733333334
2016-09-16 04:00:00,9552.45,40835028.0
2016-09-16 05:00:00,8881.333333333334,35826472.266666666
2016-09-16 06:00:00,8412.366666666667,31434627.466666665
2016-09-16 07:00:00,8167.45,27308071.733333334
2016-09-16 08:00:00,7947.516666666666,23708185.6
2016-09-16 09:00:00,7897.8,22043043.933333334
2016-09-16 10:00:00,8387.016666666666,22486022.133333333
2016-09-16 11:00:00,8394.25,20652635.533333335
2016-09-16 12:00:00,8445.983333333334,21563286.733333334
2016-09-16 13:00:00,8391.166666666666,21362577.166666668
2016-09-16 14:00:00,8284.9,20705737.3
2016-09-16 15:00:00,8248.316666666668,20298668.633333333
2016-09-16 16:00:00,8226.466666666667,19482350.133333333
2016-09-16 17:00:00,8129.2,18643029.283333335
2016-09-16 18:00:00,8022.9,17596600.55
2016-09-16 19:00:00,7962.616666666667,16864066.666666668
2016-09-16 20:00:00,7865.233333333334,15056252.8
2016-09-16 21:00:00,7784.9,13882924.8
2016-09-16 22:00:00,7714.3,13182513.066666666
2016-09-16 23:00:00,7649.316666666667,12741341.333333334
2016-09-17 00:00:00,7648.283333333334,12264117.333333334
2016-09-17 01:00:00,7639.833333333333,12275674.666666666
2016-09-17 02:00:00,7572.55,11626438.133333333
2016-09-17 03:00:00,6929.683333333333,9046896.266666668
2016-09-17 04:00:00,6841.183333333333,8757039.466666667
2016-09-17 05:00:00,6796.6,8631682.666666666
2016-09-17 06:00:00,6845.983333333334,8436127.466666667
2016-09-17 07:00:00,6823.25,8313880.0
2016-09-17 08:00:00,6798.783333333334,8135806.133333334
2016-09-17 09:00:00,7336.983333333334,9221402.533333333
2016-09-17 10:00:00,8123.616666666667,11351833.733333332
2016-09-17 11:00:00,7182.0,10106767.066666666
2016-09-17 12:00:00,7072.283333333334,9882495.733333332
2016-09-17 13:00:00,7031.9,9725185.866666667
2016-09-17 14:00:00,7069.833333333333,9965877.6
2016-09-17 15:00:00,7070.583333333333,10028081.183333334
2016-09-17 16:00:00,7092.5,10049936.033333333
2016-09-17 17:00:00,7323.8,10385561.3
2016-09-17 18:00:00,6966.733333333334,9014750.133333333
2016-09-17 19:00:00,6517.166666666667,7375814.933333334
2016-09-17 20:00:00,6534.766666666666,7596794.0
2016-09-17 21:00:00,6744.266666666666,8339294.283333333
2016-09-17 22:00:00,6441.466666666666,7439604.266666667
2016-09-17 23:00:00,6373.033333333334,7211652.8
2016-09-18 00:00:00,6361.316666666667,7196870.4
2016-09-18 01:00:00,6338.95,7159904.0
2016-09-18 02:00:00,6312.0,7141075.2
2016-09-18 03:00:00,6271.8,7084861.866666666
2016-09-18 04:00:00,6253.933333333333,7054824.533333333
2016-09-18 05:00:00,6219.666666666667,7040334.933333334
2016-09-18 06:00:00,6169.883333333333,6985465.6
2016-09-18 07:00:00,6142.116666666667,7220285.966666667
2016-09-18 08:00:00,6032.616666666667,7685284.966666667
2016-09-18 09:00:00,5993.566666666667,6990054.8
2016-09-18 10:00:00,6660.45,6755487.066666666
2016-09-18 11:00:00,7648.216666666666,6760673.116666666
2016-09-18 12:00:00,7408.25,8060972.566666666
2016-09-18 13:00:00,7405.416666666667,8250451.95
2016-09-18 14:00:00,5932.866666666667,7048317.733333333
2016-09-18 15:00:00,5855.666666666667,6640877.066666666
2016-09-18 16:00:00,5831.333333333333,6581838.933333334
2016-09-18 17:00:00,5824.083333333333,6594771.733333333
2016-09-18 18:00:00,6000.283333333334,8038555.2
2016-09-18 19:00:00,6036.216666666666,12720055.466666667
2016-09-18 20:00:00,6253.233333333334,14678382.933333334
2016-09-18 21:00:00,7036.833333333333,13223896.633333333
2016-09-18 22:00:00,6469.233333333334,12913878.616666667
2016-09-18 23:00:00,6059.533333333334,12542506.2
2016-09-19 00:00:00,6260.966666666666,12029855.4
2016-09-19 01:00:00,6352.116666666667,12320544.616666667
2016-09-19 02:00:00,6291.85,11987509.866666667
2016-09-19 03:00:00,6603.216666666666,11522966.733333332
2016-09-19 04:00:00,6325.916666666667,10825147.033333333
2016-09-19 05:00:00,6030.2,10470771.25
2016-09-19 06:00:00,5970.366666666667,10323565.866666667
2016-09-19 07:00:00,5897.1,11005522.666666666
2016-09-19 08:00:00,5359.416666666667,10232755.2
2016-09-19 09:00:00,5775.733333333334,13658011.733333332
2016-09-19 10:00:00,5866.366666666667,14181797.533333333
2016-09-19 11:00:00,5916.833333333333,18890074.933333334
2016-09-19 12:00:00,6421.65,22163181.333333332
2016-09-19 13:00:00,6927.566666666667,26719595.866666667
2016-09-19 14:00:00,7376.116666666667,39278658.233333334
2016-09-19 15:00:00,7075.35,33404377.733333334
2016-09-19 16:00:00,9049.033333333333,33823738.7
2016-09-19 17:00:00,7664.4,30234146.333333332
2016-09-19 18:00:00,7111.333333333333,27732118.7
2016-09-19 19:00:00,7114.15,26589699.6
2016-09-19 20:00:00,6726.183333333333,25020871.333333332
2016-09-19 21:00:00,6473.083333333333,23848002.866666667
2016-09-19 22:00:00,6465.216666666666,23058453.266666666
2016-09-19 23:00:00,6263.05,21898121.8
2016-09-20 00:00:00,6147.116666666667,20839415.6
2016-09-20 01:00:00,5990.633333333333,19189854.633333333
2016-09-20 02:00:00,5837.583333333333,17576438.933333334
2016-09-20 03:00:00,5745.3,16357926.933333334
2016-09-20 04:00:00,5896.866666666667,16369785.333333334
2016-09-20 05:00:00,6602.216666666666,18163750.833333332
2016-09-20 06:00:00,6761.6,18116362.4
2016-09-20 07:00:00,6710.7,17828970.266666666
2016-09-20 08:00:00,6606.933333333333,17390816.533333335
2016-09-20 09:00:00,6432.883333333333,17183574.633333333
2016-09-20 10:00:00,6282.433333333333,16902390.166666668
2016-09-20 11:00:00,5946.216666666666,15851217.133333333
2016-09-20 12:00:00,5701.483333333334,17682177.216666665
2016-09-20 13:00:00,5709.833333333333,15605835.733333332
2016-09-20 14:00:00,5518.166666666667,15697812.533333333
2016-09-20 15:00:00,5473.083333333333,16933698.383333333
2016-09-20 16:00:00,5889.233333333334,22014339.25
2016-09-20 17:00:00,6105.266666666666,22961585.966666665
2016-09-20 18:00:00,6090.766666666666,21273240.2
2016-09-20 19:00:00,5997.366666666667,19289130.866666667
2016-09-20 20:00:00,5817.466666666666,16852395.766666666
2016-09-20 21:00:00,5795.85,19861647.733333334
2016-09-20 22:00:00,13910.533333333333,101572673.63333334
2016-09-20 23:00:00,13109.033333333333,93323609.46666667
2016-09-21 00:00:00,11213.133333333333,73163121.43333334
2016-09-21 01:00:00,9547.983333333334,55584985.63333333
2016-09-21 02:00:00,8035.166666666667,40707058.8
2016-09-21 03:00:00,7143.916666666667,31466465.75
2016-09-21 04:00:00,6512.5,24561175.166666668
2016-09-21 05:00:00,6001.166666666667,19952196.533333335
2016-09-21 06:00:00,5574.9,16686530.583333334
2016-09-21 07:00:00,4860.266666666666,14623513.533333333
2016-09-21 08:00:00,4616.3,12306548.466666667
2016-09-21 09:00:00,4491.75,13655398.333333334
2016-09-21 10:00:00,4424.816666666667,12646140.0
2016-09-21 11:00:00,4491.683333333333,11945292.4
2016-09-21 12:00:00,4436.683333333333,11248610.633333333
2016-09-21 13:00:00,4564.25,12283183.616666667
2016-09-21 14:00:00,5742.0,17158722.4
2016-09-21 15:00:00,9544.683333333332,25687861.333333332
2016-09-21 16:00:00,12783.016666666666,31377990.983333334
2016-09-21 17:00:00,13549.883333333333,31874002.383333333
2016-09-21 18:00:00,13280.916666666666,30673121.2
2016-09-21 19:00:00,12811.166666666666,34287632.8
2016-09-21 20:00:00,12226.85,30404136.933333334
2016-09-21 21:00:00,11232.616666666667,26684066.133333333
2016-09-21 22:00:00,10718.783333333333,26019870.066666666
2016-09-21 23:00:00,10211.583333333334,24012615.866666667
2016-09-22 00:00:00,9003.35,21399299.533333335
2016-09-22 01:00:00,7592.15,18240813.466666665
2016-09-22 02:00:00,5818.45,14201267.133333333
2016-09-22 03:00:00,4203.05,10554920.8
2016-09-22 04:00:00,3572.233333333333,9033273.2
2016-09-22 05:00:00,3337.1833333333334,8430900.8
2016-09-22 06:00:00,3193.45,8158832.316666666
2016-09-22 07:00:00,3173.6833333333334,7759712.383333334
2016-09-22 08:00:00,3110.883333333333,7933561.033333333
2016-09-22 09:00:00,3093.25,8202361.533333333
2016-09-22 10:00:00,3227.65,10060330.683333334
2016-09-22 11:00:00,3789.7166666666667,9836683.9
2016-09-22 12:00:00,3679.733333333333,10440358.1
2016-09-22 13:00:00,3462.2833333333333,9143836.166666666
2016-09-22 14:00:00,3358.4666666666667,8509606.433333334
2016-09-22 15:00:00,8445.716666666667,137685100.66666666
2016-09-22 16:00:00,4280.416666666667,30831172.733333334
2016-09-22 17:00:00,3531.016666666667,8337067.3
2016-09-22 18:00:00,4542.516666666666,7948155.4
2016-09-22 19:00:00,3989.366666666667,6910595.466666667
2016-09-22 20:00:00,2958.0666666666666,6378130.4
2016-09-22 21:00:00,3461.633333333333,23303634.633333333
2016-09-22 22:00:00,2739.266666666667,6584459.5
2016-09-22 23:00:00,2699.95,7571070.9
2016-09-23 00:00:00,2615.7166666666667,6854813.6
2016-09-23 01:00:00,2907.35,9778429.866666667
2016-09-23 02:00:00,3041.366666666667,10560749.283333333
2016-09-23 03:00:00,2421.616666666667,5300263.333333333
2016-09-23 04:00:00,2309.383333333333,4297777.733333333
2016-09-23 05:00:00,2276.6,3940217.066666667
2016-09-23 06:00:00,2259.2833333333333,3779259.25
2016-09-23 07:00:00,2436.516666666667,5433578.133333334
2016-09-23 08:00:00,3229.983333333333,24692047.0
2016-09-23 09:00:00,2370.766666666667,5399928.8
2016-09-23 10:00:00,2375.7,6320468.75
2016-09-23 11:00:00,2362.266666666667,7157992.533333333
2016-09-23 12:00:00,2381.233333333333,7744717.983333333
2016-09-23 13:00:00,2372.383333333333,5529530.266666667
2016-09-23 14:00:00,2733.5666666666666,4939801.833333333
2016-09-23 15:00:00,2666.6666666666665,5329028.866666666
2016-09-23 16:00:00,3213.5,10584281.933333334
2016-09-23 17:00:00,2754.6666666666665,8467377.933333334
2016-09-23 18:00:00,2562.9,8528269.6
2016-09-23 19:00:00,2408.366666666667,6924424.033333333
2016-09-23 20:00:00,2368.2,6973863.333333333
2016-09-23 21:00:00,2260.8,6115551.3
2016-09-23 22:00:00,2244.766666666667,5435372.0
2016-09-23 23:00:00,2141.8166666666666,4544691.533333333
2016-09-24 00:00:00,2064.8166666666666,3829214.7333333334
2016-09-24 01:00:00,2010.0666666666666,3517749.1333333333
2016-09-24 02:00:00,3376.7833333333333,2881972.8
2016-09-24 03:00:00,2220.25,2716231.283333333
2016-09-24 04:00:00,1779.1833333333334,2561866.9166666665
2016-09-24 05:00:00,1731.0,2492502.4
2016-09-24 06:00:00,1746.3833333333334,2569630.933333333
2016-09-24 07:00:00,2286.5333333333333,3917018.6666666665
2016-09-24 08:00:00,2295.2833333333333,4123094.6666666665
2016-09-24 09:00:00,2482.95,4306977.8
2016-09-24 10:00:00,2437.2833333333333,4439233.333333333
2016-09-24 11:00:00,2514.1,5949528.8
2016-09-24 12:00:00,3890.55,46303292.13333333
2016-09-24 13:00:00,4115.483333333334,45798884.516666666
2016-09-24 14:00:00,4513.416666666667,46021015.93333333
2016-09-24 15:00:00,3492.866666666667,45686492.766666666
2016-09-24 16:00:00,3321.45,45247674.81666667
2016-09-24 17:00:00,3481.133333333333,45057823.15
2016-09-24 18:00:00,3706.25,44337013.6
2016-09-24 19:00:00,3984.6,43361695.53333333
2016-09-24 20:00:00,4269.15,42587744.733333334
2016-09-24 21:00:00,4359.55,41681883.13333333
2016-09-24 22:00:00,4242.55,40338124.13333333
2016-09-24 23:00:00,3939.2166666666667,38108862.46666667
2016-09-25 00:00:00,3650.883333333333,36427900.733333334
2016-09-25 01:00:00,3515.2833333333333,34350357.2
2016-09-25 02:00:00,3355.9666666666667,32651652.666666668
2016-09-25 03:00:00,3122.266666666667,30897211.466666665
2016-09-25 04:00:00,2944.0,28896083.666666668
2016-09-25 05:00:00,2810.9666666666667,27385035.0
2016-09-25 06:00:00,2700.1666666666665,25779072.466666665
2016-09-25 07:00:00,2722.45,24227367.0
2016-09-25 08:00:00,3083.7166666666667,24042972.066666666
2016-09-25 09:00:00,2978.8166666666666,22561349.2
2016-09-25 10:00:00,2781.5833333333335,21345866.533333335
2016-09-25 11:00:00,3146.8166666666666,20336160.616666667
2016-09-25 12:00:00,3022.0666666666666,19013160.916666668
2016-09-25 13:00:00,2899.65,18284459.866666667
2016-09-25 14:00:00,2743.983333333333,17458721.6
2016-09-25 15:00:00,2364.3,15867591.533333333
2016-09-25 16:00:00,2174.733333333333,14200649.133333333
2016-09-25 17:00:00,2048.866666666667,13401169.533333333
2016-09-25 18:00:00,1922.1333333333334,12633074.4
2016-09-25 19:00:00,1741.4833333333333,11538717.066666666
2016-09-25 20:00:00,1652.1833333333334,10425586.933333334
2016-09-25 21:00:00,1656.7,9846556.0
2016-09-25 22:00:00,1701.4166666666667,10070905.2
2016-09-25 23:00:00,2314.0333333333333,14978622.4
2016-09-26 00:00:00,1916.0166666666667,11658052.533333333
2016-09-26 01:00:00,1443.4166666666667,8197207.733333333
2016-09-26 02:00:00,1317.4666666666667,7670041.533333333
2016-09-26 03:00:00,1110.6166666666666,6186563.533333333
2016-09-26 04:00:00,1067.7166666666667,5769838.066666666
2016-09-26 05:00:00,1014.1666666666666,5351824.733333333
2016-09-26 06:00:00,984.55,5033338.933333334
2016-09-26 07:00:00,960.55,4755126.466666667
2016-09-26 08:00:00,951.4833333333333,4628375.866666666
2016-09-26 09:00:00,1141.5166666666667,4785497.266666667
2016-09-26 10:00:00,1166.9166666666667,4906543.833333333
2016-09-26 11:00:00,2018.0833333333333,7236514.716666667
2016-09-26 12:00:00,2482.883333333333,8017692.15
2016-09-26 13:00:00,3061.016666666667,6785510.233333333
2016-09-26 14:00:00,3287.6,7811338.8
2016-09-26 15:00:00,3569.75,8210560.55
2016-09-26 16:00:00,3793.866666666667,9180361.183333334
2016-09-26 17:00:00,4585.8,26043846.2
2016-09-26 18:00:00,4386.25,19918838.633333333
2016-09-26 19:00:00,4296.316666666667,15526651.666666666
2016-09-26 20:00:00,4038.3333333333335,12620100.983333332
2016-09-26 21:00:00,9779.25,111339451.2
2016-09-26 22:00:00,9204.483333333334,68003254.11666666
2016-09-26 23:00:00,7102.7,29883697.183333334
2016-09-27 00:00:00,6343.25,35055725.36666667
2016-09-27 01:00:00,4600.2,14574576.066666666
2016-09-27 02:00:00,3138.6,9146848.6
2016-09-27 03:00:00,2149.4333333333334,5682527.133333334
2016-09-27 04:00:00,1855.5,4555816.533333333
2016-09-27 05:00:00,1667.05,3956075.2666666666
2016-09-27 06:00:00,1616.05,3743705.066666667
2016-09-27 07:00:00,1579.5,3858460.7333333334
2016-09-27 08:00:00,1496.3333333333333,3780565.5
2016-09-27 09:00:00,1475.2666666666667,3983038.6666666665
2016-09-27 10:00:00,2192.516666666667,5076886.5
2016-09-27 11:00:00,2853.5833333333335,12913634.966666667
2016-09-27 12:00:00,3038.733333333333,14785674.133333333
2016-09-27 13:00:00,3003.1833333333334,13035120.666666666
2016-09-27 14:00:00,2900.383333333333,10596384.933333334
2016-09-27 15:00:00,2774.6666666666665,8274385.016666667
2016-09-27 16:00:00,2666.25,7895866.0
2016-09-27 17:00:00,2909.383333333333,19139245.05
2016-09-27 18:00:00,2536.6833333333334,13128907.4
2016-09-27 19:00:00,2380.5,11630599.216666667
2016-09-27 20:00:00,2037.6,7618310.683333334
2016-09-27 21:00:00,1779.6166666666666,5559402.7
2016-09-27 22:00:00,1718.35,5989068.866666666
2016-09-27 23:00:00,1778.8333333333333,7846666.883333334
2016-09-28 00:00:00,2393.4,12158540.733333332
2016-09-28 01:00:00,1990.2166666666667,11196383.733333332
2016-09-28 02:00:00,2118.383333333333,9771020.8
2016-09-28 03:00:00,1896.45,7180822.666666667
2016-09-28 04:00:00,1600.8666666666666,5281771.4
2016-09-28 05:00:00,1423.5333333333333,4240541.533333333
2016-09-28 06:00:00,1389.0666666666666,3640902.6666666665
2016-09-28 07:00:00,1346.6333333333334,3374576.6666666665
2016-09-28 08:00:00,1307.25,3226034.2666666666
2016-09-28 09:00:00,1468.5333333333333,5537472.933333334
2016-09-28 10:00:00,1509.35,5491520.333333333
2016-09-28 11:00:00,2263.883333333333,9783672.133333333
2016-09-28 12:00:00,2559.5833333333335,10783343.466666667
2016-09-28 13:00:00,2778.05,12030006.666666666
2016-09-28 14:00:00,2705.8166666666666,12203568.6
2016-09-28 15:00:00,2704.9333333333334,14074074.183333334
2016-09-28 16:00:00,2604.5,12824488.483333332
2016-09-28 17:00:00,2499.6833333333334,11607133.866666667
2016-09-28 18:00:00,2449.1,10867369.2
2016-09-28 19:00:00,2328.4666666666667,7620237.133333334
2016-09-28 20:00:00,2191.2,6574934.8
2016-09-28 21:00:00,2085.65,6006879.333333333
2016-09-28 22:00:00,1963.0166666666667,5341364.666666667
2016-09-28 23:00:00,1974.0833333333333,7666977.466666667
2016-09-29 00:00:00,1949.9333333333334,7441700.466666667
2016-09-29 01:00:00,1869.1833333333334,4990348.6
2016-09-29 02:00:00,1789.1666666666667,4579071.133333334
2016-09-29 03:00:00,1739.1833333333334,4163323.2666666666
2016-09-29 04:00:00,1702.8333333333333,3915706.6666666665
2016-09-29 05:00:00,1556.5833333333333,3752874.2666666666
2016-09-29 06:00:00,1522.4333333333334,3526098.35
2016-09-29 07:00:00,1533.3333333333333,3861457.8
2016-09-29 08:00:00,1531.0333333333333,3684463.3333333335
2016-09-29 09:00:00,1697.5666666666666,4279649.666666667
2016-09-29 10:00:00,2269.133333333333,7947418.166666667
2016-09-29 11:00:00,1644.6,5749011.6
2016-09-29 12:00:00,1579.9833333333333,4131424.6666666665
2016-09-29 13:00:00,1908.7333333333333,6966754.466666667
2016-09-29 14:00:00,3204.233333333333,26838694.5
2016-09-29 15:00:00,6991.733333333334,36142608.43333333
2016-09-29 16:00:00,6635.116666666667,30643051.066666666
2016-09-29 17:00:00,6489.916666666667,27855228.8
2016-09-29 18:00:00,6424.833333333333,26936836.0
2016-09-29 19:00:00,6176.616666666667,27050960.15
2016-09-29 20:00:00,6053.05,27662019.95
2016-09-29 21:00:00,6098.566666666667,28809200.866666667
2016-09-29 22:00:00,6172.483333333334,30046198.333333332
2016-09-29 23:00:00,6343.333333333333,32066343.6
2016-09-30 00:00:00,6268.3,35123037.65
2016-09-30 01:00:00,6309.633333333333,37188526.3
2016-09-30 02:00:00,6415.466666666666,40071840.6
2016-09-30 03:00:00,6476.3,42667929.2
2016-09-30 04:00:00,6415.466666666666,45559957.38333333
2016-09-30 05:00:00,6522.416666666667,48341804.666666664
2016-09-30 06:00:00,6598.55,49635796.666666664
2016-09-30 07:00:00,6665.716666666666,50851891.733333334
2016-09-30 08:00:00,6902.333333333333,53589875.46666667
2016-09-30 09:00:00,7121.883333333333,56610130.93333333
2016-09-30 10:00:00,7456.183333333333,56829927.61666667
2016-09-30 11:00:00,7874.416666666667,57095435.266666666
2016-09-30 12:00:00,8095.066666666667,57079408.93333333
2016-09-30 13:00:00,8648.35,64161465.46666667
2016-09-30 14:00:00,8364.083333333334,63551270.21666667
2016-09-30 15:00:00,8272.783333333333,62340472.93333333
2016-09-30 16:00:00,8229.533333333333,62539351.2
2016-09-30 17:00:00,8246.55,63495485.266666666
2016-09-30 18:00:00,8412.383333333333,63570550.53333333
2016-09-30 19:00:00,8250.633333333333,62654551.46666667
2016-09-30 20:00:00,7940.383333333333,59910198.4
2016-09-30 21:00:00,7851.883333333333,57491425.46666667
2016-09-30 22:00:00,9258.933333333332,59089214.46666667
2016-09-30 23:00:00,8751.666666666666,56443210.13333333
2016-10-01 00:00:00,7101.166666666667,50901455.733333334
2016-10-01 01:00:00,6910.816666666667,48474565.733333334
2016-10-01 02:00:00,6773.866666666667,47058268.266666666
2016-10-01 03:00:00,6612.333333333333,45354077.36666667
2016-10-01 04:00:00,6381.5,42617886.4
2016-10-01 05:00:00,6211.233333333334,40772666.93333333
2016-10-01 06:00:00,6056.7,38947275.46666667
2016-10-01 07:00:00,5881.083333333333,36567029.733333334
2016-10-01 08:00:00,5723.166666666667,35016937.06666667
2016-10-01 09:00:00,5946.116666666667,36042858.4
2016-10-01 10:00:00,5874.266666666666,34820065.333333336
2016-10-01 11:00:00,5748.616666666667,34400089.733333334
2016-10-01 12:00:00,5629.533333333334,34225291.55
2016-10-01 13:00:00,5492.283333333334,33352822.666666668
2016-10-01 14:00:00,5498.833333333333,31425593.4
2016-10-01 15:00:00,5715.583333333333,30826550.4
2016-10-01 16:00:00,6723.483333333334,31892438.4
2016-10-01 17:00:00,6639.633333333333,29429909.333333332
2016-10-01 18:00:00,6705.066666666667,31111715.666666668
2016-10-01 19:00:00,6033.433333333333,27906515.466666665
2016-10-01 20:00:00,5813.416666666667,23558326.433333334
2016-10-01 21:00:00,6413.683333333333,37733538.4
2016-10-01 22:00:00,5831.483333333334,21798971.183333334
2016-10-01 23:00:00,5667.65,21948124.5
2016-10-02 00:00:00,5647.85,25708684.933333334
2016-10-02 01:00:00,5304.05,18943177.466666665
2016-10-02 02:00:00,5161.316666666667,17514417.733333334
2016-10-02 03:00:00,5940.833333333333,21722729.0
2016-10-02 04:00:00,5838.366666666667,20798016.4
2016-10-02 05:00:00,5696.133333333333,19869090.333333332
2016-10-02 06:00:00,5590.083333333333,19061116.066666666
2016-10-02 07:00:00,5108.516666666666,16730854.333333334
2016-10-02 08:00:00,4964.066666666667,15988556.866666667
2016-10-02 09:00:00,4948.9,15901177.8
2016-10-02 10:00:00,5076.816666666667,20389793.066666666
2016-10-02 11:00:00,5377.6,24598715.666666668
2016-10-02 12:00:00,5903.083333333333,31008333.133333333
2016-10-02 13:00:00,6174.333333333333,31204282.2
2016-10-02 14:00:00,6074.033333333334,34644009.93333333
2016-10-02 15:00:00,5499.3,26686365.4
2016-10-02 16:00:00,5680.55,24002341.066666666
2016-10-02 17:00:00,6713.633333333333,29085172.6
2016-10-02 18:00:00,6313.416666666667,20175506.6
2016-10-02 19:00:00,6209.533333333334,18959072.6
2016-10-02 20:00:00,6199.883333333333,24896076.366666667
2016-10-02 21:00:00,5689.266666666666,22348520.933333334
2016-10-02 22:00:00,6302.0,36536840.53333333
2016-10-02 23:00:00,5756.083333333333,25395490.533333335
2016-10-03 00:00:00,5574.15,22774195.066666666
2016-10-03 01:00:00,5758.266666666666,22478430.933333334
2016-10-03 02:00:00,5862.216666666666,20913331.0
2016-10-03 03:00:00,5739.65,19303730.0
2016-10-03 04:00:00,5788.266666666666,17916218.133333333
2016-10-03 05:00:00,5567.3,16324130.533333333
2016-10-03 06:00:00,5407.583333333333,15043482.266666668
2016-10-03 07:00:00,5475.366666666667,14107775.2
2016-10-03 08:00:00,6043.933333333333,15559941.866666667
2016-10-03 09:00:00,6533.833333333333,19084000.133333333
2016-10-03 10:00:00,7051.183333333333,18357112.566666666
2016-10-03 11:00:00,7454.416666666667,26061648.333333332
2016-10-03 12:00:00,6627.333333333333,21546840.2
2016-10-03 13:00:00,6503.666666666667,18067194.8
2016-10-03 14:00:00,6699.633333333333,16777984.866666667
2016-10-03 15:00:00,6731.533333333334,17617361.733333334
2016-10-03 16:00:00,7014.283333333334,23237387.6
2016-10-03 17:00:00,7036.833333333333,24306028.583333332
2016-10-03 18:00:00,7306.183333333333,31883511.466666665
2016-10-03 19:00:00,7306.766666666666,29844371.6
2016-10-03 20:00:00,6838.183333333333,27450300.466666665
2016-10-03 21:00:00,6884.233333333334,26809171.0
2016-10-03 22:00:00,8432.333333333334,28961719.733333334
2016-10-03 23:00:00,8292.983333333334,27853195.2
2016-10-04 00:00:00,8301.466666666667,30266571.066666666
2016-10-04 01:00:00,8406.466666666667,34510652.13333333
2016-10-04 02:00:00,8084.65,28937626.866666667
2016-10-04 03:00:00,7930.133333333333,27543434.4
2016-10-04 04:00:00,7942.3,26598615.066666666
2016-10-04 05:00:00,7696.816666666667,25526982.0
2016-10-04 06:00:00,6997.95,23581822.666666668
2016-10-04 07:00:00,6519.633333333333,22138632.8
2016-10-04 08:00:00,6272.5,21222299.6
2016-10-04 09:00:00,6214.95,21504373.333333332
2016-10-04 10:00:00,6376.75,21397283.966666665
2016-10-04 11:00:00,6624.083333333333,21926309.133333333
2016-10-04 12:00:00,7281.816666666667,23798651.066666666
2016-10-04 13:00:00,7628.616666666667,24710058.166666668
2016-10-04 14:00:00,7370.8,24323704.533333335
2016-10-04 15:00:00,12881.833333333334,69048442.73333333
2016-10-04 16:00:00,7299.65,26451607.4
2016-10-04 17:00:00,6400.116666666667,20923017.6
2016-10-04 18:00:00,6222.566666666667,19836755.25
2016-10-04 19:00:00,6117.566666666667,20249734.45
2016-10-04 20:00:00,6139.666666666667,20258610.466666665
2016-10-04 21:00:00,6239.466666666666,17376457.533333335
2016-10-04 22:00:00,6131.15,16315755.466666667
2016-10-04 23:00:00,6038.35,15484437.8
2016-10-05 00:00:00,5939.183333333333,14817750.933333334
2016-10-05 01:00:00,6312.9,16115871.466666667
2016-10-05 02:00:00,6224.9,18556057.866666667
2016-10-05 03:00:00,5921.15,17701283.2
2016-10-05 04:00:00,5776.65,16643229.066666666
2016-10-05 05:00:00,5645.466666666666,15791022.266666668
2016-10-05 06:00:00,5609.266666666666,15520841.733333332
2016-10-05 07:00:00,5673.383333333333,15650356.866666667
2016-10-05 08:00:00,5864.15,16249127.9
2016-10-05 09:00:00,5714.75,16291467.033333333
2016-10-05 10:00:00,5902.95,16168164.933333334
2016-10-05 11:00:00,5892.5,16279096.2
2016-10-05 12:00:00,5989.683333333333,18242264.133333333
2016-10-05 13:00:00,5643.4,17653737.3
2016-10-05 14:00:00,5486.866666666667,16321817.3
2016-10-05 15:00:00,5291.083333333333,15084929.333333334
2016-10-05 16:00:00,5178.05,14402540.8
2016-10-05 17:00:00,5074.316666666667,12707180.733333332
2016-10-05 18:00:00,4893.75,11620555.233333332
2016-10-05 19:00:00,4956.666666666667,11083786.8
2016-10-05 20:00:00,4804.166666666667,10507342.066666666
2016-10-05 21:00:00,4705.166666666667,10146914.4
2016-10-05 22:00:00,4467.6,9241634.4
2016-10-05 23:00:00,4297.65,9061692.25
2016-10-06 00:00:00,4272.6,8514582.433333334
2016-10-06 01:00:00,4140.016666666666,8461918.733333332
2016-10-06 02:00:00,3985.2,9377039.8
2016-10-06 03:00:00,3839.883333333333,8179215.266666667
2016-10-06 04:00:00,3750.233333333333,7835203.4
2016-10-06 05:00:00,3607.15,7180294.866666666
2016-10-06 06:00:00,3415.6833333333334,6660375.266666667
2016-10-06 07:00:00,3339.116666666667,6511362.866666666
2016-10-06 08:00:00,3266.983333333333,6332985.4
2016-10-06 09:00:00,3301.55,7002528.3
2016-10-06 10:00:00,3955.5666666666666,9782830.333333334
2016-10-06 11:00:00,4735.483333333334,9104042.666666666
2016-10-06 12:00:00,4284.083333333333,8866228.066666666
2016-10-06 13:00:00,4171.766666666666,8577891.666666666
2016-10-06 14:00:00,4289.416666666667,10337840.6
2016-10-06 15:00:00,4751.428571428572,10363499.61904762
2016-10-06 16:00:00,3973.616666666667,10112800.4
2016-10-06 17:00:00,3539.95,10541975.066666666
2016-10-06 18:00:00,3827.4,9705057.866666667
2016-10-06 19:00:00,3420.1666666666665,8844987.8
2016-10-06 20:00:00,3168.866666666667,8135182.4
2016-10-06 21:00:00,3232.1525423728813,8510754.237288136
2016-10-06 22:00:00,3941.016666666667,8717142.4
2016-10-06 23:00:00,4149.8,8643716.1
2016-10-07 00:00:00,3466.733333333333,7842309.466666667
2016-10-07 01:00:00,3176.05,7361728.866666666
2016-10-07 02:00:00,2782.016666666667,6387934.666666667
2016-10-07 03:00:00,2604.2833333333333,5912552.6
2016-10-07 04:00:00,2538.766666666667,5701867.133333334
2016-10-07 05:00:00,2451.2166666666667,5287212.466666667
2016-10-07 06:00:00,2295.5,4561335.533333333
2016-10-07 07:00:00,2248.326923076923,4454272.692307692
2016-10-07 08:00:00,2606.764705882353,4624397.647058823
2016-10-07 09:00:00,2448.470588235294,4631718.117647059
2016-10-07 10:00:00,2260.5333333333333,4807030.533333333
2016-10-07 11:00:00,3325.2,6191096.666666667
2016-10-07 12:00:00,3400.983333333333,6338007.9
2016-10-07 13:00:00,3580.05,6130162.6
2016-10-07 14:00:00,3561.6666666666665,6107897.6
2016-10-07 15:00:00,3576.5142857142855,6230630.057142857
2016-10-07 16:00:00,3516.6363636363635,6448705.818181818
2016-10-07 17:00:00,,
2016-10-07 18:00:00,,
2016-10-07 19:00:00,3592.38,6745107.92
2016-10-07 20:00:00,3480.766666666667,6463156.866666666
2016-10-07 21:00:00,3491.65,6031921.133333334
2016-10-07 22:00:00,3593.1666666666665,6684893.466666667
2016-10-07 23:00:00,3171.3,5717427.2
2016-10-08 00:00:00,3138.8333333333335,5847386.133333334
2016-10-08 01:00:00,2951.616666666667,5583138.133333334
2016-10-08 02:00:00,2751.883333333333,5020372.266666667
2016-10-08 03:00:00,2466.1666666666665,4230845.333333333
2016-10-08 04:00:00,2383.8166666666666,3929938.1333333333
2016-10-08 05:00:00,2341.25,3708329.6
2016-10-08 06:00:00,2308.7833333333333,3554507.7333333334
2016-10-08 07:00:00,2261.016666666667,3241054.8
2016-10-08 08:00:00,9853.033333333333,41348348.8
2016-10-08 09:00:00,5397.183333333333,20171910.266666666
2016-10-08 10:00:00,4081.3333333333335,5744711.666666667
2016-10-08 11:00:00,2898.983333333333,3913581.2
2016-10-08 12:00:00,2224.85,3465091.466666667
2016-10-08 13:00:00,2298.266666666667,3977797.2666666666
2016-10-08 14:00:00,2421.5,6221092.466666667
2016-10-08 15:00:00,2952.983333333333,14095791.933333334
2016-10-08 16:00:00,2630.0,11177691.866666667
2016-10-08 17:00:00,4212.133333333333,61143417.93333333
2016-10-08 18:00:00,3554.0666666666666,42306197.733333334
2016-10-08 19:00:00,3988.016666666667,31225204.733333334
2016-10-08 20:00:00,3848.2,24413288.133333333
2016-10-08 21:00:00,5672.3,22608479.866666667
2016-10-08 22:00:00,4619.066666666667,17272846.1
2016-10-08 23:00:00,4926.9,14079559.866666667
2016-10-09 00:00:00,5022.116666666667,11862566.733333332
2016-10-09 01:00:00,3167.4166666666665,9641078.266666668
2016-10-09 02:00:00,2279.45,7799783.283333333
2016-10-09 03:00:00,2097.5,6973211.3
2016-10-09 04:00:00,2058.4666666666667,6021603.866666666
2016-10-09 05:00:00,1971.9333333333334,4669018.133333334
2016-10-09 06:00:00,1942.7333333333333,4020982.533333333
2016-10-09 07:00:00,1924.3,3669122.1333333333
2016-10-09 08:00:00,1906.95,3324369.1333333333
2016-10-09 09:00:00,2640.6,3577949.8
2016-10-09 10:00:00,3791.4666666666667,3806653.533333333
2016-10-09 11:00:00,6808.383333333333,5221593.9
2016-10-09 12:00:00,7536.916666666667,8508781.066666666
2016-10-09 13:00:00,4931.083333333333,10215863.733333332
2016-10-09 14:00:00,2236.366666666667,3504107.0
2016-10-09 15:00:00,1985.3666666666666,3132731.7666666666
2016-10-09 16:00:00,3803.15,4421207.466666667
2016-10-09 17:00:00,7051.433333333333,5699695.066666666
2016-10-09 18:00:00,3033.1,5174336.233333333
2016-10-09 19:00:00,2450.6833333333334,4696024.0
2016-10-09 20:00:00,1841.15,3054092.0
2016-10-09 21:00:00,1721.6166666666666,2618887.3333333335
2016-10-09 22:00:00,1689.65,2560679.066666667
2016-10-09 23:00:00,1678.0166666666667,3645758.2666666666
2016-10-10 00:00:00,1715.9,8290379.533333333
2016-10-10 01:00:00,1665.0666666666666,8090924.266666667
2016-10-10 02:00:00,1644.0333333333333,7989167.733333333
2016-10-10 03:00:00,1716.45,8117866.4
2016-10-10 04:00:00,1745.7,8188495.466666667
2016-10-10 05:00:00,1733.75,8120573.866666666
2016-10-10 06:00:00,1723.0833333333333,7970872.8
2016-10-10 07:00:00,1709.3666666666666,7912837.866666666
2016-10-10 08:00:00,1581.45,7739310.666666667
2016-10-10 09:00:00,1572.5333333333333,7674690.266666667
2016-10-10 10:00:00,2015.1,8816947.133333333
2016-10-10 11:00:00,2760.8166666666666,26547613.133333333
2016-10-10 12:00:00,5337.883333333333,80781753.33333333
2016-10-10 13:00:00,3892.85,49071055.46666667
2016-10-10 14:00:00,3346.366666666667,37014464.4
2016-10-10 15:00:00,3201.133333333333,35275528.2
2016-10-10 16:00:00,3263.733333333333,35653786.4
2016-10-10 17:00:00,3547.9166666666665,36442358.766666666
2016-10-10 18:00:00,3470.3333333333335,36232550.13333333
2016-10-10 19:00:00,3798.15,37339543.4
2016-10-10 20:00:00,3716.233333333333,35121863.46666667
2016-10-10 21:00:00,3502.8333333333335,33445709.733333334
2016-10-10 22:00:00,3597.766666666667,32000348.0
2016-10-10 23:00:00,3435.3,30409878.666666668
2016-10-11 00:00:00,3181.1833333333334,28617013.533333335
2016-10-11 01:00:00,3066.3333333333335,27063669.466666665
2016-10-11 02:00:00,2971.116666666667,25689346.133333333
2016-10-11 03:00:00,2890.4666666666667,24162472.533333335
2016-10-11 04:00:00,2810.9,22530560.0
2016-10-11 05:00:00,2733.35,20916086.8
2016-10-11 06:00:00,2464.5833333333335,18618903.2
2016-10-11 07:00:00,2105.0333333333333,15941743.466666667
2016-10-11 08:00:00,2039.4666666666667,14684290.533333333
2016-10-11 09:00:00,2457.6666666666665,17818908.6
2016-10-11 10:00:00,2935.65,17650794.733333334
2016-10-11 11:00:00,3639.766666666667,17632636.0
2016-10-11 12:00:00,3651.3333333333335,17984304.983333334
2016-10-11 13:00:00,3675.2,16422201.733333332
2016-10-11 14:00:00,3661.6833333333334,17562872.816666666
2016-10-11 15:00:00,3725.6666666666665,20546853.883333333
2016-10-11 16:00:00,3589.7833333333333,19398511.3
2016-10-11 17:00:00,3631.65,18933731.983333334
2016-10-11 18:00:00,3795.0333333333333,17799272.433333334
2016-10-11 19:00:00,4051.266666666667,16564904.066666666
2016-10-11 20:00:00,3643.2833333333333,14262161.516666668
2016-10-11 21:00:00,3297.116666666667,13937513.566666666
2016-10-11 22:00:00,2916.5333333333333,13732065.816666666
2016-10-11 23:00:00,2745.35,12538281.683333334
2016-10-12 00:00:00,2659.05,11376361.2
2016-10-12 01:00:00,2605.866666666667,10761344.05
2016-10-12 02:00:00,2460.883333333333,9493637.15
2016-10-12 03:00:00,2377.85,9010787.216666667
2016-10-12 04:00:00,2195.733333333333,8520480.65
2016-10-12 05:00:00,2285.9,8461534.916666666
2016-10-12 06:00:00,2258.8166666666666,8227205.066666666
2016-10-12 07:00:00,2034.0333333333333,7432955.733333333
2016-10-12 08:00:00,1872.1666666666667,6845959.6
2016-10-12 09:00:00,1884.7166666666667,7630988.966666667
2016-10-12 10:00:00,1954.05,8188414.833333333
2016-10-12 11:00:00,4483.95,10088840.416666666
2016-10-12 12:00:00,9694.516666666666,13449341.1
2016-10-12 13:00:00,8818.65,15799706.616666667
2016-10-12 14:00:00,7389.15,19512057.15
2016-10-12 15:00:00,6276.316666666667,17173958.65
2016-10-12 16:00:00,4700.65,15228679.7
2016-10-12 17:00:00,3511.4666666666667,12389759.333333334
2016-10-12 18:00:00,3265.5,12337418.666666666
2016-10-12 19:00:00,2879.5,10720947.466666667
2016-10-12 20:00:00,2924.266666666667,12777872.266666668
2016-10-12 21:00:00,4823.283333333334,32346631.733333334
2016-10-12 22:00:00,12972.233333333334,114448692.26666667
2016-10-12 23:00:00,11071.416666666666,95661573.73333333
2016-10-13 00:00:00,9238.683333333332,76525784.43333334
2016-10-13 01:00:00,7741.683333333333,62084936.016666666
2016-10-13 02:00:00,6374.8,48699672.18333333
2016-10-13 03:00:00,5084.4,36358584.2
2016-10-13 04:00:00,4123.366666666667,27517080.066666666
2016-10-13 05:00:00,3458.133333333333,20938341.133333333
2016-10-13 06:00:00,2933.6666666666665,15824219.0
2016-10-13 07:00:00,2618.0333333333333,12607683.8
2016-10-13 08:00:00,2417.4333333333334,10588000.333333334
2016-10-13 09:00:00,2485.9166666666665,9661720.266666668
2016-10-13 10:00:00,2796.9,11392335.666666666
2016-10-13 11:00:00,3076.733333333333,13570390.416666666
2016-10-13 12:00:00,2944.5,12850494.616666667
2016-10-13 13:00:00,2810.55,12103568.05
2016-10-13 14:00:00,2739.516666666667,11785922.766666668
2016-10-13 15:00:00,3238.616666666667,15475154.25
2016-10-13 16:00:00,3145.616666666667,13834632.433333334
2016-10-13 17:00:00,2805.116666666667,12520574.4
2016-10-13 18:00:00,2907.3,11787326.533333333
2016-10-13 19:00:00,2813.7166666666667,11594929.066666666
2016-10-13 20:00:00,2802.9166666666665,11590895.466666667
2016-10-13 21:00:00,2856.3,11780608.766666668
2016-10-13 22:00:00,2445.266666666667,9829389.683333334
2016-10-13 23:00:00,2179.5,9872021.066666666
2016-10-14 00:00:00,1995.9333333333334,11035443.466666667
2016-10-14 01:00:00,1849.4666666666667,10526937.066666666
2016-10-14 02:00:00,2014.6666666666667,10954252.433333334
2016-10-14 03:00:00,3192.1,18963017.883333333
2016-10-14 04:00:00,3204.8333333333335,16861715.266666666
2016-10-14 05:00:00,3447.2,16162329.316666666
2016-10-14 06:00:00,3185.133333333333,13869528.266666668
2016-10-14 07:00:00,2652.2,11309378.933333334
2016-10-14 08:00:00,2293.3333333333335,9516249.333333334
2016-10-14 09:00:00,2871.2,23838725.15
2016-10-14 10:00:00,3153.6666666666665,29661938.983333334
2016-10-14 11:00:00,2622.0333333333333,11280002.333333334
2016-10-14 12:00:00,2077.0666666666666,8583900.266666668
2016-10-14 13:00:00,2665.8,10962036.616666667
2016-10-14 14:00:00,2758.45,10246983.783333333
2016-10-14 15:00:00,4154.566666666667,11771226.066666666
2016-10-14 16:00:00,4220.333333333333,11554446.933333334
2016-10-14 17:00:00,4009.0666666666666,11519961.1
2016-10-14 18:00:00,4557.816666666667,11691320.266666668
2016-10-14 19:00:00,7977.733333333334,15711613.466666667
2016-10-14 20:00:00,7921.35,15382225.2
2016-10-14 21:00:00,7663.2,14090323.466666667
2016-10-14 22:00:00,7282.966666666666,13197128.666666666
2016-10-14 23:00:00,6453.7,11374580.8
2016-10-15 00:00:00,6171.9,10731170.933333334
2016-10-15 01:00:00,5902.566666666667,10130684.266666668
2016-10-15 02:00:00,5670.4,9602089.866666667
2016-10-15 03:00:00,5493.966666666666,9277369.733333332
2016-10-15 04:00:00,5418.616666666667,9225873.6
2016-10-15 05:00:00,5315.716666666666,9170564.666666666
2016-10-15 06:00:00,5260.766666666666,9187318.933333334
2016-10-15 07:00:00,5239.083333333333,9070872.0
2016-10-15 08:00:00,5154.983333333334,8725197.333333334
2016-10-15 09:00:00,5133.633333333333,8424303.866666667
2016-10-15 10:00:00,7436.483333333334,9583008.866666667
2016-10-15 11:00:00,9844.416666666666,10836127.666666666
2016-10-15 12:00:00,7385.516666666666,9422351.066666666
2016-10-15 13:00:00,6529.333333333333,8492801.333333334
2016-10-15 14:00:00,7164.583333333333,8324903.066666666
2016-10-15 15:00:00,11670.95,22857659.6
2016-10-15 16:00:00,17079.4,42296762.46666667
2016-10-15 17:00:00,18867.016666666666,19412672.733333334
2016-10-15 18:00:00,18687.65,14818601.733333332
2016-10-15 19:00:00,10517.183333333332,22982226.066666666
2016-10-15 20:00:00,7498.966666666666,26351685.533333335
2016-10-15 21:00:00,6454.866666666667,25805087.666666668
2016-10-15 22:00:00,5903.35,25518017.866666667
2016-10-15 23:00:00,5574.983333333334,25320034.066666666
2016-10-16 00:00:00,5398.25,25218165.466666665
2016-10-16 01:00:00,5330.316666666667,21429798.533333335
2016-10-16 02:00:00,5234.733333333334,17366573.933333334
2016-10-16 03:00:00,5166.466666666666,15140538.266666668
2016-10-16 04:00:00,5101.066666666667,12133072.066666666
2016-10-16 05:00:00,5023.55,8347278.666666667
2016-10-16 06:00:00,4999.066666666667,7512167.866666666
2016-10-16 07:00:00,4976.466666666666,7490998.533333333
2016-10-16 08:00:00,5014.433333333333,7850853.2
2016-10-16 09:00:00,4882.45,7419291.733333333
2016-10-16 10:00:00,4821.033333333334,6230618.466666667
2016-10-16 11:00:00,4786.466666666666,5401967.733333333
2016-10-16 12:00:00,4830.716666666666,5799108.8
2016-10-16 13:00:00,4805.733333333334,5790409.766666667
2016-10-16 14:00:00,4743.8,5450275.75
2016-10-16 15:00:00,4762.533333333334,5854989.933333334
2016-10-16 16:00:00,4759.033333333334,5822652.916666667
2016-10-16 17:00:00,4748.916666666667,5992219.866666666
2016-10-16 18:00:00,4981.916666666667,6138609.083333333
2016-10-16 19:00:00,5293.833333333333,7263865.6
2016-10-16 20:00:00,5357.433333333333,7630153.716666667
2016-10-16 21:00:00,5267.066666666667,7415169.416666667
2016-10-16 22:00:00,5236.516666666666,8151801.6
2016-10-16 23:00:00,5194.85,7875718.533333333
2016-10-17 00:00:00,5170.866666666667,8186205.966666667
2016-10-17 01:00:00,5164.016666666666,7608482.3
2016-10-17 02:00:00,5016.05,7031021.616666666
2016-10-17 03:00:00,4985.1,6884566.933333334
2016-10-17 04:00:00,4976.216666666666,7086675.733333333
2016-10-17 05:00:00,4983.65,7832863.466666667
2016-10-17 06:00:00,4952.816666666667,7657422.933333334
2016-10-17 07:00:00,4934.866666666667,7574705.6
2016-10-17 08:00:00,4981.966666666666,7642770.266666667
2016-10-17 09:00:00,5364.583333333333,39246176.53333333
2016-10-17 10:00:00,6271.85,58027307.416666664
2016-10-17 11:00:00,8521.4,96701490.06666666
2016-10-17 12:00:00,8097.666666666667,57155017.95
2016-10-17 13:00:00,22256.4,61240798.333333336
2016-10-17 14:00:00,21665.6,58843241.733333334
2016-10-17 15:00:00,29494.716666666667,90964718.86666666
2016-10-17 16:00:00,21926.933333333334,52928855.96666667
2016-10-17 17:00:00,23817.683333333334,50901845.733333334
2016-10-17 18:00:00,23614.366666666665,48660911.36666667
2016-10-17 19:00:00,23539.15,43522385.75
2016-10-17 20:00:00,28180.433333333334,57760422.266666666
2016-10-17 21:00:00,24669.566666666666,40991417.46666667
2016-10-17 22:00:00,23664.666666666668,26497060.4
2016-10-17 23:00:00,23536.483333333334,24333644.933333334
2016-10-18 00:00:00,22516.033333333333,21247819.866666667
2016-10-18 01:00:00,21844.2,18691026.533333335
2016-10-18 02:00:00,21260.55,15555461.466666667
2016-10-18 03:00:00,20968.233333333334,14239128.666666666
2016-10-18 04:00:00,20849.483333333334,13543403.2
2016-10-18 05:00:00,20713.166666666668,13199338.666666666
2016-10-18 06:00:00,20652.666666666668,12980067.066666666
2016-10-18 07:00:00,20915.533333333333,18344018.666666668
2016-10-18 08:00:00,20997.233333333334,20848038.4
2016-10-18 09:00:00,23164.466666666667,23156065.866666667
2016-10-18 10:00:00,24273.283333333333,23889429.6
2016-10-18 11:00:00,24500.666666666668,24912252.8
2016-10-18 12:00:00,27585.933333333334,30554315.466666665
2016-10-18 13:00:00,28089.95,46700534.8
2016-10-18 14:00:00,28542.45,60047264.13333333
2016-10-18 15:00:00,26672.016666666666,30255145.2
2016-10-18 16:00:00,27858.716666666667,29870440.933333334
2016-10-18 17:00:00,25010.383333333335,24259424.666666668
2016-10-18 18:00:00,24343.116666666665,22926810.35
2016-10-18 19:00:00,25339.766666666666,27914852.266666666
2016-10-18 20:00:00,22625.316666666666,22224995.333333332
2016-10-18 21:00:00,21501.8,19218055.933333334
2016-10-18 22:00:00,19807.316666666666,15821487.05
2016-10-18 23:00:00,18733.533333333333,14922609.066666666
2016-10-19 00:00:00,17995.633333333335,14568775.066666666
2016-10-19 01:00:00,16755.8,13723569.6
2016-10-19 02:00:00,16195.866666666667,13124667.733333332
2016-10-19 03:00:00,15830.383333333333,12846292.4
2016-10-19 04:00:00,15689.116666666667,12763253.333333334
2016-10-19 05:00:00,15432.666666666666,12073851.733333332
2016-10-19 06:00:00,15197.55,11709528.666666666
2016-10-19 07:00:00,15044.4,11314779.2
2016-10-19 08:00:00,14991.533333333333,11268693.033333333
2016-10-19 09:00:00,15014.483333333334,11359878.4
2016-10-19 10:00:00,15580.966666666667,12266839.2
2016-10-19 11:00:00,16091.9,13401656.266666668
2016-10-19 12:00:00,16211.65,13637570.3
2016-10-19 13:00:00,16701.983333333334,13587992.1
2016-10-19 14:00:00,16361.133333333333,14328006.333333334
2016-10-19 15:00:00,16281.6,16055787.7
2016-10-19 16:00:00,17035.8,17971785.55
2016-10-19 17:00:00,16956.9,18063000.05
2016-10-19 18:00:00,16783.966666666667,19496306.533333335
2016-10-19 19:00:00,16178.3,16964343.466666665
2016-10-19 20:00:00,15696.716666666667,15461045.733333332
2016-10-19 21:00:00,15458.233333333334,14347290.266666668
2016-10-19 22:00:00,15230.2,14322261.2
2016-10-19 23:00:00,15174.583333333334,14572523.6
2016-10-20 00:00:00,15105.783333333333,13599571.6
2016-10-20 01:00:00,14820.316666666668,12059562.8
2016-10-20 02:00:00,14436.083333333334,10910812.133333333
2016-10-20 03:00:00,14236.5,10375888.633333333
2016-10-20 04:00:00,14116.166666666666,9610264.866666667
2016-10-20 05:00:00,14060.083333333334,9416851.133333333
2016-10-20 06:00:00,13980.916666666666,9233218.066666666
2016-10-20 07:00:00,13908.85,8502127.133333333
2016-10-20 08:00:00,13835.833333333334,8205423.4
2016-10-20 09:00:00,14312.783333333333,11789266.783333333
2016-10-20 10:00:00,15015.383333333333,13263168.666666666
2016-10-20 11:00:00,15155.783333333333,15220306.9
2016-10-20 12:00:00,15127.633333333333,16979781.133333333
2016-10-20 13:00:00,14803.133333333333,14370270.2
2016-10-20 14:00:00,14555.083333333334,12077203.716666667
2016-10-20 15:00:00,14558.566666666668,12121954.133333333
2016-10-20 16:00:00,14518.666666666666,12169138.266666668
2016-10-20 17:00:00,14261.3,11409457.2
2016-10-20 18:00:00,13965.933333333332,13002702.8
2016-10-20 19:00:00,14256.2,18901736.3
2016-10-20 20:00:00,13491.566666666668,16456783.866666667
2016-10-20 21:00:00,13187.85,14779819.733333332
2016-10-20 22:00:00,12893.266666666666,14273621.666666666
2016-10-20 23:00:00,15023.15,14811622.333333334
2016-10-21 00:00:00,13724.183333333332,13398315.6
2016-10-21 01:00:00,12756.866666666667,12054411.066666666
2016-10-21 02:00:00,12091.15,11335523.4
2016-10-21 03:00:00,11356.783333333333,9339791.466666667
2016-10-21 04:00:00,10094.116666666667,6959248.133333334
2016-10-21 05:00:00,9514.183333333332,6463733.266666667
2016-10-21 06:00:00,9167.966666666667,5868650.466666667
2016-10-21 07:00:00,8769.983333333334,5511313.333333333
2016-10-21 08:00:00,8503.9,5295696.466666667
2016-10-21 09:00:00,8319.033333333333,5372196.133333334
2016-10-21 10:00:00,10076.7,37606695.6
2016-10-21 11:00:00,8735.616666666667,13145298.133333333
2016-10-21 12:00:00,8482.866666666667,11965574.666666666
2016-10-21 13:00:00,8264.083333333334,10765559.933333334
2016-10-21 14:00:00,8220.85,11254772.2
2016-10-21 15:00:00,8138.05,12247446.133333333
2016-10-21 16:00:00,8336.45,15843373.2
2016-10-21 17:00:00,9358.716666666667,28513355.733333334
2016-10-21 18:00:00,7174.9,8771918.933333334
2016-10-21 19:00:00,6541.733333333334,5696710.666666667
2016-10-21 20:00:00,6344.266666666666,5131495.333333333
2016-10-21 21:00:00,6206.283333333334,4634717.733333333
2016-10-21 22:00:00,5967.283333333334,3745748.533333333
2016-10-21 23:00:00,5841.3,3346665.6
2016-10-22 00:00:00,5716.416666666667,3296740.2666666666
2016-10-22 01:00:00,5579.266666666666,3241341.8666666667
2016-10-22 02:00:00,5460.1,3205091.2
2016-10-22 03:00:00,5344.983333333334,3126322.1333333333
2016-10-22 04:00:00,5268.666666666667,3035799.466666667
2016-10-22 05:00:00,5154.8,2991852.8
2016-10-22 06:00:00,5039.633333333333,2954203.7333333334
2016-10-22 07:00:00,4933.866666666667,2890749.8666666667
2016-10-22 08:00:00,4790.633333333333,2845250.1333333333
2016-10-22 09:00:00,4676.3,2774185.6
2016-10-22 10:00:00,4579.6,2704428.8
2016-10-22 11:00:00,4447.133333333333,2642306.1333333333
2016-10-22 12:00:00,4410.966666666666,2628823.466666667
2016-10-22 13:00:00,4263.283333333334,2562178.1333333333
2016-10-22 14:00:00,4184.933333333333,2515534.933333333
2016-10-22 15:00:00,4111.3,2467782.4
2016-10-22 16:00:00,4025.4666666666667,2406103.466666667
2016-10-22 17:00:00,3956.383333333333,2366660.533333333
2016-10-22 18:00:00,3878.883333333333,2298136.533333333
2016-10-22 19:00:00,3750.3,2208041.6
2016-10-22 20:00:00,3635.3166666666666,2167397.8666666667
2016-10-22 21:00:00,3571.8166666666666,2091820.2666666666
2016-10-22 22:00:00,3438.05,2001052.8
2016-10-22 23:00:00,3285.5333333333333,1916965.3333333333
2016-10-23 00:00:00,3208.55,1876841.6
2016-10-23 01:00:00,3163.5333333333333,1809789.6
2016-10-23 02:00:00,3091.1,1660814.9333333333
2016-10-23 03:00:00,3010.3333333333335,1257653.3333333333
2016-10-23 04:00:00,2923.0,1215328.0
2016-10-23 05:00:00,2889.233333333333,1205941.3333333333
2016-10-23 06:00:00,2824.15,1153416.0
2016-10-23 07:00:00,2775.6666666666665,1127594.6666666667
2016-10-23 08:00:00,2651.0666666666666,1063082.6666666667
2016-10-23 09:00:00,2605.4,1037209.6
2016-10-23 10:00:00,2561.0,1005056.0
2016-10-23 11:00:00,2557.266666666667,1004100.2666666667
2016-10-23 12:00:00,2513.5333333333333,992904.5333333333
2016-10-23 13:00:00,2437.8,943564.8
2016-10-23 14:00:00,2348.733333333333,890811.7333333333
2016-10-23 15:00:00,2288.2,875315.2
2016-10-23 16:00:00,2236.2,862003.2
2016-10-23 17:00:00,2190.5333333333333,829576.5333333333
2016-10-23 18:00:00,2163.0,820224.0
2016-10-23 19:00:00,2153.4,811827.2
2016-10-23 20:00:00,2092.4,779878.4
2016-10-23 21:00:00,2086.0,778240.0
2016-10-23 22:00:00,2086.0,778240.0
2016-10-23 23:00:00,2073.2,774963.2
2016-10-24 00:00:00,2047.0833333333333,768290.1333333333
2016-10-24 01:00:00,2010.0,758784.0
2016-10-24 02:00:00,1994.2666666666667,754756.2666666667
2016-10-24 03:00:00,1944.6666666666667,742058.6666666666
2016-10-24 04:00:00,1907.0666666666666,732433.0666666667
2016-10-24 05:00:00,1880.1333333333334,725538.1333333333
2016-10-24 06:00:00,1858.5333333333333,720008.5333333333
2016-10-24 07:00:00,1827.8833333333334,712174.9333333333
2016-10-24 08:00:00,1814.0,708608.0
2016-10-24 09:00:00,1919.0666666666666,2979263.2
2016-10-24 10:00:00,7769.716666666666,15273180.516666668
2016-10-24 11:00:00,11890.2,35352375.233333334
2016-10-24 12:00:00,10026.383333333333,15829937.266666668
2016-10-24 13:00:00,10089.933333333332,15972487.666666666
2016-10-24 14:00:00,11830.533333333333,35527620.766666666
2016-10-24 15:00:00,9972.966666666667,24517334.183333334
2016-10-24 16:00:00,7098.433333333333,15017593.1
2016-10-24 17:00:00,5125.566666666667,10572130.766666668
2016-10-24 18:00:00,4250.816666666667,8986744.5
2016-10-24 19:00:00,3663.85,8778801.366666667
2016-10-24 20:00:00,3241.25,8193787.433333334
2016-10-24 21:00:00,3315.7833333333333,8616636.666666666
2016-10-24 22:00:00,4435.866666666667,20094219.2
2016-10-24 23:00:00,3747.8,12740209.7
2016-10-25 00:00:00,6088.716666666666,42288417.13333333
2016-10-25 01:00:00,4873.6,26685195.6
2016-10-25 02:00:00,3590.3333333333335,13405177.5
2016-10-25 03:00:00,3334.45,10643485.866666667
2016-10-25 04:00:00,3150.983333333333,8559226.133333333
2016-10-25 05:00:00,2930.9,7500884.533333333
2016-10-25 06:00:00,2673.0333333333333,6718646.133333334
2016-10-25 07:00:00,2918.3166666666666,15600298.333333334
2016-10-25 08:00:00,2426.366666666667,11922231.2
2016-10-25 09:00:00,2186.3,7249444.233333333
2016-10-25 10:00:00,2231.133333333333,5844139.283333333
2016-10-25 11:00:00,2347.116666666667,6773211.933333334
2016-10-25 12:00:00,2676.866666666667,7962701.15
2016-10-25 13:00:00,3554.133333333333,12638194.966666667
2016-10-25 14:00:00,3872.133333333333,11417151.8
2016-10-25 15:00:00,3628.6,10329445.166666666
2016-10-25 16:00:00,3019.2,8233901.066666666
2016-10-25 17:00:00,2668.616666666667,9332718.933333334
2016-10-25 18:00:00,2633.4,12706888.8
2016-10-25 19:00:00,2424.266666666667,10819011.466666667
2016-10-25 20:00:00,2389.266666666667,9962946.133333333
2016-10-25 21:00:00,2368.7833333333333,7443746.933333334
2016-10-25 22:00:00,3163.3333333333335,11614180.0
2016-10-25 23:00:00,2453.65,5885986.533333333
2016-10-26 00:00:00,2616.2166666666667,6836872.666666667
2016-10-26 01:00:00,2652.7,7148237.466666667
2016-10-26 02:00:00,2587.733333333333,7065409.466666667
2016-10-26 03:00:00,2618.75,6619334.0
2016-10-26 04:00:00,2580.5333333333333,6602943.066666666
2016-10-26 05:00:00,2469.8333333333335,6295973.6
2016-10-26 06:00:00,2421.6,6960477.333333333
2016-10-26 07:00:00,2422.95,7599716.4
2016-10-26 08:00:00,2450.5833333333335,8386937.2
2016-10-26 09:00:00,2519.616666666667,9025034.533333333
2016-10-26 10:00:00,3952.0,27495502.8
2016-10-26 11:00:00,2031.5,8588839.066666666
2016-10-26 12:00:00,1915.9833333333333,7948744.3
2016-10-26 13:00:00,2800.3333333333335,21197153.716666665
2016-10-26 14:00:00,4786.883333333333,42436631.733333334
2016-10-26 15:00:00,3012.85,19720046.133333333
2016-10-26 16:00:00,2970.75,14564614.383333333
2016-10-26 17:00:00,3015.8333333333335,13876000.3
2016-10-26 18:00:00,3265.0666666666666,14685649.066666666
2016-10-26 19:00:00,3452.116666666667,15380859.733333332
2016-10-26 20:00:00,4956.666666666667,38502338.333333336
2016-10-26 21:00:00,5648.733333333334,57037768.266666666
2016-10-26 22:00:00,2642.4,20256942.466666665
2016-10-26 23:00:00,2202.55,16775976.583333334
2016-10-27 00:00:00,2088.5333333333333,14323235.016666668
2016-10-27 01:00:00,2397.5833333333335,14913915.733333332
2016-10-27 02:00:00,2397.05,13489390.4
2016-10-27 03:00:00,1863.1666666666667,8115864.133333334
2016-10-27 04:00:00,1508.5833333333333,5621443.866666666
2016-10-27 05:00:00,1339.4166666666667,4504168.8
2016-10-27 06:00:00,1261.5333333333333,3762027.2
2016-10-27 07:00:00,1205.6666666666667,3225834.4
2016-10-27 08:00:00,1195.7,3444498.4
2016-10-27 09:00:00,1974.1166666666666,6961718.4
2016-10-27 10:00:00,3527.2166666666667,14801775.2
2016-10-27 11:00:00,3127.8,15927456.5
2016-10-27 12:00:00,2720.0666666666666,16164561.333333334
2016-10-27 13:00:00,2513.7,17864184.666666668
2016-10-27 14:00:00,5242.483333333334,42302562.666666664
2016-10-27 15:00:00,3146.983333333333,28524478.0
2016-10-27 16:00:00,3409.2833333333333,34010744.8
2016-10-27 17:00:00,3416.0666666666666,35839047.2
2016-10-27 18:00:00,3421.55,37820634.93333333
2016-10-27 19:00:00,3817.383333333333,40806947.333333336
2016-10-27 20:00:00,3987.5,45300820.53333333
2016-10-27 21:00:00,3966.6833333333334,47590379.733333334
2016-10-27 22:00:00,4878.066666666667,66863250.266666666
2016-10-27 23:00:00,5684.433333333333,72943031.73333333
2016-10-28 00:00:00,4538.666666666667,53858537.6
2016-10-28 01:00:00,3661.1,40384146.0
2016-10-28 02:00:00,3437.1,36402317.6
2016-10-28 03:00:00,3174.55,31705841.866666667
2016-10-28 04:00:00,2905.983333333333,26776945.066666666
2016-10-28 05:00:00,2513.116666666667,22049616.266666666
2016-10-28 06:00:00,2018.15,16930160.8
2016-10-28 07:00:00,1857.7666666666667,14205951.466666667
2016-10-28 08:00:00,1686.8,13197488.0
2016-10-28 09:00:00,2499.2,26327047.066666666
2016-10-28 10:00:00,2000.7666666666667,14627764.8
2016-10-28 11:00:00,1947.2333333333333,12649047.233333332
2016-10-28 12:00:00,2160.266666666667,13426714.133333333
2016-10-28 13:00:00,2720.5333333333333,17160088.266666666
2016-10-28 14:00:00,2783.233333333333,16209585.0
2016-10-28 15:00:00,4435.016666666666,32860828.966666665
2016-10-28 16:00:00,6510.55,55399612.8
2016-10-28 17:00:00,5310.816666666667,39448184.95
2016-10-28 18:00:00,4710.3,29951408.266666666
2016-10-28 19:00:00,4128.466666666666,26084338.066666666
2016-10-28 20:00:00,3688.65,24446613.533333335
2016-10-28 21:00:00,3485.55,23570702.533333335
2016-10-28 22:00:00,3367.4666666666667,23180199.2
2016-10-28 23:00:00,3158.983333333333,22913642.666666668
2016-10-29 00:00:00,2786.733333333333,22455501.833333332
2016-10-29 01:00:00,2555.1666666666665,22693328.0
2016-10-29 02:00:00,2658.483333333333,24229676.266666666
2016-10-29 03:00:00,2630.733333333333,24751693.866666667
2016-10-29 04:00:00,2442.866666666667,24049010.4
2016-10-29 05:00:00,2324.233333333333,23365290.133333333
2016-10-29 06:00:00,2256.9333333333334,22765330.666666668
2016-10-29 07:00:00,2205.4333333333334,22407171.466666665
2016-10-29 08:00:00,2171.483333333333,21890448.8
2016-10-29 09:00:00,2097.15,20799020.266666666
2016-10-29 10:00:00,1925.05,19175372.533333335
2016-10-29 11:00:00,1525.8833333333334,16007079.733333332
2016-10-29 12:00:00,1644.75,15284799.466666667
2016-10-29 13:00:00,1839.9833333333333,17786943.466666665
2016-10-29 14:00:00,1670.4333333333334,12329604.533333333
2016-10-29 15:00:00,1370.6833333333334,11200766.766666668
2016-10-29 16:00:00,1865.1666666666667,10765789.416666666
2016-10-29 17:00:00,3626.116666666667,10956202.7
2016-10-29 18:00:00,3575.5666666666666,10473449.333333334
2016-10-29 19:00:00,3595.5666666666666,10734774.666666666
2016-10-29 20:00:00,3522.8,10777352.8
2016-10-29 21:00:00,4092.733333333333,10354344.4
2016-10-29 22:00:00,4100.75,9229443.933333334
2016-10-29 23:00:00,3153.133333333333,8301948.333333333
2016-10-30 00:00:00,3123.9,8841275.333333334
2016-10-30 01:00:00,2954.9666666666667,8169962.733333333
2016-10-30 02:00:00,2801.6833333333334,7137514.333333333
2016-10-30 03:00:00,2731.25,6460994.2
2016-10-30 04:00:00,2666.366666666667,6000258.066666666
2016-10-30 05:00:00,2521.8333333333335,5520265.6
2016-10-30 06:00:00,2386.3166666666666,4883491.0
2016-10-30 07:00:00,2327.733333333333,4882365.0
2016-10-30 08:00:00,2296.366666666667,4875019.133333334
2016-10-30 09:00:00,2613.7,7319776.333333333
2016-10-30 10:00:00,6055.133333333333,10249263.2
2016-10-30 11:00:00,4986.966666666666,8072584.666666667
2016-10-30 12:00:00,2308.1,6652597.266666667
2016-10-30 13:00:00,2066.133333333333,6471184.2
2016-10-30 14:00:00,1871.7666666666667,6703531.333333333
2016-10-30 15:00:00,1749.8166666666666,6249918.6
2016-10-30 16:00:00,1725.0,6422591.133333334
2016-10-30 17:00:00,1833.5833333333333,6719478.666666667
2016-10-30 18:00:00,1795.3833333333334,6696681.733333333
2016-10-30 19:00:00,1869.4333333333334,9327165.066666666
2016-10-30 20:00:00,1294.0,4407149.133333334
2016-10-30 21:00:00,1204.7333333333333,3013581.2
2016-10-30 22:00:00,1316.3333333333333,3180031.8666666667
2016-10-30 23:00:00,1260.4333333333334,3072747.6
2016-10-31 00:00:00,1259.55,2942441.6
2016-10-31 01:00:00,1429.5833333333333,2969223.3333333335
2016-10-31 02:00:00,1431.7,3054844.2
2016-10-31 03:00:00,1415.2166666666667,2944443.2
2016-10-31 04:00:00,1373.6666666666667,2850616.0
2016-10-31 05:00:00,1357.7833333333333,2762152.0
2016-10-31 06:00:00,1314.0833333333333,2764133.8666666667
2016-10-31 07:00:00,1296.7333333333333,3895242.1333333333
2016-10-31 08:00:00,1293.0666666666666,5548314.4
2016-10-31 09:00:00,1257.9333333333334,4972023.466666667
2016-10-31 10:00:00,1249.7166666666667,4641409.066666666
2016-10-31 11:00:00,1354.1833333333334,5880062.133333334
2016-10-31 12:00:00,1614.5333333333333,7384701.466666667
2016-10-31 13:00:00,1513.1166666666666,4816005.7
2016-10-31 14:00:00,1897.2833333333333,5398785.45
2016-10-31 15:00:00,2297.55,8298396.566666666
2016-10-31 16:00:00,2495.0333333333333,8626650.733333332
2016-10-31 17:00:00,6843.733333333334,61231826.166666664
2016-10-31 18:00:00,4239.75,30445709.066666666
2016-10-31 19:00:00,2410.55,10431433.066666666
2016-10-31 20:00:00,2590.95,16067567.6
2016-10-31 21:00:00,2677.7833333333333,19165158.133333333
2016-10-31 22:00:00,2774.516666666667,20647909.866666667
2016-10-31 23:00:00,3378.483333333333,22227769.6
2016-11-01 00:00:00,3601.6666666666665,24379379.283333335
2016-11-01 01:00:00,3402.5,26901504.533333335
2016-11-01 02:00:00,3352.4,26950247.2
2016-11-01 03:00:00,3261.2166666666667,25891417.066666666
2016-11-01 04:00:00,3086.616666666667,23419151.733333334
2016-11-01 05:00:00,2831.233333333333,20880661.666666668
2016-11-01 06:00:00,2306.1833333333334,17414663.733333334
2016-11-01 07:00:00,2257.483333333333,16800299.466666665
2016-11-01 08:00:00,2225.383333333333,16548924.683333334
2016-11-01 09:00:00,2331.5,16551849.466666667
2016-11-01 10:00:00,2559.1666666666665,19113526.5
2016-11-01 11:00:00,2473.95,18356714.166666668
2016-11-01 12:00:00,2556.3166666666666,19340007.133333333
2016-11-01 13:00:00,2642.616666666667,22645552.8
2016-11-01 14:00:00,2648.05,22834475.85
2016-11-01 15:00:00,5383.116666666667,53719362.68333333
2016-11-01 16:00:00,4905.066666666667,50360974.516666666
2016-11-01 17:00:00,4405.55,41140153.7
2016-11-01 18:00:00,3752.866666666667,28842780.033333335
2016-11-01 19:00:00,3002.0333333333333,18859004.283333335
2016-11-01 20:00:00,2934.6,20482873.0
2016-11-01 21:00:00,3063.9333333333334,21872665.566666666
2016-11-01 22:00:00,3401.233333333333,16940750.033333335
2016-11-01 23:00:00,3870.9,19807813.366666667
2016-11-02 00:00:00,3095.8,16529752.533333333
2016-11-02 01:00:00,2898.45,14869348.566666666
2016-11-02 02:00:00,2561.45,13087972.133333333
2016-11-02 03:00:00,2410.116666666667,12407555.466666667
2016-11-02 04:00:00,2356.8333333333335,12586345.066666666
2016-11-02 05:00:00,2286.5,11522398.266666668
2016-11-02 06:00:00,1910.6833333333334,9000044.0
2016-11-02 07:00:00,1749.25,7777731.466666667
2016-11-02 08:00:00,1702.75,7360586.666666667
2016-11-02 09:00:00,1667.05,6905643.7
2016-11-02 10:00:00,2164.733333333333,10353539.466666667
2016-11-02 11:00:00,2477.633333333333,12331059.833333334
2016-11-02 12:00:00,2476.85,13568745.733333332
2016-11-02 13:00:00,2752.4,13111666.033333333
2016-11-02 14:00:00,3741.25,33294241.533333335
2016-11-02 15:00:00,4055.983333333333,33505335.266666666
2016-11-02 16:00:00,4321.1,34555997.333333336
2016-11-02 17:00:00,4151.116666666667,25977553.4
2016-11-02 18:00:00,4491.6,21298227.5
2016-11-02 19:00:00,3461.4166666666665,16434631.666666666
2016-11-02 20:00:00,2946.6,13192228.466666667
2016-11-02 21:00:00,2616.133333333333,11590184.733333332
2016-11-02 22:00:00,3206.383333333333,13686859.933333334
2016-11-02 23:00:00,3032.483333333333,14041979.033333333
2016-11-03 00:00:00,2687.9166666666665,12370547.733333332
2016-11-03 01:00:00,2474.8166666666666,10841927.066666666
2016-11-03 02:00:00,2647.233333333333,10807313.583333334
2016-11-03 03:00:00,2669.616666666667,10735567.933333334
2016-11-03 04:00:00,2246.4666666666667,9656720.983333332
2016-11-03 05:00:00,2150.633333333333,9126737.866666667
2016-11-03 06:00:00,2108.6,8877009.066666666
2016-11-03 07:00:00,2058.733333333333,8769079.066666666
2016-11-03 08:00:00,1490.5833333333333,4929740.8
2016-11-03 09:00:00,1618.9833333333333,5958483.633333334
2016-11-03 10:00:00,1814.3,8162875.4
2016-11-03 11:00:00,2095.8333333333335,7548809.033333333
2016-11-03 12:00:00,2295.7833333333333,6580896.266666667
2016-11-03 13:00:00,2103.15,6844774.7
2016-11-03 14:00:00,1905.3833333333334,7098931.216666667
2016-11-03 15:00:00,1912.2666666666667,7515086.95
2016-11-03 16:00:00,1830.1833333333334,7439323.0
2016-11-03 17:00:00,1779.5666666666666,7229658.7
2016-11-03 18:00:00,1696.25,6174865.533333333
2016-11-03 19:00:00,1588.7,5456032.583333333
2016-11-03 20:00:00,1574.0166666666667,6429758.216666667
2016-11-03 21:00:00,1633.0166666666667,7699729.066666666
2016-11-03 22:00:00,1909.2333333333333,9501031.066666666
2016-11-03 23:00:00,2113.383333333333,9461920.533333333
2016-11-04 00:00:00,3992.4166666666665,8906994.0
2016-11-04 01:00:00,3660.516666666667,7736992.8
2016-11-04 02:00:00,3406.766666666667,6631339.733333333
2016-11-04 03:00:00,3080.766666666667,5666663.466666667
2016-11-04 04:00:00,2808.25,5302978.4
2016-11-04 05:00:00,2534.0833333333335,4831385.333333333
2016-11-04 06:00:00,2233.0833333333335,4493351.733333333
2016-11-04 07:00:00,2025.5833333333333,4599990.666666667
2016-11-04 08:00:00,1932.9833333333333,4813724.533333333
2016-11-04 09:00:00,1919.4833333333333,5735827.733333333
2016-11-04 10:00:00,1701.3333333333333,5061194.0
2016-11-04 11:00:00,2070.4333333333334,10844599.266666668
2016-11-04 12:00:00,1614.0166666666667,7952524.933333334
2016-11-04 13:00:00,2433.15,8900043.05
2016-11-04 14:00:00,2628.05,9127510.85
2016-11-04 15:00:00,2577.3,8373508.933333334
2016-11-04 16:00:00,2600.0333333333333,8468638.866666667
2016-11-04 17:00:00,2503.5833333333335,7403342.05
2016-11-04 18:00:00,2904.1833333333334,8109864.133333334
2016-11-04 19:00:00,2759.15,8057382.783333333
2016-11-04 20:00:00,3564.5,12511683.833333334
2016-11-04 21:00:00,2998.05,9402914.933333334
2016-11-04 22:00:00,2622.4,7901348.666666667
2016-11-04 23:00:00,2537.0833333333335,7404854.533333333
2016-11-05 00:00:00,2521.733333333333,7246302.083333333
2016-11-05 01:00:00,2593.9666666666667,7339932.25
2016-11-05 02:00:00,2614.1833333333334,7777515.866666666
2016-11-05 03:00:00,2582.5,7475742.4
2016-11-05 04:00:00,2501.0333333333333,7152298.133333334
2016-11-05 05:00:00,2317.6833333333334,6920354.666666667
2016-11-05 06:00:00,2477.9333333333334,7648594.466666667
2016-11-05 07:00:00,2345.5333333333333,6970078.666666667
2016-11-05 08:00:00,2623.4666666666667,7951479.733333333
2016-11-05 09:00:00,2552.883333333333,8020222.4
2016-11-05 10:00:00,2510.5,9324106.8
2016-11-05 11:00:00,2753.3166666666666,11751829.433333334
2016-11-05 12:00:00,2928.95,12189162.133333333
2016-11-05 13:00:00,2770.266666666667,10016396.0
2016-11-05 14:00:00,2913.8333333333335,10258363.2
2016-11-05 15:00:00,7959.833333333333,92886128.93333334
2016-11-05 16:00:00,6423.133333333333,71746497.18333334
2016-11-05 17:00:00,4216.7,39117215.483333334
2016-11-05 18:00:00,3358.1666666666665,27952422.633333333
2016-11-05 19:00:00,2319.383333333333,14149076.8
2016-11-05 20:00:00,2174.7833333333333,11817447.333333334
2016-11-05 21:00:00,2194.0833333333335,11092443.466666667
2016-11-05 22:00:00,2323.116666666667,11329362.666666666
2016-11-05 23:00:00,2139.116666666667,10384330.0
2016-11-06 00:00:00,1873.0166666666667,8655222.4
2016-11-06 01:00:00,1989.4,9781196.4
2016-11-06 02:00:00,1980.6333333333334,10240334.0
2016-11-06 03:00:00,1875.65,7857346.4
2016-11-06 04:00:00,1771.2166666666667,5805673.333333333
2016-11-06 05:00:00,1700.1,5276658.533333333
2016-11-06 06:00:00,1689.9166666666667,5643314.266666667
2016-11-06 07:00:00,1601.1333333333334,5636718.15
2016-11-06 08:00:00,1559.7,4891617.183333334
2016-11-06 09:00:00,1518.4166666666667,5091191.866666666
2016-11-06 10:00:00,1644.0,6360954.0
2016-11-06 11:00:00,1596.25,5671855.633333334
2016-11-06 12:00:00,1627.3166666666666,7250979.733333333
2016-11-06 13:00:00,1623.7166666666667,6539756.666666667
2016-11-06 14:00:00,1687.8833333333334,9238138.533333333
2016-11-06 15:00:00,2352.366666666667,9391847.6
2016-11-06 16:00:00,4169.566666666667,10733181.533333333
2016-11-06 17:00:00,3265.5666666666666,11074127.2
2016-11-06 18:00:00,2288.0333333333333,9971134.0
2016-11-06 19:00:00,1831.5166666666667,9593929.733333332
2016-11-06 20:00:00,1770.8,9899513.8
2016-11-06 21:00:00,1739.5333333333333,9700954.533333333
2016-11-06 22:00:00,1784.4666666666667,10495266.133333333
2016-11-06 23:00:00,1869.7833333333333,10897096.933333334
2016-11-07 00:00:00,1944.4166666666667,11193057.333333334
2016-11-07 01:00:00,1976.0,9314583.466666667
2016-11-07 02:00:00,1909.8166666666666,8429086.0
2016-11-07 03:00:00,1892.4666666666667,8733151.866666667
2016-11-07 04:00:00,1854.3166666666666,8645575.333333334
2016-11-07 05:00:00,1792.8666666666666,8003023.6
2016-11-07 06:00:00,1724.6,6802732.133333334
2016-11-07 07:00:00,1662.4166666666667,5801500.533333333
2016-11-07 08:00:00,1683.7833333333333,6877451.6
2016-11-07 09:00:00,1793.6666666666667,8807715.733333332
2016-11-07 10:00:00,3029.05,7237908.8
2016-11-07 11:00:00,14395.416666666666,30484532.266666666
2016-11-07 12:00:00,54310.38333333333,113416377.2
2016-11-07 13:00:00,32872.53333333333,68995132.0
2016-11-07 14:00:00,28705.2,60360806.266666666
2016-11-07 15:00:00,27805.85,60917935.666666664
2016-11-07 16:00:00,23778.05,53532944.53333333
2016-11-07 17:00:00,17402.8,42585811.6
2016-11-07 18:00:00,9291.0,26538901.4
2016-11-07 19:00:00,4677.95,24253692.4
2016-11-07 20:00:00,3489.983333333333,20411240.8
2016-11-07 21:00:00,3591.016666666667,18605685.2
2016-11-07 22:00:00,3531.233333333333,16953384.8
2016-11-07 23:00:00,3293.0833333333335,16857882.8
2016-11-08 00:00:00,3371.5666666666666,16516724.266666668
2016-11-08 01:00:00,3207.75,15393609.866666667
2016-11-08 02:00:00,3134.7,15107747.466666667
2016-11-08 03:00:00,3112.4333333333334,15414934.266666668
2016-11-08 04:00:00,2991.35,13792411.866666667
2016-11-08 05:00:00,2881.45,12571518.4
2016-11-08 06:00:00,2735.6833333333334,11697680.8
2016-11-08 07:00:00,2516.9333333333334,11218341.066666666
2016-11-08 08:00:00,2770.5833333333335,15447579.333333334
2016-11-08 09:00:00,2860.983333333333,19263234.733333334
2016-11-08 10:00:00,4717.8,35556496.53333333
2016-11-08 11:00:00,5598.316666666667,77331191.6
2016-11-08 12:00:00,3528.6833333333334,35859260.666666664
2016-11-08 13:00:00,3588.95,32736204.966666665
2016-11-08 14:00:00,3204.2,25520960.533333335
2016-11-08 15:00:00,5668.833333333333,64274066.06666667
2016-11-08 16:00:00,4035.016666666667,38116613.46666667
2016-11-08 17:00:00,4175.116666666667,31273958.8
2016-11-08 18:00:00,4377.7,29773772.3
2016-11-08 19:00:00,4018.05,26807196.533333335
2016-11-08 20:00:00,3836.4166666666665,24839838.933333334
2016-11-08 21:00:00,2874.133333333333,17121783.2
2016-11-08 22:00:00,2394.116666666667,13835735.333333334
2016-11-08 23:00:00,2181.5833333333335,12532232.266666668
2016-11-09 00:00:00,2271.7,28233603.333333332
2016-11-09 01:00:00,2678.8166666666666,78638474.8
2016-11-09 02:00:00,2596.866666666667,78114363.33333333
2016-11-09 03:00:00,2505.5,77737336.66666667
2016-11-09 04:00:00,2471.05,77963727.46666667
2016-11-09 05:00:00,2446.15,78340661.86666666
2016-11-09 06:00:00,2552.483333333333,72497066.0
2016-11-09 07:00:00,2612.4666666666667,66773804.666666664
2016-11-09 08:00:00,2273.0333333333333,45835111.06666667
2016-11-09 09:00:00,2509.25,27291556.5
2016-11-09 10:00:00,2300.266666666667,15989474.85
2016-11-09 11:00:00,2106.5833333333335,11943458.216666667
2016-11-09 12:00:00,2872.9333333333334,38337933.3
2016-11-09 13:00:00,2270.3166666666666,22544781.883333333
2016-11-09 14:00:00,1916.9166666666667,13557658.5
2016-11-09 15:00:00,1911.4166666666667,10036544.733333332
2016-11-09 16:00:00,2089.8166666666666,9610715.466666667
2016-11-09 17:00:00,2297.5,9963301.3
2016-11-09 18:00:00,2298.4166666666665,9666185.333333334
2016-11-09 19:00:00,2361.116666666667,11235880.266666668
2016-11-09 20:00:00,2381.4333333333334,12615504.133333333
2016-11-09 21:00:00,2395.1666666666665,15389200.9
2016-11-09 22:00:00,2639.9166666666665,25816752.833333332
2016-11-09 23:00:00,2925.633333333333,32601977.6
2016-11-10 00:00:00,3152.7,36280949.06666667
2016-11-10 01:00:00,3274.233333333333,35564417.6
2016-11-10 02:00:00,3174.016666666667,34018567.86666667
2016-11-10 03:00:00,3138.8,35319691.733333334
2016-11-10 04:00:00,2996.55,35323133.733333334
2016-11-10 05:00:00,3004.35,36411857.333333336
2016-11-10 06:00:00,2969.25,36380334.266666666
2016-11-10 07:00:00,2940.016666666667,36222939.06666667
2016-11-10 08:00:00,2853.4,35429150.53333333
2016-11-10 09:00:00,2859.05,38790658.8
2016-11-10 10:00:00,3639.266666666667,41565502.46666667
2016-11-10 11:00:00,9823.033333333333,50453873.88333333
2016-11-10 12:00:00,19638.95,68716736.8
2016-11-10 13:00:00,7442.05,44917344.516666666
2016-11-10 14:00:00,6296.3,42303736.11666667
2016-11-10 15:00:00,7012.133333333333,51683142.733333334
2016-11-10 16:00:00,6506.4,46099618.4
2016-11-10 17:00:00,10472.933333333332,42753764.86666667
2016-11-10 18:00:00,9103.783333333333,36618025.6
2016-11-10 19:00:00,7442.433333333333,30647588.8
2016-11-10 20:00:00,6818.866666666667,28959034.766666666
2016-11-10 21:00:00,9186.166666666666,30146707.0
2016-11-10 22:00:00,8968.05,30226552.0
2016-11-10 23:00:00,8249.7,28838564.4
2016-11-11 00:00:00,7708.383333333333,27720942.333333332
2016-11-11 01:00:00,7179.183333333333,25836118.533333335
2016-11-11 02:00:00,6628.266666666666,24788272.6
2016-11-11 03:00:00,6270.316666666667,24237052.333333332
2016-11-11 04:00:00,6019.883333333333,23590655.066666666
2016-11-11 05:00:00,5889.383333333333,22626627.0
2016-11-11 06:00:00,5673.733333333334,20971708.133333333
2016-11-11 07:00:00,5353.633333333333,19754994.5
2016-11-11 08:00:00,5077.5,19259463.55
2016-11-11 09:00:00,6098.216666666666,19611489.2
2016-11-11 10:00:00,6130.516666666666,18266546.333333332
2016-11-11 11:00:00,5378.466666666666,17852746.066666666
2016-11-11 12:00:00,5008.4,19260637.8
2016-11-11 13:00:00,4875.016666666666,18675013.833333332
2016-11-11 14:00:00,4997.966666666666,18406237.433333334
2016-11-11 15:00:00,5094.916666666667,20255130.616666667
2016-11-11 16:00:00,4561.083333333333,18395815.05
2016-11-11 17:00:00,5920.666666666667,18844500.533333335
2016-11-11 18:00:00,10080.316666666668,21620508.4
2016-11-11 19:00:00,9357.066666666668,20018611.0
2016-11-11 20:00:00,8118.583333333333,16892492.733333334
2016-11-11 21:00:00,8199.383333333333,15024034.1
2016-11-11 22:00:00,7522.166666666667,14166358.266666668
2016-11-11 23:00:00,7198.933333333333,11730279.4
2016-11-12 00:00:00,6538.133333333333,10067474.266666668
2016-11-12 01:00:00,5913.05,9123184.4
2016-11-12 02:00:00,5413.533333333334,8273982.4
2016-11-12 03:00:00,4769.666666666667,7209950.933333334
2016-11-12 04:00:00,4056.2166666666667,6079470.066666666
2016-11-12 05:00:00,3369.8166666666666,4865254.0
2016-11-12 06:00:00,3007.5,4312788.866666666
2016-11-12 07:00:00,2731.2833333333333,3696354.6
2016-11-12 08:00:00,2520.4333333333334,3477216.8666666667
2016-11-12 09:00:00,4086.2833333333333,4924797.866666666
2016-11-12 10:00:00,4269.516666666666,8650366.6
2016-11-12 11:00:00,3970.9666666666667,9509131.2
2016-11-12 12:00:00,3072.8333333333335,5788268.4
2016-11-12 13:00:00,3712.766666666667,20697243.8
2016-11-12 14:00:00,2927.7833333333333,10086777.133333333
2016-11-12 15:00:00,2436.95,4774419.066666666
2016-11-12 16:00:00,2350.383333333333,3713683.6666666665
2016-11-12 17:00:00,2212.116666666667,3296128.6
2016-11-12 18:00:00,2115.7,3145955.7333333334
2016-11-12 19:00:00,3313.5833333333335,3716211.3666666667
2016-11-12 20:00:00,9841.883333333333,7126296.833333333
2016-11-12 21:00:00,10009.366666666667,7106738.9
2016-11-12 22:00:00,9416.233333333334,6847305.133333334
2016-11-12 23:00:00,8768.566666666668,6651788.133333334
2016-11-13 00:00:00,8415.55,9661599.066666666
2016-11-13 01:00:00,7922.616666666667,11693606.066666666
2016-11-13 02:00:00,7418.2,8347305.6
2016-11-13 03:00:00,6862.966666666666,6116127.2
2016-11-13 04:00:00,6426.5,5256078.933333334
2016-11-13 05:00:00,6114.45,4879422.8
2016-11-13 06:00:00,5835.3,4624503.133333334
2016-11-13 07:00:00,5579.2,4482556.266666667
2016-11-13 08:00:00,5411.7,4409427.2
2016-11-13 09:00:00,5147.666666666667,4252314.4
2016-11-13 10:00:00,4879.516666666666,4123578.2
2016-11-13 11:00:00,4877.866666666667,4327953.133333334
2016-11-13 12:00:00,4643.916666666667,9581936.533333333
2016-11-13 13:00:00,4210.116666666667,7683951.266666667
2016-11-13 14:00:00,3950.1833333333334,5915136.8
2016-11-13 15:00:00,3703.1,4529941.066666666
2016-11-13 16:00:00,4236.85,4352466.266666667
2016-11-13 17:00:00,4744.566666666667,4979286.2
2016-11-13 18:00:00,4399.183333333333,5128970.666666667
2016-11-13 19:00:00,4348.483333333334,5778245.266666667
2016-11-13 20:00:00,3835.4333333333334,3774222.2666666666
2016-11-13 21:00:00,3851.4333333333334,3969153.0
2016-11-13 22:00:00,3899.6,4141333.8
2016-11-13 23:00:00,3635.516666666667,4062838.2666666666
2016-11-14 00:00:00,3382.2833333333333,3462468.1333333333
2016-11-14 01:00:00,3213.55,3253437.4
2016-11-14 02:00:00,3077.983333333333,3177025.533333333
2016-11-14 03:00:00,2942.4666666666667,3099209.8
2016-11-14 04:00:00,2795.4666666666667,2993630.3333333335
2016-11-14 05:00:00,2508.6666666666665,2714188.6
2016-11-14 06:00:00,2061.2833333333333,2282426.8666666667
2016-11-14 07:00:00,1825.1166666666666,2069224.6666666667
2016-11-14 08:00:00,1715.7666666666667,1925398.7333333334
2016-11-14 09:00:00,2672.5666666666666,4072791.4
2016-11-14 10:00:00,5454.533333333334,10441163.4
2016-11-14 11:00:00,6442.6,14366507.633333333
2016-11-14 12:00:00,6556.816666666667,10661106.333333334
2016-11-14 13:00:00,3222.9,4426175.066666666
2016-11-14 14:00:00,5105.4,4673183.266666667
2016-11-14 15:00:00,6688.9,6311114.066666666
2016-11-14 16:00:00,7751.7,5913127.0
2016-11-14 17:00:00,5646.916666666667,4798131.133333334
2016-11-14 18:00:00,4643.633333333333,4268884.066666666
2016-11-14 19:00:00,4201.8,3974136.466666667
2016-11-14 20:00:00,4141.866666666667,4293199.533333333
2016-11-14 21:00:00,4159.833333333333,4060872.2666666666
2016-11-14 22:00:00,3983.7,3755121.8666666667
2016-11-14 23:00:00,3998.05,4464443.7
2016-11-15 00:00:00,3864.55,4908921.733333333
2016-11-15 01:00:00,3021.35,3136499.533333333
2016-11-15 02:00:00,2788.65,2833788.6
2016-11-15 03:00:00,2677.866666666667,2632676.2666666666
2016-11-15 04:00:00,2592.9666666666667,2484728.933333333
2016-11-15 05:00:00,2541.4333333333334,2418680.466666667
2016-11-15 06:00:00,2495.7833333333333,2336613.533333333
2016-11-15 07:00:00,2457.8333333333335,2248958.8666666667
2016-11-15 08:00:00,2426.483333333333,2217945.2666666666
2016-11-15 09:00:00,2465.366666666667,2637502.2333333334
2016-11-15 10:00:00,3405.0,4948395.033333333
2016-11-15 11:00:00,4054.266666666667,5729466.2
2016-11-15 12:00:00,5158.116666666667,8045236.433333334
2016-11-15 13:00:00,7464.383333333333,18004423.566666666
2016-11-15 14:00:00,7595.95,24215543.583333332
2016-11-15 15:00:00,7635.1,27850230.766666666
2016-11-15 16:00:00,3549.5333333333333,13614086.233333332
2016-11-15 17:00:00,2462.366666666667,5933442.266666667
2016-11-15 18:00:00,2617.266666666667,13688597.15
2016-11-15 19:00:00,2361.7,9778453.2
2016-11-15 20:00:00,2439.7833333333333,12197776.266666668
2016-11-15 21:00:00,2856.35,21533498.2
2016-11-15 22:00:00,2495.4333333333334,15136394.95
2016-11-15 23:00:00,2329.65,19806333.3
2016-11-16 00:00:00,2971.8333333333335,39425624.43333333
2016-11-16 01:00:00,2383.5333333333333,31604313.3
2016-11-16 02:00:00,2358.3,32550394.233333334
2016-11-16 03:00:00,2394.233333333333,34144549.4
2016-11-16 04:00:00,2370.5833333333335,32087276.533333335
2016-11-16 05:00:00,2306.35,23381635.8
2016-11-16 06:00:00,2282.6666666666665,20215284.8
2016-11-16 07:00:00,2270.25,19883251.466666665
2016-11-16 08:00:00,2288.15,20120515.266666666
2016-11-16 09:00:00,4201.533333333334,26103209.6
2016-11-16 10:00:00,12311.316666666668,50978171.86666667
2016-11-16 11:00:00,13071.6,64771660.2
2016-11-16 12:00:00,12786.233333333334,62711685.96666667
2016-11-16 13:00:00,6586.083333333333,50296258.8
2016-11-16 14:00:00,5226.033333333334,51846630.63333333
2016-11-16 15:00:00,6138.666666666667,59037113.05
2016-11-16 16:00:00,4799.35,41271258.983333334
2016-11-16 17:00:00,5010.35,45994689.13333333
2016-11-16 18:00:00,5493.0,40266686.0
2016-11-16 19:00:00,5384.9,35888213.6
2016-11-16 20:00:00,5226.616666666667,35265065.53333333
2016-11-16 21:00:00,4746.666666666667,30006994.666666668
2016-11-16 22:00:00,5232.766666666666,35755901.6
2016-11-16 23:00:00,5234.133333333333,38101200.266666666
2016-11-17 00:00:00,4359.866666666667,32207935.133333333
2016-11-17 01:00:00,3781.6666666666665,25324154.933333334
2016-11-17 02:00:00,3372.4166666666665,19777499.933333334
2016-11-17 03:00:00,2996.15,14870846.866666667
2016-11-17 04:00:00,2660.4166666666665,11996288.533333333
2016-11-17 05:00:00,2452.5666666666666,11510868.933333334
2016-11-17 06:00:00,2320.7,10656328.4
2016-11-17 07:00:00,2146.4666666666667,9336897.533333333
2016-11-17 08:00:00,2047.2666666666667,8966626.4
2016-11-17 09:00:00,2503.133333333333,11093406.866666667
2016-11-17 10:00:00,3349.4333333333334,13888766.666666666
2016-11-17 11:00:00,5376.95,34423068.733333334
2016-11-17 12:00:00,4116.85,31382844.0
2016-11-17 13:00:00,13648.066666666668,44660432.333333336
2016-11-17 14:00:00,13824.066666666668,33883937.4
2016-11-17 15:00:00,14280.833333333334,77498824.66666667
2016-11-17 16:00:00,8829.0,70604943.93333334
2016-11-17 17:00:00,4324.25,53142818.266666666
2016-11-17 18:00:00,3520.366666666667,23146876.766666666
2016-11-17 19:00:00,3323.5833333333335,20931651.666666668
2016-11-17 20:00:00,3224.266666666667,22706171.8
2016-11-17 21:00:00,5269.866666666667,24363859.2
2016-11-17 22:00:00,6935.183333333333,27793041.566666666
2016-11-17 23:00:00,7407.833333333333,28844352.416666668
2016-11-18 00:00:00,5298.633333333333,28026373.7
2016-11-18 01:00:00,4583.466666666666,28361007.466666665
2016-11-18 02:00:00,3394.4166666666665,28350167.0
2016-11-18 03:00:00,3098.8166666666666,27233957.4
2016-11-18 04:00:00,2784.4,24687510.0
2016-11-18 05:00:00,2534.05,22357449.933333334
2016-11-18 06:00:00,2449.9166666666665,20608878.933333334
2016-11-18 07:00:00,2425.9666666666667,21161305.866666667
2016-11-18 08:00:00,3746.516666666667,25040342.0
2016-11-18 09:00:00,6025.616666666667,40943772.93333333
2016-11-18 10:00:00,5180.583333333333,40933620.2
2016-11-18 11:00:00,4347.333333333333,33771014.8
2016-11-18 12:00:00,4293.933333333333,24476839.533333335
2016-11-18 13:00:00,4291.966666666666,24138731.0
2016-11-18 14:00:00,11014.266666666666,66516865.2
2016-11-18 15:00:00,11912.616666666667,100520441.4
2016-11-18 16:00:00,5418.5,48984312.06666667
2016-11-18 17:00:00,7446.55,27440782.8
2016-11-18 18:00:00,5994.616666666667,19903970.15
2016-11-18 19:00:00,4930.45,15669287.783333333
2016-11-18 20:00:00,3767.383333333333,14689718.366666667
2016-11-18 21:00:00,3304.116666666667,13276419.533333333
2016-11-18 22:00:00,3085.3,12281572.8
2016-11-18 23:00:00,2944.4666666666667,11508692.6
2016-11-19 00:00:00,2584.866666666667,11032248.133333333
2016-11-19 01:00:00,2370.85,10742570.133333333
2016-11-19 02:00:00,2221.616666666667,10261899.333333334
2016-11-19 03:00:00,2097.1,9729082.4
2016-11-19 04:00:00,2000.1833333333334,8898995.066666666
2016-11-19 05:00:00,1900.7,8385623.466666667
2016-11-19 06:00:00,1918.2,9979132.0
2016-11-19 07:00:00,1964.45,10659990.8
2016-11-19 08:00:00,1922.5166666666667,10505766.8
2016-11-19 09:00:00,3882.95,11612021.666666666
2016-11-19 10:00:00,12568.116666666667,15327616.8
2016-11-19 11:00:00,17200.683333333334,16340368.266666668
2016-11-19 12:00:00,16431.966666666667,14050650.1
2016-11-19 13:00:00,15351.583333333334,12129749.333333334
2016-11-19 14:00:00,14481.116666666667,11871999.8
2016-11-19 15:00:00,13945.166666666666,12910039.8
2016-11-19 16:00:00,13426.85,13108830.6
2016-11-19 17:00:00,12613.033333333333,11479978.866666667
2016-11-19 18:00:00,12054.283333333333,11294071.733333332
2016-11-19 19:00:00,11426.083333333334,11744998.2
2016-11-19 20:00:00,12185.516666666666,12785778.666666666
2016-11-19 21:00:00,11217.766666666666,13666139.933333334
2016-11-19 22:00:00,9975.866666666667,13567825.2
2016-11-19 23:00:00,9202.583333333334,13119009.583333334
2016-11-20 00:00:00,8481.266666666666,13059013.266666668
2016-11-20 01:00:00,8156.7,14037017.9
2016-11-20 02:00:00,8278.433333333332,16603850.883333333
2016-11-20 03:00:00,7298.283333333334,13908370.1
2016-11-20 04:00:00,6361.683333333333,11862492.066666666
2016-11-20 05:00:00,5768.5,11443709.4
2016-11-20 06:00:00,5375.783333333334,10928196.2
2016-11-20 07:00:00,5031.966666666666,10539780.466666667
2016-11-20 08:00:00,4785.383333333333,9918238.066666666
2016-11-20 09:00:00,5362.983333333334,8890199.733333332
2016-11-20 10:00:00,5417.133333333333,8146250.2
2016-11-20 11:00:00,5117.916666666667,7876183.2
2016-11-20 12:00:00,4844.716666666666,9726515.4
2016-11-20 13:00:00,4284.033333333334,9346975.266666668
2016-11-20 14:00:00,4021.95,8461324.266666668
2016-11-20 15:00:00,3581.1833333333334,8445181.466666667
2016-11-20 16:00:00,3012.2166666666667,6856168.6
2016-11-20 17:00:00,3084.9666666666667,7143267.733333333
2016-11-20 18:00:00,4193.083333333333,8888843.733333332
2016-11-20 19:00:00,4542.183333333333,9784581.6
2016-11-20 20:00:00,4581.35,12200397.333333334
2016-11-20 21:00:00,4318.016666666666,9018947.266666668
2016-11-20 22:00:00,4177.75,8576051.0
2016-11-20 23:00:00,4094.9,8357329.8
2016-11-21 00:00:00,4020.5,7997933.266666667
2016-11-21 01:00:00,3932.8,8246864.0
2016-11-21 02:00:00,3904.6833333333334,8716680.666666666
2016-11-21 03:00:00,3873.1666666666665,9151683.866666667
2016-11-21 04:00:00,3812.7833333333333,9009215.0
2016-11-21 05:00:00,3731.1,8608344.366666667
2016-11-21 06:00:00,3641.9166666666665,8076663.966666667
2016-11-21 07:00:00,3580.8333333333335,7861414.733333333
2016-11-21 08:00:00,3526.6666666666665,7920199.933333334
2016-11-21 09:00:00,3664.5,11001527.133333333
2016-11-21 10:00:00,3737.15,12696792.733333332
2016-11-21 11:00:00,3715.0333333333333,12924788.8
2016-11-21 12:00:00,4056.2,63619993.65
2016-11-21 13:00:00,3945.633333333333,70896214.56666666
2016-11-21 14:00:00,3629.0,42832361.4
2016-11-21 15:00:00,3481.85,23440960.466666665
2016-11-21 16:00:00,13624.533333333333,35653222.733333334
2016-11-21 17:00:00,17321.166666666668,35116193.7
2016-11-21 18:00:00,17184.133333333335,34536598.4
2016-11-21 19:00:00,11998.6,23801306.0
2016-11-21 20:00:00,3575.4666666666667,7458142.2
2016-11-21 21:00:00,3258.2166666666667,10393650.533333333
2016-11-21 22:00:00,4122.85,27940294.733333334
2016-11-21 23:00:00,3786.5666666666666,26681935.333333332
2016-11-22 00:00:00,3095.75,10861577.133333333
2016-11-22 01:00:00,2794.3166666666666,4841059.866666666
2016-11-22 02:00:00,2658.516666666667,3990362.6666666665
2016-11-22 03:00:00,2548.4,3657759.3333333335
2016-11-22 04:00:00,2471.8333333333335,3458638.1333333333
2016-11-22 05:00:00,2408.5833333333335,3382250.2333333334
2016-11-22 06:00:00,2324.2833333333333,3276128.6333333333
2016-11-22 07:00:00,2261.6666666666665,3270956.6666666665
2016-11-22 08:00:00,2213.6,3334576.1
2016-11-22 09:00:00,2166.95,3260344.3
2016-11-22 10:00:00,2891.25,4723244.016666667
2016-11-22 11:00:00,3214.233333333333,5623913.933333334
2016-11-22 12:00:00,2347.233333333333,6206405.416666667
2016-11-22 13:00:00,2326.766666666667,11299896.783333333
2016-11-22 14:00:00,2331.65,14639894.533333333
2016-11-22 15:00:00,2650.133333333333,10209252.216666667
2016-11-22 16:00:00,3274.4166666666665,6757037.866666666
2016-11-22 17:00:00,3290.2166666666667,10683177.366666667
2016-11-22 18:00:00,3928.95,23159061.033333335
2016-11-22 19:00:00,5610.983333333334,36068143.95
2016-11-22 20:00:00,5317.783333333334,44583214.016666666
2016-11-22 21:00:00,5066.016666666666,49551583.983333334
2016-11-22 22:00:00,6118.433333333333,53044296.2
2016-11-22 23:00:00,9187.333333333334,56266616.666666664
2016-11-23 00:00:00,6569.95,52812761.733333334
2016-11-23 01:00:00,4673.516666666666,49264985.4
2016-11-23 02:00:00,4177.466666666666,50775133.733333334
2016-11-23 03:00:00,3980.3166666666666,53911582.06666667
2016-11-23 04:00:00,3486.266666666667,46251373.666666664
2016-11-23 05:00:00,3094.8333333333335,39055049.8
2016-11-23 06:00:00,3068.6666666666665,41027295.46666667
2016-11-23 07:00:00,3064.0833333333335,42783486.0
2016-11-23 08:00:00,3572.35,40055006.06666667
2016-11-23 09:00:00,5728.5,31281788.0
2016-11-23 10:00:00,3764.733333333333,17343608.8
2016-11-23 11:00:00,2588.766666666667,8336638.316666666
2016-11-23 12:00:00,1937.5333333333333,6903165.133333334
2016-11-23 13:00:00,4627.683333333333,8471265.333333334
2016-11-23 14:00:00,3878.7,16134149.8
2016-11-23 15:00:00,2397.45,15200731.2
2016-11-23 16:00:00,2198.7,12546460.4
2016-11-23 17:00:00,1945.8166666666666,8802425.216666667
2016-11-23 18:00:00,1869.0333333333333,7574684.7
2016-11-23 19:00:00,1821.5166666666667,7278043.0
2016-11-23 20:00:00,1740.4,7082313.233333333
2016-11-23 21:00:00,1853.4,7138053.583333333
2016-11-23 22:00:00,2440.5666666666666,8383541.533333333
2016-11-23 23:00:00,2005.2833333333333,7413190.933333334
2016-11-24 00:00:00,1779.5833333333333,6274475.733333333
2016-11-24 01:00:00,1774.2,5912344.8
2016-11-24 02:00:00,1701.6333333333334,5532869.066666666
2016-11-24 03:00:00,1643.0666666666666,4813922.933333334
2016-11-24 04:00:00,1414.0666666666666,4209650.666666667
2016-11-24 05:00:00,1212.1333333333334,3379963.7333333334
2016-11-24 06:00:00,1132.5166666666667,3013052.533333333
2016-11-24 07:00:00,1126.0833333333333,2926853.3333333335
2016-11-24 08:00:00,1121.4833333333333,3004120.033333333
2016-11-24 09:00:00,1185.4666666666667,3540800.533333333
2016-11-24 10:00:00,1157.4333333333334,3300846.4
2016-11-24 11:00:00,1267.5833333333333,3427143.3
2016-11-24 12:00:00,1206.8166666666666,4001612.8
2016-11-24 13:00:00,1173.3833333333334,3063763.7333333334
2016-11-24 14:00:00,1158.5333333333333,2775981.8
2016-11-24 15:00:00,1209.4,2799843.6
2016-11-24 16:00:00,2435.7833333333333,4016897.066666667
2016-11-24 17:00:00,3620.3333333333335,5273189.333333333
2016-11-24 18:00:00,3153.0666666666666,4940329.366666666
2016-11-24 19:00:00,2838.9166666666665,5096818.733333333
2016-11-24 20:00:00,2397.2833333333333,4490327.4
2016-11-24 21:00:00,2085.8166666666666,3845816.466666667
2016-11-24 22:00:00,2183.9166666666665,4417508.033333333
2016-11-24 23:00:00,2889.5,4576715.133333334
2016-11-25 00:00:00,10308.033333333333,7950925.116666666
2016-11-25 01:00:00,10900.733333333334,8779485.95
2016-11-25 02:00:00,9561.966666666667,8450769.833333334
2016-11-25 03:00:00,8562.6,8152405.6
2016-11-25 04:00:00,8354.433333333332,8123607.4
2016-11-25 05:00:00,6863.383333333333,6059220.733333333
2016-11-25 06:00:00,5552.2,5160351.066666666
2016-11-25 07:00:00,4646.916666666667,4491417.666666667
2016-11-25 08:00:00,4167.183333333333,4129784.8666666667
2016-11-25 09:00:00,3832.2833333333333,3563175.2
2016-11-25 10:00:00,3654.25,3024728.8666666667
2016-11-25 11:00:00,3446.0333333333333,3002034.4
2016-11-25 12:00:00,3225.9666666666667,2761090.466666667
2016-11-25 13:00:00,3149.1666666666665,4753462.6
2016-11-25 14:00:00,2857.9166666666665,2921226.3
2016-11-25 15:00:00,2683.883333333333,2366862.0
2016-11-25 16:00:00,2554.0,2540161.1333333333
2016-11-25 17:00:00,2357.883333333333,2502125.533333333
2016-11-25 18:00:00,2086.7833333333333,2490592.4
2016-11-25 19:00:00,1848.9666666666667,2596186.1333333333
2016-11-25 20:00:00,1650.1666666666667,2192029.6
2016-11-25 21:00:00,1593.3166666666666,2762476.8666666667
2016-11-25 22:00:00,4721.4,3919723.0
2016-11-25 23:00:00,8066.183333333333,5453579.266666667
2016-11-26 00:00:00,8780.833333333334,5594332.533333333
2016-11-26 01:00:00,8069.466666666666,5587824.6
2016-11-26 02:00:00,7248.6,5176876.0
2016-11-26 03:00:00,6953.766666666666,5028142.733333333
2016-11-26 04:00:00,6797.3,4921597.2
2016-11-26 05:00:00,6604.35,4781411.0
2016-11-26 06:00:00,6407.3,4676025.533333333
2016-11-26 07:00:00,6204.633333333333,4564614.066666666
2016-11-26 08:00:00,5804.266666666666,4176316.3333333335
2016-11-26 09:00:00,5467.2,4633629.1
2016-11-26 10:00:00,6884.166666666667,21527095.666666668
2016-11-26 11:00:00,6182.6,15845760.533333333
2016-11-26 12:00:00,5164.683333333333,7168148.4
2016-11-26 13:00:00,4922.1,6534905.066666666
2016-11-26 14:00:00,4675.916666666667,5840891.466666667
2016-11-26 15:00:00,4290.383333333333,4813939.8
2016-11-26 16:00:00,9889.866666666667,122648185.26666667
2016-11-26 17:00:00,10320.933333333332,137321877.4
2016-11-26 18:00:00,9318.366666666667,123479894.2
2016-11-26 19:00:00,7656.733333333334,92988763.06666666
2016-11-26 20:00:00,4940.25,43438994.86666667
2016-11-26 21:00:00,3436.6833333333334,15007582.466666667
2016-11-26 22:00:00,6505.683333333333,7895769.533333333
2016-11-26 23:00:00,7499.266666666666,6322427.333333333
2016-11-27 00:00:00,6463.816666666667,5400133.733333333
2016-11-27 01:00:00,5255.033333333334,4633679.666666667
2016-11-27 02:00:00,5085.55,4395125.0
2016-11-27 03:00:00,4958.6,4145011.466666667
2016-11-27 04:00:00,4569.866666666667,3902888.2666666666
2016-11-27 05:00:00,4104.5,3668388.4
2016-11-27 06:00:00,3648.65,3430330.2
2016-11-27 07:00:00,3365.4333333333334,3267833.8666666667
2016-11-27 08:00:00,3274.6666666666665,3621756.2
2016-11-27 09:00:00,3192.766666666667,3662175.066666667
2016-11-27 10:00:00,4207.333333333333,23177675.466666665
2016-11-27 11:00:00,5697.266666666666,52046754.333333336
2016-11-27 12:00:00,5725.4,51080669.266666666
2016-11-27 13:00:00,5290.183333333333,44494799.0
2016-11-27 14:00:00,4343.2,30588513.0
2016-11-27 15:00:00,3182.5,13744515.466666667
2016-11-27 16:00:00,2549.383333333333,7029884.466666667
2016-11-27 17:00:00,2276.616666666667,5340266.8
2016-11-27 18:00:00,2117.7166666666667,4837613.2
2016-11-27 19:00:00,2152.633333333333,5445567.333333333
2016-11-27 20:00:00,2057.8166666666666,5207129.866666666
2016-11-27 21:00:00,1948.6833333333334,4994644.4
2016-11-27 22:00:00,1921.4,4933621.8
2016-11-27 23:00:00,1767.75,4631481.666666667
2016-11-28 00:00:00,1655.5333333333333,4340062.133333334
2016-11-28 01:00:00,1553.9666666666667,4006380.2
2016-11-28 02:00:00,1763.3333333333333,4470876.6
2016-11-28 03:00:00,1518.3,3746645.8333333335
2016-11-28 04:00:00,1467.95,3998820.4
2016-11-28 05:00:00,1861.75,5241011.533333333
2016-11-28 06:00:00,1465.95,4332327.8
2016-11-28 07:00:00,1246.1666666666667,2827394.7333333334
2016-11-28 08:00:00,1169.9166666666667,2542015.6
2016-11-28 09:00:00,1286.9666666666667,6731079.566666666
2016-11-28 10:00:00,1957.5333333333333,15688379.4
2016-11-28 11:00:00,2966.5833333333335,23779898.3
2016-11-28 12:00:00,3682.766666666667,32765828.933333334
2016-11-28 13:00:00,4085.7,47925952.96666667
2016-11-28 14:00:00,4865.15,67086745.46666667
2016-11-28 15:00:00,5761.85,82728173.86666666
2016-11-28 16:00:00,6396.316666666667,82548528.78333333
2016-11-28 17:00:00,5750.066666666667,75360449.26666667
2016-11-28 18:00:00,5265.733333333334,70444661.63333334
2016-11-28 19:00:00,5083.366666666667,69927943.43333334
2016-11-28 20:00:00,5020.716666666666,72963534.68333334
2016-11-28 21:00:00,5133.716666666666,75017937.6
2016-11-28 22:00:00,5181.2,70076769.43333334
2016-11-28 23:00:00,7439.433333333333,68986032.33333333
2016-11-29 00:00:00,7682.616666666667,66112525.96666667
2016-11-29 01:00:00,6450.683333333333,54261406.4
2016-11-29 02:00:00,5833.483333333334,42409266.06666667
2016-11-29 03:00:00,5695.083333333333,39847503.11666667
2016-11-29 04:00:00,6729.516666666666,44461658.233333334
2016-11-29 05:00:00,6038.616666666667,38083010.96666667
2016-11-29 06:00:00,5332.7,24292644.833333332
2016-11-29 07:00:00,4626.483333333334,12591598.7
2016-11-29 08:00:00,4433.766666666666,8578843.616666667
2016-11-29 09:00:00,4390.466666666666,5943488.133333334
2016-11-29 10:00:00,6157.683333333333,49440430.333333336
2016-11-29 11:00:00,7053.1,71351191.61666666
2016-11-29 12:00:00,6580.183333333333,62628254.8
2016-11-29 13:00:00,6393.9,62005689.583333336
2016-11-29 14:00:00,5796.25,51101050.916666664
2016-11-29 15:00:00,5223.1,30789848.15
2016-11-29 16:00:00,6088.533333333334,50908172.983333334
2016-11-29 17:00:00,5993.016666666666,43467547.36666667
2016-11-29 18:00:00,6140.916666666667,44870015.56666667
2016-11-29 19:00:00,6307.183333333333,55303182.266666666
2016-11-29 20:00:00,6567.683333333333,54876292.733333334
2016-11-29 21:00:00,20808.083333333332,68948532.53333333
2016-11-29 22:00:00,26517.183333333334,64330853.13333333
2016-11-29 23:00:00,27018.55,63808892.0
2016-11-30 00:00:00,20526.966666666667,47589262.666666664
2016-11-30 01:00:00,14686.85,35702938.666666664
2016-11-30 02:00:00,13891.383333333333,34968610.13333333
2016-11-30 03:00:00,13737.766666666666,35699222.53333333
2016-11-30 04:00:00,13560.216666666667,33547036.8
2016-11-30 05:00:00,13513.683333333332,32884356.266666666
2016-11-30 06:00:00,13462.216666666667,32562404.233333334
2016-11-30 07:00:00,13359.15,31353271.266666666
2016-11-30 08:00:00,13243.616666666667,30188258.533333335
2016-11-30 09:00:00,13020.75,30875407.15
2016-11-30 10:00:00,12894.383333333333,28409759.2
2016-11-30 11:00:00,12766.916666666666,24403020.266666666
2016-11-30 12:00:00,12613.866666666667,22481179.933333334
2016-11-30 13:00:00,12640.35,17131051.4
2016-11-30 14:00:00,12878.5,18199813.933333334
2016-11-30 15:00:00,12772.45,15108059.066666666
2016-11-30 16:00:00,12638.883333333333,14158817.066666666
2016-11-30 17:00:00,13830.933333333332,16836083.433333334
2016-11-30 18:00:00,13943.783333333333,14349424.983333332
2016-11-30 19:00:00,13554.983333333334,11787520.2
2016-11-30 20:00:00,13306.033333333333,11411275.666666666
2016-11-30 21:00:00,13088.116666666667,11260773.0
2016-11-30 22:00:00,13264.25,12520315.366666667
2016-11-30 23:00:00,13438.216666666667,13311040.816666666
2016-12-01 00:00:00,13201.8,11850490.4
2016-12-01 01:00:00,13071.7,11640739.133333333
2016-12-01 02:00:00,12535.883333333333,10640383.133333333
2016-12-01 03:00:00,11956.716666666667,9994403.033333333
2016-12-01 04:00:00,11559.566666666668,9649232.533333333
2016-12-01 05:00:00,11241.416666666666,9273182.733333332
2016-12-01 06:00:00,11019.466666666667,9156748.066666666
2016-12-01 07:00:00,10833.766666666666,9929363.333333334
2016-12-01 08:00:00,10569.0,9764020.35
2016-12-01 09:00:00,10546.5,10050633.933333334
2016-12-01 10:00:00,10975.35,12127791.066666666
2016-12-01 11:00:00,11763.5,14033869.966666667
2016-12-01 12:00:00,11757.3,13918413.883333333
2016-12-01 13:00:00,11485.366666666667,13343984.266666668
2016-12-01 14:00:00,11245.55,13262435.933333334
2016-12-01 15:00:00,11432.066666666668,18239761.483333334
2016-12-01 16:00:00,11161.816666666668,16349499.266666668
2016-12-01 17:00:00,10995.333333333334,15766166.933333334
2016-12-01 18:00:00,10515.05,14044250.933333334
2016-12-01 19:00:00,10108.75,12320493.533333333
2016-12-01 20:00:00,9788.05,11662155.933333334
2016-12-01 21:00:00,9642.466666666667,13168160.733333332
2016-12-01 22:00:00,9524.25,15160366.733333332
2016-12-01 23:00:00,9137.433333333332,12818831.6
2016-12-02 00:00:00,9389.316666666668,12275402.6
2016-12-02 01:00:00,9139.15,10929113.733333332
2016-12-02 02:00:00,8858.5,9813856.0
2016-12-02 03:00:00,8546.3,9252722.666666666
2016-12-02 04:00:00,8339.783333333333,9067234.333333334
2016-12-02 05:00:00,8168.583333333333,8944582.4
2016-12-02 06:00:00,7972.55,8802961.8
2016-12-02 07:00:00,7574.783333333334,8328592.733333333
2016-12-02 08:00:00,7340.783333333334,8156431.733333333
2016-12-02 09:00:00,8022.216666666666,16396390.966666667
2016-12-02 10:00:00,8649.333333333334,26111985.566666666
2016-12-02 11:00:00,8243.333333333334,33041358.0
2016-12-02 12:00:00,7755.0,23504149.2
2016-12-02 13:00:00,7285.183333333333,19056754.533333335
2016-12-02 14:00:00,7145.666666666667,17962364.6
2016-12-02 15:00:00,8705.783333333333,23834149.8
2016-12-02 16:00:00,9395.866666666667,23180673.7
2016-12-02 17:00:00,9013.316666666668,21448064.6
2016-12-02 18:00:00,8488.466666666667,14616733.233333332
2016-12-02 19:00:00,8066.866666666667,9539800.95
2016-12-02 20:00:00,8238.583333333334,10242951.866666667
2016-12-02 21:00:00,8795.583333333334,10282043.466666667
2016-12-02 22:00:00,8271.933333333332,10501431.766666668
2016-12-02 23:00:00,10310.9,13577518.9
2016-12-03 00:00:00,22996.383333333335,40657087.96666667
2016-12-03 01:00:00,12490.033333333333,19462096.333333332
2016-12-03 02:00:00,11553.5,17963609.066666666
2016-12-03 03:00:00,11130.15,17329255.066666666
2016-12-03 04:00:00,10602.316666666668,16452755.2
2016-12-03 05:00:00,9512.95,14375795.533333333
2016-12-03 06:00:00,8199.383333333333,11826089.0
2016-12-03 07:00:00,6601.583333333333,8611784.533333333
2016-12-03 08:00:00,6082.85,6952694.6
2016-12-03 09:00:00,7768.183333333333,7049691.866666666
2016-12-03 10:00:00,5045.583333333333,5479468.066666666
2016-12-03 11:00:00,4892.216666666666,5265974.933333334
2016-12-03 12:00:00,4805.883333333333,5247628.0
2016-12-03 13:00:00,6411.1,6096292.866666666
2016-12-03 14:00:00,6509.933333333333,22176745.866666667
2016-12-03 15:00:00,5914.45,38122861.06666667
2016-12-03 16:00:00,5660.633333333333,37699921.13333333
2016-12-03 17:00:00,7471.116666666667,36015390.06666667
2016-12-03 18:00:00,6378.666666666667,33267908.8
2016-12-03 19:00:00,4126.183333333333,20419650.666666668
2016-12-03 20:00:00,3596.15,14321159.0
2016-12-03 21:00:00,3460.95,12692345.066666666
2016-12-03 22:00:00,3243.3,12006560.066666666
2016-12-03 23:00:00,3068.0,11866604.466666667
2016-12-04 00:00:00,2869.15,11794774.866666667
2016-12-04 01:00:00,2678.9333333333334,11710553.133333333
2016-12-04 02:00:00,2502.2833333333333,8797854.6
2016-12-04 03:00:00,3107.383333333333,14821225.2
2016-12-04 04:00:00,2882.0833333333335,10416250.233333332
2016-12-04 05:00:00,2931.7,10822719.466666667
2016-12-04 06:00:00,2861.0833333333335,11466806.533333333
2016-12-04 07:00:00,2640.9666666666667,10424400.733333332
2016-12-04 08:00:00,2467.8333333333335,9273443.866666667
2016-12-04 09:00:00,2291.5666666666666,8013348.2
2016-12-04 10:00:00,2104.1833333333334,6661652.2
2016-12-04 11:00:00,1923.2833333333333,5644740.2
2016-12-04 12:00:00,1770.3666666666666,5082104.466666667
2016-12-04 13:00:00,1631.1333333333334,4075940.4
2016-12-04 14:00:00,1514.4,3566667.5
2016-12-04 15:00:00,1381.4333333333334,3701598.85
2016-12-04 16:00:00,1261.5666666666666,3299883.8666666667
2016-12-04 17:00:00,1131.5166666666667,3008001.3333333335
2016-12-04 18:00:00,1098.5666666666666,2843767.066666667
2016-12-04 19:00:00,1248.8166666666666,4534332.333333333
2016-12-04 20:00:00,1093.75,3844764.7333333334
2016-12-04 21:00:00,1003.5666666666667,3619807.2666666666
2016-12-04 22:00:00,4875.733333333334,26492277.6
2016-12-04 23:00:00,10119.583333333334,46983768.86666667
2016-12-05 00:00:00,9900.466666666667,46741591.733333334
2016-12-05 01:00:00,7426.816666666667,39218398.06666667
2016-12-05 02:00:00,5804.033333333334,32957564.0
2016-12-05 03:00:00,4892.066666666667,27821972.733333334
2016-12-05 04:00:00,3696.233333333333,20692054.8
2016-12-05 05:00:00,2828.25,15506782.6
2016-12-05 06:00:00,2143.233333333333,11512625.066666666
2016-12-05 07:00:00,1756.0,9235809.0
2016-12-05 08:00:00,1351.0,7061922.133333334
2016-12-05 09:00:00,1188.1666666666667,6413141.6
2016-12-05 10:00:00,2413.45,9009316.483333332
2016-12-05 11:00:00,2803.8,10677756.633333333
2016-12-05 12:00:00,3323.0333333333333,9265967.8
2016-12-05 13:00:00,6274.233333333334,14783585.866666667
2016-12-05 14:00:00,6367.733333333334,14956057.533333333
2016-12-05 15:00:00,6661.6,14556717.4
2016-12-05 16:00:00,6102.783333333334,19444561.6
2016-12-05 17:00:00,6138.65,22362055.2
2016-12-05 18:00:00,5225.966666666666,19348286.566666666
2016-12-05 19:00:00,4622.933333333333,17167042.383333333
2016-12-05 20:00:00,3629.5333333333333,14725469.6
2016-12-05 21:00:00,2932.2833333333333,12215193.766666668
2016-12-05 22:00:00,2051.5333333333333,8568024.966666667
2016-12-05 23:00:00,1718.95,6671809.066666666
2016-12-06 00:00:00,1478.4666666666667,5451187.2
2016-12-06 01:00:00,1514.25,4447726.533333333
2016-12-06 02:00:00,1541.2333333333333,3695622.6666666665
2016-12-06 03:00:00,1495.95,3441681.066666667
2016-12-06 04:00:00,1458.25,3071958.4
2016-12-06 05:00:00,1365.8166666666666,2630256.6666666665
2016-12-06 06:00:00,1350.6333333333334,2484557.8666666667
2016-12-06 07:00:00,1324.9,2449524.3
2016-12-06 08:00:00,1335.85,2573556.2666666666
2016-12-06 09:00:00,2566.1833333333334,4243064.533333333
2016-12-06 10:00:00,2315.0666666666666,5947880.583333333
2016-12-06 11:00:00,2769.2166666666667,22393382.133333333
2016-12-06 12:00:00,3123.116666666667,34542067.56666667
2016-12-06 13:00:00,2582.4666666666667,30779602.133333333
2016-12-06 14:00:00,3165.9666666666667,25575444.7
2016-12-06 15:00:00,2897.25,21886963.866666667
2016-12-06 16:00:00,11187.35,37318331.0
2016-12-06 17:00:00,8519.983333333334,30597831.733333334
2016-12-06 18:00:00,2164.5666666666666,18332495.4
2016-12-06 19:00:00,2634.233333333333,17717188.0
2016-12-06 20:00:00,5606.533333333334,17745822.466666665
2016-12-06 21:00:00,8720.933333333332,18496288.666666668
2016-12-06 22:00:00,8475.816666666668,16848694.2
2016-12-06 23:00:00,8323.366666666667,16496031.8
2016-12-07 00:00:00,8231.2,15986949.533333333
2016-12-07 01:00:00,8100.283333333334,13383168.4
2016-12-07 02:00:00,8049.133333333333,12282673.533333333
2016-12-07 03:00:00,7964.033333333334,11903873.733333332
2016-12-07 04:00:00,7788.55,11644334.133333333
2016-12-07 05:00:00,7504.383333333333,11301237.533333333
2016-12-07 06:00:00,7275.333333333333,10905326.933333334
2016-12-07 07:00:00,7131.566666666667,10295998.533333333
2016-12-07 08:00:00,7133.3,10648880.533333333
2016-12-07 09:00:00,7476.316666666667,14098689.266666668
2016-12-07 10:00:00,8873.316666666668,17067971.766666666
2016-12-07 11:00:00,8857.75,23526145.466666665
2016-12-07 12:00:00,9600.283333333333,40961497.483333334
2016-12-07 13:00:00,9328.266666666666,41853736.21666667
2016-12-07 14:00:00,8746.6,35321930.0
2016-12-07 15:00:00,8866.216666666667,33748036.733333334
2016-12-07 16:00:00,9311.15,32025566.933333334
2016-12-07 17:00:00,8955.9,28241525.133333333
2016-12-07 18:00:00,8404.583333333334,26613785.533333335
2016-12-07 19:00:00,8072.05,26606994.0
2016-12-07 20:00:00,7658.483333333334,24990189.933333334
2016-12-07 21:00:00,7547.216666666666,31145643.4
2016-12-07 22:00:00,7700.25,32344262.666666668
2016-12-07 23:00:00,7025.433333333333,28409966.9
2016-12-08 00:00:00,6431.433333333333,23678723.45
2016-12-08 01:00:00,6513.583333333333,20903436.883333333
2016-12-08 02:00:00,6494.583333333333,20806498.516666666
2016-12-08 03:00:00,6291.983333333334,20227159.666666668
2016-12-08 04:00:00,6014.216666666666,18948981.866666667
2016-12-08 05:00:00,5668.283333333334,17495561.666666668
2016-12-08 06:00:00,5511.8,17117956.333333332
2016-12-08 07:00:00,5157.133333333333,15855815.133333333
2016-12-08 08:00:00,4960.833333333333,14779064.6
2016-12-08 09:00:00,5286.4,16652289.2
2016-12-08 10:00:00,4977.45,16807195.0
2016-12-08 11:00:00,4783.883333333333,17386133.6
2016-12-08 12:00:00,4529.933333333333,16714866.933333334
2016-12-08 13:00:00,5043.466666666666,19007312.933333334
2016-12-08 14:00:00,5514.25,23150458.6
2016-12-08 15:00:00,5041.033333333334,21378492.933333334
2016-12-08 16:00:00,5565.45,23407829.333333332
2016-12-08 17:00:00,5538.783333333334,23447462.8
2016-12-08 18:00:00,5567.4,23545405.0
2016-12-08 19:00:00,4839.15,19417509.866666667
2016-12-08 20:00:00,4448.116666666667,16679787.333333334
2016-12-08 21:00:00,4246.833333333333,15733108.133333333
2016-12-08 22:00:00,4034.1833333333334,15070159.066666666
2016-12-08 23:00:00,4018.5,19937960.066666666
2016-12-09 00:00:00,3958.3333333333335,23267816.2
2016-12-09 01:00:00,4142.133333333333,24496925.466666665
2016-12-09 02:00:00,4067.9166666666665,24915450.666666668
2016-12-09 03:00:00,4074.5833333333335,27671677.066666666
2016-12-09 04:00:00,4157.016666666666,31012426.466666665
2016-12-09 05:00:00,4078.1,32079142.2
2016-12-09 06:00:00,3991.0,31652136.8
2016-12-09 07:00:00,3997.25,32158314.0
2016-12-09 08:00:00,3988.2166666666667,32019444.6
2016-12-09 09:00:00,4000.116666666667,28793373.266666666
2016-12-09 10:00:00,5172.65,39758060.15
2016-12-09 11:00:00,5806.016666666666,36623337.733333334
2016-12-09 12:00:00,9310.716666666667,56839131.166666664
2016-12-09 13:00:00,8695.533333333333,46324206.53333333
2016-12-09 14:00:00,6671.266666666666,27661824.983333334
2016-12-09 15:00:00,6494.35,29854916.333333332
2016-12-09 16:00:00,9675.333333333334,99695194.43333334
2016-12-09 17:00:00,7206.766666666666,45866982.233333334
2016-12-09 18:00:00,6561.016666666666,31606859.2
2016-12-09 19:00:00,8147.066666666667,30148199.933333334
2016-12-09 20:00:00,11683.933333333332,30234393.2
2016-12-09 21:00:00,14727.1,29680669.266666666
2016-12-09 22:00:00,14230.883333333333,28153022.283333335
2016-12-09 23:00:00,13622.85,27856051.8
2016-12-10 00:00:00,12686.05,26630711.933333334
2016-12-10 01:00:00,11302.15,24476223.933333334
2016-12-10 02:00:00,10234.483333333334,20361770.533333335
2016-12-10 03:00:00,9731.916666666666,19528663.466666665
2016-12-10 04:00:00,9306.333333333334,19487763.8
2016-12-10 05:00:00,8901.216666666667,20066843.133333333
2016-12-10 06:00:00,8428.65,18827856.933333334
2016-12-10 07:00:00,7645.35,17365607.4
2016-12-10 08:00:00,6775.2,16583014.0
2016-12-10 09:00:00,6160.433333333333,15462051.0
2016-12-10 10:00:00,6041.266666666666,14576679.066666666
2016-12-10 11:00:00,5617.683333333333,13031023.933333334
2016-12-10 12:00:00,5723.4,11459739.533333333
2016-12-10 13:00:00,7807.633333333333,74247035.66666667
2016-12-10 14:00:00,7614.316666666667,68171888.4
2016-12-10 15:00:00,5051.8,13608944.866666667
2016-12-10 16:00:00,4410.466666666666,7993786.9
2016-12-10 17:00:00,4241.733333333334,7839949.2
2016-12-10 18:00:00,4146.1,7981680.866666666
2016-12-10 19:00:00,3980.866666666667,6662191.2
2016-12-10 20:00:00,3847.0666666666666,6350856.433333334
2016-12-10 21:00:00,3703.5333333333333,6272436.6
2016-12-10 22:00:00,4250.333333333333,7431473.283333333
2016-12-10 23:00:00,4992.45,9280146.7
2016-12-11 00:00:00,4785.716666666666,8840917.4
2016-12-11 01:00:00,4614.466666666666,10113572.933333334
2016-12-11 02:00:00,4345.333333333333,10162219.533333333
2016-12-11 03:00:00,3992.1,8849777.6
2016-12-11 04:00:00,3720.9,7708816.066666666
2016-12-11 05:00:00,3564.15,7059313.6
2016-12-11 06:00:00,3412.15,6481730.533333333
2016-12-11 07:00:00,3374.0666666666666,7431358.2
2016-12-11 08:00:00,3364.9,8294635.4
2016-12-11 09:00:00,3219.516666666667,7832182.2
2016-12-11 10:00:00,3804.383333333333,17387809.933333334
2016-12-11 11:00:00,4004.483333333333,30683302.866666667
2016-12-11 12:00:00,3489.616666666667,12052799.333333334
2016-12-11 13:00:00,4007.233333333333,8245398.2
2016-12-11 14:00:00,3688.1666666666665,7352891.6
2016-12-11 15:00:00,4654.883333333333,7689011.333333333
2016-12-11 16:00:00,3017.233333333333,6864618.4
2016-12-11 17:00:00,3278.866666666667,7453069.866666666
2016-12-11 18:00:00,3969.5,7436811.733333333
2016-12-11 19:00:00,5906.5,7679528.666666667
2016-12-11 20:00:00,2495.483333333333,5504921.2
2016-12-11 21:00:00,2382.4,4991254.333333333
2016-12-11 22:00:00,2550.3333333333335,5155017.733333333
2016-12-11 23:00:00,3036.3333333333335,5281544.666666667
2016-12-12 00:00:00,5815.916666666667,6507291.8
2016-12-12 01:00:00,4367.15,6344453.266666667
2016-12-12 02:00:00,2274.9166666666665,5284063.2
2016-12-12 03:00:00,2162.4166666666665,5040642.8
2016-12-12 04:00:00,2100.5666666666666,4915019.733333333
2016-12-12 05:00:00,1968.35,4507538.2
2016-12-12 06:00:00,1886.3833333333334,4178901.466666667
2016-12-12 07:00:00,1818.2,3964222.2666666666
2016-12-12 08:00:00,1798.0333333333333,3798068.0
2016-12-12 09:00:00,1741.9,3741974.8666666667
2016-12-12 10:00:00,1722.6333333333334,3921847.783333333
2016-12-12 11:00:00,1748.7333333333333,4295143.2
2016-12-12 12:00:00,2217.483333333333,4725996.2
2016-12-12 13:00:00,4071.5333333333333,9049300.533333333
2016-12-12 14:00:00,3180.1666666666665,6296781.133333334
2016-12-12 15:00:00,7660.716666666666,13173309.066666666
2016-12-12 16:00:00,9724.95,26962730.966666665
2016-12-12 17:00:00,5943.716666666666,23475488.2
2016-12-12 18:00:00,1972.4166666666667,7053513.133333334
2016-12-12 19:00:00,1718.1333333333334,4651958.866666666
2016-12-12 20:00:00,1679.4666666666667,4322556.533333333
2016-12-12 21:00:00,1683.4166666666667,4360071.0
2016-12-12 22:00:00,2280.883333333333,5988364.8
2016-12-12 23:00:00,3511.2166666666667,8144118.4
2016-12-13 00:00:00,3111.366666666667,7101837.333333333
2016-12-13 01:00:00,1951.35,5715552.866666666
2016-12-13 02:00:00,1605.7166666666667,4903198.8
2016-12-13 03:00:00,1564.1666666666667,4496841.066666666
2016-12-13 04:00:00,1546.1333333333334,4412910.666666667
2016-12-13 05:00:00,1526.75,4347660.333333333
2016-12-13 06:00:00,1515.8666666666666,4260192.466666667
2016-12-13 07:00:00,1506.7,4194098.1333333333
2016-12-13 08:00:00,1498.85,4161614.8666666667
2016-12-13 09:00:00,2459.5833333333335,7986325.333333333
2016-12-13 10:00:00,2186.9333333333334,7127402.8
2016-12-13 11:00:00,1783.0666666666666,5933383.333333333
2016-12-13 12:00:00,2334.1,11071351.4
2016-12-13 13:00:00,2122.4,11122149.933333334
2016-12-13 14:00:00,2521.9333333333334,12126767.8
2016-12-13 15:00:00,2077.15,13570041.4
2016-12-13 16:00:00,2813.3166666666666,14628615.0
2016-12-13 17:00:00,5309.4,18216239.4
2016-12-13 18:00:00,5639.233333333334,20119869.933333334
2016-12-13 19:00:00,4717.6,16922011.5
2016-12-13 20:00:00,4389.9,14934459.8
2016-12-13 21:00:00,4136.966666666666,14141366.066666666
2016-12-13 22:00:00,4880.533333333334,15510467.866666667
2016-12-13 23:00:00,5543.866666666667,21296166.466666665
2016-12-14 00:00:00,5544.1,17149296.0
2016-12-14 01:00:00,5424.15,16097475.266666668
2016-12-14 02:00:00,5660.266666666666,15670501.0
2016-12-14 03:00:00,5481.05,15070853.4
2016-12-14 04:00:00,5246.316666666667,13972931.133333333
2016-12-14 05:00:00,5036.05,12894355.466666667
2016-12-14 06:00:00,4634.95,12553128.666666666
2016-12-14 07:00:00,4471.366666666667,12343435.266666668
2016-12-14 08:00:00,4346.266666666666,11586302.4
2016-12-14 09:00:00,4351.333333333333,11129555.866666667
2016-12-14 10:00:00,4752.2,15471938.4
2016-12-14 11:00:00,4989.45,17399668.133333333
2016-12-14 12:00:00,4688.666666666667,14160767.333333334
2016-12-14 13:00:00,5299.483333333334,14287175.0
2016-12-14 14:00:00,8574.65,19579253.183333334
2016-12-14 15:00:00,8006.533333333334,17599075.45
2016-12-14 16:00:00,7630.516666666666,18555763.466666665
2016-12-14 17:00:00,7039.383333333333,16411743.366666667
2016-12-14 18:00:00,6997.75,17830364.133333333
2016-12-14 19:00:00,6871.45,17697775.933333334
2016-12-14 20:00:00,6847.6,17920352.533333335
2016-12-14 21:00:00,6638.983333333334,16628576.333333334
2016-12-14 22:00:00,6540.133333333333,15646816.066666666
2016-12-14 23:00:00,6228.0,14145615.933333334
2016-12-15 00:00:00,6125.683333333333,14044928.2
2016-12-15 01:00:00,5991.95,13385526.666666666
2016-12-15 02:00:00,5830.2,12602484.933333334
2016-12-15 03:00:00,6060.266666666666,13091289.333333334
2016-12-15 04:00:00,6042.683333333333,12819751.333333334
2016-12-15 05:00:00,6006.0,11989041.666666666
2016-12-15 06:00:00,5747.183333333333,10690177.466666667
2016-12-15 07:00:00,5661.8,10399494.333333334
2016-12-15 08:00:00,5853.85,11292557.4
2016-12-15 09:00:00,5942.416666666667,12034164.733333332
2016-12-15 10:00:00,6688.716666666666,11723210.333333334
2016-12-15 11:00:00,6560.016666666666,15335093.4
2016-12-15 12:00:00,6502.616666666667,17614409.533333335
2016-12-15 13:00:00,6462.683333333333,20666693.9
2016-12-15 14:00:00,6186.733333333334,17432950.8
2016-12-15 15:00:00,6163.683333333333,15319939.966666667
2016-12-15 16:00:00,6057.25,14336387.333333334
2016-12-15 17:00:00,5764.166666666667,12771501.633333333
2016-12-15 18:00:00,5520.416666666667,15444794.533333333
2016-12-15 19:00:00,4907.633333333333,10486596.416666666
2016-12-15 20:00:00,5198.083333333333,9514642.8
2016-12-15 21:00:00,6167.683333333333,10571398.533333333
2016-12-15 22:00:00,6284.933333333333,12058833.933333334
2016-12-15 23:00:00,6127.633333333333,36614555.06666667
2016-12-16 00:00:00,6283.033333333334,87430197.2
2016-12-16 01:00:00,6055.35,87077965.13333334
2016-12-16 02:00:00,5833.383333333333,86654880.8
2016-12-16 03:00:00,5615.65,86160844.13333334
2016-12-16 04:00:00,5321.516666666666,84246519.46666667
2016-12-16 05:00:00,4978.4,81503584.0
2016-12-16 06:00:00,4740.433333333333,67635606.66666667
2016-12-16 07:00:00,4500.366666666667,52717557.266666666
2016-12-16 08:00:00,4178.066666666667,29963285.866666667
2016-12-16 09:00:00,4022.366666666667,19096090.666666668
2016-12-16 10:00:00,3769.4333333333334,10771507.866666667
2016-12-16 11:00:00,3582.8333333333335,6524762.566666666
2016-12-16 12:00:00,3504.133333333333,6853489.2
2016-12-16 13:00:00,3567.883333333333,7334084.633333334
2016-12-16 14:00:00,3733.4,8711808.466666667
2016-12-16 15:00:00,3658.6,8975374.733333332
2016-12-16 16:00:00,5558.9,11399651.266666668
2016-12-16 17:00:00,7222.583333333333,13079426.0
2016-12-16 18:00:00,7134.283333333334,13455473.883333333
2016-12-16 19:00:00,7015.55,12219253.466666667
2016-12-16 20:00:00,7016.3,15455485.25
2016-12-16 21:00:00,7287.916666666667,23019693.6
2016-12-16 22:00:00,7032.783333333334,20859307.066666666
2016-12-16 23:00:00,6827.616666666667,19218953.6
2016-12-17 00:00:00,6686.7,17732812.666666668
2016-12-17 01:00:00,6552.416666666667,16169630.8
2016-12-17 02:00:00,6471.3,15090378.066666666
2016-12-17 03:00:00,6383.116666666667,13814625.933333334
2016-12-17 04:00:00,6320.966666666666,12492250.333333334
2016-12-17 05:00:00,6269.25,12247579.533333333
2016-12-17 06:00:00,6152.416666666667,11265957.666666666
2016-12-17 07:00:00,6031.1,10892965.266666668
2016-12-17 08:00:00,6568.116666666667,10561717.666666666
2016-12-17 09:00:00,8520.766666666666,10750222.0
2016-12-17 10:00:00,7524.866666666667,9566082.733333332
2016-12-17 11:00:00,7180.05,11365618.4
2016-12-17 12:00:00,5835.316666666667,9273562.4
2016-12-17 13:00:00,5685.866666666667,9279517.666666666
2016-12-17 14:00:00,6203.716666666666,15297751.833333334
2016-12-17 15:00:00,6429.116666666667,8608066.533333333
2016-12-17 16:00:00,6920.25,8353869.4
2016-12-17 17:00:00,6847.683333333333,8235017.683333334
2016-12-17 18:00:00,6606.133333333333,7843440.266666667
2016-12-17 19:00:00,6471.666666666667,7384759.0
2016-12-17 20:00:00,6394.4,7159746.866666666
2016-12-17 21:00:00,6375.45,7323815.666666667
2016-12-17 22:00:00,6150.766666666666,6942395.0
2016-12-17 23:00:00,6307.8,11998367.866666667
2016-12-18 00:00:00,6029.833333333333,9082224.266666668
2016-12-18 01:00:00,5717.033333333334,7907478.2
2016-12-18 02:00:00,5195.566666666667,6625025.0
2016-12-18 03:00:00,4867.516666666666,5950637.2
2016-12-18 04:00:00,4752.383333333333,6561019.8
2016-12-18 05:00:00,4561.233333333334,6852879.866666666
2016-12-18 06:00:00,4415.3,6528231.533333333
2016-12-18 07:00:00,4484.1,6151014.066666666
2016-12-18 08:00:00,4383.216666666666,5951220.066666666
2016-12-18 09:00:00,4257.733333333334,5474227.333333333
2016-12-18 10:00:00,4443.066666666667,8183877.0
2016-12-18 11:00:00,4616.316666666667,5877655.0
2016-12-18 12:00:00,7977.083333333333,6877450.933333334
2016-12-18 13:00:00,8290.216666666667,6873063.666666667
2016-12-18 14:00:00,7369.633333333333,6556059.8
2016-12-18 15:00:00,6641.55,6268696.533333333
2016-12-18 16:00:00,7448.433333333333,13801758.2
2016-12-18 17:00:00,8558.066666666668,38417768.6
2016-12-18 18:00:00,8828.3,56190666.6
2016-12-18 19:00:00,8890.783333333333,62692925.733333334
2016-12-18 20:00:00,8481.166666666666,55562162.0
2016-12-18 21:00:00,7045.166666666667,36731517.8
2016-12-18 22:00:00,6780.416666666667,98757778.53333333
2016-12-18 23:00:00,6315.3,88910721.6
2016-12-19 00:00:00,5491.8,36669842.733333334
2016-12-19 01:00:00,5163.433333333333,19675193.2
2016-12-19 02:00:00,4902.416666666667,9857693.6
2016-12-19 03:00:00,4805.933333333333,8441226.466666667
2016-12-19 04:00:00,4738.333333333333,8105613.4
2016-12-19 05:00:00,4613.25,7574163.666666667
2016-12-19 06:00:00,4483.266666666666,7022588.733333333
2016-12-19 07:00:00,4357.633333333333,6749074.6
2016-12-19 08:00:00,4314.016666666666,8157094.266666667
2016-12-19 09:00:00,4767.566666666667,16432263.933333334
2016-12-19 10:00:00,4602.316666666667,15044082.133333333
2016-12-19 11:00:00,4807.816666666667,17607681.933333334
2016-12-19 12:00:00,4498.616666666667,14298446.533333333
2016-12-19 13:00:00,4400.616666666667,12187068.133333333
2016-12-19 14:00:00,4691.166666666667,11737612.8
2016-12-19 15:00:00,4174.6,10390502.933333334
2016-12-19 16:00:00,5204.166666666667,35251805.13333333
2016-12-19 17:00:00,4384.55,13599516.8
2016-12-19 18:00:00,4299.466666666666,12456548.133333333
2016-12-19 19:00:00,5055.916666666667,24641352.5
2016-12-19 20:00:00,4489.383333333333,11995330.266666668
2016-12-19 21:00:00,4247.533333333334,11230227.733333332
2016-12-19 22:00:00,4087.766666666667,10300349.0
2016-12-19 23:00:00,4010.55,9793228.066666666
2016-12-20 00:00:00,3979.6833333333334,9906971.133333333
2016-12-20 01:00:00,3608.0,8754789.2
2016-12-20 02:00:00,3225.616666666667,7364470.8
2016-12-20 03:00:00,3114.8333333333335,6950882.8
2016-12-20 04:00:00,3063.5,6699459.0
2016-12-20 05:00:00,3028.5333333333333,6478298.866666666
2016-12-20 06:00:00,2951.45,5831207.266666667
2016-12-20 07:00:00,2947.383333333333,5804168.533333333
2016-12-20 08:00:00,2827.1666666666665,5481885.2
2016-12-20 09:00:00,2804.016666666667,5518821.733333333
2016-12-20 10:00:00,3469.133333333333,6581120.133333334
2016-12-20 11:00:00,3436.6833333333334,6610304.9
2016-12-20 12:00:00,3492.0833333333335,7208032.366666666
2016-12-20 13:00:00,3547.866666666667,8690860.6
2016-12-20 14:00:00,3518.633333333333,9109526.983333332
2016-12-20 15:00:00,3434.616666666667,10452190.766666668
2016-12-20 16:00:00,3502.5666666666666,11455108.766666668
2016-12-20 17:00:00,3939.6,13231725.533333333
2016-12-20 18:00:00,3930.4166666666665,12135312.466666667
2016-12-20 19:00:00,3918.8333333333335,10198395.733333332
2016-12-20 20:00:00,3646.4,11324154.933333334
2016-12-20 21:00:00,3206.7166666666667,9717833.066666666
2016-12-20 22:00:00,3174.883333333333,9724431.533333333
2016-12-20 23:00:00,3137.8,9537424.566666666
2016-12-21 00:00:00,3224.9666666666667,10747968.533333333
2016-12-21 01:00:00,2931.016666666667,9174741.6
2016-12-21 02:00:00,2929.0833333333335,9350984.433333334
2016-12-21 03:00:00,3564.8166666666666,11376529.6
2016-12-21 04:00:00,3338.366666666667,10729168.333333334
2016-12-21 05:00:00,2487.35,8403665.666666666
2016-12-21 06:00:00,2288.3166666666666,7726950.166666667
2016-12-21 07:00:00,2825.883333333333,9372260.35
2016-12-21 08:00:00,2782.7,10158024.983333332
2016-12-21 09:00:00,2577.2166666666667,11223041.6
2016-12-21 10:00:00,2250.55,7901479.2
2016-12-21 11:00:00,2654.766666666667,7684800.433333334
2016-12-21 12:00:00,3321.983333333333,12577610.266666668
2016-12-21 13:00:00,2868.516666666667,10035356.666666666
2016-12-21 14:00:00,4663.583333333333,22689646.166666668
2016-12-21 15:00:00,13342.833333333334,116013507.05
2016-12-21 16:00:00,12542.333333333334,109971209.93333334
2016-12-21 17:00:00,12606.016666666666,110138628.6
2016-12-21 18:00:00,12513.016666666666,109617222.36666666
2016-12-21 19:00:00,12408.05,109218677.78333333
2016-12-21 20:00:00,13234.95,110924274.26666667
2016-12-21 21:00:00,12626.283333333333,107416204.2
2016-12-21 22:00:00,12577.416666666666,107091667.66666667
2016-12-21 23:00:00,12408.766666666666,105893577.0
2016-12-22 00:00:00,12114.283333333333,103730782.2
2016-12-22 01:00:00,11883.316666666668,101854690.4
2016-12-22 02:00:00,11619.383333333333,99841863.66666667
2016-12-22 03:00:00,11350.933333333332,97439052.86666666
2016-12-22 04:00:00,11082.833333333334,95072150.33333333
2016-12-22 05:00:00,10822.133333333333,92919381.66666667
2016-12-22 06:00:00,10559.633333333333,90466566.4
2016-12-22 07:00:00,10218.733333333334,87083310.66666667
2016-12-22 08:00:00,9896.9,83341270.0
2016-12-22 09:00:00,9557.633333333333,80584542.93333334
2016-12-22 10:00:00,9123.55,77022022.33333333
2016-12-22 11:00:00,8866.7,73518217.46666667
2016-12-22 12:00:00,8542.9,70099895.5
2016-12-22 13:00:00,8271.466666666667,66787432.81666667
2016-12-22 14:00:00,7919.2,62970770.233333334
2016-12-22 15:00:00,11006.35,143054483.16666666
2016-12-22 16:00:00,17324.633333333335,93891394.2
2016-12-22 17:00:00,10923.1,66113040.733333334
2016-12-22 18:00:00,8560.683333333332,55336138.3
2016-12-22 19:00:00,7549.95,51493484.93333333
2016-12-22 20:00:00,7188.133333333333,49142439.1
2016-12-22 21:00:00,7223.7,50248496.666666664
2016-12-22 22:00:00,59181.6,164782123.8
2016-12-22 23:00:00,51005.9,141661073.53333333
2016-12-23 00:00:00,45429.86666666667,123221518.33333333
2016-12-23 01:00:00,44263.066666666666,117916252.73333333
2016-12-23 02:00:00,40022.53333333333,107496427.8
2016-12-23 03:00:00,31358.583333333332,88076576.6
2016-12-23 04:00:00,22716.416666666668,68748776.26666667
2016-12-23 05:00:00,15952.716666666667,53003883.06666667
2016-12-23 06:00:00,9719.25,39113123.2
2016-12-23 07:00:00,6327.916666666667,30935556.6
2016-12-23 08:00:00,4672.75,26840018.466666665
2016-12-23 09:00:00,4796.7,26784629.933333334
2016-12-23 10:00:00,4406.783333333334,24592285.933333334
2016-12-23 11:00:00,4203.266666666666,23294704.133333333
2016-12-23 12:00:00,4497.483333333334,23640407.866666667
2016-12-23 13:00:00,4353.266666666666,25573046.533333335
2016-12-23 14:00:00,4095.1833333333334,24344234.933333334
2016-12-23 15:00:00,3931.233333333333,23728920.8
2016-12-23 16:00:00,4007.1666666666665,22844410.266666666
2016-12-23 17:00:00,3894.2166666666667,22202918.833333332
2016-12-23 18:00:00,3640.516666666667,21093656.766666666
2016-12-23 19:00:00,3635.1,20821630.7
2016-12-23 20:00:00,4172.033333333334,21656839.633333333
2016-12-23 21:00:00,3711.516666666667,19113818.016666666
2016-12-23 22:00:00,5538.616666666667,22017268.283333335
2016-12-23 23:00:00,4099.433333333333,20297645.166666668
2016-12-24 00:00:00,3281.4666666666667,18801747.966666665
2016-12-24 01:00:00,3036.883333333333,17557643.6
2016-12-24 02:00:00,2782.616666666667,14644515.533333333
2016-12-24 03:00:00,2626.516666666667,13941766.866666667
2016-12-24 04:00:00,2490.233333333333,12863039.4
2016-12-24 05:00:00,2382.3333333333335,12119924.466666667
2016-12-24 06:00:00,2267.55,11298542.733333332
2016-12-24 07:00:00,2154.616666666667,10612104.666666666
2016-12-24 08:00:00,3401.483333333333,10986413.8
2016-12-24 09:00:00,4009.0666666666666,12027707.066666666
2016-12-24 10:00:00,8160.216666666666,16013520.466666667
2016-12-24 11:00:00,8110.6,15725849.933333334
2016-12-24 12:00:00,8158.916666666667,15752734.983333332
2016-12-24 13:00:00,7893.783333333334,16352932.583333334
2016-12-24 14:00:00,7482.733333333334,15389527.116666667
2016-12-24 15:00:00,7248.866666666667,14921682.733333332
2016-12-24 16:00:00,6657.1,14106460.533333333
2016-12-24 17:00:00,6517.716666666666,12716260.533333333
2016-12-24 18:00:00,5958.866666666667,11958113.266666668
2016-12-24 19:00:00,5246.6,11019351.8
2016-12-24 20:00:00,5103.216666666666,10638043.866666667
2016-12-24 21:00:00,4953.833333333333,10113178.266666668
2016-12-24 22:00:00,4788.15,11601259.733333332
2016-12-24 23:00:00,4929.333333333333,11849921.266666668
2016-12-25 00:00:00,5636.533333333334,12334522.933333334
2016-12-25 01:00:00,5434.966666666666,11568560.733333332
2016-12-25 02:00:00,5406.933333333333,11427794.666666666
2016-12-25 03:00:00,5403.85,11488234.133333333
2016-12-25 04:00:00,5397.1,11517554.2
2016-12-25 05:00:00,5390.333333333333,11497497.333333334
2016-12-25 06:00:00,5344.833333333333,11232020.066666666
2016-12-25 07:00:00,5259.116666666667,10822138.933333334
2016-12-25 08:00:00,5252.35,10702449.866666667
2016-12-25 09:00:00,4936.816666666667,10148274.066666666
2016-12-25 10:00:00,4347.85,9299324.933333334
2016-12-25 11:00:00,3884.2,8399675.666666666
2016-12-25 12:00:00,3613.1833333333334,7807886.933333334
2016-12-25 13:00:00,3180.8166666666666,7171307.933333334
2016-12-25 14:00:00,2877.7833333333333,6730592.866666666
2016-12-25 15:00:00,2760.133333333333,6524118.066666666
2016-12-25 16:00:00,3335.4,7174609.133333334
2016-12-25 17:00:00,2573.3166666666666,6212156.333333333
2016-12-25 18:00:00,2129.2833333333333,5639418.8
2016-12-25 19:00:00,1970.2,5349979.266666667
2016-12-25 20:00:00,3312.4166666666665,7318924.8
2016-12-25 21:00:00,3018.633333333333,6966988.533333333
2016-12-25 22:00:00,3783.55,8797862.066666666
2016-12-25 23:00:00,2633.2166666666667,6457841.4
2016-12-26 00:00:00,2106.2166666666667,5744235.466666667
2016-12-26 01:00:00,1619.0666666666666,4416255.866666666
2016-12-26 02:00:00,1495.2333333333333,4168037.6666666665
2016-12-26 03:00:00,1432.5166666666667,3973440.8666666667
2016-12-26 04:00:00,1401.15,3811353.0
2016-12-26 05:00:00,1191.8166666666666,3246538.3333333335
2016-12-26 06:00:00,1122.1,3126116.533333333
2016-12-26 07:00:00,1330.1666666666667,3199830.0
2016-12-26 08:00:00,2051.0,4624688.466666667
2016-12-26 09:00:00,1606.6166666666666,3944028.9
2016-12-26 10:00:00,1086.75,3117420.2666666666
2016-12-26 11:00:00,1130.8,3477152.4
2016-12-26 12:00:00,1208.0333333333333,6724423.666666667
2016-12-26 13:00:00,1175.6833333333334,7142503.533333333
2016-12-26 14:00:00,1449.9,6148995.3
2016-12-26 15:00:00,1535.3,5440036.333333333
2016-12-26 16:00:00,3117.483333333333,16538337.4
2016-12-26 17:00:00,2369.2833333333333,8535811.333333334
2016-12-26 18:00:00,1977.9166666666667,7005953.366666666
2016-12-26 19:00:00,2217.9666666666667,7219701.266666667
2016-12-26 20:00:00,2270.8166666666666,6752389.866666666
2016-12-26 21:00:00,2048.8333333333335,5761039.0
2016-12-26 22:00:00,1731.4166666666667,5115282.966666667
2016-12-26 23:00:00,1604.8166666666666,5035536.066666666
2016-12-27 00:00:00,1590.3,6022347.0
2016-12-27 01:00:00,1486.75,5486613.2
2016-12-27 02:00:00,1438.1333333333334,5150934.6
2016-12-27 03:00:00,1418.2,5445308.533333333
2016-12-27 04:00:00,1428.5333333333333,5764135.733333333
2016-12-27 05:00:00,1343.2333333333333,5359730.4
2016-12-27 06:00:00,1276.1833333333334,4971081.533333333
2016-12-27 07:00:00,1360.4333333333334,6402695.266666667
2016-12-27 08:00:00,1349.5166666666667,6789062.666666667
2016-12-27 09:00:00,1827.7666666666667,7747229.266666667
2016-12-27 10:00:00,4605.15,11953555.8
2016-12-27 11:00:00,12382.1,21374724.466666665
2016-12-27 12:00:00,10190.8,21231177.533333335
2016-12-27 13:00:00,6865.716666666666,17507132.066666666
2016-12-27 14:00:00,4890.783333333334,13800667.266666668
2016-12-27 15:00:00,3925.1,10716230.733333332
2016-12-27 16:00:00,3270.866666666667,8777999.2
2016-12-27 17:00:00,3058.1833333333334,8522060.4
2016-12-27 18:00:00,2896.483333333333,8832346.866666667
2016-12-27 19:00:00,2544.266666666667,6825603.466666667
2016-12-27 20:00:00,2080.0333333333333,7073190.2
2016-12-27 21:00:00,3532.4166666666665,12361401.066666666
2016-12-27 22:00:00,3606.7833333333333,12803042.733333332
2016-12-27 23:00:00,4056.15,12929650.866666667
2016-12-28 00:00:00,4116.4,12049855.733333332
2016-12-28 01:00:00,3162.75,8697363.933333334
2016-12-28 02:00:00,2285.2166666666667,5558718.133333334
2016-12-28 03:00:00,2070.366666666667,5033855.733333333
2016-12-28 04:00:00,1770.7,4388514.666666667
2016-12-28 05:00:00,1637.9166666666667,4165112.0
2016-12-28 06:00:00,1582.1333333333334,4086707.7333333334
2016-12-28 07:00:00,1769.6833333333334,5289071.466666667
2016-12-28 08:00:00,1995.2166666666667,7593178.933333334
2016-12-28 09:00:00,1866.45,7014521.6
2016-12-28 10:00:00,1864.2833333333333,7959051.733333333
2016-12-28 11:00:00,1802.2833333333333,7648704.266666667
2016-12-28 12:00:00,1859.15,9094148.366666667
2016-12-28 13:00:00,1796.1333333333334,8685843.133333333
2016-12-28 14:00:00,1703.9333333333334,8869073.633333333
2016-12-28 15:00:00,1534.5833333333333,8655443.6
2016-12-28 16:00:00,1340.2166666666667,7075461.6
2016-12-28 17:00:00,1628.0333333333333,7441063.333333333
2016-12-28 18:00:00,1437.5666666666666,6613886.133333334
2016-12-28 19:00:00,901.4333333333333,6164640.0
2016-12-28 20:00:00,1442.9333333333334,20352855.6
2016-12-28 21:00:00,1785.1833333333334,22252584.0
2016-12-28 22:00:00,1203.6833333333334,11741915.066666666
2016-12-28 23:00:00,1205.0833333333333,6740182.8
2016-12-29 00:00:00,1066.3666666666666,5033925.066666666
2016-12-29 01:00:00,953.3,4083388.933333333
2016-12-29 02:00:00,884.35,3873811.6
2016-12-29 03:00:00,872.1666666666666,3823976.6666666665
2016-12-29 04:00:00,869.6,3866670.4
2016-12-29 05:00:00,864.2333333333333,3802289.3333333335
2016-12-29 06:00:00,842.4833333333333,3413905.066666667
2016-12-29 07:00:00,808.5166666666667,3004750.6666666665
2016-12-29 08:00:00,801.5666666666667,3049578.7666666666
2016-12-29 09:00:00,1990.1833333333334,30668280.533333335
2016-12-29 10:00:00,1755.4833333333333,24066558.0
2016-12-29 11:00:00,1827.9833333333333,11151084.733333332
2016-12-29 12:00:00,1994.5833333333333,9707442.2
2016-12-29 13:00:00,2610.483333333333,10861652.066666666
2016-12-29 14:00:00,3809.4166666666665,17223277.1
2016-12-29 15:00:00,7475.183333333333,36497001.4
2016-12-29 16:00:00,3328.516666666667,22924970.466666665
2016-12-29 17:00:00,2574.9166666666665,16737280.466666667
2016-12-29 18:00:00,2248.266666666667,17181558.333333332
2016-12-29 19:00:00,2156.05,15956428.2
2016-12-29 20:00:00,2110.55,15431011.333333334
2016-12-29 21:00:00,1936.0,15812698.933333334
2016-12-29 22:00:00,1940.0333333333333,15666719.2
2016-12-29 23:00:00,2142.4,15965684.666666666
2016-12-30 00:00:00,3114.1666666666665,32401133.6
2016-12-30 01:00:00,6139.3,80613095.93333334
2016-12-30 02:00:00,4152.116666666667,32638612.533333335
2016-12-30 03:00:00,2606.6666666666665,22233262.466666665
2016-12-30 04:00:00,2218.266666666667,19736322.266666666
2016-12-30 05:00:00,2138.2,19247873.4
2016-12-30 06:00:00,2110.6666666666665,18907060.866666667
2016-12-30 07:00:00,2070.2166666666667,18570506.0
2016-12-30 08:00:00,1900.2333333333333,14130722.033333333
2016-12-30 09:00:00,1868.4833333333333,10497731.466666667
2016-12-30 10:00:00,1709.9333333333334,8978264.166666666
2016-12-30 11:00:00,1598.4666666666667,8204064.3
2016-12-30 12:00:00,2197.3333333333335,9464622.2
2016-12-30 13:00:00,2350.2833333333333,10330869.733333332
2016-12-30 14:00:00,2348.1833333333334,11306416.333333334
2016-12-30 15:00:00,2062.016666666667,9062421.15
2016-12-30 16:00:00,1667.5666666666666,9293186.4
2016-12-30 17:00:00,1515.7166666666667,9155910.4
2016-12-30 18:00:00,1384.15,8808013.066666666
2016-12-30 19:00:00,1362.5666666666666,10166653.383333333
2016-12-30 20:00:00,1437.0833333333333,11165240.933333334
2016-12-30 21:00:00,1480.0833333333333,11965019.866666667
2016-12-30 22:00:00,1383.8333333333333,10512507.466666667
2016-12-30 23:00:00,1344.2166666666667,10948122.266666668
2016-12-31 00:00:00,1275.0833333333333,9237999.733333332
2016-12-31 01:00:00,1304.8666666666666,8968891.066666666
2016-12-31 02:00:00,1362.6833333333334,9867862.933333334
2016-12-31 03:00:00,1313.0833333333333,9535367.733333332
2016-12-31 04:00:00,1205.8,8894743.6
2016-12-31 05:00:00,1135.8833333333334,8377626.266666667
2016-12-31 06:00:00,1095.8,8131784.4
2016-12-31 07:00:00,1091.5,7995613.933333334
2016-12-31 08:00:00,1076.9333333333334,7992329.4
2016-12-31 09:00:00,1408.3333333333333,10389717.566666666
2016-12-31 10:00:00,1999.1166666666666,10948057.466666667
2016-12-31 11:00:00,3324.983333333333,42731560.266666666
2016-12-31 12:00:00,2933.9333333333334,36068646.13333333
2016-12-31 13:00:00,2084.8,13771073.566666666
2016-12-31 14:00:00,1933.2166666666667,9918308.266666668
2016-12-31 15:00:00,1919.9833333333333,9066154.4
2016-12-31 16:00:00,1944.9166666666667,8206609.066666666
2016-12-31 17:00:00,2581.1666666666665,28413667.733333334
2016-12-31 18:00:00,1872.5833333333333,12494756.4
2016-12-31 19:00:00,1524.1833333333334,7796815.466666667
2016-12-31 20:00:00,1350.6166666666666,6434220.066666666
2016-12-31 21:00:00,1222.45,6481655.866666666
2016-12-31 22:00:00,2023.55,33935253.86666667
2016-12-31 23:00:00,1161.4333333333334,10057410.533333333


==> graphs/gnu-plot/hourly-usage-stats/data/usage_results_2017.csv <==
time,cores_requested,memory_requested
2017-01-01 00:00:00,1.6666666666666667,24266.666666666668
2017-01-01 01:00:00,12.533333333333333,19735.466666666667
2017-01-01 02:00:00,17.1,18468.0
2017-01-01 03:00:00,7.3,49072.8
2017-01-01 04:00:00,5.433333333333334,90840.8
2017-01-01 05:00:00,0.95,5371.2
2017-01-01 06:00:00,3.0166666666666666,16031.466666666667
2017-01-01 07:00:00,7.333333333333333,58115.73333333333
2017-01-01 08:00:00,132.5,355835.3333333333
2017-01-01 09:00:00,445.35,3215413.8
2017-01-01 10:00:00,249.66666666666666,3405957.3333333335
2017-01-01 11:00:00,25871.066666666666,56244906.666666664
2017-01-01 12:00:00,65231.98333333333,139591712.98333332
2017-01-01 13:00:00,65534.6,148680618.7
2017-01-01 14:00:00,62521.01666666667,131977158.4
2017-01-01 15:00:00,10512.566666666668,24291056.8
2017-01-01 16:00:00,399.76666666666665,3166328.0
2017-01-01 17:00:00,364.3666666666667,2844348.2666666666
2017-01-01 18:00:00,316.23333333333335,2769064.8333333335
2017-01-01 19:00:00,257.35,2617793.6
2017-01-01 20:00:00,721.0,15988554.133333333
2017-01-01 21:00:00,700.2166666666667,15739231.466666667
2017-01-01 22:00:00,356.7,4165656.4
2017-01-01 23:00:00,293.01666666666665,2061284.0
2017-01-02 00:00:00,253.41666666666666,1884835.7333333334
2017-01-02 01:00:00,213.85,1435856.0
2017-01-02 02:00:00,182.33333333333334,1290448.0
2017-01-02 03:00:00,151.86666666666667,1190010.6666666667
2017-01-02 04:00:00,122.66666666666667,1098038.4
2017-01-02 05:00:00,103.71666666666667,1055709.8666666667
2017-01-02 06:00:00,90.83333333333333,1005722.6666666666
2017-01-02 07:00:00,85.0,973973.8666666667
2017-01-02 08:00:00,85.26666666666667,969776.0
2017-01-02 09:00:00,324.8333333333333,1585523.6666666667
2017-01-02 10:00:00,679.2166666666667,3416800.1333333333
2017-01-02 11:00:00,1024.2,5186752.666666667
2017-01-02 12:00:00,1887.1333333333334,8448686.133333333
2017-01-02 13:00:00,1810.6,8268026.4
2017-01-02 14:00:00,1880.6,8970183.533333333
2017-01-02 15:00:00,1847.3666666666666,8745298.866666667
2017-01-02 16:00:00,1789.45,9275624.333333334
2017-01-02 17:00:00,2205.133333333333,9172492.733333332
2017-01-02 18:00:00,2259.5833333333335,9545033.25
2017-01-02 19:00:00,2468.95,14908774.933333334
2017-01-02 20:00:00,3119.116666666667,32925423.0
2017-01-02 21:00:00,11621.6,242096869.66666666
2017-01-02 22:00:00,2880.7166666666667,32893401.333333332
2017-01-02 23:00:00,1807.2,9271517.566666666
2017-01-03 00:00:00,1928.05,12553401.516666668
2017-01-03 01:00:00,2185.5333333333333,17135289.866666667
2017-01-03 02:00:00,2028.8333333333333,14554070.133333333
2017-01-03 03:00:00,1903.15,12638691.866666667
2017-01-03 04:00:00,1780.15,10623976.533333333
2017-01-03 05:00:00,1715.7333333333333,9572064.0
2017-01-03 06:00:00,1621.5666666666666,8786741.333333334
2017-01-03 07:00:00,1281.9666666666667,6777188.266666667
2017-01-03 08:00:00,1025.0,5125475.733333333
2017-01-03 09:00:00,964.6166666666667,5067280.0
2017-01-03 10:00:00,1558.65,11497366.666666666
2017-01-03 11:00:00,1443.9833333333333,10519593.866666667
2017-01-03 12:00:00,2465.25,10556841.516666668
2017-01-03 13:00:00,1668.2,9306860.6
2017-01-03 14:00:00,1814.9333333333334,10694049.733333332
2017-01-03 15:00:00,1274.25,7447688.466666667
2017-01-03 16:00:00,1944.15,19352382.766666666
2017-01-03 17:00:00,3082.1833333333334,37795198.36666667
2017-01-03 18:00:00,920.8166666666667,9708712.266666668
2017-01-03 19:00:00,745.1166666666667,7222792.266666667
2017-01-03 20:00:00,691.9166666666666,6286419.466666667
2017-01-03 21:00:00,642.9833333333333,5755069.333333333
2017-01-03 22:00:00,605.15,5474036.533333333
2017-01-03 23:00:00,596.0833333333334,5368982.533333333
2017-01-04 00:00:00,585.6333333333333,5348866.133333334
2017-01-04 01:00:00,552.85,5081848.8
2017-01-04 02:00:00,785.3,5518739.2
2017-01-04 03:00:00,2058.633333333333,7969775.2
2017-01-04 04:00:00,1614.9666666666667,6748170.266666667
2017-01-04 05:00:00,996.6666666666666,5413796.866666666
2017-01-04 06:00:00,571.7833333333333,4445013.4
2017-01-04 07:00:00,417.3333333333333,4022438.2666666666
2017-01-04 08:00:00,4533.35,14848305.6
2017-01-04 09:00:00,23774.4,52106078.666666664
2017-01-04 10:00:00,26274.983333333334,56942106.56666667
2017-01-04 11:00:00,25603.333333333332,58023178.1
2017-01-04 12:00:00,17012.983333333334,38948992.766666666
2017-01-04 13:00:00,11041.816666666668,27593583.666666668
2017-01-04 14:00:00,6501.55,18264365.733333334
2017-01-04 15:00:00,2714.25,9404709.6
2017-01-04 16:00:00,1539.1666666666667,7278718.866666666
2017-01-04 17:00:00,718.5833333333334,4977355.066666666
2017-01-04 18:00:00,472.1,3910041.8666666667
2017-01-04 19:00:00,342.4166666666667,3424193.3333333335
2017-01-04 20:00:00,734.7833333333333,12534182.666666666
2017-01-04 21:00:00,389.31666666666666,5220753.816666666
2017-01-04 22:00:00,427.6166666666667,6418765.4
2017-01-04 23:00:00,1323.6333333333334,5316866.75
2017-01-05 00:00:00,2537.9333333333334,6256472.116666666
2017-01-05 01:00:00,1643.6,6501132.333333333
2017-01-05 02:00:00,2132.8,6570371.133333334
2017-01-05 03:00:00,1861.4333333333334,5165663.0
2017-01-05 04:00:00,1532.55,4570243.2
2017-01-05 05:00:00,1496.0333333333333,4441215.466666667
2017-01-05 06:00:00,1259.4833333333333,3889236.2666666666
2017-01-05 07:00:00,1166.8,3826594.1333333333
2017-01-05 08:00:00,8210.216666666667,181876678.93333334
2017-01-05 09:00:00,1532.5166666666667,15439633.866666667
2017-01-05 10:00:00,1176.4666666666667,3511780.4
2017-01-05 11:00:00,1133.8333333333333,3407703.066666667
2017-01-05 12:00:00,1282.6166666666666,3637605.8666666667
2017-01-05 13:00:00,1441.6,3771472.1333333333
2017-01-05 14:00:00,2227.866666666667,18947159.0
2017-01-05 15:00:00,2211.55,6828866.466666667
2017-01-05 16:00:00,5161.216666666666,11466146.133333333
2017-01-05 17:00:00,3595.25,8515958.4
2017-01-05 18:00:00,3151.5666666666666,7059759.0
2017-01-05 19:00:00,2630.5833333333335,5437905.066666666
2017-01-05 20:00:00,2464.266666666667,6836346.0
2017-01-05 21:00:00,2049.0,4933503.4
2017-01-05 22:00:00,1936.7333333333333,4517030.866666666
2017-01-05 23:00:00,1922.4833333333333,6579900.4
2017-01-06 00:00:00,1774.9166666666667,5983258.466666667
2017-01-06 01:00:00,1631.8166666666666,5940213.866666666
2017-01-06 02:00:00,1304.2333333333333,4214381.966666667
2017-01-06 03:00:00,1040.5166666666667,2921377.066666667
2017-01-06 04:00:00,911.9833333333333,2418774.4
2017-01-06 05:00:00,811.9833333333333,2016530.1333333333
2017-01-06 06:00:00,758.5333333333333,1815986.1333333333
2017-01-06 07:00:00,722.2,1587839.9666666666
2017-01-06 08:00:00,713.6166666666667,1558394.6666666667
2017-01-06 09:00:00,853.9166666666666,1924382.5333333334
2017-01-06 10:00:00,1833.6666666666667,19635540.266666666
2017-01-06 11:00:00,1768.85,20170299.583333332
2017-01-06 12:00:00,693.0166666666667,3539600.15
2017-01-06 13:00:00,850.5666666666667,5823062.533333333
2017-01-06 14:00:00,1100.1,9683525.066666666
2017-01-06 15:00:00,1158.0666666666666,5734262.0
2017-01-06 16:00:00,3129.5666666666666,49450494.4
2017-01-06 17:00:00,2581.266666666667,38676210.666666664
2017-01-06 18:00:00,1274.5166666666667,10699549.333333334
2017-01-06 19:00:00,958.7333333333333,5293432.266666667
2017-01-06 20:00:00,826.0333333333333,4396032.0
2017-01-06 21:00:00,725.4833333333333,3770711.2
2017-01-06 22:00:00,874.6166666666667,3461841.066666667
2017-01-06 23:00:00,607.9666666666667,3144619.7333333334
2017-01-07 00:00:00,878.4666666666667,2930374.4
2017-01-07 01:00:00,411.9166666666667,2266531.2
2017-01-07 02:00:00,645.7333333333333,1930248.5333333334
2017-01-07 03:00:00,843.65,1273583.2
2017-01-07 04:00:00,684.8,658542.9333333333
2017-01-07 05:00:00,214.0,255456.0
2017-01-07 06:00:00,193.71666666666667,247527.46666666667
2017-01-07 07:00:00,154.0,231456.0
2017-01-07 08:00:00,154.0,231456.0
2017-01-07 09:00:00,148.26666666666668,185589.33333333334
2017-01-07 10:00:00,146.0,167456.0
2017-01-07 11:00:00,146.0,167456.0
2017-01-07 12:00:00,146.0,167456.0
2017-01-07 13:00:00,146.0,167456.0
2017-01-07 14:00:00,146.0,167456.0
2017-01-07 15:00:00,146.0,167456.0
2017-01-07 16:00:00,146.0,167456.0
2017-01-07 17:00:00,146.0,167456.0
2017-01-07 18:00:00,146.0,167456.0
2017-01-07 19:00:00,146.0,167456.0
2017-01-07 20:00:00,122.8,143699.2
2017-01-07 21:00:00,122.0,142880.0
2017-01-07 22:00:00,122.0,142880.0
2017-01-07 23:00:00,122.0,142880.0
2017-01-08 00:00:00,119.2,140012.8
2017-01-08 01:00:00,98.0,118304.0
2017-01-08 02:00:00,98.0,118304.0
2017-01-08 03:00:00,98.0,118304.0
2017-01-08 04:00:00,88.4,108473.6
2017-01-08 05:00:00,57.6,76934.4
2017-01-08 06:00:00,18.0,36384.0
2017-01-08 07:00:00,2.0,20000.0
2017-01-08 08:00:00,2.0,20000.0
2017-01-08 09:00:00,2.0,20000.0
2017-01-08 10:00:00,2.0,20000.0
2017-01-08 11:00:00,2.0,20000.0
2017-01-08 12:00:00,2.0,20000.0
2017-01-08 13:00:00,2.0,20000.0
2017-01-08 14:00:00,2.0,20000.0
2017-01-08 15:00:00,2.0,20000.0
2017-01-08 16:00:00,2.0,20000.0
2017-01-08 17:00:00,2.0,20000.0
2017-01-08 18:00:00,2.0,20000.0
2017-01-08 19:00:00,2.0,20000.0
2017-01-08 20:00:00,0.6666666666666666,6666.666666666667
2017-01-08 21:00:00,0.0,0.0
2017-01-08 22:00:00,0.0,0.0
2017-01-08 23:00:00,0.0,0.0
2017-01-09 00:00:00,0.0,0.0
2017-01-09 01:00:00,0.0,0.0
2017-01-09 02:00:00,0.0,0.0
2017-01-09 03:00:00,0.0,0.0
2017-01-09 04:00:00,0.0,0.0
2017-01-09 05:00:00,0.0,0.0
2017-01-09 06:00:00,0.0,0.0
2017-01-09 07:00:00,0.0,0.0
2017-01-09 08:00:00,0.0,0.0
2017-01-09 09:00:00,0.0,0.0
2017-01-09 10:00:00,0.0,0.0
2017-01-09 11:00:00,0.0,0.0
2017-01-09 12:00:00,0.0,0.0
2017-01-09 13:00:00,0.0,0.0
2017-01-09 14:00:00,0.0,0.0
2017-01-09 15:00:00,0.0,0.0
2017-01-09 16:00:00,0.0,0.0
2017-01-09 17:00:00,0.0,0.0
2017-01-09 18:00:00,0.0,0.0
2017-01-09 19:00:00,0.0,0.0
2017-01-09 20:00:00,0.0,0.0
2017-01-09 21:00:00,0.0,0.0
2017-01-09 22:00:00,0.0,0.0
2017-01-09 23:00:00,0.0,0.0
2017-01-10 00:00:00,0.0,0.0
2017-01-10 01:00:00,0.0,0.0
2017-01-10 02:00:00,0.0,0.0
2017-01-10 03:00:00,0.0,0.0
2017-01-10 04:00:00,0.0,0.0
2017-01-10 05:00:00,0.0,0.0
2017-01-10 06:00:00,0.0,0.0
2017-01-10 07:00:00,0.0,0.0
2017-01-10 08:00:00,0.0,0.0
2017-01-10 09:00:00,0.0,0.0
2017-01-10 10:00:00,0.0,0.0
2017-01-10 11:00:00,0.0,0.0
2017-01-10 12:00:00,0.0,0.0
2017-01-10 13:00:00,0.0,0.0
2017-01-10 14:00:00,0.0,0.0
2017-01-10 15:00:00,0.0,0.0
2017-01-10 16:00:00,0.0,0.0
2017-01-10 17:00:00,0.0,0.0
2017-01-10 18:00:00,0.0,0.0
2017-01-10 19:00:00,66.66666666666667,68266.66666666667
2017-01-10 20:00:00,0.05,51.2
2017-01-10 21:00:00,5.55,24985.066666666666
2017-01-10 22:00:00,1796.6166666666666,3694894.1333333333
2017-01-10 23:00:00,23462.233333333334,48423046.4
2017-01-11 00:00:00,19750.683333333334,43646070.266666666
2017-01-11 01:00:00,18434.433333333334,41751692.8
2017-01-11 02:00:00,17710.783333333333,45287913.6
2017-01-11 03:00:00,16174.45,70572448.0
2017-01-11 04:00:00,9587.383333333333,24550690.266666666
2017-01-11 05:00:00,5647.85,16117543.066666666
2017-01-11 06:00:00,3853.9333333333334,12218382.0
2017-01-11 07:00:00,3179.15,10734318.666666666
2017-01-11 08:00:00,2402.8166666666666,8914498.933333334
2017-01-11 09:00:00,1675.9166666666667,7724543.0
2017-01-11 10:00:00,1671.1166666666666,10248296.0
2017-01-11 11:00:00,1605.0166666666667,10156988.066666666
2017-01-11 12:00:00,1700.9166666666667,11082442.0
2017-01-11 13:00:00,1832.4,10901154.666666666
2017-01-11 14:00:00,2104.883333333333,11551333.65
2017-01-11 15:00:00,2158.983333333333,12876189.466666667
2017-01-11 16:00:00,1935.3166666666666,12993902.0
2017-01-11 17:00:00,1923.5833333333333,12540971.633333333
2017-01-11 18:00:00,2017.7833333333333,12223771.066666666
2017-01-11 19:00:00,1946.4166666666667,11639783.666666666
2017-01-11 20:00:00,1686.5833333333333,10410774.8
2017-01-11 21:00:00,1860.2,12156165.066666666
2017-01-11 22:00:00,1976.0333333333333,11207228.266666668
2017-01-11 23:00:00,1894.45,10859919.466666667
2017-01-12 00:00:00,2059.9333333333334,12849767.333333334
2017-01-12 01:00:00,1932.5833333333333,11782104.666666666
2017-01-12 02:00:00,1718.3333333333333,9801735.2
2017-01-12 03:00:00,1589.3,8772518.616666667
2017-01-12 04:00:00,1550.3833333333334,8493655.05
2017-01-12 05:00:00,1763.55,16518244.4
2017-01-12 06:00:00,1987.6,24830345.066666666
2017-01-12 07:00:00,1783.9833333333333,18601461.466666665
2017-01-12 08:00:00,1587.8333333333333,12834891.866666667
2017-01-12 09:00:00,1580.8333333333333,13795541.2
2017-01-12 10:00:00,1702.25,15656966.933333334
2017-01-12 11:00:00,2139.75,20283418.0
2017-01-12 12:00:00,3770.866666666667,46406202.93333333
2017-01-12 13:00:00,2686.5,29404951.333333332
2017-01-12 14:00:00,1606.65,16189048.983333332
2017-01-12 15:00:00,1782.3333333333333,34549160.06666667
2017-01-12 16:00:00,1785.3,21168951.483333334
2017-01-12 17:00:00,1496.0666666666666,19762445.466666665
2017-01-12 18:00:00,1499.35,19313058.75
2017-01-12 19:00:00,5857.133333333333,36287766.06666667
2017-01-12 20:00:00,4734.85,31861875.616666667
2017-01-12 21:00:00,4516.933333333333,29846727.5
2017-01-12 22:00:00,3928.866666666667,26722904.566666666
2017-01-12 23:00:00,2614.2833333333333,24172331.533333335
2017-01-13 00:00:00,1994.6833333333334,21958313.983333334
2017-01-13 01:00:00,1920.5166666666667,18928102.85
2017-01-13 02:00:00,1735.5666666666666,16765068.166666666
2017-01-13 03:00:00,1602.8833333333334,14447972.266666668
2017-01-13 04:00:00,1520.2333333333333,9338396.8
2017-01-13 05:00:00,1435.55,6739267.75
2017-01-13 06:00:00,1386.5333333333333,6494760.8
2017-01-13 07:00:00,1364.1666666666667,6296454.8
2017-01-13 08:00:00,1271.8666666666666,6541012.433333334
2017-01-13 09:00:00,1345.65,7462612.766666667
2017-01-13 10:00:00,1729.75,7890227.55
2017-01-13 11:00:00,2017.45,10227116.533333333
2017-01-13 12:00:00,2330.95,18881679.533333335
2017-01-13 13:00:00,2135.9666666666667,13936358.933333334
2017-01-13 14:00:00,2297.0,11994983.766666668
2017-01-13 15:00:00,2505.4666666666667,12713254.916666666
2017-01-13 16:00:00,2282.1,12166377.066666666
2017-01-13 17:00:00,2010.5833333333333,12005358.183333334
2017-01-13 18:00:00,1767.0833333333333,9374225.433333334
2017-01-13 19:00:00,1780.75,10941684.783333333
2017-01-13 20:00:00,1627.9333333333334,9669220.133333333
2017-01-13 21:00:00,1752.4666666666667,9705513.033333333
2017-01-13 22:00:00,1493.75,9429831.983333332
2017-01-13 23:00:00,1618.6166666666666,9857065.1
2017-01-14 00:00:00,1572.1333333333334,10032895.266666668
2017-01-14 01:00:00,1819.5,11575059.416666666
2017-01-14 02:00:00,1488.2,9002139.466666667
2017-01-14 03:00:00,1291.1333333333334,7476360.0
2017-01-14 04:00:00,1248.9333333333334,6792484.133333334
2017-01-14 05:00:00,1205.35,5698356.133333334
2017-01-14 06:00:00,1186.2,5234363.866666666
2017-01-14 07:00:00,1189.5333333333333,5485573.066666666
2017-01-14 08:00:00,1748.8333333333333,14166360.533333333
2017-01-14 09:00:00,3519.35,35607730.8
2017-01-14 10:00:00,2292.45,17402953.466666665
2017-01-14 11:00:00,1989.7333333333333,12665001.933333334
2017-01-14 12:00:00,2067.7166666666667,16008791.6
2017-01-14 13:00:00,4904.583333333333,20495404.733333334
2017-01-14 14:00:00,2140.15,12052586.933333334
2017-01-14 15:00:00,5302.65,188029220.73333332
2017-01-14 16:00:00,4383.366666666667,161882736.46666667
2017-01-14 17:00:00,2441.016666666667,23987136.6
2017-01-14 18:00:00,3243.3,15162641.866666667
2017-01-14 19:00:00,3045.5333333333333,13964427.933333334
2017-01-14 20:00:00,3004.9666666666667,13817532.133333333
2017-01-14 21:00:00,2993.3,13714162.0
2017-01-14 22:00:00,3034.8166666666666,13847433.966666667
2017-01-14 23:00:00,3101.3333333333335,14150616.933333334
2017-01-15 00:00:00,3341.7166666666667,16736450.8
2017-01-15 01:00:00,3257.766666666667,15985190.133333333
2017-01-15 02:00:00,3064.6666666666665,14258378.133333333
2017-01-15 03:00:00,2925.85,13347146.4
2017-01-15 04:00:00,2831.9166666666665,12883116.933333334
2017-01-15 05:00:00,2760.016666666667,12594479.066666666
2017-01-15 06:00:00,2737.366666666667,12499820.533333333
2017-01-15 07:00:00,2723.366666666667,12450352.266666668
2017-01-15 08:00:00,2699.75,12373963.2
2017-01-15 09:00:00,2681.25,12308735.733333332
2017-01-15 10:00:00,2678.1,12384277.866666667
2017-01-15 11:00:00,2655.4666666666667,12418582.133333333
2017-01-15 12:00:00,2659.25,13463334.0
2017-01-15 13:00:00,2665.616666666667,13658764.666666666
2017-01-15 14:00:00,2964.9166666666665,14100927.066666666
2017-01-15 15:00:00,3415.3333333333335,16347728.8
2017-01-15 16:00:00,3723.0333333333333,27048720.75
2017-01-15 17:00:00,4227.766666666666,38718161.28333333
2017-01-15 18:00:00,4126.283333333334,37951428.93333333
2017-01-15 19:00:00,3982.4,36657885.733333334
2017-01-15 20:00:00,3879.9333333333334,34734557.6
2017-01-15 21:00:00,3731.516666666667,32852971.533333335
2017-01-15 22:00:00,3536.633333333333,30898381.366666667
2017-01-15 23:00:00,3205.0,25919296.533333335
2017-01-16 00:00:00,2958.3333333333335,22366240.0
2017-01-16 01:00:00,2706.9666666666667,19239800.0
2017-01-16 02:00:00,2599.35,18078342.533333335
2017-01-16 03:00:00,2504.65,17155771.333333332
2017-01-16 04:00:00,2388.016666666667,16340167.066666666
2017-01-16 05:00:00,2285.516666666667,15650690.133333333
2017-01-16 06:00:00,2220.65,15185944.533333333
2017-01-16 07:00:00,2156.6666666666665,14535108.533333333
2017-01-16 08:00:00,2069.6666666666665,13326279.866666667
2017-01-16 09:00:00,1964.1166666666666,12394709.2
2017-01-16 10:00:00,1894.95,12006884.133333333
2017-01-16 11:00:00,2131.0833333333335,13186024.266666668
2017-01-16 12:00:00,1926.6166666666666,10894247.25
2017-01-16 13:00:00,1887.7,10232405.6
2017-01-16 14:00:00,2025.55,10645115.866666667
2017-01-16 15:00:00,2063.516666666667,13096916.733333332
2017-01-16 16:00:00,2025.1833333333334,13025133.6
2017-01-16 17:00:00,2157.7833333333333,14203402.033333333
2017-01-16 18:00:00,2148.9166666666665,14537781.0
2017-01-16 19:00:00,2515.2166666666667,13012118.0
2017-01-16 20:00:00,2249.4666666666667,11020297.333333334
2017-01-16 21:00:00,1747.1166666666666,9621860.433333334
2017-01-16 22:00:00,2315.1833333333334,12734556.933333334
2017-01-16 23:00:00,2281.0833333333335,13128920.866666667
2017-01-17 00:00:00,2210.45,13863981.35
2017-01-17 01:00:00,1850.95,12890359.166666666
2017-01-17 02:00:00,1536.75,11661814.933333334
2017-01-17 03:00:00,1483.3666666666666,11064939.283333333
2017-01-17 04:00:00,1447.8333333333333,10626000.4
2017-01-17 05:00:00,1433.7833333333333,10078412.8
2017-01-17 06:00:00,1440.5666666666666,9468402.0
2017-01-17 07:00:00,1446.5333333333333,8915041.133333333
2017-01-17 08:00:00,1449.55,8792314.133333333
2017-01-17 09:00:00,1541.3666666666666,8533238.6
2017-01-17 10:00:00,1930.4666666666667,10895114.466666667
2017-01-17 11:00:00,1547.6666666666667,9532337.9
2017-01-17 12:00:00,2079.866666666667,14279875.733333332
2017-01-17 13:00:00,2238.9333333333334,15186051.933333334
2017-01-17 14:00:00,4092.7,42990406.733333334
2017-01-17 15:00:00,5080.9,63560697.3
2017-01-17 16:00:00,3319.2833333333333,35570653.6
2017-01-17 17:00:00,1767.8166666666666,11293234.266666668
2017-01-17 18:00:00,1743.35,9682245.466666667
2017-01-17 19:00:00,1582.4333333333334,9186624.266666668
2017-01-17 20:00:00,1598.3666666666666,8751514.266666668
2017-01-17 21:00:00,2157.233333333333,12304087.333333334
2017-01-17 22:00:00,3058.85,19161399.266666666
2017-01-17 23:00:00,2262.4,14243766.0
2017-01-18 00:00:00,1913.2333333333333,9511831.466666667
2017-01-18 01:00:00,1516.5666666666666,8378230.816666666
2017-01-18 02:00:00,1652.5833333333333,8607988.066666666
2017-01-18 03:00:00,1473.2166666666667,8072847.566666666
2017-01-18 04:00:00,1491.1333333333334,9250219.35
2017-01-18 05:00:00,2234.75,21498902.0
2017-01-18 06:00:00,1524.9,10724977.933333334
2017-01-18 07:00:00,1349.9,7727623.6
2017-01-18 08:00:00,1309.35,7256484.533333333
2017-01-18 09:00:00,1434.9833333333333,8026717.866666666
2017-01-18 10:00:00,1497.0166666666667,11921432.066666666
2017-01-18 11:00:00,2294.0,18617341.933333334
2017-01-18 12:00:00,2122.05,14074155.533333333
2017-01-18 13:00:00,2055.1,13232415.133333333
2017-01-18 14:00:00,2799.366666666667,16729247.166666666
2017-01-18 15:00:00,2317.016666666667,9237245.233333332
2017-01-18 16:00:00,2119.95,8849171.933333334
2017-01-18 17:00:00,1890.45,11099926.8
2017-01-18 18:00:00,1775.7,11171449.666666666
2017-01-18 19:00:00,2047.65,11946564.05
2017-01-18 20:00:00,3297.0666666666666,34613743.6
2017-01-18 21:00:00,2436.0833333333335,14765220.083333334
2017-01-18 22:00:00,2188.633333333333,12991772.016666668
2017-01-18 23:00:00,2261.0,12761450.233333332
2017-01-19 00:00:00,2014.9,11863574.05
2017-01-19 01:00:00,1956.8166666666666,11357899.0
2017-01-19 02:00:00,1703.8333333333333,10484019.133333333
2017-01-19 03:00:00,1724.7166666666667,10399302.666666666
2017-01-19 04:00:00,1708.25,10310797.866666667
2017-01-19 05:00:00,1638.5666666666666,8084419.333333333
2017-01-19 06:00:00,1550.3,7589128.266666667
2017-01-19 07:00:00,1464.3166666666666,7137773.466666667
2017-01-19 08:00:00,1488.55,7217278.666666667
2017-01-19 09:00:00,1891.8666666666666,21291888.333333332
2017-01-19 10:00:00,1447.9333333333334,9674367.616666667
2017-01-19 11:00:00,1435.0666666666666,9230712.4
2017-01-19 12:00:00,1436.6666666666667,9500766.15
2017-01-19 13:00:00,1406.1833333333334,8239005.083333333
2017-01-19 14:00:00,1414.6833333333334,8747165.9
2017-01-19 15:00:00,2632.9666666666667,15700254.5
2017-01-19 16:00:00,2692.8166666666666,16188416.3
2017-01-19 17:00:00,2063.65,12922950.55
2017-01-19 18:00:00,1934.5666666666666,11998763.833333334
2017-01-19 19:00:00,2037.7333333333333,11887518.033333333
2017-01-19 20:00:00,2704.9666666666667,13263441.766666668
2017-01-19 21:00:00,2904.85,13652387.333333334
2017-01-19 22:00:00,2883.5833333333335,14018246.066666666
2017-01-19 23:00:00,2583.0833333333335,14738604.116666667
2017-01-20 00:00:00,2294.1666666666665,13236444.833333334
2017-01-20 01:00:00,3002.7,20622095.566666666
2017-01-20 02:00:00,2467.866666666667,16950456.4
2017-01-20 03:00:00,2365.15,13930752.15
2017-01-20 04:00:00,2170.983333333333,12533250.466666667
2017-01-20 05:00:00,2171.633333333333,13430859.883333333
2017-01-20 06:00:00,1630.7166666666667,8270575.466666667
2017-01-20 07:00:00,1635.8333333333333,8550285.5
2017-01-20 08:00:00,1763.25,9400275.3
2017-01-20 09:00:00,1932.7166666666667,10957274.666666666
2017-01-20 10:00:00,2049.9,11226645.15
2017-01-20 11:00:00,2073.0333333333333,11639021.466666667
2017-01-20 12:00:00,2221.0666666666666,13114961.866666667
2017-01-20 13:00:00,2311.483333333333,13703515.8
2017-01-20 14:00:00,3167.5,16356029.85
2017-01-20 15:00:00,3687.35,30966065.483333334
2017-01-20 16:00:00,5558.533333333334,35301284.3
2017-01-20 17:00:00,4072.6,24012679.383333333
2017-01-20 18:00:00,3226.3,19573192.933333334
2017-01-20 19:00:00,3544.35,21839750.85
2017-01-20 20:00:00,3223.6833333333334,20632954.133333333
2017-01-20 21:00:00,3021.4,17580770.733333334
2017-01-20 22:00:00,2809.366666666667,15475302.666666666
2017-01-20 23:00:00,3691.733333333333,16041569.4
2017-01-21 00:00:00,4544.3,13263158.533333333
2017-01-21 01:00:00,4495.0,12758731.933333334
2017-01-21 02:00:00,4466.5,12743482.4
2017-01-21 03:00:00,4074.883333333333,11591076.266666668
2017-01-21 04:00:00,3867.1833333333334,11004730.533333333
2017-01-21 05:00:00,3724.6833333333334,10727397.466666667
2017-01-21 06:00:00,3301.2,10141100.8
2017-01-21 07:00:00,2838.483333333333,9680187.533333333
2017-01-21 08:00:00,2406.5,8959310.533333333
2017-01-21 09:00:00,2175.6833333333334,10315620.533333333
2017-01-21 10:00:00,2853.65,23435596.733333334
2017-01-21 11:00:00,2418.35,14667748.266666668
2017-01-21 12:00:00,2937.1,17448399.666666668
2017-01-21 13:00:00,2734.05,16132781.066666666
2017-01-21 14:00:00,2431.0666666666666,14317438.4
2017-01-21 15:00:00,2202.0666666666666,13193764.4
2017-01-21 16:00:00,2445.7833333333333,16356323.566666666
2017-01-21 17:00:00,2636.45,17669237.866666667
2017-01-21 18:00:00,2298.5333333333333,14988477.6
2017-01-21 19:00:00,2142.4,14472312.3
2017-01-21 20:00:00,2056.05,14027254.9
2017-01-21 21:00:00,1936.6,13540602.866666667
2017-01-21 22:00:00,1933.2666666666667,16479145.933333334
2017-01-21 23:00:00,2344.3166666666666,20620590.033333335
2017-01-22 00:00:00,2434.9666666666667,20397718.533333335
2017-01-22 01:00:00,2289.5666666666666,18065660.8
2017-01-22 02:00:00,2186.116666666667,16908709.066666666
2017-01-22 03:00:00,2151.133333333333,16602324.533333333
2017-01-22 04:00:00,2130.15,16385274.666666666
2017-01-22 05:00:00,2111.9666666666667,15881445.466666667
2017-01-22 06:00:00,2067.3,15673964.266666668
2017-01-22 07:00:00,1612.8833333333334,11794197.066666666
2017-01-22 08:00:00,1531.5666666666666,11085320.533333333
2017-01-22 09:00:00,1518.0833333333333,11289960.8
2017-01-22 10:00:00,1616.5166666666667,12746762.266666668
2017-01-22 11:00:00,1861.25,14587825.933333334
2017-01-22 12:00:00,2074.2833333333333,16741730.733333332
2017-01-22 13:00:00,2308.35,18414566.266666666
2017-01-22 14:00:00,2468.233333333333,19135811.3
2017-01-22 15:00:00,2835.3333333333335,21779476.266666666
2017-01-22 16:00:00,3850.7833333333333,28581063.933333334
2017-01-22 17:00:00,4243.7,30298642.266666666
2017-01-22 18:00:00,3958.5666666666666,28448224.533333335
2017-01-22 19:00:00,3733.133333333333,26787601.533333335
2017-01-22 20:00:00,3551.15,24956238.05
2017-01-22 21:00:00,3464.5,25602797.133333333
2017-01-22 22:00:00,3394.766666666667,25260502.983333334
2017-01-22 23:00:00,3425.016666666667,25407968.4
2017-01-23 00:00:00,3423.633333333333,26529155.866666667
2017-01-23 01:00:00,3307.1833333333334,25550497.733333334
2017-01-23 02:00:00,3165.233333333333,24345178.933333334
2017-01-23 03:00:00,3631.8333333333335,25121359.233333334
2017-01-23 04:00:00,2975.266666666667,20674767.633333333
2017-01-23 05:00:00,2770.616666666667,18512778.233333334
2017-01-23 06:00:00,2510.0333333333333,17380483.166666668
2017-01-23 07:00:00,2247.016666666667,16414706.333333334
2017-01-23 08:00:00,2207.983333333333,16450408.8
2017-01-23 09:00:00,2235.0833333333335,16065723.733333332
2017-01-23 10:00:00,2447.2166666666667,18672504.133333333
2017-01-23 11:00:00,2258.4,17058338.466666665
2017-01-23 12:00:00,2192.5833333333335,15512725.8
2017-01-23 13:00:00,2373.25,15735877.066666666
2017-01-23 14:00:00,2662.133333333333,19072311.15
2017-01-23 15:00:00,3318.2833333333333,59753386.766666666
2017-01-23 16:00:00,5026.816666666667,82526694.4
2017-01-23 17:00:00,3215.6,78946374.93333334
2017-01-23 18:00:00,3497.4666666666667,83466093.56666666
2017-01-23 19:00:00,3527.4166666666665,87921947.43333334
2017-01-23 20:00:00,3743.133333333333,88955481.46666667
2017-01-23 21:00:00,3936.0833333333335,89093191.15
2017-01-23 22:00:00,4143.75,90545799.53333333
2017-01-23 23:00:00,4075.25,90916997.0
2017-01-24 00:00:00,4021.05,89581180.43333334
2017-01-24 01:00:00,4463.333333333333,92555758.53333333
2017-01-24 02:00:00,4346.466666666666,93216959.0
2017-01-24 03:00:00,3907.266666666667,90734207.03333333
2017-01-24 04:00:00,3737.7166666666667,89280830.8
2017-01-24 05:00:00,3149.4,83587714.43333334
2017-01-24 06:00:00,2901.4666666666667,78651595.7
2017-01-24 07:00:00,2756.383333333333,75016872.46666667
2017-01-24 08:00:00,2645.5,72206903.16666667
2017-01-24 09:00:00,2565.383333333333,69895190.36666666
2017-01-24 10:00:00,6077.05,87600508.66666667
2017-01-24 11:00:00,8014.966666666666,96759369.96666667
2017-01-24 12:00:00,8543.75,97448315.13333334
2017-01-24 13:00:00,6908.35,87140089.13333334
2017-01-24 14:00:00,6253.066666666667,82468387.3
2017-01-24 15:00:00,5705.95,79037835.63333334
2017-01-24 16:00:00,4987.25,74013750.33333333
2017-01-24 17:00:00,4356.216666666666,69559339.7
2017-01-24 18:00:00,3827.866666666667,65520781.53333333
2017-01-24 19:00:00,3568.233333333333,63073930.36666667
2017-01-24 20:00:00,3378.1666666666665,60029228.766666666
2017-01-24 21:00:00,3036.4666666666667,55170379.56666667
2017-01-24 22:00:00,2946.4166666666665,53844316.46666667
2017-01-24 23:00:00,3622.2166666666667,53798811.56666667
2017-01-25 00:00:00,2995.266666666667,54064407.233333334
2017-01-25 01:00:00,3054.883333333333,50400139.266666666
2017-01-25 02:00:00,2758.15,46411137.266666666
2017-01-25 03:00:00,2616.05,44990121.06666667
2017-01-25 04:00:00,2542.733333333333,43674617.7
2017-01-25 05:00:00,2883.383333333333,44924195.06666667
2017-01-25 06:00:00,2787.5666666666666,43033211.166666664
2017-01-25 07:00:00,2703.366666666667,39324196.2
2017-01-25 08:00:00,2606.9666666666667,37905140.13333333
2017-01-25 09:00:00,2486.5833333333335,36577139.96666667
2017-01-25 10:00:00,2572.2833333333333,35922277.93333333
2017-01-25 11:00:00,10150.816666666668,49707474.6
2017-01-25 12:00:00,7569.833333333333,43310607.766666666
2017-01-25 13:00:00,2062.766666666667,30236345.2
2017-01-25 14:00:00,2253.7166666666667,32340006.716666665
2017-01-25 15:00:00,2243.3166666666666,31644779.4
2017-01-25 16:00:00,2569.0333333333333,33903282.016666666
2017-01-25 17:00:00,1945.55,29343181.0
2017-01-25 18:00:00,1852.6833333333334,28532535.0
2017-01-25 19:00:00,1731.45,26305590.333333332
2017-01-25 20:00:00,2547.85,26747533.266666666
2017-01-25 21:00:00,2823.4666666666667,25448091.566666666
2017-01-25 22:00:00,2955.9333333333334,26717190.366666667
2017-01-25 23:00:00,3093.733333333333,28363304.983333334
2017-01-26 00:00:00,2814.983333333333,26727901.85
2017-01-26 01:00:00,2798.0333333333333,27503535.333333332
2017-01-26 02:00:00,3278.1666666666665,28113146.016666666
2017-01-26 03:00:00,3757.733333333333,28314157.45
2017-01-26 04:00:00,3563.116666666667,26700368.7
2017-01-26 05:00:00,2989.483333333333,27764620.666666668
2017-01-26 06:00:00,2474.4333333333334,26351431.233333334
2017-01-26 07:00:00,2189.9,25142530.633333333
2017-01-26 08:00:00,2177.733333333333,25066800.966666665
2017-01-26 09:00:00,2094.2,23450433.133333333
2017-01-26 10:00:00,2057.266666666667,21327535.1
2017-01-26 11:00:00,3385.016666666667,20192060.1
2017-01-26 12:00:00,3778.5833333333335,20307157.233333334
2017-01-26 13:00:00,3652.2833333333333,19722337.633333333
2017-01-26 14:00:00,3683.5666666666666,18971103.7
2017-01-26 15:00:00,3830.75,19921983.283333335
2017-01-26 16:00:00,4235.116666666667,20195419.4
2017-01-26 17:00:00,4509.15,20683651.666666668
2017-01-26 18:00:00,4322.216666666666,20949251.1
2017-01-26 19:00:00,4369.5,20493814.916666668
2017-01-26 20:00:00,4115.5,19802893.133333333
2017-01-26 21:00:00,3818.116666666667,19063452.566666666
2017-01-26 22:00:00,5185.066666666667,31205147.766666666
2017-01-26 23:00:00,5551.75,26691866.366666667
2017-01-27 00:00:00,5169.433333333333,21738674.6
2017-01-27 01:00:00,5035.833333333333,21030151.316666666
2017-01-27 02:00:00,4825.816666666667,20630757.4
2017-01-27 03:00:00,4517.933333333333,19549711.966666665
2017-01-27 04:00:00,4146.1,17723133.95
2017-01-27 05:00:00,3832.5333333333333,16697203.5
2017-01-27 06:00:00,3756.1,16683538.5
2017-01-27 07:00:00,3934.9,18058192.85
2017-01-27 08:00:00,5062.516666666666,22138766.933333334
2017-01-27 09:00:00,6029.25,30452578.866666667
2017-01-27 10:00:00,5993.483333333334,25973864.933333334
2017-01-27 11:00:00,5539.75,20935526.666666668
2017-01-27 12:00:00,5171.133333333333,19132751.133333333
2017-01-27 13:00:00,5535.116666666667,21006639.966666665
2017-01-27 14:00:00,5066.25,19277303.266666666
2017-01-27 15:00:00,5696.266666666666,25574174.3
2017-01-27 16:00:00,5442.7,25862128.433333334
2017-01-27 17:00:00,6508.033333333334,23623109.516666666
2017-01-27 18:00:00,6051.85,22266511.266666666
2017-01-27 19:00:00,5838.866666666667,21257992.833333332
2017-01-27 20:00:00,5683.966666666666,19786892.066666666
2017-01-27 21:00:00,6764.233333333334,41053827.86666667
2017-01-27 22:00:00,8305.283333333333,36389681.36666667
2017-01-27 23:00:00,7625.533333333334,33919411.43333333
2017-01-28 00:00:00,6840.416666666667,32374761.85
2017-01-28 01:00:00,5963.6,30515335.45
2017-01-28 02:00:00,5413.1,30246147.1
2017-01-28 03:00:00,4682.016666666666,29198596.0
2017-01-28 04:00:00,3994.616666666667,27578247.666666668
2017-01-28 05:00:00,3058.116666666667,25743444.9
2017-01-28 06:00:00,2491.866666666667,24456475.6
2017-01-28 07:00:00,2212.8,23632986.233333334
2017-01-28 08:00:00,2010.2833333333333,23111639.6
2017-01-28 09:00:00,1892.7333333333333,22809757.166666668
2017-01-28 10:00:00,1777.9333333333334,21799173.483333334
2017-01-28 11:00:00,3315.9666666666667,24427969.55
2017-01-28 12:00:00,4909.516666666666,25786319.066666666
2017-01-28 13:00:00,4361.733333333334,25245379.166666668
2017-01-28 14:00:00,4020.9666666666667,25306970.733333334
2017-01-28 15:00:00,3830.4166666666665,23274205.0
2017-01-28 16:00:00,3804.8,23303413.866666667
2017-01-28 17:00:00,3743.25,22981946.833333332
2017-01-28 18:00:00,3701.5833333333335,22575458.533333335
2017-01-28 19:00:00,3409.266666666667,22053524.366666667
2017-01-28 20:00:00,3292.05,22992851.466666665
2017-01-28 21:00:00,4090.7166666666667,24375043.0
2017-01-28 22:00:00,7518.0,30948594.866666667
2017-01-28 23:00:00,7518.633333333333,30779216.9
2017-01-29 00:00:00,6860.866666666667,28025601.433333334
2017-01-29 01:00:00,6624.3,25290711.2
2017-01-29 02:00:00,6563.566666666667,23773726.8
2017-01-29 03:00:00,5730.4,20223746.4
2017-01-29 04:00:00,5555.6,19834633.2
2017-01-29 05:00:00,5450.9,19589128.533333335
2017-01-29 06:00:00,5288.633333333333,19349247.066666666
2017-01-29 07:00:00,5253.416666666667,19350797.866666667
2017-01-29 08:00:00,5536.883333333333,20773537.466666665
2017-01-29 09:00:00,5776.15,22206317.066666666
2017-01-29 10:00:00,5351.516666666666,19232429.466666665
2017-01-29 11:00:00,6274.8,23076941.733333334
2017-01-29 12:00:00,6324.833333333333,23277552.833333332
2017-01-29 13:00:00,5979.516666666666,22345010.566666666
2017-01-29 14:00:00,6082.933333333333,25114561.1
2017-01-29 15:00:00,5614.966666666666,22684297.333333332
2017-01-29 16:00:00,3591.0,16665152.266666668
2017-01-29 17:00:00,2133.7,11710161.733333332
2017-01-29 18:00:00,2902.65,10444222.9
2017-01-29 19:00:00,2465.8166666666666,10713183.433333334
2017-01-29 20:00:00,1991.6,8281914.516666667
2017-01-29 21:00:00,1423.5833333333333,6142951.066666666
2017-01-29 22:00:00,1231.4833333333333,6206524.266666667
2017-01-29 23:00:00,1448.8833333333334,10110212.333333334
2017-01-30 00:00:00,1558.3166666666666,8942640.4
2017-01-30 01:00:00,1658.8166666666666,8466775.333333334
2017-01-30 02:00:00,1824.8666666666666,8766954.0
2017-01-30 03:00:00,1485.7333333333333,6635000.8
2017-01-30 04:00:00,1048.6166666666666,4723841.2
2017-01-30 05:00:00,926.85,4155701.8666666667
2017-01-30 06:00:00,793.15,3640874.1333333333
2017-01-30 07:00:00,813.7,3633346.6666666665
2017-01-30 08:00:00,850.8166666666667,3722106.1333333333
2017-01-30 09:00:00,954.5,4459047.4
2017-01-30 10:00:00,1718.3166666666666,8444022.866666667
2017-01-30 11:00:00,2697.5,9791208.133333333
2017-01-30 12:00:00,2876.9166666666665,9626572.0
2017-01-30 13:00:00,3221.05,16112461.733333332
2017-01-30 14:00:00,3486.1833333333334,16998649.733333334
2017-01-30 15:00:00,4121.383333333333,21003599.733333334
2017-01-30 16:00:00,4049.7,20501907.533333335
2017-01-30 17:00:00,4397.116666666667,18863029.0
2017-01-30 18:00:00,3642.866666666667,15214948.2
2017-01-30 19:00:00,3314.866666666667,14848387.0
2017-01-30 20:00:00,3244.15,14986225.066666666
2017-01-30 21:00:00,3629.35,16247175.666666666
2017-01-30 22:00:00,3807.9333333333334,16724166.733333332
2017-01-30 23:00:00,5084.233333333334,17710256.8
2017-01-31 00:00:00,5785.4,17507494.266666666
2017-01-31 01:00:00,4737.3,15988317.333333334
2017-01-31 02:00:00,4676.05,15658910.933333334
2017-01-31 03:00:00,3832.35,14207322.666666666
2017-01-31 04:00:00,2556.05,12044859.466666667
2017-01-31 05:00:00,1960.2333333333333,8342505.0
2017-01-31 06:00:00,1842.5166666666667,7928878.4
2017-01-31 07:00:00,1742.5166666666667,7577580.933333334
2017-01-31 08:00:00,1831.7333333333333,7418108.8
2017-01-31 09:00:00,1825.85,7707231.333333333
2017-01-31 10:00:00,1892.9,7898671.4
2017-01-31 11:00:00,1709.6333333333334,7786887.533333333
2017-01-31 12:00:00,1842.2833333333333,8414839.6
2017-01-31 13:00:00,1686.1,7827698.666666667
2017-01-31 14:00:00,2218.55,11551713.433333334
2017-01-31 15:00:00,2660.9166666666665,15490933.133333333
2017-01-31 16:00:00,2251.35,14405146.466666667
2017-01-31 17:00:00,2615.2166666666667,16943561.466666665
2017-01-31 18:00:00,7109.55,24611650.933333334
2017-01-31 19:00:00,2387.016666666667,14702448.8
2017-01-31 20:00:00,2351.383333333333,14306663.466666667
2017-01-31 21:00:00,3193.2,15008624.933333334
2017-01-31 22:00:00,4754.216666666666,16517126.8
2017-01-31 23:00:00,6600.233333333334,21379599.733333334
2017-02-01 00:00:00,5994.916666666667,20389522.266666666
2017-02-01 01:00:00,4809.383333333333,18779221.066666666
2017-02-01 02:00:00,4137.633333333333,17690849.733333334
2017-02-01 03:00:00,3779.633333333333,17065516.933333334
2017-02-01 04:00:00,3523.266666666667,16686136.666666666
2017-02-01 05:00:00,3435.25,16552708.933333334
2017-02-01 06:00:00,3423.35,16503187.4
2017-02-01 07:00:00,3569.233333333333,17452237.133333333
2017-02-01 08:00:00,3869.0833333333335,19669048.266666666
2017-02-01 09:00:00,4452.05,20465324.733333334
2017-02-01 10:00:00,5092.416666666667,21281554.333333332
2017-02-01 11:00:00,5134.85,20578863.366666667
2017-02-01 12:00:00,5194.283333333334,20456085.266666666
2017-02-01 13:00:00,4631.7,19090599.8
2017-02-01 14:00:00,4245.65,18382594.2
2017-02-01 15:00:00,6037.116666666667,28918501.6
2017-02-01 16:00:00,7955.733333333334,31085740.8
2017-02-01 17:00:00,8853.316666666668,29023738.4
2017-02-01 18:00:00,7980.75,25097324.6
2017-02-01 19:00:00,6605.55,21514190.533333335
2017-02-01 20:00:00,6131.383333333333,19916927.3
2017-02-01 21:00:00,6836.9,21356872.633333333
2017-02-01 22:00:00,7140.433333333333,20247694.883333333
2017-02-01 23:00:00,7136.466666666666,20709012.266666666
2017-02-02 00:00:00,6492.566666666667,18887866.6
2017-02-02 01:00:00,5970.5,20162685.6
2017-02-02 02:00:00,6087.016666666666,22637724.533333335
2017-02-02 03:00:00,5707.366666666667,21907151.733333334
2017-02-02 04:00:00,5632.55,21612594.933333334
2017-02-02 05:00:00,5602.45,21445536.8
2017-02-02 06:00:00,5516.533333333334,20698156.266666666
2017-02-02 07:00:00,5544.433333333333,21073617.066666666
2017-02-02 08:00:00,4624.116666666667,18006663.266666666
2017-02-02 09:00:00,4467.6,16764073.066666666
2017-02-02 10:00:00,4804.733333333334,16919352.866666667
2017-02-02 11:00:00,4798.116666666667,15870803.0
2017-02-02 12:00:00,3444.6833333333334,12512601.766666668
2017-02-02 13:00:00,3220.35,11641284.866666667
2017-02-02 14:00:00,9966.333333333334,25016013.6
2017-02-02 15:00:00,10009.983333333334,25554184.0
2017-02-02 16:00:00,8392.933333333332,22075473.733333334
2017-02-02 17:00:00,7943.816666666667,20646865.866666667
2017-02-02 18:00:00,8121.166666666667,22825243.733333334
2017-02-02 19:00:00,7959.0,23085418.933333334
2017-02-02 20:00:00,7671.3,22567544.933333334
2017-02-02 21:00:00,8030.033333333334,23440676.933333334
2017-02-02 22:00:00,8319.033333333333,25226851.2
2017-02-02 23:00:00,8776.666666666666,31604503.2
2017-02-03 00:00:00,8661.666666666666,31219355.466666665
2017-02-03 01:00:00,8590.233333333334,30757007.466666665
2017-02-03 02:00:00,8480.066666666668,30260756.266666666
2017-02-03 03:00:00,8354.55,29272297.733333334
2017-02-03 04:00:00,7579.866666666667,26882703.066666666
2017-02-03 05:00:00,5576.416666666667,22045471.466666665
2017-02-03 06:00:00,3379.7833333333333,17713950.933333334
2017-02-03 07:00:00,2559.266666666667,18228566.133333333
2017-02-03 08:00:00,2715.2833333333333,19190198.666666668
2017-02-03 09:00:00,2663.733333333333,18531884.533333335
2017-02-03 10:00:00,2924.4166666666665,18999401.333333332
2017-02-03 11:00:00,2934.4166666666665,18382901.733333334
2017-02-03 12:00:00,2681.983333333333,17106825.733333334
2017-02-03 13:00:00,2704.0333333333333,20636761.6
2017-02-03 14:00:00,2696.7,21058021.6
2017-02-03 15:00:00,2630.733333333333,20431455.066666666
2017-02-03 16:00:00,2649.5,19259458.733333334
2017-02-03 17:00:00,3030.45,18990162.166666668
2017-02-03 18:00:00,2706.4,16553046.166666666
2017-02-03 19:00:00,2699.35,16901627.333333332
2017-02-03 20:00:00,2721.4,17568548.733333334
2017-02-03 21:00:00,2694.483333333333,17855692.1
2017-02-03 22:00:00,2375.7833333333333,16431108.433333334
2017-02-03 23:00:00,2194.3,15613219.383333333
2017-02-04 00:00:00,6431.666666666667,23767997.816666666
2017-02-04 01:00:00,10748.55,32108846.1
2017-02-04 02:00:00,4976.666666666667,20074843.333333332
2017-02-04 03:00:00,3042.15,15792408.0
2017-02-04 04:00:00,1946.8833333333334,13115594.533333333
2017-02-04 05:00:00,1685.5166666666667,11960814.666666666
2017-02-04 06:00:00,1603.1166666666666,10994619.466666667
2017-02-04 07:00:00,1892.85,12794697.866666667
2017-02-04 08:00:00,1964.8333333333333,13028934.666666666
2017-02-04 09:00:00,1916.35,12530383.2
2017-02-04 10:00:00,1936.7166666666667,12545721.866666667
2017-02-04 11:00:00,1978.8666666666666,12798944.933333334
2017-02-04 12:00:00,2117.4333333333334,12558192.666666666
2017-02-04 13:00:00,2283.15,12537666.933333334
2017-02-04 14:00:00,2685.3,13105428.266666668
2017-02-04 15:00:00,2571.5666666666666,12720769.2
2017-02-04 16:00:00,3425.266666666667,17581756.266666666
2017-02-04 17:00:00,3637.9666666666667,21740724.266666666
2017-02-04 18:00:00,3575.4,21261951.466666665
2017-02-04 19:00:00,3390.383333333333,20021658.6
2017-02-04 20:00:00,2748.883333333333,16301204.2
2017-02-04 21:00:00,2417.7166666666667,13519942.0
2017-02-04 22:00:00,2328.9333333333334,12305512.666666666
2017-02-04 23:00:00,2299.4666666666667,11966475.466666667
2017-02-05 00:00:00,2250.883333333333,11950244.933333334
2017-02-05 01:00:00,2309.5,12512767.466666667
2017-02-05 02:00:00,1935.0333333333333,10706558.133333333
2017-02-05 03:00:00,1516.6833333333334,7753663.733333333
2017-02-05 04:00:00,1367.7,6772488.4
2017-02-05 05:00:00,1279.75,6166452.0
2017-02-05 06:00:00,1227.2833333333333,5824439.2
2017-02-05 07:00:00,1202.8333333333333,5581039.2
2017-02-05 08:00:00,1186.6833333333334,5422485.6
2017-02-05 09:00:00,1184.2833333333333,5387503.733333333
2017-02-05 10:00:00,1256.2833333333333,5919256.4
2017-02-05 11:00:00,1189.5,6122412.666666667
2017-02-05 12:00:00,1097.1833333333334,4854063.466666667
2017-02-05 13:00:00,1160.5166666666667,5741356.483333333
2017-02-05 14:00:00,1148.4,4760467.566666666
2017-02-05 15:00:00,1879.6333333333334,8368007.183333334
2017-02-05 16:00:00,2859.0833333333335,11617752.25
2017-02-05 17:00:00,3183.1,15063429.066666666
2017-02-05 18:00:00,2933.5,11112279.533333333
2017-02-05 19:00:00,2819.2833333333333,10428657.8
2017-02-05 20:00:00,2876.616666666667,11218804.9
2017-02-05 21:00:00,2845.116666666667,10996080.0
2017-02-05 22:00:00,2782.133333333333,10242472.8
2017-02-05 23:00:00,2715.8,10024913.333333334
2017-02-06 00:00:00,2551.4166666666665,9580836.533333333
2017-02-06 01:00:00,2490.883333333333,9317960.133333333
2017-02-06 02:00:00,1758.8166666666666,7782540.0
2017-02-06 03:00:00,1206.95,4623681.066666666
2017-02-06 04:00:00,990.4333333333333,3380780.8
2017-02-06 05:00:00,936.8333333333334,3145387.7333333334
2017-02-06 06:00:00,925.1666666666666,3101149.8666666667
2017-02-06 07:00:00,928.0833333333334,3117841.066666667
2017-02-06 08:00:00,929.9833333333333,3119878.4
2017-02-06 09:00:00,943.4666666666667,3233478.2666666666
2017-02-06 10:00:00,3541.3166666666666,26391446.033333335
2017-02-06 11:00:00,4539.966666666666,31299997.916666668
2017-02-06 12:00:00,4133.55,21285620.75
2017-02-06 13:00:00,3157.133333333333,17352779.8
2017-02-06 14:00:00,3276.8333333333335,20073452.866666667
2017-02-06 15:00:00,14162.366666666667,41980002.56666667
2017-02-06 16:00:00,24802.966666666667,64240344.6
2017-02-06 17:00:00,25436.283333333333,65868764.0
2017-02-06 18:00:00,22888.95,60240361.7
2017-02-06 19:00:00,11590.75,36668502.766666666
2017-02-06 20:00:00,5714.716666666666,24093582.733333334
2017-02-06 21:00:00,3997.75,22379039.933333334
2017-02-06 22:00:00,2895.383333333333,18662260.933333334
2017-02-06 23:00:00,2029.8,14546853.066666666
2017-02-07 00:00:00,1570.55,11394648.266666668
2017-02-07 01:00:00,1614.4333333333334,11740249.8
2017-02-07 02:00:00,1892.1666666666667,13739242.4
2017-02-07 03:00:00,1795.3833333333334,13169956.866666667
2017-02-07 04:00:00,1599.0,11611113.666666666
2017-02-07 05:00:00,1563.1,9204214.933333334
2017-02-07 06:00:00,1532.6833333333334,8493471.2
2017-02-07 07:00:00,1514.7333333333333,8376097.333333333
2017-02-07 08:00:00,1524.1833333333334,8194065.466666667
2017-02-07 09:00:00,1568.9,8542385.966666667
2017-02-07 10:00:00,4632.6,25787874.6
2017-02-07 11:00:00,5754.35,32494927.566666666
2017-02-07 12:00:00,3208.0833333333335,17194595.233333334
2017-02-07 13:00:00,2960.0,14904074.8
2017-02-07 14:00:00,3176.9333333333334,17002874.516666666
2017-02-07 15:00:00,3414.366666666667,20796902.8
2017-02-07 16:00:00,3904.8166666666666,22029104.4
2017-02-07 17:00:00,4053.383333333333,20801610.733333334
2017-02-07 18:00:00,3305.8,13895185.466666667
2017-02-07 19:00:00,2893.266666666667,12199440.866666667
2017-02-07 20:00:00,2464.6833333333334,12353505.1
2017-02-07 21:00:00,2363.4333333333334,12165720.666666666
2017-02-07 22:00:00,2299.2833333333333,11069170.6
2017-02-07 23:00:00,2749.8333333333335,13382972.933333334
2017-02-08 00:00:00,3006.05,14745835.266666668
2017-02-08 01:00:00,3946.6,16734567.6
2017-02-08 02:00:00,3880.65,19583630.466666665
2017-02-08 03:00:00,3694.5833333333335,22862103.5
2017-02-08 04:00:00,3277.883333333333,18429685.6
2017-02-08 05:00:00,2770.366666666667,16198052.8
2017-02-08 06:00:00,2570.0,15723901.6
2017-02-08 07:00:00,2652.95,16059734.533333333
2017-02-08 08:00:00,2772.016666666667,16352446.0
2017-02-08 09:00:00,2965.0333333333333,17156804.466666665
2017-02-08 10:00:00,3609.3333333333335,19331535.333333332
2017-02-08 11:00:00,3641.766666666667,18678660.866666667
2017-02-08 12:00:00,3469.866666666667,17390752.933333334
2017-02-08 13:00:00,3864.5833333333335,15358308.466666667
2017-02-08 14:00:00,5588.033333333334,19417089.066666666
2017-02-08 15:00:00,4961.1,29657490.433333334
2017-02-08 16:00:00,6497.133333333333,28065015.45
2017-02-08 17:00:00,9602.8,34968873.1
2017-02-08 18:00:00,5428.466666666666,24779655.65
2017-02-08 19:00:00,7644.816666666667,36946264.05
2017-02-08 20:00:00,7163.516666666666,35931077.483333334
2017-02-08 21:00:00,6584.783333333334,31734987.733333334
2017-02-08 22:00:00,6221.433333333333,31060672.533333335
2017-02-08 23:00:00,6526.1,29734078.133333333
2017-02-09 00:00:00,6349.416666666667,28936682.666666668
2017-02-09 01:00:00,6049.75,28031572.8
2017-02-09 02:00:00,5873.8,27513673.333333332
2017-02-09 03:00:00,5726.733333333334,26841739.866666667
2017-02-09 04:00:00,5496.366666666667,25978530.266666666
2017-02-09 05:00:00,5292.783333333334,25226636.266666666
2017-02-09 06:00:00,5172.666666666667,24635055.466666665
2017-02-09 07:00:00,5439.333333333333,24302607.0
2017-02-09 08:00:00,4978.666666666667,21988707.433333334
2017-02-09 09:00:00,4667.883333333333,20348690.066666666
2017-02-09 10:00:00,4816.416666666667,21906579.833333332
2017-02-09 11:00:00,4820.833333333333,22427832.166666668
2017-02-09 12:00:00,5116.7,22945469.6
2017-02-09 13:00:00,5206.566666666667,24994066.533333335
2017-02-09 14:00:00,5840.733333333334,27485844.833333332
2017-02-09 15:00:00,5266.833333333333,27612174.8
2017-02-09 16:00:00,5372.116666666667,28008844.933333334
2017-02-09 17:00:00,5273.833333333333,27442696.233333334
2017-02-09 18:00:00,6348.766666666666,27339048.266666666
2017-02-09 19:00:00,5543.016666666666,28084635.366666667
2017-02-09 20:00:00,6004.683333333333,28161111.3
2017-02-09 21:00:00,5245.116666666667,42474032.7
2017-02-09 22:00:00,6355.25,95699586.8
2017-02-09 23:00:00,7593.066666666667,96388132.06666666
2017-02-10 00:00:00,9544.5,98576392.66666667
2017-02-10 01:00:00,10387.366666666667,99663388.8
2017-02-10 02:00:00,8346.433333333332,91897260.0
2017-02-10 03:00:00,7195.416666666667,84289760.4
2017-02-10 04:00:00,5937.2,76592581.0
2017-02-10 05:00:00,4646.883333333333,53772990.53333333
2017-02-10 06:00:00,3574.6666666666665,24349092.066666666
2017-02-10 07:00:00,3301.6833333333334,19953451.4
2017-02-10 08:00:00,3385.616666666667,18704767.733333334
2017-02-10 09:00:00,3819.4,20735907.85
2017-02-10 10:00:00,3780.0666666666666,20562189.516666666
2017-02-10 11:00:00,3765.116666666667,21156675.333333332
2017-02-10 12:00:00,5303.816666666667,25699068.933333334
2017-02-10 13:00:00,6403.316666666667,27730847.6
2017-02-10 14:00:00,6101.516666666666,34264385.266666666
2017-02-10 15:00:00,5825.633333333333,33165855.8
2017-02-10 16:00:00,5980.25,33863173.25
2017-02-10 17:00:00,7675.383333333333,35823111.13333333
2017-02-10 18:00:00,14118.033333333333,41264422.016666666
2017-02-10 19:00:00,10496.366666666667,35686844.516666666
2017-02-10 20:00:00,8171.266666666666,29013538.333333332
2017-02-10 21:00:00,6205.983333333334,23214159.8
2017-02-10 22:00:00,5206.566666666667,22404893.3
2017-02-10 23:00:00,5347.566666666667,24217474.15
2017-02-11 00:00:00,5371.4,24103221.4
2017-02-11 01:00:00,5211.366666666667,23979144.466666665
2017-02-11 02:00:00,5115.616666666667,24291902.6
2017-02-11 03:00:00,4997.85,23969297.6
2017-02-11 04:00:00,5039.45,24138613.2
2017-02-11 05:00:00,4983.133333333333,23764822.35
2017-02-11 06:00:00,5025.983333333334,25775113.983333334
2017-02-11 07:00:00,4863.316666666667,25193272.4
2017-02-11 08:00:00,7994.833333333333,26880278.933333334
2017-02-11 09:00:00,9674.083333333334,28208214.266666666
2017-02-11 10:00:00,6339.166666666667,27791148.866666667
2017-02-11 11:00:00,5621.566666666667,25974904.8
2017-02-11 12:00:00,7033.0,29043102.483333334
2017-02-11 13:00:00,7827.033333333334,30366358.1
2017-02-11 14:00:00,7064.783333333334,33775603.13333333
2017-02-11 15:00:00,7065.966666666666,39445425.766666666
2017-02-11 16:00:00,5837.566666666667,32462324.466666665
2017-02-11 17:00:00,5039.2,29897305.5
2017-02-11 18:00:00,4493.633333333333,27622701.966666665
2017-02-11 19:00:00,4446.733333333334,29482493.916666668
2017-02-11 20:00:00,4592.683333333333,32327699.666666668
2017-02-11 21:00:00,4379.933333333333,28001047.6
2017-02-11 22:00:00,4220.15,25448989.466666665
2017-02-11 23:00:00,4160.633333333333,24495496.266666666
2017-02-12 00:00:00,4533.583333333333,26815532.666666668
2017-02-12 01:00:00,4885.416666666667,28679991.2
2017-02-12 02:00:00,4939.083333333333,28861269.2
2017-02-12 03:00:00,4755.666666666667,27870887.466666665
2017-02-12 04:00:00,4532.7,26922510.466666665
2017-02-12 05:00:00,4397.45,25949288.666666668
2017-02-12 06:00:00,4316.383333333333,25379082.666666668
2017-02-12 07:00:00,4137.983333333334,24372767.066666666
2017-02-12 08:00:00,3840.8,22844337.733333334
2017-02-12 09:00:00,3722.95,21847856.7
2017-02-12 10:00:00,3541.9666666666667,19948240.266666666
2017-02-12 11:00:00,3215.85,16883920.966666665
2017-02-12 12:00:00,3103.55,16541923.866666667
2017-02-12 13:00:00,3359.2,18013730.8
2017-02-12 14:00:00,3130.233333333333,15714212.4
2017-02-12 15:00:00,3089.75,15420607.233333332
2017-02-12 16:00:00,3311.6666666666665,16607195.066666666
2017-02-12 17:00:00,3160.7833333333333,15327095.866666667
2017-02-12 18:00:00,3232.4166666666665,15026358.933333334
2017-02-12 19:00:00,3334.55,15850241.6
2017-02-12 20:00:00,3381.15,16975715.466666665
2017-02-12 21:00:00,3277.9333333333334,15946388.733333332
2017-02-12 22:00:00,2942.633333333333,13834377.916666666
2017-02-12 23:00:00,2838.766666666667,13943253.683333334
2017-02-13 00:00:00,2656.616666666667,12149975.1
2017-02-13 01:00:00,2489.65,11373465.933333334
2017-02-13 02:00:00,2463.1666666666665,11373482.0
2017-02-13 03:00:00,2628.633333333333,12927983.2
2017-02-13 04:00:00,2577.2166666666667,12561878.933333334
2017-02-13 05:00:00,2342.9,10754999.733333332
2017-02-13 06:00:00,2279.4666666666667,10302711.2
2017-02-13 07:00:00,2286.75,10311707.466666667
2017-02-13 08:00:00,2401.3333333333335,11146966.8
2017-02-13 09:00:00,2707.616666666667,13272558.166666666
2017-02-13 10:00:00,3074.3333333333335,13670719.133333333
2017-02-13 11:00:00,3233.266666666667,14102080.566666666
2017-02-13 12:00:00,3539.116666666667,15065337.5
2017-02-13 13:00:00,6122.066666666667,18179397.4
2017-02-13 14:00:00,6802.233333333334,21708532.266666666
2017-02-13 15:00:00,6663.933333333333,22873212.366666667
2017-02-13 16:00:00,5804.466666666666,20053092.366666667
2017-02-13 17:00:00,10591.633333333333,30355487.516666666
2017-02-13 18:00:00,5773.266666666666,54554474.95
2017-02-13 19:00:00,5763.4,71489393.68333334
2017-02-13 20:00:00,5774.533333333334,72487562.46666667
2017-02-13 21:00:00,5136.033333333334,71603976.23333333
2017-02-13 22:00:00,4856.916666666667,72636151.6
2017-02-13 23:00:00,4744.166666666667,70936186.66666667
2017-02-14 00:00:00,5086.05,71391869.8
2017-02-14 01:00:00,4908.183333333333,70083471.73333333
2017-02-14 02:00:00,4741.933333333333,68779955.06666666
2017-02-14 03:00:00,4589.916666666667,66759053.733333334
2017-02-14 04:00:00,4403.5,64818061.4
2017-02-14 05:00:00,4224.5,63918957.733333334
2017-02-14 06:00:00,4960.666666666667,64075499.06666667
2017-02-14 07:00:00,3821.3,56046961.733333334
2017-02-14 08:00:00,3578.266666666667,43212168.13333333
2017-02-14 09:00:00,3428.5333333333333,33191208.8
2017-02-14 10:00:00,3279.5333333333333,27534880.933333334
2017-02-14 11:00:00,3231.516666666667,24979891.733333334
2017-02-14 12:00:00,3120.233333333333,24031998.6
2017-02-14 13:00:00,3309.1666666666665,19869373.35
2017-02-14 14:00:00,3841.516666666667,27310397.466666665
2017-02-14 15:00:00,3645.0833333333335,25651737.2
2017-02-14 16:00:00,3526.733333333333,24216024.266666666
2017-02-14 17:00:00,3628.2,24397816.666666668
2017-02-14 18:00:00,3514.2166666666667,21285134.133333333
2017-02-14 19:00:00,3331.2,12257845.4
2017-02-14 20:00:00,3217.95,10751471.066666666
2017-02-14 21:00:00,3267.383333333333,10277010.066666666
2017-02-14 22:00:00,3178.5666666666666,10806835.0
2017-02-14 23:00:00,3193.516666666667,10060981.45
2017-02-15 00:00:00,2599.8166666666666,8251398.116666666
2017-02-15 01:00:00,2420.6,7490824.8
2017-02-15 02:00:00,2368.1833333333334,7197621.866666666
2017-02-15 03:00:00,2368.25,7144676.4
2017-02-15 04:00:00,2746.016666666667,8803205.583333334
2017-02-15 05:00:00,2860.116666666667,9011916.266666668
2017-02-15 06:00:00,2837.633333333333,9146070.866666667
2017-02-15 07:00:00,3197.15,12221752.2
2017-02-15 08:00:00,3122.8333333333335,11826926.366666667
2017-02-15 09:00:00,3336.6666666666665,13206016.666666666
2017-02-15 10:00:00,2900.4333333333334,11104258.266666668
2017-02-15 11:00:00,2577.7,8334809.333333333
2017-02-15 12:00:00,3036.1833333333334,8161780.7
2017-02-15 13:00:00,5238.433333333333,13828225.4
2017-02-15 14:00:00,4885.133333333333,14392240.883333333
2017-02-15 15:00:00,4982.166666666667,16479282.666666666
2017-02-15 16:00:00,5509.333333333333,20513013.516666666
2017-02-15 17:00:00,6924.166666666667,21727154.55
2017-02-15 18:00:00,17073.333333333332,46097313.06666667
2017-02-15 19:00:00,6893.633333333333,28949329.733333334
2017-02-15 20:00:00,7429.666666666667,29810107.666666668
2017-02-15 21:00:00,6885.133333333333,27950023.333333332
2017-02-15 22:00:00,6700.183333333333,27038707.183333334
2017-02-15 23:00:00,6482.45,24864757.833333332
2017-02-16 00:00:00,6207.333333333333,21120260.7
2017-02-16 01:00:00,6259.416666666667,20225027.066666666
2017-02-16 02:00:00,6059.583333333333,18862986.466666665
2017-02-16 03:00:00,5551.25,16042890.8
2017-02-16 04:00:00,5251.233333333334,14990781.733333332
2017-02-16 05:00:00,4915.366666666667,13813918.4
2017-02-16 06:00:00,4786.716666666666,13458090.533333333
2017-02-16 07:00:00,4628.633333333333,12968977.2
2017-02-16 08:00:00,4635.616666666667,13179549.066666666
2017-02-16 09:00:00,4765.766666666666,17337849.933333334
2017-02-16 10:00:00,5052.616666666667,25330988.433333334
2017-02-16 11:00:00,5105.266666666666,27645883.8
2017-02-16 12:00:00,5749.816666666667,31339066.933333334
2017-02-16 13:00:00,5845.083333333333,32045733.766666666
2017-02-16 14:00:00,8026.85,35659285.266666666
2017-02-16 15:00:00,9577.633333333333,36847662.766666666
2017-02-16 16:00:00,8258.7,33357446.466666665
2017-02-16 17:00:00,7656.083333333333,28984054.266666666
2017-02-16 18:00:00,8182.216666666666,27569106.333333332
2017-02-16 19:00:00,7679.516666666666,26986493.866666667
2017-02-16 20:00:00,7328.983333333334,26626342.8
2017-02-16 21:00:00,7367.566666666667,26672568.933333334
2017-02-16 22:00:00,10510.9,33150431.066666666
2017-02-16 23:00:00,8107.316666666667,35091259.266666666
2017-02-17 00:00:00,6783.566666666667,32040152.166666668
2017-02-17 01:00:00,7145.066666666667,32831352.166666668
2017-02-17 02:00:00,6267.45,30030430.266666666
2017-02-17 03:00:00,5801.9,28880460.0
2017-02-17 04:00:00,5549.833333333333,28028428.266666666
2017-02-17 05:00:00,6214.283333333334,29970316.933333334
2017-02-17 06:00:00,5847.833333333333,29201594.8
2017-02-17 07:00:00,5654.333333333333,28538476.933333334
2017-02-17 08:00:00,5506.75,27924636.666666668
2017-02-17 09:00:00,5531.333333333333,27898179.033333335
2017-02-17 10:00:00,6481.35,30915386.5
2017-02-17 11:00:00,6404.166666666667,31127683.4
2017-02-17 12:00:00,7008.483333333334,30502224.633333333
2017-02-17 13:00:00,10672.916666666666,39210483.45
2017-02-17 14:00:00,35647.96666666667,87404137.38333334
2017-02-17 15:00:00,41270.13333333333,93836047.21666667
2017-02-17 16:00:00,37148.833333333336,89281310.45
2017-02-17 17:00:00,17009.8,61147298.8
2017-02-17 18:00:00,6838.75,30563781.466666665
2017-02-17 19:00:00,6129.633333333333,20538889.7
2017-02-17 20:00:00,5888.35,19974199.916666668
2017-02-17 21:00:00,5857.1,21008728.733333334
2017-02-17 22:00:00,5856.5,20931388.933333334
2017-02-17 23:00:00,5967.7,21964829.066666666
2017-02-18 00:00:00,5840.733333333334,19627406.266666666
2017-02-18 01:00:00,5811.883333333333,19277272.666666668
2017-02-18 02:00:00,5666.733333333334,18045651.2
2017-02-18 03:00:00,5581.45,17789280.666666668
2017-02-18 04:00:00,5592.433333333333,18043080.933333334
2017-02-18 05:00:00,5539.65,17510511.733333334
2017-02-18 06:00:00,5403.833333333333,16525284.266666668
2017-02-18 07:00:00,5652.583333333333,17367266.0
2017-02-18 08:00:00,5610.283333333334,16624172.133333333
2017-02-18 09:00:00,12466.166666666666,24141747.333333332
2017-02-18 10:00:00,12910.5,24584511.183333334
2017-02-18 11:00:00,6696.233333333334,19423158.933333334
2017-02-18 12:00:00,5196.75,15947443.266666668
2017-02-18 13:00:00,5106.65,15236403.466666667
2017-02-18 14:00:00,4992.95,14807184.066666666
2017-02-18 15:00:00,5018.766666666666,15252193.283333333
2017-02-18 16:00:00,5297.466666666666,39540926.5
2017-02-18 17:00:00,5318.533333333334,46521145.86666667
2017-02-18 18:00:00,5228.4,45092997.5
2017-02-18 19:00:00,5383.466666666666,44788734.63333333
2017-02-18 20:00:00,6113.2,47739846.9
2017-02-18 21:00:00,6426.85,50594321.733333334
2017-02-18 22:00:00,6410.816666666667,48810447.833333336
2017-02-18 23:00:00,6305.6,48226224.666666664
2017-02-19 00:00:00,6078.716666666666,47348914.53333333
2017-02-19 01:00:00,6147.116666666667,47779796.95
2017-02-19 02:00:00,5898.0,47050191.28333333
2017-02-19 03:00:00,5708.416666666667,45757065.68333333
2017-02-19 04:00:00,5635.316666666667,45462907.86666667
2017-02-19 05:00:00,5573.383333333333,45494573.2
2017-02-19 06:00:00,5548.283333333334,45202557.46666667
2017-02-19 07:00:00,5497.55,44649951.733333334
2017-02-19 08:00:00,4922.416666666667,42183156.8
2017-02-19 09:00:00,4804.4,41064106.8
2017-02-19 10:00:00,5154.883333333333,41035919.2
2017-02-19 11:00:00,6822.283333333334,42328054.13333333
2017-02-19 12:00:00,6755.883333333333,41986489.333333336
2017-02-19 13:00:00,6859.283333333334,46726054.13333333
2017-02-19 14:00:00,6934.866666666667,53216802.4
2017-02-19 15:00:00,5880.95,50712023.06666667
2017-02-19 16:00:00,5187.583333333333,50283080.8
2017-02-19 17:00:00,5291.0,49151787.06666667
2017-02-19 18:00:00,4714.35,47463356.266666666
2017-02-19 19:00:00,6968.666666666667,49086323.6
2017-02-19 20:00:00,5250.566666666667,47042859.06666667
2017-02-19 21:00:00,5203.483333333334,47197626.93333333
2017-02-19 22:00:00,4713.3,46248498.666666664
2017-02-19 23:00:00,4194.45,45098322.4
2017-02-20 00:00:00,3976.55,43358728.13333333
2017-02-20 01:00:00,4048.8333333333335,43228726.93333333
2017-02-20 02:00:00,3928.733333333333,43076633.06666667
2017-02-20 03:00:00,3891.55,43777601.06666667
2017-02-20 04:00:00,3761.3333333333335,43238812.4
2017-02-20 05:00:00,3658.7833333333333,42752469.46666667
2017-02-20 06:00:00,3599.0666666666666,42164694.0
2017-02-20 07:00:00,4139.25,43549673.666666664
2017-02-20 08:00:00,4164.8,42783982.68333333
2017-02-20 09:00:00,5671.0,45856130.666666664
2017-02-20 10:00:00,5943.133333333333,49959598.233333334
2017-02-20 11:00:00,7072.25,66442080.36666667
2017-02-20 12:00:00,7006.616666666667,67622920.56666666
2017-02-20 13:00:00,5232.05,61871937.333333336
2017-02-20 14:00:00,4635.916666666667,58874982.2
2017-02-20 15:00:00,5422.65,60475894.03333333
2017-02-20 16:00:00,8443.533333333333,66797769.8
2017-02-20 17:00:00,7655.916666666667,60156732.2
2017-02-20 18:00:00,7909.3,59830992.5
2017-02-20 19:00:00,7779.533333333334,58196971.46666667
2017-02-20 20:00:00,6930.933333333333,54567276.13333333
2017-02-20 21:00:00,6301.616666666667,52649813.96666667
2017-02-20 22:00:00,5773.533333333334,49564279.68333333
2017-02-20 23:00:00,5324.35,47132073.05
2017-02-21 00:00:00,5014.966666666666,44837689.766666666
2017-02-21 01:00:00,4646.683333333333,42903850.35
2017-02-21 02:00:00,4055.016666666667,39329029.6
2017-02-21 03:00:00,3894.4333333333334,36999682.93333333
2017-02-21 04:00:00,3789.7833333333333,35745211.8
2017-02-21 05:00:00,3674.9666666666667,34444543.53333333
2017-02-21 06:00:00,3576.1833333333334,33533189.6
2017-02-21 07:00:00,3553.616666666667,41871934.93333333
2017-02-21 08:00:00,3268.1666666666665,45776027.06666667
2017-02-21 09:00:00,3840.1833333333334,44810223.733333334
2017-02-21 10:00:00,5411.383333333333,45185310.46666667
2017-02-21 11:00:00,5165.283333333334,43777654.666666664
2017-02-21 12:00:00,5124.016666666666,44831957.46666667
2017-02-21 13:00:00,6716.533333333334,65166533.2
2017-02-21 14:00:00,7525.383333333333,74883525.56666666
2017-02-21 15:00:00,5954.716666666666,53973717.46666667
2017-02-21 16:00:00,5345.95,41453865.4
2017-02-21 17:00:00,5292.916666666667,42454254.4
2017-02-21 18:00:00,5175.283333333334,40231876.03333333
2017-02-21 19:00:00,4930.216666666666,37968855.75
2017-02-21 20:00:00,4851.6,37223854.666666664
2017-02-21 21:00:00,4825.8,37964475.666666664
2017-02-21 22:00:00,4809.683333333333,41464251.233333334
2017-02-21 23:00:00,5085.716666666666,42398666.1
2017-02-22 00:00:00,5158.566666666667,41522141.46666667
2017-02-22 01:00:00,4620.133333333333,39309116.13333333
2017-02-22 02:00:00,4438.966666666666,37451762.93333333
2017-02-22 03:00:00,4321.916666666667,35508114.333333336
2017-02-22 04:00:00,4229.283333333334,34922264.6
2017-02-22 05:00:00,4047.25,32590148.866666667
2017-02-22 06:00:00,3886.2166666666667,31368411.866666667
2017-02-22 07:00:00,3723.9166666666665,29926362.4
2017-02-22 08:00:00,4404.083333333333,30839268.1
2017-02-22 09:00:00,4074.25,30675995.866666667
2017-02-22 10:00:00,3798.2166666666667,30469713.566666666
2017-02-22 11:00:00,3873.7166666666667,29617622.616666667
2017-02-22 12:00:00,4834.983333333334,43284263.88333333
2017-02-22 13:00:00,4598.116666666667,38227786.6
2017-02-22 14:00:00,3657.05,23595454.933333334
2017-02-22 15:00:00,5712.283333333334,24486355.066666666
2017-02-22 16:00:00,8983.433333333332,30888207.633333333
2017-02-22 17:00:00,9017.383333333333,32694194.666666668
2017-02-22 18:00:00,8776.383333333333,31505432.066666666
2017-02-22 19:00:00,8167.716666666666,30495538.266666666
2017-02-22 20:00:00,6200.166666666667,29686584.8
2017-02-22 21:00:00,4948.7,33510309.933333334
2017-02-22 22:00:00,4453.383333333333,32852538.2
2017-02-22 23:00:00,4105.133333333333,31182984.266666666
2017-02-23 00:00:00,3893.1833333333334,31135762.466666665
2017-02-23 01:00:00,4181.816666666667,32913038.333333332
2017-02-23 02:00:00,4477.85,35279899.46666667
2017-02-23 03:00:00,4453.416666666667,35493720.8
2017-02-23 04:00:00,4279.016666666666,34571669.4
2017-02-23 05:00:00,3815.366666666667,32016878.733333334
2017-02-23 06:00:00,3328.766666666667,28868077.666666668
2017-02-23 07:00:00,3103.0,19327608.933333334
2017-02-23 08:00:00,2984.8166666666666,17901983.266666666
2017-02-23 09:00:00,2835.9333333333334,17583837.4
2017-02-23 10:00:00,2904.8166666666666,18107839.6
2017-02-23 11:00:00,3699.133333333333,20979094.066666666
2017-02-23 12:00:00,3741.0333333333333,20016479.466666665
2017-02-23 13:00:00,3378.4,17340574.633333333
2017-02-23 14:00:00,3560.4666666666667,18343388.6
2017-02-23 15:00:00,3609.5666666666666,14432199.433333334
2017-02-23 16:00:00,3883.266666666667,21485913.066666666
2017-02-23 17:00:00,3981.6666666666665,24703613.9
2017-02-23 18:00:00,3736.15,16697734.533333333
2017-02-23 19:00:00,3682.7,18734578.266666666
2017-02-23 20:00:00,3684.7166666666667,25621114.4
2017-02-23 21:00:00,3447.483333333333,16292894.8
2017-02-23 22:00:00,3902.4,19142154.366666667
2017-02-23 23:00:00,3653.35,16143580.8
2017-02-24 00:00:00,3270.15,12293415.133333333
2017-02-24 01:00:00,3686.616666666667,19506047.2
2017-02-24 02:00:00,3173.5333333333333,14560148.333333334
2017-02-24 03:00:00,2986.6666666666665,12340919.933333334
2017-02-24 04:00:00,2890.766666666667,11759155.066666666
2017-02-24 05:00:00,2734.6666666666665,10459939.066666666
2017-02-24 06:00:00,2666.1833333333334,9716845.4
2017-02-24 07:00:00,2550.7833333333333,8716782.933333334
2017-02-24 08:00:00,2548.983333333333,9354046.8
2017-02-24 09:00:00,3240.483333333333,11006672.933333334
2017-02-24 10:00:00,10287.816666666668,25561299.0
2017-02-24 11:00:00,10809.483333333334,26467730.933333334
2017-02-24 12:00:00,10597.833333333334,25617827.4
2017-02-24 13:00:00,10728.9,36005538.266666666
2017-02-24 14:00:00,11639.916666666666,48526665.46666667
2017-02-24 15:00:00,9384.75,27394995.533333335
2017-02-24 16:00:00,7349.966666666666,24348528.533333335
2017-02-24 17:00:00,20212.383333333335,49698360.03333333
2017-02-24 18:00:00,25682.016666666666,59976258.266666666
2017-02-24 19:00:00,25353.733333333334,58305366.5
2017-02-24 20:00:00,24985.116666666665,56482220.0
2017-02-24 21:00:00,23002.25,51404090.0
2017-02-24 22:00:00,18559.416666666668,41551337.6
2017-02-24 23:00:00,13341.6,30576638.4
2017-02-25 00:00:00,9308.25,22137620.866666667
2017-02-25 01:00:00,6403.8,15982542.933333334
2017-02-25 02:00:00,4906.95,12782784.533333333
2017-02-25 03:00:00,4129.383333333333,10774064.866666667
2017-02-25 04:00:00,3846.0,9442707.333333334
2017-02-25 05:00:00,4126.916666666667,10338990.866666667
2017-02-25 06:00:00,3640.4666666666667,8348594.6
2017-02-25 07:00:00,3409.6,7315808.466666667
2017-02-25 08:00:00,3318.1,6961923.266666667
2017-02-25 09:00:00,4894.0,9346098.466666667
2017-02-25 10:00:00,6999.2,12402122.7
2017-02-25 11:00:00,7879.0,15429601.966666667
2017-02-25 12:00:00,8369.866666666667,16777206.066666666
2017-02-25 13:00:00,8343.366666666667,20580437.6
2017-02-25 14:00:00,8103.6,47194083.733333334
2017-02-25 15:00:00,6995.25,15223486.333333334
2017-02-25 16:00:00,6429.733333333334,14156102.333333334
2017-02-25 17:00:00,5956.566666666667,16808729.766666666
2017-02-25 18:00:00,6116.866666666667,16478791.95
2017-02-25 19:00:00,5789.116666666667,13426742.666666666
2017-02-25 20:00:00,5958.6,14371219.533333333
2017-02-25 21:00:00,6179.133333333333,15705207.866666667
2017-02-25 22:00:00,6576.466666666666,19883667.333333332
2017-02-25 23:00:00,6051.616666666667,16410775.733333332
2017-02-26 00:00:00,5578.883333333333,14777852.066666666
2017-02-26 01:00:00,5243.45,13371288.0
2017-02-26 02:00:00,4982.833333333333,12073654.733333332
2017-02-26 03:00:00,4827.966666666666,12307846.333333334
2017-02-26 04:00:00,4674.1,11315573.466666667
2017-02-26 05:00:00,4619.516666666666,11605974.733333332
2017-02-26 06:00:00,4554.233333333334,10788956.0
2017-02-26 07:00:00,4520.5,10456192.933333334
2017-02-26 08:00:00,4912.516666666666,16215000.133333333
2017-02-26 09:00:00,4857.416666666667,11308223.4
2017-02-26 10:00:00,4886.65,11398494.233333332
2017-02-26 11:00:00,4431.866666666667,10471300.966666667
2017-02-26 12:00:00,5217.316666666667,22744664.633333333
2017-02-26 13:00:00,4437.533333333334,10467340.133333333
2017-02-26 14:00:00,4406.066666666667,10574785.4
2017-02-26 15:00:00,4406.0,10370239.333333334
2017-02-26 16:00:00,4773.866666666667,11917522.766666668
2017-02-26 17:00:00,7628.916666666667,60980961.6
2017-02-26 18:00:00,6043.2,38973333.56666667
2017-02-26 19:00:00,4123.733333333334,10735915.266666668
2017-02-26 20:00:00,4277.366666666667,10728296.866666667
2017-02-26 21:00:00,4401.516666666666,12330832.566666666
2017-02-26 22:00:00,4310.066666666667,11479919.15
2017-02-26 23:00:00,4307.55,12074901.45
2017-02-27 00:00:00,4301.3,12790385.816666666
2017-02-27 01:00:00,4091.0,11373061.283333333
2017-02-27 02:00:00,3960.65,10847444.866666667
2017-02-27 03:00:00,3812.1,10569115.266666668
2017-02-27 04:00:00,3711.7166666666667,10525597.133333333
2017-02-27 05:00:00,3621.516666666667,10962199.533333333
2017-02-27 06:00:00,3532.3166666666666,10877136.933333334
2017-02-27 07:00:00,3481.133333333333,9905704.333333334
2017-02-27 08:00:00,3453.1833333333334,9788260.266666668
2017-02-27 09:00:00,4414.283333333334,11146687.0
2017-02-27 10:00:00,8490.05,43266593.333333336
2017-02-27 11:00:00,8820.266666666666,48870988.13333333
2017-02-27 12:00:00,6853.566666666667,18737012.0
2017-02-27 13:00:00,6499.433333333333,15182730.633333333
2017-02-27 14:00:00,6477.366666666667,15217262.2
2017-02-27 15:00:00,6368.433333333333,14271228.066666666
2017-02-27 16:00:00,6402.933333333333,18708727.466666665
2017-02-27 17:00:00,5899.783333333334,17984958.466666665
2017-02-27 18:00:00,5925.416666666667,18174088.066666666
2017-02-27 19:00:00,5907.516666666666,36548568.666666664
2017-02-27 20:00:00,5838.15,23949605.533333335
2017-02-27 21:00:00,5698.2,20354854.6
2017-02-27 22:00:00,5816.55,18890407.133333333
2017-02-27 23:00:00,5718.783333333334,15989612.783333333
2017-02-28 00:00:00,5797.766666666666,38677768.65
2017-02-28 01:00:00,5812.35,39562438.766666666
2017-02-28 02:00:00,5490.333333333333,16108692.866666667
2017-02-28 03:00:00,5422.116666666667,15449547.666666666
2017-02-28 04:00:00,5209.966666666666,14650167.133333333
2017-02-28 05:00:00,5018.2,13859691.066666666
2017-02-28 06:00:00,4828.95,13231153.8
2017-02-28 07:00:00,4706.55,12700737.333333334
2017-02-28 08:00:00,4670.5,12996927.733333332
2017-02-28 09:00:00,6450.066666666667,17316555.666666668
2017-02-28 10:00:00,7717.9,19999062.566666666
2017-02-28 11:00:00,8736.533333333333,19637373.916666668
2017-02-28 12:00:00,12446.0,28056534.783333335
2017-02-28 13:00:00,41681.0,93810420.13333334
2017-02-28 14:00:00,14802.583333333334,35909510.28333333
2017-02-28 15:00:00,8681.233333333334,26039920.733333334
2017-02-28 16:00:00,8364.083333333334,30052508.533333335
2017-02-28 17:00:00,8062.283333333334,30747537.133333333
2017-02-28 18:00:00,8014.05,32927332.733333334
2017-02-28 19:00:00,7786.816666666667,29033258.733333334
2017-02-28 20:00:00,7568.133333333333,26911402.533333335
2017-02-28 21:00:00,7409.15,25393955.666666668
2017-02-28 22:00:00,7216.733333333334,22144950.8
2017-02-28 23:00:00,7139.216666666666,20520858.933333334
2017-03-01 00:00:00,6873.466666666666,19821529.6
2017-03-01 01:00:00,6524.033333333334,19202858.233333334
2017-03-01 02:00:00,6149.083333333333,17961818.233333334
2017-03-01 03:00:00,5899.366666666667,17127665.866666667
2017-03-01 04:00:00,5712.25,16700722.733333332
2017-03-01 05:00:00,5525.75,16249754.733333332
2017-03-01 06:00:00,5347.25,15817975.2
2017-03-01 07:00:00,5170.716666666666,15384321.866666667
2017-03-01 08:00:00,5076.7,16603837.616666667
2017-03-01 09:00:00,5028.316666666667,19089294.166666668
2017-03-01 10:00:00,5021.45,32227683.066666666
2017-03-01 11:00:00,4792.2,34230300.266666666
2017-03-01 12:00:00,4707.116666666667,23617314.1
2017-03-01 13:00:00,4674.8,25118182.466666665
2017-03-01 14:00:00,4408.466666666666,21687236.0
2017-03-01 15:00:00,4408.683333333333,22542158.0
2017-03-01 16:00:00,4773.916666666667,29658622.8
2017-03-01 17:00:00,4505.75,20120668.8
2017-03-01 18:00:00,4268.966666666666,16521046.666666666
2017-03-01 19:00:00,4442.083333333333,20971676.0
2017-03-01 20:00:00,4602.766666666666,21448605.6
2017-03-01 21:00:00,3855.9166666666665,17173889.333333332
2017-03-01 22:00:00,3982.15,21464617.266666666
2017-03-01 23:00:00,3770.633333333333,15811493.0
2017-03-02 00:00:00,3525.6,13902824.466666667
2017-03-02 01:00:00,3652.1833333333334,14845250.533333333
2017-03-02 02:00:00,3741.8333333333335,16557213.8
2017-03-02 03:00:00,3527.883333333333,15444291.6
2017-03-02 04:00:00,3209.9166666666665,12938944.466666667
2017-03-02 05:00:00,2988.1,11939326.933333334
2017-03-02 06:00:00,2777.6666666666665,11679536.666666666
2017-03-02 07:00:00,2542.3333333333335,9926279.0
2017-03-02 08:00:00,2804.2,11294258.866666667
2017-03-02 09:00:00,3688.7833333333333,17975435.266666666
2017-03-02 10:00:00,3379.7166666666667,14136547.4
2017-03-02 11:00:00,3947.766666666667,19530591.266666666
2017-03-02 12:00:00,3729.1666666666665,17051797.866666667
2017-03-02 13:00:00,3860.5,23332411.466666665
2017-03-02 14:00:00,3796.95,22475189.133333333
2017-03-02 15:00:00,3921.9666666666667,22374449.1
2017-03-02 16:00:00,5012.133333333333,44589231.43333333
2017-03-02 17:00:00,3676.95,19751501.866666667
2017-03-02 18:00:00,3512.65,18235024.666666668
2017-03-02 19:00:00,3853.6666666666665,22923153.516666666
2017-03-02 20:00:00,3805.233333333333,21721488.266666666
2017-03-02 21:00:00,4447.616666666667,22515008.8
2017-03-02 22:00:00,3675.35,20950262.433333334
2017-03-02 23:00:00,3415.6,18993109.966666665
2017-03-03 00:00:00,3073.2833333333333,16242153.85
2017-03-03 01:00:00,2860.7833333333333,16097566.766666668
2017-03-03 02:00:00,2776.016666666667,15260565.733333332
2017-03-03 03:00:00,2684.25,13801716.8
2017-03-03 04:00:00,2611.85,12722174.333333334
2017-03-03 05:00:00,2603.95,12612596.733333332
2017-03-03 06:00:00,2531.4666666666667,11440944.533333333
2017-03-03 07:00:00,2443.233333333333,10082653.066666666
2017-03-03 08:00:00,2398.4,9523196.533333333
2017-03-03 09:00:00,2386.5,9390330.633333333
2017-03-03 10:00:00,2509.85,9821916.916666666
2017-03-03 11:00:00,2524.133333333333,10225100.0
2017-03-03 12:00:00,2702.6833333333334,12005247.4
2017-03-03 13:00:00,2789.516666666667,13467395.133333333
2017-03-03 14:00:00,2867.8333333333335,15151197.333333334
2017-03-03 15:00:00,2962.1833333333334,14654651.4
2017-03-03 16:00:00,3060.0666666666666,15704594.733333332
2017-03-03 17:00:00,3168.733333333333,16230909.1
2017-03-03 18:00:00,12109.65,117938770.4
2017-03-03 19:00:00,26079.05,265878276.8
2017-03-03 20:00:00,21324.45,207760690.7
2017-03-03 21:00:00,17179.916666666668,161836006.16666666
2017-03-03 22:00:00,14305.033333333333,129219484.66666667
2017-03-03 23:00:00,11738.666666666666,103566779.46666667
2017-03-04 00:00:00,9553.35,81415806.2
2017-03-04 01:00:00,8296.5,66692605.13333333
2017-03-04 02:00:00,6879.933333333333,52857988.666666664
2017-03-04 03:00:00,5841.0,43789191.2
2017-03-04 04:00:00,5429.2,39695058.86666667
2017-03-04 05:00:00,4926.8,35379268.733333334
2017-03-04 06:00:00,4380.05,30294895.733333334
2017-03-04 07:00:00,4080.5833333333335,27514376.4
2017-03-04 08:00:00,3784.866666666667,24961221.133333333
2017-03-04 09:00:00,3494.483333333333,22509968.066666666
2017-03-04 10:00:00,3272.766666666667,20589576.666666668
2017-03-04 11:00:00,3205.85,20407254.933333334
2017-03-04 12:00:00,3135.8166666666666,19315158.0
2017-03-04 13:00:00,3953.2833333333333,18981793.6
2017-03-04 14:00:00,4242.483333333334,21398130.6
2017-03-04 15:00:00,4204.2,21834001.333333332
2017-03-04 16:00:00,3911.6666666666665,21424898.266666666
2017-03-04 17:00:00,3591.7833333333333,18607452.0
2017-03-04 18:00:00,3497.9,17454026.666666668
2017-03-04 19:00:00,3282.35,15456429.6
2017-03-04 20:00:00,3221.6,14545270.033333333
2017-03-04 21:00:00,3633.05,14971730.466666667
2017-03-04 22:00:00,3259.983333333333,14548932.333333334
2017-03-04 23:00:00,2750.883333333333,15839219.2
2017-03-05 00:00:00,2548.116666666667,11959769.266666668
2017-03-05 01:00:00,2416.116666666667,11148539.733333332
2017-03-05 02:00:00,2293.8166666666666,10756289.8
2017-03-05 03:00:00,2208.25,10567611.2
2017-03-05 04:00:00,2140.4666666666667,10271562.8
2017-03-05 05:00:00,2059.9166666666665,9693742.2
2017-03-05 06:00:00,1962.6666666666667,9101010.733333332
2017-03-05 07:00:00,1885.6166666666666,8887520.0
2017-03-05 08:00:00,1833.4,8732308.0
2017-03-05 09:00:00,1772.6166666666666,8305466.133333334
2017-03-05 10:00:00,1740.95,8225469.8
2017-03-05 11:00:00,1856.2,8606573.666666666
2017-03-05 12:00:00,1988.3833333333334,12326586.733333332
2017-03-05 13:00:00,2483.6666666666665,19186623.133333333
2017-03-05 14:00:00,1809.95,8463254.133333333
2017-03-05 15:00:00,2219.3166666666666,15659817.6
2017-03-05 16:00:00,2496.0833333333335,24842946.466666665
2017-03-05 17:00:00,2110.4333333333334,19536004.733333334
2017-03-05 18:00:00,1660.4166666666667,7169726.25
2017-03-05 19:00:00,1879.0166666666667,7833653.866666666
2017-03-05 20:00:00,1926.0166666666667,8077071.2
2017-03-05 21:00:00,1890.4833333333333,10075579.733333332
2017-03-05 22:00:00,1922.8833333333334,9839627.466666667
2017-03-05 23:00:00,1966.9,11252475.2
2017-03-06 00:00:00,2086.633333333333,13166973.066666666
2017-03-06 01:00:00,1954.2,11693160.0
2017-03-06 02:00:00,1836.8833333333334,10516069.6
2017-03-06 03:00:00,1750.6333333333334,9503498.933333334
2017-03-06 04:00:00,1691.4333333333334,8697773.6
2017-03-06 05:00:00,1640.8833333333334,8096353.066666666
2017-03-06 06:00:00,1585.3,7755750.4
2017-03-06 07:00:00,1565.3333333333333,7575062.666666667
2017-03-06 08:00:00,2114.383333333333,16542593.066666666
2017-03-06 09:00:00,1649.3833333333334,7523130.666666667
2017-03-06 10:00:00,3018.75,11183145.333333334
2017-03-06 11:00:00,2030.5,10254380.066666666
2017-03-06 12:00:00,2600.133333333333,15754912.166666666
2017-03-06 13:00:00,2642.7166666666667,13809851.533333333
2017-03-06 14:00:00,4477.2,20190090.4
2017-03-06 15:00:00,6612.483333333334,26815569.333333332
2017-03-06 16:00:00,7174.1,33590931.56666667
2017-03-06 17:00:00,6791.316666666667,32934424.283333335
2017-03-06 18:00:00,3236.4166666666665,24689936.816666666
2017-03-06 19:00:00,2726.616666666667,23207354.6
2017-03-06 20:00:00,6790.383333333333,61090261.733333334
2017-03-06 21:00:00,5822.333333333333,55961425.4
2017-03-06 22:00:00,5113.666666666667,46521994.93333333
2017-03-06 23:00:00,4116.516666666666,38894312.333333336
2017-03-07 00:00:00,3719.25,33767631.93333333
2017-03-07 01:00:00,2940.6,27200127.8
2017-03-07 02:00:00,2527.55,23323850.466666665
2017-03-07 03:00:00,2274.616666666667,21002720.3
2017-03-07 04:00:00,2055.8,18612093.333333332
2017-03-07 05:00:00,1862.6833333333334,16472712.2
2017-03-07 06:00:00,1713.6,14571809.2
2017-03-07 07:00:00,1606.85,13292682.8
2017-03-07 08:00:00,1646.9,11713835.6
2017-03-07 09:00:00,1715.1,10549602.4
2017-03-07 10:00:00,3397.233333333333,19799885.5
2017-03-07 11:00:00,7912.183333333333,28715631.616666667
2017-03-07 12:00:00,10132.533333333333,39709859.733333334
2017-03-07 13:00:00,7668.3,32921466.466666665
2017-03-07 14:00:00,6919.266666666666,31359350.733333334
2017-03-07 15:00:00,6269.216666666666,27696420.283333335
2017-03-07 16:00:00,7501.9,55890637.85
2017-03-07 17:00:00,6134.35,39989799.3
2017-03-07 18:00:00,21470.85,106916963.03333333
2017-03-07 19:00:00,15673.266666666666,75049124.6
2017-03-07 20:00:00,7358.816666666667,30126362.85
2017-03-07 21:00:00,4817.766666666666,21569234.116666667
2017-03-07 22:00:00,3539.1666666666665,15611777.666666666
2017-03-07 23:00:00,3416.8166666666666,15050509.633333333
2017-03-08 00:00:00,3159.4166666666665,13626529.766666668
2017-03-08 01:00:00,2830.016666666667,12005217.283333333
2017-03-08 02:00:00,2641.9,11143684.616666667
2017-03-08 03:00:00,2489.65,10138749.733333332
2017-03-08 04:00:00,2406.766666666667,9809682.8
2017-03-08 05:00:00,2379.7833333333333,9539718.666666666
2017-03-08 06:00:00,2274.6833333333334,9002334.933333334
2017-03-08 07:00:00,2159.616666666667,8520228.066666666
2017-03-08 08:00:00,2050.016666666667,7968174.4
2017-03-08 09:00:00,3633.6,10115551.35
2017-03-08 10:00:00,9860.316666666668,18977148.4
2017-03-08 11:00:00,10196.116666666667,25025102.166666668
2017-03-08 12:00:00,9655.0,28708922.233333334
2017-03-08 13:00:00,10633.0,37485236.15
2017-03-08 14:00:00,10228.4,49360045.46666667
2017-03-08 15:00:00,10238.083333333334,50605364.46666667
2017-03-08 16:00:00,10046.283333333333,53440754.2
2017-03-08 17:00:00,9319.383333333333,42384313.71666667
2017-03-08 18:00:00,8589.65,35780770.45
2017-03-08 19:00:00,8134.1,33764943.4
2017-03-08 20:00:00,7742.633333333333,32742517.033333335
2017-03-08 21:00:00,7565.116666666667,30844687.6
2017-03-08 22:00:00,7315.283333333334,29694669.933333334
2017-03-08 23:00:00,7210.366666666667,28822941.233333334
2017-03-09 00:00:00,7110.216666666666,30031879.033333335
2017-03-09 01:00:00,7272.616666666667,34260568.333333336
2017-03-09 02:00:00,7304.216666666666,35591563.666666664
2017-03-09 03:00:00,7125.116666666667,37680086.6
2017-03-09 04:00:00,6977.616666666667,38543503.6
2017-03-09 05:00:00,6507.0,31947859.666666668
2017-03-09 06:00:00,6085.016666666666,25260980.266666666
2017-03-09 07:00:00,5859.1,23179354.666666668
2017-03-09 08:00:00,5757.616666666667,23102558.266666666
2017-03-09 09:00:00,5838.616666666667,24226225.8
2017-03-09 10:00:00,6477.5,29647269.933333334
2017-03-09 11:00:00,5730.616666666667,21931648.3
2017-03-09 12:00:00,5648.483333333334,21621622.9
2017-03-09 13:00:00,5906.333333333333,23208917.166666668
2017-03-09 14:00:00,6192.65,25217533.533333335
2017-03-09 15:00:00,6691.85,32998061.05
2017-03-09 16:00:00,6808.416666666667,29481012.4
2017-03-09 17:00:00,6470.1,24829592.916666668
2017-03-09 18:00:00,6334.816666666667,24406613.266666666
2017-03-09 19:00:00,5871.666666666667,26547288.8
2017-03-09 20:00:00,5112.383333333333,23576353.333333332
2017-03-09 21:00:00,4774.0,24079264.333333332
2017-03-09 22:00:00,4528.616666666667,23311663.266666666
2017-03-09 23:00:00,4249.983333333334,20428671.533333335
2017-03-10 00:00:00,3929.133333333333,18189413.333333332
2017-03-10 01:00:00,4926.566666666667,35840651.733333334
2017-03-10 02:00:00,4495.833333333333,30755543.733333334
2017-03-10 03:00:00,3528.4166666666665,15899954.4
2017-03-10 04:00:00,3379.483333333333,14482922.133333333
2017-03-10 05:00:00,3275.2166666666667,14003388.866666667
2017-03-10 06:00:00,3180.7833333333333,13492973.4
2017-03-10 07:00:00,4236.8,15643703.9
2017-03-10 08:00:00,4612.95,16767235.933333334
2017-03-10 09:00:00,3466.5333333333333,15012156.333333334
2017-03-10 10:00:00,3717.366666666667,18004719.033333335
2017-03-10 11:00:00,5488.483333333334,46645929.8
2017-03-10 12:00:00,5365.183333333333,24166232.716666665
2017-03-10 13:00:00,5370.9,19746535.633333333
2017-03-10 14:00:00,5374.35,21415761.766666666
2017-03-10 15:00:00,4746.95,19029351.85
2017-03-10 16:00:00,3631.9166666666665,16670030.0
2017-03-10 17:00:00,3472.35,16424352.8
2017-03-10 18:00:00,3595.5666666666666,22774138.883333333
2017-03-10 19:00:00,3614.95,19012165.033333335
2017-03-10 20:00:00,3788.766666666667,18661344.0
2017-03-10 21:00:00,3478.883333333333,15605883.2
2017-03-10 22:00:00,3314.2833333333333,14719809.066666666
2017-03-10 23:00:00,3710.1833333333334,16255250.816666666
2017-03-11 00:00:00,3797.0833333333335,16484819.2
2017-03-11 01:00:00,3570.8166666666666,15414978.8
2017-03-11 02:00:00,3310.633333333333,13981500.266666668
2017-03-11 03:00:00,3192.0833333333335,13231998.0
2017-03-11 04:00:00,3136.8,12905319.733333332
2017-03-11 05:00:00,3058.633333333333,12161875.2
2017-03-11 06:00:00,2972.7,11437699.333333334
2017-03-11 07:00:00,3204.4666666666667,11809315.2
2017-03-11 08:00:00,3212.9,11867583.066666666
2017-03-11 09:00:00,3250.116666666667,11999298.933333334
2017-03-11 10:00:00,3228.633333333333,12113927.2
2017-03-11 11:00:00,3235.3333333333335,11859848.0
2017-03-11 12:00:00,3872.9166666666665,17769664.2
2017-03-11 13:00:00,3937.0333333333333,15307019.2
2017-03-11 14:00:00,3775.1833333333334,13345986.933333334
2017-03-11 15:00:00,3619.6,12083963.2
2017-03-11 16:00:00,3462.0333333333333,11530719.333333334
2017-03-11 17:00:00,3383.0833333333335,11301361.766666668
2017-03-11 18:00:00,3251.133333333333,11173901.733333332
2017-03-11 19:00:00,3412.1666666666665,13758316.533333333
2017-03-11 20:00:00,3326.7833333333333,11755357.4
2017-03-11 21:00:00,3408.1,11968766.133333333
2017-03-11 22:00:00,3452.266666666667,12075177.866666667
2017-03-11 23:00:00,3371.95,11823828.4
2017-03-12 00:00:00,3191.9166666666665,11307853.533333333
2017-03-12 01:00:00,3095.1,11105464.533333333
2017-03-12 02:00:00,3034.9333333333334,10968660.266666668
2017-03-12 03:00:00,2974.0,10907784.0
2017-03-12 04:00:00,2905.35,10545047.466666667
2017-03-12 05:00:00,2807.5666666666666,10209421.866666667
2017-03-12 06:00:00,2689.733333333333,9972440.533333333
2017-03-12 07:00:00,2593.383333333333,9783529.866666667
2017-03-12 08:00:00,2433.1833333333334,9372468.533333333
2017-03-12 09:00:00,2360.633333333333,9284582.666666666
2017-03-12 10:00:00,2288.95,9121464.0
2017-03-12 11:00:00,2222.0833333333335,9080953.866666667
2017-03-12 12:00:00,3722.4333333333334,35165543.8
2017-03-12 13:00:00,3190.1833333333334,27551044.4
2017-03-12 14:00:00,2150.7166666666667,10675494.866666667
2017-03-12 15:00:00,1991.2166666666667,9046492.8
2017-03-12 16:00:00,2158.35,8900524.0
2017-03-12 17:00:00,2563.75,10895116.533333333
2017-03-12 18:00:00,2449.15,9345934.666666666
2017-03-12 19:00:00,2555.6833333333334,9172241.066666666
2017-03-12 20:00:00,2397.766666666667,8961282.133333333
2017-03-12 21:00:00,2471.25,9812689.066666666
2017-03-12 22:00:00,2386.8,9647488.8
2017-03-12 23:00:00,2285.65,9320995.733333332
2017-03-13 00:00:00,2215.9666666666667,9187772.0
2017-03-13 01:00:00,3969.4333333333334,39228487.46666667
2017-03-13 02:00:00,3388.366666666667,31109632.266666666
2017-03-13 03:00:00,2032.9166666666667,10241973.066666666
2017-03-13 04:00:00,1837.05,7630911.466666667
2017-03-13 05:00:00,1788.6666666666667,7541820.266666667
2017-03-13 06:00:00,1739.35,7387623.733333333
2017-03-13 07:00:00,1718.4166666666667,7292365.6
2017-03-13 08:00:00,1704.2666666666667,7259507.466666667
2017-03-13 09:00:00,1779.3,7538689.066666666
2017-03-13 10:00:00,1826.8666666666666,8113390.4
2017-03-13 11:00:00,1998.7166666666667,11947729.333333334
2017-03-13 12:00:00,4232.7,46167799.25
2017-03-13 13:00:00,3274.9,31532305.5
2017-03-13 14:00:00,2374.116666666667,14497564.166666666
2017-03-13 15:00:00,2481.1666666666665,11936027.933333334
2017-03-13 16:00:00,3547.1666666666665,15659676.1
2017-03-13 17:00:00,5425.65,36006281.766666666
2017-03-13 18:00:00,4952.016666666666,29692611.666666668
2017-03-13 19:00:00,4091.6833333333334,16341496.7
2017-03-13 20:00:00,2220.509090909091,12279708.181818182
2017-03-13 21:00:00,2041.25,9973689.4
2017-03-13 22:00:00,1963.9166666666667,9953189.0
2017-03-13 23:00:00,1964.0,9633858.466666667
2017-03-14 00:00:00,2175.9333333333334,9887096.633333333
2017-03-14 01:00:00,3007.4166666666665,23689800.566666666
2017-03-14 02:00:00,3949.7166666666667,39341434.4
2017-03-14 03:00:00,3003.8166666666666,24516474.666666668
2017-03-14 04:00:00,2361.8,10755264.7
2017-03-14 05:00:00,2398.4666666666667,10328644.266666668
2017-03-14 06:00:00,2344.6,10140852.266666668
2017-03-14 07:00:00,2338.616666666667,10049290.933333334
2017-03-14 08:00:00,2381.4333333333334,10150025.2
2017-03-14 09:00:00,2368.233333333333,10195794.666666666
2017-03-14 10:00:00,3579.9666666666667,13902255.866666667
2017-03-14 11:00:00,4885.683333333333,21472413.116666667
2017-03-14 12:00:00,5208.85,29762190.2
2017-03-14 13:00:00,5622.466666666666,43042745.13333333
2017-03-14 14:00:00,4120.566666666667,25311181.266666666
2017-03-14 15:00:00,13979.516666666666,155189115.36666667
2017-03-14 16:00:00,7714.216666666666,19103550.183333334
2017-03-14 17:00:00,6506.95,12641368.2
2017-03-14 18:00:00,6858.283333333334,14296398.883333333
2017-03-14 19:00:00,6738.916666666667,14742504.0
2017-03-14 20:00:00,5776.05,14150351.2
2017-03-14 21:00:00,5104.666666666667,15505142.166666666
2017-03-14 22:00:00,4893.816666666667,14778478.166666666
2017-03-14 23:00:00,4777.816666666667,15902196.3
2017-03-15 00:00:00,4657.533333333334,15645442.133333333
2017-03-15 01:00:00,4427.1,13351880.533333333
2017-03-15 02:00:00,4327.35,11855223.466666667
2017-03-15 03:00:00,4303.6,11654524.8
2017-03-15 04:00:00,4156.183333333333,11154266.666666666
2017-03-15 05:00:00,3958.35,11672740.133333333
2017-03-15 06:00:00,3733.9666666666667,9799663.65
2017-03-15 07:00:00,3416.65,8264950.133333334
2017-03-15 08:00:00,3350.35,8145026.4
2017-03-15 09:00:00,4292.75,8611807.466666667
2017-03-15 10:00:00,5703.6,17305730.2
2017-03-15 11:00:00,7172.216666666666,43449708.0
2017-03-15 12:00:00,6494.883333333333,30881695.4
2017-03-15 13:00:00,7588.566666666667,67009045.733333334
2017-03-15 14:00:00,9289.9,111793246.13333334
2017-03-15 15:00:00,6195.616666666667,31197789.733333334
2017-03-15 16:00:00,5613.366666666667,22316574.4
2017-03-15 17:00:00,5145.55,15923441.333333334
2017-03-15 18:00:00,5379.2,21822409.866666667
2017-03-15 19:00:00,4945.133333333333,16738186.8
2017-03-15 20:00:00,4766.35,14278898.133333333
2017-03-15 21:00:00,4699.5,13026313.066666666
2017-03-15 22:00:00,4742.666666666667,13281295.1
2017-03-15 23:00:00,4306.066666666667,11854630.6
2017-03-16 00:00:00,4377.2,11307413.95
2017-03-16 01:00:00,4374.95,11104296.433333334
2017-03-16 02:00:00,4342.85,11164988.833333334
2017-03-16 03:00:00,4303.166666666667,11017916.8
2017-03-16 04:00:00,4456.05,11533757.866666667
2017-03-16 05:00:00,4599.5,12473980.4
2017-03-16 06:00:00,4544.55,11470206.266666668
2017-03-16 07:00:00,5016.883333333333,15198521.066666666
2017-03-16 08:00:00,5901.433333333333,18130549.866666667
2017-03-16 09:00:00,5495.15,21368591.766666666
2017-03-16 10:00:00,5532.116666666667,30251582.266666666
2017-03-16 11:00:00,4725.383333333333,21403138.283333335
2017-03-16 12:00:00,3548.116666666667,14467129.65
2017-03-16 13:00:00,3276.8166666666666,12061691.133333333
2017-03-16 14:00:00,3177.5666666666666,11415923.566666666
2017-03-16 15:00:00,3107.766666666667,11196139.266666668
2017-03-16 16:00:00,3717.383333333333,20674655.9
2017-03-16 17:00:00,5369.2,26815986.666666668
2017-03-16 18:00:00,5392.416666666667,33258710.4
2017-03-16 19:00:00,5028.416666666667,34996992.05
2017-03-16 20:00:00,4833.166666666667,29731681.066666666
2017-03-16 21:00:00,4709.416666666667,20450357.616666667
2017-03-16 22:00:00,4438.4,19395858.133333333
2017-03-16 23:00:00,4203.65,20050819.6
2017-03-17 00:00:00,4115.216666666666,20043516.133333333
2017-03-17 01:00:00,4026.35,19948978.8
2017-03-17 02:00:00,3890.1666666666665,19626782.066666666
2017-03-17 03:00:00,3748.85,18277484.333333332
2017-03-17 04:00:00,3612.9666666666667,17812987.1
2017-03-17 05:00:00,3506.233333333333,17778962.25
2017-03-17 06:00:00,3425.9666666666667,17716931.133333333
2017-03-17 07:00:00,3235.6,15977258.833333334
2017-03-17 08:00:00,2372.6,8969606.733333332
2017-03-17 09:00:00,2313.6,7596370.016666667
2017-03-17 10:00:00,3494.3166666666666,11106985.666666666
2017-03-17 11:00:00,5159.866666666667,19263630.366666667
2017-03-17 12:00:00,6119.05,30005563.416666668
2017-03-17 13:00:00,5671.583333333333,27485626.9
2017-03-17 14:00:00,5274.233333333334,22122185.383333333
2017-03-17 15:00:00,6478.116666666667,25927552.666666668
2017-03-17 16:00:00,6630.466666666666,26796954.25
2017-03-17 17:00:00,6600.316666666667,26714774.6
2017-03-17 18:00:00,6276.916666666667,23200732.583333332
2017-03-17 19:00:00,5788.366666666667,18221328.6
2017-03-17 20:00:00,6044.316666666667,22061997.4
2017-03-17 21:00:00,6190.983333333334,23578810.933333334
2017-03-17 22:00:00,6219.616666666667,22478143.95
2017-03-17 23:00:00,5590.1,16230491.333333334
2017-03-18 00:00:00,5908.683333333333,17101731.133333333
2017-03-18 01:00:00,5314.066666666667,12821110.933333334
2017-03-18 02:00:00,5028.433333333333,10964728.533333333
2017-03-18 03:00:00,4977.25,10545899.866666667
2017-03-18 04:00:00,4919.9,10381448.0
2017-03-18 05:00:00,4892.0,10125049.6
2017-03-18 06:00:00,4807.816666666667,9924374.266666668
2017-03-18 07:00:00,4619.2,9603147.066666666
2017-03-18 08:00:00,4602.85,10997751.8
2017-03-18 09:00:00,5281.3,16518706.9
2017-03-18 10:00:00,4777.566666666667,12994600.766666668
2017-03-18 11:00:00,4224.966666666666,9881653.6
2017-03-18 12:00:00,4176.183333333333,9415394.8
2017-03-18 13:00:00,3960.866666666667,9354471.7
2017-03-18 14:00:00,3740.9666666666667,10103764.466666667
2017-03-18 15:00:00,3723.9333333333334,10379248.133333333
2017-03-18 16:00:00,3794.35,11396778.466666667
2017-03-18 17:00:00,3606.5,10846095.2
2017-03-18 18:00:00,3477.4666666666667,11104776.333333334
2017-03-18 19:00:00,3389.116666666667,11590815.95
2017-03-18 20:00:00,3298.616666666667,11112354.466666667
2017-03-18 21:00:00,3215.7,11255786.4
2017-03-18 22:00:00,3095.3,11497592.583333334
2017-03-18 23:00:00,3168.116666666667,10652862.7
2017-03-19 00:00:00,3522.766666666667,12595691.4
2017-03-19 01:00:00,3582.133333333333,11956653.866666667
2017-03-19 02:00:00,3296.3333333333335,10249091.4
2017-03-19 03:00:00,3033.25,9378916.533333333
2017-03-19 04:00:00,2941.8333333333335,9104116.533333333
2017-03-19 05:00:00,2866.9666666666667,8935425.533333333
2017-03-19 06:00:00,2745.016666666667,8515829.2
2017-03-19 07:00:00,2529.6666666666665,8054988.333333333
2017-03-19 08:00:00,2420.4,7880033.333333333
2017-03-19 09:00:00,2369.8166666666666,7664028.533333333
2017-03-19 10:00:00,2331.5666666666666,7519100.4
2017-03-19 11:00:00,2290.3333333333335,7470761.833333333
2017-03-19 12:00:00,2386.016666666667,10244302.183333334
2017-03-19 13:00:00,2582.4666666666667,11492701.366666667
2017-03-19 14:00:00,3219.65,18983753.733333334
2017-03-19 15:00:00,2853.15,16013491.2
2017-03-19 16:00:00,2775.0,15002696.733333332
2017-03-19 17:00:00,2490.383333333333,12197172.433333334
2017-03-19 18:00:00,2681.8,13046491.433333334
2017-03-19 19:00:00,2422.3333333333335,11084790.866666667
2017-03-19 20:00:00,2267.4666666666667,10679532.766666668
2017-03-19 21:00:00,2668.0833333333335,11597929.4
2017-03-19 22:00:00,3546.116666666667,13333134.133333333
2017-03-19 23:00:00,2365.4,11083576.4
2017-03-20 00:00:00,2346.1833333333334,11158859.466666667
2017-03-20 01:00:00,2264.483333333333,9366329.466666667
2017-03-20 02:00:00,2157.75,8491273.4
2017-03-20 03:00:00,2039.35,8011108.466666667
2017-03-20 04:00:00,1911.0666666666666,7486404.466666667
2017-03-20 05:00:00,1820.6166666666666,7170141.4
2017-03-20 06:00:00,1779.75,7052003.2
2017-03-20 07:00:00,1756.2,7029846.8
2017-03-20 08:00:00,1691.4333333333334,6712643.233333333
2017-03-20 09:00:00,1769.3166666666666,7337415.766666667
2017-03-20 10:00:00,1964.4,7582746.4
2017-03-20 11:00:00,1962.05,7631325.2
2017-03-20 12:00:00,2205.95,7731903.983333333
2017-03-20 13:00:00,2280.65,7972109.75
2017-03-20 14:00:00,2229.5,8250691.466666667
2017-03-20 15:00:00,2261.0833333333335,8938142.466666667
2017-03-20 16:00:00,2222.983333333333,8567754.4
2017-03-20 17:00:00,2286.733333333333,10475784.333333334
2017-03-20 18:00:00,2361.8333333333335,11339084.933333334
2017-03-20 19:00:00,2277.9666666666667,9873402.133333333
2017-03-20 20:00:00,1781.0666666666666,7194904.733333333
2017-03-20 21:00:00,1803.6166666666666,7455490.666666667
2017-03-20 22:00:00,1989.75,8407194.733333332
2017-03-20 23:00:00,1769.2666666666667,6864055.2
2017-03-21 00:00:00,1755.05,6506348.6
2017-03-21 01:00:00,1792.25,6174908.666666667
2017-03-21 02:00:00,1753.3166666666666,5820228.0
2017-03-21 03:00:00,1737.5,5594700.0
2017-03-21 04:00:00,1688.4,5465090.933333334
2017-03-21 05:00:00,1639.8,5240404.533333333
2017-03-21 06:00:00,1595.15,5074745.4
2017-03-21 07:00:00,1561.8333333333333,4773542.333333333
2017-03-21 08:00:00,1547.9666666666667,4705301.6
2017-03-21 09:00:00,1683.3166666666666,6001129.066666666
2017-03-21 10:00:00,1964.6833333333334,10275862.933333334
2017-03-21 11:00:00,2101.05,10244442.666666666
2017-03-21 12:00:00,2451.883333333333,12807971.6
2017-03-21 13:00:00,2239.95,11782748.2
2017-03-21 14:00:00,2010.3666666666666,9716955.733333332
2017-03-21 15:00:00,2849.3166666666666,19393476.133333333
2017-03-21 16:00:00,2749.383333333333,12537805.5
2017-03-21 17:00:00,2709.0833333333335,11442473.866666667
2017-03-21 18:00:00,3094.4166666666665,18971258.5
2017-03-21 19:00:00,2510.7166666666667,8698312.166666666
2017-03-21 20:00:00,2609.1666666666665,8021614.083333333
2017-03-21 21:00:00,2548.25,8134643.15
2017-03-21 22:00:00,2493.116666666667,8360484.266666667
2017-03-21 23:00:00,2462.3166666666666,9130874.466666667
2017-03-22 00:00:00,2395.25,8403114.133333333
2017-03-22 01:00:00,2321.2166666666667,7763937.866666666
2017-03-22 02:00:00,2233.1833333333334,7209623.466666667
2017-03-22 03:00:00,2192.9,6815123.733333333
2017-03-22 04:00:00,2208.7833333333333,7518800.0
2017-03-22 05:00:00,2130.016666666667,6678806.4
2017-03-22 06:00:00,2117.2,6376680.533333333
2017-03-22 07:00:00,2096.2166666666667,6272444.933333334
2017-03-22 08:00:00,2071.766666666667,6249462.933333334
2017-03-22 09:00:00,2219.016666666667,7427493.2
2017-03-22 10:00:00,2664.9333333333334,10532192.766666668
2017-03-22 11:00:00,2784.733333333333,12797781.8
2017-03-22 12:00:00,6235.333333333333,48522633.53333333
2017-03-22 13:00:00,2629.95,11690426.133333333
2017-03-22 14:00:00,2882.75,12058582.233333332
2017-03-22 15:00:00,5925.366666666667,44616542.86666667
2017-03-22 16:00:00,2603.1833333333334,12058945.316666666
2017-03-22 17:00:00,2557.5833333333335,16814825.983333334
2017-03-22 18:00:00,2501.7833333333333,18549603.816666666
2017-03-22 19:00:00,2423.6833333333334,12240042.466666667
2017-03-22 20:00:00,2385.25,8790466.183333334
2017-03-22 21:00:00,2374.9166666666665,8206090.016666667
2017-03-22 22:00:00,2411.5,8231937.833333333
2017-03-22 23:00:00,2441.2166666666667,7902085.233333333
2017-03-23 00:00:00,2287.7,7253582.1
2017-03-23 01:00:00,2179.45,6751091.65
2017-03-23 02:00:00,2090.7833333333333,6350096.55
2017-03-23 03:00:00,2147.9,6438795.0
2017-03-23 04:00:00,2128.133333333333,6385510.983333333
2017-03-23 05:00:00,2005.0666666666666,6106969.25
2017-03-23 06:00:00,1893.8166666666666,6006434.733333333
2017-03-23 07:00:00,1866.4166666666667,5863546.6
2017-03-23 08:00:00,1869.1333333333334,5923762.4
2017-03-23 09:00:00,1682.4833333333333,5301238.2
2017-03-23 10:00:00,1913.1833333333334,6016542.8
2017-03-23 11:00:00,2869.8,12995355.516666668
2017-03-23 12:00:00,5048.383333333333,19315018.866666667
2017-03-23 13:00:00,1801.0666666666666,6355704.1
2017-03-23 14:00:00,1863.1166666666666,7018920.9
2017-03-23 15:00:00,2834.9166666666665,21971285.066666666
2017-03-23 16:00:00,3161.15,24949251.333333332
2017-03-23 17:00:00,2196.133333333333,9878839.866666667
2017-03-23 18:00:00,1999.5666666666666,6994454.266666667
2017-03-23 19:00:00,2409.233333333333,9129032.266666668
2017-03-23 20:00:00,2365.866666666667,9504416.966666667
2017-03-23 21:00:00,1949.5,8296242.333333333
2017-03-23 22:00:00,1378.5666666666666,5157457.733333333
2017-03-23 23:00:00,1142.2166666666667,3894254.0
2017-03-24 00:00:00,1070.5333333333333,3694227.2333333334
2017-03-24 01:00:00,1060.5666666666666,3675582.1166666667
2017-03-24 02:00:00,1038.35,3580034.0
2017-03-24 03:00:00,1029.9833333333333,3532852.7333333334
2017-03-24 04:00:00,1059.1833333333334,3545383.316666667
2017-03-24 05:00:00,963.45,3234605.1166666667
2017-03-24 06:00:00,913.2666666666667,3757574.0
2017-03-24 07:00:00,981.7166666666667,4100745.8666666667
2017-03-24 08:00:00,1292.1166666666666,6749412.0
2017-03-24 09:00:00,1523.05,7359466.216666667
2017-03-24 10:00:00,1916.9,8451365.25
2017-03-24 11:00:00,2222.6833333333334,9149385.866666667
2017-03-24 12:00:00,3983.0,10486459.716666667
2017-03-24 13:00:00,4038.6666666666665,9695018.033333333
2017-03-24 14:00:00,4574.4,10873712.916666666
2017-03-24 15:00:00,4582.733333333334,11372424.866666667
2017-03-24 16:00:00,4904.733333333334,17184452.566666666
2017-03-24 17:00:00,4830.383333333333,20365945.35
2017-03-24 18:00:00,4624.933333333333,19044077.866666667
2017-03-24 19:00:00,4385.9,17513309.983333334
2017-03-24 20:00:00,4221.516666666666,16226660.55
2017-03-24 21:00:00,3923.6666666666665,14662694.133333333
2017-03-24 22:00:00,4428.333333333333,16583012.016666668
2017-03-24 23:00:00,4315.466666666666,15933416.133333333
2017-03-25 00:00:00,3995.0833333333335,14984195.866666667
2017-03-25 01:00:00,3932.25,14466837.866666667
2017-03-25 02:00:00,3920.5333333333333,14114166.4
2017-03-25 03:00:00,3926.3,13508076.8
2017-03-25 04:00:00,3880.8,13116509.866666667
2017-03-25 05:00:00,3625.85,8238189.733333333
2017-03-25 06:00:00,3462.766666666667,5213100.266666667
2017-03-25 07:00:00,3430.616666666667,5135489.6
2017-03-25 08:00:00,3596.0666666666666,6184756.266666667
2017-03-25 09:00:00,3889.95,7717667.2
2017-03-25 10:00:00,3815.8166666666666,7762274.666666667
2017-03-25 11:00:00,3733.616666666667,7704627.466666667
2017-03-25 12:00:00,3689.9166666666665,7331485.333333333
2017-03-25 13:00:00,3645.483333333333,7262506.666666667
2017-03-25 14:00:00,3690.0,7527469.133333334
2017-03-25 15:00:00,4087.9666666666667,8994380.866666667
2017-03-25 16:00:00,3952.116666666667,9249204.633333333
2017-03-25 17:00:00,3815.8166666666666,9361712.533333333
2017-03-25 18:00:00,3902.5333333333333,10215486.733333332
2017-03-25 19:00:00,3902.65,10275612.533333333
2017-03-25 20:00:00,3874.1666666666665,9136833.466666667
2017-03-25 21:00:00,4529.4,15906606.733333332
2017-03-25 22:00:00,3718.2833333333333,13723143.866666667
2017-03-25 23:00:00,3399.9333333333334,12349607.9
2017-03-26 00:00:00,3531.808510638298,12335628.553191489
2017-03-26 01:00:00,3564.9666666666667,12349601.033333333
2017-03-26 02:00:00,3525.3166666666666,12294408.816666666
2017-03-26 03:00:00,3489.3,12148746.983333332
2017-03-26 04:00:00,3511.4666666666667,12305310.933333334
2017-03-26 05:00:00,3653.7166666666667,13667555.466666667
2017-03-26 06:00:00,3328.116666666667,12877406.0
2017-03-26 07:00:00,3416.483333333333,13236062.666666666
2017-03-26 08:00:00,2940.75,4409263.833333333
2017-03-26 09:00:00,2964.0,4186217.2666666666
2017-03-26 10:00:00,3435.2166666666667,6497233.05
2017-03-26 11:00:00,3424.55,7469854.75
2017-03-26 12:00:00,3364.233333333333,6898986.666666667
2017-03-26 13:00:00,3383.0,6889265.65
2017-03-26 14:00:00,3355.95,6726311.15
2017-03-26 15:00:00,3368.883333333333,8023322.183333334
2017-03-26 16:00:00,1783.8333333333333,11989276.666666666
2017-03-26 17:00:00,1648.1166666666666,11754847.2
2017-03-26 18:00:00,1683.4166666666667,12156716.0
2017-03-26 19:00:00,1998.9166666666667,14724721.333333334
2017-03-26 20:00:00,1659.8666666666666,12393246.266666668
2017-03-26 21:00:00,1513.25,11342295.466666667
2017-03-26 22:00:00,1839.3333333333333,11939717.866666667
2017-03-26 23:00:00,2094.65,12210369.666666666
2017-03-27 00:00:00,1709.0,11932277.6
2017-03-27 01:00:00,1724.8833333333334,11511310.133333333
2017-03-27 02:00:00,1611.35,11245911.733333332
2017-03-27 03:00:00,1569.0333333333333,11189896.533333333
2017-03-27 04:00:00,1542.9,11131650.933333334
2017-03-27 05:00:00,1484.3166666666666,11049879.466666667
2017-03-27 06:00:00,1303.9333333333334,7560677.6
2017-03-27 07:00:00,1130.3666666666666,3605237.8666666667
2017-03-27 08:00:00,1121.1666666666667,3598418.933333333
2017-03-27 09:00:00,1337.3833333333334,4472236.533333333
2017-03-27 10:00:00,1594.2166666666667,6093102.133333334
2017-03-27 11:00:00,2701.35,8333613.333333333
2017-03-27 12:00:00,2316.983333333333,6613691.733333333
2017-03-27 13:00:00,2348.116666666667,6479818.666666667
2017-03-27 14:00:00,3270.633333333333,9631976.05
2017-03-27 15:00:00,3014.0833333333335,15314430.683333334
2017-03-27 16:00:00,17125.116666666665,159537058.6
2017-03-27 17:00:00,6378.05,48108175.75
2017-03-27 18:00:00,3256.116666666667,19442732.416666668
2017-03-27 19:00:00,2924.4666666666667,14537338.6
2017-03-27 20:00:00,2597.766666666667,10174248.733333332
2017-03-27 21:00:00,2748.4333333333334,11697509.25
2017-03-27 22:00:00,2540.9666666666667,11576227.483333332
2017-03-27 23:00:00,3833.366666666667,13341746.35
2017-03-28 00:00:00,3002.0,11360127.533333333
2017-03-28 01:00:00,2574.1833333333334,10092640.233333332
2017-03-28 02:00:00,2169.616666666667,8621825.2
2017-03-28 03:00:00,1939.2333333333333,7739533.733333333
2017-03-28 04:00:00,1838.5333333333333,7126256.266666667
2017-03-28 05:00:00,1831.1,6772314.933333334
2017-03-28 06:00:00,1834.75,6726177.066666666
2017-03-28 07:00:00,1691.4,6357979.733333333
2017-03-28 08:00:00,1917.15,7013654.133333334
2017-03-28 09:00:00,5584.883333333333,45477534.93333333
2017-03-28 10:00:00,19421.983333333334,189216383.26666668
2017-03-28 11:00:00,4132.0,21937805.6
2017-03-28 12:00:00,3345.133333333333,23860054.066666666
2017-03-28 13:00:00,4060.45,26620052.7
2017-03-28 14:00:00,3284.3,17967225.133333333
2017-03-28 15:00:00,2748.4166666666665,15193698.766666668
2017-03-28 16:00:00,2827.133333333333,16866663.266666666
2017-03-28 17:00:00,2329.95,16044496.8
2017-03-28 18:00:00,2390.2166666666667,15520866.333333334
2017-03-28 19:00:00,2595.8,17692209.366666667
2017-03-28 20:00:00,2316.016666666667,10128794.433333334
2017-03-28 21:00:00,1873.7166666666667,6076441.9
2017-03-28 22:00:00,1786.85,4564540.95
2017-03-28 23:00:00,1786.8666666666666,4251508.966666667
2017-03-29 00:00:00,1701.4333333333334,3741584.1
2017-03-29 01:00:00,1665.8,3540344.933333333
2017-03-29 02:00:00,1472.0166666666667,3273203.533333333
2017-03-29 03:00:00,1429.2,3186089.1
2017-03-29 04:00:00,1399.3166666666666,3158698.8666666667
2017-03-29 05:00:00,1358.0,3195903.5166666666
2017-03-29 06:00:00,1312.1864406779662,3228019.7966101696
2017-03-29 07:00:00,1289.7916666666667,3161848.0416666665
2017-03-29 08:00:00,1829.2,6984360.966666667
2017-03-29 09:00:00,2267.9166666666665,15135620.183333334
2017-03-29 10:00:00,2596.733333333333,16728011.9
2017-03-29 11:00:00,2585.366666666667,10840691.9
2017-03-29 12:00:00,3935.9666666666667,12231427.933333334
2017-03-29 13:00:00,4138.45,11790157.533333333
2017-03-29 14:00:00,4138.5,11338605.0
2017-03-29 15:00:00,4293.433333333333,13028737.166666666
2017-03-29 16:00:00,4206.8,12712478.466666667
2017-03-29 17:00:00,4264.533333333334,14240938.2
2017-03-29 18:00:00,4304.283333333334,15714741.266666668
2017-03-29 19:00:00,4282.033333333334,14569093.8
2017-03-29 20:00:00,4216.733333333334,14373800.933333334
2017-03-29 21:00:00,3732.266666666667,10361695.333333334
2017-03-29 22:00:00,3458.2833333333333,10070128.333333334
2017-03-29 23:00:00,3552.95,10094736.0
2017-03-30 00:00:00,3610.1833333333334,10551296.8
2017-03-30 01:00:00,3473.15,10046975.733333332
2017-03-30 02:00:00,3418.9,9062419.466666667
2017-03-30 03:00:00,3358.8333333333335,8452519.466666667
2017-03-30 04:00:00,3319.0333333333333,7730796.266666667
2017-03-30 05:00:00,3250.483333333333,7263822.4
2017-03-30 06:00:00,3193.4166666666665,7002251.4
2017-03-30 07:00:00,3161.233333333333,6141831.866666666
2017-03-30 08:00:00,3241.9,6763375.733333333
2017-03-30 09:00:00,3311.55,6883300.2
2017-03-30 10:00:00,3527.133333333333,7647532.066666666
2017-03-30 11:00:00,3680.95,9017181.866666667
2017-03-30 12:00:00,3806.5333333333333,10229568.6
2017-03-30 13:00:00,3925.4166666666665,14887806.666666666
2017-03-30 14:00:00,3764.766666666667,13566115.966666667
2017-03-30 15:00:00,3610.483333333333,12644653.866666667
2017-03-30 16:00:00,4110.5,14218406.8
2017-03-30 17:00:00,4081.1833333333334,34824908.93333333
2017-03-30 18:00:00,5170.016666666666,47676208.266666666
2017-03-30 19:00:00,3753.6,32052094.4
2017-03-30 20:00:00,3863.0,26581565.8
2017-03-30 21:00:00,3652.85,17741478.833333332
2017-03-30 22:00:00,3921.383333333333,13894375.6
2017-03-30 23:00:00,4358.083333333333,11560852.133333333
2017-03-31 00:00:00,4090.5333333333333,10133159.333333334
2017-03-31 01:00:00,4033.866666666667,9480320.8
2017-03-31 02:00:00,4156.933333333333,9422123.466666667
2017-03-31 03:00:00,3934.0333333333333,8719321.466666667
2017-03-31 04:00:00,4299.266666666666,9385685.6
2017-03-31 05:00:00,4673.366666666667,10092606.8
2017-03-31 06:00:00,4034.9666666666667,8627531.866666667
2017-03-31 07:00:00,3706.0833333333335,7710444.266666667
2017-03-31 08:00:00,3481.0666666666666,6862069.066666666
2017-03-31 09:00:00,4158.3,15425464.866666667
2017-03-31 10:00:00,3213.9,5552876.266666667
2017-03-31 11:00:00,3327.8,6073453.866666666
2017-03-31 12:00:00,3398.9666666666667,6671036.166666667
2017-03-31 13:00:00,3471.0,8015975.4
2017-03-31 14:00:00,3942.7,7518952.3
2017-03-31 15:00:00,4290.9,8140409.816666666
2017-03-31 16:00:00,4764.666666666667,25146131.566666666
2017-03-31 17:00:00,5655.3,38032726.666666664
2017-03-31 18:00:00,4931.666666666667,25730579.2
2017-03-31 19:00:00,3944.6666666666665,10403358.933333334
2017-03-31 20:00:00,4092.7,8856297.3
2017-03-31 21:00:00,3819.7833333333333,8113389.866666666
2017-03-31 22:00:00,3837.95,8825663.6
2017-03-31 23:00:00,3670.75,8060116.533333333
2017-04-01 00:00:00,3614.5833333333335,7987118.8
2017-04-01 01:00:00,4899.083333333333,9067520.8
2017-04-01 02:00:00,3423.1833333333334,7222841.066666666
2017-04-01 03:00:00,3203.05,6709800.266666667
2017-04-01 04:00:00,3587.3333333333335,7603510.783333333
2017-04-01 05:00:00,4094.8333333333335,8880880.933333334
2017-04-01 06:00:00,3096.9,6710301.283333333
2017-04-01 07:00:00,2629.95,5795272.283333333
2017-04-01 08:00:00,2473.0666666666666,5563496.0
2017-04-01 09:00:00,2371.383333333333,5420554.666666667
2017-04-01 10:00:00,2410.85,5540203.966666667
2017-04-01 11:00:00,2697.4166666666665,7059388.966666667
2017-04-01 12:00:00,3365.6666666666665,10443784.8
2017-04-01 13:00:00,3399.8,11089844.933333334
2017-04-01 14:00:00,3729.5833333333335,11989675.266666668
2017-04-01 15:00:00,3823.5666666666666,12489272.333333334
2017-04-01 16:00:00,3578.6833333333334,11719804.533333333
2017-04-01 17:00:00,3617.7833333333333,14728769.866666667
2017-04-01 18:00:00,4484.4,17030676.9
2017-04-01 19:00:00,4782.566666666667,43095697.86666667
2017-04-01 20:00:00,2875.3,10544551.066666666
2017-04-01 21:00:00,2673.6,8525318.4
2017-04-01 22:00:00,2571.45,8502769.566666666
2017-04-01 23:00:00,2468.9,8144703.716666667
2017-04-02 00:00:00,2769.5,8670088.933333334
2017-04-02 01:00:00,3183.6,9050832.333333334
2017-04-02 02:00:00,4339.5,10598261.583333334
2017-04-02 03:00:00,4101.016666666666,9965931.4
2017-04-02 04:00:00,4267.483333333334,10138657.5
2017-04-02 05:00:00,3983.016666666667,9392062.733333332
2017-04-02 06:00:00,3638.8,8461380.133333333
2017-04-02 07:00:00,3591.5666666666666,8203833.6
2017-04-02 08:00:00,3565.1,8206825.6
2017-04-02 09:00:00,3534.9,8111977.066666666
2017-04-02 10:00:00,3585.5333333333333,8322941.6
2017-04-02 11:00:00,3548.5,8190345.266666667
2017-04-02 12:00:00,4318.683333333333,24752915.2
2017-04-02 13:00:00,4181.95,23054973.6
2017-04-02 14:00:00,3634.2,15456806.666666666
2017-04-02 15:00:00,3596.9166666666665,14468921.666666666
2017-04-02 16:00:00,3702.2166666666667,16969832.933333334
2017-04-02 17:00:00,4072.7,26149389.733333334
2017-04-02 18:00:00,3921.1833333333334,28955317.333333332
2017-04-02 19:00:00,4379.85,32669525.066666666
2017-04-02 20:00:00,3715.366666666667,26441051.466666665
2017-04-02 21:00:00,3762.0,24971270.933333334
2017-04-02 22:00:00,4076.233333333333,25769608.8
2017-04-02 23:00:00,4001.2833333333333,25872029.066666666
2017-04-03 00:00:00,4792.783333333334,42463138.0
2017-04-03 01:00:00,5263.216666666666,52763285.06666667
2017-04-03 02:00:00,3925.9666666666667,30895424.533333335
2017-04-03 03:00:00,3454.4,24566700.266666666
2017-04-03 04:00:00,3034.05,18539428.8
2017-04-03 05:00:00,2983.2833333333333,14483032.8
2017-04-03 06:00:00,3185.4666666666667,15369893.333333334
2017-04-03 07:00:00,3181.9666666666667,15492714.666666666
2017-04-03 08:00:00,3229.5,15412656.666666666
2017-04-03 09:00:00,3030.4,16397542.8
2017-04-03 10:00:00,2939.4166666666665,18578184.7
2017-04-03 11:00:00,2826.116666666667,22907207.55
2017-04-03 12:00:00,2939.0,23036748.6
2017-04-03 13:00:00,3135.483333333333,21438108.0
2017-04-03 14:00:00,3972.4666666666667,19985199.6
2017-04-03 15:00:00,4781.65,47333317.06666667
2017-04-03 16:00:00,4970.816666666667,47099713.6
2017-04-03 17:00:00,4581.816666666667,34133347.46666667
2017-04-03 18:00:00,5758.816666666667,62810441.733333334
2017-04-03 19:00:00,3654.3166666666666,25060086.8
2017-04-03 20:00:00,4224.533333333334,26977479.933333334
2017-04-03 21:00:00,5242.9,28873856.066666666
2017-04-03 22:00:00,5990.916666666667,30135105.516666666
2017-04-03 23:00:00,6083.65,29654370.266666666
2017-04-04 00:00:00,5926.866666666667,29199587.883333333
2017-04-04 01:00:00,7562.383333333333,33224750.933333334
2017-04-04 02:00:00,7048.216666666666,29711629.466666665
2017-04-04 03:00:00,6543.283333333334,26078054.666666668
2017-04-04 04:00:00,6445.4,24919711.733333334
2017-04-04 05:00:00,6409.066666666667,24478334.666666668
2017-04-04 06:00:00,6346.166666666667,24050702.666666668
2017-04-04 07:00:00,6189.416666666667,23262740.4
2017-04-04 08:00:00,6157.433333333333,19377479.866666667
2017-04-04 09:00:00,6158.666666666667,17414080.4
2017-04-04 10:00:00,6080.3,17382651.533333335
2017-04-04 11:00:00,5795.183333333333,20732989.933333334
2017-04-04 12:00:00,5246.666666666667,19739673.766666666
2017-04-04 13:00:00,4819.283333333334,19785844.416666668
2017-04-04 14:00:00,9667.483333333334,29883148.783333335
2017-04-04 15:00:00,14070.383333333333,38267789.5
2017-04-04 16:00:00,5567.116666666667,20888926.283333335
2017-04-04 17:00:00,6090.166666666667,21286311.066666666
2017-04-04 18:00:00,5460.616666666667,19390002.25
2017-04-04 19:00:00,5320.15,18849461.6
2017-04-04 20:00:00,5612.616666666667,18219997.333333332
2017-04-04 21:00:00,5210.783333333334,17645741.066666666
2017-04-04 22:00:00,4980.4,17313824.166666668
2017-04-04 23:00:00,4922.066666666667,16800326.7
2017-04-05 00:00:00,4789.0,16288719.633333333
2017-04-05 01:00:00,4713.816666666667,16058025.0
2017-04-05 02:00:00,4624.266666666666,15833675.966666667
2017-04-05 03:00:00,4655.633333333333,16798054.766666666
2017-04-05 04:00:00,4617.333333333333,18349440.8
2017-04-05 05:00:00,4526.133333333333,16844785.066666666
2017-04-05 06:00:00,4386.25,15460784.0
2017-04-05 07:00:00,4189.783333333334,15038362.4
2017-04-05 08:00:00,4026.05,14737215.866666667
2017-04-05 09:00:00,4251.55,15968465.866666667
2017-04-05 10:00:00,4531.533333333334,16978080.266666666
2017-04-05 11:00:00,4750.566666666667,16607843.866666667
2017-04-05 12:00:00,5095.283333333334,31341010.266666666
2017-04-05 13:00:00,7816.55,44083652.083333336
2017-04-05 14:00:00,6452.3,27249090.833333332
2017-04-05 15:00:00,7135.45,50446295.2
2017-04-05 16:00:00,6183.483333333334,34673547.43333333
2017-04-05 17:00:00,5685.35,23782590.883333333
2017-04-05 18:00:00,5436.366666666667,21825895.383333333
2017-04-05 19:00:00,5636.283333333334,23948965.766666666
2017-04-05 20:00:00,5718.466666666666,23542977.266666666
2017-04-05 21:00:00,6276.283333333334,22247055.133333333
2017-04-05 22:00:00,6565.166666666667,23231628.833333332
2017-04-05 23:00:00,5841.5,25056174.383333333
2017-04-06 00:00:00,5862.666666666667,25008141.333333332
2017-04-06 01:00:00,5437.783333333334,23813324.533333335
2017-04-06 02:00:00,5871.0,26877939.433333334
2017-04-06 03:00:00,5824.733333333334,26638369.733333334
2017-04-06 04:00:00,5854.0,27149709.266666666
2017-04-06 05:00:00,5563.433333333333,25571020.5
2017-04-06 06:00:00,5386.483333333334,24905581.8
2017-04-06 07:00:00,5993.509803921569,25024047.37254902
2017-04-06 08:00:00,5221.75,23349127.285714287
2017-04-06 09:00:00,5429.183333333333,22689668.133333333
2017-04-06 10:00:00,4885.25,20977373.933333334
2017-04-06 11:00:00,4312.566666666667,19407056.0
2017-04-06 12:00:00,4183.916666666667,21199507.066666666
2017-04-06 13:00:00,5243.733333333334,25876382.133333333
2017-04-06 14:00:00,4750.0,24036362.0
2017-04-06 15:00:00,5679.766666666666,46272356.11666667
2017-04-06 16:00:00,10116.433333333332,107679618.55
2017-04-06 17:00:00,7908.5,74210031.25
2017-04-06 18:00:00,4382.733333333334,33136697.2
2017-04-06 19:00:00,3976.133333333333,20549305.866666667
2017-04-06 20:00:00,3994.7833333333333,19333508.566666666
2017-04-06 21:00:00,4439.016666666666,20244626.466666665
2017-04-06 22:00:00,4129.266666666666,15482030.0
2017-04-06 23:00:00,4029.8,13398977.066666666
2017-04-07 00:00:00,3904.9166666666665,8671746.35
2017-04-07 01:00:00,3889.7166666666667,7365191.216666667
2017-04-07 02:00:00,3874.5333333333333,7027430.683333334
2017-04-07 03:00:00,3867.5,7009774.95
2017-04-07 04:00:00,3881.25,8435841.466666667
2017-04-07 05:00:00,3816.633333333333,8283360.933333334
2017-04-07 06:00:00,4215.133333333333,10595977.6
2017-04-07 07:00:00,5555.7,18760118.333333332
2017-04-07 08:00:00,4600.7,12508639.133333333
2017-04-07 09:00:00,4116.15,7732779.35
2017-04-07 10:00:00,3773.65,6975085.583333333
2017-04-07 11:00:00,4098.116666666667,7160137.166666667
2017-04-07 12:00:00,6149.8,20997745.516666666
2017-04-07 13:00:00,5848.966666666666,19067455.616666667
2017-04-07 14:00:00,4204.45,8542781.45
2017-04-07 15:00:00,6117.816666666667,19721161.65
2017-04-07 16:00:00,6926.016666666666,23085092.766666666
2017-04-07 17:00:00,4696.866666666667,12137723.133333333
2017-04-07 18:00:00,5032.25,14727258.016666668
2017-04-07 19:00:00,6410.222222222223,22812768.28888889
2017-04-07 20:00:00,9370.333333333334,17957399.333333332
2017-04-07 21:00:00,9132.466666666667,17696198.933333334
2017-04-07 22:00:00,8097.0,16339577.6
2017-04-07 23:00:00,7960.783333333334,16780776.4
2017-04-08 00:00:00,7871.183333333333,16177545.466666667
2017-04-08 01:00:00,7723.233333333334,16409842.133333333
2017-04-08 02:00:00,7489.5,14274942.666666666
2017-04-08 03:00:00,6546.533333333334,12388019.2
2017-04-08 04:00:00,5829.15,11274366.4
2017-04-08 05:00:00,5624.016666666666,10924348.8
2017-04-08 06:00:00,5532.25,10684245.6
2017-04-08 07:00:00,5449.75,10550052.266666668
2017-04-08 08:00:00,5403.6,10731984.0
2017-04-08 09:00:00,6471.783333333334,11199750.133333333
2017-04-08 10:00:00,5545.0,10946168.8
2017-04-08 11:00:00,5270.633333333333,10312338.933333334
2017-04-08 12:00:00,5217.1,10187378.4
2017-04-08 13:00:00,5089.483333333334,9888842.133333333
2017-04-08 14:00:00,5083.366666666667,9793046.266666668
2017-04-08 15:00:00,5039.683333333333,9711301.333333334
2017-04-08 16:00:00,6065.416666666667,10255634.0
2017-04-08 17:00:00,4918.3,9625521.866666667
2017-04-08 18:00:00,4802.516666666666,9606335.066666666
2017-04-08 19:00:00,4881.566666666667,13620106.0
2017-04-08 20:00:00,4377.783333333334,9300987.6
2017-04-08 21:00:00,12211.45,23078837.866666667
2017-04-08 22:00:00,4070.0666666666666,7311144.133333334
2017-04-08 23:00:00,4282.8,8171560.4
2017-04-09 00:00:00,4643.633333333333,8237087.333333333
2017-04-09 01:00:00,4562.4,7615244.666666667
2017-04-09 02:00:00,4403.933333333333,7287280.933333334
2017-04-09 03:00:00,4210.516666666666,6681429.2
2017-04-09 04:00:00,3899.0,6315901.733333333
2017-04-09 05:00:00,3320.366666666667,5631580.133333334
2017-04-09 06:00:00,2781.3333333333335,4814974.266666667
2017-04-09 07:00:00,2553.65,4482872.933333334
2017-04-09 08:00:00,2396.4666666666667,4393822.266666667
2017-04-09 09:00:00,2331.85,4514618.0
2017-04-09 10:00:00,2325.5,4659002.0
2017-04-09 11:00:00,2268.0666666666666,4570755.6
2017-04-09 12:00:00,2186.7833333333333,4434255.333333333
2017-04-09 13:00:00,2175.5333333333333,4419088.116666666
2017-04-09 14:00:00,2272.233333333333,4925347.066666666
2017-04-09 15:00:00,2518.85,5881785.033333333
2017-04-09 16:00:00,2380.4333333333334,5421355.333333333
2017-04-09 17:00:00,2303.3,5545841.483333333
2017-04-09 18:00:00,2204.633333333333,5214344.933333334
2017-04-09 19:00:00,2372.2166666666667,5310994.266666667
2017-04-09 20:00:00,3261.8166666666666,6076534.266666667
2017-04-09 21:00:00,9572.516666666666,20576149.7
2017-04-09 22:00:00,8105.016666666666,16227442.866666667
2017-04-09 23:00:00,7114.85,16774390.366666667
2017-04-10 00:00:00,7054.783333333334,16548748.8
2017-04-10 01:00:00,5740.483333333334,8518743.533333333
2017-04-10 02:00:00,5710.433333333333,7899871.066666666
2017-04-10 03:00:00,5647.333333333333,7705866.0
2017-04-10 04:00:00,4813.35,6772198.266666667
2017-04-10 05:00:00,4113.1,6266537.466666667
2017-04-10 06:00:00,5937.15,17952179.6
2017-04-10 07:00:00,4921.95,12032611.466666667
2017-04-10 08:00:00,4059.383333333333,7089764.933333334
2017-04-10 09:00:00,4611.166666666667,11906685.866666667
2017-04-10 10:00:00,5194.783333333334,21821059.2
2017-04-10 11:00:00,5526.75,21307429.066666666
2017-04-10 12:00:00,7005.833333333333,26748531.866666667
2017-04-10 13:00:00,7244.083333333333,27626566.0
2017-04-10 14:00:00,8242.35,27813535.183333334
2017-04-10 15:00:00,10899.066666666668,32267757.2
2017-04-10 16:00:00,7765.9,26411720.8
2017-04-10 17:00:00,5544.216666666666,21475268.733333334
2017-04-10 18:00:00,5020.983333333334,20245639.533333335
2017-04-10 19:00:00,4789.9,19803054.116666667
2017-04-10 20:00:00,4887.216666666666,20466798.4
2017-04-10 21:00:00,4935.5,20358625.2
2017-04-10 22:00:00,4928.216666666666,20636148.766666666
2017-04-10 23:00:00,4604.633333333333,20007664.25
2017-04-11 00:00:00,5322.966666666666,24149514.533333335
2017-04-11 01:00:00,5731.340909090909,26965783.65909091
2017-04-11 02:00:00,5527.383333333333,25920652.666666668
2017-04-11 03:00:00,4818.45,22679328.45
2017-04-11 04:00:00,4237.383333333333,19848305.933333334
2017-04-11 05:00:00,3801.8,14849848.483333332
2017-04-11 06:00:00,3393.0833333333335,12839498.533333333
2017-04-11 07:00:00,3186.116666666667,12580261.733333332
2017-04-11 08:00:00,3260.633333333333,11981152.666666666
2017-04-11 09:00:00,3451.1,9981808.666666666
2017-04-11 10:00:00,3708.6833333333334,10648028.0
2017-04-11 11:00:00,3043.633333333333,16330344.866666667
2017-04-11 12:00:00,4106.5,15873679.933333334
2017-04-11 13:00:00,3938.85,13562534.116666667
2017-04-11 14:00:00,5510.716666666666,16591173.2
2017-04-11 15:00:00,3688.0666666666666,13135836.666666666
2017-04-11 16:00:00,4387.033333333334,14953349.833333334
2017-04-11 17:00:00,3979.2833333333333,14091690.766666668
2017-04-11 18:00:00,3267.5833333333335,12982730.85
2017-04-11 19:00:00,3511.5333333333333,12566122.683333334
2017-04-11 20:00:00,3531.05,12119226.3
2017-04-11 21:00:00,5377.65,63751521.95
2017-04-11 22:00:00,4107.666666666667,25366928.85
2017-04-11 23:00:00,3540.35,9875783.6
2017-04-12 00:00:00,3466.7833333333333,8766858.8
2017-04-12 01:00:00,3210.983333333333,7942972.466666667
2017-04-12 02:00:00,3615.3166666666666,10814339.233333332
2017-04-12 03:00:00,3898.5,12654997.133333333
2017-04-12 04:00:00,3877.5666666666666,12600313.6
2017-04-12 05:00:00,3925.2166666666667,13094484.866666667
2017-04-12 06:00:00,3832.25,12635472.466666667
2017-04-12 07:00:00,3770.733333333333,11649889.0
2017-04-12 08:00:00,3627.983333333333,10465126.866666667
2017-04-12 09:00:00,3587.866666666667,9117553.2
2017-04-12 10:00:00,3739.4,9695247.333333334
2017-04-12 11:00:00,4285.9,8730895.766666668
2017-04-12 12:00:00,5919.833333333333,17041563.383333333
2017-04-12 13:00:00,5214.866666666667,19344481.2
2017-04-12 14:00:00,5979.066666666667,10391538.083333334
2017-04-12 15:00:00,4769.016666666666,8323622.283333333
2017-04-12 16:00:00,4978.6,8338775.1
2017-04-12 17:00:00,5193.3,16684807.55
2017-04-12 18:00:00,5184.283333333334,19028602.9
2017-04-12 19:00:00,4759.883333333333,13581079.283333333
2017-04-12 20:00:00,4342.6,9874705.933333334
2017-04-12 21:00:00,4296.266666666666,8627185.916666666
2017-04-12 22:00:00,4299.333333333333,8442659.15
2017-04-12 23:00:00,4546.083333333333,8451980.966666667
2017-04-13 00:00:00,4509.783333333334,9374174.466666667
2017-04-13 01:00:00,4887.25,10176343.533333333
2017-04-13 02:00:00,4497.7,9283937.816666666
2017-04-13 03:00:00,4336.616666666667,8866847.0
2017-04-13 04:00:00,4243.566666666667,8589189.0
2017-04-13 05:00:00,4452.516666666666,10004744.35
2017-04-13 06:00:00,6585.216666666666,23053249.116666667
2017-04-13 07:00:00,7026.433333333333,24760880.3
2017-04-13 08:00:00,6679.666666666667,22302896.6
2017-04-13 09:00:00,6392.783333333334,15472000.75
2017-04-13 10:00:00,4825.216666666666,10153519.733333332
2017-04-13 11:00:00,5530.3,14410543.883333333
2017-04-13 12:00:00,5303.833333333333,13086981.55
2017-04-13 13:00:00,4618.016666666666,10348145.333333334
2017-04-13 14:00:00,4726.85,11756466.083333334
2017-04-13 15:00:00,4699.433333333333,13629872.683333334
2017-04-13 16:00:00,4779.833333333333,14046718.3
2017-04-13 17:00:00,5137.766666666666,14436489.3
2017-04-13 18:00:00,6379.616666666667,15870720.333333334
2017-04-13 19:00:00,7328.033333333334,21459136.866666667
2017-04-13 20:00:00,7328.066666666667,20983170.533333335
2017-04-13 21:00:00,7490.583333333333,21154187.35
2017-04-13 22:00:00,7173.9,19918828.8
2017-04-13 23:00:00,6967.683333333333,20431452.133333333
2017-04-14 00:00:00,7301.583333333333,24658766.466666665
2017-04-14 01:00:00,6684.233333333334,19585595.2
2017-04-14 02:00:00,6732.733333333334,18635852.4
2017-04-14 03:00:00,6829.233333333334,18220086.066666666
2017-04-14 04:00:00,6410.466666666666,16488282.4
2017-04-14 05:00:00,5972.95,14450102.0
2017-04-14 06:00:00,5765.083333333333,13295442.666666666
2017-04-14 07:00:00,5508.416666666667,12311574.0
2017-04-14 08:00:00,5102.25,10178152.0
2017-04-14 09:00:00,5078.583333333333,9398801.4
2017-04-14 10:00:00,6916.983333333334,12724327.4
2017-04-14 11:00:00,4391.983333333334,7882698.2
2017-04-14 12:00:00,4352.216666666666,8916174.666666666
2017-04-14 13:00:00,4417.216666666666,9463932.6
2017-04-14 14:00:00,4662.933333333333,10677803.383333333
2017-04-14 15:00:00,5762.6,12815564.666666666
2017-04-14 16:00:00,9129.516666666666,20558976.4
2017-04-14 17:00:00,6601.683333333333,16669232.266666668
2017-04-14 18:00:00,5373.633333333333,14158878.866666667
2017-04-14 19:00:00,5272.066666666667,15110298.333333334
2017-04-14 20:00:00,6289.433333333333,21968010.216666665
2017-04-14 21:00:00,6758.383333333333,24126855.716666665
2017-04-14 22:00:00,6000.116666666667,18791680.733333334
2017-04-14 23:00:00,5444.783333333334,14369623.066666666
2017-04-15 00:00:00,5332.233333333334,12973457.95
2017-04-15 01:00:00,5647.116666666667,14035638.733333332
2017-04-15 02:00:00,5196.7,12198069.2
2017-04-15 03:00:00,4939.716666666666,11075096.933333334
2017-04-15 04:00:00,4785.766666666666,10759861.466666667
2017-04-15 05:00:00,4600.783333333334,10261918.933333334
2017-04-15 06:00:00,4553.8,10022250.266666668
2017-04-15 07:00:00,4511.883333333333,9859776.266666668
2017-04-15 08:00:00,4505.583333333333,10128459.066666666
2017-04-15 09:00:00,4437.15,10165197.466666667
2017-04-15 10:00:00,4390.383333333333,9927551.866666667
2017-04-15 11:00:00,4491.35,10300726.266666668
2017-04-15 12:00:00,4472.566666666667,13192581.2
2017-04-15 13:00:00,4565.566666666667,14455952.4
2017-04-15 14:00:00,4620.566666666667,15428709.2
2017-04-15 15:00:00,4370.916666666667,14232070.8
2017-04-15 16:00:00,4096.183333333333,13536546.0
2017-04-15 17:00:00,4240.3,21787450.0
2017-04-15 18:00:00,4649.7,31159196.4
2017-04-15 19:00:00,4067.0666666666666,21630358.266666666
2017-04-15 20:00:00,4063.45,18051939.866666667
2017-04-15 21:00:00,4058.733333333333,17008029.2
2017-04-15 22:00:00,5565.116666666667,55388365.733333334
2017-04-15 23:00:00,4907.733333333334,38232722.0
2017-04-16 00:00:00,4092.883333333333,22307914.0
2017-04-16 01:00:00,4086.116666666667,19178400.933333334
2017-04-16 02:00:00,4001.6666666666665,16622249.466666667
2017-04-16 03:00:00,3971.4333333333334,15571958.266666668
2017-04-16 04:00:00,3870.05,14728523.6
2017-04-16 05:00:00,3824.5,14057650.0
2017-04-16 06:00:00,3712.75,13436064.933333334
2017-04-16 07:00:00,3617.5666666666666,13109472.933333334
2017-04-16 08:00:00,3558.5666666666666,12648262.266666668
2017-04-16 09:00:00,3474.7166666666667,11890208.933333334
2017-04-16 10:00:00,3414.266666666667,11444894.8
2017-04-16 11:00:00,3352.6666666666665,11090737.466666667
2017-04-16 12:00:00,3293.15,11593043.6
2017-04-16 13:00:00,3421.4666666666667,17198723.6
2017-04-16 14:00:00,3266.116666666667,13634932.666666666
2017-04-16 15:00:00,3163.45,11158042.0
2017-04-16 16:00:00,3324.6,11257995.6
2017-04-16 17:00:00,3809.1,13648604.1
2017-04-16 18:00:00,3652.516666666667,12439729.366666667
2017-04-16 19:00:00,6308.0,60311400.266666666
2017-04-16 20:00:00,4020.2166666666667,13135988.4
2017-04-16 21:00:00,4027.7833333333333,12967371.066666666
2017-04-16 22:00:00,4132.533333333334,14699607.6
2017-04-16 23:00:00,4207.933333333333,15988808.133333333
2017-04-17 00:00:00,4339.833333333333,16455090.8
2017-04-17 01:00:00,4373.266666666666,16666444.666666666
2017-04-17 02:00:00,4453.483333333334,16946149.733333334
2017-04-17 03:00:00,4357.466666666666,16512782.533333333
2017-04-17 04:00:00,4150.966666666666,15426208.133333333
2017-04-17 05:00:00,3986.016666666667,14152365.733333332
2017-04-17 06:00:00,3730.383333333333,12478524.666666666
2017-04-17 07:00:00,3593.016666666667,11737951.333333334
2017-04-17 08:00:00,3441.65,10538727.866666667
2017-04-17 09:00:00,3397.5,10318218.266666668
2017-04-17 10:00:00,5334.066666666667,23393880.133333333
2017-04-17 11:00:00,4231.383333333333,22196501.6
2017-04-17 12:00:00,4366.366666666667,27312307.066666666
2017-04-17 13:00:00,4905.983333333334,51197527.6
2017-04-17 14:00:00,5904.716666666666,32125261.466666665
2017-04-17 15:00:00,4276.416666666667,18442007.6
2017-04-17 16:00:00,5322.833333333333,18862078.533333335
2017-04-17 17:00:00,5477.683333333333,22312192.933333334
2017-04-17 18:00:00,5033.65,16576647.333333334
2017-04-17 19:00:00,4855.433333333333,15406808.133333333
2017-04-17 20:00:00,4773.483333333334,15672310.533333333
2017-04-17 21:00:00,8234.233333333334,86529918.0
2017-04-17 22:00:00,5498.5,40753775.46666667
2017-04-17 23:00:00,5081.583333333333,26060069.933333334
2017-04-18 00:00:00,4218.75,15761600.133333333
2017-04-18 01:00:00,3841.35,14381612.466666667
2017-04-18 02:00:00,3614.4,13253016.066666666
2017-04-18 03:00:00,3412.5333333333333,12552066.533333333
2017-04-18 04:00:00,3284.3,11782015.333333334
2017-04-18 05:00:00,3136.55,10873073.466666667
2017-04-18 06:00:00,2957.25,10145650.733333332
2017-04-18 07:00:00,2902.2166666666667,9873613.466666667
2017-04-18 08:00:00,3161.233333333333,18863004.466666665
2017-04-18 09:00:00,3817.4333333333334,8890806.733333332
2017-04-18 10:00:00,2486.8333333333335,7042930.4
2017-04-18 11:00:00,3462.233333333333,7129038.8
2017-04-18 12:00:00,4389.35,7433036.266666667
2017-04-18 13:00:00,4096.683333333333,8656189.133333333
2017-04-18 14:00:00,4601.416666666667,20834964.0
2017-04-18 15:00:00,5812.883333333333,23954019.183333334
2017-04-18 16:00:00,4362.683333333333,18512460.8
2017-04-18 17:00:00,4349.966666666666,14200427.066666666
2017-04-18 18:00:00,6259.583333333333,23754065.466666665
2017-04-18 19:00:00,7430.0,26185891.6
2017-04-18 20:00:00,7405.533333333334,25748002.666666668
2017-04-18 21:00:00,7396.366666666667,24358344.666666668
2017-04-18 22:00:00,8834.033333333333,24470338.133333333
2017-04-18 23:00:00,12437.333333333334,46974297.333333336
2017-04-19 00:00:00,11854.083333333334,53296158.266666666
2017-04-19 01:00:00,9898.25,29292719.2
2017-04-19 02:00:00,9468.8,22541363.066666666
2017-04-19 03:00:00,9185.883333333333,21110165.2
2017-04-19 04:00:00,8859.816666666668,19811550.266666666
2017-04-19 05:00:00,8414.866666666667,18092855.866666667
2017-04-19 06:00:00,7749.283333333334,16090652.666666666
2017-04-19 07:00:00,6836.533333333334,13530903.866666667
2017-04-19 08:00:00,5632.933333333333,12233531.066666666
2017-04-19 09:00:00,6390.0,10782825.333333334
2017-04-19 10:00:00,4948.283333333334,9374623.2
2017-04-19 11:00:00,4892.65,8393120.533333333
2017-04-19 12:00:00,5156.5,9651366.8
2017-04-19 13:00:00,5032.566666666667,13108838.466666667
2017-04-19 14:00:00,5176.983333333334,14379913.0
2017-04-19 15:00:00,5362.0,17199814.066666666
2017-04-19 16:00:00,6071.283333333334,21765999.15
2017-04-19 17:00:00,5795.483333333334,15609736.85
2017-04-19 18:00:00,5539.716666666666,13709254.133333333
2017-04-19 19:00:00,5494.25,13202942.266666668
2017-04-19 20:00:00,5548.466666666666,13290215.866666667
2017-04-19 21:00:00,5528.333333333333,12612917.733333332
2017-04-19 22:00:00,5539.916666666667,12273762.533333333
2017-04-19 23:00:00,5738.25,12880642.533333333
2017-04-20 00:00:00,5846.466666666666,13029182.666666666
2017-04-20 01:00:00,5440.716666666666,11487761.066666666
2017-04-20 02:00:00,5404.433333333333,11095172.933333334
2017-04-20 03:00:00,5373.85,10847216.533333333
2017-04-20 04:00:00,5377.866666666667,10802104.533333333
2017-04-20 05:00:00,5008.933333333333,9268005.333333334
2017-04-20 06:00:00,4814.416666666667,8637986.4
2017-04-20 07:00:00,4610.266666666666,8278695.333333333
2017-04-20 08:00:00,4503.033333333334,8159128.133333334
2017-04-20 09:00:00,4522.15,8588277.733333332
2017-04-20 10:00:00,4692.916666666667,9184497.6
2017-04-20 11:00:00,4474.25,9667287.95
2017-04-20 12:00:00,4616.266666666666,12044378.4
2017-04-20 13:00:00,4628.766666666666,13364429.133333333
2017-04-20 14:00:00,4616.283333333334,12942440.266666668
2017-04-20 15:00:00,4592.0,14885790.8
2017-04-20 16:00:00,5685.783333333334,23618733.666666668
2017-04-20 17:00:00,6144.333333333333,26803379.066666666
2017-04-20 18:00:00,4858.566666666667,21943196.866666667
2017-04-20 19:00:00,5071.083333333333,24001012.7
2017-04-20 20:00:00,4721.466666666666,20913240.4
2017-04-20 21:00:00,4665.866666666667,20013625.616666667
2017-04-20 22:00:00,4506.583333333333,16993323.266666666
2017-04-20 23:00:00,4361.833333333333,14387149.066666666
2017-04-21 00:00:00,4169.416666666667,12102565.466666667
2017-04-21 01:00:00,3714.5,10573230.8
2017-04-21 02:00:00,3572.1,9977619.066666666
2017-04-21 03:00:00,3399.266666666667,9264736.8
2017-04-21 04:00:00,3330.9,8726374.933333334
2017-04-21 05:00:00,3328.55,8662787.066666666
2017-04-21 06:00:00,3309.25,8486845.466666667
2017-04-21 07:00:00,3304.8166666666666,9180368.4
2017-04-21 08:00:00,3511.0333333333333,9454008.933333334
2017-04-21 09:00:00,3580.516666666667,12880504.666666666
2017-04-21 10:00:00,3853.0,14374072.666666666
2017-04-21 11:00:00,3881.6,14295858.666666666
2017-04-21 12:00:00,3811.1666666666665,13771551.933333334
2017-04-21 13:00:00,4311.683333333333,15112722.633333333
2017-04-21 14:00:00,4704.416666666667,19026587.6
2017-04-21 15:00:00,4158.75,15034407.133333333
2017-04-21 16:00:00,4779.483333333334,15233978.533333333
2017-04-21 17:00:00,4303.35,14565710.5
2017-04-21 18:00:00,3829.4666666666667,13379951.333333334
2017-04-21 19:00:00,3632.6833333333334,12698031.333333334
2017-04-21 20:00:00,3685.4666666666667,12506171.733333332
2017-04-21 21:00:00,3222.7,10633197.066666666
2017-04-21 22:00:00,2996.983333333333,10129551.266666668
2017-04-21 23:00:00,3099.55,10711599.6
2017-04-22 00:00:00,3326.5833333333335,11642894.866666667
2017-04-22 01:00:00,3451.0333333333333,11847270.266666668
2017-04-22 02:00:00,3529.266666666667,11973409.666666666
2017-04-22 03:00:00,3585.0666666666666,11609952.933333334
2017-04-22 04:00:00,4524.866666666667,21467801.266666666
2017-04-22 05:00:00,3482.85,11367813.2
2017-04-22 06:00:00,3159.4,10021703.6
2017-04-22 07:00:00,2653.1833333333334,8612044.0
2017-04-22 08:00:00,2521.55,8329510.0
2017-04-22 09:00:00,2506.9,8150966.266666667
2017-04-22 10:00:00,2382.7,8091290.266666667
2017-04-22 11:00:00,2289.15,8161225.2
2017-04-22 12:00:00,2246.9666666666667,8666780.666666666
2017-04-22 13:00:00,4739.483333333334,11122878.0
2017-04-22 14:00:00,5095.233333333334,11347226.266666668
2017-04-22 15:00:00,5430.4,12116917.2
2017-04-22 16:00:00,5678.366666666667,12850726.533333333
2017-04-22 17:00:00,5134.683333333333,11354561.466666667
2017-04-22 18:00:00,5037.566666666667,11157812.133333333
2017-04-22 19:00:00,5040.2,11178622.8
2017-04-22 20:00:00,5343.966666666666,12222867.2
2017-04-22 21:00:00,4862.716666666666,14209217.0
2017-04-22 22:00:00,4273.166666666667,12100840.266666668
2017-04-22 23:00:00,8293.716666666667,18488623.833333332
2017-04-23 00:00:00,9214.05,16168338.666666666
2017-04-23 01:00:00,8986.25,15361551.4
2017-04-23 02:00:00,9367.933333333332,17665007.183333334
2017-04-23 03:00:00,8978.933333333332,15789579.166666666
2017-04-23 04:00:00,8598.85,13818785.2
2017-04-23 05:00:00,8373.783333333333,13300954.8
2017-04-23 06:00:00,8187.483333333334,13067868.4
2017-04-23 07:00:00,8000.266666666666,12650392.4
2017-04-23 08:00:00,7836.083333333333,12459972.133333333
2017-04-23 09:00:00,7609.383333333333,12227666.0
2017-04-23 10:00:00,7607.8,12299396.666666666
2017-04-23 11:00:00,7390.0,11961912.133333333
2017-04-23 12:00:00,7126.15,12330054.833333334
2017-04-23 13:00:00,6827.266666666666,12231115.6
2017-04-23 14:00:00,7581.116666666667,14424430.4
2017-04-23 15:00:00,6956.516666666666,12990239.266666668
2017-04-23 16:00:00,6228.766666666666,11407766.633333333
2017-04-23 17:00:00,5866.35,10867522.533333333
2017-04-23 18:00:00,5983.283333333334,11073827.4
2017-04-23 19:00:00,6125.266666666666,11271332.666666666
2017-04-23 20:00:00,5862.416666666667,10684144.666666666
2017-04-23 21:00:00,5580.35,10352293.466666667
2017-04-23 22:00:00,5074.616666666667,10048842.266666668
2017-04-23 23:00:00,5173.516666666666,10984840.0
2017-04-24 00:00:00,4544.316666666667,10050967.066666666
2017-04-24 01:00:00,4165.633333333333,10037289.866666667
2017-04-24 02:00:00,3623.1,8919109.466666667
2017-04-24 03:00:00,3390.05,8299655.466666667
2017-04-24 04:00:00,3288.85,8176547.066666666
2017-04-24 05:00:00,3202.05,8068285.2
2017-04-24 06:00:00,3077.7,7898142.266666667
2017-04-24 07:00:00,2983.0666666666666,7758308.133333334
2017-04-24 08:00:00,2948.9666666666667,7774214.533333333
2017-04-24 09:00:00,2912.15,7755742.0
2017-04-24 10:00:00,3877.05,9983778.2
2017-04-24 11:00:00,4945.0,18263172.666666668
2017-04-24 12:00:00,5719.333333333333,37382803.86666667
2017-04-24 13:00:00,7436.15,39036496.86666667
2017-04-24 14:00:00,6807.15,26421734.4
2017-04-24 15:00:00,5822.9,20798444.4
2017-04-24 16:00:00,6103.733333333334,18900161.466666665
2017-04-24 17:00:00,6789.0,24563519.933333334
2017-04-24 18:00:00,6362.483333333334,17936874.6
2017-04-24 19:00:00,6970.1,18557571.333333332
2017-04-24 20:00:00,6415.316666666667,19353438.8
2017-04-24 21:00:00,6200.283333333334,15850627.266666668
2017-04-24 22:00:00,6069.916666666667,15434959.666666666
2017-04-24 23:00:00,6133.25,15618896.0
2017-04-25 00:00:00,6197.833333333333,15488086.466666667
2017-04-25 01:00:00,6025.166666666667,14715673.866666667
2017-04-25 02:00:00,5948.966666666666,14503155.266666668
2017-04-25 03:00:00,5935.233333333334,14500618.533333333
2017-04-25 04:00:00,5931.483333333334,14521019.066666666
2017-04-25 05:00:00,5905.633333333333,14459404.666666666
2017-04-25 06:00:00,5839.883333333333,14174398.65
2017-04-25 07:00:00,5747.55,13740408.516666668
2017-04-25 08:00:00,5674.533333333334,13726248.333333334
2017-04-25 09:00:00,5745.9,13637695.333333334
2017-04-25 10:00:00,5614.066666666667,13604173.266666668
2017-04-25 11:00:00,7828.133333333333,18342746.0
2017-04-25 12:00:00,71916.71666666666,149391349.73333332
2017-04-25 13:00:00,82198.91666666667,170145113.78333333
2017-04-25 14:00:00,77446.61666666667,163276602.31666666
2017-04-25 15:00:00,54380.21666666667,114292481.4
2017-04-25 16:00:00,38601.28333333333,80132596.85
2017-04-25 17:00:00,36575.86666666667,75141129.96666667
2017-04-25 18:00:00,25706.75,51242119.46666667
2017-04-25 19:00:00,13842.066666666668,29121487.6
2017-04-25 20:00:00,7102.066666666667,15056166.533333333
2017-04-25 21:00:00,6476.1,13824774.933333334
2017-04-25 22:00:00,7868.933333333333,14556377.333333334
2017-04-25 23:00:00,6275.883333333333,12616343.733333332
2017-04-26 00:00:00,6201.083333333333,12348458.0
2017-04-26 01:00:00,6174.65,12154461.333333334
2017-04-26 02:00:00,6157.666666666667,11982829.066666666
2017-04-26 03:00:00,6120.733333333334,11837459.666666666
2017-04-26 04:00:00,5991.716666666666,11550102.266666668
2017-04-26 05:00:00,5735.366666666667,11176122.666666666
2017-04-26 06:00:00,5494.2,10531409.2
2017-04-26 07:00:00,5121.133333333333,9506978.666666666
2017-04-26 08:00:00,4773.0,8500258.533333333
2017-04-26 09:00:00,4794.45,8612883.866666667
2017-04-26 10:00:00,5152.25,23705102.866666667
2017-04-26 11:00:00,4737.466666666666,29284678.8
2017-04-26 12:00:00,5791.95,36015653.4
2017-04-26 13:00:00,6824.516666666666,45986230.68333333
2017-04-26 14:00:00,6710.85,86094239.78333333
2017-04-26 15:00:00,6748.033333333334,89467307.96666667
2017-04-26 16:00:00,5727.6,36243214.483333334
2017-04-26 17:00:00,5616.15,25509803.966666665
2017-04-26 18:00:00,5928.05,18030372.45
2017-04-26 19:00:00,5636.65,11589551.716666667
2017-04-26 20:00:00,5684.55,11802118.633333333
2017-04-26 21:00:00,5748.4,12167567.166666666
2017-04-26 22:00:00,5887.766666666666,12600644.533333333
2017-04-26 23:00:00,5714.666666666667,12894779.816666666
2017-04-27 00:00:00,5569.15,12397316.6
2017-04-27 01:00:00,5371.016666666666,11731982.8
2017-04-27 02:00:00,5216.35,11095773.333333334
2017-04-27 03:00:00,5017.983333333334,10432474.8
2017-04-27 04:00:00,4779.416666666667,9963190.666666666
2017-04-27 05:00:00,4466.983333333334,9192793.333333334
2017-04-27 06:00:00,4193.116666666667,9613301.733333332
2017-04-27 07:00:00,4356.783333333334,10685367.333333334
2017-04-27 08:00:00,4256.183333333333,10285302.933333334
2017-04-27 09:00:00,4332.55,10288723.066666666
2017-04-27 10:00:00,4547.983333333334,10421350.0
2017-04-27 11:00:00,4397.083333333333,10986156.8
2017-04-27 12:00:00,4288.166666666667,10297456.933333334
2017-04-27 13:00:00,4351.016666666666,12328777.55
2017-04-27 14:00:00,4460.816666666667,18055550.316666666
2017-04-27 15:00:00,4182.816666666667,15101228.6
2017-04-27 16:00:00,4042.483333333333,14638371.683333334
2017-04-27 17:00:00,4303.966666666666,24975787.533333335
2017-04-27 18:00:00,4207.833333333333,25375573.966666665
2017-04-27 19:00:00,4531.616666666667,25177868.316666666
2017-04-27 20:00:00,4324.55,21102630.266666666
2017-04-27 21:00:00,3852.883333333333,16031134.266666668
2017-04-27 22:00:00,3439.5833333333335,12144955.066666666
2017-04-27 23:00:00,3209.75,10370329.466666667
2017-04-28 00:00:00,3276.5333333333333,8824898.0
2017-04-28 01:00:00,3031.6666666666665,8076016.4
2017-04-28 02:00:00,2813.2,7405472.666666667
2017-04-28 03:00:00,2643.15,6789262.8
2017-04-28 04:00:00,2521.05,6864012.133333334
2017-04-28 05:00:00,2507.383333333333,7280780.133333334
2017-04-28 06:00:00,2440.233333333333,6790478.8
2017-04-28 07:00:00,2419.9333333333334,6208253.2
2017-04-28 08:00:00,2409.2833333333333,6109336.666666667
2017-04-28 09:00:00,2775.133333333333,6585909.2
2017-04-28 10:00:00,4043.5666666666666,7528453.066666666
2017-04-28 11:00:00,3952.7833333333333,7364722.533333333
2017-04-28 12:00:00,3922.016666666667,7525190.533333333
2017-04-28 13:00:00,3836.8,9705478.266666668
2017-04-28 14:00:00,3956.4666666666667,13957130.0
2017-04-28 15:00:00,4083.6,15935090.0
2017-04-28 16:00:00,3973.233333333333,13978395.866666667
2017-04-28 17:00:00,5594.316666666667,19772645.666666668
2017-04-28 18:00:00,5401.9,19181532.333333332
2017-04-28 19:00:00,5083.516666666666,13040524.666666666
2017-04-28 20:00:00,5057.966666666666,13004299.933333334
2017-04-28 21:00:00,5075.15,13129215.933333334
2017-04-28 22:00:00,4893.016666666666,13094278.933333334
2017-04-28 23:00:00,4684.966666666666,13028111.4
2017-04-29 00:00:00,4660.216666666666,13015987.6
2017-04-29 01:00:00,4689.25,13223896.4
2017-04-29 02:00:00,4744.266666666666,13427881.466666667
2017-04-29 03:00:00,4831.55,20569204.0
2017-04-29 04:00:00,4780.55,18329259.6
2017-04-29 05:00:00,4739.566666666667,13251016.133333333
2017-04-29 06:00:00,4681.55,13003867.066666666
2017-04-29 07:00:00,4461.433333333333,12301659.9
2017-04-29 08:00:00,4398.75,11956356.55
2017-04-29 09:00:00,4381.233333333334,11814374.55
2017-04-29 10:00:00,4400.966666666666,11886628.166666666
2017-04-29 11:00:00,4401.033333333334,11861957.3
2017-04-29 12:00:00,4688.483333333334,12772540.8
2017-04-29 13:00:00,4612.066666666667,12485618.133333333
2017-04-29 14:00:00,4483.066666666667,12435443.5
2017-04-29 15:00:00,4449.266666666666,12173943.883333333
2017-04-29 16:00:00,4532.75,12022982.733333332
2017-04-29 17:00:00,4557.133333333333,11825679.4
2017-04-29 18:00:00,4510.1,11807614.133333333
2017-04-29 19:00:00,4490.166666666667,11725264.0
2017-04-29 20:00:00,4323.75,11056872.533333333
2017-04-29 21:00:00,3908.6,9226341.866666667
2017-04-29 22:00:00,3574.0,7902431.2
2017-04-29 23:00:00,3357.5833333333335,7233192.333333333
2017-04-30 00:00:00,3217.1833333333334,7214082.666666667
2017-04-30 01:00:00,3190.9,6120493.266666667
2017-04-30 02:00:00,3056.9,5646925.866666666
2017-04-30 03:00:00,2893.733333333333,4967770.666666667
2017-04-30 04:00:00,2830.9666666666667,4748285.866666666
2017-04-30 05:00:00,2781.3333333333335,4562065.066666666
2017-04-30 06:00:00,2692.05,4273156.8
2017-04-30 07:00:00,2639.1833333333334,4295205.333333333
2017-04-30 08:00:00,2628.4333333333334,4006187.7333333334
2017-04-30 09:00:00,2596.55,3892936.8
2017-04-30 10:00:00,2501.983333333333,3484360.4
2017-04-30 11:00:00,2555.116666666667,3591401.933333333
2017-04-30 12:00:00,2664.5333333333333,3817084.8666666667
2017-04-30 13:00:00,2664.3333333333335,4110177.6333333333
2017-04-30 14:00:00,2617.8,4070279.85
2017-04-30 15:00:00,2608.233333333333,3924127.8666666667
2017-04-30 16:00:00,2604.733333333333,3821492.7333333334
2017-04-30 17:00:00,5092.266666666666,54172192.266666666
2017-04-30 18:00:00,6944.783333333334,91280720.56666666
2017-04-30 19:00:00,2669.5833333333335,6178966.583333333
2017-04-30 20:00:00,2542.2833333333333,4024524.3
2017-04-30 21:00:00,2490.4666666666667,4160412.533333333
2017-04-30 22:00:00,2475.7166666666667,4246725.866666666
2017-04-30 23:00:00,2585.4666666666667,4205754.833333333
2017-05-01 00:00:00,2475.616666666667,4258145.066666666
2017-05-01 01:00:00,2443.5833333333335,3594258.6666666665
2017-05-01 02:00:00,2429.633333333333,3501169.8666666667
2017-05-01 03:00:00,2410.85,3415711.7333333334
2017-05-01 04:00:00,2385.4166666666665,3322914.6666666665
2017-05-01 05:00:00,2357.4333333333334,3179830.933333333
2017-05-01 06:00:00,2330.0333333333333,2989013.066666667
2017-05-01 07:00:00,2316.9666666666667,2853602.1333333333
2017-05-01 08:00:00,2313.5,2811298.0
2017-05-01 09:00:00,5936.8,70911391.73333333
2017-05-01 10:00:00,2630.733333333333,3693499.466666667
2017-05-01 11:00:00,2557.016666666667,4683609.2
2017-05-01 12:00:00,2606.8166666666666,5099331.6
2017-05-01 13:00:00,2716.3333333333335,4811207.6
2017-05-01 14:00:00,2974.1666666666665,5221148.666666667
2017-05-01 15:00:00,2901.3,5417251.2
2017-05-01 16:00:00,3069.883333333333,9773611.333333334
2017-05-01 17:00:00,4360.866666666667,15530868.0
2017-05-01 18:00:00,2931.2,10591096.4
2017-05-01 19:00:00,2877.733333333333,6920098.8
2017-05-01 20:00:00,2792.6,6137565.866666666
2017-05-01 21:00:00,2671.45,5162275.266666667
2017-05-01 22:00:00,2518.733333333333,4236013.066666666
2017-05-01 23:00:00,2423.1666666666665,3722175.7333333334
2017-05-02 00:00:00,2446.25,5255687.933333334
2017-05-02 01:00:00,2318.7,4542159.733333333
2017-05-02 02:00:00,2301.4166666666665,3514016.8
2017-05-02 03:00:00,2412.4333333333334,3726707.6
2017-05-02 04:00:00,2375.5333333333333,3617240.6666666665
2017-05-02 05:00:00,2340.35,3383164.8
2017-05-02 06:00:00,2321.866666666667,3229369.6
2017-05-02 07:00:00,2276.116666666667,2973113.066666667
2017-05-02 08:00:00,2228.0666666666666,2825490.6666666665
2017-05-02 09:00:00,2820.133333333333,6417888.666666667
2017-05-02 10:00:00,3473.366666666667,15334544.25
2017-05-02 11:00:00,3786.0,26022732.133333333
2017-05-02 12:00:00,5322.3,23145463.6
2017-05-02 13:00:00,5136.416666666667,17460484.0
2017-05-02 14:00:00,7868.25,57984486.666666664
2017-05-02 15:00:00,6052.85,20759835.033333335
2017-05-02 16:00:00,6835.35,23034711.333333332
2017-05-02 17:00:00,5205.7,21778976.6
2017-05-02 18:00:00,4664.383333333333,18760546.2
2017-05-02 19:00:00,4361.8,16169959.2
2017-05-02 20:00:00,4254.55,15103700.4
2017-05-02 21:00:00,4223.0,14369814.133333333
2017-05-02 22:00:00,4103.8,13158462.933333334
2017-05-02 23:00:00,4078.5333333333333,13478551.8
2017-05-03 00:00:00,4196.283333333334,15172131.6
2017-05-03 01:00:00,4191.783333333334,15463282.916666666
2017-05-03 02:00:00,4113.133333333333,15232273.866666667
2017-05-03 03:00:00,4094.4,15084049.6
2017-05-03 04:00:00,4037.2166666666667,14717518.8
2017-05-03 05:00:00,3973.2,14224288.133333333
2017-05-03 06:00:00,3950.766666666667,13879366.933333334
2017-05-03 07:00:00,3943.55,13482526.133333333
2017-05-03 08:00:00,3963.5,13300747.1
2017-05-03 09:00:00,4367.716666666666,14641414.333333334
2017-05-03 10:00:00,4760.333333333333,17612454.4
2017-05-03 11:00:00,5278.016666666666,24451630.266666666
2017-05-03 12:00:00,5441.85,24541123.233333334
2017-05-03 13:00:00,5279.95,22742914.766666666
2017-05-03 14:00:00,5326.2,21688939.733333334
2017-05-03 15:00:00,6133.95,41825500.53333333
2017-05-03 16:00:00,7859.9,81332996.53333333
2017-05-03 17:00:00,7834.266666666666,78056006.0
2017-05-03 18:00:00,7065.883333333333,70500598.6
2017-05-03 19:00:00,6712.55,61192516.06666667
2017-05-03 20:00:00,6218.933333333333,50012158.93333333
2017-05-03 21:00:00,5859.566666666667,43880659.2
2017-05-03 22:00:00,5462.016666666666,37421544.0
2017-05-03 23:00:00,5193.0,32263902.1
2017-05-04 00:00:00,5077.016666666666,27155461.0
2017-05-04 01:00:00,4975.183333333333,24007455.8
2017-05-04 02:00:00,4805.133333333333,21541671.2
2017-05-04 03:00:00,4500.1,19427594.666666668
2017-05-04 04:00:00,4436.0,17977156.266666666
2017-05-04 05:00:00,4347.816666666667,17315410.4
2017-05-04 06:00:00,4335.35,17069161.733333334
2017-05-04 07:00:00,4298.2,16745035.466666667
2017-05-04 08:00:00,4338.116666666667,18260097.6
2017-05-04 09:00:00,4132.933333333333,16022953.933333334
2017-05-04 10:00:00,4270.35,17540338.533333335
2017-05-04 11:00:00,4259.433333333333,16870947.533333335
2017-05-04 12:00:00,4226.9,16605692.766666668
2017-05-04 13:00:00,12342.066666666668,24761269.833333332
2017-05-04 14:00:00,12975.1,25507538.266666666
2017-05-04 15:00:00,13084.45,24731949.766666666
2017-05-04 16:00:00,13202.1,24343204.066666666
2017-05-04 17:00:00,13283.516666666666,29017674.866666667
2017-05-04 18:00:00,13280.633333333333,41102719.96666667
2017-05-04 19:00:00,12867.366666666667,49665038.833333336
2017-05-04 20:00:00,12263.066666666668,45569219.1
2017-05-04 21:00:00,12111.383333333333,49393130.0
2017-05-04 22:00:00,11618.083333333334,44281318.93333333
2017-05-04 23:00:00,10983.183333333332,39377185.06666667
2017-05-05 00:00:00,10309.183333333332,36515310.666666664
2017-05-05 01:00:00,9573.883333333333,34711359.06666667
2017-05-05 02:00:00,8861.883333333333,31038137.133333333
2017-05-05 03:00:00,8175.733333333334,31465241.2
2017-05-05 04:00:00,7545.816666666667,31202696.8
2017-05-05 05:00:00,7269.533333333334,37414161.6
2017-05-05 06:00:00,6726.566666666667,35872301.6
2017-05-05 07:00:00,5905.716666666666,32300680.4
2017-05-05 08:00:00,5226.85,28038508.266666666
2017-05-05 09:00:00,4761.333333333333,24277519.8
2017-05-05 10:00:00,4303.65,21021858.933333334
2017-05-05 11:00:00,4047.516666666667,18889842.266666666
2017-05-05 12:00:00,3928.4666666666667,16989094.933333334
2017-05-05 13:00:00,3656.4333333333334,17411249.066666666
2017-05-05 14:00:00,4009.25,20259843.866666667
2017-05-05 15:00:00,9606.383333333333,133887273.53333333
2017-05-05 16:00:00,26073.433333333334,463737940.9
2017-05-05 17:00:00,13818.15,219399420.26666668
2017-05-05 18:00:00,8830.566666666668,119573185.0
2017-05-05 19:00:00,4360.05,30093625.433333334
2017-05-05 20:00:00,3452.5,12129244.7
2017-05-05 21:00:00,3458.1833333333334,11787238.6
2017-05-05 22:00:00,3456.1,11754776.15
2017-05-05 23:00:00,3399.25,11224074.733333332
2017-05-06 00:00:00,3464.983333333333,11392821.533333333
2017-05-06 01:00:00,3376.65,11310993.766666668
2017-05-06 02:00:00,3299.7166666666667,11760904.683333334
2017-05-06 03:00:00,3283.516666666667,11389439.833333334
2017-05-06 04:00:00,3339.983333333333,12178937.833333334
2017-05-06 05:00:00,3371.133333333333,12271089.033333333
2017-05-06 06:00:00,3196.35,10587042.116666667
2017-05-06 07:00:00,3074.0,9979643.35
2017-05-06 08:00:00,3115.4,11875668.8
2017-05-06 09:00:00,3109.9166666666665,13380769.6
2017-05-06 10:00:00,3210.8,15598829.6
2017-05-06 11:00:00,3293.9,15219491.6
2017-05-06 12:00:00,3168.2833333333333,12918191.333333334
2017-05-06 13:00:00,3112.516666666667,11646291.333333334
2017-05-06 14:00:00,3665.4166666666665,22750276.533333335
2017-05-06 15:00:00,3718.0833333333335,32234457.866666667
2017-05-06 16:00:00,3720.85,32508014.4
2017-05-06 17:00:00,3752.6,32557138.666666668
2017-05-06 18:00:00,3717.8333333333335,32142182.4
2017-05-06 19:00:00,3597.0333333333333,29739204.266666666
2017-05-06 20:00:00,3546.6,25757324.2
2017-05-06 21:00:00,3668.1833333333334,21720362.933333334
2017-05-06 22:00:00,3200.5666666666666,17561538.133333333
2017-05-06 23:00:00,3044.35,15095891.933333334
2017-05-07 00:00:00,2995.116666666667,13475779.8
2017-05-07 01:00:00,2922.766666666667,11995314.133333333
2017-05-07 02:00:00,2848.616666666667,10457576.0
2017-05-07 03:00:00,2809.05,10017115.733333332
2017-05-07 04:00:00,2770.4166666666665,9794113.066666666
2017-05-07 05:00:00,2756.133333333333,9500861.866666667
2017-05-07 06:00:00,2748.35,9417798.4
2017-05-07 07:00:00,2740.9166666666665,9414641.066666666
2017-05-07 08:00:00,2735.05,9548413.866666667
2017-05-07 09:00:00,2800.266666666667,9900115.283333333
2017-05-07 10:00:00,5022.5,197845925.8
2017-05-07 11:00:00,5922.1,279736892.26666665
2017-05-07 12:00:00,4171.65,140099116.91666666
2017-05-07 13:00:00,2705.3166666666666,25532507.2
2017-05-07 14:00:00,2636.133333333333,10499288.666666666
2017-05-07 15:00:00,2839.8,10486466.0
2017-05-07 16:00:00,2918.4666666666667,10887320.533333333
2017-05-07 17:00:00,3235.616666666667,11558347.333333334
2017-05-07 18:00:00,3449.266666666667,11962625.6
2017-05-07 19:00:00,3155.25,11234962.0
2017-05-07 20:00:00,3050.233333333333,12515980.783333333
2017-05-07 21:00:00,3042.7,12157503.55
2017-05-07 22:00:00,3080.4666666666667,12900997.1
2017-05-07 23:00:00,3016.7166666666667,11090290.583333334
2017-05-08 00:00:00,3032.4333333333334,11066990.933333334
2017-05-08 01:00:00,2980.616666666667,11357127.466666667
2017-05-08 02:00:00,2928.8,10670626.666666666
2017-05-08 03:00:00,2854.483333333333,10444693.333333334
2017-05-08 04:00:00,2804.5,10326425.6
2017-05-08 05:00:00,2778.6,10101199.466666667
2017-05-08 06:00:00,2774.2166666666667,10128880.0
2017-05-08 07:00:00,2832.6833333333334,10495480.0
2017-05-08 08:00:00,2951.45,12712672.266666668
2017-05-08 09:00:00,2868.4166666666665,11709295.0
2017-05-08 10:00:00,3696.116666666667,24093526.666666668
2017-05-08 11:00:00,7030.75,75995069.6
2017-05-08 12:00:00,6620.833333333333,72140433.2
2017-05-08 13:00:00,6101.666666666667,64150752.266666666
2017-05-08 14:00:00,4844.233333333334,54395194.9
2017-05-08 15:00:00,3596.55,40490948.53333333
2017-05-08 16:00:00,3625.8166666666666,31997703.666666668
2017-05-08 17:00:00,3277.866666666667,25866478.866666667
2017-05-08 18:00:00,3737.9333333333334,22233581.166666668
2017-05-08 19:00:00,3109.483333333333,17226275.866666667
2017-05-08 20:00:00,2616.9666666666667,12569222.866666667
2017-05-08 21:00:00,2630.733333333333,11906856.066666666
2017-05-08 22:00:00,4302.816666666667,14634142.133333333
2017-05-08 23:00:00,3963.5666666666666,12094185.933333334
2017-05-09 00:00:00,3243.383333333333,9079269.666666666
2017-05-09 01:00:00,2878.7,7632443.533333333
2017-05-09 02:00:00,2643.0333333333333,6787960.8
2017-05-09 03:00:00,2606.35,6349122.6
2017-05-09 04:00:00,2548.45,6111645.8
2017-05-09 05:00:00,2442.8333333333335,5755452.766666667
2017-05-09 06:00:00,2403.75,5650088.7
2017-05-09 07:00:00,2227.616666666667,5156342.133333334
2017-05-09 08:00:00,2249.4166666666665,5421508.133333334
2017-05-09 09:00:00,2333.05,7070637.466666667
2017-05-09 10:00:00,2998.4666666666667,12988068.9
2017-05-09 11:00:00,3685.633333333333,79426159.4
2017-05-09 12:00:00,3565.2,77656959.56666666
2017-05-09 13:00:00,2932.8166666666666,48547002.15
2017-05-09 14:00:00,2749.9,33917526.833333336
2017-05-09 15:00:00,3764.2,37256059.13333333
2017-05-09 16:00:00,5076.583333333333,29508858.066666666
2017-05-09 17:00:00,4762.733333333334,18544513.466666665
2017-05-09 18:00:00,4515.9,15417574.433333334
2017-05-09 19:00:00,3897.516666666667,15281110.533333333
2017-05-09 20:00:00,3674.4666666666667,18505121.466666665
2017-05-09 21:00:00,3404.3333333333335,17602514.533333335
2017-05-09 22:00:00,3208.116666666667,15424970.0
2017-05-09 23:00:00,3198.266666666667,14563693.733333332
2017-05-10 00:00:00,3063.35,13439846.733333332
2017-05-10 01:00:00,3024.733333333333,12653246.666666666
2017-05-10 02:00:00,2890.7,11567773.066666666
2017-05-10 03:00:00,2582.5,9936263.2
2017-05-10 04:00:00,2386.483333333333,9070441.8
2017-05-10 05:00:00,2213.366666666667,8391057.066666666
2017-05-10 06:00:00,2055.9,7802131.733333333
2017-05-10 07:00:00,1862.2833333333333,6905297.233333333
2017-05-10 08:00:00,1697.5,6279548.166666667
2017-05-10 09:00:00,2414.7,6153311.866666666
2017-05-10 10:00:00,4201.05,20932008.0
2017-05-10 11:00:00,2561.6666666666665,8472646.15
2017-05-10 12:00:00,2763.3166666666666,12105529.966666667
2017-05-10 13:00:00,2140.0333333333333,10118329.633333333
2017-05-10 14:00:00,3480.4166666666665,94139486.16666667
2017-05-10 15:00:00,2541.6666666666665,79118069.13333334
2017-05-10 16:00:00,2107.233333333333,40028115.4
2017-05-10 17:00:00,2571.0833333333335,22998390.0
2017-05-10 18:00:00,3123.7,19725496.233333334
2017-05-10 19:00:00,3837.5,52445114.1
2017-05-10 20:00:00,5489.083333333333,80889825.53333333
2017-05-10 21:00:00,5123.166666666667,85759225.93333334
2017-05-10 22:00:00,4117.438596491228,68202348.24561404
2017-05-10 23:00:00,3472.1666666666665,55194349.37037037
2017-05-11 00:00:00,3210.3333333333335,45685716.233333334
2017-05-11 01:00:00,3366.65,50980393.766666666
2017-05-11 02:00:00,3060.7166666666667,49481068.4
2017-05-11 03:00:00,2656.3166666666666,40361050.53333333
2017-05-11 04:00:00,2286.65,31364725.2
2017-05-11 05:00:00,2001.3833333333334,23397350.466666665
2017-05-11 06:00:00,1708.95,15636749.733333332
2017-05-11 07:00:00,1672.0,12896949.033333333
2017-05-11 08:00:00,1569.7166666666667,8015056.866666666
2017-05-11 09:00:00,2251.1666666666665,7453953.533333333
2017-05-11 10:00:00,1636.5833333333333,5655399.6
2017-05-11 11:00:00,1598.3333333333333,5703445.333333333
2017-05-11 12:00:00,1621.15,5488569.266666667
2017-05-11 13:00:00,2418.3166666666666,6552667.266666667
2017-05-11 14:00:00,4279.783333333334,11217705.483333332
2017-05-11 15:00:00,4670.216666666666,13338457.85
2017-05-11 16:00:00,4876.75,12792013.3
2017-05-11 17:00:00,5121.266666666666,37065189.8
2017-05-11 18:00:00,4093.983333333333,52768700.56666667
2017-05-11 19:00:00,2068.4,16258706.633333333
2017-05-11 20:00:00,2114.1833333333334,13722801.333333334
2017-05-11 21:00:00,2112.483333333333,16413373.0
2017-05-11 22:00:00,2344.483333333333,23401992.316666666
2017-05-11 23:00:00,2206.2,20491503.266666666
2017-05-12 00:00:00,2191.6833333333334,18628445.466666665
2017-05-12 01:00:00,2113.0666666666666,16574093.4
2017-05-12 02:00:00,1994.0,13576266.233333332
2017-05-12 03:00:00,1801.8,11183235.066666666
2017-05-12 04:00:00,1649.9833333333333,10155947.466666667
2017-05-12 05:00:00,1598.0,9628199.733333332
2017-05-12 06:00:00,1487.4166666666667,8333963.466666667
2017-05-12 07:00:00,1489.6333333333334,8596057.733333332
2017-05-12 08:00:00,1560.9833333333333,9418928.9
2017-05-12 09:00:00,1617.7,11428474.666666666
2017-05-12 10:00:00,1816.5166666666667,13693382.133333333
2017-05-12 11:00:00,2503.016666666667,18188416.6
2017-05-12 12:00:00,3832.15,23563290.533333335
2017-05-12 13:00:00,2092.6833333333334,19671753.533333335
2017-05-12 14:00:00,1843.7833333333333,18814104.266666666
2017-05-12 15:00:00,1645.65,18406541.666666668
2017-05-12 16:00:00,1988.8,20003241.6
2017-05-12 17:00:00,3788.633333333333,23504094.2
2017-05-12 18:00:00,3376.633333333333,23427799.766666666
2017-05-12 19:00:00,3359.266666666667,19860406.4
2017-05-12 20:00:00,3755.8,18232504.0
2017-05-12 21:00:00,4388.366666666667,21661118.533333335
2017-05-12 22:00:00,3804.8333333333335,21461589.4
2017-05-12 23:00:00,3605.4666666666667,21020157.466666665
2017-05-13 00:00:00,3100.133333333333,18503697.733333334
2017-05-13 01:00:00,2970.45,18582338.8
2017-05-13 02:00:00,3387.8,20375871.616666667
2017-05-13 03:00:00,3186.5333333333333,18949619.4
2017-05-13 04:00:00,2608.15,15582307.416666666
2017-05-13 05:00:00,2524.383333333333,14283343.866666667
2017-05-13 06:00:00,2455.0,13545489.333333334
2017-05-13 07:00:00,2311.6666666666665,11781923.2
2017-05-13 08:00:00,2163.4666666666667,10375521.733333332
2017-05-13 09:00:00,2008.4166666666667,8663438.4
2017-05-13 10:00:00,3122.1666666666665,9379238.0
2017-05-13 11:00:00,2758.6833333333334,9475030.333333334
2017-05-13 12:00:00,7614.95,21064197.466666665
2017-05-13 13:00:00,7810.55,24091869.666666668
2017-05-13 14:00:00,6115.0,22507026.666666668
2017-05-13 15:00:00,5915.683333333333,24163290.666666668
2017-05-13 16:00:00,4289.416666666667,20811719.0
2017-05-13 17:00:00,2775.983333333333,16278489.466666667
2017-05-13 18:00:00,2107.0833333333335,12924984.6
2017-05-13 19:00:00,1942.75,11191761.733333332
2017-05-13 20:00:00,1919.9166666666667,9366364.266666668
2017-05-13 21:00:00,1873.25,7642831.2
2017-05-13 22:00:00,2018.45,6457877.933333334
2017-05-13 23:00:00,4718.883333333333,9469626.466666667
2017-05-14 00:00:00,4053.9,7981404.466666667
2017-05-14 01:00:00,6830.116666666667,9963213.0
2017-05-14 02:00:00,3359.116666666667,5855363.666666667
2017-05-14 03:00:00,2748.75,4825359.866666666
2017-05-14 04:00:00,2662.5333333333333,4462628.933333334
2017-05-14 05:00:00,2597.266666666667,4361729.4
2017-05-14 06:00:00,2495.9,4212406.6
2017-05-14 07:00:00,2455.233333333333,4134545.466666667
2017-05-14 08:00:00,2445.383333333333,4112533.2
2017-05-14 09:00:00,2426.65,4077392.1333333333
2017-05-14 10:00:00,2576.883333333333,4139399.7666666666
2017-05-14 11:00:00,4391.533333333334,7398462.95
2017-05-14 12:00:00,7878.716666666666,16733781.4
2017-05-14 13:00:00,3083.4,5243084.866666666
2017-05-14 14:00:00,2313.4666666666667,4086076.933333333
2017-05-14 15:00:00,2675.6666666666665,4628266.066666666
2017-05-14 16:00:00,2866.383333333333,4854078.4
2017-05-14 17:00:00,2581.9,4297169.733333333
2017-05-14 18:00:00,2369.8333333333335,3952818.533333333
2017-05-14 19:00:00,2604.8,8585444.0
2017-05-14 20:00:00,2452.1,4509775.6
2017-05-14 21:00:00,2292.366666666667,4041930.2
2017-05-14 22:00:00,1927.2666666666667,4102453.066666667
2017-05-14 23:00:00,1869.3666666666666,3716354.533333333
2017-05-15 00:00:00,1760.3,3271054.7333333334
2017-05-15 01:00:00,2127.25,3695654.2
2017-05-15 02:00:00,2220.7166666666667,4021611.8
2017-05-15 03:00:00,2000.15,3481264.2
2017-05-15 04:00:00,1893.4,3318599.466666667
2017-05-15 05:00:00,1815.0833333333333,3144311.066666667
2017-05-15 06:00:00,1773.0333333333333,3139558.466666667
2017-05-15 07:00:00,1729.1833333333334,3095190.6
2017-05-15 08:00:00,1752.9333333333334,3262455.1333333333
2017-05-15 09:00:00,2913.1,4713618.733333333
2017-05-15 10:00:00,5435.283333333334,8470309.866666667
2017-05-15 11:00:00,6178.683333333333,12766947.066666666
2017-05-15 12:00:00,6449.75,13406534.933333334
2017-05-15 13:00:00,6309.716666666666,12815010.866666667
2017-05-15 14:00:00,7515.616666666667,14704690.466666667
2017-05-15 15:00:00,6060.133333333333,12988691.466666667
2017-05-15 16:00:00,6565.566666666667,12822093.6
2017-05-15 17:00:00,7848.75,11323473.533333333
2017-05-15 18:00:00,9218.516666666666,125878880.03333333
2017-05-15 19:00:00,6680.05,140024960.8
2017-05-15 20:00:00,6359.216666666666,131139026.26666667
2017-05-15 21:00:00,5555.75,110804817.31666666
2017-05-15 22:00:00,4558.166666666667,73888898.46666667
2017-05-15 23:00:00,4203.8,72056409.93333334
2017-05-16 00:00:00,4129.816666666667,54358136.766666666
2017-05-16 01:00:00,3919.8333333333335,28954941.733333334
2017-05-16 02:00:00,3894.3,6177805.766666667
2017-05-16 03:00:00,3711.9,5904671.733333333
2017-05-16 04:00:00,3605.4666666666667,5620456.4
2017-05-16 05:00:00,3428.5333333333333,5373750.4
2017-05-16 06:00:00,3162.4666666666667,5051367.866666666
2017-05-16 07:00:00,3173.2,4950196.933333334
2017-05-16 08:00:00,3121.383333333333,4775231.333333333
2017-05-16 09:00:00,3307.4166666666665,5177058.266666667
2017-05-16 10:00:00,9270.75,19747532.883333333
2017-05-16 11:00:00,15271.4,33191810.5
2017-05-16 12:00:00,15369.733333333334,35500058.266666666
2017-05-16 13:00:00,14229.25,33414202.233333334
2017-05-16 14:00:00,7495.566666666667,19236661.45
2017-05-16 15:00:00,3679.9666666666667,10989162.016666668
2017-05-16 16:00:00,3616.2833333333333,10910672.883333333
2017-05-16 17:00:00,3667.516666666667,13945544.633333333
2017-05-16 18:00:00,3570.65,11943449.333333334
2017-05-16 19:00:00,3540.1833333333334,11316526.266666668
2017-05-16 20:00:00,3418.2,10392175.2
2017-05-16 21:00:00,3307.116666666667,9963409.566666666
2017-05-16 22:00:00,3327.016666666667,9984235.733333332
2017-05-16 23:00:00,4141.45,11135179.4
2017-05-17 00:00:00,4655.583333333333,11436235.066666666
2017-05-17 01:00:00,4654.716666666666,11029037.266666668
2017-05-17 02:00:00,4515.35,11547548.166666666
2017-05-17 03:00:00,3915.25,9588831.733333332
2017-05-17 04:00:00,3588.016666666667,7854688.333333333
2017-05-17 05:00:00,3542.3,7714668.8
2017-05-17 06:00:00,3338.4,7130297.866666666
2017-05-17 07:00:00,3050.116666666667,6744836.066666666
2017-05-17 08:00:00,2942.9666666666667,5998571.666666667
2017-05-17 09:00:00,6558.666666666667,73977793.46666667
2017-05-17 10:00:00,3467.1833333333334,20412059.15
2017-05-17 11:00:00,5524.7,18869226.133333333
2017-05-17 12:00:00,5565.133333333333,14559249.466666667
2017-05-17 13:00:00,6683.516666666666,29745038.6
2017-05-17 14:00:00,5098.4,14253591.733333332
2017-05-17 15:00:00,3702.866666666667,10118625.4
2017-05-17 16:00:00,3316.133333333333,11670652.6
2017-05-17 17:00:00,2430.85,9293373.233333332
2017-05-17 18:00:00,2442.116666666667,7966987.0
2017-05-17 19:00:00,2402.4166666666665,6321494.166666667
2017-05-17 20:00:00,5189.683333333333,8467780.166666666
2017-05-17 21:00:00,8837.2,13138357.666666666
2017-05-17 22:00:00,6361.1,8736475.133333333
2017-05-17 23:00:00,5208.683333333333,6617600.0
2017-05-18 00:00:00,4014.6833333333334,5972274.866666666
2017-05-18 01:00:00,2436.016666666667,4281314.933333334
2017-05-18 02:00:00,1963.05,3591950.6666666665
2017-05-18 03:00:00,1902.0166666666667,3870202.0
2017-05-18 04:00:00,2150.7166666666667,6995784.533333333
2017-05-18 05:00:00,1973.3666666666666,5331697.733333333
2017-05-18 06:00:00,1708.9833333333333,3748243.0
2017-05-18 07:00:00,1689.4666666666667,3700877.6
2017-05-18 08:00:00,1727.6333333333334,3761091.7333333334
2017-05-18 09:00:00,1853.4333333333334,4207216.133333334
2017-05-18 10:00:00,2891.4166666666665,23010891.666666668
2017-05-18 11:00:00,12106.833333333334,166580480.46666667
2017-05-18 12:00:00,9031.416666666666,145333594.55
2017-05-18 13:00:00,8290.033333333333,123986998.33333333
2017-05-18 14:00:00,6598.966666666666,92041730.5
2017-05-18 15:00:00,6075.35,76151956.58333333
2017-05-18 16:00:00,5337.333333333333,71065196.13333334
2017-05-18 17:00:00,4716.466666666666,50530513.06666667
2017-05-18 18:00:00,4303.933333333333,41057066.86666667
2017-05-18 19:00:00,3743.4166666666665,34390823.5
2017-05-18 20:00:00,4798.916666666667,30441507.0
2017-05-18 21:00:00,8862.05,34321228.0
2017-05-18 22:00:00,9730.416666666666,46659968.833333336
2017-05-18 23:00:00,8374.35,26949918.133333333
2017-05-19 00:00:00,8061.783333333334,23039246.8
2017-05-19 01:00:00,7810.316666666667,19432430.033333335
2017-05-19 02:00:00,7157.533333333334,17497156.0
2017-05-19 03:00:00,6387.116666666667,15890647.666666666
2017-05-19 04:00:00,6110.0,14498180.266666668
2017-05-19 05:00:00,5955.633333333333,13391163.866666667
2017-05-19 06:00:00,5757.083333333333,13300832.4
2017-05-19 07:00:00,5619.1,13387947.866666667
2017-05-19 08:00:00,5239.25,11281904.266666668
2017-05-19 09:00:00,5376.866666666667,11966482.433333334
2017-05-19 10:00:00,8521.033333333333,41543705.333333336
2017-05-19 11:00:00,8503.67857142857,43514141.696428575
2017-05-19 12:00:00,8061.537037037037,42790436.722222224
2017-05-19 13:00:00,8853.95,44078452.2
2017-05-19 14:00:00,4751.316666666667,23167949.466666665
2017-05-19 15:00:00,6119.25,20694062.216666665
2017-05-19 16:00:00,3283.2,13417325.383333333
2017-05-19 17:00:00,2717.344827586207,9826448.965517242
2017-05-19 18:00:00,2126.4666666666667,8284726.0
2017-05-19 19:00:00,1799.7666666666667,7153351.933333334
2017-05-19 20:00:00,1698.2166666666667,6548135.833333333
2017-05-19 21:00:00,1718.0833333333333,11511266.933333334
2017-05-19 22:00:00,1550.7166666666667,8901076.2
2017-05-19 23:00:00,1354.6,7964210.333333333
2017-05-20 00:00:00,1259.6,6965402.133333334
2017-05-20 01:00:00,1148.35,6114629.733333333
2017-05-20 02:00:00,997.3,4482021.2
2017-05-20 03:00:00,869.7166666666667,4058874.6666666665
2017-05-20 04:00:00,786.7333333333333,3590792.0
2017-05-20 05:00:00,755.5333333333333,3509201.6
2017-05-20 06:00:00,720.7666666666667,3019499.6
2017-05-20 07:00:00,663.75,2406890.6666666665
2017-05-20 08:00:00,600.0,1793973.3333333333
2017-05-20 09:00:00,953.3666666666667,2318992.933333333
2017-05-20 10:00:00,8398.116666666667,58543914.93333333
2017-05-20 11:00:00,10140.2,12988218.133333333
2017-05-20 12:00:00,6236.55,8742332.4
2017-05-20 13:00:00,5678.616666666667,7867425.583333333
2017-05-20 14:00:00,3676.2,5660966.2
2017-05-20 15:00:00,1195.95,3328663.933333333
2017-05-20 16:00:00,811.7833333333333,2620269.466666667
2017-05-20 17:00:00,738.9333333333333,3298927.8666666667
2017-05-20 18:00:00,690.8166666666667,2582958.5
2017-05-20 19:00:00,771.8,4084701.8666666667
2017-05-20 20:00:00,755.8166666666667,3884572.2666666666
2017-05-20 21:00:00,703.9,3066738.0
2017-05-20 22:00:00,603.5833333333334,2174503.6333333333
2017-05-20 23:00:00,521.7666666666667,1775814.4
2017-05-21 00:00:00,489.21666666666664,1620573.0666666667
2017-05-21 01:00:00,1072.4833333333333,1796999.2333333334
2017-05-21 02:00:00,973.0333333333333,1661805.8666666667
2017-05-21 03:00:00,618.1,1425566.9333333333
2017-05-21 04:00:00,614.95,1427537.8666666667
2017-05-21 05:00:00,598.0,1332217.6
2017-05-21 06:00:00,575.9833333333333,1258314.6666666667
2017-05-21 07:00:00,516.1166666666667,1061913.3333333333
2017-05-21 08:00:00,469.0833333333333,1008569.8666666667
2017-05-21 09:00:00,658.1666666666666,20687354.8
2017-05-21 10:00:00,10632.9,411168305.46666664
2017-05-21 11:00:00,1141.2166666666667,20567617.866666667
2017-05-21 12:00:00,666.15,3794861.466666667
2017-05-21 13:00:00,695.5833333333334,3564903.8666666667
2017-05-21 14:00:00,876.9,2713763.066666667
2017-05-21 15:00:00,1028.4833333333333,2370843.4
2017-05-21 16:00:00,834.5,1836133.9666666666
2017-05-21 17:00:00,933.25,2632693.2666666666
2017-05-21 18:00:00,4532.833333333333,42159596.93333333
2017-05-21 19:00:00,5317.7,50750735.86666667
2017-05-21 20:00:00,5473.537037037037,51084506.96296296
2017-05-21 21:00:00,4826.423728813559,45118916.83050848
2017-05-21 22:00:00,5568.116666666667,52020458.8
2017-05-21 23:00:00,4949.216666666666,44556612.53333333
2017-05-22 00:00:00,2866.7166666666667,25191988.133333333
2017-05-22 01:00:00,667.9166666666666,3760746.533333333
2017-05-22 02:00:00,403.8666666666667,1011118.9333333333
2017-05-22 03:00:00,393.46666666666664,873145.3333333334
2017-05-22 04:00:00,443.21666666666664,1023638.1333333333
2017-05-22 05:00:00,377.1,912821.8666666667
2017-05-22 06:00:00,338.15,827802.6666666666
2017-05-22 07:00:00,312.18333333333334,763127.7333333333
2017-05-22 08:00:00,308.9,991146.6666666666
2017-05-22 09:00:00,3117.5,215351419.2
2017-05-22 10:00:00,1623.45,74712336.4
2017-05-22 11:00:00,888.6666666666666,4375169.6
2017-05-22 12:00:00,1126.3,2648693.933333333
2017-05-22 13:00:00,673.6666666666666,1683551.6666666667
2017-05-22 14:00:00,760.4833333333333,1667749.0666666667
2017-05-22 15:00:00,519.8833333333333,1786053.6
2017-05-22 16:00:00,390.85,398564.0
2017-05-22 17:00:00,2.35,4812.8
2017-05-22 18:00:00,0.0,0.0
2017-05-22 19:00:00,0.0,0.0
2017-05-22 20:00:00,0.0,0.0
2017-05-22 21:00:00,0.0,0.0
2017-05-22 22:00:00,0.0,0.0
2017-05-22 23:00:00,0.0,0.0
2017-05-23 00:00:00,0.0,0.0
2017-05-23 01:00:00,0.0,0.0
2017-05-23 02:00:00,0.0,0.0
2017-05-23 03:00:00,0.0,0.0
2017-05-23 04:00:00,0.0,0.0
2017-05-23 05:00:00,0.0,0.0
2017-05-23 06:00:00,0.0,0.0
2017-05-23 07:00:00,0.0,0.0
2017-05-23 08:00:00,0.0,0.0
2017-05-23 09:00:00,0.0,0.0
2017-05-23 10:00:00,0.0,0.0
2017-05-23 11:00:00,0.0,0.0
2017-05-23 12:00:00,0.0,0.0
2017-05-23 13:00:00,0.0,0.0
2017-05-23 14:00:00,0.0,0.0
2017-05-23 15:00:00,0.0,0.0
2017-05-23 16:00:00,0.0,0.0
2017-05-23 17:00:00,0.0,0.0
2017-05-23 18:00:00,0.0,0.0
2017-05-23 19:00:00,0.0,0.0
2017-05-23 20:00:00,0.0,0.0
2017-05-23 21:00:00,0.0,0.0
2017-05-23 22:00:00,0.0,0.0
2017-05-23 23:00:00,0.0,0.0
2017-05-24 00:00:00,0.0,0.0
2017-05-24 01:00:00,0.0,0.0
2017-05-24 02:00:00,0.0,0.0
2017-05-24 03:00:00,0.0,0.0
2017-05-24 04:00:00,0.0,0.0
2017-05-24 05:00:00,0.0,0.0
2017-05-24 06:00:00,0.0,0.0
2017-05-24 07:00:00,0.0,0.0
2017-05-24 08:00:00,0.0,0.0
2017-05-24 09:00:00,0.0,0.0
2017-05-24 10:00:00,0.0,0.0
2017-05-24 11:00:00,0.0,0.0
2017-05-24 12:00:00,3.3666666666666667,3549.866666666667
2017-05-24 13:00:00,0.0,0.0
2017-05-24 14:00:00,0.0,0.0
2017-05-24 15:00:00,0.03333333333333333,136.53333333333333
2017-05-24 16:00:00,0.0,0.0
2017-05-24 17:00:00,20975.883333333335,21561513.866666667
2017-05-24 18:00:00,27733.433333333334,262188823.46666667
2017-05-24 19:00:00,25693.816666666666,83700647.73333333
2017-05-24 20:00:00,24690.533333333333,31732646.4
2017-05-24 21:00:00,24346.833333333332,27483071.733333334
2017-05-24 22:00:00,23436.283333333333,24582616.4
2017-05-24 23:00:00,22719.383333333335,29270170.133333333
2017-05-25 00:00:00,21464.5,28075944.8
2017-05-25 01:00:00,20643.166666666668,28032384.533333335
2017-05-25 02:00:00,19446.283333333333,26944471.466666665
2017-05-25 03:00:00,17701.45,24433604.266666666
2017-05-25 04:00:00,15862.166666666666,21993860.266666666
2017-05-25 05:00:00,14603.533333333333,20598562.133333333
2017-05-25 06:00:00,13592.216666666667,19375570.666666668
2017-05-25 07:00:00,12411.066666666668,17299688.533333335
2017-05-25 08:00:00,11521.666666666666,16274933.6
2017-05-25 09:00:00,10989.516666666666,16371680.466666667
2017-05-25 10:00:00,10065.683333333332,16353558.0
2017-05-25 11:00:00,14344.216666666667,36262740.13333333
2017-05-25 12:00:00,11533.583333333334,27506127.333333332
2017-05-25 13:00:00,11230.633333333333,24775756.133333333
2017-05-25 14:00:00,11844.1,25447878.8
2017-05-25 15:00:00,8984.416666666666,19838939.333333332
2017-05-25 16:00:00,9248.283333333333,19222352.8
2017-05-25 17:00:00,10813.966666666667,20164022.666666668
2017-05-25 18:00:00,10606.95,18844688.866666667
2017-05-25 19:00:00,10194.233333333334,16983226.666666668
2017-05-25 20:00:00,9724.333333333334,15880980.6
2017-05-25 21:00:00,9397.916666666666,16834726.733333334
2017-05-25 22:00:00,8702.266666666666,13837199.866666667
2017-05-25 23:00:00,9236.65,16867922.733333334
2017-05-26 00:00:00,10045.483333333334,16807693.6
2017-05-26 01:00:00,12169.6,390163419.8
2017-05-26 02:00:00,13045.166666666666,505366439.8666667
2017-05-26 03:00:00,8535.483333333334,162405915.06666666
2017-05-26 04:00:00,6527.166666666667,18275485.866666667
2017-05-26 05:00:00,6053.066666666667,9802256.733333332
2017-05-26 06:00:00,5694.433333333333,8938313.333333334
2017-05-26 07:00:00,6570.316666666667,11011653.066666666
2017-05-26 08:00:00,6080.216666666666,10215162.266666668
2017-05-26 09:00:00,5078.433333333333,13728498.066666666
2017-05-26 10:00:00,6920.7,34801273.06666667
2017-05-26 11:00:00,5573.583333333333,21785626.466666665
2017-05-26 12:00:00,4309.066666666667,12060386.0
2017-05-26 13:00:00,5273.116666666667,23815078.466666665
2017-05-26 14:00:00,3482.2833333333333,6275743.866666666
2017-05-26 15:00:00,3430.383333333333,4928527.466666667
2017-05-26 16:00:00,3577.15,6437987.933333334
2017-05-26 17:00:00,4717.7,19948969.733333334
2017-05-26 18:00:00,5410.166666666667,9778316.066666666
2017-05-26 19:00:00,5239.65,7582334.0
2017-05-26 20:00:00,5167.4,7920724.833333333
2017-05-26 21:00:00,5155.966666666666,9161525.533333333
2017-05-26 22:00:00,5033.233333333334,8150391.4
2017-05-26 23:00:00,4892.866666666667,7349048.533333333
2017-05-27 00:00:00,4958.833333333333,7365849.8
2017-05-27 01:00:00,4928.966666666666,7271696.866666666
2017-05-27 02:00:00,4821.1,7111457.6
2017-05-27 03:00:00,4560.0,6818709.666666667
2017-05-27 04:00:00,4311.783333333334,6604117.933333334
2017-05-27 05:00:00,3885.866666666667,6251668.533333333
2017-05-27 06:00:00,3587.3166666666666,6032367.3
2017-05-27 07:00:00,3383.6833333333334,6130577.533333333
2017-05-27 08:00:00,3434.4,8261735.433333334
2017-05-27 09:00:00,3058.0333333333333,6312141.866666666
2017-05-27 10:00:00,2914.5333333333333,6427428.766666667
2017-05-27 11:00:00,3393.1833333333334,7705824.75
2017-05-27 12:00:00,4843.75,10606057.2
2017-05-27 13:00:00,2758.6666666666665,6171589.8
2017-05-27 14:00:00,2278.6,5185179.2
2017-05-27 15:00:00,2179.3166666666666,5540285.133333334
2017-05-27 16:00:00,2188.15,5451675.466666667
2017-05-27 17:00:00,2185.65,4920108.0
2017-05-27 18:00:00,3485.55,6301073.0
2017-05-27 19:00:00,3514.1833333333334,6035811.2
2017-05-27 20:00:00,3475.9,6185318.533333333
2017-05-27 21:00:00,3516.2,6709995.533333333
2017-05-27 22:00:00,3597.95,6970845.533333333
2017-05-27 23:00:00,3693.25,6571186.733333333
2017-05-28 00:00:00,3633.383333333333,6278417.266666667
2017-05-28 01:00:00,3571.366666666667,6202404.333333333
2017-05-28 02:00:00,3574.45,6259644.666666667
2017-05-28 03:00:00,3601.3333333333335,6256515.0
2017-05-28 04:00:00,3570.883333333333,6367135.066666666
2017-05-28 05:00:00,3554.15,6832342.066666666
2017-05-28 06:00:00,3498.2166666666667,6630729.533333333
2017-05-28 07:00:00,3449.4666666666667,6512976.8
2017-05-28 08:00:00,3265.2166666666667,5762342.2
2017-05-28 09:00:00,3291.0333333333333,5072038.2
2017-05-28 10:00:00,2939.4166666666665,5092617.083333333
2017-05-28 11:00:00,4362.783333333334,8444672.55
2017-05-28 12:00:00,4331.983333333334,10263219.6
2017-05-28 13:00:00,2984.5333333333333,6002004.533333333
2017-05-28 14:00:00,2891.6833333333334,6089810.7
2017-05-28 15:00:00,2938.4166666666665,6581301.333333333
2017-05-28 16:00:00,3321.6,7131295.833333333
2017-05-28 17:00:00,2919.2166666666667,7341180.016666667
2017-05-28 18:00:00,2962.2,7225841.983333333
2017-05-28 19:00:00,3058.983333333333,7430609.983333333
2017-05-28 20:00:00,3917.45,8712387.116666667
2017-05-28 21:00:00,4230.35,8399562.933333334
2017-05-28 22:00:00,5218.966666666666,12393463.416666666
2017-05-28 23:00:00,5244.066666666667,16635500.5
2017-05-29 00:00:00,5428.033333333334,15514919.133333333
2017-05-29 01:00:00,4161.783333333334,12773449.466666667
2017-05-29 02:00:00,3788.8166666666666,9047354.2
2017-05-29 03:00:00,3519.1,6150949.8
2017-05-29 04:00:00,3449.2,6007930.0
2017-05-29 05:00:00,3374.7,5791058.066666666
2017-05-29 06:00:00,3265.85,5649089.466666667
2017-05-29 07:00:00,3166.016666666667,5493516.066666666
2017-05-29 08:00:00,4434.216666666666,8417578.0
2017-05-29 09:00:00,4579.833333333333,8729421.8
2017-05-29 10:00:00,3002.766666666667,13267289.183333334
2017-05-29 11:00:00,2947.9333333333334,22362690.733333334
2017-05-29 12:00:00,3001.633333333333,23973310.066666666
2017-05-29 13:00:00,3181.25,26460278.133333333
2017-05-29 14:00:00,7531.366666666667,35120988.666666664
2017-05-29 15:00:00,4757.666666666667,29207745.733333334
2017-05-29 16:00:00,3067.0333333333333,26639496.3
2017-05-29 17:00:00,2974.4666666666667,29065249.933333334
2017-05-29 18:00:00,2617.366666666667,29069854.433333334
2017-05-29 19:00:00,2346.5,26918774.7
2017-05-29 20:00:00,2181.8166666666666,24894409.266666666
2017-05-29 21:00:00,2030.6166666666666,22509295.4
2017-05-29 22:00:00,1959.7666666666667,21954547.733333334
2017-05-29 23:00:00,1944.1666666666667,21923212.25
2017-05-30 00:00:00,1891.7166666666667,21379536.116666667
2017-05-30 01:00:00,5092.566666666667,27599765.0
2017-05-30 02:00:00,1779.75,20564238.133333333
2017-05-30 03:00:00,1825.1666666666667,21138528.616666667
2017-05-30 04:00:00,1953.4,21733275.533333335
2017-05-30 05:00:00,1758.3833333333334,21073061.066666666
2017-05-30 06:00:00,1609.15,18591554.6
2017-05-30 07:00:00,1536.5333333333333,13099340.933333334
2017-05-30 08:00:00,2000.4833333333333,12578078.466666667
2017-05-30 09:00:00,1755.1333333333334,13237523.466666667
2017-05-30 10:00:00,2203.4166666666665,15262013.266666668
2017-05-30 11:00:00,2671.5333333333333,18854873.466666665
2017-05-30 12:00:00,3754.7,18455591.8
2017-05-30 13:00:00,2684.6,16938131.5
2017-05-30 14:00:00,4571.25,20312323.466666665
2017-05-30 15:00:00,4245.6,19159575.933333334
2017-05-30 16:00:00,7902.65,29921976.733333334
2017-05-30 17:00:00,6748.016666666666,27990317.866666667
2017-05-30 18:00:00,7242.783333333334,27556867.066666666
2017-05-30 19:00:00,5545.533333333334,20815571.666666668
2017-05-30 20:00:00,7518.166666666667,25946136.333333332
2017-05-30 21:00:00,3262.55,15632583.466666667
2017-05-30 22:00:00,3215.1833333333334,13812622.933333334
2017-05-30 23:00:00,3712.6,14709561.066666666
2017-05-31 00:00:00,3682.3166666666666,12875013.2
2017-05-31 01:00:00,3436.7166666666667,10300660.0
2017-05-31 02:00:00,3101.4,7785802.933333334
2017-05-31 03:00:00,2875.883333333333,6862458.066666666
2017-05-31 04:00:00,2475.8,5451861.533333333
2017-05-31 05:00:00,2226.15,4650111.733333333
2017-05-31 06:00:00,2103.1,4235959.133333334
2017-05-31 07:00:00,4202.966666666666,12572347.066666666
2017-05-31 08:00:00,8655.55,25756398.066666666
2017-05-31 09:00:00,2269.15,5202420.8
2017-05-31 10:00:00,2713.7166666666667,10981970.133333333
2017-05-31 11:00:00,4687.75,48877088.516666666
2017-05-31 12:00:00,2919.15,13323449.383333333
2017-05-31 13:00:00,3139.983333333333,15194157.866666667
2017-05-31 14:00:00,7310.733333333334,52300064.166666664
2017-05-31 15:00:00,8052.2,36583118.06666667
2017-05-31 16:00:00,4607.75,17419696.533333335
2017-05-31 17:00:00,6727.466666666666,19310462.8
2017-05-31 18:00:00,4648.066666666667,12954186.65
2017-05-31 19:00:00,4609.133333333333,12604703.95
2017-05-31 20:00:00,4260.816666666667,11299406.733333332
2017-05-31 21:00:00,6964.383333333333,241322334.2
2017-05-31 22:00:00,10882.866666666667,575239279.0333333
2017-05-31 23:00:00,9667.25,363956201.2
2017-06-01 00:00:00,3690.366666666667,62609515.4
2017-06-01 01:00:00,2926.616666666667,11162893.466666667
2017-06-01 02:00:00,2791.65,7481243.133333334
2017-06-01 03:00:00,2798.116666666667,7351796.0
2017-06-01 04:00:00,2772.6833333333334,7183945.466666667
2017-06-01 05:00:00,2710.0666666666666,7029086.866666666
2017-06-01 06:00:00,2602.0666666666666,6840326.333333333
2017-06-01 07:00:00,4013.4,9635266.066666666
2017-06-01 08:00:00,2688.55,6921776.4
2017-06-01 09:00:00,3583.633333333333,8165190.933333334
2017-06-01 10:00:00,4089.133333333333,11571945.033333333
2017-06-01 11:00:00,4783.716666666666,13163891.133333333
2017-06-01 12:00:00,3828.4,10662447.133333333
2017-06-01 13:00:00,9246.55,22803202.316666666
2017-06-01 14:00:00,8915.983333333334,21827395.4
2017-06-01 15:00:00,4076.383333333333,11388616.916666666
2017-06-01 16:00:00,6892.233333333334,52463370.36666667
2017-06-01 17:00:00,18074.35,212319373.46666667
2017-06-01 18:00:00,10391.1,104440643.18333334
2017-06-01 19:00:00,5535.75,33812497.6
2017-06-01 20:00:00,3928.2833333333333,11970394.333333334
2017-06-01 21:00:00,4327.333333333333,10262382.533333333
2017-06-01 22:00:00,4393.2,11510061.8
2017-06-01 23:00:00,3996.4166666666665,9254857.333333334
2017-06-02 00:00:00,3749.2166666666667,8595672.466666667
2017-06-02 01:00:00,5971.6,10407661.8
2017-06-02 02:00:00,8568.466666666667,12997479.6
2017-06-02 03:00:00,7697.466666666666,12068472.333333334
2017-06-02 04:00:00,6607.0,10616076.933333334
2017-06-02 05:00:00,6470.866666666667,10445325.2
2017-06-02 06:00:00,6394.15,10285624.533333333
2017-06-02 07:00:00,6607.283333333334,10645797.933333334
2017-06-02 08:00:00,8005.183333333333,17123563.0
2017-06-02 09:00:00,9374.4,23307046.066666666
2017-06-02 10:00:00,10158.416666666666,28145680.366666667
2017-06-02 11:00:00,7237.6,29018292.8
2017-06-02 12:00:00,7100.583333333333,21090593.8
2017-06-02 13:00:00,7169.483333333334,19328648.133333333
2017-06-02 14:00:00,7226.45,18974766.966666665
2017-06-02 15:00:00,7512.45,18097857.533333335
2017-06-02 16:00:00,8669.3,17225234.066666666
2017-06-02 17:00:00,8914.25,21563864.85
2017-06-02 18:00:00,8569.783333333333,29897051.1
2017-06-02 19:00:00,9768.05,39587608.8
2017-06-02 20:00:00,11614.166666666666,31598251.8
2017-06-02 21:00:00,10704.416666666666,16678632.066666666
2017-06-02 22:00:00,10571.3,13914693.6
2017-06-02 23:00:00,10338.383333333333,13248738.733333332
2017-06-03 00:00:00,10154.183333333332,12677784.333333334
2017-06-03 01:00:00,9212.65,12057063.266666668
2017-06-03 02:00:00,8219.766666666666,10749090.8
2017-06-03 03:00:00,7578.7,9195043.133333333
2017-06-03 04:00:00,7009.166666666667,8598255.466666667
2017-06-03 05:00:00,6244.483333333334,8978316.866666667
2017-06-03 06:00:00,5450.05,8914264.333333334
2017-06-03 07:00:00,5047.966666666666,9546163.466666667
2017-06-03 08:00:00,4891.716666666666,8902566.866666667
2017-06-03 09:00:00,5943.5,10876921.383333333
2017-06-03 10:00:00,7118.0,13822193.733333332
2017-06-03 11:00:00,4385.516666666666,13738833.666666666
2017-06-03 12:00:00,4584.216666666666,32713145.8
2017-06-03 13:00:00,4328.85,22973695.2
2017-06-03 14:00:00,4874.75,36896982.8
2017-06-03 15:00:00,5037.066666666667,41439106.13333333
2017-06-03 16:00:00,4278.666666666667,32328096.466666665
2017-06-03 17:00:00,4264.683333333333,30729383.933333334
2017-06-03 18:00:00,3764.75,31045743.133333333
2017-06-03 19:00:00,3478.133333333333,19043810.633333333
2017-06-03 20:00:00,3830.1666666666665,11036721.633333333
2017-06-03 21:00:00,4723.75,31847847.2
2017-06-03 22:00:00,3616.266666666667,18379618.2
2017-06-03 23:00:00,3230.0833333333335,9719185.666666666
2017-06-04 00:00:00,3304.9166666666665,8117952.333333333
2017-06-04 01:00:00,3681.3166666666666,9318840.466666667
2017-06-04 02:00:00,3707.65,8152294.2
2017-06-04 03:00:00,3661.5333333333333,8229472.2
2017-06-04 04:00:00,3242.233333333333,7935057.4
2017-06-04 05:00:00,3197.9166666666665,7835732.733333333
2017-06-04 06:00:00,3167.7,7698486.8
2017-06-04 07:00:00,3081.4,7446009.333333333
2017-06-04 08:00:00,6238.6,13944607.933333334
2017-06-04 09:00:00,4227.166666666667,9674997.133333333
2017-06-04 10:00:00,3526.9333333333334,8154156.333333333
2017-06-04 11:00:00,3494.866666666667,7989069.6
2017-06-04 12:00:00,3557.1666666666665,8209786.333333333
2017-06-04 13:00:00,3571.3166666666666,8601297.066666666
2017-06-04 14:00:00,3615.116666666667,7972979.666666667
2017-06-04 15:00:00,3196.8166666666666,6650811.6
2017-06-04 16:00:00,4945.55,10601770.266666668
2017-06-04 17:00:00,3045.633333333333,6759373.4
2017-06-04 18:00:00,2788.0333333333333,6342304.733333333
2017-06-04 19:00:00,4105.633333333333,9992321.7
2017-06-04 20:00:00,3386.633333333333,10280215.8
2017-06-04 21:00:00,2660.116666666667,10012630.2
2017-06-04 22:00:00,2552.9166666666665,8710364.8
2017-06-04 23:00:00,2466.6833333333334,8148303.266666667
2017-06-05 00:00:00,2796.05,7031064.866666666
2017-06-05 01:00:00,2517.7833333333333,6273097.0
2017-06-05 02:00:00,2402.5,5952681.733333333
2017-06-05 03:00:00,2312.9666666666667,5552394.133333334
2017-06-05 04:00:00,2250.4333333333334,5071773.133333334
2017-06-05 05:00:00,2190.366666666667,4841572.733333333
2017-06-05 06:00:00,2036.5333333333333,4036557.8
2017-06-05 07:00:00,6041.15,12295963.6
2017-06-05 08:00:00,2167.233333333333,5177640.283333333
2017-06-05 09:00:00,2023.7166666666667,10504793.5
2017-06-05 10:00:00,2156.4,21549453.516666666
2017-06-05 11:00:00,7515.966666666666,35584454.166666664
2017-06-05 12:00:00,3565.2833333333333,26923516.05
2017-06-05 13:00:00,3816.0,28335665.133333333
2017-06-05 14:00:00,6042.666666666667,35816722.88333333
2017-06-05 15:00:00,6028.983333333334,31368092.05
2017-06-05 16:00:00,4025.1666666666665,27235661.133333333
2017-06-05 17:00:00,6959.133333333333,292790053.31666666
2017-06-05 18:00:00,11066.25,618102329.6333333
2017-06-05 19:00:00,12348.916666666666,585934270.6833333
2017-06-05 20:00:00,10225.333333333334,314824071.68333334
2017-06-05 21:00:00,4452.05,43522749.516666666
2017-06-05 22:00:00,4070.85,21773504.25
2017-06-05 23:00:00,3918.7833333333333,21740298.15
2017-06-06 00:00:00,3880.6,20069039.75
2017-06-06 01:00:00,3905.6666666666665,23568726.516666666
2017-06-06 02:00:00,3960.55,20615339.0
2017-06-06 03:00:00,4076.3,22456795.633333333
2017-06-06 04:00:00,4455.8,18410453.883333333
2017-06-06 05:00:00,3932.3,10179391.866666667
2017-06-06 06:00:00,3641.85,8246939.633333334
2017-06-06 07:00:00,3694.616666666667,8357364.9
2017-06-06 08:00:00,4677.55,8637446.466666667
2017-06-06 09:00:00,7610.866666666667,13114983.133333333
2017-06-06 10:00:00,9534.533333333333,14816291.933333334
2017-06-06 11:00:00,9297.933333333332,18018635.533333335
2017-06-06 12:00:00,7866.766666666666,16304815.866666667
2017-06-06 13:00:00,7269.583333333333,13871763.8
2017-06-06 14:00:00,10608.316666666668,47263476.53333333
2017-06-06 15:00:00,8328.883333333333,20423364.266666666
2017-06-06 16:00:00,11748.166666666666,31603345.2
2017-06-06 17:00:00,14134.266666666666,39164040.21666667
2017-06-06 18:00:00,7440.316666666667,30380838.533333335
2017-06-06 19:00:00,6368.75,30228322.6
2017-06-06 20:00:00,5393.3,26209523.283333335
2017-06-06 21:00:00,4816.833333333333,43890713.31666667
2017-06-06 22:00:00,4577.0,31327290.533333335
2017-06-06 23:00:00,3781.116666666667,19267244.0
2017-06-07 00:00:00,3738.7166666666667,24102611.266666666
2017-06-07 01:00:00,3935.0833333333335,42354944.4
2017-06-07 02:00:00,3794.2833333333333,38101691.666666664
2017-06-07 03:00:00,3423.5333333333333,20423373.266666666
2017-06-07 04:00:00,3241.483333333333,14476039.133333333
2017-06-07 05:00:00,3228.65,17437696.733333334
2017-06-07 06:00:00,3238.8,22100775.133333333
2017-06-07 07:00:00,3503.016666666667,20793572.4
2017-06-07 08:00:00,4177.4,11069780.866666667
2017-06-07 09:00:00,4059.4666666666667,6775012.866666666
2017-06-07 10:00:00,6315.883333333333,61214617.2
2017-06-07 11:00:00,7417.933333333333,54049935.2
2017-06-07 12:00:00,6087.8,55406826.4
2017-06-07 13:00:00,9043.4,93721226.43333334
2017-06-07 14:00:00,7827.983333333334,146029478.25
2017-06-07 15:00:00,8362.566666666668,94190931.46666667
2017-06-07 16:00:00,4392.0,19863656.65
2017-06-07 17:00:00,4156.55,10643353.85
2017-06-07 18:00:00,4133.05,10757462.166666666
2017-06-07 19:00:00,4710.2,19585437.2
2017-06-07 20:00:00,6559.583333333333,166279922.01666668
2017-06-07 21:00:00,6946.716666666666,156456944.0
2017-06-07 22:00:00,6324.533333333334,129596254.93333334
2017-06-07 23:00:00,5227.85,65035925.266666666
2017-06-08 00:00:00,4649.233333333334,29431949.15
2017-06-08 01:00:00,4320.533333333334,13633635.916666666
2017-06-08 02:00:00,4161.75,11768387.6
2017-06-08 03:00:00,4077.4666666666667,11388251.666666666
2017-06-08 04:00:00,3900.3,10862631.866666667
2017-06-08 05:00:00,3759.55,10468582.066666666
2017-06-08 06:00:00,3731.6833333333334,10237514.4
2017-06-08 07:00:00,3703.5666666666666,10397943.2
2017-06-08 08:00:00,3692.116666666667,10310641.0
2017-06-08 09:00:00,3717.75,10049384.2
2017-06-08 10:00:00,3883.9666666666667,10284480.4
2017-06-08 11:00:00,4259.933333333333,10664493.266666668
2017-06-08 12:00:00,4803.516666666666,11590712.0
2017-06-08 13:00:00,3647.8,9702277.733333332
2017-06-08 14:00:00,6786.833333333333,15664893.133333333
2017-06-08 15:00:00,5292.366666666667,12768834.066666666
2017-06-08 16:00:00,3435.0833333333335,9196604.133333333
2017-06-08 17:00:00,3513.1666666666665,18429655.666666668
2017-06-08 18:00:00,3894.4,26385676.533333335
2017-06-08 19:00:00,4476.066666666667,18267022.6
2017-06-08 20:00:00,8161.783333333334,16845772.0
2017-06-08 21:00:00,8838.9,15464840.0
2017-06-08 22:00:00,9100.3,15709073.566666666
2017-06-08 23:00:00,10365.933333333332,19737208.6
2017-06-09 00:00:00,8624.216666666667,16738246.133333333
2017-06-09 01:00:00,7433.383333333333,13456842.866666667
2017-06-09 02:00:00,7141.9,12460121.066666666
2017-06-09 03:00:00,6751.483333333334,11668514.933333334
2017-06-09 04:00:00,6430.7,11009307.733333332
2017-06-09 05:00:00,6217.183333333333,10726417.133333333
2017-06-09 06:00:00,5988.65,10554131.733333332
2017-06-09 07:00:00,5708.016666666666,10052166.866666667
2017-06-09 08:00:00,5432.65,9748209.066666666
2017-06-09 09:00:00,5552.216666666666,9695508.4
2017-06-09 10:00:00,8688.85,58147251.13333333
2017-06-09 11:00:00,7552.283333333334,29942501.733333334
2017-06-09 12:00:00,7697.783333333334,18276919.583333332
2017-06-09 13:00:00,5274.633333333333,12825544.716666667
2017-06-09 14:00:00,5217.2,12097678.266666668
2017-06-09 15:00:00,4073.5333333333333,10613294.466666667
2017-06-09 16:00:00,3947.516666666667,9871851.2
2017-06-09 17:00:00,5934.666666666667,13610959.133333333
2017-06-09 18:00:00,5212.916666666667,11308789.466666667
2017-06-09 19:00:00,3985.3333333333335,8439684.866666667
2017-06-09 20:00:00,3143.5666666666666,7373750.266666667
2017-06-09 21:00:00,6577.683333333333,14114713.8
2017-06-09 22:00:00,3302.0333333333333,7481229.6
2017-06-09 23:00:00,3207.8333333333335,6999662.533333333
2017-06-10 00:00:00,4264.716666666666,8839926.233333332
2017-06-10 01:00:00,4643.566666666667,10310749.2
2017-06-10 02:00:00,4560.6,10075913.933333334
2017-06-10 03:00:00,4445.9,9620516.333333334
2017-06-10 04:00:00,4360.916666666667,9083857.133333333
2017-06-10 05:00:00,4299.066666666667,9127644.966666667
2017-06-10 06:00:00,4485.6,9509833.666666666
2017-06-10 07:00:00,4901.8,10590357.333333334
2017-06-10 08:00:00,4026.1,8268542.333333333
2017-06-10 09:00:00,4283.516666666666,8671517.833333334
2017-06-10 10:00:00,6494.533333333334,13321070.666666666
2017-06-10 11:00:00,3600.1833333333334,7206241.9
2017-06-10 12:00:00,5296.683333333333,11487242.983333332
2017-06-10 13:00:00,3565.766666666667,6985141.383333334
2017-06-10 14:00:00,3438.6,6928014.883333334
2017-06-10 15:00:00,3202.1,7046050.733333333
2017-06-10 16:00:00,3027.7,6110722.4
2017-06-10 17:00:00,4038.516666666667,8566906.333333334
2017-06-10 18:00:00,4745.466666666666,9388705.733333332
2017-06-10 19:00:00,6216.616666666667,12294663.333333334
2017-06-10 20:00:00,2713.8333333333335,5077302.933333334
2017-06-10 21:00:00,2606.7,4836900.333333333
2017-06-10 22:00:00,2632.4166666666665,5213620.266666667
2017-06-10 23:00:00,2605.2833333333333,5529360.25
2017-06-11 00:00:00,2598.1666666666665,5548114.0
2017-06-11 01:00:00,3038.5666666666666,6534159.733333333
2017-06-11 02:00:00,5241.433333333333,10525466.333333334
2017-06-11 03:00:00,2429.2166666666667,4729433.866666666
2017-06-11 04:00:00,2391.2166666666667,4615519.466666667
2017-06-11 05:00:00,2590.866666666667,5014112.866666666
2017-06-11 06:00:00,3267.8,6258346.6
2017-06-11 07:00:00,2309.0,4542614.4
2017-06-11 08:00:00,3390.0833333333335,6405765.133333334
2017-06-11 09:00:00,3410.35,6630823.666666667
2017-06-11 10:00:00,3456.5833333333335,6660040.866666666
2017-06-11 11:00:00,5367.983333333334,7330279.0
2017-06-11 12:00:00,6565.95,7680511.6
2017-06-11 13:00:00,6487.9,7731954.4
2017-06-11 14:00:00,7099.733333333334,9318806.2
2017-06-11 15:00:00,6466.0,8169828.533333333
2017-06-11 16:00:00,4676.916666666667,6890044.0
2017-06-11 17:00:00,8437.783333333333,14491725.733333332
2017-06-11 18:00:00,8877.483333333334,16959062.866666667
2017-06-11 19:00:00,9876.25,17836042.266666666
2017-06-11 20:00:00,7291.566666666667,9988699.2
2017-06-11 21:00:00,7144.183333333333,13767942.2
2017-06-11 22:00:00,6238.55,8770748.866666667
2017-06-11 23:00:00,6491.133333333333,8711855.466666667
2017-06-12 00:00:00,6055.916666666667,8330654.266666667
2017-06-12 01:00:00,6388.083333333333,8307154.0
2017-06-12 02:00:00,4458.383333333333,6578663.8
2017-06-12 03:00:00,4048.5833333333335,6033080.533333333
2017-06-12 04:00:00,4017.4,6136109.466666667
2017-06-12 05:00:00,4433.55,7305921.333333333
2017-06-12 06:00:00,4195.15,6796268.6
2017-06-12 07:00:00,7286.433333333333,14431633.8
2017-06-12 08:00:00,4597.216666666666,7885039.066666666
2017-06-12 09:00:00,4030.233333333333,7766061.866666666
2017-06-12 10:00:00,6923.3,13934267.7
2017-06-12 11:00:00,5562.766666666666,8383330.4
2017-06-12 12:00:00,5014.366666666667,8485484.933333334
2017-06-12 13:00:00,4535.983333333334,9880477.183333334
2017-06-12 14:00:00,4394.3,11197733.283333333
2017-06-12 15:00:00,4568.75,13817932.0
2017-06-12 16:00:00,6163.45,26980798.1
2017-06-12 17:00:00,6588.383333333333,28084545.866666667
2017-06-12 18:00:00,6327.066666666667,25800808.733333334
2017-06-12 19:00:00,6252.533333333334,25185280.733333334
2017-06-12 20:00:00,7893.033333333334,25603726.4
2017-06-12 21:00:00,6362.4,22414911.266666666
2017-06-12 22:00:00,5916.35,21497158.6
2017-06-12 23:00:00,5728.15,19949014.0
2017-06-13 00:00:00,5455.166666666667,17334004.566666666
2017-06-13 01:00:00,5134.2,14413383.566666666
2017-06-13 02:00:00,4758.35,12498366.8
2017-06-13 03:00:00,9886.133333333333,68201665.93333334
2017-06-13 04:00:00,4111.4,11463172.333333334
2017-06-13 05:00:00,3820.95,9881805.466666667
2017-06-13 06:00:00,3727.95,10268318.533333333
2017-06-13 07:00:00,4138.4,14265756.466666667
2017-06-13 08:00:00,4066.866666666667,14504073.2
2017-06-13 09:00:00,3366.3166666666666,10814814.466666667
2017-06-13 10:00:00,4156.35,12613007.066666666
2017-06-13 11:00:00,5844.6,18850577.933333334
2017-06-13 12:00:00,3096.05,12629475.933333334
2017-06-13 13:00:00,3670.7166666666667,14633754.433333334
2017-06-13 14:00:00,4453.2,10782911.85
2017-06-13 15:00:00,5530.866666666667,13009492.9
2017-06-13 16:00:00,7494.75,18567328.45
2017-06-13 17:00:00,10998.95,23029789.616666667
2017-06-13 18:00:00,9631.15,18460371.316666666
2017-06-13 19:00:00,8319.933333333332,14973277.0
2017-06-13 20:00:00,7146.883333333333,12178079.533333333
2017-06-13 21:00:00,6899.033333333334,11384234.666666666
2017-06-13 22:00:00,7105.9,11776525.183333334
2017-06-13 23:00:00,7709.85,12352964.1
2017-06-14 00:00:00,8279.166666666666,12568945.266666668
2017-06-14 01:00:00,8150.216666666666,12305166.533333333
2017-06-14 02:00:00,7967.8,11540004.733333332
2017-06-14 03:00:00,7797.7,11203575.533333333
2017-06-14 04:00:00,7613.316666666667,10788467.8
2017-06-14 05:00:00,8265.683333333332,11926845.866666667
2017-06-14 06:00:00,7572.6,10226466.733333332
2017-06-14 07:00:00,7186.95,9506519.533333333
2017-06-14 08:00:00,7132.7,9771394.35
2017-06-14 09:00:00,7024.1,9655549.466666667
2017-06-14 10:00:00,7657.683333333333,13405557.516666668
2017-06-14 11:00:00,6675.05,9659938.866666667
2017-06-14 12:00:00,6585.483333333334,9679985.333333334
2017-06-14 13:00:00,6498.7,9711476.833333334
2017-06-14 14:00:00,6516.05,9854069.166666666
2017-06-14 15:00:00,6758.283333333334,10374313.416666666
2017-06-14 16:00:00,6525.216666666666,10312784.65
2017-06-14 17:00:00,6643.716666666666,14798835.233333332
2017-06-14 18:00:00,7478.85,40734343.3
2017-06-14 19:00:00,7871.783333333334,45637531.28333333
2017-06-14 20:00:00,6695.2,28759545.016666666
2017-06-14 21:00:00,6620.233333333334,23156956.266666666
2017-06-14 22:00:00,7193.483333333334,18291764.6
2017-06-14 23:00:00,6887.416666666667,13566132.666666666
2017-06-15 00:00:00,6653.283333333334,11585534.266666668
2017-06-15 01:00:00,6466.733333333334,11196103.666666666
2017-06-15 02:00:00,6246.0,10999558.866666667
2017-06-15 03:00:00,6049.333333333333,10470943.666666666
2017-06-15 04:00:00,5962.033333333334,9937177.733333332
2017-06-15 05:00:00,5723.166666666667,8429152.666666666
2017-06-15 06:00:00,5615.883333333333,8125157.333333333
2017-06-15 07:00:00,5549.75,8481423.0
2017-06-15 08:00:00,5556.55,8930613.2
2017-06-15 09:00:00,7746.65,11693072.866666667
2017-06-15 10:00:00,8327.55,13057502.933333334
2017-06-15 11:00:00,8557.366666666667,13964984.1
2017-06-15 12:00:00,8343.983333333334,14763380.733333332
2017-06-15 13:00:00,8132.366666666667,14528499.2
2017-06-15 14:00:00,7842.983333333334,16191557.066666666
2017-06-15 15:00:00,8306.933333333332,15590675.466666667
2017-06-15 16:00:00,8090.283333333334,14956655.916666666
2017-06-15 17:00:00,7277.183333333333,12229380.883333333
2017-06-15 18:00:00,7269.616666666667,11883190.283333333
2017-06-15 19:00:00,12408.183333333332,22653658.666666668
2017-06-15 20:00:00,13367.033333333333,19521386.7
2017-06-15 21:00:00,10669.666666666666,14136189.283333333
2017-06-15 22:00:00,10575.983333333334,15201173.133333333
2017-06-15 23:00:00,10419.166666666666,16963234.2
2017-06-16 00:00:00,9664.966666666667,12912454.4
2017-06-16 01:00:00,8805.9,11939445.133333333
2017-06-16 02:00:00,8635.983333333334,11797637.4
2017-06-16 03:00:00,8496.516666666666,12191043.8
2017-06-16 04:00:00,8125.233333333334,11944132.0
2017-06-16 05:00:00,7278.316666666667,11441111.066666666
2017-06-16 06:00:00,6442.133333333333,10060755.066666666
2017-06-16 07:00:00,6196.4,9686048.866666667
2017-06-16 08:00:00,6114.916666666667,9518139.833333334
2017-06-16 09:00:00,6038.25,9598315.3
2017-06-16 10:00:00,6144.6,10529867.083333334
2017-06-16 11:00:00,6807.25,15624335.666666666
2017-06-16 12:00:00,6373.416666666667,12408390.4
2017-06-16 13:00:00,5747.016666666666,10445259.933333334
2017-06-16 14:00:00,5636.55,10058690.716666667
2017-06-16 15:00:00,12571.983333333334,25204369.266666666
2017-06-16 16:00:00,6498.116666666667,17588019.45
2017-06-16 17:00:00,5796.883333333333,13656788.8
2017-06-16 18:00:00,5443.216666666666,10119314.533333333
2017-06-16 19:00:00,5176.8,9174444.0
2017-06-16 20:00:00,5157.016666666666,8950482.266666668
2017-06-16 21:00:00,5127.166666666667,8607112.266666668
2017-06-16 22:00:00,4953.65,8231644.466666667
2017-06-16 23:00:00,4674.083333333333,7845575.733333333
2017-06-17 00:00:00,4574.416666666667,7590004.866666666
2017-06-17 01:00:00,4469.8,7451120.133333334
2017-06-17 02:00:00,4442.016666666666,7772707.466666667
2017-06-17 03:00:00,4315.033333333334,7148537.2
2017-06-17 04:00:00,4261.916666666667,6936286.266666667
2017-06-17 05:00:00,4178.9,6802360.533333333
2017-06-17 06:00:00,4048.4166666666665,6615440.2
2017-06-17 07:00:00,3858.616666666667,6371214.4
2017-06-17 08:00:00,3775.25,6226229.866666666
2017-06-17 09:00:00,3787.75,6258895.666666667
2017-06-17 10:00:00,3598.0666666666666,6511606.733333333
2017-06-17 11:00:00,3448.233333333333,7049240.066666666
2017-06-17 12:00:00,3353.0333333333333,8709270.8
2017-06-17 13:00:00,3281.4,7652097.75
2017-06-17 14:00:00,3858.733333333333,12255199.866666667
2017-06-17 15:00:00,4907.15,19706576.3
2017-06-17 16:00:00,4306.4,16077340.416666666
2017-06-17 17:00:00,3433.8333333333335,11044266.866666667
2017-06-17 18:00:00,12564.516666666666,25023602.733333334
2017-06-17 19:00:00,3619.7833333333333,12035038.5
2017-06-17 20:00:00,3336.9,9989119.416666666
2017-06-17 21:00:00,3170.8333333333335,8619310.9
2017-06-17 22:00:00,3038.2166666666667,7315991.916666667
2017-06-17 23:00:00,2880.1833333333334,6573104.133333334
2017-06-18 00:00:00,2795.0666666666666,5229638.4
2017-06-18 01:00:00,2884.516666666667,6288467.466666667
2017-06-18 02:00:00,2852.9666666666667,6195884.683333334
2017-06-18 03:00:00,2818.3,6115255.933333334
2017-06-18 04:00:00,2729.6666666666665,5274861.133333334
2017-06-18 05:00:00,2734.7,5681552.933333334
2017-06-18 06:00:00,2666.7833333333333,5529945.866666666
2017-06-18 07:00:00,2575.95,5451718.166666667
2017-06-18 08:00:00,2428.3,4936130.0
2017-06-18 09:00:00,2439.7,5236691.466666667
2017-06-18 10:00:00,3206.1,7156990.333333333
2017-06-18 11:00:00,2441.9666666666667,5587468.866666666
2017-06-18 12:00:00,2419.5,5554951.0
2017-06-18 13:00:00,2293.5333333333333,4715155.0
2017-06-18 14:00:00,2316.266666666667,5428969.0
2017-06-18 15:00:00,2928.55,7196304.866666666
2017-06-18 16:00:00,3540.733333333333,28852621.666666668
2017-06-18 17:00:00,7071.033333333334,136372102.75
2017-06-18 18:00:00,7066.366666666667,136581178.96666667
2017-06-18 19:00:00,5777.016666666666,98959301.53333333
2017-06-18 20:00:00,5138.25,79529534.2
2017-06-18 21:00:00,4708.166666666667,63476620.6
2017-06-18 22:00:00,4317.366666666667,53374082.333333336
2017-06-18 23:00:00,4169.366666666667,48058511.2
2017-06-19 00:00:00,4365.466666666666,42548127.6
2017-06-19 01:00:00,3496.1,33089184.4
2017-06-19 02:00:00,3128.8333333333335,26147793.333333332
2017-06-19 03:00:00,2856.616666666667,21014233.466666665
2017-06-19 04:00:00,2554.5333333333333,14473677.8
2017-06-19 05:00:00,2461.05,12728485.933333334
2017-06-19 06:00:00,2364.2,11922188.8
2017-06-19 07:00:00,2261.116666666667,10665971.133333333
2017-06-19 08:00:00,2587.016666666667,9767739.733333332
2017-06-19 09:00:00,4473.183333333333,11869703.4
2017-06-19 10:00:00,6863.166666666667,54893024.8
2017-06-19 11:00:00,8291.233333333334,81198377.0
2017-06-19 12:00:00,7187.0,67284536.33333333
2017-06-19 13:00:00,5446.25,54832886.733333334
2017-06-19 14:00:00,10561.65,44631382.2
2017-06-19 15:00:00,65732.98333333334,154109585.66666666
2017-06-19 16:00:00,69361.23333333334,165689361.78333333
2017-06-19 17:00:00,69770.23333333334,157337364.36666667
2017-06-19 18:00:00,37338.48333333333,83898630.5
2017-06-19 19:00:00,15936.983333333334,39378039.4
2017-06-19 20:00:00,13550.566666666668,33014461.416666668
2017-06-19 21:00:00,10348.266666666666,26920527.25
2017-06-19 22:00:00,6562.533333333334,17961693.333333332
2017-06-19 23:00:00,4755.066666666667,14475926.466666667
2017-06-20 00:00:00,4043.25,13717957.133333333
2017-06-20 01:00:00,3740.366666666667,11698406.15
2017-06-20 02:00:00,3664.5666666666666,11179279.066666666
2017-06-20 03:00:00,3632.483333333333,10967369.2
2017-06-20 04:00:00,3628.0833333333335,14187804.133333333
2017-06-20 05:00:00,3525.4,11314052.133333333
2017-06-20 06:00:00,3988.633333333333,26157485.866666667
2017-06-20 07:00:00,3341.0,8275885.8
2017-06-20 08:00:00,3425.5833333333335,9461968.166666666
2017-06-20 09:00:00,3451.883333333333,9143965.266666668
2017-06-20 10:00:00,4077.0833333333335,11321208.666666666
2017-06-20 11:00:00,3579.766666666667,10201895.0
2017-06-20 12:00:00,3842.45,11190165.4
2017-06-20 13:00:00,4539.183333333333,14341440.933333334
2017-06-20 14:00:00,5873.983333333334,17467220.083333332
2017-06-20 15:00:00,6485.516666666666,22156097.333333332
2017-06-20 16:00:00,6300.766666666666,25036545.666666668
2017-06-20 17:00:00,7137.433333333333,26834214.733333334
2017-06-20 18:00:00,6690.633333333333,20807051.2
2017-06-20 19:00:00,6083.1,18765618.983333334
2017-06-20 20:00:00,6226.55,19894718.866666667
2017-06-20 21:00:00,10455.1,62584524.13333333
2017-06-20 22:00:00,5558.683333333333,13611413.866666667
2017-06-20 23:00:00,5451.05,12045187.466666667
2017-06-21 00:00:00,5472.85,11797172.4
2017-06-21 01:00:00,5388.25,12019028.533333333
2017-06-21 02:00:00,5340.216666666666,11820207.2
2017-06-21 03:00:00,5333.266666666666,12080775.266666668
2017-06-21 04:00:00,5345.9,11715384.866666667
2017-06-21 05:00:00,5309.633333333333,11151708.8
2017-06-21 06:00:00,5257.383333333333,10705822.266666668
2017-06-21 07:00:00,5293.433333333333,10921162.666666666
2017-06-21 08:00:00,5308.083333333333,11168302.133333333
2017-06-21 09:00:00,5576.433333333333,11472180.133333333
2017-06-21 10:00:00,6553.216666666666,13891838.533333333
2017-06-21 11:00:00,5895.316666666667,13455453.6
2017-06-21 12:00:00,11386.9,66062771.6
2017-06-21 13:00:00,6547.016666666666,13567902.866666667
2017-06-21 14:00:00,6557.55,12802872.866666667
2017-06-21 15:00:00,10205.366666666667,30041739.733333334
2017-06-21 16:00:00,12230.333333333334,72417039.73333333
2017-06-21 17:00:00,18716.916666666668,88829394.4
2017-06-21 18:00:00,11556.4,29657294.0
2017-06-21 19:00:00,11339.366666666667,20816685.566666666
2017-06-21 20:00:00,11343.75,20066554.6
2017-06-21 21:00:00,11876.916666666666,19704393.533333335
2017-06-21 22:00:00,11037.233333333334,19456463.666666668
2017-06-21 23:00:00,10968.033333333333,19386326.066666666
2017-06-22 00:00:00,10921.2,19223303.533333335
2017-06-22 01:00:00,10824.166666666666,18960550.466666665
2017-06-22 02:00:00,10786.733333333334,18880103.4
2017-06-22 03:00:00,10693.933333333332,18692999.2
2017-06-22 04:00:00,10640.666666666666,18594045.466666665
2017-06-22 05:00:00,10905.666666666666,18504153.6
2017-06-22 06:00:00,10686.016666666666,19008376.933333334
2017-06-22 07:00:00,10127.666666666666,18538023.933333334
2017-06-22 08:00:00,9963.166666666666,18262175.1
2017-06-22 09:00:00,10146.116666666667,18784300.4
2017-06-22 10:00:00,10574.933333333332,18292191.333333332
2017-06-22 11:00:00,10098.066666666668,19784174.733333334
2017-06-22 12:00:00,10814.816666666668,23106919.2
2017-06-22 13:00:00,10218.133333333333,20292282.133333333
2017-06-22 14:00:00,11464.0,28902909.55
2017-06-22 15:00:00,14248.55,30580714.1
2017-06-22 16:00:00,12101.55,23380665.8
2017-06-22 17:00:00,26859.483333333334,53851046.766666666
2017-06-22 18:00:00,26754.15,55112503.63333333
2017-06-22 19:00:00,24474.05,45231976.766666666
2017-06-22 20:00:00,16699.55,32313740.883333333
2017-06-22 21:00:00,13870.666666666666,26226263.866666667
2017-06-22 22:00:00,11760.316666666668,21289499.266666666
2017-06-22 23:00:00,11195.65,20672384.683333334
2017-06-23 00:00:00,12251.566666666668,22388850.016666666
2017-06-23 01:00:00,10986.316666666668,21070208.133333333
2017-06-23 02:00:00,10725.733333333334,20421286.733333334
2017-06-23 03:00:00,10500.166666666666,20913885.333333332
2017-06-23 04:00:00,10368.45,23728403.333333332
2017-06-23 05:00:00,9987.916666666666,17907894.2
2017-06-23 06:00:00,9786.383333333333,16958329.533333335
2017-06-23 07:00:00,10701.916666666666,23027686.8
2017-06-23 08:00:00,11461.333333333334,27539408.966666665
2017-06-23 09:00:00,11169.333333333334,22787687.8
2017-06-23 10:00:00,9857.183333333332,19189277.333333332
2017-06-23 11:00:00,9601.466666666667,27725529.333333332
2017-06-23 12:00:00,10911.666666666666,20929729.333333332
2017-06-23 13:00:00,9014.716666666667,19463392.466666665
2017-06-23 14:00:00,16201.266666666666,42347252.13333333
2017-06-23 15:00:00,8812.3,32936853.266666666
2017-06-23 16:00:00,12248.6,39898321.65
2017-06-23 17:00:00,10255.266666666666,35338616.35
2017-06-23 18:00:00,8997.733333333334,31893720.65
2017-06-23 19:00:00,8556.3,28596237.933333334
2017-06-23 20:00:00,8548.466666666667,27259660.066666666
2017-06-23 21:00:00,9132.916666666666,26581552.2
2017-06-23 22:00:00,8195.75,25593732.466666665
2017-06-23 23:00:00,7951.083333333333,24049231.466666665
2017-06-24 00:00:00,7912.85,22779277.133333333
2017-06-24 01:00:00,7822.233333333334,21623290.333333332
2017-06-24 02:00:00,7767.95,21111691.866666667
2017-06-24 03:00:00,7729.883333333333,20353303.0
2017-06-24 04:00:00,7674.816666666667,20007847.933333334
2017-06-24 05:00:00,7613.1,19462076.4
2017-06-24 06:00:00,7517.3,18328467.533333335
2017-06-24 07:00:00,7476.816666666667,18394802.6
2017-06-24 08:00:00,7424.833333333333,18094676.133333333
2017-06-24 09:00:00,7458.183333333333,17086535.533333335
2017-06-24 10:00:00,8553.65,17134572.4
2017-06-24 11:00:00,7642.333333333333,16053308.933333334
2017-06-24 12:00:00,7315.033333333334,15450033.466666667
2017-06-24 13:00:00,7509.683333333333,15199455.066666666
2017-06-24 14:00:00,15021.2,25089488.333333332
2017-06-24 15:00:00,7245.333333333333,14268733.8
2017-06-24 16:00:00,7126.533333333334,13960948.116666667
2017-06-24 17:00:00,7108.683333333333,14620463.666666666
2017-06-24 18:00:00,7061.166666666667,14236981.1
2017-06-24 19:00:00,7081.633333333333,13994890.15
2017-06-24 20:00:00,7067.083333333333,13551430.75
2017-06-24 21:00:00,7308.466666666666,13131570.0
2017-06-24 22:00:00,7095.316666666667,12782957.266666668
2017-06-24 23:00:00,7808.3,14356626.4
2017-06-25 00:00:00,7038.966666666666,14015560.066666666
2017-06-25 01:00:00,6910.733333333334,13583289.933333334
2017-06-25 02:00:00,6836.633333333333,13348205.066666666
2017-06-25 03:00:00,6753.1,12786534.266666668
2017-06-25 04:00:00,6721.65,13263768.466666667
2017-06-25 05:00:00,6643.733333333334,13083998.533333333
2017-06-25 06:00:00,6530.85,12658230.266666668
2017-06-25 07:00:00,6367.966666666666,11725232.8
2017-06-25 08:00:00,6288.016666666666,12206218.066666666
2017-06-25 09:00:00,6355.733333333334,12165468.533333333
2017-06-25 10:00:00,6081.75,11760513.4
2017-06-25 11:00:00,6290.15,17571300.866666667
2017-06-25 12:00:00,6901.166666666667,24344658.866666667
2017-06-25 13:00:00,6355.916666666667,25555324.066666666
2017-06-25 14:00:00,5653.966666666666,10380925.533333333
2017-06-25 15:00:00,5292.083333333333,9926115.066666666
2017-06-25 16:00:00,5828.183333333333,10433455.666666666
2017-06-25 17:00:00,5418.716666666666,10186447.933333334
2017-06-25 18:00:00,5277.516666666666,10610136.666666666
2017-06-25 19:00:00,11815.566666666668,20077260.466666665
2017-06-25 20:00:00,4718.75,8973823.133333333
2017-06-25 21:00:00,5172.283333333334,9392834.666666666
2017-06-25 22:00:00,4978.516666666666,9111847.933333334
2017-06-25 23:00:00,4732.733333333334,8394836.333333334
2017-06-26 00:00:00,5059.3,8585584.066666666
2017-06-26 01:00:00,4022.5,8610070.8
2017-06-26 02:00:00,3902.4166666666665,8165799.533333333
2017-06-26 03:00:00,4081.5666666666666,8096941.333333333
2017-06-26 04:00:00,4199.15,7333085.733333333
2017-06-26 05:00:00,3720.3333333333335,7827604.0
2017-06-26 06:00:00,3666.5833333333335,7744548.666666667
2017-06-26 07:00:00,4089.6833333333334,7772696.733333333
2017-06-26 08:00:00,3789.95,7259640.533333333
2017-06-26 09:00:00,4253.616666666667,11495378.2
2017-06-26 10:00:00,11049.45,22155796.733333334
2017-06-26 11:00:00,3646.35,10062678.633333333
2017-06-26 12:00:00,4033.8166666666666,8073217.683333334
2017-06-26 13:00:00,4197.1,11137957.266666668
2017-06-26 14:00:00,4043.4333333333334,11453025.016666668
2017-06-26 15:00:00,4403.25,19060556.583333332
2017-06-26 16:00:00,5630.833333333333,12688034.683333334
2017-06-26 17:00:00,11628.933333333332,25434325.983333334
2017-06-26 18:00:00,7483.466666666666,15084433.283333333
2017-06-26 19:00:00,13223.733333333334,36601984.56666667
2017-06-26 20:00:00,11923.033333333333,20053229.8
2017-06-26 21:00:00,11410.433333333332,19174789.2
2017-06-26 22:00:00,10660.133333333333,17731869.5
2017-06-26 23:00:00,9928.183333333332,14655679.6
2017-06-27 00:00:00,15953.033333333333,25106929.866666667
2017-06-27 01:00:00,9060.116666666667,14301976.333333334
2017-06-27 02:00:00,8620.533333333333,13506804.533333333
2017-06-27 03:00:00,8198.616666666667,12368264.533333333
2017-06-27 04:00:00,7854.233333333334,10965672.266666668
2017-06-27 05:00:00,7652.233333333334,10420022.133333333
2017-06-27 06:00:00,7414.033333333334,10148415.333333334
2017-06-27 07:00:00,7148.2,9789069.066666666
2017-06-27 08:00:00,6866.5,9510476.533333333
2017-06-27 09:00:00,6692.116666666667,9194314.933333334
2017-06-27 10:00:00,6644.566666666667,9467536.1
2017-06-27 11:00:00,11384.75,16652021.466666667
2017-06-27 12:00:00,8086.3,12165037.733333332
2017-06-27 13:00:00,6979.516666666666,13196465.266666668
2017-06-27 14:00:00,7770.15,16714984.3
2017-06-27 15:00:00,5855.133333333333,14414544.933333334
2017-06-27 16:00:00,5483.283333333334,13547365.266666668
2017-06-27 17:00:00,6100.9,15182651.433333334
2017-06-27 18:00:00,5113.05,12287269.6
2017-06-27 19:00:00,11275.933333333332,22657207.333333332
2017-06-27 20:00:00,4966.683333333333,11789418.266666668
2017-06-27 21:00:00,4730.1,12290552.1
2017-06-27 22:00:00,4541.25,11892752.733333332
2017-06-27 23:00:00,4376.4,10552708.0
2017-06-28 00:00:00,10824.933333333332,20335020.0
2017-06-28 01:00:00,4068.3,10275774.266666668
2017-06-28 02:00:00,3767.4333333333334,9719261.2
2017-06-28 03:00:00,3578.15,9366539.866666667
2017-06-28 04:00:00,3273.6,8871858.0
2017-06-28 05:00:00,3033.7166666666667,8495752.666666666
2017-06-28 06:00:00,3304.7833333333333,11697038.8
2017-06-28 07:00:00,2808.483333333333,7897264.4
2017-06-28 08:00:00,2638.733333333333,7491766.266666667
2017-06-28 09:00:00,2751.95,17983477.466666665
2017-06-28 10:00:00,4116.283333333334,13793347.75
2017-06-28 11:00:00,8796.216666666667,16733328.166666666
2017-06-28 12:00:00,2461.9166666666665,8678521.466666667
2017-06-28 13:00:00,2280.8333333333335,14417798.783333333
2017-06-28 14:00:00,2526.5666666666666,16712180.133333333
2017-06-28 15:00:00,1760.5,8928888.7
2017-06-28 16:00:00,3972.116666666667,15798588.316666666
2017-06-28 17:00:00,2714.85,9902435.433333334
2017-06-28 18:00:00,2690.866666666667,12061435.916666666
2017-06-28 19:00:00,2165.7,10186533.6
2017-06-28 20:00:00,8276.566666666668,18914413.933333334
2017-06-28 21:00:00,1701.65,8924810.2
2017-06-28 22:00:00,1528.1833333333334,7772276.266666667
2017-06-28 23:00:00,1435.9333333333334,7364773.066666666
2017-06-29 00:00:00,1303.1166666666666,5926679.066666666
2017-06-29 01:00:00,8004.916666666667,15298468.666666666
2017-06-29 02:00:00,1838.05,5740552.4
2017-06-29 03:00:00,1659.2833333333333,5429543.066666666
2017-06-29 04:00:00,1284.0166666666667,4924971.6
2017-06-29 05:00:00,2128.55,5776897.733333333
2017-06-29 06:00:00,2092.5666666666666,5691944.933333334
2017-06-29 07:00:00,1781.5833333333333,5147707.866666666
2017-06-29 08:00:00,1485.3,9311008.133333333
2017-06-29 09:00:00,1337.1833333333334,9344664.133333333
2017-06-29 10:00:00,1344.0333333333333,9551105.2
2017-06-29 11:00:00,7813.216666666666,19772145.966666665
2017-06-29 12:00:00,1498.5333333333333,11531513.95
2017-06-29 13:00:00,1532.3333333333333,11444248.7
2017-06-29 14:00:00,2450.366666666667,16425600.25
2017-06-29 15:00:00,1793.4,11394055.866666667
2017-06-29 16:00:00,3088.9,13510339.35
2017-06-29 17:00:00,1583.7333333333333,10331796.75
2017-06-29 18:00:00,1392.0833333333333,9825714.8
2017-06-29 19:00:00,1443.45,10700366.066666666
2017-06-29 20:00:00,1378.4333333333334,10818312.866666667
2017-06-29 21:00:00,1965.2833333333333,11043502.6
2017-06-29 22:00:00,1478.2666666666667,10096527.333333334
2017-06-29 23:00:00,1867.6333333333334,10117540.066666666
2017-06-30 00:00:00,7291.116666666667,18539751.266666666
2017-06-30 01:00:00,1721.8666666666666,10009700.666666666
2017-06-30 02:00:00,1231.85,9184567.4
2017-06-30 03:00:00,1213.9333333333334,9151582.8
2017-06-30 04:00:00,1156.85,9044091.066666666
2017-06-30 05:00:00,1144.0166666666667,9009490.0
2017-06-30 06:00:00,1127.4,9060899.6
2017-06-30 07:00:00,1099.25,9065293.733333332
2017-06-30 08:00:00,1835.7666666666667,9447058.8
2017-06-30 09:00:00,1090.2333333333333,8801425.466666667
2017-06-30 10:00:00,6780.283333333334,17596595.2
2017-06-30 11:00:00,2189.55,11672195.066666666
2017-06-30 12:00:00,1182.9333333333334,10225709.0
2017-06-30 13:00:00,1200.2333333333333,11107574.833333334
2017-06-30 14:00:00,1470.9333333333334,12344685.816666666
2017-06-30 15:00:00,1312.55,12973542.9
2017-06-30 16:00:00,1602.0166666666667,14395917.133333333
2017-06-30 17:00:00,2008.2,12658732.533333333
2017-06-30 18:00:00,1960.5166666666667,11781265.133333333
2017-06-30 19:00:00,8223.216666666667,20693507.0
2017-06-30 20:00:00,1881.7833333333333,10952013.2
2017-06-30 21:00:00,1869.5833333333333,11737703.333333334
2017-06-30 22:00:00,1805.5833333333333,11688978.0
2017-06-30 23:00:00,1876.5666666666666,12546040.4
2017-07-01 00:00:00,2035.9833333333333,12592149.2
2017-07-01 01:00:00,1936.6666666666667,12484220.0
2017-07-01 02:00:00,1850.05,12015629.2
2017-07-01 03:00:00,1572.15,10835418.666666666
2017-07-01 04:00:00,1478.2,9983051.6
2017-07-01 05:00:00,1466.1,9866597.2
2017-07-01 06:00:00,1439.3833333333334,9749834.533333333
2017-07-01 07:00:00,1437.9666666666667,9736955.4
2017-07-01 08:00:00,1356.6333333333334,9818068.233333332
2017-07-01 09:00:00,1398.15,10008406.8
2017-07-01 10:00:00,8089.2,19690423.9
2017-07-01 11:00:00,1646.6833333333334,9187360.9
2017-07-01 12:00:00,1554.2166666666667,8818395.6
2017-07-01 13:00:00,1569.4833333333333,9355051.066666666
2017-07-01 14:00:00,1622.1166666666666,10945216.933333334
2017-07-01 15:00:00,1933.2333333333333,10738025.466666667
2017-07-01 16:00:00,1531.2833333333333,10034564.0
2017-07-01 17:00:00,1378.9166666666667,9760308.133333333
2017-07-01 18:00:00,2174.266666666667,10582127.733333332
2017-07-01 19:00:00,2769.1833333333334,10769840.4
2017-07-01 20:00:00,2542.2833333333333,10072738.0
2017-07-01 21:00:00,2431.1,9671035.033333333
2017-07-01 22:00:00,2381.9666666666667,9717320.333333334
2017-07-01 23:00:00,8877.9,19412966.8
2017-07-02 00:00:00,2363.5333333333333,9578432.533333333
2017-07-02 01:00:00,2332.6,9348224.533333333
2017-07-02 02:00:00,2242.8333333333335,8364669.2
2017-07-02 03:00:00,2254.6666666666665,8127565.866666666
2017-07-02 04:00:00,2266.483333333333,8129129.333333333
2017-07-02 05:00:00,2255.9,8072032.0
2017-07-02 06:00:00,2237.5,7829429.333333333
2017-07-02 07:00:00,2233.516666666667,7732219.733333333
2017-07-02 08:00:00,2268.0666666666666,7877402.666666667
2017-07-02 09:00:00,2318.116666666667,8190835.0
2017-07-02 10:00:00,2376.7833333333333,8683230.8
2017-07-02 11:00:00,2331.1833333333334,8719222.266666668
2017-07-02 12:00:00,2754.55,8564256.4
2017-07-02 13:00:00,9583.4,18990991.4
2017-07-02 14:00:00,2395.2,8099542.066666666
2017-07-02 15:00:00,2238.7166666666667,7650945.066666666
2017-07-02 16:00:00,2177.133333333333,7361730.4
2017-07-02 17:00:00,2325.45,7027829.333333333
2017-07-02 18:00:00,2146.0333333333333,6605745.866666666
2017-07-02 19:00:00,2535.5333333333333,6834539.466666667
2017-07-02 20:00:00,2548.0666666666666,6644242.666666667
2017-07-02 21:00:00,4899.55,244723324.8
2017-07-02 22:00:00,5343.983333333334,316964534.1333333
2017-07-02 23:00:00,5593.883333333333,313428557.8
2017-07-03 00:00:00,12240.716666666667,317559074.1333333
2017-07-03 01:00:00,5375.533333333334,279443514.93333334
2017-07-03 02:00:00,4551.066666666667,199925564.2
2017-07-03 03:00:00,3658.8166666666666,102699687.8
2017-07-03 04:00:00,3229.733333333333,53145224.46666667
2017-07-03 05:00:00,2956.9166666666665,30540305.066666666
2017-07-03 06:00:00,2808.7166666666667,19805431.466666665
2017-07-03 07:00:00,2658.2833333333333,13729954.133333333
2017-07-03 08:00:00,2590.766666666667,10198122.666666666
2017-07-03 09:00:00,2588.0833333333335,8161871.466666667
2017-07-03 10:00:00,5217.383333333333,58717780.266666666
2017-07-03 11:00:00,3329.633333333333,17072972.8
2017-07-03 12:00:00,9239.566666666668,21883097.666666668
2017-07-03 13:00:00,5900.933333333333,329338634.06666666
2017-07-03 14:00:00,10053.15,594537668.6666666
2017-07-03 15:00:00,8404.183333333332,576285632.0666667
2017-07-03 16:00:00,7765.1,523058199.2
2017-07-03 17:00:00,7190.233333333334,471662724.6666667
2017-07-03 18:00:00,5897.883333333333,347111929.8
2017-07-03 19:00:00,5314.316666666667,200942195.6
2017-07-03 20:00:00,9827.916666666666,97444540.86666666
2017-07-03 21:00:00,3311.4333333333334,46123070.266666666
2017-07-03 22:00:00,3161.9,29315014.2
2017-07-03 23:00:00,2967.35,19501259.866666667
2017-07-04 00:00:00,2825.3,18238148.533333335
2017-07-04 01:00:00,2813.7833333333333,22024389.733333334
2017-07-04 02:00:00,2617.85,18643299.0
2017-07-04 03:00:00,2466.1666666666665,15563675.8
2017-07-04 04:00:00,2372.733333333333,13694528.466666667
2017-07-04 05:00:00,2318.116666666667,12602374.333333334
2017-07-04 06:00:00,2284.133333333333,11635180.266666668
2017-07-04 07:00:00,2243.05,10804106.4
2017-07-04 08:00:00,2117.2833333333333,9783370.4
2017-07-04 09:00:00,9719.8,20451636.933333334
2017-07-04 10:00:00,5234.916666666667,11443296.0
2017-07-04 11:00:00,5219.4,11140709.266666668
2017-07-04 12:00:00,5437.95,11250016.6
2017-07-04 13:00:00,5654.566666666667,10768132.6
2017-07-04 14:00:00,8069.033333333334,14422211.266666668
2017-07-04 15:00:00,12244.65,23132806.2
2017-07-04 16:00:00,7119.216666666666,13417609.8
2017-07-04 17:00:00,5743.35,10892162.533333333
2017-07-04 18:00:00,5356.066666666667,9387549.933333334
2017-07-04 19:00:00,5305.016666666666,8357764.666666667
2017-07-04 20:00:00,4667.966666666666,7380441.6
2017-07-04 21:00:00,4560.7,7048666.666666667
2017-07-04 22:00:00,5926.55,10115308.666666666
2017-07-04 23:00:00,21600.016666666666,39777285.166666664
2017-07-05 00:00:00,8966.416666666666,16635780.933333334
2017-07-05 01:00:00,6694.133333333333,12589382.866666667
2017-07-05 02:00:00,5154.916666666667,10194462.266666668
2017-07-05 03:00:00,3239.616666666667,6610660.6
2017-07-05 04:00:00,2310.4166666666665,4830159.666666667
2017-07-05 05:00:00,2011.1833333333334,4247329.733333333
2017-07-05 06:00:00,1774.6,3913128.466666667
2017-07-05 07:00:00,1682.0,3761947.7333333334
2017-07-05 08:00:00,1621.8833333333334,3846424.4
2017-07-05 09:00:00,7871.266666666666,17040798.566666666
2017-07-05 10:00:00,6751.283333333334,15809435.55
2017-07-05 11:00:00,3978.9166666666665,10532705.333333334
2017-07-05 12:00:00,3533.2166666666667,9927464.533333333
2017-07-05 13:00:00,3112.9333333333334,8187548.8
2017-07-05 14:00:00,2336.6,6687803.9
2017-07-05 15:00:00,2387.0333333333333,7559983.6
2017-07-05 16:00:00,2652.633333333333,9399677.433333334
2017-07-05 17:00:00,2400.8166666666666,7429445.6
2017-07-05 18:00:00,2419.0,13674177.6
2017-07-05 19:00:00,2289.7166666666667,14657923.733333332
2017-07-05 20:00:00,1973.4166666666667,5916676.266666667
2017-07-05 21:00:00,2056.0666666666666,5181385.633333334
2017-07-05 22:00:00,1979.3333333333333,4911398.533333333
2017-07-05 23:00:00,1943.95,4920698.8
2017-07-06 00:00:00,4350.383333333333,8243978.8
2017-07-06 01:00:00,1780.8833333333334,4209064.266666667
2017-07-06 02:00:00,1737.0333333333333,4071511.6666666665
2017-07-06 03:00:00,1669.9666666666667,3749252.7333333334
2017-07-06 04:00:00,1628.7333333333333,3581608.8
2017-07-06 05:00:00,1581.2166666666667,3495801.8666666667
2017-07-06 06:00:00,1557.4833333333333,3463631.2
2017-07-06 07:00:00,1524.7,3083876.533333333
2017-07-06 08:00:00,1502.1833333333334,2845022.6666666665
2017-07-06 09:00:00,1761.2666666666667,4071166.2
2017-07-06 10:00:00,2488.9666666666667,17845866.966666665
2017-07-06 11:00:00,2095.95,8174997.4
2017-07-06 12:00:00,2362.5833333333335,9318235.466666667
2017-07-06 13:00:00,2391.266666666667,8605708.933333334
2017-07-06 14:00:00,5005.016666666666,13489845.2
2017-07-06 15:00:00,4761.5,11526231.8
2017-07-06 16:00:00,4291.683333333333,8910622.566666666
2017-07-06 17:00:00,5236.35,11071412.933333334
2017-07-06 18:00:00,5615.85,9844421.266666668
2017-07-06 19:00:00,5692.133333333333,9740690.333333334
2017-07-06 20:00:00,4300.633333333333,7660873.3
2017-07-06 21:00:00,3723.45,7536112.0
2017-07-06 22:00:00,3379.0666666666666,6482028.666666667
2017-07-06 23:00:00,3004.0333333333333,6038292.733333333
2017-07-07 00:00:00,2677.2833333333333,5874407.066666666
2017-07-07 01:00:00,2598.9333333333334,7834985.35
2017-07-07 02:00:00,2604.133333333333,8574947.5
2017-07-07 03:00:00,2312.016666666667,7692814.933333334
2017-07-07 04:00:00,1798.6166666666666,5022490.383333334
2017-07-07 05:00:00,1436.85,3165291.6
2017-07-07 06:00:00,1249.25,2544692.6666666665
2017-07-07 07:00:00,1145.7166666666667,2127724.466666667
2017-07-07 08:00:00,1181.5333333333333,2822270.4
2017-07-07 09:00:00,1180.2833333333333,4498580.0
2017-07-07 10:00:00,1279.1333333333334,3564511.466666667
2017-07-07 11:00:00,1438.0166666666667,10714320.933333334
2017-07-07 12:00:00,2674.1,12400053.833333334
2017-07-07 13:00:00,8085.533333333334,30326713.466666665
2017-07-07 14:00:00,15003.5,46332178.81666667
2017-07-07 15:00:00,11952.4,26068816.566666666
2017-07-07 16:00:00,9705.166666666666,18828423.666666668
2017-07-07 17:00:00,9026.933333333332,24232403.9
2017-07-07 18:00:00,8696.316666666668,34043223.53333333
2017-07-07 19:00:00,7931.416666666667,25251216.1
2017-07-07 20:00:00,7635.8,23521999.25
2017-07-07 21:00:00,7302.083333333333,22932197.633333333
2017-07-07 22:00:00,6896.066666666667,22658060.066666666
2017-07-07 23:00:00,6363.0,19812153.333333332
2017-07-08 00:00:00,6959.95,18295771.933333334
2017-07-08 01:00:00,5814.216666666666,15070001.866666667
2017-07-08 02:00:00,5402.183333333333,13310610.333333334
2017-07-08 03:00:00,5011.433333333333,11840515.4
2017-07-08 04:00:00,4725.416666666667,9756008.8
2017-07-08 05:00:00,4509.266666666666,8584620.6
2017-07-08 06:00:00,4365.8,8163343.8
2017-07-08 07:00:00,4219.6,7071874.133333334
2017-07-08 08:00:00,4042.483333333333,6383652.866666666
2017-07-08 09:00:00,3919.266666666667,9239381.466666667
2017-07-08 10:00:00,3573.366666666667,4970051.466666667
2017-07-08 11:00:00,3404.0833333333335,4721681.066666666
2017-07-08 12:00:00,3412.9166666666665,7193844.733333333
2017-07-08 13:00:00,3338.9166666666665,7917130.816666666
2017-07-08 14:00:00,3070.1666666666665,8343283.916666667
2017-07-08 15:00:00,3878.9166666666665,25602162.933333334
2017-07-08 16:00:00,5781.833333333333,27637851.466666665
2017-07-08 17:00:00,8605.683333333332,51758598.06666667
2017-07-08 18:00:00,6386.716666666666,32092936.733333334
2017-07-08 19:00:00,6439.9,42850092.666666664
2017-07-08 20:00:00,6113.05,26800986.533333335
2017-07-08 21:00:00,5146.516666666666,24865365.733333334
2017-07-08 22:00:00,4483.7,22651223.4
2017-07-08 23:00:00,4394.733333333334,19683136.133333333
2017-07-09 00:00:00,4185.9,15667948.866666667
2017-07-09 01:00:00,4012.2166666666667,11088885.4
2017-07-09 02:00:00,3896.0333333333333,8643307.533333333
2017-07-09 03:00:00,4344.183333333333,7601601.8
2017-07-09 04:00:00,4026.5,6272151.733333333
2017-07-09 05:00:00,3347.2833333333333,5015740.9
2017-07-09 06:00:00,3076.6833333333334,4486110.333333333
2017-07-09 07:00:00,2689.8,4129299.4
2017-07-09 08:00:00,2245.1,3410561.6666666665
2017-07-09 09:00:00,1999.9833333333333,3218230.6666666665
2017-07-09 10:00:00,4570.233333333334,6990387.333333333
2017-07-09 11:00:00,9704.3,15455286.6
2017-07-09 12:00:00,12632.816666666668,23470290.133333333
2017-07-09 13:00:00,12899.266666666666,32070893.533333335
2017-07-09 14:00:00,12648.766666666666,38000224.56666667
2017-07-09 15:00:00,12695.733333333334,45544933.78333333
2017-07-09 16:00:00,12391.816666666668,46163807.583333336
2017-07-09 17:00:00,11587.116666666667,34897942.86666667
2017-07-09 18:00:00,10913.533333333333,23334218.6
2017-07-09 19:00:00,10317.7,18008728.333333332
2017-07-09 20:00:00,9669.65,15837291.333333334
2017-07-09 21:00:00,8557.916666666666,13737310.133333333
2017-07-09 22:00:00,7348.633333333333,12373747.066666666
2017-07-09 23:00:00,7892.166666666667,15637824.733333332
2017-07-10 00:00:00,6698.15,13471723.8
2017-07-10 01:00:00,6574.75,13317563.2
2017-07-10 02:00:00,7323.3,13844152.866666667
2017-07-10 03:00:00,6522.3,12850793.2
2017-07-10 04:00:00,6324.433333333333,12608443.733333332
2017-07-10 05:00:00,6316.05,12734658.4
2017-07-10 06:00:00,6246.516666666666,12669872.866666667
2017-07-10 07:00:00,6114.433333333333,12547273.133333333
2017-07-10 08:00:00,5943.433333333333,12133802.133333333
2017-07-10 09:00:00,5719.55,12087327.466666667
2017-07-10 10:00:00,5440.316666666667,12186023.1
2017-07-10 11:00:00,67532.92727272728,147323002.52727273
2017-07-10 12:00:00,,
2017-07-10 13:00:00,,
2017-07-10 14:00:00,34517.313725490196,84704824.0
2017-07-10 15:00:00,19441.633333333335,54048205.65
2017-07-10 16:00:00,10990.8,38448177.28333333
2017-07-10 17:00:00,5294.166666666667,24678448.966666665
2017-07-10 18:00:00,3534.9333333333334,21200273.583333332
2017-07-10 19:00:00,3180.016666666667,20516156.35
2017-07-10 20:00:00,3007.2833333333333,19840767.083333332
2017-07-10 21:00:00,3121.9166666666665,31057976.65
2017-07-10 22:00:00,2842.7,20806587.583333332
2017-07-10 23:00:00,2997.8,19936921.666666668
2017-07-11 00:00:00,3247.9,21675318.533333335
2017-07-11 01:00:00,3084.4166666666665,20362596.566666666
2017-07-11 02:00:00,2153.2166666666667,16431300.766666668
2017-07-11 03:00:00,1748.5333333333333,14482661.866666667
2017-07-11 04:00:00,1589.8166666666666,13660465.033333333
2017-07-11 05:00:00,1455.3,13158836.266666668
2017-07-11 06:00:00,1436.05,13176737.6
2017-07-11 07:00:00,1369.8666666666666,12963982.533333333
2017-07-11 08:00:00,1353.4166666666667,12546344.6
2017-07-11 09:00:00,1339.8,12000661.866666667
2017-07-11 10:00:00,1798.7,14221373.333333334
2017-07-11 11:00:00,1856.7166666666667,19289050.1
2017-07-11 12:00:00,2822.55,23330748.266666666
2017-07-11 13:00:00,2109.016666666667,16536863.066666666
2017-07-11 14:00:00,1850.5833333333333,14131466.133333333
2017-07-11 15:00:00,2685.483333333333,18382990.0
2017-07-11 16:00:00,2234.483333333333,23976779.766666666
2017-07-11 17:00:00,1735.6833333333334,12454249.733333332
2017-07-11 18:00:00,1910.3666666666666,11653448.733333332
2017-07-11 19:00:00,1760.4666666666667,10750559.666666666
2017-07-11 20:00:00,2930.5833333333335,13131022.3
2017-07-11 21:00:00,1969.3,15925953.233333332
2017-07-11 22:00:00,1593.5,11639223.6
2017-07-11 23:00:00,3087.616666666667,14246930.7
2017-07-12 00:00:00,1719.6833333333334,12335668.0
2017-07-12 01:00:00,1425.8166666666666,10828761.533333333
2017-07-12 02:00:00,1341.65,11019886.866666667
2017-07-12 03:00:00,1267.45,9766751.0
2017-07-12 04:00:00,1236.45,9157314.8
2017-07-12 05:00:00,1178.1833333333334,8912411.833333334
2017-07-12 06:00:00,1145.9666666666667,8644817.366666667
2017-07-12 07:00:00,1119.1666666666667,8271867.9
2017-07-12 08:00:00,1209.4833333333333,8956978.966666667
2017-07-12 09:00:00,1132.3833333333334,8275771.066666666
2017-07-12 10:00:00,3083.733333333333,14400166.466666667
2017-07-12 11:00:00,5991.566666666667,24766735.533333335
2017-07-12 12:00:00,22839.066666666666,58354237.583333336
2017-07-12 13:00:00,22750.75,63697137.266666666
2017-07-12 14:00:00,25805.016666666666,75445061.93333334
2017-07-12 15:00:00,9947.933333333332,36106867.53333333
2017-07-12 16:00:00,2420.6,15796493.8
2017-07-12 17:00:00,17046.9,169207288.06666666
2017-07-12 18:00:00,24335.733333333334,247367278.16666666
2017-07-12 19:00:00,19921.316666666666,208039453.8
2017-07-12 20:00:00,14724.383333333333,150276516.86666667
2017-07-12 21:00:00,12824.366666666667,115791068.4
2017-07-12 22:00:00,8720.483333333334,86243828.8
2017-07-12 23:00:00,7135.45,68836151.73333333
2017-07-13 00:00:00,7171.716666666666,57557763.333333336
2017-07-13 01:00:00,5017.233333333334,47330397.53333333
2017-07-13 02:00:00,4240.566666666667,40888116.46666667
2017-07-13 03:00:00,3668.616666666667,35101516.93333333
2017-07-13 04:00:00,3203.2833333333333,30304527.333333332
2017-07-13 05:00:00,2889.2,27112920.266666666
2017-07-13 06:00:00,2570.883333333333,23551687.4
2017-07-13 07:00:00,2290.9,20442145.466666665
2017-07-13 08:00:00,2194.9166666666665,22561651.733333334
2017-07-13 09:00:00,3659.1833333333334,19789541.533333335
2017-07-13 10:00:00,4347.383333333333,22181569.8
2017-07-13 11:00:00,3843.5666666666666,24249090.666666668
2017-07-13 12:00:00,4950.75,32386798.833333332
2017-07-13 13:00:00,3597.516666666667,22742075.1
2017-07-13 14:00:00,3891.016666666667,20256713.666666668
2017-07-13 15:00:00,5623.433333333333,42652737.93333333
2017-07-13 16:00:00,5235.583333333333,27037321.6
2017-07-13 17:00:00,4692.033333333334,25994318.066666666
2017-07-13 18:00:00,5417.5,24718507.533333335
2017-07-13 19:00:00,2890.366666666667,17117633.6
2017-07-13 20:00:00,2495.25,15375167.133333333
2017-07-13 21:00:00,2351.0833333333335,12122632.066666666
2017-07-13 22:00:00,4451.266666666666,14715643.6
2017-07-13 23:00:00,3206.3333333333335,12554356.0
2017-07-14 00:00:00,2214.25,11215981.133333333
2017-07-14 01:00:00,2216.25,10890809.666666666
2017-07-14 02:00:00,2669.616666666667,18613773.466666665
2017-07-14 03:00:00,2581.366666666667,19748039.933333334
2017-07-14 04:00:00,2772.75,28963861.0
2017-07-14 05:00:00,2019.05,8895793.933333334
2017-07-14 06:00:00,2054.983333333333,9921443.6
2017-07-14 07:00:00,2013.7166666666667,9464648.866666667
2017-07-14 08:00:00,2134.65,9982407.733333332
2017-07-14 09:00:00,2819.366666666667,10544776.133333333
2017-07-14 10:00:00,2265.7166666666667,10220220.266666668
2017-07-14 11:00:00,4092.0666666666666,14289857.266666668
2017-07-14 12:00:00,4980.633333333333,24009134.4
2017-07-14 13:00:00,5675.8,22466095.866666667
2017-07-14 14:00:00,5607.866666666667,20688841.866666667
2017-07-14 15:00:00,9260.35,34090920.13333333
2017-07-14 16:00:00,17386.7,93432807.36666666
2017-07-14 17:00:00,11033.5,62442584.7
2017-07-14 18:00:00,5703.366666666667,22049591.3
2017-07-14 19:00:00,5447.033333333334,19357398.05
2017-07-14 20:00:00,5843.616666666667,18919627.75
2017-07-14 21:00:00,13865.65,66085797.733333334
2017-07-14 22:00:00,9264.716666666667,47425997.63333333
2017-07-14 23:00:00,8301.383333333333,33681761.05
2017-07-15 00:00:00,6968.65,28359511.1
2017-07-15 01:00:00,6799.45,26128657.483333334
2017-07-15 02:00:00,6620.0,21820888.983333334
2017-07-15 03:00:00,6526.433333333333,20132505.0
2017-07-15 04:00:00,5123.616666666667,16182202.933333334
2017-07-15 05:00:00,3104.866666666667,12209844.333333334
2017-07-15 06:00:00,2995.9166666666665,11482126.466666667
2017-07-15 07:00:00,2763.2166666666667,11468542.466666667
2017-07-15 08:00:00,2583.0666666666666,11119358.8
2017-07-15 09:00:00,2340.0666666666666,10851697.6
2017-07-15 10:00:00,2565.5666666666666,10679629.733333332
2017-07-15 11:00:00,1910.95,9017748.933333334
2017-07-15 12:00:00,1962.5333333333333,8658279.933333334
2017-07-15 13:00:00,2077.9333333333334,8923789.166666666
2017-07-15 14:00:00,2054.233333333333,9569091.866666667
2017-07-15 15:00:00,1875.7166666666667,9380880.266666668
2017-07-15 16:00:00,2225.9166666666665,9669802.0
2017-07-15 17:00:00,1869.8166666666666,8049306.4
2017-07-15 18:00:00,1915.8166666666666,8703577.866666667
2017-07-15 19:00:00,2285.4166666666665,9082100.8
2017-07-15 20:00:00,1748.6833333333334,8535121.933333334
2017-07-15 21:00:00,1636.25,7949780.6
2017-07-15 22:00:00,1591.3166666666666,7508194.4
2017-07-15 23:00:00,2033.1333333333334,7901042.4
2017-07-16 00:00:00,4942.333333333333,11523960.066666666
2017-07-16 01:00:00,4953.183333333333,11536576.8
2017-07-16 02:00:00,3301.233333333333,9639384.733333332
2017-07-16 03:00:00,1846.9833333333333,7698095.466666667
2017-07-16 04:00:00,1879.8,8350897.0
2017-07-16 05:00:00,1869.2666666666667,8301552.266666667
2017-07-16 06:00:00,1854.3666666666666,8048102.066666666
2017-07-16 07:00:00,1858.4166666666667,8558670.733333332
2017-07-16 08:00:00,1762.7166666666667,8030896.0
2017-07-16 09:00:00,1710.9,8327378.7
2017-07-16 10:00:00,1661.5166666666667,7923646.716666667
2017-07-16 11:00:00,1675.5666666666666,8408613.4
2017-07-16 12:00:00,1656.3833333333334,7584004.133333334
2017-07-16 13:00:00,1703.65,8470561.916666666
2017-07-16 14:00:00,1703.35,8832731.733333332
2017-07-16 15:00:00,3169.25,11694730.4
2017-07-16 16:00:00,3489.0666666666666,10939526.133333333
2017-07-16 17:00:00,3289.366666666667,9943231.866666667
2017-07-16 18:00:00,3215.7833333333333,8735170.0
2017-07-16 19:00:00,3270.5666666666666,8513366.533333333
2017-07-16 20:00:00,3184.233333333333,8182603.266666667
2017-07-16 21:00:00,3446.3166666666666,7752627.666666667
2017-07-16 22:00:00,4210.6,9118090.466666667
2017-07-16 23:00:00,4372.55,8819637.666666666
2017-07-17 00:00:00,4175.9,8493513.266666668
2017-07-17 01:00:00,4150.05,8525584.333333334
2017-07-17 02:00:00,4123.783333333334,8787989.266666668
2017-07-17 03:00:00,4099.583333333333,8738668.733333332
2017-07-17 04:00:00,4075.3166666666666,8683479.8
2017-07-17 05:00:00,4004.3,7846776.666666667
2017-07-17 06:00:00,3960.5,7231434.4
2017-07-17 07:00:00,3915.2166666666667,7325093.666666667
2017-07-17 08:00:00,4226.183333333333,8779696.066666666
2017-07-17 09:00:00,4261.483333333334,9777141.766666668
2017-07-17 10:00:00,4617.733333333334,10894526.866666667
2017-07-17 11:00:00,4708.85,10798462.6
2017-07-17 12:00:00,5009.7,12656005.966666667
2017-07-17 13:00:00,5842.6,21727878.366666667
2017-07-17 14:00:00,5895.683333333333,36583519.5
2017-07-17 15:00:00,5044.3,14587658.85
2017-07-17 16:00:00,5811.683333333333,14585184.283333333
2017-07-17 17:00:00,5091.466666666666,13215714.766666668
2017-07-17 18:00:00,4725.483333333334,12796773.933333334
2017-07-17 19:00:00,4560.166666666667,12153604.266666668
2017-07-17 20:00:00,4397.383333333333,10494194.366666667
2017-07-17 21:00:00,4315.55,9609102.133333333
2017-07-17 22:00:00,4287.116666666667,9387943.733333332
2017-07-17 23:00:00,4211.283333333334,9176001.333333334
2017-07-18 00:00:00,4172.133333333333,9019713.333333334
2017-07-18 01:00:00,4038.1666666666665,8725270.133333333
2017-07-18 02:00:00,3781.0333333333333,8301818.933333334
2017-07-18 03:00:00,3395.8,7816920.8
2017-07-18 04:00:00,3141.2166666666667,7449424.266666667
2017-07-18 05:00:00,2933.4,7035331.466666667
2017-07-18 06:00:00,2680.5333333333333,6353099.466666667
2017-07-18 07:00:00,2487.2,6005492.533333333
2017-07-18 08:00:00,2290.2,5713848.8
2017-07-18 09:00:00,2212.9666666666667,5573502.133333334
2017-07-18 10:00:00,2396.35,6109347.583333333
2017-07-18 11:00:00,19017.833333333332,43310797.95
2017-07-18 12:00:00,18500.466666666667,43885774.3
2017-07-18 13:00:00,18476.216666666667,44802257.3
2017-07-18 14:00:00,10987.383333333333,27982619.8
2017-07-18 15:00:00,5511.75,14527782.166666666
2017-07-18 16:00:00,5392.966666666666,13309512.533333333
2017-07-18 17:00:00,5305.4,12360953.216666667
2017-07-18 18:00:00,4899.9,12041697.083333334
2017-07-18 19:00:00,4693.783333333334,13230641.133333333
2017-07-18 20:00:00,3789.383333333333,13170126.133333333
2017-07-18 21:00:00,3060.6833333333334,13473517.2
2017-07-18 22:00:00,4423.35,10430836.333333334
2017-07-18 23:00:00,2727.6666666666665,12366635.466666667
2017-07-19 00:00:00,2546.7,9489067.466666667
2017-07-19 01:00:00,2530.516666666667,8873932.8
2017-07-19 02:00:00,2465.8166666666666,8445646.2
2017-07-19 03:00:00,2380.6833333333334,7861678.0
2017-07-19 04:00:00,2346.5666666666666,8193349.8
2017-07-19 05:00:00,2307.5,7633506.8
2017-07-19 06:00:00,2350.8,7485303.7
2017-07-19 07:00:00,2341.4333333333334,7041299.133333334
2017-07-19 08:00:00,2370.55,7713291.666666667
2017-07-19 09:00:00,2781.2833333333333,9470619.0
2017-07-19 10:00:00,2889.016666666667,13107484.933333334
2017-07-19 11:00:00,2760.766666666667,10954069.983333332
2017-07-19 12:00:00,3797.5,9586845.8
2017-07-19 13:00:00,2940.866666666667,10609794.533333333
2017-07-19 14:00:00,2662.7833333333333,13142221.683333334
2017-07-19 15:00:00,2878.0,13591173.883333333
2017-07-19 16:00:00,2895.766666666667,12877165.8
2017-07-19 17:00:00,3739.5333333333333,15277047.1
2017-07-19 18:00:00,4770.9,17703765.866666667
2017-07-19 19:00:00,4751.716666666666,16582665.433333334
2017-07-19 20:00:00,4585.35,14609579.183333334
2017-07-19 21:00:00,4449.833333333333,13804582.233333332
2017-07-19 22:00:00,4388.016666666666,12958730.866666667
2017-07-19 23:00:00,4384.783333333334,12192618.0
2017-07-20 00:00:00,4229.983333333334,10810010.066666666
2017-07-20 01:00:00,3794.7833333333333,10459002.333333334
2017-07-20 02:00:00,3501.5,10408023.233333332
2017-07-20 03:00:00,3357.8,11018500.95
2017-07-20 04:00:00,3267.383333333333,9981873.466666667
2017-07-20 05:00:00,3122.1833333333334,9965344.666666666
2017-07-20 06:00:00,2880.9,8980352.6
2017-07-20 07:00:00,2752.616666666667,10024042.733333332
2017-07-20 08:00:00,2595.983333333333,10475354.133333333
2017-07-20 09:00:00,3256.2166666666667,11313942.533333333
2017-07-20 10:00:00,2499.5,7715828.966666667
2017-07-20 11:00:00,4608.116666666667,30815596.216666665
2017-07-20 12:00:00,20904.933333333334,916643569.2666667
2017-07-20 13:00:00,2351.633333333333,12309176.683333334
2017-07-20 14:00:00,2140.4333333333334,10112908.45
2017-07-20 15:00:00,3285.2166666666667,13518985.533333333
2017-07-20 16:00:00,4077.9166666666665,19883758.566666666
2017-07-20 17:00:00,4005.9,18993773.2
2017-07-20 18:00:00,2123.95,9139917.066666666
2017-07-20 19:00:00,2113.0333333333333,9438220.333333334
2017-07-20 20:00:00,1736.2833333333333,7632636.5
2017-07-20 21:00:00,2078.4166666666665,9153126.266666668
2017-07-20 22:00:00,2166.6833333333334,10360184.833333334
2017-07-20 23:00:00,2885.9166666666665,13216448.333333334
2017-07-21 00:00:00,2840.883333333333,11387194.266666668
2017-07-21 01:00:00,2936.7166666666667,10067058.266666668
2017-07-21 02:00:00,3196.2833333333333,11778182.0
2017-07-21 03:00:00,3330.15,13174171.733333332
2017-07-21 04:00:00,2893.733333333333,10864423.35
2017-07-21 05:00:00,2569.483333333333,9056604.716666667
2017-07-21 06:00:00,2591.5,8581586.8
2017-07-21 07:00:00,2599.0333333333333,8530028.666666666
2017-07-21 08:00:00,2615.9333333333334,11771346.933333334
2017-07-21 09:00:00,2487.35,10959340.533333333
2017-07-21 10:00:00,2187.0,7613906.266666667
2017-07-21 11:00:00,2374.2,11761558.666666666
2017-07-21 12:00:00,2502.45,13149496.866666667
2017-07-21 13:00:00,1958.95,9357959.6
2017-07-21 14:00:00,20264.2,929088136.6666666
2017-07-21 15:00:00,1865.1333333333334,9698698.716666667
2017-07-21 16:00:00,1906.1166666666666,10030278.283333333
2017-07-21 17:00:00,1948.6833333333334,11259049.733333332
2017-07-21 18:00:00,2091.766666666667,9616436.266666668
2017-07-21 19:00:00,2574.866666666667,10819778.4
2017-07-21 20:00:00,2553.95,11326001.8
2017-07-21 21:00:00,2997.516666666667,14058848.2
2017-07-21 22:00:00,4275.55,14677210.133333333
2017-07-21 23:00:00,3887.1,10896164.533333333
2017-07-22 00:00:00,3824.233333333333,10200709.0
2017-07-22 01:00:00,3716.3166666666666,8879794.6
2017-07-22 02:00:00,3728.516666666667,9444970.2
2017-07-22 03:00:00,3419.95,8898667.133333333
2017-07-22 04:00:00,2958.483333333333,8179986.6
2017-07-22 05:00:00,2639.0333333333333,7089199.4
2017-07-22 06:00:00,2452.633333333333,7058969.816666666
2017-07-22 07:00:00,2312.6,6981229.066666666
2017-07-22 08:00:00,2248.4,7238399.466666667
2017-07-22 09:00:00,2122.2166666666667,6811751.466666667
2017-07-22 10:00:00,1927.9,6214561.466666667
2017-07-22 11:00:00,3784.4333333333334,26713878.166666668
2017-07-22 12:00:00,1904.0833333333333,12405085.933333334
2017-07-22 13:00:00,1689.85,7119669.966666667
2017-07-22 14:00:00,5199.683333333333,41580790.71666667
2017-07-22 15:00:00,2640.6833333333334,17993731.366666667
2017-07-22 16:00:00,1901.6,10023095.4
2017-07-22 17:00:00,1594.9,8250012.0
2017-07-22 18:00:00,1580.95,7511178.4
2017-07-22 19:00:00,1750.9666666666667,5871860.533333333
2017-07-22 20:00:00,2172.7,7696026.4
2017-07-22 21:00:00,2097.5833333333335,5947011.466666667
2017-07-22 22:00:00,1981.5666666666666,5614185.866666666
2017-07-22 23:00:00,2251.15,6197598.133333334
2017-07-23 00:00:00,2251.05,6752668.0
2017-07-23 01:00:00,2403.7,6562927.2
2017-07-23 02:00:00,2522.266666666667,6400052.75
2017-07-23 03:00:00,1966.4166666666667,5651826.0
2017-07-23 04:00:00,1726.7833333333333,6014049.933333334
2017-07-23 05:00:00,1324.2333333333333,4499490.866666666
2017-07-23 06:00:00,1292.8833333333334,4613810.8
2017-07-23 07:00:00,1245.2666666666667,3999882.1333333333
2017-07-23 08:00:00,1256.5166666666667,4355173.4
2017-07-23 09:00:00,1226.2166666666667,4210825.666666667
2017-07-23 10:00:00,1271.7333333333333,4245238.4
2017-07-23 11:00:00,1899.1,10027349.066666666
2017-07-23 12:00:00,2525.4333333333334,6783992.466666667
2017-07-23 13:00:00,2799.116666666667,7891853.75
2017-07-23 14:00:00,4068.0666666666666,10033564.266666668
2017-07-23 15:00:00,3822.6,9419100.8
2017-07-23 16:00:00,3528.25,7789638.4
2017-07-23 17:00:00,3143.1833333333334,7168340.266666667
2017-07-23 18:00:00,3116.8333333333335,7828808.0
2017-07-23 19:00:00,3078.5,8166803.6
2017-07-23 20:00:00,5849.633333333333,7526258.0
2017-07-23 21:00:00,10862.75,31941623.666666668
2017-07-23 22:00:00,12677.566666666668,45253422.733333334
2017-07-23 23:00:00,6006.566666666667,9990095.466666667
2017-07-24 00:00:00,4030.55,8025095.8
2017-07-24 01:00:00,3161.85,6620347.6
2017-07-24 02:00:00,3019.866666666667,6341552.2
2017-07-24 03:00:00,2915.9166666666665,6648108.0
2017-07-24 04:00:00,2820.616666666667,6811960.266666667
2017-07-24 05:00:00,2806.9333333333334,6771264.8
2017-07-24 06:00:00,2808.6666666666665,6866428.533333333
2017-07-24 07:00:00,2760.733333333333,6178936.266666667
2017-07-24 08:00:00,2758.766666666667,6242543.466666667
2017-07-24 09:00:00,3377.7,7307822.733333333
2017-07-24 10:00:00,5071.833333333333,17985039.483333334
2017-07-24 11:00:00,5365.533333333334,21905991.666666668
2017-07-24 12:00:00,8520.866666666667,58690430.86666667
2017-07-24 13:00:00,3278.7,21390016.933333334
2017-07-24 14:00:00,3193.6,22107865.266666666
2017-07-24 15:00:00,2777.5666666666666,20230613.433333334
2017-07-24 16:00:00,3060.3333333333335,21835066.466666665
2017-07-24 17:00:00,3344.5,21732574.0
2017-07-24 18:00:00,3488.5666666666666,22284032.4
2017-07-24 19:00:00,3560.383333333333,24565481.066666666
2017-07-24 20:00:00,3449.383333333333,23072955.2
2017-07-24 21:00:00,3339.75,22912641.866666667
2017-07-24 22:00:00,3188.35,21335717.733333334
2017-07-24 23:00:00,3162.15,19934920.0
2017-07-25 00:00:00,3345.6666666666665,18861193.333333332
2017-07-25 01:00:00,3216.7,18146690.766666666
2017-07-25 02:00:00,3115.633333333333,17440212.266666666
2017-07-25 03:00:00,2981.483333333333,16685532.5
2017-07-25 04:00:00,2975.766666666667,16168236.65
2017-07-25 05:00:00,2789.9,15347697.483333332
2017-07-25 06:00:00,2744.4333333333334,15099752.933333334
2017-07-25 07:00:00,2375.8333333333335,13819483.933333334
2017-07-25 08:00:00,2385.7166666666667,17605998.066666666
2017-07-25 09:00:00,2500.15,31884573.733333334
2017-07-25 10:00:00,8318.383333333333,325718714.26666665
2017-07-25 11:00:00,2307.8333333333335,22116478.533333335
2017-07-25 12:00:00,2232.883333333333,21088254.066666666
2017-07-25 13:00:00,2062.05,20231523.933333334
2017-07-25 14:00:00,2028.8,19940020.133333333
2017-07-25 15:00:00,2356.65,21993256.133333333
2017-07-25 16:00:00,3142.3166666666666,23967396.066666666
2017-07-25 17:00:00,4860.3,26355653.8
2017-07-25 18:00:00,4525.966666666666,25054920.933333334
2017-07-25 19:00:00,3735.4666666666667,27935830.666666668
2017-07-25 20:00:00,3443.8333333333335,25029667.083333332
2017-07-25 21:00:00,3298.0833333333335,22963780.716666665
2017-07-25 22:00:00,3244.7833333333333,18830228.533333335
2017-07-25 23:00:00,3465.5833333333335,18312767.2
2017-07-26 00:00:00,3193.633333333333,15657863.466666667
2017-07-26 01:00:00,3009.6833333333334,14912306.133333333
2017-07-26 02:00:00,2814.05,14249688.0
2017-07-26 03:00:00,2707.4166666666665,13656611.6
2017-07-26 04:00:00,2515.2166666666667,12989537.6
2017-07-26 05:00:00,2839.0833333333335,12276826.933333334
2017-07-26 06:00:00,4324.6,10961521.4
2017-07-26 07:00:00,4280.5,10424840.0
2017-07-26 08:00:00,5457.783333333334,12918229.2
2017-07-26 09:00:00,6915.716666666666,23534818.8
2017-07-26 10:00:00,6896.2,23586012.4
2017-07-26 11:00:00,6716.633333333333,18294577.066666666
2017-07-26 12:00:00,6624.5,16692862.933333334
2017-07-26 13:00:00,7276.733333333334,16386817.066666666
2017-07-26 14:00:00,7417.533333333334,18847634.666666668
2017-07-26 15:00:00,5900.816666666667,16770121.8
2017-07-26 16:00:00,5078.266666666666,16876589.6
2017-07-26 17:00:00,6954.3,18904067.2
2017-07-26 18:00:00,7796.616666666667,20461589.466666665
2017-07-26 19:00:00,7797.65,28618969.733333334
2017-07-26 20:00:00,7388.65,27652128.0
2017-07-26 21:00:00,6892.3,22091522.0
2017-07-26 22:00:00,6615.05,16798131.2
2017-07-26 23:00:00,6571.15,16080772.666666666
2017-07-27 00:00:00,6092.0,16590863.6
2017-07-27 01:00:00,5711.666666666667,13901882.833333334
2017-07-27 02:00:00,5665.1,13647721.2
2017-07-27 03:00:00,5395.05,13031679.6
2017-07-27 04:00:00,5128.416666666667,12468072.533333333
2017-07-27 05:00:00,4847.85,11699231.6
2017-07-27 06:00:00,4502.2,10869513.333333334
2017-07-27 07:00:00,4290.916666666667,11118057.066666666
2017-07-27 08:00:00,4075.4333333333334,10851917.0
2017-07-27 09:00:00,4045.4166666666665,10679479.333333334
2017-07-27 10:00:00,4177.566666666667,12964945.2
2017-07-27 11:00:00,5069.383333333333,15622340.4
2017-07-27 12:00:00,4953.716666666666,14374496.533333333
2017-07-27 13:00:00,4580.716666666666,18816322.6
2017-07-27 14:00:00,4879.683333333333,20526515.466666665
2017-07-27 15:00:00,8893.2,26674652.933333334
2017-07-27 16:00:00,9179.466666666667,20502242.333333332
2017-07-27 17:00:00,11554.983333333334,27094739.133333333
2017-07-27 18:00:00,7308.383333333333,14954844.066666666
2017-07-27 19:00:00,6023.766666666666,14720323.733333332
2017-07-27 20:00:00,5281.15,10748853.933333334
2017-07-27 21:00:00,5243.6,11343286.533333333
2017-07-27 22:00:00,5094.0,13404995.4
2017-07-27 23:00:00,4625.716666666666,12860719.8
2017-07-28 00:00:00,3768.116666666667,9984800.8
2017-07-28 01:00:00,3115.266666666667,9750516.533333333
2017-07-28 02:00:00,2696.0333333333333,9269532.266666668
2017-07-28 03:00:00,2599.9666666666667,9105334.133333333
2017-07-28 04:00:00,2469.1833333333334,8562924.266666668
2017-07-28 05:00:00,2310.2833333333333,7965979.2
2017-07-28 06:00:00,2185.75,7576208.066666666
2017-07-28 07:00:00,2142.8333333333335,10568569.4
2017-07-28 08:00:00,1993.3,7659808.866666666
2017-07-28 09:00:00,2012.75,10252173.2
2017-07-28 10:00:00,4224.95,14123893.066666666
2017-07-28 11:00:00,2584.6833333333334,12343623.466666667
2017-07-28 12:00:00,3207.05,11734880.133333333
2017-07-28 13:00:00,3691.95,19138932.266666666
2017-07-28 14:00:00,3342.383333333333,21145658.0
2017-07-28 15:00:00,2349.4166666666665,15011179.6
2017-07-28 16:00:00,1912.75,11449496.4
2017-07-28 17:00:00,1533.6666666666667,9283517.1
2017-07-28 18:00:00,1442.0,9988686.266666668
2017-07-28 19:00:00,1377.9,10663079.566666666
2017-07-28 20:00:00,1409.8666666666666,10915849.933333334
2017-07-28 21:00:00,1260.8,9081772.333333334
2017-07-28 22:00:00,1226.05,8738305.466666667
2017-07-28 23:00:00,1189.75,8285637.916666667
2017-07-29 00:00:00,1104.25,7764087.2
2017-07-29 01:00:00,1121.0333333333333,8471157.866666667
2017-07-29 02:00:00,1084.8666666666666,8159228.266666667
2017-07-29 03:00:00,1029.2166666666667,8096243.733333333
2017-07-29 04:00:00,945.4666666666667,7597619.2
2017-07-29 05:00:00,870.05,6189272.533333333
2017-07-29 06:00:00,840.6833333333333,5616669.866666666
2017-07-29 07:00:00,784.0333333333333,5246732.0
2017-07-29 08:00:00,739.1666666666666,4735216.8
2017-07-29 09:00:00,1182.3333333333333,5183163.733333333
2017-07-29 10:00:00,949.05,4684246.4
2017-07-29 11:00:00,900.2166666666667,4310593.6
2017-07-29 12:00:00,1036.5,4233458.85
2017-07-29 13:00:00,829.2333333333333,4028819.45
2017-07-29 14:00:00,726.1166666666667,3791782.2333333334
2017-07-29 15:00:00,8277.15,384870232.3333333
2017-07-29 16:00:00,660.4166666666666,3401174.783333333
2017-07-29 17:00:00,656.1833333333333,3746018.3333333335
2017-07-29 18:00:00,606.1166666666667,3667209.3333333335
2017-07-29 19:00:00,585.1166666666667,3310418.6666666665
2017-07-29 20:00:00,596.6,3562813.066666667
2017-07-29 21:00:00,565.6166666666667,3060366.6666666665
2017-07-29 22:00:00,548.6,3026314.4
2017-07-29 23:00:00,526.3666666666667,3119811.7333333334
2017-07-30 00:00:00,618.6333333333333,4818913.933333334
2017-07-30 01:00:00,570.25,3707511.2
2017-07-30 02:00:00,557.2833333333333,3401274.1333333333
2017-07-30 03:00:00,529.9833333333333,3184770.1333333333
2017-07-30 04:00:00,503.71666666666664,2797913.066666667
2017-07-30 05:00:00,536.3,3356923.2
2017-07-30 06:00:00,526.5166666666667,3339134.4
2017-07-30 07:00:00,509.68333333333334,3076530.6666666665
2017-07-30 08:00:00,486.3,2727926.933333333
2017-07-30 09:00:00,455.5,2125316.2666666666
2017-07-30 10:00:00,527.9166666666666,4719257.333333333
2017-07-30 11:00:00,667.7,6257616.366666666
2017-07-30 12:00:00,897.6333333333333,6255391.466666667
2017-07-30 13:00:00,926.45,6218305.45
2017-07-30 14:00:00,883.15,5725246.283333333
2017-07-30 15:00:00,890.2833333333333,5451680.0
2017-07-30 16:00:00,835.7,5152716.266666667
2017-07-30 17:00:00,1024.8333333333333,10565605.066666666
2017-07-30 18:00:00,2993.6666666666665,37347212.8
2017-07-30 19:00:00,1747.3333333333333,39964016.0
2017-07-30 20:00:00,1617.4666666666667,39586076.53333333
2017-07-30 21:00:00,1800.7833333333333,40198882.93333333
2017-07-30 22:00:00,1878.9,39874959.6
2017-07-30 23:00:00,1892.05,39238857.86666667
2017-07-31 00:00:00,1842.55,39030407.46666667
2017-07-31 01:00:00,1577.7833333333333,38583522.8
2017-07-31 02:00:00,1386.5,38231390.0
2017-07-31 03:00:00,1347.2166666666667,38029551.2
2017-07-31 04:00:00,1280.05,37569479.2
2017-07-31 05:00:00,1353.9833333333333,37714139.06666667
2017-07-31 06:00:00,886.8,14644889.2
2017-07-31 07:00:00,623.4666666666667,4662013.466666667
2017-07-31 08:00:00,835.65,18211051.066666666
2017-07-31 09:00:00,1752.2833333333333,38479574.666666664
2017-07-31 10:00:00,3224.05,52454658.8
2017-07-31 11:00:00,3135.0,52575928.0
2017-07-31 12:00:00,2620.95,52872552.93333333
2017-07-31 13:00:00,2706.3333333333335,50784789.93333333
2017-07-31 14:00:00,2735.9655172413795,50257435.93103448
2017-07-31 15:00:00,2723.516666666667,49787064.333333336
2017-07-31 16:00:00,3087.6206896551726,48654925.37931035
2017-07-31 17:00:00,3960.1833333333334,51033086.266666666
2017-07-31 18:00:00,3287.3333333333335,48947059.86666667
2017-07-31 19:00:00,2579.133333333333,46608931.6
2017-07-31 20:00:00,2436.366666666667,47409380.93333333
2017-07-31 21:00:00,2381.883333333333,47860471.333333336
2017-07-31 22:00:00,2224.85,46493596.93333333
2017-07-31 23:00:00,1378.0,16124577.733333332
2017-08-01 00:00:00,1222.6666666666667,15184085.866666667
2017-08-01 01:00:00,1167.9666666666667,14510585.466666667
2017-08-01 02:00:00,1047.8666666666666,13731155.733333332
2017-08-01 03:00:00,927.85,13195953.6
2017-08-01 04:00:00,861.9333333333333,12941498.133333333
2017-08-01 05:00:00,794.7166666666667,12610618.133333333
2017-08-01 06:00:00,767.3166666666667,12381788.266666668
2017-08-01 07:00:00,836.4833333333333,12107709.333333334
2017-08-01 08:00:00,789.2833333333333,11987892.533333333
2017-08-01 09:00:00,1735.3333333333333,18539088.8
2017-08-01 10:00:00,1937.5,22452666.133333333
2017-08-01 11:00:00,1405.5689655172414,21471155.172413792
2017-08-01 12:00:00,1302.4833333333333,24569363.733333334
2017-08-01 13:00:00,1850.1666666666667,31174459.733333334
2017-08-01 14:00:00,3142.766666666667,32244186.666666668
2017-08-01 15:00:00,1561.4333333333334,27761247.7
2017-08-01 16:00:00,2396.5,45140735.46666667
2017-08-01 17:00:00,2836.133333333333,44737794.61666667
2017-08-01 18:00:00,2669.95,45512136.0
2017-08-01 19:00:00,2516.95,44308999.46666667
2017-08-01 20:00:00,2444.4166666666665,45068287.9
2017-08-01 21:00:00,2371.0333333333333,43619834.05
2017-08-01 22:00:00,2247.9333333333334,49345801.43333333
2017-08-01 23:00:00,2247.4333333333334,51252524.46666667
2017-08-02 00:00:00,3478.9333333333334,53421858.46666667
2017-08-02 01:00:00,1881.45,48664015.71666667
2017-08-02 02:00:00,1793.55,48797226.6
2017-08-02 03:00:00,1506.5666666666666,38759605.266666666
2017-08-02 04:00:00,841.7833333333333,15069248.266666668
2017-08-02 05:00:00,723.7666666666667,13764767.566666666
2017-08-02 06:00:00,683.9333333333333,13188116.166666666
2017-08-02 07:00:00,619.3833333333333,12241136.666666666
2017-08-02 08:00:00,652.3666666666667,12355006.266666668
2017-08-02 09:00:00,2454.2166666666667,26327065.133333333
2017-08-02 10:00:00,3005.8333333333335,26380186.866666667
2017-08-02 11:00:00,2812.233333333333,24435112.133333333
2017-08-02 12:00:00,3441.5,26296899.166666668
2017-08-02 13:00:00,5867.383333333333,36203964.666666664
2017-08-02 14:00:00,5809.433333333333,36770354.666666664
2017-08-02 15:00:00,5673.566666666667,36089758.93333333
2017-08-02 16:00:00,5943.466666666666,48714861.06666667
2017-08-02 17:00:00,6597.65,44453027.46666667
2017-08-02 18:00:00,6466.916666666667,39377681.333333336
2017-08-02 19:00:00,5456.416666666667,31936421.816666666
2017-08-02 20:00:00,4899.016666666666,27721575.633333333
2017-08-02 21:00:00,4589.15,25778101.866666667
2017-08-02 22:00:00,4366.533333333334,23577114.533333335
2017-08-02 23:00:00,4221.916666666667,22148253.6
2017-08-03 00:00:00,4399.966666666666,22433930.233333334
2017-08-03 01:00:00,4610.716666666666,22517935.333333332
2017-08-03 02:00:00,4264.583333333333,21476070.933333334
2017-08-03 03:00:00,4348.916666666667,20637686.2
2017-08-03 04:00:00,4956.1,20353837.533333335
2017-08-03 05:00:00,4918.9,20155709.866666667
2017-08-03 06:00:00,4881.283333333334,19950219.0
2017-08-03 07:00:00,4736.3,19473319.066666666
2017-08-03 08:00:00,4575.583333333333,18805321.733333334
2017-08-03 09:00:00,4521.133333333333,18837926.466666665
2017-08-03 10:00:00,4433.816666666667,19285353.633333333
2017-08-03 11:00:00,7432.883333333333,45602953.266666666
2017-08-03 12:00:00,5430.15,25918094.266666666
2017-08-03 13:00:00,4308.266666666666,22161685.6
2017-08-03 14:00:00,6919.05,31878117.333333332
2017-08-03 15:00:00,4336.766666666666,27540107.8
2017-08-03 16:00:00,3592.733333333333,24005705.266666666
2017-08-03 17:00:00,6444.333333333333,27869121.666666668
2017-08-03 18:00:00,6022.033333333334,25745346.666666668
2017-08-03 19:00:00,7147.0,24878252.566666666
2017-08-03 20:00:00,7574.55,24742677.333333332
2017-08-03 21:00:00,4072.45,16866489.733333334
2017-08-03 22:00:00,3302.9166666666665,14950972.0
2017-08-03 23:00:00,2577.35,13123294.4
2017-08-04 00:00:00,1775.5833333333333,11015537.866666667
2017-08-04 01:00:00,1299.8166666666666,9594776.266666668
2017-08-04 02:00:00,1060.7666666666667,8671577.866666667
2017-08-04 03:00:00,910.1666666666666,8035371.2
2017-08-04 04:00:00,804.6666666666666,7542798.4
2017-08-04 05:00:00,708.0333333333333,7254800.533333333
2017-08-04 06:00:00,540.15,6782772.633333334
2017-08-04 07:00:00,497.01666666666665,6168169.166666667
2017-08-04 08:00:00,444.8333333333333,5916361.866666666
2017-08-04 09:00:00,427.1333333333333,5498419.566666666
2017-08-04 10:00:00,1269.8,8563357.066666666
2017-08-04 11:00:00,5046.283333333334,45260916.666666664
2017-08-04 12:00:00,2014.8333333333333,18133209.933333334
2017-08-04 13:00:00,4572.716666666666,42215434.8
2017-08-04 14:00:00,1374.75,9106470.7
2017-08-04 15:00:00,1758.1166666666666,11596460.933333334
2017-08-04 16:00:00,1579.8833333333334,13287175.333333334
2017-08-04 17:00:00,2969.016666666667,12780756.866666667
2017-08-04 18:00:00,11375.3,33023671.383333333
2017-08-04 19:00:00,10875.366666666667,26693689.233333334
2017-08-04 20:00:00,4272.7,27310953.666666668
2017-08-04 21:00:00,4701.033333333334,72745134.73333333
2017-08-04 22:00:00,1521.3833333333334,13252731.733333332
2017-08-04 23:00:00,1499.6333333333334,11093105.55
2017-08-05 00:00:00,1253.5833333333333,10159346.766666668
2017-08-05 01:00:00,1756.3833333333334,12807026.733333332
2017-08-05 02:00:00,2199.65,14994825.516666668
2017-08-05 03:00:00,1640.95,11377285.333333334
2017-08-05 04:00:00,1469.1166666666666,10179355.6
2017-08-05 05:00:00,1241.8666666666666,8451517.0
2017-08-05 06:00:00,936.5,6888578.133333334
2017-08-05 07:00:00,1082.0,8216460.783333333
2017-08-05 08:00:00,5044.316666666667,90651301.41666667
2017-08-05 09:00:00,1538.5833333333333,23318162.466666665
2017-08-05 10:00:00,811.3166666666667,8859828.333333334
2017-08-05 11:00:00,666.9333333333333,7692087.533333333
2017-08-05 12:00:00,648.2666666666667,7137299.6
2017-08-05 13:00:00,740.2666666666667,7947630.6
2017-08-05 14:00:00,1002.2,9282890.133333333
2017-08-05 15:00:00,1202.8666666666666,8833999.333333334
2017-08-05 16:00:00,1167.3,8691204.2
2017-08-05 17:00:00,1485.4833333333333,9390951.8
2017-08-05 18:00:00,1664.3666666666666,9816402.733333332
2017-08-05 19:00:00,1630.5666666666666,9745125.666666666
2017-08-05 20:00:00,1532.7666666666667,8823646.733333332
2017-08-05 21:00:00,1417.3666666666666,8168020.533333333
2017-08-05 22:00:00,1270.3333333333333,7328161.6
2017-08-05 23:00:00,1238.5,7505275.866666666
2017-08-06 00:00:00,1142.7666666666667,6999958.066666666
2017-08-06 01:00:00,1146.6833333333334,6749208.133333334
2017-08-06 02:00:00,1114.1666666666667,6179297.8
2017-08-06 03:00:00,1046.1666666666667,5560541.866666666
2017-08-06 04:00:00,952.0833333333334,5035301.0
2017-08-06 05:00:00,874.2833333333333,4787005.866666666
2017-08-06 06:00:00,818.0833333333334,4633718.4
2017-08-06 07:00:00,789.8666666666667,4523313.6
2017-08-06 08:00:00,747.75,4445672.933333334
2017-08-06 09:00:00,744.3166666666667,4644328.866666666
2017-08-06 10:00:00,789.3833333333333,5929824.8
2017-08-06 11:00:00,789.6833333333333,7341723.866666666
2017-08-06 12:00:00,977.4,13293393.133333333
2017-08-06 13:00:00,1363.95,22312137.866666667
2017-08-06 14:00:00,1839.7333333333333,31611327.533333335
2017-08-06 15:00:00,4008.116666666667,32740299.8
2017-08-06 16:00:00,7121.333333333333,33409074.933333334
2017-08-06 17:00:00,5017.566666666667,35345437.8
2017-08-06 18:00:00,3290.7833333333333,37992170.93333333
2017-08-06 19:00:00,2695.0666666666666,36748903.46666667
2017-08-06 20:00:00,2561.75,38014883.4
2017-08-06 21:00:00,2446.95,36657916.86666667
2017-08-06 22:00:00,2450.0,35917789.733333334
2017-08-06 23:00:00,2647.0833333333335,37623992.733333334
2017-08-07 00:00:00,2732.3,35644186.13333333
2017-08-07 01:00:00,2491.8,31702184.0
2017-08-07 02:00:00,2375.1833333333334,30225815.666666668
2017-08-07 03:00:00,2154.2833333333333,29837885.8
2017-08-07 04:00:00,2032.3666666666666,27810039.0
2017-08-07 05:00:00,1820.8666666666666,22347922.8
2017-08-07 06:00:00,1665.6833333333334,18623529.066666666
2017-08-07 07:00:00,1550.7833333333333,16783912.866666667
2017-08-07 08:00:00,1494.5666666666666,15739382.2
2017-08-07 09:00:00,1793.7333333333333,14810593.533333333
2017-08-07 10:00:00,1541.7666666666667,13452184.5
2017-08-07 11:00:00,7619.65,30509847.066666666
2017-08-07 12:00:00,12170.65,40445257.166666664
2017-08-07 13:00:00,13375.466666666667,36457319.266666666
2017-08-07 14:00:00,6125.666666666667,26081828.2
2017-08-07 15:00:00,3887.1,25769983.266666666
2017-08-07 16:00:00,5833.2,30918792.0
2017-08-07 17:00:00,6206.5,33455389.566666666
2017-08-07 18:00:00,5813.916666666667,32267264.533333335
2017-08-07 19:00:00,5332.766666666666,29745907.466666665
2017-08-07 20:00:00,4799.466666666666,26840256.0
2017-08-07 21:00:00,4245.85,24468675.666666668
2017-08-07 22:00:00,3852.133333333333,23431338.5
2017-08-07 23:00:00,3441.0833333333335,22278999.566666666
2017-08-08 00:00:00,3166.1833333333334,21468593.133333333
2017-08-08 01:00:00,2982.133333333333,21043627.333333332
2017-08-08 02:00:00,2764.733333333333,20344062.0
2017-08-08 03:00:00,2535.5,18997866.933333334
2017-08-08 04:00:00,2281.3166666666666,17855531.2
2017-08-08 05:00:00,2032.9166666666667,16707031.266666668
2017-08-08 06:00:00,1766.5833333333333,16026623.733333332
2017-08-08 07:00:00,1524.25,15044550.2
2017-08-08 08:00:00,1399.9166666666667,13707261.4
2017-08-08 09:00:00,1375.05,12736865.366666667
2017-08-08 10:00:00,1394.45,13072265.0
2017-08-08 11:00:00,5313.233333333334,36509522.4
2017-08-08 12:00:00,12830.983333333334,96014103.85
2017-08-08 13:00:00,7477.6,48302879.86666667
2017-08-08 14:00:00,8201.933333333332,30405253.45
2017-08-08 15:00:00,14241.133333333333,35411530.766666666
2017-08-08 16:00:00,14779.3,40206938.65
2017-08-08 17:00:00,11409.8,32459520.816666666
2017-08-08 18:00:00,11356.783333333333,30865263.733333334
2017-08-08 19:00:00,10345.383333333333,31172093.933333334
2017-08-08 20:00:00,7817.533333333334,27160010.933333334
2017-08-08 21:00:00,6819.2,28370506.333333332
2017-08-08 22:00:00,6360.55,23717844.066666666
2017-08-08 23:00:00,6472.45,22925562.266666666
2017-08-09 00:00:00,6605.7,24099815.133333333
2017-08-09 01:00:00,6307.016666666666,28104672.366666667
2017-08-09 02:00:00,6218.5,26821178.966666665
2017-08-09 03:00:00,5955.666666666667,22488283.133333333
2017-08-09 04:00:00,5763.983333333334,20493394.933333334
2017-08-09 05:00:00,5650.316666666667,20422379.533333335
2017-08-09 06:00:00,5532.716666666666,21001349.4
2017-08-09 07:00:00,5309.833333333333,17860339.6
2017-08-09 08:00:00,5166.833333333333,18147436.2
2017-08-09 09:00:00,5098.233333333334,19968221.666666668
2017-08-09 10:00:00,5913.133333333333,37375237.86666667
2017-08-09 11:00:00,5606.6,37117667.4
2017-08-09 12:00:00,5408.95,35063550.61666667
2017-08-09 13:00:00,8456.166666666666,36948477.266666666
2017-08-09 14:00:00,10281.366666666667,39720997.53333333
2017-08-09 15:00:00,14648.183333333332,49974656.0
2017-08-09 16:00:00,12707.666666666666,42774469.0
2017-08-09 17:00:00,8054.216666666666,38483672.2
2017-08-09 18:00:00,7057.983333333334,34093260.166666664
2017-08-09 19:00:00,6703.516666666666,32432904.183333334
2017-08-09 20:00:00,6560.8,33075380.583333332
2017-08-09 21:00:00,6504.566666666667,31705307.666666668
2017-08-09 22:00:00,6281.15,29744809.15
2017-08-09 23:00:00,5914.1,28050194.483333334
2017-08-10 00:00:00,5505.35,26438689.933333334
2017-08-10 01:00:00,5157.983333333334,24773360.533333335
2017-08-10 02:00:00,4849.5,23229173.266666666
2017-08-10 03:00:00,4599.233333333334,22239431.466666665
2017-08-10 04:00:00,4391.966666666666,22040246.2
2017-08-10 05:00:00,4204.35,20117959.533333335
2017-08-10 06:00:00,4043.45,18725077.6
2017-08-10 07:00:00,3929.55,17652256.066666666
2017-08-10 08:00:00,3830.8166666666666,17117312.15
2017-08-10 09:00:00,3784.016666666667,17153615.733333334
2017-08-10 10:00:00,3951.483333333333,17224518.4
2017-08-10 11:00:00,4206.366666666667,18731494.2
2017-08-10 12:00:00,4131.216666666666,20125341.133333333
2017-08-10 13:00:00,4108.566666666667,22091499.466666665
2017-08-10 14:00:00,4055.9666666666667,21977121.066666666
2017-08-10 15:00:00,3998.7166666666667,22477235.516666666
2017-08-10 16:00:00,3975.866666666667,21947384.866666667
2017-08-10 17:00:00,4238.6,23134766.933333334
2017-08-10 18:00:00,4138.85,22444499.066666666
2017-08-10 19:00:00,3906.883333333333,20371079.866666667
2017-08-10 20:00:00,3866.516666666667,19283037.866666667
2017-08-10 21:00:00,4554.0,20841514.333333332
2017-08-10 22:00:00,4604.5,39515929.93333333
2017-08-10 23:00:00,4563.15,48508991.0
2017-08-11 00:00:00,4568.716666666666,48292635.06666667
2017-08-11 01:00:00,4426.783333333334,47273302.8
2017-08-11 02:00:00,4351.583333333333,45708048.46666667
2017-08-11 03:00:00,4203.183333333333,45754377.666666664
2017-08-11 04:00:00,4025.6,45514929.6
2017-08-11 05:00:00,3929.4666666666667,45181324.4
2017-08-11 06:00:00,3863.5833333333335,44599679.0
2017-08-11 07:00:00,3872.3333333333335,45437071.53333333
2017-08-11 08:00:00,3753.15,27737558.0
2017-08-11 09:00:00,4414.033333333334,15174177.6
2017-08-11 10:00:00,4224.933333333333,14639806.4
2017-08-11 11:00:00,6516.433333333333,20462107.933333334
2017-08-11 12:00:00,11179.166666666666,43528627.333333336
2017-08-11 13:00:00,16661.183333333334,32463641.066666666
2017-08-11 14:00:00,15688.0,30032608.483333334
2017-08-11 15:00:00,14270.266666666666,29506631.9
2017-08-11 16:00:00,13037.8,27231950.05
2017-08-11 17:00:00,11209.25,23033615.933333334
2017-08-11 18:00:00,6533.55,17330873.466666665
2017-08-11 19:00:00,4454.266666666666,14985338.866666667
2017-08-11 20:00:00,3971.4166666666665,15017508.666666666
2017-08-11 21:00:00,4070.233333333333,14738900.666666666
2017-08-11 22:00:00,4141.1,16136428.0
2017-08-11 23:00:00,4437.85,18059934.2
2017-08-12 00:00:00,4359.033333333334,17555065.466666665
2017-08-12 01:00:00,4559.65,17019858.8
2017-08-12 02:00:00,4442.633333333333,16279584.666666666
2017-08-12 03:00:00,4068.3,14866335.733333332
2017-08-12 04:00:00,3755.016666666667,12695486.933333334
2017-08-12 05:00:00,3502.233333333333,11754715.533333333
2017-08-12 06:00:00,3328.4333333333334,11334384.533333333
2017-08-12 07:00:00,3210.866666666667,11384790.4
2017-08-12 08:00:00,3134.733333333333,11560440.333333334
2017-08-12 09:00:00,3036.983333333333,11592895.0
2017-08-12 10:00:00,2987.366666666667,11765390.466666667
2017-08-12 11:00:00,2960.7166666666667,11231639.8
2017-08-12 12:00:00,3086.383333333333,11560249.8
2017-08-12 13:00:00,3669.4,13011715.4
2017-08-12 14:00:00,3736.85,12587167.933333334
2017-08-12 15:00:00,3680.1666666666665,12126461.0
2017-08-12 16:00:00,3641.016666666667,11842799.133333333
2017-08-12 17:00:00,3514.633333333333,11830049.6
2017-08-12 18:00:00,3442.483333333333,11851269.4
2017-08-12 19:00:00,3455.983333333333,11749282.266666668
2017-08-12 20:00:00,3307.4,11371020.333333334
2017-08-12 21:00:00,3160.8166666666666,11012442.8
2017-08-12 22:00:00,3039.983333333333,10616358.466666667
2017-08-12 23:00:00,2749.383333333333,10766425.2
2017-08-13 00:00:00,2536.6833333333334,10053100.666666666
2017-08-13 01:00:00,2665.266666666667,9735055.6
2017-08-13 02:00:00,2832.55,9813031.466666667
2017-08-13 03:00:00,2788.7166666666667,9842009.266666668
2017-08-13 04:00:00,2723.9333333333334,9753249.0
2017-08-13 05:00:00,2662.3,8856294.8
2017-08-13 06:00:00,2557.15,7889515.0
2017-08-13 07:00:00,2499.1666666666665,7832121.466666667
2017-08-13 08:00:00,2383.8333333333335,7554301.066666666
2017-08-13 09:00:00,2289.0,7818185.4
2017-08-13 10:00:00,2272.616666666667,8268296.6
2017-08-13 11:00:00,2186.4166666666665,7461763.333333333
2017-08-13 12:00:00,2176.4166666666665,7022548.333333333
2017-08-13 13:00:00,2201.9666666666667,7168788.4
2017-08-13 14:00:00,2186.983333333333,8194674.2
2017-08-13 15:00:00,2200.5333333333333,10120837.6
2017-08-13 16:00:00,2139.766666666667,10429909.533333333
2017-08-13 17:00:00,2099.9666666666667,10438722.8
2017-08-13 18:00:00,2891.4,15311889.083333334
2017-08-13 19:00:00,2932.7166666666667,15613914.766666668
2017-08-13 20:00:00,2431.9,13117084.033333333
2017-08-13 21:00:00,2095.75,11296804.166666666
2017-08-13 22:00:00,2539.0833333333335,12847240.533333333
2017-08-13 23:00:00,2403.7,11935966.266666668
2017-08-14 00:00:00,2177.8333333333335,10534046.933333334
2017-08-14 01:00:00,2140.4333333333334,10156658.8
2017-08-14 02:00:00,2101.45,9920998.466666667
2017-08-14 03:00:00,2024.2,8956658.466666667
2017-08-14 04:00:00,1950.4333333333334,7983906.733333333
2017-08-14 05:00:00,1889.55,7593901.6
2017-08-14 06:00:00,1827.0333333333333,7299758.6
2017-08-14 07:00:00,1783.65,7071332.133333334
2017-08-14 08:00:00,1755.6,7203955.8
2017-08-14 09:00:00,1743.1666666666667,7129802.6
2017-08-14 10:00:00,1815.75,7494491.266666667
2017-08-14 11:00:00,1877.8166666666666,9708611.0
2017-08-14 12:00:00,10097.966666666667,22008609.366666667
2017-08-14 13:00:00,12455.266666666666,25702559.366666667
2017-08-14 14:00:00,11794.9,25051855.8
2017-08-14 15:00:00,11409.533333333333,28407332.633333333
2017-08-14 16:00:00,10944.55,25000121.866666667
2017-08-14 17:00:00,11445.766666666666,43209361.2
2017-08-14 18:00:00,6110.266666666666,20593323.383333333
2017-08-14 19:00:00,5383.35,19224282.8
2017-08-14 20:00:00,5045.266666666666,18767707.466666665
2017-08-14 21:00:00,4993.283333333334,18646247.333333332
2017-08-14 22:00:00,4088.1,17378205.666666668
2017-08-14 23:00:00,3582.1666666666665,18275303.066666666
2017-08-15 00:00:00,3270.233333333333,17853646.466666665
2017-08-15 01:00:00,3040.85,16079385.4
2017-08-15 02:00:00,2791.4,14078308.2
2017-08-15 03:00:00,2703.016666666667,13322165.8
2017-08-15 04:00:00,2539.5333333333333,12370733.866666667
2017-08-15 05:00:00,2378.383333333333,11748334.866666667
2017-08-15 06:00:00,2213.7166666666667,11107398.8
2017-08-15 07:00:00,2093.883333333333,10297829.0
2017-08-15 08:00:00,1990.8,9787385.866666667
2017-08-15 09:00:00,1908.15,9505989.2
2017-08-15 10:00:00,6385.483333333334,47307859.46666667
2017-08-15 11:00:00,2841.4166666666665,17118942.4
2017-08-15 12:00:00,2858.0,20950239.0
2017-08-15 13:00:00,2071.7833333333333,16546906.4
2017-08-15 14:00:00,2019.85,19793452.733333334
2017-08-15 15:00:00,2838.616666666667,20771260.666666668
2017-08-15 16:00:00,3496.05,22689185.383333333
2017-08-15 17:00:00,4407.866666666667,32075410.766666666
2017-08-15 18:00:00,2901.7,23883910.283333335
2017-08-15 19:00:00,1967.3666666666666,19031479.666666668
2017-08-15 20:00:00,1645.4666666666667,16849168.333333332
2017-08-15 21:00:00,1970.7833333333333,17865342.466666665
2017-08-15 22:00:00,1834.9166666666667,18406406.333333332
2017-08-15 23:00:00,2056.05,18128808.266666666
2017-08-16 00:00:00,4873.283333333334,23110552.933333334
2017-08-16 01:00:00,1705.4166666666667,15737055.4
2017-08-16 02:00:00,1672.8166666666666,14476385.066666666
2017-08-16 03:00:00,1662.35,13724889.866666667
2017-08-16 04:00:00,1628.1,13011923.8
2017-08-16 05:00:00,1572.2666666666667,12087032.4
2017-08-16 06:00:00,1507.45,11247029.6
2017-08-16 07:00:00,1459.3,10719909.866666667
2017-08-16 08:00:00,1459.45,10749672.466666667
2017-08-16 09:00:00,1543.9166666666667,11159392.466666667
2017-08-16 10:00:00,2123.9,12179183.2
2017-08-16 11:00:00,2463.633333333333,15575992.133333333
2017-08-16 12:00:00,4375.483333333334,24685623.2
2017-08-16 13:00:00,3544.266666666667,23055510.466666665
2017-08-16 14:00:00,2355.133333333333,15487699.533333333
2017-08-16 15:00:00,1702.6,10728516.8
2017-08-16 16:00:00,1590.5333333333333,10051538.733333332
2017-08-16 17:00:00,1506.4,9633554.133333333
2017-08-16 18:00:00,1661.4166666666667,11780137.133333333
2017-08-16 19:00:00,1536.6166666666666,11104841.466666667
2017-08-16 20:00:00,1404.7166666666667,9686710.4
2017-08-16 21:00:00,1320.6333333333334,8767958.533333333
2017-08-16 22:00:00,1406.35,14963735.266666668
2017-08-16 23:00:00,1393.3,17648765.733333334
2017-08-17 00:00:00,1351.3666666666666,17480052.6
2017-08-17 01:00:00,1333.9,16255285.6
2017-08-17 02:00:00,1298.0333333333333,14709723.666666666
2017-08-17 03:00:00,1246.5166666666667,10832139.733333332
2017-08-17 04:00:00,1229.65,10725275.733333332
2017-08-17 05:00:00,1191.7666666666667,9313156.8
2017-08-17 06:00:00,1169.4166666666667,8824059.2
2017-08-17 07:00:00,1144.2333333333333,8845126.933333334
2017-08-17 08:00:00,1171.05,8736356.8
2017-08-17 09:00:00,1177.0833333333333,8399206.066666666
2017-08-17 10:00:00,1212.35,10348838.4
2017-08-17 11:00:00,1228.9,10069758.8
2017-08-17 12:00:00,1241.35,9122738.133333333
2017-08-17 13:00:00,1540.75,12891047.466666667
2017-08-17 14:00:00,2391.4666666666667,20819539.0
2017-08-17 15:00:00,4302.366666666667,33029017.466666665
2017-08-17 16:00:00,4887.083333333333,35294030.4
2017-08-17 17:00:00,5165.916666666667,36053054.13333333
2017-08-17 18:00:00,3633.7,26542754.566666666
2017-08-17 19:00:00,2260.5,18935002.233333334
2017-08-17 20:00:00,2090.4666666666667,17303247.466666665
2017-08-17 21:00:00,1987.7166666666667,15973090.4
2017-08-17 22:00:00,5087.633333333333,46071398.4
2017-08-17 23:00:00,3661.7166666666667,15625592.466666667
2017-08-18 00:00:00,3467.1833333333334,14015664.0
2017-08-18 01:00:00,3292.0333333333333,13956619.2
2017-08-18 02:00:00,3129.366666666667,13560024.333333334
2017-08-18 03:00:00,2968.016666666667,13323725.066666666
2017-08-18 04:00:00,2764.4333333333334,12134230.133333333
2017-08-18 05:00:00,2460.3166666666666,9977184.866666667
2017-08-18 06:00:00,2211.383333333333,8596776.333333334
2017-08-18 07:00:00,2017.8,8071900.133333334
2017-08-18 08:00:00,1824.25,7627007.866666666
2017-08-18 09:00:00,1949.3166666666666,7757817.466666667
2017-08-18 10:00:00,2364.9666666666667,10524050.733333332
2017-08-18 11:00:00,2882.133333333333,14374367.333333334
2017-08-18 12:00:00,2920.6833333333334,20543496.866666667
2017-08-18 13:00:00,2742.016666666667,19154065.533333335
2017-08-18 14:00:00,2958.7833333333333,20125044.333333332
2017-08-18 15:00:00,2603.733333333333,16936084.2
2017-08-18 16:00:00,2420.116666666667,15331238.1
2017-08-18 17:00:00,3990.5666666666666,17341760.4
2017-08-18 18:00:00,20597.533333333333,47695800.61666667
2017-08-18 19:00:00,26423.266666666666,58799108.71666667
2017-08-18 20:00:00,17283.833333333332,67389532.5
2017-08-18 21:00:00,4293.716666666666,15114049.333333334
2017-08-18 22:00:00,1828.1,9796363.0
2017-08-18 23:00:00,1608.0666666666666,8920142.066666666
2017-08-19 00:00:00,1513.4,8416695.933333334
2017-08-19 01:00:00,1175.75,7666360.666666667
2017-08-19 02:00:00,1223.5833333333333,8723008.533333333
2017-08-19 03:00:00,1269.4166666666667,9396484.0
2017-08-19 04:00:00,1264.75,9652576.133333333
2017-08-19 05:00:00,1293.3666666666666,10412272.866666667
2017-08-19 06:00:00,1286.6666666666667,10386158.066666666
2017-08-19 07:00:00,1270.95,10019916.666666666
2017-08-19 08:00:00,1237.8333333333333,9596103.2
2017-08-19 09:00:00,1242.0333333333333,9387246.666666666
2017-08-19 10:00:00,1300.5,8758824.933333334
2017-08-19 11:00:00,1362.5,7748926.6
2017-08-19 12:00:00,1296.6,7029117.6
2017-08-19 13:00:00,1394.3666666666666,6224990.666666667
2017-08-19 14:00:00,4977.95,14659783.4
2017-08-19 15:00:00,3257.35,7790584.266666667
2017-08-19 16:00:00,5025.7,17572162.066666666
2017-08-19 17:00:00,4458.616666666667,11346319.333333334
2017-08-19 18:00:00,4303.85,10035356.266666668
2017-08-19 19:00:00,3941.4666666666667,8906159.8
2017-08-19 20:00:00,3321.616666666667,7880396.133333334
2017-08-19 21:00:00,3070.8166666666666,7498783.933333334
2017-08-19 22:00:00,2658.0833333333335,7235817.416666667
2017-08-19 23:00:00,2559.35,6850156.666666667
2017-08-20 00:00:00,2540.65,6837154.0
2017-08-20 01:00:00,2477.1833333333334,6898016.133333334
2017-08-20 02:00:00,2204.0666666666666,7240706.2
2017-08-20 03:00:00,1723.9,7038771.0
2017-08-20 04:00:00,1408.1833333333334,6704346.066666666
2017-08-20 05:00:00,1217.5666666666666,6230646.266666667
2017-08-20 06:00:00,1125.6333333333334,5978218.466666667
2017-08-20 07:00:00,1033.7,6001776.133333334
2017-08-20 08:00:00,969.1,5663983.4
2017-08-20 09:00:00,1100.7333333333333,5950985.6
2017-08-20 10:00:00,1171.1166666666666,6194086.283333333
2017-08-20 11:00:00,1180.25,6318784.866666666
2017-08-20 12:00:00,1155.9833333333333,6338213.466666667
2017-08-20 13:00:00,995.2666666666667,5915148.533333333
2017-08-20 14:00:00,908.2333333333333,5841973.666666667
2017-08-20 15:00:00,958.3833333333333,5837217.133333334
2017-08-20 16:00:00,1010.9166666666666,5970055.666666667
2017-08-20 17:00:00,982.8,6226882.533333333
2017-08-20 18:00:00,972.1166666666667,6037778.066666666
2017-08-20 19:00:00,966.8333333333334,5778584.933333334
2017-08-20 20:00:00,946.5166666666667,5615585.6
2017-08-20 21:00:00,922.9,5599235.933333334
2017-08-20 22:00:00,2016.1666666666667,6453846.866666666
2017-08-20 23:00:00,1264.65,8170890.333333333
2017-08-21 00:00:00,998.6,9292017.6
2017-08-21 01:00:00,947.55,8562340.6
2017-08-21 02:00:00,913.5,7066353.866666666
2017-08-21 03:00:00,901.1333333333333,6411040.466666667
2017-08-21 04:00:00,881.45,5980105.466666667
2017-08-21 05:00:00,858.4,5404685.0
2017-08-21 06:00:00,845.7333333333333,5211565.066666666
2017-08-21 07:00:00,833.9,4912507.266666667
2017-08-21 08:00:00,871.15,4821138.666666667
2017-08-21 09:00:00,993.75,5893896.333333333
2017-08-21 10:00:00,1413.8833333333334,8003601.333333333
2017-08-21 11:00:00,1169.45,8159768.533333333
2017-08-21 12:00:00,4508.833333333333,73171075.5
2017-08-21 13:00:00,4194.35,50019864.36666667
2017-08-21 14:00:00,2655.616666666667,17426734.466666665
2017-08-21 15:00:00,3495.983333333333,17707040.933333334
2017-08-21 16:00:00,2526.0,20431404.0
2017-08-21 17:00:00,2049.733333333333,17933034.866666667
2017-08-21 18:00:00,1809.7833333333333,15358992.6
2017-08-21 19:00:00,1933.3333333333333,18266401.666666668
2017-08-21 20:00:00,4166.816666666667,41377365.6
2017-08-21 21:00:00,3009.133333333333,17575961.6
2017-08-21 22:00:00,2886.4666666666667,20030336.5
2017-08-21 23:00:00,2193.3166666666666,15995137.883333333
2017-08-22 00:00:00,3302.75,14787341.633333333
2017-08-22 01:00:00,4031.6833333333334,12496878.433333334
2017-08-22 02:00:00,3331.0833333333335,10221976.9
2017-08-22 03:00:00,3114.366666666667,8149770.866666666
2017-08-22 04:00:00,3025.516666666667,6840798.8
2017-08-22 05:00:00,2931.3333333333335,6016579.8
2017-08-22 06:00:00,2699.7,5724400.866666666
2017-08-22 07:00:00,2118.9666666666667,5609573.466666667
2017-08-22 08:00:00,2104.3333333333335,5379450.466666667
2017-08-22 09:00:00,2105.8166666666666,7280845.266666667
2017-08-22 10:00:00,3236.983333333333,17741602.6
2017-08-22 11:00:00,2261.6666666666665,21983067.866666667
2017-08-22 12:00:00,1496.3,19342920.2
2017-08-22 13:00:00,1765.5166666666667,18134883.116666667
2017-08-22 14:00:00,2085.516666666667,17291278.75
2017-08-22 15:00:00,3094.5833333333335,21026906.583333332
2017-08-22 16:00:00,2370.5333333333333,22740742.666666668
2017-08-22 17:00:00,2111.883333333333,22237897.316666666
2017-08-22 18:00:00,5543.35,92351680.93333334
2017-08-22 19:00:00,2473.0,32105633.933333334
2017-08-22 20:00:00,1872.3333333333333,19514249.4
2017-08-22 21:00:00,1721.9666666666667,16954538.8
2017-08-22 22:00:00,1665.05,15193422.066666666
2017-08-22 23:00:00,2099.7,14650833.733333332
2017-08-23 00:00:00,1831.6166666666666,11188074.133333333
2017-08-23 01:00:00,1716.95,10280167.0
2017-08-23 02:00:00,1656.3666666666666,8810315.266666668
2017-08-23 03:00:00,1607.5,8065138.533333333
2017-08-23 04:00:00,1553.7,7624224.266666667
2017-08-23 05:00:00,1561.4833333333333,7232327.6
2017-08-23 06:00:00,1495.2166666666667,6294692.066666666
2017-08-23 07:00:00,1415.3666666666666,5686459.0
2017-08-23 08:00:00,1367.7833333333333,5144434.583333333
2017-08-23 09:00:00,1982.8333333333333,8517087.066666666
2017-08-23 10:00:00,3584.8333333333335,12126514.566666666
2017-08-23 11:00:00,3448.233333333333,13406059.033333333
2017-08-23 12:00:00,4511.2,14124913.933333334
2017-08-23 13:00:00,2593.0333333333333,9899958.15
2017-08-23 14:00:00,4210.266666666666,16539088.066666666
2017-08-23 15:00:00,3396.6666666666665,24469762.2
2017-08-23 16:00:00,2743.95,22632998.733333334
2017-08-23 17:00:00,3645.05,23800994.183333334
2017-08-23 18:00:00,4587.5,24662291.0
2017-08-23 19:00:00,4631.516666666666,24802295.333333332
2017-08-23 20:00:00,4619.133333333333,24654721.333333332
2017-08-23 21:00:00,6713.266666666666,38024270.38333333
2017-08-23 22:00:00,7732.433333333333,36684376.68333333
2017-08-23 23:00:00,6690.066666666667,34149433.266666666
2017-08-24 00:00:00,5921.45,31654993.066666666
2017-08-24 01:00:00,5352.3,29232755.8
2017-08-24 02:00:00,4804.633333333333,26522814.0
2017-08-24 03:00:00,4207.6,23896755.333333332
2017-08-24 04:00:00,3676.25,21500427.266666666
2017-08-24 05:00:00,3183.516666666667,19598354.866666667
2017-08-24 06:00:00,2743.7833333333333,17253408.266666666
2017-08-24 07:00:00,2311.5,14473171.25
2017-08-24 08:00:00,2056.7166666666667,12504706.4
2017-08-24 09:00:00,1954.8666666666666,11328473.266666668
2017-08-24 10:00:00,1744.7833333333333,11904019.466666667
2017-08-24 11:00:00,2096.5833333333335,13761911.4
2017-08-24 12:00:00,1868.5666666666666,14133178.183333334
2017-08-24 13:00:00,1868.8,17782330.15
2017-08-24 14:00:00,2626.616666666667,23478303.116666667
2017-08-24 15:00:00,4267.4,33484880.433333334
2017-08-24 16:00:00,2200.766666666667,18476494.683333334
2017-08-24 17:00:00,1498.7166666666667,14446580.1
2017-08-24 18:00:00,5309.566666666667,22587426.866666667
2017-08-24 19:00:00,11675.6,32153219.066666666
2017-08-24 20:00:00,15001.833333333334,29427305.466666665
2017-08-24 21:00:00,17692.883333333335,25175099.133333333
2017-08-24 22:00:00,17244.85,24130153.9
2017-08-24 23:00:00,16972.516666666666,23887334.0
2017-08-25 00:00:00,16375.1,22588266.466666665
2017-08-25 01:00:00,14581.216666666667,20366186.533333335
2017-08-25 02:00:00,13754.633333333333,18710553.533333335
2017-08-25 03:00:00,12832.916666666666,17493319.733333334
2017-08-25 04:00:00,11590.7,16074080.866666667
2017-08-25 05:00:00,10386.183333333332,14540018.666666666
2017-08-25 06:00:00,9114.266666666666,11938190.933333334
2017-08-25 07:00:00,7961.666666666667,9635685.466666667
2017-08-25 08:00:00,6969.116666666667,8315706.733333333
2017-08-25 09:00:00,6593.766666666666,11146903.733333332
2017-08-25 10:00:00,6052.616666666667,10851828.133333333
2017-08-25 11:00:00,5910.766666666666,13216401.333333334
2017-08-25 12:00:00,5597.983333333334,12894291.0
2017-08-25 13:00:00,4836.116666666667,12679697.75
2017-08-25 14:00:00,4354.133333333333,13132556.35
2017-08-25 15:00:00,4043.3,13298817.133333333
2017-08-25 16:00:00,3705.9166666666665,12344025.733333332
2017-08-25 17:00:00,5033.0,21273632.966666665
2017-08-25 18:00:00,6734.733333333334,32702976.7
2017-08-25 19:00:00,5399.6,26769882.383333333
2017-08-25 20:00:00,3844.2166666666667,18795910.616666667
2017-08-25 21:00:00,2675.233333333333,11874262.566666666
2017-08-25 22:00:00,4762.75,36809956.0
2017-08-25 23:00:00,2019.0,8309062.9
2017-08-26 00:00:00,1599.6,5365784.916666667
2017-08-26 01:00:00,1568.7833333333333,6439998.0
2017-08-26 02:00:00,3739.5833333333335,29204099.933333334
2017-08-26 03:00:00,1636.45,8193197.266666667
2017-08-26 04:00:00,1301.55,5271157.733333333
2017-08-26 05:00:00,1210.5166666666667,4060877.2
2017-08-26 06:00:00,1140.6166666666666,3292638.2
2017-08-26 07:00:00,1090.0166666666667,3145006.933333333
2017-08-26 08:00:00,1042.8833333333334,3039179.933333333
2017-08-26 09:00:00,1013.2833333333333,2947537.8666666667
2017-08-26 10:00:00,999.3,2938918.533333333
2017-08-26 11:00:00,1536.4666666666667,10657398.066666666
2017-08-26 12:00:00,1043.9666666666667,4398136.066666666
2017-08-26 13:00:00,1021.65,4208442.333333333
2017-08-26 14:00:00,1060.1333333333334,4102419.1333333333
2017-08-26 15:00:00,1120.1666666666667,3750949.466666667
2017-08-26 16:00:00,1070.85,3604573.6
2017-08-26 17:00:00,1052.0666666666666,3524127.85
2017-08-26 18:00:00,2451.766666666667,31998230.2
2017-08-26 19:00:00,2622.25,33836513.45
2017-08-26 20:00:00,8636.066666666668,154414313.11666667
2017-08-26 21:00:00,2630.0,34474139.2
2017-08-26 22:00:00,2212.5666666666666,24283202.133333333
2017-08-26 23:00:00,2114.9666666666667,22812574.85
2017-08-27 00:00:00,2045.9166666666667,21493159.8
2017-08-27 01:00:00,1971.85,20477812.2
2017-08-27 02:00:00,1922.3333333333333,19665718.133333333
2017-08-27 03:00:00,1835.6666666666667,18183789.533333335
2017-08-27 04:00:00,1629.9333333333334,16282363.666666666
2017-08-27 05:00:00,1492.8,14240394.066666666
2017-08-27 06:00:00,1352.6166666666666,11730923.533333333
2017-08-27 07:00:00,1403.0666666666666,11411025.866666667
2017-08-27 08:00:00,1402.1833333333334,11304127.4
2017-08-27 09:00:00,1348.6166666666666,10461320.333333334
2017-08-27 10:00:00,1371.7666666666667,10906897.466666667
2017-08-27 11:00:00,1389.3833333333334,11349721.733333332
2017-08-27 12:00:00,1381.9666666666667,11643576.066666666
2017-08-27 13:00:00,1381.5,11521800.6
2017-08-27 14:00:00,1372.6833333333334,10459147.666666666
2017-08-27 15:00:00,1299.1166666666666,9464203.4
2017-08-27 16:00:00,1261.9666666666667,10182282.2
2017-08-27 17:00:00,1208.2666666666667,7680526.4
2017-08-27 18:00:00,1319.7833333333333,10044094.4
2017-08-27 19:00:00,1444.7333333333333,12233801.0
2017-08-27 20:00:00,1396.2833333333333,11377127.0
2017-08-27 21:00:00,1320.3,9028829.333333334
2017-08-27 22:00:00,1359.85,7901904.866666666
2017-08-27 23:00:00,1410.1333333333334,8072455.8
2017-08-28 00:00:00,1310.1666666666667,7492669.4
2017-08-28 01:00:00,1159.2833333333333,5396336.866666666
2017-08-28 02:00:00,1077.2,4111550.0
2017-08-28 03:00:00,1047.55,3676862.0
2017-08-28 04:00:00,1010.2833333333333,3348157.4
2017-08-28 05:00:00,991.35,3328999.933333333
2017-08-28 06:00:00,958.65,2927374.6
2017-08-28 07:00:00,897.85,2855971.6
2017-08-28 08:00:00,854.2166666666667,3616867.8666666667
2017-08-28 09:00:00,1335.7833333333333,5411169.0
2017-08-28 10:00:00,4078.7833333333333,24179683.0
2017-08-28 11:00:00,6856.766666666666,54696044.766666666
2017-08-28 12:00:00,3732.016666666667,22924087.333333332
2017-08-28 13:00:00,7902.466666666666,19424358.033333335
2017-08-28 14:00:00,1088.9,4900689.733333333
2017-08-28 15:00:00,3704.85,34484360.53333333
2017-08-28 16:00:00,1508.8,12521355.033333333
2017-08-28 17:00:00,2293.3,12031652.2
2017-08-28 18:00:00,2098.0,12306231.666666666
2017-08-28 19:00:00,1489.5333333333333,9131409.733333332
2017-08-28 20:00:00,1329.3,7876182.933333334
2017-08-28 21:00:00,1033.1636363636364,5920351.672727273
2017-08-28 22:00:00,922.3833333333333,3832484.566666667
2017-08-28 23:00:00,952.2166666666667,6241088.516666667
2017-08-29 00:00:00,1183.6166666666666,12663904.433333334
2017-08-29 01:00:00,1077.95,11931728.316666666
2017-08-29 02:00:00,1005.45,11341862.95
2017-08-29 03:00:00,877.3166666666667,9872907.0
2017-08-29 04:00:00,4746.033333333334,48843237.266666666
2017-08-29 05:00:00,1034.2833333333333,9954008.466666667
2017-08-29 06:00:00,626.5833333333334,4929009.2
2017-08-29 07:00:00,578.3,4136383.0
2017-08-29 08:00:00,833.0166666666667,8075837.8
2017-08-29 09:00:00,585.0333333333333,3419009.2666666666
2017-08-29 10:00:00,575.15,4704059.066666666
2017-08-29 11:00:00,1082.25,9408882.2
2017-08-29 12:00:00,1918.6333333333334,8815352.6
2017-08-29 13:00:00,2478.65,9286484.4
2017-08-29 14:00:00,2921.516666666667,9990391.333333334
2017-08-29 15:00:00,3588.15,15695123.2
2017-08-29 16:00:00,5382.483333333334,21824337.283333335
2017-08-29 17:00:00,4675.966666666666,23478118.2
2017-08-29 18:00:00,2579.9,17335527.966666665
2017-08-29 19:00:00,3393.9333333333334,20847253.9
2017-08-29 20:00:00,3659.5,21131741.866666667
2017-08-29 21:00:00,3209.95,18095597.0
2017-08-29 22:00:00,3027.65,16670193.266666668
2017-08-29 23:00:00,2927.0333333333333,16650947.4
2017-08-30 00:00:00,2786.35,13842282.133333333
2017-08-30 01:00:00,2356.616666666667,12018022.466666667
2017-08-30 02:00:00,2060.266666666667,11420983.6
2017-08-30 03:00:00,1757.0166666666667,10086056.333333334
2017-08-30 04:00:00,1630.7666666666667,8501598.933333334
2017-08-30 05:00:00,1577.7166666666667,8635590.0
2017-08-30 06:00:00,1548.1,8383764.066666666
2017-08-30 07:00:00,1470.7833333333333,7080488.133333334
2017-08-30 08:00:00,1412.6166666666666,6356589.6
2017-08-30 09:00:00,1561.5,12626235.333333334
2017-08-30 10:00:00,1553.1666666666667,13585395.966666667
2017-08-30 11:00:00,1620.6833333333334,12537460.3
2017-08-30 12:00:00,7567.666666666667,61621993.666666664
2017-08-30 13:00:00,1534.9333333333334,13269977.6
2017-08-30 14:00:00,3029.9666666666667,13917368.666666666
2017-08-30 15:00:00,1887.1166666666666,13739598.0
2017-08-30 16:00:00,4715.483333333334,22559809.766666666
2017-08-30 17:00:00,3123.95,17472776.15
2017-08-30 18:00:00,1869.2666666666667,11432828.4
2017-08-30 19:00:00,1779.6,12638311.866666667
2017-08-30 20:00:00,2477.95,35418957.46666667
2017-08-30 21:00:00,1758.6666666666667,19823683.133333333
2017-08-30 22:00:00,1847.3333333333333,27342382.0
2017-08-30 23:00:00,1648.3166666666666,23613194.066666666
2017-08-31 00:00:00,1566.4333333333334,21908731.733333334
2017-08-31 01:00:00,1627.85,21815107.6
2017-08-31 02:00:00,1527.8166666666666,21272479.066666666
2017-08-31 03:00:00,1459.95,20026238.733333334
2017-08-31 04:00:00,1375.3833333333334,17907954.6
2017-08-31 05:00:00,1323.95,16963638.933333334
2017-08-31 06:00:00,1292.9833333333333,16403886.533333333
2017-08-31 07:00:00,1242.25,15052421.6
2017-08-31 08:00:00,1284.3666666666666,15890487.866666667
2017-08-31 09:00:00,1186.4666666666667,13201655.533333333
2017-08-31 10:00:00,1167.3666666666666,12558934.266666668
2017-08-31 11:00:00,1219.1833333333334,12153954.8
2017-08-31 12:00:00,1169.3333333333333,11462299.133333333
2017-08-31 13:00:00,1193.9333333333334,10648478.5
2017-08-31 14:00:00,1240.5333333333333,10567294.7
2017-08-31 15:00:00,2307.4666666666667,16114943.016666668
2017-08-31 16:00:00,2147.65,22205527.966666665
2017-08-31 17:00:00,3020.016666666667,24299681.55
2017-08-31 18:00:00,3473.6833333333334,26733241.333333332
2017-08-31 19:00:00,2849.0666666666666,30607983.933333334
2017-08-31 20:00:00,2130.35,20196002.4
2017-08-31 21:00:00,1994.7833333333333,17544644.533333335
2017-08-31 22:00:00,1828.45,13930303.933333334
2017-08-31 23:00:00,2618.1666666666665,12115781.733333332
2017-09-01 00:00:00,2601.6,10730831.866666667
2017-09-01 01:00:00,2525.366666666667,9330267.0
2017-09-01 02:00:00,2441.9666666666667,8609332.266666668
2017-09-01 03:00:00,2390.7833333333333,7634578.933333334
2017-09-01 04:00:00,2330.866666666667,6939431.466666667
2017-09-01 05:00:00,2288.9666666666667,7150459.266666667
2017-09-01 06:00:00,2284.9666666666667,7435431.6
2017-09-01 07:00:00,2277.7833333333333,7233209.733333333
2017-09-01 08:00:00,2296.883333333333,7197662.466666667
2017-09-01 09:00:00,2229.7,6892421.366666666
2017-09-01 10:00:00,2278.733333333333,7188627.666666667
2017-09-01 11:00:00,5896.433333333333,15010976.433333334
2017-09-01 12:00:00,4084.55,11267847.533333333
2017-09-01 13:00:00,2953.7833333333333,12937749.0
2017-09-01 14:00:00,2937.133333333333,14093304.633333333
2017-09-01 15:00:00,2827.4333333333334,15759261.633333333
2017-09-01 16:00:00,2720.0,15059007.883333333
2017-09-01 17:00:00,2599.383333333333,11640270.85
2017-09-01 18:00:00,2791.7166666666667,19748744.533333335
2017-09-01 19:00:00,2371.6666666666665,9608351.333333334
2017-09-01 20:00:00,2194.2,8240624.8
2017-09-01 21:00:00,2499.133333333333,7810557.133333334
2017-09-01 22:00:00,2259.2,13881670.466666667
2017-09-01 23:00:00,1966.7666666666667,7295891.4
2017-09-02 00:00:00,3596.0,10401164.8
2017-09-02 01:00:00,2219.1,7320606.866666666
2017-09-02 02:00:00,1685.0333333333333,6187069.133333334
2017-09-02 03:00:00,1491.3,5565282.066666666
2017-09-02 04:00:00,1393.1833333333334,6078763.0
2017-09-02 05:00:00,1235.3333333333333,5327851.666666667
2017-09-02 06:00:00,1140.4166666666667,5140608.6
2017-09-02 07:00:00,1123.8166666666666,6166804.466666667
2017-09-02 08:00:00,1073.0333333333333,6628109.466666667
2017-09-02 09:00:00,990.0333333333333,6264594.8
2017-09-02 10:00:00,900.0666666666667,5251661.333333333
2017-09-02 11:00:00,909.5333333333333,5009957.6
2017-09-02 12:00:00,1051.3333333333333,5871406.8
2017-09-02 13:00:00,1071.8666666666666,7808711.4
2017-09-02 14:00:00,1129.2333333333333,10746272.666666666
2017-09-02 15:00:00,1183.25,9870017.633333333
2017-09-02 16:00:00,1173.5333333333333,9553156.366666667
2017-09-02 17:00:00,1070.7166666666667,10202950.8
2017-09-02 18:00:00,985.9333333333333,7220985.966666667
2017-09-02 19:00:00,872.95,5146685.033333333
2017-09-02 20:00:00,806.0166666666667,4872995.2
2017-09-02 21:00:00,925.0,5413291.933333334
2017-09-02 22:00:00,830.3166666666667,4081382.2
2017-09-02 23:00:00,1040.1833333333334,7292507.133333334
2017-09-03 00:00:00,1049.95,8642930.6
2017-09-03 01:00:00,1031.7833333333333,8908889.6
2017-09-03 02:00:00,1026.0333333333333,8928206.4
2017-09-03 03:00:00,1020.5,8752945.933333334
2017-09-03 04:00:00,1008.6833333333333,8616564.533333333
2017-09-03 05:00:00,931.0833333333334,7478342.733333333
2017-09-03 06:00:00,849.1,6419172.533333333
2017-09-03 07:00:00,806.6333333333333,5966676.666666667
2017-09-03 08:00:00,759.3166666666667,5233184.466666667
2017-09-03 09:00:00,8328.75,156853308.2
2017-09-03 10:00:00,2650.133333333333,43328135.2
2017-09-03 11:00:00,992.5,9564793.2
2017-09-03 12:00:00,757.6333333333333,5855463.066666666
2017-09-03 13:00:00,719.9166666666666,5031071.333333333
2017-09-03 14:00:00,711.5166666666667,4904467.9
2017-09-03 15:00:00,871.9833333333333,6552244.066666666
2017-09-03 16:00:00,1115.85,6217662.883333334
2017-09-03 17:00:00,844.15,6083180.566666666
2017-09-03 18:00:00,873.95,9301592.7
2017-09-03 19:00:00,1491.1833333333334,11993366.033333333
2017-09-03 20:00:00,1160.45,7195523.233333333
2017-09-03 21:00:00,1051.3333333333333,6824775.2
2017-09-03 22:00:00,1024.5666666666666,6162486.45
2017-09-03 23:00:00,910.4,5559171.05
2017-09-04 00:00:00,908.8166666666667,5298173.366666666
2017-09-04 01:00:00,856.7666666666667,5423104.616666666
2017-09-04 02:00:00,843.15,5599944.216666667
2017-09-04 03:00:00,825.85,5224017.15
2017-09-04 04:00:00,858.6166666666667,4702798.933333334
2017-09-04 05:00:00,852.7666666666667,4186603.6666666665
2017-09-04 06:00:00,849.55,3931943.4
2017-09-04 07:00:00,849.7833333333333,4019689.933333333
2017-09-04 08:00:00,2031.9666666666667,103761559.66666667
2017-09-04 09:00:00,7968.260869565217,601406092.5217391
2017-09-04 10:00:00,7897.65306122449,594982656.4489796
2017-09-04 11:00:00,5710.983333333334,410840324.93333334
2017-09-04 12:00:00,5202.133333333333,361553719.0
2017-09-04 13:00:00,4511.1,306142309.4
2017-09-04 14:00:00,3944.9666666666667,257748671.53333333
2017-09-04 15:00:00,3071.9166666666665,186990426.0
2017-09-04 16:00:00,2076.15,105911633.4
2017-09-04 17:00:00,1474.15,54488113.06666667
2017-09-04 18:00:00,1192.75,28088807.533333335
2017-09-04 19:00:00,1041.3833333333334,15110421.866666667
2017-09-04 20:00:00,934.5666666666667,10015299.2
2017-09-04 21:00:00,865.4166666666666,7090789.066666666
2017-09-04 22:00:00,824.5833333333334,5196481.6
2017-09-04 23:00:00,789.0,4077864.6666666665
2017-09-05 00:00:00,753.9,3046276.8
2017-09-05 01:00:00,714.75,2934006.2666666666
2017-09-05 02:00:00,662.2166666666667,2740988.7333333334
2017-09-05 03:00:00,626.7166666666667,2833826.0
2017-09-05 04:00:00,594.2166666666667,2557736.533333333
2017-09-05 05:00:00,562.35,2228541.7333333334
2017-09-05 06:00:00,528.9166666666666,2151949.533333333
2017-09-05 07:00:00,405.3833333333333,1978349.2
2017-09-05 08:00:00,388.8,1959785.0666666667
2017-09-05 09:00:00,385.93333333333334,2307516.3333333335
2017-09-05 10:00:00,394.15,2688425.4
2017-09-05 11:00:00,2027.6833333333334,33611033.266666666
2017-09-05 12:00:00,2550.883333333333,42668884.4
2017-09-05 13:00:00,2532.15,42172509.61666667
2017-09-05 14:00:00,2325.1,40542094.86666667
2017-09-05 15:00:00,2283.266666666667,39334526.733333334
2017-09-05 16:00:00,5271.783333333334,44090858.233333334
2017-09-05 17:00:00,4920.116666666667,41961854.86666667
2017-09-05 18:00:00,5460.75,40134744.8
2017-09-05 19:00:00,5307.05,38060481.8
2017-09-05 20:00:00,4013.65,32986201.55
2017-09-05 21:00:00,3784.5333333333333,29430821.383333333
2017-09-05 22:00:00,3078.8333333333335,25854539.733333334
2017-09-05 23:00:00,1567.0166666666667,21931952.266666666
2017-09-06 00:00:00,1330.4166666666667,19169424.866666667
2017-09-06 01:00:00,1238.6333333333334,18504848.466666665
2017-09-06 02:00:00,1063.3666666666666,15707612.533333333
2017-09-06 03:00:00,918.1833333333333,13353860.666666666
2017-09-06 04:00:00,794.7166666666667,10927734.733333332
2017-09-06 05:00:00,699.2666666666667,8957920.4
2017-09-06 06:00:00,639.0,8231176.733333333
2017-09-06 07:00:00,687.8833333333333,9328753.266666668
2017-09-06 08:00:00,695.9333333333333,8782935.8
2017-09-06 09:00:00,780.8,8868392.066666666
2017-09-06 10:00:00,895.2666666666667,8862518.066666666
2017-09-06 11:00:00,995.6,16494156.733333332
2017-09-06 12:00:00,971.6833333333333,17041111.6
2017-09-06 13:00:00,788.8333333333334,10717066.0
2017-09-06 14:00:00,1546.15,14081872.533333333
2017-09-06 15:00:00,2621.9666666666667,19101593.2
2017-09-06 16:00:00,2084.233333333333,14425831.033333333
2017-09-06 17:00:00,1559.4333333333334,15104647.15
2017-09-06 18:00:00,975.4666666666667,8588735.816666666
2017-09-06 19:00:00,926.2833333333333,8841307.033333333
2017-09-06 20:00:00,947.6166666666667,8471484.8
2017-09-06 21:00:00,958.4166666666666,7553448.533333333
2017-09-06 22:00:00,877.6166666666667,4794285.466666667
2017-09-06 23:00:00,809.5,4671641.2
2017-09-07 00:00:00,843.0333333333333,5196707.6
2017-09-07 01:00:00,722.85,4569956.333333333
2017-09-07 02:00:00,654.8833333333333,4029016.4
2017-09-07 03:00:00,766.2333333333333,6539073.733333333
2017-09-07 04:00:00,704.3666666666667,5958974.333333333
2017-09-07 05:00:00,676.0333333333333,5852560.4
2017-09-07 06:00:00,586.8666666666667,3303778.466666667
2017-09-07 07:00:00,635.4166666666666,4354903.866666666
2017-09-07 08:00:00,1083.4,14370513.8
2017-09-07 09:00:00,1113.1166666666666,8280190.933333334
2017-09-07 10:00:00,1220.7833333333333,7493808.333333333
2017-09-07 11:00:00,2018.4166666666667,12291452.033333333
2017-09-07 12:00:00,2951.8,13768111.1
2017-09-07 13:00:00,2435.3333333333335,10411527.133333333
2017-09-07 14:00:00,2590.9166666666665,15397788.8
2017-09-07 15:00:00,4152.933333333333,20520206.733333334
2017-09-07 16:00:00,4983.65,35014528.2
2017-09-07 17:00:00,13223.5,84730723.06666666
2017-09-07 18:00:00,7223.45,46503973.266666666
2017-09-07 19:00:00,3104.3333333333335,20639027.6
2017-09-07 20:00:00,2628.383333333333,17723421.2
2017-09-07 21:00:00,2628.4,19056282.666666668
2017-09-07 22:00:00,2555.116666666667,17407530.4
2017-09-07 23:00:00,2475.866666666667,16400979.466666667
2017-09-08 00:00:00,2402.9,15616077.133333333
2017-09-08 01:00:00,2243.383333333333,14097590.933333334
2017-09-08 02:00:00,2866.1,19966576.0
2017-09-08 03:00:00,1960.4166666666667,10756195.733333332
2017-09-08 04:00:00,1889.7,10843854.333333334
2017-09-08 05:00:00,2050.4666666666667,13962659.266666668
2017-09-08 06:00:00,2017.7,13362345.266666668
2017-09-08 07:00:00,1949.6666666666667,12779139.733333332
2017-09-08 08:00:00,1947.6,12578087.6
2017-09-08 09:00:00,1962.5166666666667,12551489.266666668
2017-09-08 10:00:00,2126.883333333333,13042038.333333334
2017-09-08 11:00:00,2350.1,17675547.333333332
2017-09-08 12:00:00,2280.016666666667,15820831.5
2017-09-08 13:00:00,2173.883333333333,14952618.766666668
2017-09-08 14:00:00,2203.0,14057170.833333334
2017-09-08 15:00:00,2078.866666666667,12734506.733333332
2017-09-08 16:00:00,3474.0,14405934.9
2017-09-08 17:00:00,4824.2,16728414.366666667
2017-09-08 18:00:00,2185.1666666666665,10475331.316666666
2017-09-08 19:00:00,1926.7,9470829.733333332
2017-09-08 20:00:00,1869.0833333333333,9095022.133333333
2017-09-08 21:00:00,1860.7166666666667,9019544.266666668
2017-09-08 22:00:00,1755.05,9169795.733333332
2017-09-08 23:00:00,1634.2166666666667,9150927.266666668
2017-09-09 00:00:00,2129.0333333333333,9739691.2
2017-09-09 01:00:00,2690.05,10594741.4
2017-09-09 02:00:00,1618.1333333333334,8000869.066666666
2017-09-09 03:00:00,1508.1666666666667,7165946.533333333
2017-09-09 04:00:00,1420.0,6838495.4
2017-09-09 05:00:00,1307.4166666666667,6114628.466666667
2017-09-09 06:00:00,1150.8166666666666,4831173.133333334
2017-09-09 07:00:00,1118.8166666666666,4508936.0
2017-09-09 08:00:00,1059.9833333333333,3821873.533333333
2017-09-09 09:00:00,979.1666666666666,3512744.3333333335
2017-09-09 10:00:00,963.5666666666667,3404141.6666666665
2017-09-09 11:00:00,1007.9666666666667,3558527.7333333334
2017-09-09 12:00:00,1019.6166666666667,3711307.8
2017-09-09 13:00:00,1045.4666666666667,3667978.4
2017-09-09 14:00:00,1836.2333333333333,10006798.933333334
2017-09-09 15:00:00,944.1333333333333,3504006.0
2017-09-09 16:00:00,1123.35,8082330.7
2017-09-09 17:00:00,866.6666666666666,3716099.75
2017-09-09 18:00:00,840.65,3268017.716666667
2017-09-09 19:00:00,907.55,3546305.8666666667
2017-09-09 20:00:00,976.4666666666667,4438662.533333333
2017-09-09 21:00:00,966.9166666666666,3625371.6
2017-09-09 22:00:00,1110.55,3788302.2
2017-09-09 23:00:00,1447.25,5564253.066666666
2017-09-10 00:00:00,1446.7,5667816.0
2017-09-10 01:00:00,1446.3166666666666,5653474.333333333
2017-09-10 02:00:00,1435.9,5597319.266666667
2017-09-10 03:00:00,1417.7166666666667,5487825.466666667
2017-09-10 04:00:00,1400.0833333333333,5455247.8
2017-09-10 05:00:00,1342.45,5244947.2
2017-09-10 06:00:00,1305.7,5316831.2
2017-09-10 07:00:00,1299.1333333333334,5593996.266666667
2017-09-10 08:00:00,1173.3333333333333,5073672.933333334
2017-09-10 09:00:00,1084.2666666666667,4756431.066666666
2017-09-10 10:00:00,949.0833333333334,3726212.0
2017-09-10 11:00:00,897.3833333333333,3480246.0
2017-09-10 12:00:00,875.9,3280158.6666666665
2017-09-10 13:00:00,865.1,3276087.8333333335
2017-09-10 14:00:00,6659.416666666667,62858501.13333333
2017-09-10 15:00:00,22920.85,229531961.0
2017-09-10 16:00:00,18415.75,186196638.26666668
2017-09-10 17:00:00,13679.283333333333,137403294.4
2017-09-10 18:00:00,9945.033333333333,97565325.46666667
2017-09-10 19:00:00,7095.933333333333,67402608.66666667
2017-09-10 20:00:00,5600.9,53313866.733333334
2017-09-10 21:00:00,4717.433333333333,49046460.86666667
2017-09-10 22:00:00,3864.65,40287845.46666667
2017-09-10 23:00:00,3222.9,33508461.333333332
2017-09-11 00:00:00,2742.2166666666667,28559996.8
2017-09-11 01:00:00,2431.75,25389295.533333335
2017-09-11 02:00:00,2153.7,22573005.333333332
2017-09-11 03:00:00,1987.95,20607337.866666667
2017-09-11 04:00:00,1848.6666666666667,19141494.133333333
2017-09-11 05:00:00,1769.3666666666666,18402856.733333334
2017-09-11 06:00:00,1633.8,17216994.0
2017-09-11 07:00:00,1528.4833333333333,16109577.6
2017-09-11 08:00:00,1409.55,14716124.466666667
2017-09-11 09:00:00,1448.7333333333333,15544010.466666667
2017-09-11 10:00:00,1536.0333333333333,16902678.633333333
2017-09-11 11:00:00,1698.4,16903036.666666668
2017-09-11 12:00:00,1942.4333333333334,17838552.566666666
2017-09-11 13:00:00,1866.9666666666667,17407714.233333334
2017-09-11 14:00:00,2277.6666666666665,19911616.266666666
2017-09-11 15:00:00,2673.65,19473178.066666666
2017-09-11 16:00:00,3526.5333333333333,20080614.266666666
2017-09-11 17:00:00,4386.816666666667,26825143.233333334
2017-09-11 18:00:00,7488.716666666666,40492387.333333336
2017-09-11 19:00:00,3598.8,27529793.133333333
2017-09-11 20:00:00,3375.016666666667,24406318.466666665
2017-09-11 21:00:00,3148.7166666666667,21719101.216666665
2017-09-11 22:00:00,2717.3,19561186.4
2017-09-11 23:00:00,2538.0,17584376.333333332
2017-09-12 00:00:00,2441.1,16318557.133333333
2017-09-12 01:00:00,2354.483333333333,14869176.133333333
2017-09-12 02:00:00,2327.6666666666665,14071249.466666667
2017-09-12 03:00:00,2275.4166666666665,12837231.333333334
2017-09-12 04:00:00,2201.6,11679849.4
2017-09-12 05:00:00,2068.733333333333,10429784.666666666
2017-09-12 06:00:00,1927.3833333333334,9444184.866666667
2017-09-12 07:00:00,1851.65,8889223.866666667
2017-09-12 08:00:00,1717.8833333333334,8026824.283333333
2017-09-12 09:00:00,1659.45,7612355.6
2017-09-12 10:00:00,1669.6333333333334,7572282.9
2017-09-12 11:00:00,1656.5333333333333,7401052.966666667
2017-09-12 12:00:00,1683.8666666666666,7410478.65
2017-09-12 13:00:00,2194.85,8635959.683333334
2017-09-12 14:00:00,3879.883333333333,12018178.333333334
2017-09-12 15:00:00,3734.733333333333,11562156.2
2017-09-12 16:00:00,5662.333333333333,15512810.8
2017-09-12 17:00:00,3903.4,12505014.933333334
2017-09-12 18:00:00,2623.3166666666666,9739687.466666667
2017-09-12 19:00:00,2296.016666666667,7952200.0
2017-09-12 20:00:00,2166.516666666667,9441890.6
2017-09-12 21:00:00,3070.5833333333335,11047214.8
2017-09-12 22:00:00,2406.0333333333333,9710127.116666667
2017-09-12 23:00:00,2298.75,7918257.933333334
2017-09-13 00:00:00,1921.8833333333334,6458422.7
2017-09-13 01:00:00,1859.15,6108275.2
2017-09-13 02:00:00,1841.3833333333334,5613819.333333333
2017-09-13 03:00:00,1836.1166666666666,5443698.866666666
2017-09-13 04:00:00,1776.75,5038717.066666666
2017-09-13 05:00:00,1738.0,4892524.266666667
2017-09-13 06:00:00,1698.9,4415026.133333334
2017-09-13 07:00:00,1690.8833333333334,4423170.4
2017-09-13 08:00:00,1689.0666666666666,4254959.333333333
2017-09-13 09:00:00,1714.9,4379689.466666667
2017-09-13 10:00:00,2099.883333333333,9535060.133333333
2017-09-13 11:00:00,1822.5333333333333,8823856.666666666
2017-09-13 12:00:00,1448.7833333333333,5755059.566666666
2017-09-13 13:00:00,1406.85,4021668.2333333334
2017-09-13 14:00:00,1594.3166666666666,4432013.466666667
2017-09-13 15:00:00,1765.6,4811055.533333333
2017-09-13 16:00:00,2015.7666666666667,5747953.066666666
2017-09-13 17:00:00,2450.5,10383911.466666667
2017-09-13 18:00:00,3704.4166666666665,15597989.666666666
2017-09-13 19:00:00,3672.883333333333,16729465.866666667
2017-09-13 20:00:00,2996.05,18595884.333333332
2017-09-13 21:00:00,2591.2,15382843.733333332
2017-09-13 22:00:00,2352.8,13613680.533333333
2017-09-13 23:00:00,2119.85,12002418.066666666
2017-09-14 00:00:00,2034.2833333333333,11467447.0
2017-09-14 01:00:00,1907.3,10563596.0
2017-09-14 02:00:00,1815.8666666666666,9870728.666666666
2017-09-14 03:00:00,1754.25,9244468.266666668
2017-09-14 04:00:00,1715.7333333333333,9115868.8
2017-09-14 05:00:00,1688.55,8812388.666666666
2017-09-14 06:00:00,1664.25,8278915.733333333
2017-09-14 07:00:00,1635.95,8095930.4
2017-09-14 08:00:00,1604.1,7999136.533333333
2017-09-14 09:00:00,2273.05,13360780.266666668
2017-09-14 10:00:00,5767.516666666666,20442434.0
2017-09-14 11:00:00,2576.133333333333,14146030.666666666
2017-09-14 12:00:00,2721.2166666666667,15684728.666666666
2017-09-14 13:00:00,2692.75,15211474.8
2017-09-14 14:00:00,2579.05,14243029.066666666
2017-09-14 15:00:00,2535.3166666666666,13404018.733333332
2017-09-14 16:00:00,2527.3,13385568.333333334
2017-09-14 17:00:00,3530.3,21735508.2
2017-09-14 18:00:00,5248.35,35522723.86666667
2017-09-14 19:00:00,4217.516666666666,27198514.733333334
2017-09-14 20:00:00,3762.4166666666665,23503224.816666666
2017-09-14 21:00:00,3763.15,22835874.266666666
2017-09-14 22:00:00,3653.9333333333334,22874729.183333334
2017-09-14 23:00:00,3353.883333333333,20652951.833333332
2017-09-15 00:00:00,3049.65,18035231.933333334
2017-09-15 01:00:00,2883.633333333333,16927410.8
2017-09-15 02:00:00,2555.75,14737176.4
2017-09-15 03:00:00,2207.0333333333333,12110361.466666667
2017-09-15 04:00:00,2082.5666666666666,11026368.666666666
2017-09-15 05:00:00,2020.8,10489567.466666667
2017-09-15 06:00:00,1890.65,9885050.133333333
2017-09-15 07:00:00,1799.1,9532758.466666667
2017-09-15 08:00:00,1685.3833333333334,8887537.6
2017-09-15 09:00:00,1615.95,8369597.4
2017-09-15 10:00:00,1670.3166666666666,8525617.133333333
2017-09-15 11:00:00,2359.25,14157584.0
2017-09-15 12:00:00,2215.8,12564930.333333334
2017-09-15 13:00:00,2203.1,11789315.533333333
2017-09-15 14:00:00,2430.1666666666665,11787519.383333333
2017-09-15 15:00:00,2202.866666666667,19380388.283333335
2017-09-15 16:00:00,2154.116666666667,28187410.533333335
2017-09-15 17:00:00,2399.45,27075058.6
2017-09-15 18:00:00,2452.6833333333334,23744854.8
2017-09-15 19:00:00,2207.133333333333,20509366.866666667
2017-09-15 20:00:00,1923.6666666666667,17534375.266666666
2017-09-15 21:00:00,1715.35,15439563.866666667
2017-09-15 22:00:00,1675.6166666666666,14057518.466666667
2017-09-15 23:00:00,1603.75,13886923.466666667
2017-09-16 00:00:00,1459.1166666666666,12689313.133333333
2017-09-16 01:00:00,1421.6333333333334,11833326.066666666
2017-09-16 02:00:00,1365.4333333333334,10457517.066666666
2017-09-16 03:00:00,1313.7333333333333,9532866.4
2017-09-16 04:00:00,1340.7,10172505.466666667
2017-09-16 05:00:00,1329.45,10468357.6
2017-09-16 06:00:00,1305.2166666666667,9140553.4
2017-09-16 07:00:00,1292.2833333333333,8479250.266666668
2017-09-16 08:00:00,1295.2333333333333,9157105.6
2017-09-16 09:00:00,4980.283333333334,17785125.2
2017-09-16 10:00:00,1328.7666666666667,9728644.666666666
2017-09-16 11:00:00,1307.4166666666667,8808631.4
2017-09-16 12:00:00,1381.1333333333334,8565498.116666667
2017-09-16 13:00:00,1245.45,8158583.333333333
2017-09-16 14:00:00,1222.15,8325529.666666667
2017-09-16 15:00:00,1283.15,9548934.933333334
2017-09-16 16:00:00,1313.3,8896726.933333334
2017-09-16 17:00:00,1310.85,9928528.733333332
2017-09-16 18:00:00,1282.9333333333334,8921949.266666668
2017-09-16 19:00:00,1201.1666666666667,9330208.266666668
2017-09-16 20:00:00,1184.2666666666667,8595932.533333333
2017-09-16 21:00:00,1366.2666666666667,10746413.666666666
2017-09-16 22:00:00,1213.3166666666666,9032390.866666667
2017-09-16 23:00:00,1187.3833333333334,8848415.2
2017-09-17 00:00:00,1137.2333333333333,8283782.666666667
2017-09-17 01:00:00,1101.1833333333334,8178796.0
2017-09-17 02:00:00,1050.2,7920402.4
2017-09-17 03:00:00,1037.05,7902746.933333334
2017-09-17 04:00:00,1021.8666666666667,7967369.866666666
2017-09-17 05:00:00,1013.1833333333333,7774943.2
2017-09-17 06:00:00,1000.0833333333334,7747312.266666667
2017-09-17 07:00:00,979.3166666666667,7876430.133333334
2017-09-17 08:00:00,970.8833333333333,7667429.6
2017-09-17 09:00:00,968.2333333333333,7262807.733333333
2017-09-17 10:00:00,1094.7166666666667,6773490.4
2017-09-17 11:00:00,1122.15,6352795.2
2017-09-17 12:00:00,1050.8,6056320.266666667
2017-09-17 13:00:00,1812.5333333333333,12607612.8
2017-09-17 14:00:00,2356.483333333333,18100766.866666667
2017-09-17 15:00:00,1423.65,10882541.333333334
2017-09-17 16:00:00,1088.3,7401623.466666667
2017-09-17 17:00:00,1055.8833333333334,6523391.733333333
2017-09-17 18:00:00,980.7166666666667,6454001.866666666
2017-09-17 19:00:00,973.7666666666667,6924630.216666667
2017-09-17 20:00:00,1096.5833333333333,7598310.3
2017-09-17 21:00:00,1239.5166666666667,7734335.133333334
2017-09-17 22:00:00,1182.9666666666667,7085553.8
2017-09-17 23:00:00,4759.716666666666,13661612.8
2017-09-18 00:00:00,1703.8333333333333,6864508.133333334
2017-09-18 01:00:00,1075.7,5643191.6
2017-09-18 02:00:00,994.6333333333333,5884593.866666666
2017-09-18 03:00:00,967.0833333333334,6054453.866666666
2017-09-18 04:00:00,982.1,5665993.866666666
2017-09-18 05:00:00,1007.4666666666667,5201581.066666666
2017-09-18 06:00:00,1006.1,5227839.2
2017-09-18 07:00:00,965.5,5568414.666666667
2017-09-18 08:00:00,928.7333333333333,5807112.8
2017-09-18 09:00:00,1019.7666666666667,6141858.933333334
2017-09-18 10:00:00,1132.35,6638570.333333333
2017-09-18 11:00:00,3606.0333333333333,11583567.4
2017-09-18 12:00:00,2922.1666666666665,10293775.666666666
2017-09-18 13:00:00,1287.4,6300241.866666666
2017-09-18 14:00:00,1731.0166666666667,9877298.0
2017-09-18 15:00:00,1665.6166666666666,10525723.766666668
2017-09-18 16:00:00,1461.8666666666666,8504695.65
2017-09-18 17:00:00,3793.95,26646402.8
2017-09-18 18:00:00,5656.6,43520187.68333333
2017-09-18 19:00:00,2650.233333333333,22238604.733333334
2017-09-18 20:00:00,1345.5333333333333,12589204.933333334
2017-09-18 21:00:00,1166.7166666666667,9990548.733333332
2017-09-18 22:00:00,1153.2,8692972.733333332
2017-09-18 23:00:00,1352.1,8138582.2
2017-09-19 00:00:00,1211.0833333333333,8020736.2
2017-09-19 01:00:00,1223.6833333333334,7907728.066666666
2017-09-19 02:00:00,1561.4166666666667,8497391.066666666
2017-09-19 03:00:00,1122.9,7331828.066666666
2017-09-19 04:00:00,1101.4166666666667,7027726.333333333
2017-09-19 05:00:00,1085.65,6575574.4
2017-09-19 06:00:00,1092.3166666666666,6221831.0
2017-09-19 07:00:00,1067.9,6020762.266666667
2017-09-19 08:00:00,1172.2166666666667,6053795.4
2017-09-19 09:00:00,1836.5166666666667,11494432.733333332
2017-09-19 10:00:00,2278.55,16757171.066666666
2017-09-19 11:00:00,1943.8,16087719.866666667
2017-09-19 12:00:00,2220.9666666666667,16993669.866666667
2017-09-19 13:00:00,1895.3666666666666,12270986.266666668
2017-09-19 14:00:00,1895.9,12162077.466666667
2017-09-19 15:00:00,2469.516666666667,28074955.266666666
2017-09-19 16:00:00,6349.083333333333,33567552.53333333
2017-09-19 17:00:00,3279.25,31717188.8
2017-09-19 18:00:00,4442.4,37974219.266666666
2017-09-19 19:00:00,5228.583333333333,30140637.2
2017-09-19 20:00:00,5269.416666666667,25950834.4
2017-09-19 21:00:00,5171.65,24589653.533333335
2017-09-19 22:00:00,4484.85,23132505.133333333
2017-09-19 23:00:00,4193.983333333334,21849590.8
2017-09-20 00:00:00,3861.8166666666666,20540163.4
2017-09-20 01:00:00,3229.15,18697027.733333334
2017-09-20 02:00:00,2626.35,17550538.133333333
2017-09-20 03:00:00,1993.8666666666666,15610360.533333333
2017-09-20 04:00:00,1466.1666666666667,13508709.333333334
2017-09-20 05:00:00,1287.7166666666667,13020685.4
2017-09-20 06:00:00,1161.4333333333334,12563427.933333334
2017-09-20 07:00:00,1101.8166666666666,12119680.533333333
2017-09-20 08:00:00,1069.6833333333334,11513071.866666667
2017-09-20 09:00:00,1275.6666666666667,13339518.0
2017-09-20 10:00:00,1240.8833333333334,12990314.0
2017-09-20 11:00:00,1292.4,12738405.133333333
2017-09-20 12:00:00,1287.0166666666667,12497650.2
2017-09-20 13:00:00,1515.2333333333333,11619702.933333334
2017-09-20 14:00:00,3592.5,12725063.2
2017-09-20 15:00:00,4086.1666666666665,15524858.066666666
2017-09-20 16:00:00,9500.3,47839229.35
2017-09-20 17:00:00,13486.133333333333,75536531.68333334
2017-09-20 18:00:00,9052.283333333333,40046543.833333336
2017-09-20 19:00:00,6036.433333333333,17774835.733333334
2017-09-20 20:00:00,5468.233333333334,13169668.266666668
2017-09-20 21:00:00,5433.016666666666,13347593.533333333
2017-09-20 22:00:00,5391.8,13326443.666666666
2017-09-20 23:00:00,9067.183333333332,20279350.733333334
2017-09-21 00:00:00,5482.216666666666,12481762.4
2017-09-21 01:00:00,5152.866666666667,11471969.116666667
2017-09-21 02:00:00,4849.05,9725913.933333334
2017-09-21 03:00:00,4587.2,8975231.533333333
2017-09-21 04:00:00,4244.966666666666,8429856.2
2017-09-21 05:00:00,4046.5833333333335,8180507.4
2017-09-21 06:00:00,3887.1,7875620.466666667
2017-09-21 07:00:00,4010.883333333333,8981188.266666668
2017-09-21 08:00:00,3888.9333333333334,8175002.8
2017-09-21 09:00:00,3912.2166666666667,17459657.2
2017-09-21 10:00:00,4643.233333333334,41063178.4
2017-09-21 11:00:00,3996.35,26906168.666666668
2017-09-21 12:00:00,3657.0333333333333,22094602.933333334
2017-09-21 13:00:00,3135.5,16037371.733333332
2017-09-21 14:00:00,2926.5833333333335,12466407.866666667
2017-09-21 15:00:00,2739.2,11239771.333333334
2017-09-21 16:00:00,3057.9333333333334,10748656.6
2017-09-21 17:00:00,3794.6666666666665,10941491.383333333
2017-09-21 18:00:00,3659.016666666667,10302271.483333332
2017-09-21 19:00:00,3471.5333333333333,8774420.266666668
2017-09-21 20:00:00,3466.0,8458661.6
2017-09-21 21:00:00,3290.2166666666667,7254933.866666666
2017-09-21 22:00:00,3380.8,10886330.733333332
2017-09-21 23:00:00,3357.8166666666666,12936322.866666667
2017-09-22 00:00:00,3144.75,8176084.8
2017-09-22 01:00:00,2950.6,6626198.666666667
2017-09-22 02:00:00,2761.5,5638633.066666666
2017-09-22 03:00:00,2540.2833333333333,5305568.333333333
2017-09-22 04:00:00,2284.2,4732456.733333333
2017-09-22 05:00:00,2126.4666666666667,4272180.4
2017-09-22 06:00:00,2043.6833333333334,3839511.066666667
2017-09-22 07:00:00,1981.35,3553103.533333333
2017-09-22 08:00:00,2129.0666666666666,4889693.466666667
2017-09-22 09:00:00,13255.2,97405028.86666666
2017-09-22 10:00:00,13850.583333333334,99937151.66666667
2017-09-22 11:00:00,12975.566666666668,68719864.13333334
2017-09-22 12:00:00,8039.1,19772744.933333334
2017-09-22 13:00:00,5943.683333333333,9408691.8
2017-09-22 14:00:00,5086.7,8014069.466666667
2017-09-22 15:00:00,4855.05,7022631.933333334
2017-09-22 16:00:00,4731.65,6280534.2
2017-09-22 17:00:00,8126.15,13067760.866666667
2017-09-22 18:00:00,5440.45,15490122.133333333
2017-09-22 19:00:00,4587.9,5510468.966666667
2017-09-22 20:00:00,4519.183333333333,6056091.133333334
2017-09-22 21:00:00,4836.066666666667,6477486.533333333
2017-09-22 22:00:00,4835.3,5671982.2
2017-09-22 23:00:00,4853.616666666667,5779162.066666666
2017-09-23 00:00:00,4840.366666666667,5910680.866666666
2017-09-23 01:00:00,4739.45,5833233.466666667
2017-09-23 02:00:00,4650.383333333333,5833884.466666667
2017-09-23 03:00:00,4500.033333333334,5273014.2
2017-09-23 04:00:00,4242.366666666667,4648398.6
2017-09-23 05:00:00,3988.0833333333335,3964487.533333333
2017-09-23 06:00:00,3881.7,3673000.6
2017-09-23 07:00:00,3837.133333333333,3498646.0
2017-09-23 08:00:00,3808.3166666666666,3442982.7333333334
2017-09-23 09:00:00,3774.8,3823408.6
2017-09-23 10:00:00,4022.6,3670221.8666666667
2017-09-23 11:00:00,3687.75,3239600.6666666665
2017-09-23 12:00:00,4071.0,3680274.9
2017-09-23 13:00:00,4101.466666666666,3744217.8666666667
2017-09-23 14:00:00,4124.416666666667,3291592.1333333333
2017-09-23 15:00:00,4043.55,3151862.3333333335
2017-09-23 16:00:00,3960.65,2912818.6
2017-09-23 17:00:00,3939.766666666667,2869204.1333333333
2017-09-23 18:00:00,3929.3,2862605.8
2017-09-23 19:00:00,3911.616666666667,2856289.533333333
2017-09-23 20:00:00,4007.116666666667,3052686.466666667
2017-09-23 21:00:00,3973.1666666666665,2990134.6666666665
2017-09-23 22:00:00,3864.45,2874922.6666666665
2017-09-23 23:00:00,3822.133333333333,2808075.8666666667
2017-09-24 00:00:00,3770.2166666666667,2720783.5
2017-09-24 01:00:00,3715.1833333333334,2656516.2666666666
2017-09-24 02:00:00,3690.983333333333,2773787.2333333334
2017-09-24 03:00:00,3667.0833333333335,3099217.2666666666
2017-09-24 04:00:00,3606.8333333333335,3075470.6666666665
2017-09-24 05:00:00,3588.366666666667,3365175.5
2017-09-24 06:00:00,3545.75,3407397.7
2017-09-24 07:00:00,3508.7166666666667,3353083.7333333334
2017-09-24 08:00:00,3652.0,3606010.533333333
2017-09-24 09:00:00,3612.366666666667,3708464.9833333334
2017-09-24 10:00:00,3526.5,3611317.1666666665
2017-09-24 11:00:00,3405.7833333333333,3481545.6
2017-09-24 12:00:00,3309.65,3840770.2666666666
2017-09-24 13:00:00,3243.85,3370080.066666667
2017-09-24 14:00:00,3132.75,3126001.6333333333
2017-09-24 15:00:00,3023.383333333333,2973271.2333333334
2017-09-24 16:00:00,2912.15,2910983.9
2017-09-24 17:00:00,4428.616666666667,6828598.633333334
2017-09-24 18:00:00,4809.833333333333,11715604.166666666
2017-09-24 19:00:00,2744.983333333333,6595524.35
2017-09-24 20:00:00,2684.8333333333335,6173429.966666667
2017-09-24 21:00:00,2645.3333333333335,6177666.4
2017-09-24 22:00:00,2645.1,6110363.666666667
2017-09-24 23:00:00,2654.6833333333334,6593304.333333333
2017-09-25 00:00:00,2849.9166666666665,7213010.4
2017-09-25 01:00:00,2770.7,6860059.533333333
2017-09-25 02:00:00,2534.483333333333,6578933.4
2017-09-25 03:00:00,2209.4,6095550.666666667
2017-09-25 04:00:00,1965.85,5588861.666666667
2017-09-25 05:00:00,1820.5333333333333,4998597.933333334
2017-09-25 06:00:00,1735.9333333333334,4403939.816666666
2017-09-25 07:00:00,1707.9166666666667,4158502.1666666665
2017-09-25 08:00:00,1701.3,4015899.7
2017-09-25 09:00:00,1718.7166666666667,3871177.8333333335
2017-09-25 10:00:00,1947.2333333333333,7600913.983333333
2017-09-25 11:00:00,2032.2166666666667,9605415.716666667
2017-09-25 12:00:00,2025.3,11627301.516666668
2017-09-25 13:00:00,2186.266666666667,14200723.333333334
2017-09-25 14:00:00,5047.583333333333,37426412.666666664
2017-09-25 15:00:00,7228.483333333334,52898527.18333333
2017-09-25 16:00:00,9225.783333333333,56424479.9
2017-09-25 17:00:00,8178.733333333334,49447772.35
2017-09-25 18:00:00,7149.266666666666,44048539.21666667
2017-09-25 19:00:00,8076.1,45827685.916666664
2017-09-25 20:00:00,7562.1,41383284.96666667
2017-09-25 21:00:00,6137.633333333333,31559837.866666667
2017-09-25 22:00:00,4941.383333333333,23038579.583333332
2017-09-25 23:00:00,4241.066666666667,19948604.133333333
2017-09-26 00:00:00,3734.116666666667,17015578.8
2017-09-26 01:00:00,4029.7833333333333,24967261.866666667
2017-09-26 02:00:00,2813.9166666666665,13254344.333333334
2017-09-26 03:00:00,2583.016666666667,12080671.666666666
2017-09-26 04:00:00,2464.3,11175985.466666667
2017-09-26 05:00:00,2374.1833333333334,10179644.0
2017-09-26 06:00:00,2310.05,9383303.6
2017-09-26 07:00:00,2260.35,9228570.933333334
2017-09-26 08:00:00,2307.6833333333334,9075742.733333332
2017-09-26 09:00:00,2375.95,9528825.666666666
2017-09-26 10:00:00,2747.483333333333,13858040.2
2017-09-26 11:00:00,4679.4,18274078.733333334
2017-09-26 12:00:00,3863.4545454545455,15661102.545454545
2017-09-26 13:00:00,2552.116666666667,12465841.066666666
2017-09-26 14:00:00,2576.7166666666667,12648561.733333332
2017-09-26 15:00:00,2545.1666666666665,12762732.05
2017-09-26 16:00:00,3565.0666666666666,16053649.266666668
2017-09-26 17:00:00,2932.733333333333,13838223.333333334
2017-09-26 18:00:00,2576.266666666667,13605648.0
2017-09-26 19:00:00,2621.133333333333,12565474.266666668
2017-09-26 20:00:00,3055.35,12492407.733333332
2017-09-26 21:00:00,2517.383333333333,11575893.4
2017-09-26 22:00:00,2497.2166666666667,10917110.666666666
2017-09-26 23:00:00,2431.0,10187833.733333332
2017-09-27 00:00:00,2394.8166666666666,9868976.8
2017-09-27 01:00:00,2299.2833333333333,9377618.2
2017-09-27 02:00:00,2368.8166666666666,9370760.866666667
2017-09-27 03:00:00,2366.8,9200576.6
2017-09-27 04:00:00,2364.5,9228915.4
2017-09-27 05:00:00,2357.516666666667,9022989.666666666
2017-09-27 06:00:00,2340.9166666666665,8832408.533333333
2017-09-27 07:00:00,2317.5666666666666,8611038.4
2017-09-27 08:00:00,2290.9,8452869.4
2017-09-27 09:00:00,2263.6,8386852.333333333
2017-09-27 10:00:00,2401.8333333333335,9059212.733333332
2017-09-27 11:00:00,2410.75,8522373.4
2017-09-27 12:00:00,6128.133333333333,15700714.933333334
2017-09-27 13:00:00,2619.633333333333,9249490.0
2017-09-27 14:00:00,4322.083333333333,12151539.866666667
2017-09-27 15:00:00,4049.3166666666666,11307525.0
2017-09-27 16:00:00,4772.333333333333,13699446.966666667
2017-09-27 17:00:00,5594.85,20380806.2
2017-09-27 18:00:00,5772.016666666666,15983250.266666668
2017-09-27 19:00:00,5477.883333333333,13644883.8
2017-09-27 20:00:00,5418.116666666667,13310606.533333333
2017-09-27 21:00:00,5391.333333333333,13128363.6
2017-09-27 22:00:00,5450.483333333334,12875274.4
2017-09-27 23:00:00,6237.416666666667,13125953.066666666
2017-09-28 00:00:00,6349.066666666667,13893591.533333333
2017-09-28 01:00:00,5364.15,11792381.266666668
2017-09-28 02:00:00,5030.15,10644549.2
2017-09-28 03:00:00,4918.566666666667,10074891.2
2017-09-28 04:00:00,5677.333333333333,10779829.866666667
2017-09-28 05:00:00,4854.516666666666,9925114.133333333
2017-09-28 06:00:00,4791.166666666667,9840852.0
2017-09-28 07:00:00,4740.65,9739915.333333334
2017-09-28 08:00:00,4788.95,9782673.6
2017-09-28 09:00:00,4847.35,9936030.066666666
2017-09-28 10:00:00,5414.25,10405046.8
2017-09-28 11:00:00,5419.133333333333,10783368.0
2017-09-28 12:00:00,5451.766666666666,12093768.066666666
2017-09-28 13:00:00,5388.016666666666,11441407.933333334
2017-09-28 14:00:00,5309.55,10199963.466666667
2017-09-28 15:00:00,9670.733333333334,45428900.13333333
2017-09-28 16:00:00,11849.066666666668,63880108.53333333
2017-09-28 17:00:00,11698.216666666667,63437986.266666666
2017-09-28 18:00:00,11455.3,62045043.666666664
2017-09-28 19:00:00,11031.616666666667,59153152.266666666
2017-09-28 20:00:00,10213.616666666667,52993886.86666667
2017-09-28 21:00:00,8868.4,42385812.86666667
2017-09-28 22:00:00,7827.083333333333,34239224.4
2017-09-28 23:00:00,6669.45,25033647.266666666
2017-09-29 00:00:00,5360.333333333333,14865981.933333334
2017-09-29 01:00:00,4553.75,9323673.8
2017-09-29 02:00:00,4317.966666666666,8515592.533333333
2017-09-29 03:00:00,4121.95,7982941.6
2017-09-29 04:00:00,4028.5,7820633.866666666
2017-09-29 05:00:00,3970.5,7769233.4
2017-09-29 06:00:00,3908.6666666666665,7690827.133333334
2017-09-29 07:00:00,3874.05,7678269.666666667
2017-09-29 08:00:00,3827.65,7503978.333333333
2017-09-29 09:00:00,3782.866666666667,7407594.4
2017-09-29 10:00:00,3829.75,8583186.933333334
2017-09-29 11:00:00,4203.6,9909998.6
2017-09-29 12:00:00,4163.033333333334,9795457.066666666
2017-09-29 13:00:00,4636.3,12317150.066666666
2017-09-29 14:00:00,5338.133333333333,14842067.466666667
2017-09-29 15:00:00,7609.933333333333,20143477.066666666
2017-09-29 16:00:00,6208.416666666667,16471332.45
2017-09-29 17:00:00,4599.25,12854269.866666667
2017-09-29 18:00:00,4112.85,13114274.133333333
2017-09-29 19:00:00,7445.35,22852610.666666668
2017-09-29 20:00:00,3624.0333333333333,14815383.6
2017-09-29 21:00:00,3453.55,15048453.6
2017-09-29 22:00:00,3305.3333333333335,15047121.333333334
2017-09-29 23:00:00,3167.9,14698759.733333332
2017-09-30 00:00:00,3023.9666666666667,15595278.4
2017-09-30 01:00:00,2923.633333333333,15688776.933333334
2017-09-30 02:00:00,2860.9666666666667,15589549.183333334
2017-09-30 03:00:00,3082.9166666666665,16254762.033333333
2017-09-30 04:00:00,2794.3166666666666,17078253.083333332
2017-09-30 05:00:00,2682.2,17052925.166666668
2017-09-30 06:00:00,2482.8,15324292.016666668
2017-09-30 07:00:00,2313.7833333333333,13765090.866666667
2017-09-30 08:00:00,2302.8333333333335,15489714.8
2017-09-30 09:00:00,2434.3166666666666,19806468.8
2017-09-30 10:00:00,2380.3333333333335,19557264.4
2017-09-30 11:00:00,2427.1666666666665,20123455.866666667
2017-09-30 12:00:00,2657.616666666667,20181183.466666665
2017-09-30 13:00:00,2615.4,19703801.266666666
2017-09-30 14:00:00,2449.366666666667,17266578.8
2017-09-30 15:00:00,2714.05,15419340.666666666
2017-09-30 16:00:00,4099.516666666666,18791820.366666667
2017-09-30 17:00:00,3110.516666666667,19101602.5
2017-09-30 18:00:00,2339.6666666666665,17262987.766666666
2017-09-30 19:00:00,2250.9166666666665,17358049.066666666
2017-09-30 20:00:00,2323.6833333333334,18620232.8
2017-09-30 21:00:00,2396.1,20073247.733333334
2017-09-30 22:00:00,2401.25,20807942.666666668
2017-09-30 23:00:00,2296.866666666667,18136167.733333334
2017-10-01 00:00:00,2219.483333333333,16625058.666666666
2017-10-01 01:00:00,2181.5666666666666,16871788.2
2017-10-01 02:00:00,2081.0333333333333,14354462.733333332
2017-10-01 03:00:00,2132.266666666667,16278678.6
2017-10-01 04:00:00,2130.0,16617118.4
2017-10-01 05:00:00,2142.9,17791029.4
2017-10-01 06:00:00,2149.55,18442666.333333332
2017-10-01 07:00:00,2114.233333333333,17735164.266666666
2017-10-01 08:00:00,2058.75,12368166.933333334
2017-10-01 09:00:00,2050.9,9661551.466666667
2017-10-01 10:00:00,2004.1666666666667,7810895.466666667
2017-10-01 11:00:00,2021.55,8167258.0
2017-10-01 12:00:00,2100.0833333333335,8824119.766666668
2017-10-01 13:00:00,2057.5666666666666,8659604.133333333
2017-10-01 14:00:00,2007.1,9614154.333333334
2017-10-01 15:00:00,2107.5,14029429.2
2017-10-01 16:00:00,1973.0666666666666,13341632.933333334
2017-10-01 17:00:00,1958.5833333333333,13705987.566666666
2017-10-01 18:00:00,1956.5833333333333,14062170.8
2017-10-01 19:00:00,1919.05,13848566.733333332
2017-10-01 20:00:00,1907.95,13799167.4
2017-10-01 21:00:00,1889.5666666666666,13015185.133333333
2017-10-01 22:00:00,1896.0333333333333,12873598.333333334
2017-10-01 23:00:00,1906.0333333333333,13809671.466666667
2017-10-02 00:00:00,2016.6,14590810.266666668
2017-10-02 01:00:00,1873.9166666666667,14259687.733333332
2017-10-02 02:00:00,1788.4666666666667,12881063.933333334
2017-10-02 03:00:00,1771.35,12232407.8
2017-10-02 04:00:00,1769.9,12412298.4
2017-10-02 05:00:00,1826.3,13204431.933333334
2017-10-02 06:00:00,1759.3333333333333,12284035.0
2017-10-02 07:00:00,1784.85,11976779.6
2017-10-02 08:00:00,1742.6333333333334,11153540.766666668
2017-10-02 09:00:00,1861.3333333333333,12420918.666666666
2017-10-02 10:00:00,1902.9666666666667,12325052.666666666
2017-10-02 11:00:00,5207.016666666666,18473337.616666667
2017-10-02 12:00:00,2866.05,11592469.9
2017-10-02 13:00:00,3171.766666666667,18688253.85
2017-10-02 14:00:00,3484.516666666667,21969671.866666667
2017-10-02 15:00:00,3284.85,20926352.716666665
2017-10-02 16:00:00,2968.233333333333,18916536.083333332
2017-10-02 17:00:00,2913.7166666666667,18169787.733333334
2017-10-02 18:00:00,2814.883333333333,16661618.2
2017-10-02 19:00:00,2782.766666666667,15956780.15
2017-10-02 20:00:00,2689.15,15015318.533333333
2017-10-02 21:00:00,2593.733333333333,16562958.866666667
2017-10-02 22:00:00,2547.45,14522778.333333334
2017-10-02 23:00:00,2518.133333333333,13636798.066666666
2017-10-03 00:00:00,2417.7,13042426.733333332
2017-10-03 01:00:00,2344.5,12778315.466666667
2017-10-03 02:00:00,2471.45,15200936.0
2017-10-03 03:00:00,2450.4166666666665,15494256.133333333
2017-10-03 04:00:00,2388.6,15104257.466666667
2017-10-03 05:00:00,2229.2833333333333,14011624.466666667
2017-10-03 06:00:00,2125.0333333333333,13349503.866666667
2017-10-03 07:00:00,2045.05,12452274.8
2017-10-03 08:00:00,1951.35,11672342.8
2017-10-03 09:00:00,2262.4,13073800.8
2017-10-03 10:00:00,1967.95,12610160.466666667
2017-10-03 11:00:00,2789.616666666667,15931726.533333333
2017-10-03 12:00:00,2662.8166666666666,20670685.333333332
2017-10-03 13:00:00,2326.1,14883552.6
2017-10-03 14:00:00,2619.0666666666666,15346095.466666667
2017-10-03 15:00:00,4401.066666666667,15586246.2
2017-10-03 16:00:00,6723.266666666666,25421069.466666665
2017-10-03 17:00:00,10246.416666666666,61319169.96666667
2017-10-03 18:00:00,9947.516666666666,56033375.483333334
2017-10-03 19:00:00,8379.133333333333,42800618.333333336
2017-10-03 20:00:00,7407.933333333333,35042006.266666666
2017-10-03 21:00:00,6960.0,32176095.3
2017-10-03 22:00:00,7168.116666666667,30007551.6
2017-10-03 23:00:00,6525.866666666667,23504211.2
2017-10-04 00:00:00,6431.183333333333,20810202.333333332
2017-10-04 01:00:00,6274.433333333333,16789574.4
2017-10-04 02:00:00,5713.216666666666,13378326.0
2017-10-04 03:00:00,5408.066666666667,12263390.866666667
2017-10-04 04:00:00,5042.583333333333,11750360.633333333
2017-10-04 05:00:00,4975.9,10961317.366666667
2017-10-04 06:00:00,4922.033333333334,10809255.333333334
2017-10-04 07:00:00,4909.7,12607960.4
2017-10-04 08:00:00,4919.416666666667,10713381.066666666
2017-10-04 09:00:00,5439.216666666666,13885759.133333333
2017-10-04 10:00:00,5523.683333333333,13894511.033333333
2017-10-04 11:00:00,4995.166666666667,11209259.366666667
2017-10-04 12:00:00,4801.383333333333,9897543.033333333
2017-10-04 13:00:00,4903.283333333334,15539689.366666667
2017-10-04 14:00:00,5115.866666666667,17063227.433333334
2017-10-04 15:00:00,5400.283333333334,15000376.433333334
2017-10-04 16:00:00,5406.5,15682554.5
2017-10-04 17:00:00,6855.183333333333,26890870.5
2017-10-04 18:00:00,7139.75,29661906.566666666
2017-10-04 19:00:00,7022.35,29922704.733333334
2017-10-04 20:00:00,6708.05,28954342.933333334
2017-10-04 21:00:00,6311.35,26141674.966666665
2017-10-04 22:00:00,5737.133333333333,21700880.6
2017-10-04 23:00:00,5181.783333333334,18191897.566666666
2017-10-05 00:00:00,4740.533333333334,15201510.6
2017-10-05 01:00:00,4436.6,13267043.3
2017-10-05 02:00:00,4297.5,12682075.066666666
2017-10-05 03:00:00,4128.766666666666,12339491.033333333
2017-10-05 04:00:00,3928.0666666666666,13451937.366666667
2017-10-05 05:00:00,3724.1833333333334,14818437.3
2017-10-05 06:00:00,3575.35,14705651.866666667
2017-10-05 07:00:00,3448.75,14935288.333333334
2017-10-05 08:00:00,3327.8,14391933.866666667
2017-10-05 09:00:00,3764.0833333333335,21978370.666666668
2017-10-05 10:00:00,3674.366666666667,19106912.633333333
2017-10-05 11:00:00,3401.1666666666665,15920113.533333333
2017-10-05 12:00:00,5549.633333333333,19361037.533333335
2017-10-05 13:00:00,4396.75,15090158.283333333
2017-10-05 14:00:00,3284.516666666667,14055608.383333333
2017-10-05 15:00:00,3619.3,18784013.066666666
2017-10-05 16:00:00,5107.716666666666,30294884.9
2017-10-05 17:00:00,4912.35,28948832.333333332
2017-10-05 18:00:00,5104.2,30301644.133333333
2017-10-05 19:00:00,4648.15,28179946.733333334
2017-10-05 20:00:00,3895.4333333333334,22107021.733333334
2017-10-05 21:00:00,3315.516666666667,17146547.2
2017-10-05 22:00:00,3112.8333333333335,12982265.066666666
2017-10-05 23:00:00,3184.483333333333,12360405.366666667
2017-10-06 00:00:00,3123.6666666666665,13187482.066666666
2017-10-06 01:00:00,3071.2,12127625.2
2017-10-06 02:00:00,3025.6666666666665,12270828.933333334
2017-10-06 03:00:00,2976.5333333333333,11748757.133333333
2017-10-06 04:00:00,2999.05,12305311.533333333
2017-10-06 05:00:00,2996.3166666666666,13002812.133333333
2017-10-06 06:00:00,2915.383333333333,13354847.7
2017-10-06 07:00:00,2672.35,14230096.433333334
2017-10-06 08:00:00,2536.6666666666665,14189433.1
2017-10-06 09:00:00,2539.1666666666665,14364859.266666668
2017-10-06 10:00:00,2585.1833333333334,14746889.6
2017-10-06 11:00:00,6686.133333333333,22801383.466666665
2017-10-06 12:00:00,2466.3,12368633.066666666
2017-10-06 13:00:00,2480.3,12231219.7
2017-10-06 14:00:00,2501.15,13453288.2
2017-10-06 15:00:00,2299.85,10902462.4
2017-10-06 16:00:00,2183.65,6634187.0
2017-10-06 17:00:00,2002.0,3514510.533333333
2017-10-06 18:00:00,3663.633333333333,20244930.566666666
2017-10-06 19:00:00,16700.2,124687237.33333333
2017-10-06 20:00:00,17244.9,129051494.4
2017-10-06 21:00:00,18389.183333333334,168908886.5
2017-10-06 22:00:00,16310.15,159284744.43333334
2017-10-06 23:00:00,13256.166666666666,133998691.83333333
2017-10-07 00:00:00,10111.833333333334,108248508.6
2017-10-07 01:00:00,8677.316666666668,96348451.33333333
2017-10-07 02:00:00,7526.933333333333,84946835.06666666
2017-10-07 03:00:00,6155.65,68852208.0
2017-10-07 04:00:00,4443.316666666667,46653402.06666667
2017-10-07 05:00:00,3396.3,32839000.933333334
2017-10-07 06:00:00,2875.0833333333335,24411843.2
2017-10-07 07:00:00,2444.633333333333,17781049.2
2017-10-07 08:00:00,2174.383333333333,13597520.333333334
2017-10-07 09:00:00,2029.5,11160219.666666666
2017-10-07 10:00:00,1897.4166666666667,9415367.0
2017-10-07 11:00:00,1834.55,8380529.266666667
2017-10-07 12:00:00,1865.9833333333333,7631451.6
2017-10-07 13:00:00,1988.4,8350691.9
2017-10-07 14:00:00,1914.95,9077317.333333334
2017-10-07 15:00:00,1839.2833333333333,8530399.6
2017-10-07 16:00:00,1786.2666666666667,8272014.266666667
2017-10-07 17:00:00,1733.4666666666667,8158423.8
2017-10-07 18:00:00,1702.3333333333333,7620006.8
2017-10-07 19:00:00,1688.9833333333333,7293974.066666666
2017-10-07 20:00:00,1658.9166666666667,6968282.6
2017-10-07 21:00:00,1627.5,6846342.066666666
2017-10-07 22:00:00,1600.9333333333334,6691318.866666666
2017-10-07 23:00:00,1588.3166666666666,6662032.266666667
2017-10-08 00:00:00,1571.0,6638348.2
2017-10-08 01:00:00,1565.75,6636099.2
2017-10-08 02:00:00,1555.6166666666666,6636632.533333333
2017-10-08 03:00:00,1549.5833333333333,6681624.333333333
2017-10-08 04:00:00,1545.8333333333333,6624479.933333334
2017-10-08 05:00:00,1527.5833333333333,6509658.4
2017-10-08 06:00:00,1520.4,6487874.6
2017-10-08 07:00:00,1518.2666666666667,6476737.066666666
2017-10-08 08:00:00,1512.25,6477353.8
2017-10-08 09:00:00,1504.3333333333333,6415522.266666667
2017-10-08 10:00:00,4960.083333333333,13465532.2
2017-10-08 11:00:00,1543.1166666666666,6539758.266666667
2017-10-08 12:00:00,1495.6,6488877.0
2017-10-08 13:00:00,1474.2666666666667,6468586.2
2017-10-08 14:00:00,1478.7666666666667,6477362.066666666
2017-10-08 15:00:00,1482.4666666666667,6508251.733333333
2017-10-08 16:00:00,1518.2333333333333,7717694.733333333
2017-10-08 17:00:00,2367.133333333333,8071807.733333333
2017-10-08 18:00:00,1492.1,7061002.4
2017-10-08 19:00:00,1470.1833333333334,6626413.2
2017-10-08 20:00:00,1481.1,6715104.0
2017-10-08 21:00:00,1422.8,6607073.133333334
2017-10-08 22:00:00,1409.4333333333334,6761908.6
2017-10-08 23:00:00,1459.2666666666667,6525237.133333334
2017-10-09 00:00:00,1917.85,7467523.8
2017-10-09 01:00:00,1883.6166666666666,7122974.066666666
2017-10-09 02:00:00,1741.9666666666667,6184818.766666667
2017-10-09 03:00:00,1671.3333333333333,5790525.533333333
2017-10-09 04:00:00,1637.45,5702670.0
2017-10-09 05:00:00,1614.6333333333334,5804563.666666667
2017-10-09 06:00:00,1707.85,5630264.733333333
2017-10-09 07:00:00,1790.2,7712217.133333334
2017-10-09 08:00:00,2547.0,16233967.166666666
2017-10-09 09:00:00,2314.8,15022526.633333333
2017-10-09 10:00:00,2001.05,14571265.133333333
2017-10-09 11:00:00,1675.8833333333334,10564718.466666667
2017-10-09 12:00:00,1577.0833333333333,9440132.166666666
2017-10-09 13:00:00,1447.45,8739018.733333332
2017-10-09 14:00:00,1438.1166666666666,8026816.1
2017-10-09 15:00:00,1727.2666666666667,8092689.133333334
2017-10-09 16:00:00,4738.166666666667,21925465.133333333
2017-10-09 17:00:00,1438.75,17465267.133333333
2017-10-09 18:00:00,1425.0166666666667,16978045.9
2017-10-09 19:00:00,1280.5666666666666,14592220.933333334
2017-10-09 20:00:00,1279.85,14483033.333333334
2017-10-09 21:00:00,1476.3,14641060.066666666
2017-10-09 22:00:00,1220.1,14193638.833333334
2017-10-09 23:00:00,1492.35,14515523.566666666
2017-10-10 00:00:00,1142.2833333333333,13856379.033333333
2017-10-10 01:00:00,1073.1,13535603.266666668
2017-10-10 02:00:00,1399.9833333333333,13735769.466666667
2017-10-10 03:00:00,1718.95,15414163.433333334
2017-10-10 04:00:00,1410.1333333333334,13467882.733333332
2017-10-10 05:00:00,1324.0666666666666,12907289.333333334
2017-10-10 06:00:00,1311.65,12724463.6
2017-10-10 07:00:00,1242.6333333333334,12612388.333333334
2017-10-10 08:00:00,1109.0,12486881.6
2017-10-10 09:00:00,1099.9333333333334,13539113.066666666
2017-10-10 10:00:00,1101.7833333333333,12704756.266666668
2017-10-10 11:00:00,5967.133333333333,22045245.066666666
2017-10-10 12:00:00,2988.8,17012528.466666665
2017-10-10 13:00:00,2842.1666666666665,15885298.8
2017-10-10 14:00:00,2702.6,13825150.8
2017-10-10 15:00:00,3138.983333333333,13537695.466666667
2017-10-10 16:00:00,3154.8166666666666,13479049.733333332
2017-10-10 17:00:00,3099.1833333333334,14828950.133333333
2017-10-10 18:00:00,3064.983333333333,13242061.6
2017-10-10 19:00:00,3048.15,12357756.533333333
2017-10-10 20:00:00,3067.0,12132137.066666666
2017-10-10 21:00:00,3037.3333333333335,11972853.733333332
2017-10-10 22:00:00,3314.9333333333334,12833010.0
2017-10-10 23:00:00,3293.2,12983315.733333332
2017-10-11 00:00:00,3235.6,12835496.933333334
2017-10-11 01:00:00,3163.133333333333,12486693.066666666
2017-10-11 02:00:00,3035.233333333333,11763019.8
2017-10-11 03:00:00,3009.5833333333335,11495170.0
2017-10-11 04:00:00,2985.0666666666666,10967865.4
2017-10-11 05:00:00,2913.9666666666667,10285473.533333333
2017-10-11 06:00:00,2903.4166666666665,9894995.666666666
2017-10-11 07:00:00,2853.616666666667,9586900.8
2017-10-11 08:00:00,2775.8333333333335,9051384.266666668
2017-10-11 09:00:00,2867.733333333333,8575536.733333332
2017-10-11 10:00:00,3032.233333333333,10341162.8
2017-10-11 11:00:00,3164.7833333333333,10352217.6
2017-10-11 12:00:00,4515.683333333333,28368409.333333332
2017-10-11 13:00:00,6575.833333333333,44315325.8
2017-10-11 14:00:00,8196.733333333334,58864480.4
2017-10-11 15:00:00,8596.6,61282837.53333333
2017-10-11 16:00:00,8053.6,49899960.28333333
2017-10-11 17:00:00,10844.066666666668,55496336.35
2017-10-11 18:00:00,14350.05,100101578.76666667
2017-10-11 19:00:00,6673.816666666667,38897207.733333334
2017-10-11 20:00:00,3871.866666666667,15658304.8
2017-10-11 21:00:00,3491.9166666666665,12122989.733333332
2017-10-11 22:00:00,3326.4,11006604.533333333
2017-10-11 23:00:00,3442.133333333333,11331865.833333334
2017-10-12 00:00:00,3207.766666666667,8932384.8
2017-10-12 01:00:00,3067.45,7435647.466666667
2017-10-12 02:00:00,2992.366666666667,6225028.45
2017-10-12 03:00:00,2954.0833333333335,5679474.933333334
2017-10-12 04:00:00,2934.366666666667,5459063.733333333
2017-10-12 05:00:00,2924.7,5271541.066666666
2017-10-12 06:00:00,2890.7166666666667,4974088.266666667
2017-10-12 07:00:00,2868.15,4856011.466666667
2017-10-12 08:00:00,2916.9,5906907.8
2017-10-12 09:00:00,2969.2833333333333,5986080.133333334
2017-10-12 10:00:00,3496.633333333333,6653849.466666667
2017-10-12 11:00:00,4048.3,6046034.866666666
2017-10-12 12:00:00,3833.9,5582295.533333333
2017-10-12 13:00:00,2963.5833333333335,4312665.433333334
2017-10-12 14:00:00,3080.116666666667,6588058.666666667
2017-10-12 15:00:00,3041.6,10684255.366666667
2017-10-12 16:00:00,3022.983333333333,9547971.4
2017-10-12 17:00:00,6644.25,16889247.933333334
2017-10-12 18:00:00,3354.5833333333335,23928682.666666668
2017-10-12 19:00:00,3303.8333333333335,19387624.7
2017-10-12 20:00:00,3067.4666666666667,15920134.466666667
2017-10-12 21:00:00,2857.5333333333333,13340739.266666668
2017-10-12 22:00:00,2837.85,13545522.866666667
2017-10-12 23:00:00,2875.6,14670122.866666667
2017-10-13 00:00:00,3251.35,13567411.6
2017-10-13 01:00:00,3361.766666666667,13929490.466666667
2017-10-13 02:00:00,3153.483333333333,12435790.25
2017-10-13 03:00:00,2871.383333333333,11069757.4
2017-10-13 04:00:00,2560.15,9386890.2
2017-10-13 05:00:00,2414.7,8692791.733333332
2017-10-13 06:00:00,2374.4666666666667,8651093.266666668
2017-10-13 07:00:00,2311.483333333333,8635479.6
2017-10-13 08:00:00,2191.0333333333333,8532201.4
2017-10-13 09:00:00,1933.9166666666667,9586252.933333334
2017-10-13 10:00:00,1877.0833333333333,11682121.866666667
2017-10-13 11:00:00,2009.1666666666667,10256091.85
2017-10-13 12:00:00,2358.85,11891101.366666667
2017-10-13 13:00:00,2638.3166666666666,15869405.433333334
2017-10-13 14:00:00,2276.6666666666665,12835737.666666666
2017-10-13 15:00:00,2038.35,10845810.4
2017-10-13 16:00:00,1899.45,9506716.916666666
2017-10-13 17:00:00,2130.0,19962380.133333333
2017-10-13 18:00:00,3058.733333333333,27151122.966666665
2017-10-13 19:00:00,3206.733333333333,25240994.65
2017-10-13 20:00:00,2253.4666666666667,17883440.266666666
2017-10-13 21:00:00,1907.5166666666667,14631876.533333333
2017-10-13 22:00:00,1952.9833333333333,13748148.4
2017-10-13 23:00:00,1844.9666666666667,11567301.8
2017-10-14 00:00:00,1672.9833333333333,10262087.733333332
2017-10-14 01:00:00,1938.4333333333334,11713257.933333334
2017-10-14 02:00:00,1629.3333333333333,9477262.366666667
2017-10-14 03:00:00,1548.5833333333333,9124631.133333333
2017-10-14 04:00:00,1477.9166666666667,8659746.066666666
2017-10-14 05:00:00,1459.35,8511366.2
2017-10-14 06:00:00,1440.9333333333334,8403771.466666667
2017-10-14 07:00:00,1427.5,8126568.533333333
2017-10-14 08:00:00,1443.3333333333333,8122984.8
2017-10-14 09:00:00,1427.0666666666666,8087794.266666667
2017-10-14 10:00:00,1489.8833333333334,8685843.066666666
2017-10-14 11:00:00,1426.5833333333333,8656236.5
2017-10-14 12:00:00,5343.633333333333,123430875.46666667
2017-10-14 13:00:00,6459.45,169338141.06666666
2017-10-14 14:00:00,6592.633333333333,163634537.06666666
2017-10-14 15:00:00,6752.933333333333,148563570.06666666
2017-10-14 16:00:00,7413.283333333334,137348225.45
2017-10-14 17:00:00,7898.516666666666,121960199.93333334
2017-10-14 18:00:00,4138.466666666666,94561718.93333334
2017-10-14 19:00:00,3974.65,80804818.86666666
2017-10-14 20:00:00,3624.9666666666667,71685998.0
2017-10-14 21:00:00,3359.9,63952140.666666664
2017-10-14 22:00:00,2884.1,53838244.266666666
2017-10-14 23:00:00,2416.1666666666665,42876930.86666667
2017-10-15 00:00:00,2140.9166666666665,34980821.06666667
2017-10-15 01:00:00,1958.95,29966080.066666666
2017-10-15 02:00:00,1779.4333333333334,24946314.066666666
2017-10-15 03:00:00,1665.85,21826331.733333334
2017-10-15 04:00:00,1847.6666666666667,20410726.666666668
2017-10-15 05:00:00,1675.5666666666666,18045683.2
2017-10-15 06:00:00,1433.1666666666667,15568121.6
2017-10-15 07:00:00,1358.2833333333333,13403528.533333333
2017-10-15 08:00:00,1300.9833333333333,10897979.2
2017-10-15 09:00:00,1288.7,9272489.2
2017-10-15 10:00:00,1263.7833333333333,8546654.0
2017-10-15 11:00:00,1239.5,7905682.4
2017-10-15 12:00:00,1351.4666666666667,8574497.2
2017-10-15 13:00:00,1175.8,6350288.266666667
2017-10-15 14:00:00,1203.0,6194079.866666666
2017-10-15 15:00:00,1208.1166666666666,6246297.8
2017-10-15 16:00:00,1199.3,6307749.6
2017-10-15 17:00:00,1338.5333333333333,6665934.0
2017-10-15 18:00:00,2135.5833333333335,12016259.866666667
2017-10-15 19:00:00,1441.0333333333333,6169687.066666666
2017-10-15 20:00:00,1365.05,5954909.733333333
2017-10-15 21:00:00,1251.5333333333333,5661498.266666667
2017-10-15 22:00:00,1209.0,5623308.533333333
2017-10-15 23:00:00,1145.6166666666666,5418929.266666667
2017-10-16 00:00:00,1115.15,5302366.2
2017-10-16 01:00:00,1120.3833333333334,5278600.533333333
2017-10-16 02:00:00,1111.5333333333333,5267553.333333333
2017-10-16 03:00:00,1092.9,4907612.666666667
2017-10-16 04:00:00,1064.6166666666666,4282043.466666667
2017-10-16 05:00:00,1058.2666666666667,4276634.466666667
2017-10-16 06:00:00,1051.3666666666666,4244997.066666666
2017-10-16 07:00:00,1047.3166666666666,4248921.6
2017-10-16 08:00:00,1034.3,4238599.6
2017-10-16 09:00:00,1038.25,4443933.4
2017-10-16 10:00:00,1034.3666666666666,4657573.666666667
2017-10-16 11:00:00,1327.9333333333334,5589136.533333333
2017-10-16 12:00:00,1814.6833333333334,7631085.0
2017-10-16 13:00:00,2190.8333333333335,10866920.133333333
2017-10-16 14:00:00,2198.733333333333,9260712.866666667
2017-10-16 15:00:00,2250.4666666666667,8781717.133333333
2017-10-16 16:00:00,2507.2166666666667,10456293.4
2017-10-16 17:00:00,3191.866666666667,17038857.066666666
2017-10-16 18:00:00,5616.483333333334,36130045.63333333
2017-10-16 19:00:00,5256.166666666667,33299072.5
2017-10-16 20:00:00,4596.6,30065371.666666668
2017-10-16 21:00:00,3528.2833333333333,22650573.766666666
2017-10-16 22:00:00,2760.9333333333334,16702592.333333334
2017-10-16 23:00:00,2400.75,13869001.0
2017-10-17 00:00:00,2007.6166666666666,11110923.0
2017-10-17 01:00:00,1628.5666666666666,8084795.733333333
2017-10-17 02:00:00,1331.0,5770540.066666666
2017-10-17 03:00:00,1177.2666666666667,4591409.0
2017-10-17 04:00:00,1086.75,3978234.0
2017-10-17 05:00:00,1045.5,3691876.4
2017-10-17 06:00:00,1009.1666666666666,3546362.933333333
2017-10-17 07:00:00,975.6,3456417.3
2017-10-17 08:00:00,1001.3166666666667,3492063.5
2017-10-17 09:00:00,1003.0833333333334,3378366.5
2017-10-17 10:00:00,1356.7,6088906.1
2017-10-17 11:00:00,14668.533333333333,112123932.23333333
2017-10-17 12:00:00,9790.916666666666,72954581.26666667
2017-10-17 13:00:00,4211.516666666666,26956325.033333335
2017-10-17 14:00:00,1758.1166666666666,6666718.866666666
2017-10-17 15:00:00,1575.3833333333334,5519646.533333333
2017-10-17 16:00:00,1293.0166666666667,4694690.233333333
2017-10-17 17:00:00,1145.4333333333334,4220760.233333333
2017-10-17 18:00:00,1276.6166666666666,4657932.5
2017-10-17 19:00:00,976.7166666666667,2867410.6
2017-10-17 20:00:00,994.1166666666667,2532848.1
2017-10-17 21:00:00,996.2833333333333,2419977.9
2017-10-17 22:00:00,954.1,2352981.75
2017-10-17 23:00:00,938.9666666666667,2648487.783333333
2017-10-18 00:00:00,970.8666666666667,3408796.433333333
2017-10-18 01:00:00,947.1333333333333,3352771.1333333333
2017-10-18 02:00:00,893.6333333333333,3513491.4
2017-10-18 03:00:00,855.3,3184438.1333333333
2017-10-18 04:00:00,832.8666666666667,3072158.8
2017-10-18 05:00:00,822.65,3049273.4
2017-10-18 06:00:00,817.2833333333333,2667473.933333333
2017-10-18 07:00:00,808.6666666666666,2205025.2
2017-10-18 08:00:00,792.9333333333333,2060309.2666666666
2017-10-18 09:00:00,787.9166666666666,2056896.8333333333
2017-10-18 10:00:00,1569.7166666666667,2747644.1333333333
2017-10-18 11:00:00,3710.55,6758625.6
2017-10-18 12:00:00,3743.5666666666666,8031042.0
2017-10-18 13:00:00,2865.55,7144739.466666667
2017-10-18 14:00:00,3332.733333333333,16706907.466666667
2017-10-18 15:00:00,2563.75,10321881.733333332
2017-10-18 16:00:00,4706.116666666667,13157830.466666667
2017-10-18 17:00:00,2534.266666666667,8890856.133333333
2017-10-18 18:00:00,1661.3833333333334,10791379.466666667
2017-10-18 19:00:00,1662.65,8628909.333333334
2017-10-18 20:00:00,1463.7333333333333,6306089.6
2017-10-18 21:00:00,3573.8,23575502.733333334
2017-10-18 22:00:00,1214.8833333333334,5593826.666666667
2017-10-18 23:00:00,1158.4666666666667,4523265.866666666
2017-10-19 00:00:00,1192.1,4457584.8
2017-10-19 01:00:00,1109.6166666666666,4371585.866666666
2017-10-19 02:00:00,1103.8166666666666,4359707.466666667
2017-10-19 03:00:00,1076.9666666666667,4283462.133333334
2017-10-19 04:00:00,1067.45,4197941.066666666
2017-10-19 05:00:00,1042.7333333333333,3992629.066666667
2017-10-19 06:00:00,1023.55,3839961.6
2017-10-19 07:00:00,1003.5,3726892.8666666667
2017-10-19 08:00:00,1538.7,6603760.733333333
2017-10-19 09:00:00,3020.0333333333333,15157724.533333333
2017-10-19 10:00:00,3403.0333333333333,26286096.266666666
2017-10-19 11:00:00,3389.633333333333,22275847.066666666
2017-10-19 12:00:00,3270.9166666666665,16342620.333333334
2017-10-19 13:00:00,3418.7833333333333,17256069.333333332
2017-10-19 14:00:00,5926.65,37677540.13333333
2017-10-19 15:00:00,10113.983333333334,70945189.6
2017-10-19 16:00:00,5367.433333333333,33586421.7
2017-10-19 17:00:00,3396.9,17985843.533333335
2017-10-19 18:00:00,2850.05,14133782.3
2017-10-19 19:00:00,2628.05,12739832.816666666
2017-10-19 20:00:00,2484.15,11648329.7
2017-10-19 21:00:00,2365.766666666667,11385178.133333333
2017-10-19 22:00:00,2172.45,10686265.6
2017-10-19 23:00:00,2102.05,10047382.0
2017-10-20 00:00:00,2051.65,9589876.0
2017-10-20 01:00:00,2076.3,9480377.933333334
2017-10-20 02:00:00,1977.9333333333334,9050371.466666667
2017-10-20 03:00:00,1918.0333333333333,8619776.266666668
2017-10-20 04:00:00,1818.6833333333334,8175097.333333333
2017-10-20 05:00:00,1742.4833333333333,7798084.6
2017-10-20 06:00:00,1713.0,7719956.533333333
2017-10-20 07:00:00,1617.2,7411929.333333333
2017-10-20 08:00:00,1582.75,7704499.666666667
2017-10-20 09:00:00,1717.3166666666666,10958059.466666667
2017-10-20 10:00:00,1873.95,14459498.933333334
2017-10-20 11:00:00,1904.8166666666666,10468967.733333332
2017-10-20 12:00:00,1868.4333333333334,9506309.6
2017-10-20 13:00:00,2262.0,18916020.0
2017-10-20 14:00:00,3404.366666666667,35082227.2
2017-10-20 15:00:00,3426.6666666666665,35446133.8
2017-10-20 16:00:00,5254.033333333334,37395289.86666667
2017-10-20 17:00:00,5490.816666666667,30251426.466666665
2017-10-20 18:00:00,4201.35,17712455.6
2017-10-20 19:00:00,3400.95,15231509.0
2017-10-20 20:00:00,2896.9666666666667,11903194.4
2017-10-20 21:00:00,2429.0,9336983.6
2017-10-20 22:00:00,1959.6,8021639.2
2017-10-20 23:00:00,1771.9166666666667,7205067.466666667
2017-10-21 00:00:00,1634.0,7048865.066666666
2017-10-21 01:00:00,1544.6166666666666,6299176.8
2017-10-21 02:00:00,1455.8833333333334,6017828.533333333
2017-10-21 03:00:00,1400.8,5938141.066666666
2017-10-21 04:00:00,1403.0333333333333,6212988.133333334
2017-10-21 05:00:00,1480.0666666666666,8874384.266666668
2017-10-21 06:00:00,1457.1666666666667,8789171.733333332
2017-10-21 07:00:00,1434.8833333333334,8716886.466666667
2017-10-21 08:00:00,1431.6833333333334,8744959.8
2017-10-21 09:00:00,1410.4,8432908.133333333
2017-10-21 10:00:00,1367.05,7471560.333333333
2017-10-21 11:00:00,1411.7333333333333,6986708.533333333
2017-10-21 12:00:00,1345.9,6302437.4
2017-10-21 13:00:00,1453.8166666666666,7950499.866666666
2017-10-21 14:00:00,1362.2,6264225.666666667
2017-10-21 15:00:00,1523.5666666666666,7633632.533333333
2017-10-21 16:00:00,2136.383333333333,31610837.866666667
2017-10-21 17:00:00,3295.45,57043278.06666667
2017-10-21 18:00:00,2779.9,44352052.4
2017-10-21 19:00:00,2243.5666666666666,33407622.266666666
2017-10-21 20:00:00,1863.2333333333333,23810822.8
2017-10-21 21:00:00,1593.5833333333333,16650932.433333334
2017-10-21 22:00:00,1440.7,12557581.25
2017-10-21 23:00:00,1377.9833333333333,8967185.283333333
2017-10-22 00:00:00,1432.6833333333334,7693387.233333333
2017-10-22 01:00:00,1654.3,7264403.816666666
2017-10-22 02:00:00,1794.85,7158754.05
2017-10-22 03:00:00,1800.8333333333333,7013274.866666666
2017-10-22 04:00:00,1748.7833333333333,7007863.133333334
2017-10-22 05:00:00,1472.7666666666667,5675622.2
2017-10-22 06:00:00,1197.6333333333334,4429308.066666666
2017-10-22 07:00:00,1173.4,4272655.666666667
2017-10-22 08:00:00,1162.9166666666667,4340560.666666667
2017-10-22 09:00:00,1152.2666666666667,4437544.533333333
2017-10-22 10:00:00,1147.2333333333333,4589526.8
2017-10-22 11:00:00,1263.5166666666667,5146431.4
2017-10-22 12:00:00,1504.8333333333333,6288564.333333333
2017-10-22 13:00:00,1618.9833333333333,6613675.533333333
2017-10-22 14:00:00,2030.6833333333334,9927254.133333333
2017-10-22 15:00:00,1564.3666666666666,6331376.2
2017-10-22 16:00:00,1584.3833333333334,7009407.866666666
2017-10-22 17:00:00,2332.9,20786062.2
2017-10-22 18:00:00,3361.85,37180853.4
2017-10-22 19:00:00,3311.7833333333333,37090294.2
2017-10-22 20:00:00,3113.8333333333335,33460070.733333334
2017-10-22 21:00:00,2311.8333333333335,22047919.866666667
2017-10-22 22:00:00,2170.733333333333,20238913.733333334
2017-10-22 23:00:00,1913.9,15744998.266666668
2017-10-23 00:00:00,1493.4166666666667,9822040.266666668
2017-10-23 01:00:00,1332.7,7721621.0
2017-10-23 02:00:00,1248.2333333333333,6573112.066666666
2017-10-23 03:00:00,1184.9666666666667,5739565.066666666
2017-10-23 04:00:00,1117.5,4789516.933333334
2017-10-23 05:00:00,1062.4666666666667,3975054.533333333
2017-10-23 06:00:00,1043.35,3834976.2666666666
2017-10-23 07:00:00,1372.5666666666666,6466714.133333334
2017-10-23 08:00:00,1488.6333333333334,7381533.866666666
2017-10-23 09:00:00,1641.5,8442198.466666667
2017-10-23 10:00:00,1204.5166666666667,5122727.733333333
2017-10-23 11:00:00,1592.9,14203482.2
2017-10-23 12:00:00,2238.6,30193336.766666666
2017-10-23 13:00:00,12343.2,111101456.93333334
2017-10-23 14:00:00,33584.38333333333,283374465.8
2017-10-23 15:00:00,37377.583333333336,318266666.93333334
2017-10-23 16:00:00,31413.416666666668,276124335.6666667
2017-10-23 17:00:00,25674.6,228596507.66666666
2017-10-23 18:00:00,20617.25,184955962.2
2017-10-23 19:00:00,16475.016666666666,149159150.53333333
2017-10-23 20:00:00,11955.0,111479234.93333334
2017-10-23 21:00:00,7790.45,74200165.93333334
2017-10-23 22:00:00,4671.55,44668649.8
2017-10-23 23:00:00,2891.9666666666667,23994450.0
2017-10-24 00:00:00,2316.483333333333,17853276.8
2017-10-24 01:00:00,2237.3166666666666,16089234.4
2017-10-24 02:00:00,2147.7166666666667,15042967.8
2017-10-24 03:00:00,2008.3666666666666,12721601.933333334
2017-10-24 04:00:00,1912.15,11320577.6
2017-10-24 05:00:00,1887.8833333333334,11005225.2
2017-10-24 06:00:00,1815.1666666666667,10176409.733333332
2017-10-24 07:00:00,1776.7666666666667,9634731.0
2017-10-24 08:00:00,1776.8,9004079.733333332
2017-10-24 09:00:00,1795.2666666666667,8618684.6
2017-10-24 10:00:00,2190.7833333333333,9101379.7
2017-10-24 11:00:00,4630.1,12991541.033333333
2017-10-24 12:00:00,4249.3,11472657.733333332
2017-10-24 13:00:00,5049.65,13701118.733333332
2017-10-24 14:00:00,3361.5833333333335,8920059.466666667
2017-10-24 15:00:00,4149.833333333333,11219484.266666668
2017-10-24 16:00:00,3262.0833333333335,10178297.166666666
2017-10-24 17:00:00,2793.9,11716976.516666668
2017-10-24 18:00:00,2351.9166666666665,9478056.8
2017-10-24 19:00:00,3329.5,15654971.166666666
2017-10-24 20:00:00,2728.133333333333,11796874.716666667
2017-10-24 21:00:00,2017.35,6896353.116666666
2017-10-24 22:00:00,2692.5666666666666,11730314.683333334
2017-10-24 23:00:00,2549.7,11081202.733333332
2017-10-25 00:00:00,1965.9,7952676.733333333
2017-10-25 01:00:00,1866.2,7655428.333333333
2017-10-25 02:00:00,1865.2333333333333,7910304.6
2017-10-25 03:00:00,2029.25,9087446.9
2017-10-25 04:00:00,1973.0,8838302.816666666
2017-10-25 05:00:00,1832.4166666666667,8138651.866666666
2017-10-25 06:00:00,2062.1833333333334,7989273.133333334
2017-10-25 07:00:00,1918.55,7863798.0
2017-10-25 08:00:00,3131.7833333333333,9004349.533333333
2017-10-25 09:00:00,3242.016666666667,8786800.6
2017-10-25 10:00:00,3163.85,9012533.4
2017-10-25 11:00:00,6132.183333333333,14803872.4
2017-10-25 12:00:00,3572.2,10386398.266666668
2017-10-25 13:00:00,3805.766666666667,11477891.533333333
2017-10-25 14:00:00,4117.65,11602135.666666666
2017-10-25 15:00:00,4212.483333333334,10141724.0
2017-10-25 16:00:00,3659.4333333333334,8613455.933333334
2017-10-25 17:00:00,4125.35,25905576.066666666
2017-10-25 18:00:00,5007.133333333333,58496601.36666667
2017-10-25 19:00:00,4614.366666666667,47674121.03333333
2017-10-25 20:00:00,4260.716666666666,41621151.0
2017-10-25 21:00:00,4046.2,36548351.8
2017-10-25 22:00:00,4071.1,31055908.0
2017-10-25 23:00:00,3890.3333333333335,25913037.4
2017-10-26 00:00:00,3786.6,23648150.133333333
2017-10-26 01:00:00,3688.9,21071294.8
2017-10-26 02:00:00,3569.45,19025316.733333334
2017-10-26 03:00:00,3514.9666666666667,18110797.0
2017-10-26 04:00:00,3440.7833333333333,16118417.933333334
2017-10-26 05:00:00,3301.95,14377439.333333334
2017-10-26 06:00:00,3052.8166666666666,11992791.6
2017-10-26 07:00:00,2989.2,10511576.266666668
2017-10-26 08:00:00,3280.1,9778248.133333333
2017-10-26 09:00:00,3307.983333333333,9022184.783333333
2017-10-26 10:00:00,2952.3333333333335,8383849.383333334
2017-10-26 11:00:00,3931.35,9854578.066666666
2017-10-26 12:00:00,3732.1666666666665,8893546.266666668
2017-10-26 13:00:00,3187.2833333333333,7120425.933333334
2017-10-26 14:00:00,3546.7,8981232.283333333
2017-10-26 15:00:00,3607.4666666666667,9868247.066666666
2017-10-26 16:00:00,3596.15,9904190.9
2017-10-26 17:00:00,4946.416666666667,13330073.633333333
2017-10-26 18:00:00,3629.7166666666667,16347415.666666666
2017-10-26 19:00:00,4995.15,62015450.46666667
2017-10-26 20:00:00,4820.183333333333,58210094.03333333
2017-10-26 21:00:00,8245.533333333333,54209489.516666666
2017-10-26 22:00:00,11237.1,49297406.516666666
2017-10-26 23:00:00,10875.05,40317148.666666664
2017-10-27 00:00:00,10313.666666666666,31904605.533333335
2017-10-27 01:00:00,9496.7,25795310.333333332
2017-10-27 02:00:00,8730.25,21837642.466666665
2017-10-27 03:00:00,8407.2,18164757.266666666
2017-10-27 04:00:00,8200.95,15816298.8
2017-10-27 05:00:00,7885.05,13458598.066666666
2017-10-27 06:00:00,7486.283333333334,12622906.666666666
2017-10-27 07:00:00,6635.683333333333,11998973.533333333
2017-10-27 08:00:00,6051.7,11740166.2
2017-10-27 09:00:00,5852.066666666667,12622290.533333333
2017-10-27 10:00:00,7524.65,24219417.066666666
2017-10-27 11:00:00,9723.133333333333,31302903.266666666
2017-10-27 12:00:00,7879.75,27162893.0
2017-10-27 13:00:00,7116.166666666667,25252579.666666668
2017-10-27 14:00:00,6688.8,73299615.53333333
2017-10-27 15:00:00,7413.9,133321599.26666667
2017-10-27 16:00:00,6181.383333333333,34570177.0
2017-10-27 17:00:00,5262.4,18593799.466666665
2017-10-27 18:00:00,5040.75,17585379.0
2017-10-27 19:00:00,4816.983333333334,17014878.933333334
2017-10-27 20:00:00,4590.683333333333,16184826.266666668
2017-10-27 21:00:00,4346.55,14348320.333333334
2017-10-27 22:00:00,4025.2166666666667,12585025.0
2017-10-27 23:00:00,3969.75,12421533.4
2017-10-28 00:00:00,4369.366666666667,14307613.133333333
2017-10-28 01:00:00,4333.716666666666,14463114.933333334
2017-10-28 02:00:00,3940.2166666666667,12729290.166666666
2017-10-28 03:00:00,3722.2166666666667,12524395.133333333
2017-10-28 04:00:00,3523.8166666666666,11642825.866666667
2017-10-28 05:00:00,3233.016666666667,10772545.333333334
2017-10-28 06:00:00,2936.45,10653510.066666666
2017-10-28 07:00:00,2615.616666666667,9602304.0
2017-10-28 08:00:00,2392.5333333333333,8592882.066666666
2017-10-28 09:00:00,2211.7,7753616.266666667
2017-10-28 10:00:00,2170.55,9213844.733333332
2017-10-28 11:00:00,2085.4,9108410.5
2017-10-28 12:00:00,2107.983333333333,8999579.666666666
2017-10-28 13:00:00,2380.133333333333,9872106.933333334
2017-10-28 14:00:00,2194.4166666666665,9108605.866666667
2017-10-28 15:00:00,2220.8166666666666,9302746.6
2017-10-28 16:00:00,2213.8166666666666,9165466.533333333
2017-10-28 17:00:00,2129.766666666667,9413401.666666666
2017-10-28 18:00:00,2094.1,8892856.733333332
2017-10-28 19:00:00,1975.45,8254234.766666667
2017-10-28 20:00:00,1851.2166666666667,7319470.033333333
2017-10-28 21:00:00,1856.2333333333333,7874252.666666667
2017-10-28 22:00:00,2072.2,8848443.066666666
2017-10-28 23:00:00,1898.3666666666666,8974011.466666667
2017-10-29 00:00:00,1822.5833333333333,7680969.466666667
2017-10-29 01:00:00,1836.6,8116331.8
2017-10-29 02:00:00,1798.4333333333334,8329703.666666667
2017-10-29 03:00:00,1630.1666666666667,7921909.533333333
2017-10-29 04:00:00,1607.5666666666666,7922400.866666666
2017-10-29 05:00:00,1555.5666666666666,7669996.533333333
2017-10-29 06:00:00,1534.35,7407061.333333333
2017-10-29 07:00:00,1690.2666666666667,7744644.333333333
2017-10-29 08:00:00,2088.016666666667,9365291.666666666
2017-10-29 09:00:00,2129.5666666666666,9466516.966666667
2017-10-29 10:00:00,2134.3,9126857.133333333
2017-10-29 11:00:00,2001.95,8551855.283333333
2017-10-29 12:00:00,1805.1,8300418.533333333
2017-10-29 13:00:00,1594.8833333333334,7265466.066666666
2017-10-29 14:00:00,1700.7666666666667,8649364.866666667
2017-10-29 15:00:00,2433.7833333333333,8808695.733333332
2017-10-29 16:00:00,5096.383333333333,10921131.0
2017-10-29 17:00:00,5401.45,11540728.266666668
2017-10-29 18:00:00,5790.883333333333,15638277.933333334
2017-10-29 19:00:00,5829.2,18691484.133333333
2017-10-29 20:00:00,5679.783333333334,15887257.733333332
2017-10-29 21:00:00,5489.433333333333,14771725.2
2017-10-29 22:00:00,5415.383333333333,13456862.266666668
2017-10-29 23:00:00,5257.3,11965727.133333333
2017-10-30 00:00:00,5252.566666666667,10643296.933333334
2017-10-30 01:00:00,5409.583333333333,11040923.0
2017-10-30 02:00:00,5393.833333333333,11544890.0
2017-10-30 03:00:00,5278.983333333334,10209232.8
2017-10-30 04:00:00,5160.466666666666,9536704.333333334
2017-10-30 05:00:00,6523.6,13415976.2
2017-10-30 06:00:00,5202.516666666666,8743098.066666666
2017-10-30 07:00:00,4348.533333333334,6421478.8
2017-10-30 08:00:00,3634.95,5618737.933333334
2017-10-30 09:00:00,3197.9333333333334,5792966.066666666
2017-10-30 10:00:00,2929.85,5866303.833333333
2017-10-30 11:00:00,2722.5333333333333,6350515.566666666
2017-10-30 12:00:00,5089.616666666667,12210729.2
2017-10-30 13:00:00,2248.0666666666666,8436421.866666667
2017-10-30 14:00:00,2357.65,9885003.066666666
2017-10-30 15:00:00,2523.6,10244949.0
2017-10-30 16:00:00,2481.483333333333,11167847.933333334
2017-10-30 17:00:00,2306.5333333333333,11089324.833333334
2017-10-30 18:00:00,2996.0666666666666,13949106.033333333
2017-10-30 19:00:00,2915.6666666666665,13167914.266666668
2017-10-30 20:00:00,2787.2166666666667,14426173.8
2017-10-30 21:00:00,2595.35,14155154.0
2017-10-30 22:00:00,2525.25,13406559.533333333
2017-10-30 23:00:00,2291.1,13688200.733333332
2017-10-31 00:00:00,2283.0,14529960.483333332
2017-10-31 01:00:00,2350.6,14424860.6
2017-10-31 02:00:00,2001.5,13028667.8
2017-10-31 03:00:00,1733.35,11730627.4
2017-10-31 04:00:00,1557.0333333333333,11015494.533333333
2017-10-31 05:00:00,1454.2833333333333,9946721.533333333
2017-10-31 06:00:00,1407.0166666666667,9246929.0
2017-10-31 07:00:00,1362.2833333333333,8507147.866666667
2017-10-31 08:00:00,1165.4,7473512.333333333
2017-10-31 09:00:00,1131.0833333333333,6989558.333333333
2017-10-31 10:00:00,1150.5666666666666,7916589.783333333
2017-10-31 11:00:00,1376.6833333333334,7975574.883333334
2017-10-31 12:00:00,3159.016666666667,12290674.216666667
2017-10-31 13:00:00,1877.8166666666666,9882701.4
2017-10-31 14:00:00,1681.5666666666666,9026004.7
2017-10-31 15:00:00,1596.4833333333333,10222981.5
2017-10-31 16:00:00,1472.7333333333333,8948952.7
2017-10-31 17:00:00,4510.283333333334,12912698.816666666
2017-10-31 18:00:00,4869.883333333333,14486137.0
2017-10-31 19:00:00,4186.083333333333,10734970.666666666
2017-10-31 20:00:00,4043.883333333333,9883159.933333334
2017-10-31 21:00:00,3942.516666666667,9729951.666666666
2017-10-31 22:00:00,3871.8333333333335,9508677.0
2017-10-31 23:00:00,3616.5333333333333,9431423.866666667
2017-11-01 00:00:00,3485.4333333333334,9804425.0
2017-11-01 01:00:00,2778.5666666666666,9888083.333333334
2017-11-01 02:00:00,2010.6,10166490.166666666
2017-11-01 03:00:00,1515.9166666666667,11217802.0
2017-11-01 04:00:00,1012.6,8670676.133333333
2017-11-01 05:00:00,710.65,5951713.733333333
2017-11-01 06:00:00,575.6833333333333,4968399.6
2017-11-01 07:00:00,467.0,4673561.866666666
2017-11-01 08:00:00,401.21666666666664,4499080.333333333
2017-11-01 09:00:00,386.31666666666666,4857996.066666666
2017-11-01 10:00:00,686.4333333333333,5597275.266666667
2017-11-01 11:00:00,619.7666666666667,6210274.1
2017-11-01 12:00:00,587.95,6294487.466666667
2017-11-01 13:00:00,697.4666666666667,6301968.4
2017-11-01 14:00:00,991.25,6991977.866666666
2017-11-01 15:00:00,989.1,7789099.266666667
2017-11-01 16:00:00,1263.5166666666667,8721598.666666666
2017-11-01 17:00:00,1293.9,9235751.8
2017-11-01 18:00:00,1266.7,9200564.7
2017-11-01 19:00:00,1260.9333333333334,9551744.533333333
2017-11-01 20:00:00,1747.6833333333334,17326233.0
2017-11-01 21:00:00,1052.1833333333334,10297553.6
2017-11-01 22:00:00,1081.0833333333333,10354012.8
2017-11-01 23:00:00,1065.8166666666666,10526483.6
2017-11-02 00:00:00,1071.35,12095726.2
2017-11-02 01:00:00,988.2666666666667,11394770.866666667
2017-11-02 02:00:00,944.05,11060439.066666666
2017-11-02 03:00:00,976.15,11838485.466666667
2017-11-02 04:00:00,853.5833333333334,10014952.333333334
2017-11-02 05:00:00,776.85,9088944.333333334
2017-11-02 06:00:00,745.1166666666667,8284273.733333333
2017-11-02 07:00:00,714.2166666666667,8311808.2
2017-11-02 08:00:00,695.85,7956414.8
2017-11-02 09:00:00,899.55,8660363.866666667
2017-11-02 10:00:00,1410.7166666666667,9341119.283333333
2017-11-02 11:00:00,1148.2,9869712.016666668
2017-11-02 12:00:00,1093.85,10170585.483333332
2017-11-02 13:00:00,911.2166666666667,10488358.6
2017-11-02 14:00:00,1214.8666666666666,11372058.4
2017-11-02 15:00:00,1593.75,12565399.733333332
2017-11-02 16:00:00,1980.3333333333333,13453133.4
2017-11-02 17:00:00,2425.4,13625976.6
2017-11-02 18:00:00,1973.9333333333334,9992840.533333333
2017-11-02 19:00:00,1933.85,9581442.933333334
2017-11-02 20:00:00,1906.6666666666667,10496837.733333332
2017-11-02 21:00:00,1996.7,9452153.533333333
2017-11-02 22:00:00,2121.7166666666667,10980871.133333333
2017-11-02 23:00:00,1886.9333333333334,10619298.666666666
2017-11-03 00:00:00,1789.6166666666666,9654698.333333334
2017-11-03 01:00:00,1758.0,8948126.0
2017-11-03 02:00:00,1722.4333333333334,8595045.733333332
2017-11-03 03:00:00,1689.5833333333333,8239332.783333333
2017-11-03 04:00:00,1638.4333333333334,7990333.733333333
2017-11-03 05:00:00,1627.6,7961785.466666667
2017-11-03 06:00:00,1359.1833333333334,6980519.4
2017-11-03 07:00:00,1223.0,6443937.733333333
2017-11-03 08:00:00,1357.3,6383352.2
2017-11-03 09:00:00,1550.15,8921861.466666667
2017-11-03 10:00:00,1597.7333333333333,6543438.033333333
2017-11-03 11:00:00,2500.866666666667,11041068.466666667
2017-11-03 12:00:00,1924.9666666666667,8863807.983333332
2017-11-03 13:00:00,1452.2666666666667,6106396.233333333
2017-11-03 14:00:00,6491.583333333333,103209419.33333333
2017-11-03 15:00:00,6059.516666666666,69806347.85
2017-11-03 16:00:00,5460.683333333333,51499412.75
2017-11-03 17:00:00,5393.766666666666,31740841.066666666
2017-11-03 18:00:00,4774.033333333334,18202986.933333334
2017-11-03 19:00:00,4505.45,13829970.8
2017-11-03 20:00:00,4496.3,14199746.533333333
2017-11-03 21:00:00,4471.133333333333,13196744.4
2017-11-03 22:00:00,4392.033333333334,11215400.933333334
2017-11-03 23:00:00,4340.2,10413523.666666666
2017-11-04 00:00:00,4237.6,9233043.1
2017-11-04 01:00:00,4048.65,7984325.466666667
2017-11-04 02:00:00,3910.8166666666666,7069184.933333334
2017-11-04 03:00:00,3806.1833333333334,6514969.066666666
2017-11-04 04:00:00,3726.733333333333,6113534.533333333
2017-11-04 05:00:00,3670.633333333333,5888120.866666666
2017-11-04 06:00:00,3615.2,5673986.733333333
2017-11-04 07:00:00,3558.8166666666666,5471397.2
2017-11-04 08:00:00,3509.25,5254725.8
2017-11-04 09:00:00,3499.1833333333334,5256792.0
2017-11-04 10:00:00,3695.733333333333,5350992.866666666
2017-11-04 11:00:00,3393.4,4890059.8
2017-11-04 12:00:00,3342.4,4661074.4
2017-11-04 13:00:00,4095.383333333333,7864177.266666667
2017-11-04 14:00:00,5766.85,8502897.133333333
2017-11-04 15:00:00,5703.0,8354951.533333333
2017-11-04 16:00:00,5604.566666666667,7050843.633333334
2017-11-04 17:00:00,5530.233333333334,6533158.933333334
2017-11-04 18:00:00,5408.783333333334,6351416.4
2017-11-04 19:00:00,5807.95,6466827.733333333
2017-11-04 20:00:00,5921.35,6246925.3
2017-11-04 21:00:00,5871.133333333333,6329878.666666667
2017-11-04 22:00:00,5788.35,6467502.4
2017-11-04 23:00:00,5542.266666666666,6548055.1
2017-11-05 00:00:00,5151.783333333334,6286227.666666667
2017-11-05 01:00:00,4908.45,6171920.066666666
2017-11-05 02:00:00,4538.15,5896670.6
2017-11-05 03:00:00,3772.95,5080931.8
2017-11-05 04:00:00,3437.5833333333335,4737928.733333333
2017-11-05 05:00:00,3179.0333333333333,4354610.6
2017-11-05 06:00:00,3034.75,4002494.6666666665
2017-11-05 07:00:00,2912.4166666666665,3618167.7333333334
2017-11-05 08:00:00,2853.4,3392066.3333333335
2017-11-05 09:00:00,3209.2166666666667,3795702.7333333334
2017-11-05 10:00:00,3019.15,3587559.4
2017-11-05 11:00:00,3532.85,3644747.8333333335
2017-11-05 12:00:00,3876.45,3843480.7
2017-11-05 13:00:00,3773.766666666667,3909809.2666666666
2017-11-05 14:00:00,3171.0666666666666,3834222.9
2017-11-05 15:00:00,2838.2,5051634.1
2017-11-05 16:00:00,2677.55,3844272.8333333335
2017-11-05 17:00:00,5346.616666666667,91518593.8
2017-11-05 18:00:00,5622.75,102868962.16666667
2017-11-05 19:00:00,5311.633333333333,93830287.73333333
2017-11-05 20:00:00,4929.633333333333,84662041.96666667
2017-11-05 21:00:00,4652.866666666667,69437474.4
2017-11-05 22:00:00,4686.116666666667,60845190.6
2017-11-05 23:00:00,4333.266666666666,51090676.36666667
2017-11-06 00:00:00,3840.8,43029224.03333333
2017-11-06 01:00:00,3234.55,39396129.4
2017-11-06 02:00:00,2822.983333333333,29656444.133333333
2017-11-06 03:00:00,2510.6666666666665,23464150.0
2017-11-06 04:00:00,2323.733333333333,19600730.133333333
2017-11-06 05:00:00,2197.733333333333,17696976.0
2017-11-06 06:00:00,2136.233333333333,15745845.066666666
2017-11-06 07:00:00,2118.3,13003562.133333333
2017-11-06 08:00:00,1999.8166666666666,10444273.333333334
2017-11-06 09:00:00,2021.9833333333333,10412394.4
2017-11-06 10:00:00,1887.0,8808309.133333333
2017-11-06 11:00:00,1882.6,8789528.033333333
2017-11-06 12:00:00,2195.366666666667,8090954.933333334
2017-11-06 13:00:00,2102.95,6268943.266666667
2017-11-06 14:00:00,2690.85,7966312.866666666
2017-11-06 15:00:00,2468.4333333333334,60717018.583333336
2017-11-06 16:00:00,8249.2,424084754.1333333
2017-11-06 17:00:00,7813.05,392730165.73333335
2017-11-06 18:00:00,6782.683333333333,312185284.53333336
2017-11-06 19:00:00,5319.133333333333,233598919.86666667
2017-11-06 20:00:00,4715.9,177456254.56666666
2017-11-06 21:00:00,4428.766666666666,146894918.8
2017-11-06 22:00:00,3673.5333333333333,132719591.3
2017-11-06 23:00:00,3456.9333333333334,126602230.76666667
2017-11-07 00:00:00,2797.0666666666666,87137874.8
2017-11-07 01:00:00,2483.0333333333333,71097651.63333334
2017-11-07 02:00:00,2177.4166666666665,52556706.56666667
2017-11-07 03:00:00,1843.95,32854594.566666666
2017-11-07 04:00:00,1579.4833333333333,16843517.766666666
2017-11-07 05:00:00,1469.95,10195268.633333333
2017-11-07 06:00:00,1430.65,7970059.466666667
2017-11-07 07:00:00,1334.2,1864112.3666666667
2017-11-07 08:00:00,1720.6833333333334,4732855.766666667
2017-11-07 09:00:00,1352.5333333333333,1828297.0166666666
2017-11-07 10:00:00,1310.6333333333334,1810527.5833333333
2017-11-07 11:00:00,1356.7833333333333,4631579.766666667
2017-11-07 12:00:00,1463.3833333333334,7332176.733333333
2017-11-07 13:00:00,1663.3666666666666,4729606.566666666
2017-11-07 14:00:00,2498.3166666666666,8712347.9
2017-11-07 15:00:00,2472.4666666666667,9983787.233333332
2017-11-07 16:00:00,1448.7833333333333,2707074.466666667
2017-11-07 17:00:00,1369.6166666666666,2637226.7
2017-11-07 18:00:00,1339.95,2570682.4
2017-11-07 19:00:00,1612.4333333333334,4970377.933333334
2017-11-07 20:00:00,1358.8,3159206.2
2017-11-07 21:00:00,1905.7166666666667,4949294.733333333
2017-11-07 22:00:00,1334.2666666666667,2154333.533333333
2017-11-07 23:00:00,1141.2333333333333,1849475.7666666666
2017-11-08 00:00:00,1945.3833333333334,1815109.9666666666
2017-11-08 01:00:00,1633.8833333333334,1647275.4
2017-11-08 02:00:00,1665.95,1841219.0333333334
2017-11-08 03:00:00,2145.75,1664192.9
2017-11-08 04:00:00,1231.4333333333334,1365838.8666666667
2017-11-08 05:00:00,1130.4333333333334,1323701.6
2017-11-08 06:00:00,1104.0,1268551.6
2017-11-08 07:00:00,1062.0833333333333,1217251.3333333333
2017-11-08 08:00:00,1040.3,1174655.0666666667
2017-11-08 09:00:00,1032.4333333333334,1139616.1333333333
2017-11-08 10:00:00,1027.8166666666666,1127353.1666666667
2017-11-08 11:00:00,1015.7166666666667,1111105.9333333333
2017-11-08 12:00:00,994.7833333333333,1099750.3333333333
2017-11-08 13:00:00,987.0,1095421.8666666667
2017-11-08 14:00:00,979.8,1080736.0
2017-11-08 15:00:00,970.0833333333334,1072046.9333333333
2017-11-08 16:00:00,960.5,1065920.0
2017-11-08 17:00:00,952.1,1057318.4
2017-11-08 18:00:00,944.8166666666667,1050588.6
2017-11-08 19:00:00,930.6166666666667,1038028.8666666667
2017-11-08 20:00:00,909.05,1022616.1333333333
2017-11-08 21:00:00,889.9333333333333,1010787.2666666667
2017-11-08 22:00:00,872.55,999978.4666666667
2017-11-08 23:00:00,861.8,993384.1666666666
2017-11-09 00:00:00,848.8,983932.3333333334
2017-11-09 01:00:00,828.4,916752.6666666666
2017-11-09 02:00:00,813.6333333333333,865459.5666666667
2017-11-09 03:00:00,792.75,846638.7666666667
2017-11-09 04:00:00,761.3666666666667,815711.2666666667
2017-11-09 05:00:00,752.9666666666667,807371.8666666667
2017-11-09 06:00:00,746.1333333333333,800374.5333333333
2017-11-09 07:00:00,730.4,785312.4
2017-11-09 08:00:00,667.0166666666667,721718.8666666667
2017-11-09 09:00:00,658.9666666666667,715092.5666666667
2017-11-09 10:00:00,654.4666666666667,710877.8666666667
2017-11-09 11:00:00,650.75,707072.0
2017-11-09 12:00:00,642.25,698368.0
2017-11-09 13:00:00,635.9333333333333,691899.7333333333
2017-11-09 14:00:00,630.0833333333334,685909.3333333334
2017-11-09 15:00:00,623.4833333333333,679150.9333333333
2017-11-09 16:00:00,1871.15,1926707.2
2017-11-09 17:00:00,646.6833333333333,767726.9333333333
2017-11-09 18:00:00,790.0,989798.4
2017-11-09 19:00:00,840.1833333333333,1073017.6
2017-11-09 20:00:00,867.9166666666666,1196787.4666666666
2017-11-09 21:00:00,1118.6166666666666,2015547.2
2017-11-09 22:00:00,1606.55,3538460.2666666666
2017-11-09 23:00:00,1865.6333333333334,4347710.4
2017-11-10 00:00:00,1794.0666666666666,4135191.466666667
2017-11-10 01:00:00,1796.9,4412084.533333333
2017-11-10 02:00:00,1701.3,4417775.2
2017-11-10 03:00:00,1627.15,4080273.4
2017-11-10 04:00:00,1543.1833333333334,4021483.066666667
2017-11-10 05:00:00,1460.4,3766618.3333333335
2017-11-10 06:00:00,1369.0833333333333,3537517.7333333334
2017-11-10 07:00:00,1262.75,3378738.933333333
2017-11-10 08:00:00,1223.0833333333333,3435242.6666666665
2017-11-10 09:00:00,1627.4833333333333,9891911.666666666
2017-11-10 10:00:00,1711.9,14460622.2
2017-11-10 11:00:00,1763.5166666666667,12700539.666666666
2017-11-10 12:00:00,1339.2333333333333,5755314.933333334
2017-11-10 13:00:00,1386.0666666666666,3647021.183333333
2017-11-10 14:00:00,1613.55,3111535.7333333334
2017-11-10 15:00:00,1920.75,3574568.933333333
2017-11-10 16:00:00,2113.05,3494253.7333333334
2017-11-10 17:00:00,2538.383333333333,5090751.066666666
2017-11-10 18:00:00,2483.483333333333,4902565.2
2017-11-10 19:00:00,2573.2166666666667,4893660.133333334
2017-11-10 20:00:00,3342.733333333333,38021949.333333336
2017-11-10 21:00:00,4624.233333333334,77512476.73333333
2017-11-10 22:00:00,4847.066666666667,77469944.33333333
2017-11-10 23:00:00,4764.7,77234531.6
2017-11-11 00:00:00,4737.05,77023202.4
2017-11-11 01:00:00,4591.883333333333,73182105.06666666
2017-11-11 02:00:00,4264.833333333333,59958119.2
2017-11-11 03:00:00,3574.6666666666665,49236100.0
2017-11-11 04:00:00,3260.4333333333334,40996864.4
2017-11-11 05:00:00,2946.766666666667,32340868.0
2017-11-11 06:00:00,2565.133333333333,20927807.733333334
2017-11-11 07:00:00,3689.3166666666666,18498235.6
2017-11-11 08:00:00,2819.0833333333335,10967190.866666667
2017-11-11 09:00:00,2117.1833333333334,5655415.866666666
2017-11-11 10:00:00,1984.55,3956109.066666667
2017-11-11 11:00:00,1936.1333333333334,2742978.933333333
2017-11-11 12:00:00,1910.5,2148253.6
2017-11-11 13:00:00,2025.85,2250273.8666666667
2017-11-11 14:00:00,2147.1,2422212.4
2017-11-11 15:00:00,2085.266666666667,2256075.466666667
2017-11-11 16:00:00,2070.866666666667,2274331.6666666665
2017-11-11 17:00:00,2107.5333333333333,2299565.9833333334
2017-11-11 18:00:00,2112.7,2310959.9833333334
2017-11-11 19:00:00,2102.383333333333,2249198.4
2017-11-11 20:00:00,2090.6666666666665,2207335.683333333
2017-11-11 21:00:00,2094.0833333333335,2337881.6666666665
2017-11-11 22:00:00,2099.133333333333,2458045.2666666666
2017-11-11 23:00:00,2092.516666666667,2496034.2666666666
2017-11-12 00:00:00,2086.55,2459741.0
2017-11-12 01:00:00,2079.516666666667,2380672.2
2017-11-12 02:00:00,2075.233333333333,2367864.6
2017-11-12 03:00:00,2071.9333333333334,2365823.1333333333
2017-11-12 04:00:00,2067.6666666666665,2359904.466666667
2017-11-12 05:00:00,2062.983333333333,2356551.066666667
2017-11-12 06:00:00,2057.9,2359020.6666666665
2017-11-12 07:00:00,2052.55,2359622.466666667
2017-11-12 08:00:00,2045.9833333333333,2356103.3333333335
2017-11-12 09:00:00,2033.8333333333333,2339552.0
2017-11-12 10:00:00,2005.2333333333333,2285189.933333333
2017-11-12 11:00:00,1984.5333333333333,2232293.533333333
2017-11-12 12:00:00,1963.75,2201775.8
2017-11-12 13:00:00,1980.05,2398188.1333333333
2017-11-12 14:00:00,1950.25,2379831.2
2017-11-12 15:00:00,1868.8666666666666,2198851.2
2017-11-12 16:00:00,1850.3833333333334,2302266.0
2017-11-12 17:00:00,1910.85,3153748.4
2017-11-12 18:00:00,1884.8166666666666,3215944.7333333334
2017-11-12 19:00:00,1874.0166666666667,3286499.433333333
2017-11-12 20:00:00,1943.15,3522490.066666667
2017-11-12 21:00:00,1885.5833333333333,3511700.533333333
2017-11-12 22:00:00,1836.5166666666667,3361208.3333333335
2017-11-12 23:00:00,1811.95,3161887.8
2017-11-13 00:00:00,1727.25,2689507.8666666667
2017-11-13 01:00:00,1679.2166666666667,2458291.8
2017-11-13 02:00:00,1622.3333333333333,2265813.066666667
2017-11-13 03:00:00,1581.8833333333334,2085977.6666666667
2017-11-13 04:00:00,1555.3166666666666,2035047.4
2017-11-13 05:00:00,1523.4333333333334,1976937.0666666667
2017-11-13 06:00:00,1463.6166666666666,1859867.4
2017-11-13 07:00:00,1524.0333333333333,1781832.2666666666
2017-11-13 08:00:00,1518.7333333333333,1693489.1333333333
2017-11-13 09:00:00,1750.5833333333333,2670262.2666666666
2017-11-13 10:00:00,1893.25,3355334.066666667
2017-11-13 11:00:00,2122.0333333333333,4125580.066666667
2017-11-13 12:00:00,1919.25,9963572.0
2017-11-13 13:00:00,3290.633333333333,3725272.6666666665
2017-11-13 14:00:00,2057.55,2777318.7
2017-11-13 15:00:00,1469.65,3124402.1666666665
2017-11-13 16:00:00,1652.7333333333333,7097013.033333333
2017-11-13 17:00:00,1707.7666666666667,7680443.166666667
2017-11-13 18:00:00,1658.6,7162161.116666666
2017-11-13 19:00:00,1521.1,6384851.283333333
2017-11-13 20:00:00,1467.5166666666667,5845528.666666667
2017-11-13 21:00:00,1580.2,5735087.4
2017-11-13 22:00:00,1640.6333333333334,6319798.833333333
2017-11-13 23:00:00,1371.75,4620311.233333333
2017-11-14 00:00:00,1231.4833333333333,3592344.066666667
2017-11-14 01:00:00,1179.7833333333333,3402521.7333333334
2017-11-14 02:00:00,1136.2666666666667,2902828.4
2017-11-14 03:00:00,1095.7833333333333,2527943.35
2017-11-14 04:00:00,1018.4666666666667,2270132.2
2017-11-14 05:00:00,962.7833333333333,2127782.533333333
2017-11-14 06:00:00,934.85,1949361.0
2017-11-14 07:00:00,983.5333333333333,2074171.8666666667
2017-11-14 08:00:00,994.95,2028520.1333333333
2017-11-14 09:00:00,1101.3666666666666,2513257.466666667
2017-11-14 10:00:00,2823.9333333333334,15089551.333333334
2017-11-14 11:00:00,1379.65,3523957.3333333335
2017-11-14 12:00:00,1236.1333333333334,2762863.933333333
2017-11-14 13:00:00,1180.4666666666667,2800206.533333333
2017-11-14 14:00:00,1380.0833333333333,3942218.2666666666
2017-11-14 15:00:00,1366.2,3481577.466666667
2017-11-14 16:00:00,1755.4,5287450.5
2017-11-14 17:00:00,1748.4833333333333,5832820.333333333
2017-11-14 18:00:00,1483.3666666666666,4371591.466666667
2017-11-14 19:00:00,1285.05,3328666.533333333
2017-11-14 20:00:00,1277.1166666666666,2839490.4
2017-11-14 21:00:00,1177.8666666666666,2677083.066666667
2017-11-14 22:00:00,1104.9333333333334,2626953.8666666667
2017-11-14 23:00:00,1013.3666666666667,2524608.466666667
2017-11-15 00:00:00,855.3666666666667,2267378.066666667
2017-11-15 01:00:00,796.3666666666667,1829322.0333333334
2017-11-15 02:00:00,768.1833333333333,1626582.8
2017-11-15 03:00:00,761.2833333333333,2544782.6666666665
2017-11-15 04:00:00,711.5166666666667,1550778.9333333333
2017-11-15 05:00:00,694.25,1102543.3333333333
2017-11-15 06:00:00,677.2166666666667,1072767.0
2017-11-15 07:00:00,669.0166666666667,1039670.9333333333
2017-11-15 08:00:00,737.1333333333333,2643017.6
2017-11-15 09:00:00,729.0333333333333,2449332.3333333335
2017-11-15 10:00:00,696.7833333333333,2208129.466666667
2017-11-15 11:00:00,949.9166666666666,5548275.733333333
2017-11-15 12:00:00,875.8166666666667,3365632.466666667
2017-11-15 13:00:00,798.0333333333333,4184874.6
2017-11-15 14:00:00,1105.2666666666667,6459433.6
2017-11-15 15:00:00,804.85,3803879.0
2017-11-15 16:00:00,762.2833333333333,3217311.3333333335
2017-11-15 17:00:00,942.8833333333333,10370763.933333334
2017-11-15 18:00:00,1859.05,39249541.06666667
2017-11-15 19:00:00,2255.766666666667,51355983.4
2017-11-15 20:00:00,2440.9,58219084.733333334
2017-11-15 21:00:00,2516.233333333333,58880715.46666667
2017-11-15 22:00:00,2741.116666666667,59149394.96666667
2017-11-15 23:00:00,2391.866666666667,49895477.4
2017-11-16 00:00:00,1948.1666666666667,35470592.53333333
2017-11-16 01:00:00,1627.8833333333334,24996626.9
2017-11-16 02:00:00,1437.0833333333333,19661382.916666668
2017-11-16 03:00:00,1247.25,14334710.033333333
2017-11-16 04:00:00,1061.3833333333334,8285168.666666667
2017-11-16 05:00:00,923.8833333333333,5157429.133333334
2017-11-16 06:00:00,803.05,3361975.066666667
2017-11-16 07:00:00,769.4333333333333,2106974.4
2017-11-16 08:00:00,788.5333333333333,1913832.0
2017-11-16 09:00:00,805.5833333333334,2397874.1666666665
2017-11-16 10:00:00,1413.9,4708804.6
2017-11-16 11:00:00,1173.8833333333334,7616210.066666666
2017-11-16 12:00:00,1309.45,6693482.633333334
2017-11-16 13:00:00,1305.5333333333333,6546050.2
2017-11-16 14:00:00,1444.65,6049827.45
2017-11-16 15:00:00,1489.3333333333333,9413029.483333332
2017-11-16 16:00:00,1612.4,8221164.333333333
2017-11-16 17:00:00,2543.6666666666665,13131981.133333333
2017-11-16 18:00:00,4384.766666666666,29314238.733333334
2017-11-16 19:00:00,4635.266666666666,36308938.266666666
2017-11-16 20:00:00,4429.033333333334,34937167.46666667
2017-11-16 21:00:00,3981.2166666666667,28817966.133333333
2017-11-16 22:00:00,2801.85,15822227.6
2017-11-16 23:00:00,2757.483333333333,11886077.066666666
2017-11-17 00:00:00,2129.65,10526205.4
2017-11-17 01:00:00,2025.75,10535759.783333333
2017-11-17 02:00:00,2480.3333333333335,12773719.866666667
2017-11-17 03:00:00,3040.633333333333,14940455.8
2017-11-17 04:00:00,2130.6833333333334,10204072.266666668
2017-11-17 05:00:00,1767.2333333333333,8088567.283333333
2017-11-17 06:00:00,1354.3833333333334,5728781.0
2017-11-17 07:00:00,1322.9666666666667,5632774.266666667
2017-11-17 08:00:00,1221.45,5176616.866666666
2017-11-17 09:00:00,2710.4166666666665,16827502.066666666
2017-11-17 10:00:00,3758.7166666666667,26228405.2
2017-11-17 11:00:00,4163.166666666667,29136920.15
2017-11-17 12:00:00,4579.566666666667,28357088.933333334
2017-11-17 13:00:00,4236.966666666666,24161528.85
2017-11-17 14:00:00,3998.616666666667,18943879.933333334
2017-11-17 15:00:00,3937.9333333333334,16414362.8
2017-11-17 16:00:00,3888.366666666667,16974566.933333334
2017-11-17 17:00:00,3717.1,14457458.333333334
2017-11-17 18:00:00,3956.1,15935852.066666666
2017-11-17 19:00:00,3960.65,14529380.733333332
2017-11-17 20:00:00,3841.5833333333335,14099228.8
2017-11-17 21:00:00,3634.15,12679305.8
2017-11-17 22:00:00,3490.25,11437983.733333332
2017-11-17 23:00:00,3310.2,10572791.866666667
2017-11-18 00:00:00,3150.7833333333333,9758928.4
2017-11-18 01:00:00,3013.0666666666666,9002333.8
2017-11-18 02:00:00,3384.6666666666665,9584656.466666667
2017-11-18 03:00:00,3352.866666666667,9355042.466666667
2017-11-18 04:00:00,2776.133333333333,7323579.266666667
2017-11-18 05:00:00,2583.3166666666666,6471913.6
2017-11-18 06:00:00,2477.85,6022984.733333333
2017-11-18 07:00:00,2406.3,5855162.266666667
2017-11-18 08:00:00,2750.3333333333335,9214029.533333333
2017-11-18 09:00:00,6142.366666666667,37048167.4
2017-11-18 10:00:00,5943.416666666667,36627088.06666667
2017-11-18 11:00:00,5237.616666666667,31751513.866666667
2017-11-18 12:00:00,4623.7,28394038.733333334
2017-11-18 13:00:00,3085.6666666666665,17227692.133333333
2017-11-18 14:00:00,1792.8833333333334,7839961.6
2017-11-18 15:00:00,1555.2166666666667,6567806.6
2017-11-18 16:00:00,1540.8666666666666,7116516.433333334
2017-11-18 17:00:00,1382.3,6636774.516666667
2017-11-18 18:00:00,1289.1833333333334,6365122.733333333
2017-11-18 19:00:00,2457.733333333333,6801180.866666666
2017-11-18 20:00:00,4006.9666666666667,9456547.733333332
2017-11-18 21:00:00,4029.9333333333334,8916083.966666667
2017-11-18 22:00:00,4090.6666666666665,8216426.6
2017-11-18 23:00:00,4870.733333333334,6595907.3
2017-11-19 00:00:00,4176.783333333334,6287081.733333333
2017-11-19 01:00:00,5131.533333333334,5750227.933333334
2017-11-19 02:00:00,4028.016666666667,4846744.9
2017-11-19 03:00:00,3499.1833333333334,4563234.866666666
2017-11-19 04:00:00,3390.65,4074731.4
2017-11-19 05:00:00,3361.2166666666667,3736431.6666666665
2017-11-19 06:00:00,3341.383333333333,3738389.2666666666
2017-11-19 07:00:00,3341.7833333333333,3785378.066666667
2017-11-19 08:00:00,3332.75,4236173.2
2017-11-19 09:00:00,3332.8333333333335,4149051.8
2017-11-19 10:00:00,3329.266666666667,3990037.8666666667
2017-11-19 11:00:00,3319.25,3628355.2666666666
2017-11-19 12:00:00,3312.95,3595034.2666666666
2017-11-19 13:00:00,3302.633333333333,3552508.066666667
2017-11-19 14:00:00,3305.7166666666667,3636835.933333333
2017-11-19 15:00:00,3318.266666666667,3912984.1333333333
2017-11-19 16:00:00,4236.016666666666,4608540.566666666
2017-11-19 17:00:00,4446.016666666666,5098164.4
2017-11-19 18:00:00,3684.883333333333,4895836.066666666
2017-11-19 19:00:00,3984.6,5201086.9
2017-11-19 20:00:00,3333.5833333333335,5153695.0
2017-11-19 21:00:00,3549.016666666667,5428697.166666667
2017-11-19 22:00:00,4763.683333333333,5920524.633333334
2017-11-19 23:00:00,3525.016666666667,6099950.366666666
2017-11-20 00:00:00,3898.0,5965822.266666667
2017-11-20 01:00:00,3335.4,5560817.65
2017-11-20 02:00:00,3016.133333333333,5094261.2
2017-11-20 03:00:00,2898.116666666667,4374486.666666667
2017-11-20 04:00:00,2809.4666666666667,4206150.033333333
2017-11-20 05:00:00,2703.0,3650414.7666666666
2017-11-20 06:00:00,2596.633333333333,3254781.1333333333
2017-11-20 07:00:00,2548.25,4622931.183333334
2017-11-20 08:00:00,2478.1833333333334,6055217.0
2017-11-20 09:00:00,2421.9,5483087.316666666
2017-11-20 10:00:00,2335.3166666666666,5083942.316666666
2017-11-20 11:00:00,2509.5666666666666,6196416.066666666
2017-11-20 12:00:00,3123.0666666666666,14447527.2
2017-11-20 13:00:00,3957.0833333333335,20337017.733333334
2017-11-20 14:00:00,3556.766666666667,14126614.633333333
2017-11-20 15:00:00,3535.3166666666666,13422444.066666666
2017-11-20 16:00:00,6828.283333333334,16543676.6
2017-11-20 17:00:00,15194.833333333334,37736961.13333333
2017-11-20 18:00:00,17757.916666666668,58726514.833333336
2017-11-20 19:00:00,17570.416666666668,56520096.5
2017-11-20 20:00:00,15832.033333333333,42370325.46666667
2017-11-20 21:00:00,15542.916666666666,36313072.06666667
2017-11-20 22:00:00,14182.6,24174464.466666665
2017-11-20 23:00:00,13305.983333333334,20700199.333333332
2017-11-21 00:00:00,12633.216666666667,19398648.466666665
2017-11-21 01:00:00,12117.466666666667,17817232.266666666
2017-11-21 02:00:00,12698.616666666667,17997798.133333333
2017-11-21 03:00:00,10792.1,16224833.966666667
2017-11-21 04:00:00,9789.533333333333,15640955.4
2017-11-21 05:00:00,9301.2,14982961.6
2017-11-21 06:00:00,8954.55,14280561.0
2017-11-21 07:00:00,9052.983333333334,13974900.266666668
2017-11-21 08:00:00,9214.666666666666,13769255.666666666
2017-11-21 09:00:00,10822.883333333333,14498505.8
2017-11-21 10:00:00,10730.483333333334,15434773.733333332
2017-11-21 11:00:00,10620.9,15971586.6
2017-11-21 12:00:00,10346.433333333332,15487878.833333334
2017-11-21 13:00:00,10829.283333333333,18450761.466666665
2017-11-21 14:00:00,10596.75,16853287.266666666
2017-11-21 15:00:00,10925.1,18318870.166666668
2017-11-21 16:00:00,12441.25,18084981.366666667
2017-11-21 17:00:00,13976.433333333332,44044283.63333333
2017-11-21 18:00:00,14803.866666666667,56168072.63333333
2017-11-21 19:00:00,14023.833333333334,52461113.93333333
2017-11-21 20:00:00,12684.6,43830493.93333333
2017-11-21 21:00:00,11013.633333333333,31922213.666666668
2017-11-21 22:00:00,8822.6,17296557.4
2017-11-21 23:00:00,7945.383333333333,13703862.733333332
2017-11-22 00:00:00,7297.2,12049107.866666667
2017-11-22 01:00:00,7681.8,10784206.266666668
2017-11-22 02:00:00,8031.683333333333,11882700.0
2017-11-22 03:00:00,7849.633333333333,12795654.733333332
2017-11-22 04:00:00,7558.783333333334,12055882.533333333
2017-11-22 05:00:00,7218.983333333334,10849134.066666666
2017-11-22 06:00:00,6960.9,9949473.066666666
2017-11-22 07:00:00,6831.45,10266293.466666667
2017-11-22 08:00:00,6724.083333333333,9958323.433333334
2017-11-22 09:00:00,6622.0,9298079.733333332
2017-11-22 10:00:00,6746.55,10161888.466666667
2017-11-22 11:00:00,6832.416666666667,10739063.4
2017-11-22 12:00:00,6724.266666666666,11505973.066666666
2017-11-22 13:00:00,6613.616666666667,10941861.7
2017-11-22 14:00:00,6764.916666666667,11229679.95
2017-11-22 15:00:00,6807.233333333334,11782932.966666667
2017-11-22 16:00:00,6993.516666666666,13093925.8
2017-11-22 17:00:00,20955.516666666666,119000109.26666667
2017-11-22 18:00:00,34566.28333333333,218016349.06666666
2017-11-22 19:00:00,33134.21666666667,207864365.23333332
2017-11-22 20:00:00,30624.933333333334,188589054.53333333
2017-11-22 21:00:00,23135.616666666665,129716210.46666667
2017-11-22 22:00:00,12275.2,43729465.2
2017-11-22 23:00:00,9388.716666666667,22273033.533333335
2017-11-23 00:00:00,8247.533333333333,16392727.4
2017-11-23 01:00:00,7095.283333333334,12241303.266666668
2017-11-23 02:00:00,6356.883333333333,10583433.0
2017-11-23 03:00:00,5684.183333333333,10002373.8
2017-11-23 04:00:00,5318.833333333333,9228439.266666668
2017-11-23 05:00:00,5013.916666666667,8677742.133333333
2017-11-23 06:00:00,4749.166666666667,8193451.8
2017-11-23 07:00:00,4615.533333333334,8010095.266666667
2017-11-23 08:00:00,4531.916666666667,8295921.933333334
2017-11-23 09:00:00,4438.183333333333,8149356.133333334
2017-11-23 10:00:00,4364.083333333333,8063442.6
2017-11-23 11:00:00,4303.15,7513661.366666666
2017-11-23 12:00:00,4220.316666666667,7587339.966666667
2017-11-23 13:00:00,4084.5666666666666,6889482.866666666
2017-11-23 14:00:00,3967.0,6564196.566666666
2017-11-23 15:00:00,3900.266666666667,6699167.4
2017-11-23 16:00:00,3830.5833333333335,6598860.75
2017-11-23 17:00:00,3926.7,8640498.933333334
2017-11-23 18:00:00,3965.133333333333,8233479.466666667
2017-11-23 19:00:00,4153.333333333333,7857528.8
2017-11-23 20:00:00,4200.933333333333,7526632.666666667
2017-11-23 21:00:00,4336.066666666667,7619129.2
2017-11-23 22:00:00,4319.016666666666,7856830.8
2017-11-23 23:00:00,4137.083333333333,7323284.733333333
2017-11-24 00:00:00,3975.633333333333,7590038.066666666
2017-11-24 01:00:00,3882.25,7236327.466666667
2017-11-24 02:00:00,3881.133333333333,6175045.066666666
2017-11-24 03:00:00,4424.516666666666,8108505.0
2017-11-24 04:00:00,4333.6,7610736.733333333
2017-11-24 05:00:00,4277.366666666667,7376534.0
2017-11-24 06:00:00,4233.566666666667,7319302.266666667
2017-11-24 07:00:00,4171.366666666667,7169596.133333334
2017-11-24 08:00:00,4137.583333333333,7224769.8
2017-11-24 09:00:00,4077.766666666667,7000743.4
2017-11-24 10:00:00,3807.866666666667,6158038.533333333
2017-11-24 11:00:00,3773.9666666666667,10009860.8
2017-11-24 12:00:00,3870.366666666667,7739362.066666666
2017-11-24 13:00:00,3648.8,6930843.466666667
2017-11-24 14:00:00,3808.3,8021497.666666667
2017-11-24 15:00:00,4017.616666666667,9215780.733333332
2017-11-24 16:00:00,3669.25,7381608.8
2017-11-24 17:00:00,3460.983333333333,6682123.066666666
2017-11-24 18:00:00,3087.633333333333,5629847.866666666
2017-11-24 19:00:00,2987.1833333333334,5243220.4
2017-11-24 20:00:00,2947.2166666666667,5277481.0
2017-11-24 21:00:00,2889.65,5171795.8
2017-11-24 22:00:00,2825.85,5121012.933333334
2017-11-24 23:00:00,2758.05,4863452.533333333
2017-11-25 00:00:00,2639.2,4390119.533333333
2017-11-25 01:00:00,2589.4,4344544.133333334
2017-11-25 02:00:00,2556.383333333333,4262117.733333333
2017-11-25 03:00:00,2539.983333333333,4215463.933333334
2017-11-25 04:00:00,2497.4666666666667,3977077.466666667
2017-11-25 05:00:00,2479.116666666667,4192273.8
2017-11-25 06:00:00,2440.866666666667,4026019.6666666665
2017-11-25 07:00:00,2395.0333333333333,3845294.6666666665
2017-11-25 08:00:00,2335.3333333333335,3489357.2
2017-11-25 09:00:00,2677.4166666666665,5305865.266666667
2017-11-25 10:00:00,2686.733333333333,5141545.133333334
2017-11-25 11:00:00,2487.4666666666667,4178515.933333333
2017-11-25 12:00:00,2332.0333333333333,3385275.0
2017-11-25 13:00:00,2366.3166666666666,3913276.533333333
2017-11-25 14:00:00,2319.0,3796774.066666667
2017-11-25 15:00:00,2296.4166666666665,3748775.466666667
2017-11-25 16:00:00,2287.5833333333335,3573361.1333333333
2017-11-25 17:00:00,2259.866666666667,3585147.6
2017-11-25 18:00:00,2210.8,3488631.066666667
2017-11-25 19:00:00,2258.0666666666666,3640014.2333333334
2017-11-25 20:00:00,2510.85,4848840.5
2017-11-25 21:00:00,2503.766666666667,4881596.133333334
2017-11-25 22:00:00,2454.4,4587252.933333334
2017-11-25 23:00:00,2336.3333333333335,4059537.466666667
2017-11-26 00:00:00,2367.65,3944346.1333333333
2017-11-26 01:00:00,2355.8333333333335,3904895.1333333333
2017-11-26 02:00:00,2244.9166666666665,3627078.2666666666
2017-11-26 03:00:00,2183.4,3352034.8
2017-11-26 04:00:00,2123.6666666666665,3093747.466666667
2017-11-26 05:00:00,2092.45,3091616.6
2017-11-26 06:00:00,2077.5,2878978.2666666666
2017-11-26 07:00:00,2056.0833333333335,2849241.2666666666
2017-11-26 08:00:00,2039.9166666666667,2903318.066666667
2017-11-26 09:00:00,2031.0,2962653.933333333
2017-11-26 10:00:00,2029.2,2910907.966666667
2017-11-26 11:00:00,2116.0,3743744.8333333335
2017-11-26 12:00:00,2395.95,7789230.666666667
2017-11-26 13:00:00,7255.8,46220020.06666667
2017-11-26 14:00:00,7387.683333333333,46443477.13333333
2017-11-26 15:00:00,8198.933333333332,52464377.733333334
2017-11-26 16:00:00,8959.933333333332,58637246.53333333
2017-11-26 17:00:00,8313.766666666666,53718469.666666664
2017-11-26 18:00:00,6859.15,42467126.733333334
2017-11-26 19:00:00,6263.0,37894886.8
2017-11-26 20:00:00,5673.55,33204347.466666665
2017-11-26 21:00:00,4381.1,22883913.4
2017-11-26 22:00:00,3208.45,13507319.05
2017-11-26 23:00:00,2699.383333333333,10040290.633333333
2017-11-27 00:00:00,2501.983333333333,7639211.166666667
2017-11-27 01:00:00,2779.366666666667,7549967.6
2017-11-27 02:00:00,2687.45,6261806.933333334
2017-11-27 03:00:00,2377.5,4695656.0
2017-11-27 04:00:00,2114.883333333333,3503834.533333333
2017-11-27 05:00:00,1968.5333333333333,2818944.533333333
2017-11-27 06:00:00,1900.7,2598584.533333333
2017-11-27 07:00:00,1886.6333333333334,2601820.1333333333
2017-11-27 08:00:00,1870.55,2628777.3333333335
2017-11-27 09:00:00,1853.7833333333333,3151959.4
2017-11-27 10:00:00,1866.3833333333334,4182145.7333333334
2017-11-27 11:00:00,2024.0,5931251.2
2017-11-27 12:00:00,2326.233333333333,12851097.533333333
2017-11-27 13:00:00,3182.866666666667,16619809.6
2017-11-27 14:00:00,3318.9666666666667,19595223.2
2017-11-27 15:00:00,3577.6,22371866.133333333
2017-11-27 16:00:00,3674.35,22717647.733333334
2017-11-27 17:00:00,3685.266666666667,22098007.0
2017-11-27 18:00:00,3474.9166666666665,20670500.266666666
2017-11-27 19:00:00,4017.5,23352632.9
2017-11-27 20:00:00,4130.683333333333,23756172.8
2017-11-27 21:00:00,3786.85,22512515.1
2017-11-27 22:00:00,3414.133333333333,19573307.666666668
2017-11-27 23:00:00,2899.55,16346137.733333332
2017-11-28 00:00:00,2344.266666666667,11890989.2
2017-11-28 01:00:00,2107.05,10012290.0
2017-11-28 02:00:00,2016.4666666666667,9428038.533333333
2017-11-28 03:00:00,1950.6833333333334,9149323.866666667
2017-11-28 04:00:00,1921.4833333333333,9011237.333333334
2017-11-28 05:00:00,1883.5333333333333,8896297.6
2017-11-28 06:00:00,1864.2833333333333,8781295.333333334
2017-11-28 07:00:00,1848.4833333333333,8736379.733333332
2017-11-28 08:00:00,1976.7,10767335.4
2017-11-28 09:00:00,2202.9,12743374.2
2017-11-28 10:00:00,2282.0,13367235.133333333
2017-11-28 11:00:00,2308.6,14525173.8
2017-11-28 12:00:00,2241.0666666666666,15575010.866666667
2017-11-28 13:00:00,2296.6666666666665,14845919.533333333
2017-11-28 14:00:00,1976.45,10349895.333333334
2017-11-28 15:00:00,2078.8166666666666,11012528.133333333
2017-11-28 16:00:00,2301.366666666667,12638411.333333334
2017-11-28 17:00:00,6875.0,23534542.15
2017-11-28 18:00:00,12027.25,33349414.833333332
2017-11-28 19:00:00,4589.2,15926631.266666668
2017-11-28 20:00:00,2286.116666666667,11572852.066666666
2017-11-28 21:00:00,2360.516666666667,13546673.933333334
2017-11-28 22:00:00,2243.483333333333,11823168.933333334
2017-11-28 23:00:00,2286.8166666666666,11557837.066666666
2017-11-29 00:00:00,2294.8,11766429.466666667
2017-11-29 01:00:00,2213.5666666666666,11398095.466666667
2017-11-29 02:00:00,2047.3166666666666,10234018.2
2017-11-29 03:00:00,2008.3666666666666,10000280.866666667
2017-11-29 04:00:00,2088.766666666667,9995166.133333333
2017-11-29 05:00:00,1994.7833333333333,9830466.8
2017-11-29 06:00:00,1988.15,9786612.0
2017-11-29 07:00:00,1949.2833333333333,9746491.333333334
2017-11-29 08:00:00,1925.2833333333333,9637884.533333333
2017-11-29 09:00:00,1897.7166666666667,9424986.8
2017-11-29 10:00:00,1936.9166666666667,9780862.866666667
2017-11-29 11:00:00,2317.3333333333335,11774295.666666666
2017-11-29 12:00:00,2494.0666666666666,12040050.066666666
2017-11-29 13:00:00,2772.4,14285704.666666666
2017-11-29 14:00:00,3488.65,19210079.266666666
2017-11-29 15:00:00,3543.7833333333333,19307680.066666666
2017-11-29 16:00:00,3611.1,21014164.216666665
2017-11-29 17:00:00,3429.6,19276250.25
2017-11-29 18:00:00,3360.0833333333335,18700432.666666668
2017-11-29 19:00:00,3183.3333333333335,18309207.066666666
2017-11-29 20:00:00,2985.6833333333334,18345692.466666665
2017-11-29 21:00:00,2944.1,18714328.683333334
2017-11-29 22:00:00,2843.766666666667,18548198.533333335
2017-11-29 23:00:00,2730.366666666667,17827670.533333335
2017-11-30 00:00:00,2558.383333333333,16825371.266666666
2017-11-30 01:00:00,2429.5333333333333,15999536.266666668
2017-11-30 02:00:00,2350.5833333333335,15548092.666666666
2017-11-30 03:00:00,2239.3333333333335,14677533.733333332
2017-11-30 04:00:00,2124.3166666666666,14029440.8
2017-11-30 05:00:00,1981.6666666666667,13284551.733333332
2017-11-30 06:00:00,1868.0166666666667,12686034.266666668
2017-11-30 07:00:00,1744.4833333333333,11929556.4
2017-11-30 08:00:00,1707.8333333333333,11777511.266666668
2017-11-30 09:00:00,1814.4333333333334,18528850.4
2017-11-30 10:00:00,2518.633333333333,21592982.533333335
2017-11-30 11:00:00,13780.05,46204269.86666667
2017-11-30 12:00:00,12675.766666666666,42493884.13333333
2017-11-30 13:00:00,4371.133333333333,24607979.133333333
2017-11-30 14:00:00,2237.1833333333334,22051046.133333333
2017-11-30 15:00:00,2093.1666666666665,21096324.8
2017-11-30 16:00:00,2162.45,22347930.8
2017-11-30 17:00:00,2182.1666666666665,20941911.733333334
2017-11-30 18:00:00,2496.766666666667,23128920.6
2017-11-30 19:00:00,4402.766666666666,22395653.6
2017-11-30 20:00:00,4354.516666666666,22021973.066666666
2017-11-30 21:00:00,4339.866666666667,21551312.266666666
2017-11-30 22:00:00,4261.733333333334,21100498.666666668
2017-11-30 23:00:00,4323.633333333333,22882175.933333334
2017-12-01 00:00:00,4256.883333333333,23037944.866666667
2017-12-01 01:00:00,4184.1,22823717.733333334
2017-12-01 02:00:00,3892.5,22526454.466666665
2017-12-01 03:00:00,3165.133333333333,21963308.733333334
2017-12-01 04:00:00,2606.4,21568818.833333332
2017-12-01 05:00:00,2240.6833333333334,21239685.4
2017-12-01 06:00:00,2014.9,20871812.8
2017-12-01 07:00:00,1790.0833333333333,20398459.333333332
2017-12-01 08:00:00,1643.55,20123560.933333334
2017-12-01 09:00:00,1695.65,20012187.333333332
2017-12-01 10:00:00,1745.0666666666666,21647972.133333333
2017-12-01 11:00:00,2257.6,27137121.133333333
2017-12-01 12:00:00,3324.616666666667,29869525.4
2017-12-01 13:00:00,18037.783333333333,65217048.666666664
2017-12-01 14:00:00,18438.183333333334,65411981.46666667
2017-12-01 15:00:00,14576.966666666667,57388405.56666667
2017-12-01 16:00:00,6777.65,43270066.666666664
2017-12-01 17:00:00,8843.333333333334,43336509.53333333
2017-12-01 18:00:00,8295.333333333334,41805018.06666667
2017-12-01 19:00:00,8221.833333333334,41316090.46666667
2017-12-01 20:00:00,7549.45,39455976.333333336
2017-12-01 21:00:00,7031.683333333333,36857820.53333333
2017-12-01 22:00:00,6249.75,34596873.6
2017-12-01 23:00:00,5349.666666666667,32234200.266666666
2017-12-02 00:00:00,4661.35,30299072.266666666
2017-12-02 01:00:00,4452.2,29594024.0
2017-12-02 02:00:00,4222.7,28854015.466666665
2017-12-02 03:00:00,4122.05,28318869.666666668
2017-12-02 04:00:00,4063.3,27950935.133333333
2017-12-02 05:00:00,4013.766666666667,27671099.066666666
2017-12-02 06:00:00,3953.266666666667,27371259.4
2017-12-02 07:00:00,3887.0,26920436.0
2017-12-02 08:00:00,4015.8166666666666,26967426.333333332
2017-12-02 09:00:00,3794.766666666667,26526779.0
2017-12-02 10:00:00,4020.516666666667,27100339.333333332
2017-12-02 11:00:00,3992.6833333333334,26851513.0
2017-12-02 12:00:00,3946.6833333333334,26499519.933333334
2017-12-02 13:00:00,3934.7,26341941.333333332
2017-12-02 14:00:00,3984.383333333333,26254545.583333332
2017-12-02 15:00:00,4003.366666666667,26238227.283333335
2017-12-02 16:00:00,4048.3333333333335,26225358.8
2017-12-02 17:00:00,4039.25,26235719.666666668
2017-12-02 18:00:00,3954.983333333333,26016624.4
2017-12-02 19:00:00,3882.8166666666666,25832786.366666667
2017-12-02 20:00:00,3826.116666666667,25663685.533333335
2017-12-02 21:00:00,4236.316666666667,26040531.6
2017-12-02 22:00:00,3814.25,25606469.533333335
2017-12-02 23:00:00,3766.9666666666667,25698414.6
2017-12-03 00:00:00,3719.45,25521749.466666665
2017-12-03 01:00:00,3720.2,25251610.0
2017-12-03 02:00:00,3703.233333333333,24669073.066666666
2017-12-03 03:00:00,3824.766666666667,24256804.133333333
2017-12-03 04:00:00,3627.733333333333,23541382.133333333
2017-12-03 05:00:00,3514.8166666666666,23067302.0
2017-12-03 06:00:00,3465.15,22796240.6
2017-12-03 07:00:00,3417.8166666666666,22613488.533333335
2017-12-03 08:00:00,3393.5,22519047.733333334
2017-12-03 09:00:00,3374.0,22080550.066666666
2017-12-03 10:00:00,3281.233333333333,21441227.333333332
2017-12-03 11:00:00,3250.2,21157513.8
2017-12-03 12:00:00,3303.3333333333335,20747171.266666666
2017-12-03 13:00:00,3390.2166666666667,20466251.066666666
2017-12-03 14:00:00,6420.1,22163437.733333334
2017-12-03 15:00:00,6427.816666666667,21952759.866666667
2017-12-03 16:00:00,6429.733333333334,21653635.2
2017-12-03 17:00:00,6468.133333333333,21806400.0
2017-12-03 18:00:00,6549.716666666666,22092426.6
2017-12-03 19:00:00,6476.583333333333,21543486.2
2017-12-03 20:00:00,6420.983333333334,21325274.4
2017-12-03 21:00:00,6279.783333333334,21256248.666666668
2017-12-03 22:00:00,5792.233333333334,20795928.366666667
2017-12-03 23:00:00,5093.116666666667,20550078.4
2017-12-04 00:00:00,4905.633333333333,20424405.2
2017-12-04 01:00:00,4823.45,19847573.4
2017-12-04 02:00:00,4726.716666666666,19599751.466666665
2017-12-04 03:00:00,5312.966666666666,19440487.0
2017-12-04 04:00:00,5148.1,19092877.333333332
2017-12-04 05:00:00,4989.75,18540098.066666666
2017-12-04 06:00:00,4911.616666666667,18344635.266666666
2017-12-04 07:00:00,4849.9,18436658.066666666
2017-12-04 08:00:00,4790.183333333333,18295897.2
2017-12-04 09:00:00,4875.45,18751479.6
2017-12-04 10:00:00,4956.516666666666,19437403.933333334
2017-12-04 11:00:00,5654.433333333333,20291812.0
2017-12-04 12:00:00,5783.066666666667,20480469.3
2017-12-04 13:00:00,5695.766666666666,20200231.0
2017-12-04 14:00:00,5616.916666666667,20193306.516666666
2017-12-04 15:00:00,5604.333333333333,20588241.8
2017-12-04 16:00:00,6126.866666666667,26961088.666666668
2017-12-04 17:00:00,6016.116666666667,28103885.2
2017-12-04 18:00:00,5923.1,27066278.2
2017-12-04 19:00:00,5751.616666666667,26361318.4
2017-12-04 20:00:00,5597.716666666666,26108691.0
2017-12-04 21:00:00,5523.766666666666,25590779.333333332
2017-12-04 22:00:00,5461.083333333333,24016234.933333334
2017-12-04 23:00:00,5375.45,23321565.333333332
2017-12-05 00:00:00,5399.0,22962486.933333334
2017-12-05 01:00:00,5282.166666666667,21634435.466666665
2017-12-05 02:00:00,5125.366666666667,20826352.333333332
2017-12-05 03:00:00,4984.5,20493487.666666668
2017-12-05 04:00:00,4816.183333333333,20003184.4
2017-12-05 05:00:00,4637.516666666666,19663094.8
2017-12-05 06:00:00,4410.933333333333,19309227.533333335
2017-12-05 07:00:00,4142.216666666666,19075993.866666667
2017-12-05 08:00:00,3854.75,18825100.166666668
2017-12-05 09:00:00,3824.05,19689069.966666665
2017-12-05 10:00:00,3665.2166666666667,20341189.833333332
2017-12-05 11:00:00,3612.8333333333335,20690009.933333334
2017-12-05 12:00:00,3437.5833333333335,20660707.866666667
2017-12-05 13:00:00,3462.6,19034564.666666668
2017-12-05 14:00:00,3339.733333333333,18500750.2
2017-12-05 15:00:00,3204.6666666666665,17799462.4
2017-12-05 16:00:00,3676.366666666667,20698283.166666668
2017-12-05 17:00:00,3639.633333333333,23108759.966666665
2017-12-05 18:00:00,3664.016666666667,22531455.6
2017-12-05 19:00:00,3545.233333333333,20827436.666666668
2017-12-05 20:00:00,3608.85,20893499.416666668
2017-12-05 21:00:00,3040.016666666667,16895483.533333335
2017-12-05 22:00:00,3039.0833333333335,16704145.066666666
2017-12-05 23:00:00,3330.6666666666665,18127318.0
2017-12-06 00:00:00,3527.35,19310604.666666668
2017-12-06 01:00:00,3319.016666666667,18448139.4
2017-12-06 02:00:00,2979.05,16942275.666666668
2017-12-06 03:00:00,2786.85,16006616.066666666
2017-12-06 04:00:00,2733.6,15772539.2
2017-12-06 05:00:00,2712.8333333333335,15761515.733333332
2017-12-06 06:00:00,3009.9,19392464.0
2017-12-06 07:00:00,2957.766666666667,19406282.133333333
2017-12-06 08:00:00,2938.75,18091701.666666668
2017-12-06 09:00:00,3101.45,19148876.0
2017-12-06 10:00:00,2948.883333333333,18785985.4
2017-12-06 11:00:00,2751.266666666667,18543598.866666667
2017-12-06 12:00:00,3501.95,21169292.5
2017-12-06 13:00:00,4153.95,26191122.983333334
2017-12-06 14:00:00,4114.433333333333,25375378.05
2017-12-06 15:00:00,3604.0833333333335,21782768.9
2017-12-06 16:00:00,3329.733333333333,19541364.933333334
2017-12-06 17:00:00,3187.8166666666666,18996110.866666667
2017-12-06 18:00:00,3192.233333333333,21958907.466666665
2017-12-06 19:00:00,3052.8333333333335,17516856.066666666
2017-12-06 20:00:00,2920.3166666666666,17055759.0
2017-12-06 21:00:00,2754.7,17008158.533333335
2017-12-06 22:00:00,2567.4,16328129.4
2017-12-06 23:00:00,4048.3166666666666,20583664.4
2017-12-07 00:00:00,5172.183333333333,19627133.933333334
2017-12-07 01:00:00,4021.3166666666666,17584048.066666666
2017-12-07 02:00:00,3429.483333333333,15697728.466666667
2017-12-07 03:00:00,3364.983333333333,17723766.2
2017-12-07 04:00:00,3317.65,19580611.733333334
2017-12-07 05:00:00,3210.75,19000049.266666666
2017-12-07 06:00:00,3163.3,20816272.6
2017-12-07 07:00:00,3203.5666666666666,22414760.4
2017-12-07 08:00:00,3269.3166666666666,24920354.866666667
2017-12-07 09:00:00,3990.4166666666665,32147507.066666666
2017-12-07 10:00:00,4222.45,32931793.4
2017-12-07 11:00:00,4384.583333333333,30844202.8
2017-12-07 12:00:00,4874.1,30237991.2
2017-12-07 13:00:00,5151.05,31378562.266666666
2017-12-07 14:00:00,4923.25,28646382.266666666
2017-12-07 15:00:00,5093.033333333334,27559557.266666666
2017-12-07 16:00:00,4861.916666666667,28765682.8
2017-12-07 17:00:00,5705.75,37934855.7
2017-12-07 18:00:00,9920.133333333333,71736305.45
2017-12-07 19:00:00,9576.55,66689624.2
2017-12-07 20:00:00,9400.8,62628582.666666664
2017-12-07 21:00:00,9370.216666666667,60359421.0
2017-12-07 22:00:00,8762.883333333333,54428534.06666667
2017-12-07 23:00:00,8026.9,47964421.4
2017-12-08 00:00:00,7686.983333333334,46169649.333333336
2017-12-08 01:00:00,6986.983333333334,41087822.666666664
2017-12-08 02:00:00,5840.833333333333,33739368.0
2017-12-08 03:00:00,4646.95,25873434.4
2017-12-08 04:00:00,3572.7833333333333,17439307.466666665
2017-12-08 05:00:00,3105.4333333333334,14790988.8
2017-12-08 06:00:00,2759.25,12275204.866666667
2017-12-08 07:00:00,2617.85,10385109.466666667
2017-12-08 08:00:00,2587.3166666666666,9817653.066666666
2017-12-08 09:00:00,2921.5333333333333,9548394.133333333
2017-12-08 10:00:00,3008.65,8915731.6
2017-12-08 11:00:00,3080.0333333333333,16023502.9
2017-12-08 12:00:00,2999.15,16888476.75
2017-12-08 13:00:00,2819.95,12731699.8
2017-12-08 14:00:00,2602.95,7761048.566666666
2017-12-08 15:00:00,2561.5,20311125.283333335
2017-12-08 16:00:00,2274.2833333333333,8220267.466666667
2017-12-08 17:00:00,2253.883333333333,11193261.2
2017-12-08 18:00:00,2741.05,20172480.666666668
2017-12-08 19:00:00,4266.483333333334,26268110.2
2017-12-08 20:00:00,5975.133333333333,43243345.86666667
2017-12-08 21:00:00,6422.9,46516914.86666667
2017-12-08 22:00:00,6334.966666666666,45240904.983333334
2017-12-08 23:00:00,6299.616666666667,45210997.06666667
2017-12-09 00:00:00,6180.25,44098760.4
2017-12-09 01:00:00,5730.45,38968444.53333333
2017-12-09 02:00:00,4823.133333333333,31614704.666666668
2017-12-09 03:00:00,4128.9,26823777.466666665
2017-12-09 04:00:00,3518.25,21552835.466666665
2017-12-09 05:00:00,2785.866666666667,15395038.933333334
2017-12-09 06:00:00,2047.15,9983469.2
2017-12-09 07:00:00,1789.55,7010081.6
2017-12-09 08:00:00,1559.3833333333334,4690510.666666667
2017-12-09 09:00:00,1538.0666666666666,4456175.2
2017-12-09 10:00:00,1589.2166666666667,4808334.8
2017-12-09 11:00:00,1570.4,4785590.066666666
2017-12-09 12:00:00,1545.2333333333333,5158370.866666666
2017-12-09 13:00:00,1555.5333333333333,4793999.933333334
2017-12-09 14:00:00,1548.5333333333333,4865952.8
2017-12-09 15:00:00,1537.35,4779361.4
2017-12-09 16:00:00,1524.7333333333333,4244878.533333333
2017-12-09 17:00:00,1453.5333333333333,4019047.2
2017-12-09 18:00:00,1462.9333333333334,4025997.3333333335
2017-12-09 19:00:00,1453.5666666666666,3979829.533333333
2017-12-09 20:00:00,1447.1333333333334,3933761.066666667
2017-12-09 21:00:00,1478.1333333333334,4061651.7333333334
2017-12-09 22:00:00,1460.65,4009286.8
2017-12-09 23:00:00,1447.2,3994380.8
2017-12-10 00:00:00,1413.3333333333333,3981402.533333333
2017-12-10 01:00:00,1487.6666666666667,5648909.333333333
2017-12-10 02:00:00,1413.2833333333333,4342050.266666667
2017-12-10 03:00:00,1386.4666666666667,3864794.6666666665
2017-12-10 04:00:00,1383.3833333333334,4214962.8
2017-12-10 05:00:00,1342.7,3767184.2666666666
2017-12-10 06:00:00,1326.8833333333334,3553595.6
2017-12-10 07:00:00,1316.15,3355586.6666666665
2017-12-10 08:00:00,1314.25,3432356.0
2017-12-10 09:00:00,1327.4,3990848.4
2017-12-10 10:00:00,1258.8666666666666,3458295.6
2017-12-10 11:00:00,1178.95,3033325.8666666667
2017-12-10 12:00:00,1093.2,2782063.8666666667
2017-12-10 13:00:00,1028.75,2581858.1333333333
2017-12-10 14:00:00,968.15,2456561.8666666667
2017-12-10 15:00:00,947.8,2391219.466666667
2017-12-10 16:00:00,935.0166666666667,2360722.2666666666
2017-12-10 17:00:00,979.0166666666667,2842251.7333333334
2017-12-10 18:00:00,1051.5166666666667,3365820.0
2017-12-10 19:00:00,1034.2166666666667,3268977.3333333335
2017-12-10 20:00:00,1030.9,3298853.6
2017-12-10 21:00:00,1035.3666666666666,3615862.2666666666
2017-12-10 22:00:00,1079.4833333333333,4099719.6
2017-12-10 23:00:00,1168.45,14369461.866666667
2017-12-11 00:00:00,1059.65,5197499.333333333
2017-12-11 01:00:00,1077.7,4606456.8
2017-12-11 02:00:00,1079.95,4187331.6
2017-12-11 03:00:00,1001.4333333333333,3760398.1333333333
2017-12-11 04:00:00,988.05,3657988.1333333333
2017-12-11 05:00:00,972.9333333333333,3626227.7333333334
2017-12-11 06:00:00,958.3833333333333,3544635.7333333334
2017-12-11 07:00:00,953.6166666666667,3562632.6666666665
2017-12-11 08:00:00,962.5333333333333,4078199.066666667
2017-12-11 09:00:00,1117.95,4986334.533333333
2017-12-11 10:00:00,1486.7333333333333,5436684.366666666
2017-12-11 11:00:00,1484.3333333333333,6025644.466666667
2017-12-11 12:00:00,1635.7833333333333,6628072.266666667
2017-12-11 13:00:00,1733.0,7131633.5
2017-12-11 14:00:00,3997.55,7608140.533333333
2017-12-11 15:00:00,4062.483333333333,7974318.383333334
2017-12-11 16:00:00,4080.516666666667,8762010.5
2017-12-11 17:00:00,6418.783333333334,27706505.633333333
2017-12-11 18:00:00,9498.033333333333,52143252.93333333
2017-12-11 19:00:00,9098.366666666667,52210446.93333333
2017-12-11 20:00:00,8940.05,52092186.4
2017-12-11 21:00:00,10910.933333333332,51944805.46666667
2017-12-11 22:00:00,10938.616666666667,49041658.53333333
2017-12-11 23:00:00,10659.866666666667,46918094.53333333
2017-12-12 00:00:00,10405.366666666667,45159946.8
2017-12-12 01:00:00,9782.633333333333,39830596.266666666
2017-12-12 02:00:00,8306.4,28076645.866666667
2017-12-12 03:00:00,6580.2,14449750.533333333
2017-12-12 04:00:00,5461.766666666666,7037248.066666666
2017-12-12 05:00:00,4846.416666666667,5258877.0
2017-12-12 06:00:00,4294.733333333334,4772086.066666666
2017-12-12 07:00:00,3602.4333333333334,4417621.733333333
2017-12-12 08:00:00,3288.4166666666665,4223510.466666667
2017-12-12 09:00:00,2998.1,4005017.2
2017-12-12 10:00:00,3426.116666666667,9007650.266666668
2017-12-12 11:00:00,3382.516666666667,8764308.933333334
2017-12-12 12:00:00,2882.9333333333334,4965764.566666666
2017-12-12 13:00:00,2790.2166666666667,4500038.266666667
2017-12-12 14:00:00,2782.266666666667,4626676.4
2017-12-12 15:00:00,3052.8333333333335,5464086.816666666
2017-12-12 16:00:00,4264.316666666667,57077314.166666664
2017-12-12 17:00:00,9999.916666666666,424088523.6333333
2017-12-12 18:00:00,9505.316666666668,409644400.93333334
2017-12-12 19:00:00,8277.133333333333,353443214.53333336
2017-12-12 20:00:00,7276.716666666666,309793411.46666664
2017-12-12 21:00:00,5999.95,253610385.46666667
2017-12-12 22:00:00,5213.3,212646933.13333333
2017-12-12 23:00:00,4685.266666666666,186914418.8
2017-12-13 00:00:00,4008.383333333333,147412842.26666668
2017-12-13 01:00:00,3258.4,100962741.46666667
2017-12-13 02:00:00,2646.5333333333333,66294624.666666664
2017-12-13 03:00:00,2205.85,41007939.86666667
2017-12-13 04:00:00,2007.0666666666666,31378689.866666667
2017-12-13 05:00:00,1755.8666666666666,16779305.6
2017-12-13 06:00:00,1701.3,14049160.266666668
2017-12-13 07:00:00,1656.9833333333333,12008720.266666668
2017-12-13 08:00:00,1606.9833333333333,8534092.133333333
2017-12-13 09:00:00,1554.4833333333333,5962456.0
2017-12-13 10:00:00,1679.0333333333333,8858631.4
2017-12-13 11:00:00,1914.65,11284425.733333332
2017-12-13 12:00:00,4803.8,11977877.8
2017-12-13 13:00:00,5138.116666666667,11651058.133333333
2017-12-13 14:00:00,5019.1,11531363.166666666
2017-12-13 15:00:00,5112.55,12430921.866666667
2017-12-13 16:00:00,6735.833333333333,26164252.666666668
2017-12-13 17:00:00,7075.7,28129389.466666665
2017-12-13 18:00:00,6915.216666666666,29544165.333333332
2017-12-13 19:00:00,6233.45,24317685.066666666
2017-12-13 20:00:00,5933.933333333333,24690730.0
2017-12-13 21:00:00,5677.816666666667,26453396.666666668
2017-12-13 22:00:00,5480.116666666667,24206959.866666667
2017-12-13 23:00:00,5124.55,15966122.8
2017-12-14 00:00:00,4875.1,9350040.533333333
2017-12-14 01:00:00,4863.8,9728326.4
2017-12-14 02:00:00,4770.216666666666,8469039.066666666
2017-12-14 03:00:00,4741.05,8483359.866666667
2017-12-14 04:00:00,4469.733333333334,7345994.4
2017-12-14 05:00:00,4069.65,6872019.333333333
2017-12-14 06:00:00,3826.2,6568688.666666667
2017-12-14 07:00:00,3791.1,6528726.0
2017-12-14 08:00:00,3779.6833333333334,6486519.066666666
2017-12-14 09:00:00,3777.5,6611804.533333333
2017-12-14 10:00:00,3876.0666666666666,7188621.466666667
2017-12-14 11:00:00,3832.1666666666665,7728359.466666667
2017-12-14 12:00:00,3806.55,7360773.066666666
2017-12-14 13:00:00,3931.3333333333335,8376583.466666667
2017-12-14 14:00:00,3740.883333333333,7535118.4
2017-12-14 15:00:00,3704.116666666667,7935814.4
2017-12-14 16:00:00,3559.1833333333334,8534686.266666668
2017-12-14 17:00:00,3477.5333333333333,8577564.933333334
2017-12-14 18:00:00,3422.85,8577184.0
2017-12-14 19:00:00,3303.65,7497560.0
2017-12-14 20:00:00,3204.983333333333,7439364.933333334
2017-12-14 21:00:00,3152.5833333333335,7194422.666666667
2017-12-14 22:00:00,3096.4333333333334,7460901.333333333
2017-12-14 23:00:00,3040.1666666666665,7552287.6
2017-12-15 00:00:00,2946.9666666666667,7353470.266666667
2017-12-15 01:00:00,3465.1666666666665,8210519.066666666
2017-12-15 02:00:00,3406.5,8005397.066666666
2017-12-15 03:00:00,2776.6833333333334,6583764.666666667
2017-12-15 04:00:00,2555.2166666666667,6326581.733333333
2017-12-15 05:00:00,2440.733333333333,6170005.466666667
2017-12-15 06:00:00,2388.35,5888128.533333333
2017-12-15 07:00:00,2368.883333333333,5825476.666666667
2017-12-15 08:00:00,2342.516666666667,5837302.666666667
2017-12-15 09:00:00,2322.133333333333,5873702.133333334
2017-12-15 10:00:00,2308.516666666667,6890344.4
2017-12-15 11:00:00,2247.55,6976073.333333333
2017-12-15 12:00:00,2861.8166666666666,11884094.0
2017-12-15 13:00:00,6005.1,37015444.0
2017-12-15 14:00:00,6019.033333333334,38087566.4
2017-12-15 15:00:00,5878.2,37345448.266666666
2017-12-15 16:00:00,5755.066666666667,36532504.4
2017-12-15 17:00:00,5518.366666666667,35991232.266666666
2017-12-15 18:00:00,5088.1,36756248.666666664
2017-12-15 19:00:00,4515.616666666667,32612072.533333335
2017-12-15 20:00:00,4036.366666666667,29133204.0
2017-12-15 21:00:00,3379.3166666666666,22372684.133333333
2017-12-15 22:00:00,2636.1833333333334,16207464.533333333
2017-12-15 23:00:00,1802.9666666666667,9478732.8
2017-12-16 00:00:00,1543.3666666666666,7726622.266666667
2017-12-16 01:00:00,1552.1,8435935.2
2017-12-16 02:00:00,1495.55,6978121.333333333
2017-12-16 03:00:00,1458.3166666666666,6617904.266666667
2017-12-16 04:00:00,1465.65,6829007.733333333
2017-12-16 05:00:00,1443.2833333333333,6804677.066666666
2017-12-16 06:00:00,1383.75,6819264.266666667
2017-12-16 07:00:00,1223.5666666666666,5840257.333333333
2017-12-16 08:00:00,1222.9833333333333,5822271.2
2017-12-16 09:00:00,1161.7,4328130.933333334
2017-12-16 10:00:00,1058.6833333333334,4103457.2
2017-12-16 11:00:00,2118.5833333333335,15505810.066666666
2017-12-16 12:00:00,11822.383333333333,98600281.33333333
2017-12-16 13:00:00,17460.333333333332,143748160.93333334
2017-12-16 14:00:00,17522.033333333333,144704673.33333334
2017-12-16 15:00:00,17473.15,144165762.93333334
2017-12-16 16:00:00,16405.75,135373726.13333333
2017-12-16 17:00:00,15660.333333333334,129324317.06666666
2017-12-16 18:00:00,14867.383333333333,122985572.53333333
2017-12-16 19:00:00,12321.716666666667,102657670.66666667
2017-12-16 20:00:00,9013.3,76160024.8
2017-12-16 21:00:00,6921.166666666667,59441500.0
2017-12-16 22:00:00,5152.65,45317225.86666667
2017-12-16 23:00:00,3312.516666666667,30640264.8
2017-12-17 00:00:00,1493.0166666666667,15909488.266666668
2017-12-17 01:00:00,1032.0,12214332.0
2017-12-17 02:00:00,1023.1,12180881.933333334
2017-12-17 03:00:00,1017.45,12159763.2
2017-12-17 04:00:00,916.4166666666666,12046918.4
2017-12-17 05:00:00,857.75,11606862.933333334
2017-12-17 06:00:00,858.55,11601990.4
2017-12-17 07:00:00,858.0833333333334,11623094.933333334
2017-12-17 08:00:00,859.3166666666667,11686437.6
2017-12-17 09:00:00,859.4,11643932.0
2017-12-17 10:00:00,860.7833333333333,11653831.2
2017-12-17 11:00:00,853.4,11602470.133333333
2017-12-17 12:00:00,876.3333333333334,11985631.733333332
2017-12-17 13:00:00,2632.8,14078384.333333334
2017-12-17 14:00:00,3645.2166666666667,13934032.4
2017-12-17 15:00:00,3534.2166666666667,13324625.6
2017-12-17 16:00:00,3520.616666666667,13200653.6
2017-12-17 17:00:00,3752.4666666666667,13457655.2
2017-12-17 18:00:00,3599.6,13234857.6
2017-12-17 19:00:00,3299.9333333333334,12938660.8
2017-12-17 20:00:00,2938.7166666666667,12873925.466666667
2017-12-17 21:00:00,2253.133333333333,12242636.933333334
2017-12-17 22:00:00,1921.6,12093190.933333334
2017-12-17 23:00:00,1565.8166666666666,11826173.666666666
2017-12-18 00:00:00,1258.8333333333333,11585004.266666668
2017-12-18 01:00:00,1017.4,11304084.333333334
2017-12-18 02:00:00,899.8,11223910.733333332
2017-12-18 03:00:00,852.3333333333334,11122193.666666666
2017-12-18 04:00:00,838.8,11086068.266666668
2017-12-18 05:00:00,838.0166666666667,11067556.266666668
2017-12-18 06:00:00,838.8166666666667,11039190.666666666
2017-12-18 07:00:00,861.7166666666667,11016100.266666668
2017-12-18 08:00:00,922.5666666666667,11277153.066666666
2017-12-18 09:00:00,958.3833333333333,11680169.6
2017-12-18 10:00:00,1018.8,12124480.266666668
2017-12-18 11:00:00,1020.8166666666667,11673769.6
2017-12-18 12:00:00,1070.6666666666667,11898365.333333334
2017-12-18 13:00:00,1053.6666666666667,11685411.2
2017-12-18 14:00:00,1073.35,11922624.666666666
2017-12-18 15:00:00,4988.0,15634930.166666666
2017-12-18 16:00:00,11433.983333333334,20517877.75
2017-12-18 17:00:00,11886.666666666666,22550552.116666667
2017-12-18 18:00:00,14202.516666666666,29858548.85
2017-12-18 19:00:00,12750.983333333334,25428270.916666668
2017-12-18 20:00:00,11583.1,21542299.15
2017-12-18 21:00:00,11399.7,19980514.633333333
2017-12-18 22:00:00,10556.266666666666,18454923.933333334
2017-12-18 23:00:00,8964.216666666667,17960895.866666667
2017-12-19 00:00:00,7203.466666666666,15666766.733333332
2017-12-19 01:00:00,5687.966666666666,14331861.933333334
2017-12-19 02:00:00,4607.466666666666,13268169.666666666
2017-12-19 03:00:00,3643.0,12440097.733333332
2017-12-19 04:00:00,3216.0833333333335,12059373.0
2017-12-19 05:00:00,3086.85,11994428.733333332
2017-12-19 06:00:00,2980.4,11913969.733333332
2017-12-19 07:00:00,2906.35,11853211.866666667
2017-12-19 08:00:00,2926.45,12046430.8
2017-12-19 09:00:00,2901.883333333333,12276489.2
2017-12-19 10:00:00,2826.25,12338892.4
2017-12-19 11:00:00,2790.2833333333333,13515910.666666666
2017-12-19 12:00:00,2587.45,12747620.733333332
2017-12-19 13:00:00,2563.6666666666665,12760782.666666666
2017-12-19 14:00:00,2890.5666666666666,22275676.266666666
2017-12-19 15:00:00,3039.3333333333335,27278756.266666666
2017-12-19 16:00:00,2925.133333333333,24445976.133333333
2017-12-19 17:00:00,2688.7,19253933.733333334
2017-12-19 18:00:00,2405.4333333333334,12425187.733333332
2017-12-19 19:00:00,2336.0,12340429.733333332
2017-12-19 20:00:00,2286.9666666666667,12607151.2
2017-12-19 21:00:00,2202.366666666667,13114481.6
2017-12-19 22:00:00,1994.2333333333333,12567334.4
2017-12-19 23:00:00,1891.1,14240962.533333333
2017-12-20 00:00:00,1770.85,15021620.533333333
2017-12-20 01:00:00,1529.3833333333334,14182402.0
2017-12-20 02:00:00,1383.1833333333334,13956454.4
2017-12-20 03:00:00,1278.75,13759133.066666666
2017-12-20 04:00:00,1189.0333333333333,13519755.866666667
2017-12-20 05:00:00,1127.7666666666667,13379648.266666668
2017-12-20 06:00:00,1095.6833333333334,13395306.0
2017-12-20 07:00:00,1069.6166666666666,13400202.0
2017-12-20 08:00:00,1059.3666666666666,13458781.2
2017-12-20 09:00:00,1116.15,13917976.266666668
2017-12-20 10:00:00,1386.0833333333333,16073504.066666666
2017-12-20 11:00:00,1475.3333333333333,16246343.333333334
2017-12-20 12:00:00,1339.25,15193055.466666667
2017-12-20 13:00:00,1321.35,15126774.666666666
2017-12-20 14:00:00,6009.55,315270221.73333335
2017-12-20 15:00:00,8174.3,424626823.6
2017-12-20 16:00:00,6874.55,337481146.6
2017-12-20 17:00:00,5993.383333333333,300094750.23333335
2017-12-20 18:00:00,5590.016666666666,271834924.4
2017-12-20 19:00:00,5568.116666666667,257342394.0
2017-12-20 20:00:00,7215.433333333333,252585518.33333334
2017-12-20 21:00:00,6906.833333333333,226187578.06666666
2017-12-20 22:00:00,6306.633333333333,183342637.0
2017-12-20 23:00:00,5949.433333333333,159921602.2
2017-12-21 00:00:00,5596.55,140301729.4
2017-12-21 01:00:00,5211.116666666667,121003899.8
2017-12-21 02:00:00,4767.616666666667,94966606.13333334
2017-12-21 03:00:00,4339.283333333334,71161471.13333334
2017-12-21 04:00:00,3990.366666666667,51572982.666666664
2017-12-21 05:00:00,3577.383333333333,28163484.8
2017-12-21 06:00:00,3322.0833333333335,16921824.666666668
2017-12-21 07:00:00,3293.7,16422539.733333332
2017-12-21 08:00:00,3264.75,16522530.4
2017-12-21 09:00:00,3110.983333333333,16556471.733333332
2017-12-21 10:00:00,3003.5333333333333,17101836.066666666
2017-12-21 11:00:00,2806.5666666666666,16439347.866666667
2017-12-21 12:00:00,2954.7833333333333,18325397.066666666
2017-12-21 13:00:00,2832.8333333333335,16299912.4
2017-12-21 14:00:00,2784.7833333333333,15927489.466666667
2017-12-21 15:00:00,2818.1666666666665,16383425.9
2017-12-21 16:00:00,3825.266666666667,17327091.533333335
2017-12-21 17:00:00,4350.55,17494539.833333332
2017-12-21 18:00:00,4183.85,17851916.166666668
2017-12-21 19:00:00,3912.1833333333334,17591877.733333334
2017-12-21 20:00:00,3660.8333333333335,16520848.8
2017-12-21 21:00:00,3384.0333333333333,16215666.266666668
2017-12-21 22:00:00,2992.866666666667,15926885.533333333
2017-12-21 23:00:00,2435.05,15562988.6
2017-12-22 00:00:00,2156.4666666666667,15501670.4
2017-12-22 01:00:00,1952.7666666666667,15313872.733333332
2017-12-22 02:00:00,1728.1,14958480.666666666
2017-12-22 03:00:00,1611.85,14849217.066666666
2017-12-22 04:00:00,1522.5,14792767.866666667
2017-12-22 05:00:00,1476.8166666666666,14770789.6
2017-12-22 06:00:00,1441.2333333333333,14756852.933333334
2017-12-22 07:00:00,1400.2833333333333,14733361.266666668
2017-12-22 08:00:00,1373.8333333333333,14782567.633333333
2017-12-22 09:00:00,1343.7666666666667,14827590.366666667
2017-12-22 10:00:00,1262.9166666666667,14689465.066666666
2017-12-22 11:00:00,1289.4833333333333,15772475.866666667
2017-12-22 12:00:00,1393.6333333333334,16079182.133333333
2017-12-22 13:00:00,1563.2166666666667,16501978.133333333
2017-12-22 14:00:00,2058.766666666667,17359747.133333333
2017-12-22 15:00:00,4371.433333333333,18527514.866666667
2017-12-22 16:00:00,6649.466666666666,34263025.21666667
2017-12-22 17:00:00,18557.366666666665,116768574.86666666
2017-12-22 18:00:00,20446.283333333333,118677621.2
2017-12-22 19:00:00,17817.85,96801483.48333333
2017-12-22 20:00:00,13847.916666666666,64910510.86666667
2017-12-22 21:00:00,12188.45,48233308.43333333
2017-12-22 22:00:00,9862.383333333333,31215112.966666665
2017-12-22 23:00:00,9028.6,25419373.733333334
2017-12-23 00:00:00,9384.783333333333,22126526.0
2017-12-23 01:00:00,9141.9,20420270.533333335
2017-12-23 02:00:00,8432.016666666666,19127977.8
2017-12-23 03:00:00,8198.85,18416526.4
2017-12-23 04:00:00,8050.066666666667,17851600.2
2017-12-23 05:00:00,7916.1,17569436.6
2017-12-23 06:00:00,7745.3,17483667.533333335
2017-12-23 07:00:00,7530.966666666666,17285441.866666667
2017-12-23 08:00:00,7410.05,17191306.216666665
2017-12-23 09:00:00,9100.733333333334,18168416.666666668
2017-12-23 10:00:00,13328.966666666667,21006277.066666666
2017-12-23 11:00:00,13824.333333333334,21293691.266666666
2017-12-23 12:00:00,13752.583333333334,20995087.133333333
2017-12-23 13:00:00,13681.75,20675151.466666665
2017-12-23 14:00:00,13504.466666666667,20393099.466666665
2017-12-23 15:00:00,13825.916666666666,20157135.466666665
2017-12-23 16:00:00,14535.083333333334,20884857.066666666
2017-12-23 17:00:00,14431.266666666666,20582745.633333333
2017-12-23 18:00:00,14342.25,20365812.2
2017-12-23 19:00:00,14211.866666666667,20236353.366666667
2017-12-23 20:00:00,14069.033333333333,17984664.2
2017-12-23 21:00:00,14005.616666666667,17494478.633333333
2017-12-23 22:00:00,13812.05,14740180.866666667
2017-12-23 23:00:00,13511.416666666666,11454391.466666667
2017-12-24 00:00:00,13202.516666666666,11034358.333333334
2017-12-24 01:00:00,13021.566666666668,11205304.0
2017-12-24 02:00:00,12891.316666666668,11399972.333333334
2017-12-24 03:00:00,12609.983333333334,11229858.966666667
2017-12-24 04:00:00,12350.233333333334,11305592.6
2017-12-24 05:00:00,11876.333333333334,10252112.333333334
2017-12-24 06:00:00,11547.65,9845078.066666666
2017-12-24 07:00:00,11923.966666666667,12527456.7
2017-12-24 08:00:00,11737.616666666667,12702759.133333333
2017-12-24 09:00:00,10686.8,9732874.533333333
2017-12-24 10:00:00,10261.666666666666,9242290.0
2017-12-24 11:00:00,9834.183333333332,9038360.933333334
2017-12-24 12:00:00,9487.2,8816784.8
2017-12-24 13:00:00,9231.25,8709661.533333333
2017-12-24 14:00:00,8976.616666666667,8725177.6
2017-12-24 15:00:00,8904.516666666666,8598371.266666668
2017-12-24 16:00:00,8622.666666666666,8389825.533333333
2017-12-24 17:00:00,8414.85,8228579.133333334
2017-12-24 18:00:00,8209.833333333334,8062539.8
2017-12-24 19:00:00,8029.8,8122148.6
2017-12-24 20:00:00,7820.9,7983305.266666667
2017-12-24 21:00:00,7627.1,7865128.933333334
2017-12-24 22:00:00,7422.85,7731317.866666666
2017-12-24 23:00:00,7189.95,7552511.6
2017-12-25 00:00:00,7005.066666666667,7573252.933333334
2017-12-25 01:00:00,6819.15,7428681.8
2017-12-25 02:00:00,6629.266666666666,7278796.066666666
2017-12-25 03:00:00,6443.083333333333,7072958.866666666
2017-12-25 04:00:00,6271.783333333334,6889856.2
2017-12-25 05:00:00,6112.183333333333,6731276.133333334
2017-12-25 06:00:00,5919.1,6601673.4
2017-12-25 07:00:00,5745.566666666667,6455703.0
2017-12-25 08:00:00,5579.966666666666,6349709.066666666
2017-12-25 09:00:00,5436.6,6284781.2
2017-12-25 10:00:00,5291.85,6216526.2
2017-12-25 11:00:00,5873.383333333333,7707870.933333334
2017-12-25 12:00:00,6602.116666666667,9457699.6
2017-12-25 13:00:00,6072.083333333333,8609227.733333332
2017-12-25 14:00:00,6345.483333333334,7813269.466666667
2017-12-25 15:00:00,5608.15,6406660.8
2017-12-25 16:00:00,5886.45,6825420.8
2017-12-25 17:00:00,6041.1,5954409.266666667
2017-12-25 18:00:00,5783.65,5728978.4
2017-12-25 19:00:00,5599.883333333333,5549043.866666666
2017-12-25 20:00:00,5353.5,5360396.133333334
2017-12-25 21:00:00,6666.35,8084493.466666667
2017-12-25 22:00:00,10382.833333333334,15672771.733333332
2017-12-25 23:00:00,12963.016666666666,21226318.2
2017-12-26 00:00:00,37090.816666666666,71323582.66666667
2017-12-26 01:00:00,29306.416666666668,55630022.53333333
2017-12-26 02:00:00,17208.083333333332,30953275.2
2017-12-26 03:00:00,8760.216666666667,13929608.533333333
2017-12-26 04:00:00,4916.433333333333,6579599.133333334
2017-12-26 05:00:00,3907.7166666666667,4857052.533333333
2017-12-26 06:00:00,3749.5666666666666,4695779.6
2017-12-26 07:00:00,3636.5,4607541.533333333
2017-12-26 08:00:00,3576.0,4586132.8
2017-12-26 09:00:00,3505.6666666666665,4580012.533333333
2017-12-26 10:00:00,3425.3166666666666,4646807.066666666
2017-12-26 11:00:00,3696.5333333333333,8945085.133333333
2017-12-26 12:00:00,6072.3,14037036.866666667
2017-12-26 13:00:00,6075.516666666666,14129688.8
2017-12-26 14:00:00,5845.45,14749277.0
2017-12-26 15:00:00,5145.2,14431908.333333334
2017-12-26 16:00:00,3864.116666666667,11137765.6
2017-12-26 17:00:00,4144.266666666666,13128965.333333334
2017-12-26 18:00:00,3180.7166666666667,10454389.4
2017-12-26 19:00:00,2480.95,9456210.933333334
2017-12-26 20:00:00,2032.4666666666667,9043198.133333333
2017-12-26 21:00:00,1781.1666666666667,9772552.6
2017-12-26 22:00:00,1667.4166666666667,9564151.533333333
2017-12-26 23:00:00,1635.6333333333334,9561246.666666666
2017-12-27 00:00:00,1601.7,9548516.733333332
2017-12-27 01:00:00,1460.7166666666667,9350531.266666668
2017-12-27 02:00:00,1351.7166666666667,9259612.266666668
2017-12-27 03:00:00,1316.2166666666667,9254419.0
2017-12-27 04:00:00,1153.1333333333334,9072559.066666666
2017-12-27 05:00:00,1120.4,9025735.866666667
2017-12-27 06:00:00,1071.5,8922902.266666668
2017-12-27 07:00:00,997.3833333333333,8845995.066666666
2017-12-27 08:00:00,898.2333333333333,8749338.6
2017-12-27 09:00:00,874.55,8597642.766666668
2017-12-27 10:00:00,965.4333333333333,8843138.916666666
2017-12-27 11:00:00,1103.8166666666666,10006963.266666668
2017-12-27 12:00:00,16026.65,161220055.46666667
2017-12-27 13:00:00,23990.0,241316441.6
2017-12-27 14:00:00,20201.966666666667,203239631.8
2017-12-27 15:00:00,15961.233333333334,156204723.25
2017-12-27 16:00:00,12299.516666666666,121329328.13333334
2017-12-27 17:00:00,9802.116666666667,95002877.86666666
2017-12-27 18:00:00,7163.316666666667,69979793.38333334
2017-12-27 19:00:00,5079.683333333333,52096984.46666667
2017-12-27 20:00:00,3910.266666666667,41824287.96666667
2017-12-27 21:00:00,3326.45,35508859.46666667
2017-12-27 22:00:00,2720.5333333333333,30592601.733333334
2017-12-27 23:00:00,2320.5333333333333,26105439.6
2017-12-28 00:00:00,1915.85,21492178.066666666
2017-12-28 01:00:00,1682.95,19026686.2
2017-12-28 02:00:00,1522.85,17533003.733333334
2017-12-28 03:00:00,1385.2833333333333,16172354.133333333
2017-12-28 04:00:00,1292.1333333333334,15270356.666666666
2017-12-28 05:00:00,1198.8,14509530.666666666
2017-12-28 06:00:00,1117.75,13708077.333333334
2017-12-28 07:00:00,1052.7833333333333,13051754.4
2017-12-28 08:00:00,1162.4666666666667,13510000.8
2017-12-28 09:00:00,1902.55,19165705.066666666
2017-12-28 10:00:00,12427.35,103733983.2
2017-12-28 11:00:00,13741.833333333334,123342773.6
2017-12-28 12:00:00,13115.233333333334,108458470.53333333
2017-12-28 13:00:00,12379.316666666668,102087404.56666666
2017-12-28 14:00:00,10227.366666666667,84602184.26666667
2017-12-28 15:00:00,4247.216666666666,39644096.53333333
2017-12-28 16:00:00,1926.6666666666667,18073643.466666665
2017-12-28 17:00:00,1836.7333333333333,15676985.066666666
2017-12-28 18:00:00,1847.2166666666667,15957237.866666667
2017-12-28 19:00:00,1642.35,15141299.733333332
2017-12-28 20:00:00,1537.5333333333333,14210595.033333333
2017-12-28 21:00:00,2081.8,14755718.166666666
2017-12-28 22:00:00,1757.9666666666667,13796340.0
2017-12-28 23:00:00,1824.75,14113777.866666667
2017-12-29 00:00:00,1602.1666666666667,13686048.8
2017-12-29 01:00:00,1380.8833333333334,12986508.666666666
2017-12-29 02:00:00,1351.6333333333334,12905718.666666666
2017-12-29 03:00:00,1312.4666666666667,12757206.666666666
2017-12-29 04:00:00,1299.7666666666667,12659420.266666668
2017-12-29 05:00:00,1283.25,12528626.6
2017-12-29 06:00:00,1255.75,12450849.6
2017-12-29 07:00:00,1227.9333333333334,12260093.6
2017-12-29 08:00:00,1235.1833333333334,12180841.066666666
2017-12-29 09:00:00,1343.6166666666666,12721243.133333333
2017-12-29 10:00:00,1748.0166666666667,16590223.2
2017-12-29 11:00:00,1930.3833333333334,15706401.733333332
2017-12-29 12:00:00,1830.7333333333333,14650481.066666666
2017-12-29 13:00:00,1529.9166666666667,13689837.0
2017-12-29 14:00:00,1590.5333333333333,16034468.533333333
2017-12-29 15:00:00,1747.2166666666667,14424879.466666667
2017-12-29 16:00:00,2031.9166666666667,15158126.8
2017-12-29 17:00:00,10108.916666666666,30221654.966666665
2017-12-29 18:00:00,12177.35,35514294.13333333
2017-12-29 19:00:00,12000.75,34564070.4
2017-12-29 20:00:00,11284.3,32713061.066666666
2017-12-29 21:00:00,6858.633333333333,23552809.066666666
2017-12-29 22:00:00,2828.0,15317902.4
2017-12-29 23:00:00,2741.65,15235356.4
2017-12-30 00:00:00,2530.5833333333335,14401169.6
2017-12-30 01:00:00,9913.933333333332,29495186.933333334
2017-12-30 02:00:00,22166.283333333333,54362559.46666667
2017-12-30 03:00:00,18283.316666666666,46237871.2
2017-12-30 04:00:00,17865.183333333334,45199974.8
2017-12-30 05:00:00,14809.316666666668,38866736.13333333
2017-12-30 06:00:00,10042.0,29157490.4
2017-12-30 07:00:00,6423.633333333333,21993657.866666667
2017-12-30 08:00:00,4265.75,17798403.733333334
2017-12-30 09:00:00,2818.8,14826097.6
2017-12-30 10:00:00,2112.85,13717690.666666666
2017-12-30 11:00:00,2002.0,15515450.933333334
2017-12-30 12:00:00,1877.0333333333333,15190458.6
2017-12-30 13:00:00,1757.3833333333334,14858156.933333334
2017-12-30 14:00:00,1706.1333333333334,14755208.0
2017-12-30 15:00:00,1831.9833333333333,15002893.466666667
2017-12-30 16:00:00,1939.25,15504301.733333332
2017-12-30 17:00:00,1889.6,15326927.066666666
2017-12-30 18:00:00,11643.516666666666,34782638.93333333
2017-12-30 19:00:00,40905.11666666667,93071403.73333333
2017-12-30 20:00:00,41135.46666666667,93657976.8
2017-12-30 21:00:00,40320.7,92098341.86666666
2017-12-30 22:00:00,35428.85,82390374.93333334
2017-12-30 23:00:00,13936.383333333333,39173190.93333333
2017-12-31 00:00:00,2417.016666666667,16027367.6
2017-12-31 01:00:00,1819.3,14779106.933333334
2017-12-31 02:00:00,1648.9833333333333,14348438.266666668
2017-12-31 03:00:00,1789.0833333333333,13853968.8
2017-12-31 04:00:00,1696.2333333333333,13673848.0
2017-12-31 05:00:00,1689.5333333333333,13660723.2
2017-12-31 06:00:00,1666.2833333333333,13614809.333333334
2017-12-31 07:00:00,1636.3333333333333,13554001.6
2017-12-31 08:00:00,1595.0333333333333,13392525.333333334
2017-12-31 09:00:00,1556.2333333333333,13239605.866666667
2017-12-31 10:00:00,1529.8,13155582.4
2017-12-31 11:00:00,1513.6,13123304.0
2017-12-31 12:00:00,1579.7,13269863.6
2017-12-31 13:00:00,1647.4666666666667,15354686.933333334
2017-12-31 14:00:00,1696.5666666666666,17328685.866666667
2017-12-31 15:00:00,1602.0166666666667,13536932.133333333
2017-12-31 16:00:00,1744.2666666666667,14257402.8
2017-12-31 17:00:00,1685.25,13484633.466666667
2017-12-31 18:00:00,1749.95,14187912.933333334
2017-12-31 19:00:00,1918.65,15168679.466666667
2017-12-31 20:00:00,1775.2166666666667,13831215.0
2017-12-31 21:00:00,1606.8666666666666,13389263.866666667
2017-12-31 22:00:00,1583.95,13155022.0
2017-12-31 23:00:00,1563.5,13120346.8


==> graphs/gnu-plot/hourly-usage-stats/data/usage_results_2018.csv <==
time,cores_requested,memory_requested
1/1/18 0:00,10.13333333,10376.53333
1/1/18 1:00,16.41666667,47634
1/1/18 2:00,35.8,36659.2
1/1/18 3:00,58.01666667,59460.26667
1/1/18 4:00,53.23333333,54510.93333
1/1/18 5:00,32.53333333,33314.13333
1/1/18 6:00,32.01666667,32836.26667
1/1/18 7:00,32,32768
1/1/18 8:00,32.65,33792
1/1/18 9:00,32.2,34571.2
1/1/18 10:00,50.73333333,105813.3333
1/1/18 11:00,123.05,409258.6667
1/1/18 12:00,183.4,1153706.667
1/1/18 13:00,272.5,1966080
1/1/18 14:00,525.15,3174824.533
1/1/18 15:00,686.4666667,3835618.267
1/1/18 16:00,668.3666667,3807180.8
1/1/18 17:00,563.7666667,3691540.8
1/1/18 18:00,549.9833333,3831216.533
1/1/18 19:00,481.8833333,3789815
1/1/18 20:00,519.3666667,6551334.4
1/1/18 21:00,670.0333333,7205575.467
1/1/18 22:00,805,7625888
1/1/18 23:00,694.2666667,6736433.067
1/2/18 0:00,445.1,6012970.667
1/2/18 1:00,384.95,5522508.8
1/2/18 2:00,314.2,4876450.133
1/2/18 3:00,288.3,4603776
1/2/18 4:00,281.3333333,4513800.533
1/2/18 5:00,271,4392832
1/2/18 6:00,271.55,4393446.4
1/2/18 7:00,271,4392832
1/2/18 8:00,269.55,4380080.133
1/2/18 9:00,477.0333333,5710637.333
1/2/18 10:00,685.7666667,6369455.817
1/2/18 11:00,1285.083333,10821165.07
1/2/18 12:00,3822.333333,16522048.67
1/2/18 13:00,3862.083333,16386313
1/2/18 14:00,4638.633333,20556826.07
1/2/18 15:00,3754.933333,15606225.93
1/2/18 16:00,3735.916667,15574802.53
1/2/18 17:00,4201.466667,15012930.53
1/2/18 18:00,5901.733333,18179713.07
1/2/18 19:00,4570.833333,14804405.33
1/2/18 20:00,3092.133333,10916262.93
1/2/18 21:00,3080.583333,11122068.13
1/2/18 22:00,3110,11637688.13
1/2/18 23:00,3085.4,11264801.6
1/3/18 0:00,3524.983333,11474623.47
1/3/18 1:00,3077.8,10984972.53
1/3/18 2:00,3038.966667,10974333.87
1/3/18 3:00,3023.916667,10829514.67
1/3/18 4:00,3007.166667,10668029.87
1/3/18 5:00,2990.866667,10572311.47
1/3/18 6:00,2866.183333,10445901.33
1/3/18 7:00,2873.816667,10509382.93
1/3/18 8:00,2893.85,10527401.07
1/3/18 9:00,2934.566667,10683775.47
1/3/18 10:00,2975.666667,10903422.67
1/3/18 11:00,3240.533333,11696739.2
1/3/18 12:00,10129.21667,67214138.73
1/3/18 13:00,15325.23333,109036874.7
1/3/18 14:00,14646.13333,105510011.4
1/3/18 15:00,13920.86667,100316530.4
1/3/18 16:00,11197.85,77885588.65
1/3/18 17:00,8023.816667,50581408.58
1/3/18 18:00,5357.033333,27863677.53
1/3/18 19:00,5245.6,25847694.53
1/3/18 20:00,4934.883333,23573968.13
1/3/18 21:00,8211.45,50272482.8
1/3/18 22:00,24085.95,176584294.7
1/3/18 23:00,25322.75,187047310.3
1/4/18 0:00,25193.13333,186682505.6
1/4/18 1:00,24346.96667,181133727.2
1/4/18 2:00,23609.58333,176087167
1/4/18 3:00,22497.7,167061493.1
1/4/18 4:00,18874.21667,137769534.4
1/4/18 5:00,11093.85,75554179.2
1/4/18 6:00,5723.55,34486866.13
1/4/18 7:00,3491.45,16795893.33
1/4/18 8:00,3352.35,15945914.53
1/4/18 9:00,3214.8,16692773.63
1/4/18 10:00,3071,15454590.27
1/4/18 11:00,2946.233333,15309473.13
1/4/18 12:00,2860.083333,15421652.13
1/4/18 13:00,2914.5,15806597.1
1/4/18 14:00,2917.866667,16996610.53
1/4/18 15:00,2956.083333,17170695.07
1/4/18 16:00,2718.966667,15992030.93
1/4/18 17:00,2723.783333,16207026.47
1/4/18 18:00,2267.333333,13801275.07
1/4/18 19:00,2034.983333,12889451.93
1/4/18 20:00,2221.283333,13452019.2
1/4/18 21:00,1949.533333,12144336.53
1/4/18 22:00,2176.65,12363877.6
1/4/18 23:00,2348.25,12456718.13
1/5/18 0:00,6100.666667,20070877.87
1/5/18 1:00,9232.466667,26522470.53
1/5/18 2:00,6977.416667,21957346.67
1/5/18 3:00,4038.866667,15996065.87
1/5/18 4:00,2385.1,12598814.4
1/5/18 5:00,1876.083333,11445570.67
1/5/18 6:00,1831.316667,11301868.27
1/5/18 7:00,1800.333333,11241305.33
1/5/18 8:00,1708.566667,11065231.87
1/5/18 9:00,1649.683333,11268548.13
1/5/18 10:00,1561.166667,11285072.73
1/5/18 11:00,2291.933333,12957552.53
1/5/18 12:00,2300.266667,12562036.8
1/5/18 13:00,1853.316667,11495213
1/5/18 14:00,2031.133333,12248257.77
1/5/18 15:00,2093.066667,13182055.93
1/5/18 16:00,1978.883333,12758581.35
1/5/18 17:00,1994.166667,12605659.03
1/5/18 18:00,1618.466667,11355005.47
1/5/18 19:00,2719.066667,17289012
1/5/18 20:00,1724.55,12653526.13
1/5/18 21:00,1584.183333,12222382.13
1/5/18 22:00,9062.366667,31974415.6
1/5/18 23:00,35707.55,82736195.47
1/6/18 0:00,32417.98333,78081941.4
1/6/18 1:00,16879.85,45537045.87
1/6/18 2:00,5342.116667,19287701.87
1/6/18 3:00,2703.616667,12918415.6
1/6/18 4:00,3263.766667,20318885.67
1/6/18 5:00,929.9333333,9174361.467
1/6/18 6:00,768.9666667,8349535.333
1/6/18 7:00,766.9,8327952.8
1/6/18 8:00,780.3333333,8458722.8
1/6/18 9:00,856.5,8449227.133
1/6/18 10:00,1621.116667,9917141.867
1/6/18 11:00,1653.533333,10076726.33
1/6/18 12:00,1465.4,10164892.03
1/6/18 13:00,1141.8,9645009.133
1/6/18 14:00,1066.216667,9519893.6
1/6/18 15:00,1035.75,9723170.933
1/6/18 16:00,883.5166667,10030573.2
1/6/18 17:00,804.5,9633429.067
1/6/18 18:00,828.75,9492655.067
1/6/18 19:00,913.4166667,9502492.6
1/6/18 20:00,901.3333333,10244976.8
1/6/18 21:00,863.5333333,10344320.53
1/6/18 22:00,809.5,10084879.47
1/6/18 23:00,775.3666667,9691506.467
1/7/18 0:00,759.4166667,9545970.133
1/7/18 1:00,745.2,9503371.733
1/7/18 2:00,773.5,9531373.733
1/7/18 3:00,825.6833333,9575264.533
1/7/18 4:00,817.3333333,9380909.333
1/7/18 5:00,786.6833333,9100169.067
1/7/18 6:00,710.85,8708354.667
1/7/18 7:00,727.4666667,8552399.467
1/7/18 8:00,1059.2,11101653.07
1/7/18 9:00,719.1666667,8310188.133
1/7/18 10:00,2388.083333,11699016.67
1/7/18 11:00,2524.783333,12434238.3
1/7/18 12:00,1012.9,8898325.267
1/7/18 13:00,1380.25,12559051.73
1/7/18 14:00,1105.05,9985183.733
1/7/18 15:00,1520.183333,12171524.93
1/7/18 16:00,1239.466667,10574859.73
1/7/18 17:00,1208.316667,10548205.6
1/7/18 18:00,1195.5,10558457.47
1/7/18 19:00,1118.016667,9500003.2
1/7/18 20:00,1109.05,9717304.617
1/7/18 21:00,1068.316667,10902337.45
1/7/18 22:00,1015.4,11589450.23
1/7/18 23:00,1019.266667,12598694.23
1/8/18 0:00,1143.566667,12397561.87
1/8/18 1:00,1418.233333,11970462.97
1/8/18 2:00,1372.366667,10967761.87
1/8/18 3:00,1342.666667,10080721.07
1/8/18 4:00,1316.866667,9408012.8
1/8/18 5:00,1313.3,9285866.667
1/8/18 6:00,1305.05,9093576.533
1/8/18 7:00,1296.916667,8867187.2
1/8/18 8:00,1295.133333,8819935.867
1/8/18 9:00,1301.316667,9035093.067
1/8/18 10:00,1368,10060031.2
1/8/18 11:00,1375.483333,9769213.733
1/8/18 12:00,1539.733333,10565682.93
1/8/18 13:00,11742.98333,32687519.2
1/8/18 14:00,24862.03333,58629890.8
1/8/18 15:00,20747.63333,50584889.07
1/8/18 16:00,11974.43333,44490607.07
1/8/18 17:00,6665.25,36386429.47
1/8/18 18:00,4442.916667,34133503.2
1/8/18 19:00,8476.316667,63584408.13
1/8/18 20:00,8133.616667,60237163.13
1/8/18 21:00,7941.216667,59728274.33
1/8/18 22:00,8252.6,58370669
1/8/18 23:00,7903.85,56017630.93
1/9/18 0:00,7309.316667,53437962.13
1/9/18 1:00,7055.216667,52774656.4
1/9/18 2:00,6557.666667,51155981.07
1/9/18 3:00,5227.633333,41380069.2
1/9/18 4:00,3014.05,23836110.93
1/9/18 5:00,1267.8,10079593.6
1/9/18 6:00,986.2666667,8209404.133
1/9/18 7:00,1187.083333,7972984.8
1/9/18 8:00,1373.933333,9932178.133
1/9/18 9:00,1911.883333,13345096.8
1/9/18 10:00,1978.35,14605910.13
1/9/18 11:00,1913.533333,13870937.13
1/9/18 12:00,1583.95,12300874.4
1/9/18 13:00,1504.266667,11073769.6
1/9/18 14:00,1997.966667,10879526
1/9/18 15:00,3947.416667,15381454.53
1/9/18 16:00,10186.41667,350905805.3
1/9/18 17:00,16712.38333,835412028.3
1/9/18 18:00,15408.48333,744607419.1
1/9/18 19:00,15243.76667,656414961.1
1/9/18 20:00,12810.01667,589829693.5
1/9/18 21:00,10201.26667,496806286.1
1/9/18 22:00,10213.36667,453860440.1
1/9/18 23:00,13555.26667,435954790.3
1/10/18 0:00,13053.06667,368918452.7
1/10/18 1:00,9076.716667,231881318.3
1/10/18 2:00,5188.866667,133153207.7
1/10/18 3:00,3225.383333,70882248.4
1/10/18 4:00,2473.166667,40772509.33
1/10/18 5:00,2164.35,25244384.8
1/10/18 6:00,1966.016667,18091315.2
1/10/18 7:00,1754.233333,12235188.53
1/10/18 8:00,2984.216667,11549404.33
1/10/18 9:00,4773.75,16108959.23
1/10/18 10:00,4771,18276048.8
1/10/18 11:00,3322.383333,13342430.93
1/10/18 12:00,3944.816667,14199439.9
1/10/18 13:00,4211.716667,14317461.23
1/10/18 14:00,3791.55,13528319.73
1/10/18 15:00,3138.616667,12251886.8
1/10/18 16:00,3664.666667,14952204.57
1/10/18 17:00,3875,16363320.8
1/10/18 18:00,3509.2,15670986.8
1/10/18 19:00,3530.3,16635691.07
1/10/18 20:00,3451.016667,17045518.53
1/10/18 21:00,3582.766667,19907495.73
1/10/18 22:00,3865.533333,21258490
1/10/18 23:00,4120.416667,23716786.4
1/11/18 0:00,3994.766667,22472697.07
1/11/18 1:00,3765.716667,22067890.13
1/11/18 2:00,3688.95,21516436
1/11/18 3:00,3608.35,20892195.73
1/11/18 4:00,3405.15,20217836.53
1/11/18 5:00,3255.916667,19689462.53
1/11/18 6:00,3146.033333,19224258
1/11/18 7:00,3050.3,18896391.87
1/11/18 8:00,3156.016667,20108466.13
1/11/18 9:00,3005.883333,19255066.4
1/11/18 10:00,3447.533333,19480842.13
1/11/18 11:00,3881.2,20957322.93
1/11/18 12:00,4272.816667,22942026.13
1/11/18 13:00,4203.816667,21629199.6
1/11/18 14:00,3816.85,20472914.67
1/11/18 15:00,3641.766667,21064201.77
1/11/18 16:00,3722.866667,20014558.93
1/11/18 17:00,3612.833333,20040318.13
1/11/18 18:00,3392.416667,19418034.4
1/11/18 19:00,3393.333333,19422558.4
1/11/18 20:00,3358.116667,19367931.2
1/11/18 21:00,3261.466667,18830938.4
1/11/18 22:00,3475.116667,20340195.2
1/11/18 23:00,3361.65,19651389.33
1/12/18 0:00,3170.566667,18292587.73
1/12/18 1:00,2976.283333,18210638.4
1/12/18 2:00,2930.8,18645603.2
1/12/18 3:00,2839.75,17491916.8
1/12/18 4:00,2782.016667,17208901.13
1/12/18 5:00,2675.783333,15988182.5
1/12/18 6:00,2631.766667,15450324.27
1/12/18 7:00,2587.983333,15067779.73
1/12/18 8:00,2539.916667,14504990.93
1/12/18 9:00,2712.75,14556774
1/12/18 10:00,2859.466667,15340537.77
1/12/18 11:00,2807.116667,14447262.1
1/12/18 12:00,2585.916667,13453311.63
1/12/18 13:00,2825.866667,12292995.8
1/12/18 14:00,2709.716667,12440919.2
1/12/18 15:00,2717.5,14224205.67
1/12/18 16:00,2395.016667,13692730.97
1/12/18 17:00,2348.566667,13294971.47
1/12/18 18:00,2184.166667,11834877.6
1/12/18 19:00,2032.533333,11390613.07
1/12/18 20:00,2816.6,15661827.73
1/12/18 21:00,3858.75,21216169.6
1/12/18 22:00,3876.833333,21936936.8
1/12/18 23:00,3894.75,23879520
1/13/18 0:00,3841.85,22819540.27
1/13/18 1:00,20071.93333,53870240.93
1/13/18 2:00,19753.56667,52841634.67
1/13/18 3:00,18689.46667,49978850.8
1/13/18 4:00,15544.46667,43677270.67
1/13/18 5:00,8820.466667,28051056.13
1/13/18 6:00,4350.583333,16516532.53
1/13/18 7:00,3144.333333,13404409.2
1/13/18 8:00,2112.666667,10964582.67
1/13/18 9:00,1774.116667,10267996.93
1/13/18 10:00,1553.333333,9658626.267
1/13/18 11:00,1821.966667,10810412.67
1/13/18 12:00,2874.016667,15476588.27
1/13/18 13:00,3608.816667,17737606.4
1/13/18 14:00,3636.55,17461854.4
1/13/18 15:00,3583.8,16038081.07
1/13/18 16:00,4112.416667,16634856
1/13/18 17:00,4896.016667,17282553.47
1/13/18 18:00,3765.35,12511533.07
1/13/18 19:00,3554.216667,13315509.33
1/13/18 20:00,3337.083333,12061752.53
1/13/18 21:00,3213.916667,12289469.27
1/13/18 22:00,3599.5,12762331.33
1/13/18 23:00,4129.75,12789811.47
1/14/18 0:00,4398.316667,14029076.67
1/14/18 1:00,4941.1,13030067.87
1/14/18 2:00,5640.216667,14206330.4
1/14/18 3:00,5327.15,13199421.87
1/14/18 4:00,5303.666667,13029011.87
1/14/18 5:00,5223.933333,12933171.47
1/14/18 6:00,4709.933333,12406766.93
1/14/18 7:00,4395.166667,12181344
1/14/18 8:00,4490.016667,12842918.4
1/14/18 9:00,5092.883333,13529359.07
1/14/18 10:00,5727.616667,14346923.27
1/14/18 11:00,5545.45,13608692.67
1/14/18 12:00,4596.1,13005567.07
1/14/18 13:00,3834.616667,12342102.53
1/14/18 14:00,3400.55,12999944.73
1/14/18 15:00,3001.15,12543019.33
1/14/18 16:00,2680.683333,12256679.2
1/14/18 17:00,2538.516667,13225166.67
1/14/18 18:00,2295.75,12292017.67
1/14/18 19:00,2104.15,11943928.8
1/14/18 20:00,1954.266667,11707251.53
1/14/18 21:00,1831.966667,11285524.13
1/14/18 22:00,3105.683333,18007375.3
1/14/18 23:00,2075.683333,12758005.33
1/15/18 0:00,1555.566667,9850509.267
1/15/18 1:00,1597.9,9933188.4
1/15/18 2:00,1610.233333,9968765.667
1/15/18 3:00,1545.9,9902277.333
1/15/18 4:00,1501.016667,9792339.733
1/15/18 5:00,1455.716667,9534356.267
1/15/18 6:00,1429.333333,9275443.067
1/15/18 7:00,1417.783333,9264627.467
1/15/18 8:00,1418.15,9297264.267
1/15/18 9:00,1456.133333,8419017.467
1/15/18 10:00,1435.266667,7457570.8
1/15/18 11:00,1588.566667,7906893.467
1/15/18 12:00,1690.283333,8383614.667
1/15/18 13:00,1656.45,8613302.2
1/15/18 14:00,1285.816667,7922803.867
1/15/18 15:00,1405.216667,8660252.7
1/15/18 16:00,1682.366667,10153959.53
1/15/18 17:00,2464.733333,13505001.47
1/15/18 18:00,2227.65,12859980.03
1/15/18 19:00,2126.966667,12459884.27
1/15/18 20:00,2104.7,11955696.8
1/15/18 21:00,2094.633333,11855878.13
1/15/18 22:00,2129.8,11734823.2
1/15/18 23:00,2108.1,10518454.67
1/16/18 0:00,2091.633333,10501354.93
1/16/18 1:00,1940.516667,9947141.067
1/16/18 2:00,1757,9135784.267
1/16/18 3:00,1640.116667,8673931.467
1/16/18 4:00,1496.933333,8227638.133
1/16/18 5:00,1335,7818772
1/16/18 6:00,1263.033333,7288664.8
1/16/18 7:00,1284.4,7028057.333
1/16/18 8:00,1324.383333,6980230.667
1/16/18 9:00,1410.316667,9000460.067
1/16/18 10:00,1660.783333,11850754.13
1/16/18 11:00,1590.816667,8191766.533
1/16/18 12:00,1553.883333,7317772.933
1/16/18 13:00,1257.633333,7737248.4
1/16/18 14:00,12413.61667,725919895.5
1/16/18 15:00,14122.5,823950629.2
1/16/18 16:00,12957.38333,733248865.5
1/16/18 17:00,11551.11667,638615773.1
1/16/18 18:00,10412.76667,566773091.7
1/16/18 19:00,9398.85,511351609.1
1/16/18 20:00,9055.266667,492559542.7
1/16/18 21:00,9044.533333,443567265.3
1/16/18 22:00,6863.033333,305921124.5
1/16/18 23:00,5335.716667,210321013.6
1/17/18 0:00,3897.05,164013226.8
1/17/18 1:00,3107.983333,128949873.4
1/17/18 2:00,2778.383333,97494764.13
1/17/18 3:00,2175.183333,58061865.47
1/17/18 4:00,1858.566667,38106715.6
1/17/18 5:00,1554.833333,19455467.6
1/17/18 6:00,1382.316667,9000904.933
1/17/18 7:00,1286.85,8104271.867
1/17/18 8:00,1117.7,7581030.933
1/17/18 9:00,1036.45,7346544.4
1/17/18 10:00,1057.7,7599278.033
1/17/18 11:00,1318.616667,8172969.133
1/17/18 12:00,1497.933333,9746684.867
1/17/18 13:00,1447.666667,9490689.667
1/17/18 14:00,1273.966667,8114129.567
1/17/18 15:00,5457.3,42779870.2
1/17/18 16:00,13217.61667,105105753.8
1/17/18 17:00,12749.35,101592062.5
1/17/18 18:00,10718.6,86656909.35
1/17/18 19:00,7640.183333,63791172.53
1/17/18 20:00,3865.433333,32669814.27
1/17/18 21:00,2088.916667,16148384.53
1/17/18 22:00,1778.916667,12260101.33
1/17/18 23:00,1560.216667,10420441.07
1/18/18 0:00,1284,7949877.533
1/18/18 1:00,1188.233333,6952012.133
1/18/18 2:00,1109.75,5879058.533
1/18/18 3:00,1077.516667,5510792.267
1/18/18 4:00,1057.716667,5346629.467
1/18/18 5:00,1042.066667,5213081.067
1/18/18 6:00,1003.866667,5053062.4
1/18/18 7:00,1031.516667,5395325.7
1/18/18 8:00,1001.233333,4967876.933
1/18/18 9:00,1098.566667,5169883.867
1/18/18 10:00,1656.533333,6031391.867
1/18/18 11:00,6597.366667,10182497.4
1/18/18 12:00,7100.733333,13156614.57
1/18/18 13:00,7014.116667,13170555.23
1/18/18 14:00,7244.55,14200591.5
1/18/18 15:00,7443.566667,13741889.2
1/18/18 16:00,7532.533333,13675012.5
1/18/18 17:00,7626.4,13759053.07
1/18/18 18:00,7312.133333,12151608.53
1/18/18 19:00,7203.916667,12483506.13
1/18/18 20:00,7146.466667,12945816.93
1/18/18 21:00,7128.416667,11722568.8
1/18/18 22:00,6971.133333,11106225.07
1/18/18 23:00,6874.433333,10327041.2
1/19/18 0:00,6808.766667,9918765.067
1/19/18 1:00,6792.15,9932612.4
1/19/18 2:00,6786.2,9803289.2
1/19/18 3:00,6780.4,9777439.6
1/19/18 4:00,6576.966667,10028695.07
1/19/18 5:00,6531.5,9652614
1/19/18 6:00,6665.816667,12144995.87
1/19/18 7:00,6568.8,10522706.8
1/19/18 8:00,6574.516667,10289690.27
1/19/18 9:00,6956.7,11418992.67
1/19/18 10:00,7097.966667,12225834.8
1/19/18 11:00,7209.85,13281307.2
1/19/18 12:00,7178.55,12299196.13
1/19/18 13:00,7857,21847553.47
1/19/18 14:00,8259.4,22824401.73
1/19/18 15:00,8435.533333,20312340.27
1/19/18 16:00,8514.5,20766706.27
1/19/18 17:00,7913.816667,15899142.27
1/19/18 18:00,7705.516667,14084584.53
1/19/18 19:00,7524.166667,12337423.6
1/19/18 20:00,7375.033333,11275426.8
1/19/18 21:00,7425,11855008.13
1/19/18 22:00,7457.166667,11653423.07
1/19/18 23:00,7601.55,12325581.07
1/20/18 0:00,7601.783333,12566178
1/20/18 1:00,7489.983333,12372757.07
1/20/18 2:00,7430.833333,13872671.87
1/20/18 3:00,7122.05,11818079.47
1/20/18 4:00,6963.566667,10709477.6
1/20/18 5:00,6940.233333,10305126.8
1/20/18 6:00,6966.366667,9109211.333
1/20/18 7:00,6943.183333,8985592
1/20/18 8:00,6989.383333,8850884.4
1/20/18 9:00,7101.85,8641589.867
1/20/18 10:00,7227.15,8793234.933
1/20/18 11:00,7263.966667,8840012.667
1/20/18 12:00,7142.533333,8906073.2
1/20/18 13:00,7064.95,8370838.667
1/20/18 14:00,6977.85,7682620.4
1/20/18 15:00,7471.2,8935837.867
1/20/18 16:00,7925.583333,11219126.4
1/20/18 17:00,7752.533333,11505301.6
1/20/18 18:00,7749.666667,11921552.63
1/20/18 19:00,8641.35,13216441.87
1/20/18 20:00,9513.216667,14870207.33
1/20/18 21:00,9292.983333,15536374
1/20/18 22:00,8817.616667,14984542.13
1/20/18 23:00,8328.9,13896393.73
1/21/18 0:00,8836.9,13743282.53
1/21/18 1:00,9677.466667,13237390.53
1/21/18 2:00,10334.05,13200986.53
1/21/18 3:00,10535.61667,13085789.87
1/21/18 4:00,10809.63333,13139590.67
1/21/18 5:00,10280.7,12581127.6
1/21/18 6:00,9062.9,11359641.07
1/21/18 7:00,7631.65,9897152.533
1/21/18 8:00,6739.55,9042154.667
1/21/18 9:00,6371.416667,8988111.467
1/21/18 10:00,6037.933333,8540527.6
1/21/18 11:00,5802.783333,8105198.133
1/21/18 12:00,5490.783333,7075159.867
1/21/18 13:00,5512.933333,7106808.267
1/21/18 14:00,5609.75,8197302.4
1/21/18 15:00,5712.166667,8986851.6
1/21/18 16:00,5672.966667,8938173.2
1/21/18 17:00,5867.783333,9594603
1/21/18 18:00,5662.083333,8809380.583
1/21/18 19:00,5647.183333,8506494.8
1/21/18 20:00,5552.066667,8080824.933
1/21/18 21:00,5575.583333,8164302
1/21/18 22:00,5516.183333,7959238.4
1/21/18 23:00,5458.983333,7593849.6
1/22/18 0:00,5386.116667,7108781.867
1/22/18 1:00,5407,6945465.6
1/22/18 2:00,5275.766667,6628509.733
1/22/18 3:00,5242.266667,6482018.267
1/22/18 4:00,5229.1,6391792
1/22/18 5:00,5219.433333,6327076.933
1/22/18 6:00,5194.016667,6238842.267
1/22/18 7:00,5184.216667,6330553.2
1/22/18 8:00,5170.666667,7060863.333
1/22/18 9:00,5563.033333,9784918
1/22/18 10:00,6228.966667,12185282.45
1/22/18 11:00,6607.283333,15384773.23
1/22/18 12:00,6788.816667,17132580.5
1/22/18 13:00,8001.2,18766206
1/22/18 14:00,9498.25,22549912.63
1/22/18 15:00,8304.183333,17686065.6
1/22/18 16:00,8641.666667,17866220.4
1/22/18 17:00,9341.133333,17105513.52
1/22/18 18:00,9914.616667,17394292.13
1/22/18 19:00,10094.51667,17241010.4
1/22/18 20:00,9705.4,16735018
1/22/18 21:00,9274.666667,16152430.93
1/22/18 22:00,9988.933333,17065279.07
1/22/18 23:00,11507.9,19581215.07
1/23/18 0:00,12329.01667,19198195.6
1/23/18 1:00,12998,19351121.6
1/23/18 2:00,13219.98333,19241148.93
1/23/18 3:00,12331.35,18503270.4
1/23/18 4:00,10564.68333,17357923.47
1/23/18 5:00,8642.883333,13982622.93
1/23/18 6:00,7452.25,12625673.6
1/23/18 7:00,6961.216667,12107204.27
1/23/18 8:00,6694.05,11905589.07
1/23/18 9:00,6419.55,11780105.53
1/23/18 10:00,6323.233333,13084203.47
1/23/18 11:00,6711.95,15150764.15
1/23/18 12:00,7518.95,19293345.28
1/23/18 13:00,7307.566667,16866578.93
1/23/18 14:00,10616.88333,142339042.1
1/23/18 15:00,21554.6,843082493.8
1/23/18 16:00,20839.61667,783220131.9
1/23/18 17:00,18611.48333,604778279.9
1/23/18 18:00,15985.83333,502283331.3
1/23/18 19:00,15110.71667,435463721.5
1/23/18 20:00,31160.93333,433586291.9
1/23/18 21:00,18666.61667,373550175.4
1/23/18 22:00,13765.35,327043329.9
1/23/18 23:00,11997.4,226522605.8
1/24/18 0:00,9668.483333,119152884.3
1/24/18 1:00,9097.083333,85016786
1/24/18 2:00,8624.266667,62559720.4
1/24/18 3:00,8310.75,51218848.27
1/24/18 4:00,7918.216667,30554804.93
1/24/18 5:00,7761.55,22484502.8
1/24/18 6:00,7704.833333,17786705.73
1/24/18 7:00,7574.216667,18109453.73
1/24/18 8:00,7081.366667,17560911.2
1/24/18 9:00,7777.416667,19877103.77
1/24/18 10:00,7948.733333,20275161.83
1/24/18 11:00,7953.766667,19543726.13
1/24/18 12:00,8008.583333,18716015.78
1/24/18 13:00,8822.883333,23453299.32
1/24/18 14:00,8173.6,18547714.2
1/24/18 15:00,8399.216667,21128393.38
1/24/18 16:00,8234.516667,20914157.13
1/24/18 17:00,12374.33333,29451568.42
1/24/18 18:00,14513.96667,34726254.6
1/24/18 19:00,9235.033333,22770717.87
1/24/18 20:00,8541.5,21339299.07
1/24/18 21:00,8093.366667,20250978.27
1/24/18 22:00,8158.55,20373632.87
1/24/18 23:00,8490.933333,17486443.1
1/25/18 0:00,8611.633333,16347893.33
1/25/18 1:00,8146.366667,15332282.28
1/25/18 2:00,7701.833333,15222432.8
1/25/18 3:00,7338.133333,15062068.73
1/25/18 4:00,7177.916667,15204306.13
1/25/18 5:00,6927.666667,14349397.2
1/25/18 6:00,6827.216667,14072205.73
1/25/18 7:00,6706.033333,13768413.6
1/25/18 8:00,7094.733333,14250594.8
1/25/18 9:00,7130.166667,14271870.93
1/25/18 10:00,7310.683333,22443041
1/25/18 11:00,6995.216667,17249886.2
1/25/18 12:00,7435.4,16782691
1/25/18 13:00,7973.633333,33649330.87
1/25/18 14:00,7244.466667,18611189.93
1/25/18 15:00,14098.7,36551144.87
1/25/18 16:00,19656.66667,50099035.2
1/25/18 17:00,10236.71667,24925440.17
1/25/18 18:00,6981.6,26595656.53
1/25/18 19:00,6322.716667,24200578.93
1/25/18 20:00,6257.966667,23913631.6
1/25/18 21:00,5931.733333,14468143.93
1/25/18 22:00,6418.866667,23883599.27
1/25/18 23:00,9223.066667,30121998.5
1/26/18 0:00,10181.3,22987327.83
1/26/18 1:00,6949.4,16345191.47
1/26/18 2:00,5271.2,13139857.33
1/26/18 3:00,5193.7,13207038.13
1/26/18 4:00,5044.216667,12985847.33
1/26/18 5:00,4961.983333,12907023.87
1/26/18 6:00,4903.516667,13045399.6
1/26/18 7:00,4849.216667,12803432
1/26/18 8:00,4856.633333,13137415.13
1/26/18 9:00,10130.2,45983461.13
1/26/18 10:00,9886,48718648.4
1/26/18 11:00,8553.633333,47873920.87
1/26/18 12:00,7126.483333,47837633.37
1/26/18 13:00,6358.9,46700699.8
1/26/18 14:00,6143.583333,46428926.93
1/26/18 15:00,5869.7,44813218.47
1/26/18 16:00,7017.816667,48340250
1/26/18 17:00,9091.2,52247140.8
1/26/18 18:00,7631.316667,44329422.8
1/26/18 19:00,7512.566667,43365896.47
1/26/18 20:00,9873.533333,50157136.57
1/26/18 21:00,12429.56667,49243807.33
1/26/18 22:00,12788.8,46960645.6
1/26/18 23:00,12268.01667,44949303.47
1/27/18 0:00,12047.7,43745932.53
1/27/18 1:00,11427.23333,42188087.2
1/27/18 2:00,10658.11667,40920823.4
1/27/18 3:00,9986.7,38648132.27
1/27/18 4:00,9584.2,37198916.33
1/27/18 5:00,9313.05,36769613.13
1/27/18 6:00,8931.183333,36434150.6
1/27/18 7:00,8479.15,36013877
1/27/18 8:00,8097.466667,35595133.6
1/27/18 9:00,9652.533333,36373306.13
1/27/18 10:00,15274.33333,39143125.43
1/27/18 11:00,16064.71667,40329792.4
1/27/18 12:00,15892.76667,39770140.48
1/27/18 13:00,15789.5,39815280.9
1/27/18 14:00,16084.1,41130974.4
1/27/18 15:00,16212.61667,41125576.27
1/27/18 16:00,15880.96667,41189119.07
1/27/18 17:00,15443.31667,39867739.8
1/27/18 18:00,15160.95,39821362.8
1/27/18 19:00,14714.05,38977564.6
1/27/18 20:00,14192.36667,39174995.97
1/27/18 21:00,13662.15,39068868
1/27/18 22:00,13282.06667,39488206.03
1/27/18 23:00,13106.06667,42014567.73
1/28/18 0:00,12890.88333,42925280.13
1/28/18 1:00,11971.35,40955790.6
1/28/18 2:00,11453.43333,40496638.8
1/28/18 3:00,11028.06667,40121130.67
1/28/18 4:00,10715.96667,39830159.27
1/28/18 5:00,10417.26667,39584513.27
1/28/18 6:00,10124.26667,39330269.27
1/28/18 7:00,9863.816667,39131152.2
1/28/18 8:00,9587.233333,38748851.8
1/28/18 9:00,9278.383333,37883684.7
1/28/18 10:00,9256.1,39118233.57
1/28/18 11:00,11171.95,47044633.6
1/28/18 12:00,8885.75,39222715.23
1/28/18 13:00,8511.316667,38991053.18
1/28/18 14:00,7933.116667,39025064.33
1/28/18 15:00,7666.1,38988455.07
1/28/18 16:00,7301.45,38443263.4
1/28/18 17:00,6851.133333,38844838.2
1/28/18 18:00,6437.683333,37728543
1/28/18 19:00,6424.35,38369308.67
1/28/18 20:00,6086.783333,37393192.2
1/28/18 21:00,5570.933333,37210416.4
1/28/18 22:00,5234.533333,38034403
1/28/18 23:00,4910.433333,36386414.53
1/29/18 0:00,4629.15,35555508
1/29/18 1:00,4392.716667,35036337.53
1/29/18 2:00,4473.833333,35826014.27
1/29/18 3:00,3956.45,34512010.87
1/29/18 4:00,3772.45,34134000.27
1/29/18 5:00,3571.1,33679993.6
1/29/18 6:00,3358.916667,33280149.53
1/29/18 7:00,3189.7,33046562.33
1/29/18 8:00,3019.216667,32805140.93
1/29/18 9:00,3516.416667,34401886.47
1/29/18 10:00,2984.233333,34302453.67
1/29/18 11:00,4687.683333,43623689.53
1/29/18 12:00,4812.05,47718101.4
1/29/18 13:00,4391.166667,45344412.27
1/29/18 14:00,3928.8,41608050.53
1/29/18 15:00,3988.816667,40269155.53
1/29/18 16:00,6300.4,53316211.8
1/29/18 17:00,5934.716667,52203221.8
1/29/18 18:00,5332.383333,50950991.2
1/29/18 19:00,5596.833333,56216702.27
1/29/18 20:00,5159.95,54277496.2
1/29/18 21:00,4983.1,50856875.27
1/29/18 22:00,4494.116667,47951423.2
1/29/18 23:00,4254.05,46375076.67
1/30/18 0:00,3674.483333,43129774.2
1/30/18 1:00,3106.45,39339266.13
1/30/18 2:00,2591.5,35510469.2
1/30/18 3:00,3192.116667,34105249.4
1/30/18 4:00,3897.816667,34070031.73
1/30/18 5:00,4987.45,35038123.47
1/30/18 6:00,4568.433333,34487132.27
1/30/18 7:00,4082.183333,35949089.33
1/30/18 8:00,3871.1,38804631.87
1/30/18 9:00,3349.85,39316145
1/30/18 10:00,2470.983333,35132078.07
1/30/18 11:00,3198.466667,37819073.67
1/30/18 12:00,8529.183333,51766585.83
1/30/18 13:00,7825.683333,46194715.2
1/30/18 14:00,3335.683333,37692261.27
1/30/18 15:00,4212.1,48330864.07
1/30/18 16:00,5352.483333,54357177.73
1/30/18 17:00,4588.916667,57865033.73
1/30/18 18:00,8919.283333,90680204.27
1/30/18 19:00,9335.25,92350418.18
1/30/18 20:00,8991,90283201.87
1/30/18 21:00,8433.883333,86435432.73
1/30/18 22:00,7831.75,82962746.8
1/30/18 23:00,7613.166667,81105024
1/31/18 0:00,6313.816667,73278324.4
1/31/18 1:00,5635.55,70278373.6
1/31/18 2:00,4346.266667,60015926.13
1/31/18 3:00,3368.7,53373884.53
1/31/18 4:00,3159.883333,51628822.2
1/31/18 5:00,3068.366667,50605240.33
1/31/18 6:00,2991.883333,49883024
1/31/18 7:00,3182.683333,50032024
1/31/18 8:00,2501.516667,45047701.87
1/31/18 9:00,2545.133333,43402915.07
1/31/18 10:00,4067.983333,45921141.53
1/31/18 11:00,5360.75,46409415.93
1/31/18 12:00,4353.183333,44801728.98
1/31/18 13:00,2747.916667,40384541.6
1/31/18 14:00,3077.183333,41354886.73
1/31/18 15:00,2362.5,42505710.15
1/31/18 16:00,2854.75,41782783.6
1/31/18 17:00,4351.766667,47032424.82
1/31/18 18:00,5996.85,56329232.4
1/31/18 19:00,6242.9,48205809.6
1/31/18 20:00,4951.233333,39831054.47
1/31/18 21:00,4370.833333,39163980.4
1/31/18 22:00,6196.583333,43094680.27
1/31/18 23:00,5028.2,40959794.33
2/1/18 0:00,2972.583333,36766298.53
2/1/18 1:00,2783.433333,37321796.53
2/1/18 2:00,2766.483333,37427181.2
2/1/18 3:00,2416.383333,35883133.2
2/1/18 4:00,2290.4,35607703.47
2/1/18 5:00,2218.1,36011086.93
2/1/18 6:00,1972.216667,34648514.13
2/1/18 7:00,1763.566667,34026097.07
2/1/18 8:00,1790.333333,33817297.6
2/1/18 9:00,1768.966667,33828361.07
2/1/18 10:00,2899.566667,38988436.8
2/1/18 11:00,3047.116667,37688300.13
2/1/18 12:00,2616.25,41632579.87
2/1/18 13:00,2606.7,45875294.13
2/1/18 14:00,2559.483333,47637918.27
2/1/18 15:00,2551.666667,50708212.67
2/1/18 16:00,2429.85,46602399.2
2/1/18 17:00,2305.95,41607060.4
2/1/18 18:00,2034.266667,36706631.33
2/1/18 19:00,1974.25,36752858.87
2/1/18 20:00,2044.216667,36031548.27
2/1/18 21:00,1883.566667,34130587.2
2/1/18 22:00,1866.866667,33925228.47
2/1/18 23:00,1783.266667,33972800.15
2/2/18 0:00,1823.5,33061793.42
2/2/18 1:00,1695.033333,30406095
2/2/18 2:00,1674.483333,29745993.07
2/2/18 3:00,1643.933333,29731883.8
2/2/18 4:00,1600.666667,29306493.6
2/2/18 5:00,1583.583333,29143693.33
2/2/18 6:00,1585.483333,29004786.13
2/2/18 7:00,1588.85,29016618.67
2/2/18 8:00,1653.616667,29681609.07
2/2/18 9:00,1752.95,29259102.4
2/2/18 10:00,1743.15,29307277.53
2/2/18 11:00,1654.983333,29824242.27
2/2/18 12:00,1764.833333,30001588.87
2/2/18 13:00,1797.183333,30855529.93
2/2/18 14:00,4205.916667,35751762.93
2/2/18 15:00,5628.083333,38252309.15
2/2/18 16:00,5371.266667,37595865.08
2/2/18 17:00,10986.68333,96676602.13
2/2/18 18:00,27195.9,233600714.2
2/2/18 19:00,40430.5,340378043.8
2/2/18 20:00,40962.86667,344308785.3
2/2/18 21:00,40522.13333,341173472.8
2/2/18 22:00,38558.2,325638245.1
2/2/18 23:00,38562.43333,305312646.1
2/3/18 0:00,35666.06667,281187931.5
2/3/18 1:00,31456.8,252487994.4
2/3/18 2:00,22559.73333,196858824.3
2/3/18 3:00,14835.08333,135932454.1
2/3/18 4:00,7237.866667,75530132
2/3/18 5:00,3238.283333,43276688.67
2/3/18 6:00,1825,31820244.4
2/3/18 7:00,1749.466667,30988393.33
2/3/18 8:00,1874.2,34429550
2/3/18 9:00,23859.15,257876841.3
2/3/18 10:00,22785.68333,246960221.4
2/3/18 11:00,18710.46667,205590663.2
2/3/18 12:00,14895.15,166966394.4
2/3/18 13:00,11556.88333,133106106.3
2/3/18 14:00,8928.966667,106851346.8
2/3/18 15:00,7153.466667,88543671.67
2/3/18 16:00,5858.333333,75287670.8
2/3/18 17:00,5023.866667,66361815.4
2/3/18 18:00,4578.5,60563935.33
2/3/18 19:00,4452.016667,63782847.87
2/3/18 20:00,3708.816667,59883239.13
2/3/18 21:00,3368.666667,57784011.53
2/3/18 22:00,3033.7,53377956.07
2/3/18 23:00,2789.6,44440346.8
2/4/18 0:00,2348.233333,40094977.6
2/4/18 1:00,2217.133333,39576947.4
2/4/18 2:00,2068.966667,38079172.53
2/4/18 3:00,1948.483333,36587430.93
2/4/18 4:00,1849.333333,35685301
2/4/18 5:00,1754.083333,34828803.8
2/4/18 6:00,1733.466667,34040040.33
2/4/18 7:00,1671.416667,32317884.2
2/4/18 8:00,1617.033333,32153802.47
2/4/18 9:00,1563.416667,31531965.73
2/4/18 10:00,1571.366667,31224669.67
2/4/18 11:00,1610.683333,30947405.07
2/4/18 12:00,1589.65,30676383.73
2/4/18 13:00,1568.166667,30388402.27
2/4/18 14:00,1708.033333,30567061.67
2/4/18 15:00,1950.466667,30637652.13
2/4/18 16:00,1898.133333,30565093.27
2/4/18 17:00,1799.1,31197338.2
2/4/18 18:00,1872.6,34169120.53
2/4/18 19:00,1859.533333,35049281.73
2/4/18 20:00,1669.6,32659201
2/4/18 21:00,1523.6,30105098.87
2/4/18 22:00,1448.566667,29682011.53
2/4/18 23:00,1436.316667,29524148.47
2/5/18 0:00,2940.15,32772229.73
2/5/18 1:00,3928.9,34925800.93
2/5/18 2:00,3794.566667,34496726.53
2/5/18 3:00,1970.016667,30118170.27
2/5/18 4:00,1511.383333,29336974.53
2/5/18 5:00,1461.216667,28904250.8
2/5/18 6:00,1467.933333,28952490.53
2/5/18 7:00,1468.683333,28893349.13
2/5/18 8:00,1913.15,29967344.8
2/5/18 9:00,3782.183333,33800826.4
2/5/18 10:00,3771.983333,33646446.93
2/5/18 11:00,2976.55,33645680.07
2/5/18 12:00,1516.083333,30239500.67
2/5/18 13:00,2015.1,30872497.73
2/5/18 14:00,3609.916667,33516297.12
2/5/18 15:00,1937.366667,32193182.8
2/5/18 16:00,2761.433333,34182731.85
2/5/18 17:00,4133.466667,105021260.5
2/5/18 18:00,5763.95,67217875.13
2/5/18 19:00,5170.583333,52988937.8
2/5/18 20:00,3141.5,45259353.57
2/5/18 21:00,1804.016667,36696001.02
2/5/18 22:00,1724.666667,35516563.87
2/5/18 23:00,1644.3,34237595.4
2/6/18 0:00,1610,33326108
2/6/18 1:00,1555.383333,32590458.27
2/6/18 2:00,1551.383333,32898885.33
2/6/18 3:00,1496.033333,30756315.2
2/6/18 4:00,1468.183333,29663112.53
2/6/18 5:00,1396.133333,29131627.2
2/6/18 6:00,1256.566667,28804804.8
2/6/18 7:00,1220.016667,28612632
2/6/18 8:00,1245.983333,28747481.87
2/6/18 9:00,1401.816667,29546116.8
2/6/18 10:00,3054.666667,80632143.73
2/6/18 11:00,6532.383333,189676536.1
2/6/18 12:00,4559.35,122725576.5
2/6/18 13:00,3499.65,89055376.4
2/6/18 14:00,2477.083333,57468253.73
2/6/18 15:00,3231.816667,41180975.6
2/6/18 16:00,3689.883333,39452276.65
2/6/18 17:00,15569.78333,70574957.57
2/6/18 18:00,11545.78333,66201088.67
2/6/18 19:00,5989.816667,55712449.6
2/6/18 20:00,7062.266667,56323503.6
2/6/18 21:00,7636.533333,46056487.47
2/6/18 22:00,7344.5,46135338.27
2/6/18 23:00,7096.6,46369374.93
2/7/18 0:00,6744.366667,45324102.4
2/7/18 1:00,6049.766667,43396361.87
2/7/18 2:00,5274.566667,42652898.4
2/7/18 3:00,4600.133333,41458639.73
2/7/18 4:00,4264.116667,39021640.27
2/7/18 5:00,4056.9,38622876.53
2/7/18 6:00,3872.033333,37769663.8
2/7/18 7:00,3707.25,37630712.27
2/7/18 8:00,3628.2,40536015.13
2/7/18 9:00,3822.483333,41848583.47
2/7/18 10:00,5654.433333,42347642.67
2/7/18 11:00,6358.25,42353276.8
2/7/18 12:00,6183.9,43137936
2/7/18 13:00,6097.55,42023440
2/7/18 14:00,6155.75,40146904.13
2/7/18 15:00,6231.583333,40205987.6
2/7/18 16:00,6477.866667,41963441.2
2/7/18 17:00,6370.316667,42484246.8
2/7/18 18:00,6169.733333,42028408.07
2/7/18 19:00,6145.483333,44700305.23
2/7/18 20:00,5980.166667,43773919.47
2/7/18 21:00,6250.733333,41690335.53
2/7/18 22:00,6287.333333,41011009.53
2/7/18 23:00,5788.316667,39594419.8
2/8/18 0:00,5983.783333,39906546.13
2/8/18 1:00,5912.916667,39077691
2/8/18 2:00,6117.5,44153944.4
2/8/18 3:00,6108.65,44743082.53
2/8/18 4:00,5985.566667,44552496.2
2/8/18 5:00,5656.333333,40753844.8
2/8/18 6:00,5465.966667,38843488.2
2/8/18 7:00,5250.566667,37987903.73
2/8/18 8:00,5628.466667,44284411.33
2/8/18 9:00,5808.7,45368700.13
2/8/18 10:00,6657.183333,52812124.87
2/8/18 11:00,5693.233333,48267362.53
2/8/18 12:00,5699.933333,45656654.2
2/8/18 13:00,5667.233333,44261021.33
2/8/18 14:00,5831.25,45952284.67
2/8/18 15:00,5253.183333,44044092.47
2/8/18 16:00,5093.633333,43465881.73
2/8/18 17:00,7544.083333,56180774.4
2/8/18 18:00,5247.633333,42751699.33
2/8/18 19:00,4997.016667,42088225.67
2/8/18 20:00,6068.85,44554799.87
2/8/18 21:00,6821.15,45736070.33
2/8/18 22:00,6907.15,45114167.53
2/8/18 23:00,6005.016667,42054387.8
2/9/18 0:00,6394.733333,42460640.2
2/9/18 1:00,6362.6,42466045.27
2/9/18 2:00,5418.366667,40730546.93
2/9/18 3:00,4678.9,39062021.8
2/9/18 4:00,4670.3,39397800.6
2/9/18 5:00,4573.283333,37308938.33
2/9/18 6:00,4794.066667,37264922.6
2/9/18 7:00,4726.016667,34454179.73
2/9/18 8:00,4777.066667,34403189.53
2/9/18 9:00,5068.033333,32920121.13
2/9/18 10:00,4863.866667,31862092.67
2/9/18 11:00,5759.983333,37021464.47
2/9/18 12:00,5694.516667,42485959.67
2/9/18 13:00,11688.71667,80181453.33
2/9/18 14:00,6381.566667,65935831.27
2/9/18 15:00,5891,61687426.33
2/9/18 16:00,6119.183333,68257518.53
2/9/18 17:00,5785.433333,67154726.2
2/9/18 18:00,5280.7,60401931.47
2/9/18 19:00,5297.783333,60858059.67
2/9/18 20:00,5286.833333,59547854
2/9/18 21:00,5309.583333,57369235.2
2/9/18 22:00,5449.633333,57383341.4
2/9/18 23:00,5344.8,56919285.33
2/10/18 0:00,5199.85,53659360.93
2/10/18 1:00,5064.7,52544569.07
2/10/18 2:00,4725.733333,51058352.53
2/10/18 3:00,4490.716667,49682913.2
2/10/18 4:00,4313.483333,48423472.07
2/10/18 5:00,4152.583333,47172081.6
2/10/18 6:00,3852.35,45334053.33
2/10/18 7:00,3571.75,42769226.07
2/10/18 8:00,3301.816667,38987068.47
2/10/18 9:00,2991.05,36099041.87
2/10/18 10:00,2952.1,35965864.27
2/10/18 11:00,2778.783333,31723463.93
2/10/18 12:00,2741.483333,29187046.67
2/10/18 13:00,2617.383333,27990500.8
2/10/18 14:00,2412.883333,25633694.53
2/10/18 15:00,2155.866667,21157431.2
2/10/18 16:00,2370.2,21398686.2
2/10/18 17:00,2405.933333,20600704.47
2/10/18 18:00,2269.966667,18919103.33
2/10/18 19:00,2473.066667,22509253.33
2/10/18 20:00,2504.016667,18845686.4
2/10/18 21:00,2359.366667,17051391.47
2/10/18 22:00,2234.666667,15865169.47
2/10/18 23:00,2137.416667,16128522.53
2/11/18 0:00,2204.5,14776169.53
2/11/18 1:00,2265.55,14788572.8
2/11/18 2:00,2065.566667,13594737.27
2/11/18 3:00,1909.566667,12893733.4
2/11/18 4:00,1708.683333,12117563.67
2/11/18 5:00,1621,11729557.93
2/11/18 6:00,1656.233333,11734703.93
2/11/18 7:00,1950.1,12353274
2/11/18 8:00,1947.55,12357844.07
2/11/18 9:00,1831.083333,12171273
2/11/18 10:00,1761.483333,11962452.6
2/11/18 11:00,1759.95,12091747.73
2/11/18 12:00,1826.683333,12713343.33
2/11/18 13:00,1740.166667,13072607
2/11/18 14:00,1453.25,11968037.87
2/11/18 15:00,1488.883333,12107974.4
2/11/18 16:00,1396.883333,7934036.667
2/11/18 17:00,1508.033333,9818937.6
2/11/18 18:00,1439.2,11355878.2
2/11/18 19:00,1337.75,8253433.733
2/11/18 20:00,1618.85,7719346.2
2/11/18 21:00,1883.416667,7849974.667
2/11/18 22:00,1946.133333,8250035.933
2/11/18 23:00,1965.1,10078208.4
2/12/18 0:00,1955.566667,10040307.67
2/12/18 1:00,2357.633333,11056711.47
2/12/18 2:00,1981.9,9628488.533
2/12/18 3:00,1507.283333,6563112.6
2/12/18 4:00,1425.233333,5772091.267
2/12/18 5:00,1375.033333,5496830.667
2/12/18 6:00,1334.833333,5482331.267
2/12/18 7:00,1301.683333,5335185
2/12/18 8:00,1261.633333,4526508.333
2/12/18 9:00,1716.333333,18300810.13
2/12/18 10:00,6510.033333,115266528.6
2/12/18 11:00,6463.95,102347559.9
2/12/18 12:00,5579.283333,83598676.8
2/12/18 13:00,4864.116667,68216643.35
2/12/18 14:00,4649.733333,55919488.37
2/12/18 15:00,4821.983333,48840938.67
2/12/18 16:00,4281.833333,44728378.53
2/12/18 17:00,4158.2,41827374.07
2/12/18 18:00,2818.766667,27491440.75
2/12/18 19:00,2646.266667,19736168.33
2/12/18 20:00,2288.933333,14185523.35
2/12/18 21:00,2679.583333,14327301.47
2/12/18 22:00,2870.166667,13339613.1
2/12/18 23:00,2469.95,9432507.867
2/13/18 0:00,5827.733333,9799858.533
2/13/18 1:00,2292.45,7300939.133
2/13/18 2:00,2044.433333,6359204.533
2/13/18 3:00,2059.933333,6587547.733
2/13/18 4:00,2299.35,7965242.467
2/13/18 5:00,2407.116667,8621003.2
2/13/18 6:00,2415.683333,8405354.267
2/13/18 7:00,2266.7,7960690.8
2/13/18 8:00,2394.333333,8944979.4
2/13/18 9:00,2390.633333,8661032.4
2/13/18 10:00,2388.3,8654224.267
2/13/18 11:00,2639.783333,9551611.333
2/13/18 12:00,5022.75,20316817.13
2/13/18 13:00,3377.95,16127553.07
2/13/18 14:00,2721.616667,15213366.53
2/13/18 15:00,4282.95,20859776.53
2/13/18 16:00,6026.616667,23538435.47
2/13/18 17:00,9228.466667,49247223.47
2/13/18 18:00,6999.583333,35553623.33
2/13/18 19:00,4802.433333,20839336.43
2/13/18 20:00,8135.466667,26811439.6
2/13/18 21:00,18036.01667,46001520.27
2/13/18 22:00,7692.616667,23040162.93
2/13/18 23:00,4588.416667,16609954.67
2/14/18 0:00,4508.533333,16511461.33
2/14/18 1:00,4745.95,17623578.4
2/14/18 2:00,4916.516667,19622778.13
2/14/18 3:00,4825.05,18705163.87
2/14/18 4:00,4654.283333,17204720.2
2/14/18 5:00,4503.433333,16246545.07
2/14/18 6:00,4412.166667,16004523.47
2/14/18 7:00,3507.733333,11667505.2
2/14/18 8:00,3495.8,11912345.47
2/14/18 9:00,3900.233333,19047580.4
2/14/18 10:00,3876.05,19452259.73
2/14/18 11:00,3793.383333,19308841.87
2/14/18 12:00,4302.5,22031225.73
2/14/18 13:00,4124.566667,20369383.47
2/14/18 14:00,3844.283333,20559553.33
2/14/18 15:00,4048.65,21638980.07
2/14/18 16:00,4467.383333,22999114.13
2/14/18 17:00,6533.3,34012094.53
2/14/18 18:00,5816.616667,36110036.27
2/14/18 19:00,3893.683333,30325852.8
2/14/18 20:00,3181.8,27144187.2
2/14/18 21:00,3287.833333,27046719.2
2/14/18 22:00,3286.15,26933555.07
2/14/18 23:00,3241.583333,27248832.8
2/15/18 0:00,3145.55,25499023.87
2/15/18 1:00,2939.166667,23238422.13
2/15/18 2:00,2743.033333,19535879.07
2/15/18 3:00,2523.483333,17621418.8
2/15/18 4:00,2429.966667,15417646.4
2/15/18 5:00,2498.85,16670071.73
2/15/18 6:00,3024.283333,16543108
2/15/18 7:00,2287.016667,14678690
2/15/18 8:00,2193.2,13487361.2
2/15/18 9:00,1926.366667,12461257.33
2/15/18 10:00,1798.733333,11791143.73
2/15/18 11:00,3044.866667,12703488.13
2/15/18 12:00,1820.616667,11663706.4
2/15/18 13:00,2122.966667,13773062
2/15/18 14:00,1988.916667,15834506.27
2/15/18 15:00,2473.1,17043009.87
2/15/18 16:00,1908.35,16725905.4
2/15/18 17:00,2071.6,16544690.07
2/15/18 18:00,2221.466667,16045599.53
2/15/18 19:00,2178.866667,15976194.03
2/15/18 20:00,1849.75,12506531.03
2/15/18 21:00,1993.516667,13897357.5
2/15/18 22:00,1764.55,13080981.73
2/15/18 23:00,1886.316667,13780951.93
2/16/18 0:00,2196.633333,15236338.1
2/16/18 1:00,2731.383333,17589142.87
2/16/18 2:00,2451.483333,14300551.27
2/16/18 3:00,2409.333333,13882440.8
2/16/18 4:00,3153.733333,17523474.67
2/16/18 5:00,2894.383333,16202749.87
2/16/18 6:00,2531.35,14183726.53
2/16/18 7:00,2377.3,13446885.6
2/16/18 8:00,2274.433333,12945792.07
2/16/18 9:00,2211.366667,12602362.68
2/16/18 10:00,3176.833333,16084693.93
2/16/18 11:00,3362.966667,14315790.13
2/16/18 12:00,3345.466667,13852706
2/16/18 13:00,7440.35,21962443.47
2/16/18 14:00,5739.666667,18626890.73
2/16/18 15:00,3991.183333,15201009.13
2/16/18 16:00,3233,13674449.57
2/16/18 17:00,6089.033333,19079034.67
2/16/18 18:00,6358.616667,19660381.6
2/16/18 19:00,4827.083333,15910918.93
2/16/18 20:00,3089.983333,12441337.2
2/16/18 21:00,2818.533333,11949948.8
2/16/18 22:00,2790.316667,11862423.6
2/16/18 23:00,2599.333333,10918693.33
2/17/18 0:00,2569.383333,10927850.67
2/17/18 1:00,2536.966667,10678998.8
2/17/18 2:00,2507.433333,10621100.4
2/17/18 3:00,2471.35,10545238.73
2/17/18 4:00,2474.133333,10364390.4
2/17/18 5:00,2264.35,9756057.867
2/17/18 6:00,2194.533333,9699727.733
2/17/18 7:00,2075.233333,9480110.2
2/17/18 8:00,2132.633333,10030208.53
2/17/18 9:00,2255.25,10310082.13
2/17/18 10:00,2637.35,12097499.67
2/17/18 11:00,2925.816667,13568301.07
2/17/18 12:00,2954.55,13793405.33
2/17/18 13:00,2952.816667,13672374.67
2/17/18 14:00,2882.166667,13838991.73
2/17/18 15:00,2857.533333,13474325.8
2/17/18 16:00,3220.233333,15119896.13
2/17/18 17:00,5016.05,20241984.2
2/17/18 18:00,5786.433333,19708432.4
2/17/18 19:00,4329.9,17533521.73
2/17/18 20:00,3601.416667,17078190.13
2/17/18 21:00,3368.683333,16851751.47
2/17/18 22:00,3937.816667,17561840.53
2/17/18 23:00,3303.366667,17721326.8
2/18/18 0:00,3037.266667,16363987.33
2/18/18 1:00,2842.95,15628818.8
2/18/18 2:00,2769.716667,15249114.47
2/18/18 3:00,2832.383333,15118753.07
2/18/18 4:00,2783.366667,14931632.8
2/18/18 5:00,2771.1,14812231.47
2/18/18 6:00,2710.8,14642884.13
2/18/18 7:00,2649.55,13652706.93
2/18/18 8:00,2636.883333,13685746
2/18/18 9:00,2568.05,13427568.4
2/18/18 10:00,2422.383333,12771919.33
2/18/18 11:00,2302.516667,12756282.93
2/18/18 12:00,2244.3,12401842.33
2/18/18 13:00,2220.55,12491758.67
2/18/18 14:00,3710.7,13749237.6
2/18/18 15:00,6262.733333,17331915.2
2/18/18 16:00,7759.366667,26332426.4
2/18/18 17:00,4718.883333,19858118.63
2/18/18 18:00,2287.066667,15741941.7
2/18/18 19:00,2209.883333,15646758.87
2/18/18 20:00,2115.283333,15650019.47
2/18/18 21:00,2495.083333,21166407.07
2/18/18 22:00,5927.8,20736219.47
2/18/18 23:00,5742.6,19109116.53
2/19/18 0:00,5361.233333,21029617.53
2/19/18 1:00,5002.633333,17260460.53
2/19/18 2:00,3995.966667,14715416.53
2/19/18 3:00,2930.666667,12126690.13
2/19/18 4:00,2120.983333,11203658.67
2/19/18 5:00,1514.383333,8669053.333
2/19/18 6:00,1303.466667,7987903.467
2/19/18 7:00,1248.1,7437649.333
2/19/18 8:00,1178.5,7372730.133
2/19/18 9:00,1334.216667,10176481.07
2/19/18 10:00,1996.6,11429976.93
2/19/18 11:00,2199.283333,13014589.53
2/19/18 12:00,2136.083333,12549699.03
2/19/18 13:00,2267.083333,13157840.77
2/19/18 14:00,2493.066667,13931572.07
2/19/18 15:00,1940.783333,10705266.13
2/19/18 16:00,2716.983333,11312518.27
2/19/18 17:00,5163.733333,13947600.8
2/19/18 18:00,12068.1,21097975.9
2/19/18 19:00,10533.76667,19318158.3
2/19/18 20:00,11920.71667,20586480.67
2/19/18 21:00,8919.45,17476544.93
2/19/18 22:00,6792.783333,14866726.07
2/19/18 23:00,12762.18333,52587612
2/20/18 0:00,9036.65,31879829.6
2/20/18 1:00,5229.5,15295088.67
2/20/18 2:00,3595.016667,12619284.27
2/20/18 3:00,2969.133333,10769256.53
2/20/18 4:00,3312.666667,10759972.27
2/20/18 5:00,3423.083333,10825498.53
2/20/18 6:00,3135.283333,10491980.73
2/20/18 7:00,3042.416667,10335616.57
2/20/18 8:00,2828.533333,10698291.23
2/20/18 9:00,2698.65,10778537.52
2/20/18 10:00,2865.9,11686148.37
2/20/18 11:00,2730.3,11802183.53
2/20/18 12:00,2339.783333,19596767.2
2/20/18 13:00,2473.05,18745070.1
2/20/18 14:00,3119.216667,15894015.47
2/20/18 15:00,2629.083333,23151348
2/20/18 16:00,2552.183333,15926004.27
2/20/18 17:00,3096.5,14453651.13
2/20/18 18:00,2424.083333,13911631.73
2/20/18 19:00,2534.466667,17867372.93
2/20/18 20:00,2760.966667,13462879.87
2/20/18 21:00,2754.616667,12055159.6
2/20/18 22:00,1869.116667,10327349.73
2/20/18 23:00,1947.483333,10299226.77
2/21/18 0:00,1908.633333,9968448.133
2/21/18 1:00,1704.283333,9350578.133
2/21/18 2:00,1720.666667,9277558.4
2/21/18 3:00,1627.333333,8888762.667
2/21/18 4:00,1579.683333,8518806.667
2/21/18 5:00,1838.866667,8447612.533
2/21/18 6:00,1754.8,8517665.5
2/21/18 7:00,1163.416667,8366080.733
2/21/18 8:00,1191.016667,9421814
2/21/18 9:00,985.8333333,7262161.133
2/21/18 10:00,1711.4,10705086.8
2/21/18 11:00,1811.083333,10215202.27
2/21/18 12:00,5077.666667,101491328.9
2/21/18 13:00,6461.85,118296596.9
2/21/18 14:00,5771.333333,104271994.4
2/21/18 15:00,5072.5,88391286.4
2/21/18 16:00,4731.883333,83253125.47
2/21/18 17:00,5411.116667,79451038.13
2/21/18 18:00,6970.9,79317914.07
2/21/18 19:00,6609.333333,74782066.27
2/21/18 20:00,6238.133333,62739763.47
2/21/18 21:00,5276.583333,44440474.53
2/21/18 22:00,4758.616667,29692833.23
2/21/18 23:00,4735.833333,22617363.47
2/22/18 0:00,10772,21192154.27
2/22/18 1:00,6225.466667,16158043.6
2/22/18 2:00,2432.75,11981915.13
2/22/18 3:00,2061.4,11181717.2
2/22/18 4:00,1975.05,10788102.67
2/22/18 5:00,1999.05,10800714.4
2/22/18 6:00,2151.55,11521963.73
2/22/18 7:00,2168.383333,11575667
2/22/18 8:00,2281.566667,12085817.33
2/22/18 9:00,1969.5,11036092.13
2/22/18 10:00,1876.733333,10849055.6
2/22/18 11:00,1930.233333,11756760.93
2/22/18 12:00,10562.08333,29759795.07
2/22/18 13:00,27124.11667,63969736.53
2/22/18 14:00,39240.46667,107320535.6
2/22/18 15:00,18788.63333,92903930.33
2/22/18 16:00,8354.383333,64861722.93
2/22/18 17:00,4564.933333,33924212.27
2/22/18 18:00,3048.95,21341671.07
2/22/18 19:00,2336.333333,15756734.8
2/22/18 20:00,2599.25,15862718.67
2/22/18 21:00,2625.1,13917552.13
2/22/18 22:00,14442.73333,96299379.8
2/22/18 23:00,3046.866667,20843664.83
2/23/18 0:00,2974.816667,17060130.17
2/23/18 1:00,2060.15,11655500.4
2/23/18 2:00,1858.8,10294256.67
2/23/18 3:00,1357.216667,8494207.6
2/23/18 4:00,1214.483333,7944511.6
2/23/18 5:00,1675.466667,8179050.267
2/23/18 6:00,1778.566667,8082847.133
2/23/18 7:00,1803.25,8002236.8
2/23/18 8:00,1785.9,7787794.133
2/23/18 9:00,1772.366667,9557135.4
2/23/18 10:00,1961.966667,9944028.417
2/23/18 11:00,1916.483333,9509964.467
2/23/18 12:00,1564.8,10826882.03
2/23/18 13:00,2106.583333,18075536.8
2/23/18 14:00,2225.05,18111421.2
2/23/18 15:00,2518.716667,21654965.47
2/23/18 16:00,2585.666667,21147524.93
2/23/18 17:00,2648.4,20890994.27
2/23/18 18:00,17558.3,50607899.8
2/23/18 19:00,39696.2,94608654.23
2/23/18 20:00,39883,94932490.15
2/23/18 21:00,34045.8,82852214.1
2/23/18 22:00,26031.51667,66587471.87
2/23/18 23:00,22549.71667,59231462.73
2/24/18 0:00,16568.1,46959471.47
2/24/18 1:00,9729.65,41909917.47
2/24/18 2:00,4922.8,23272887.33
2/24/18 3:00,3286.35,19927430.8
2/24/18 4:00,2692.566667,18969746.27
2/24/18 5:00,2635.75,20137929.2
2/24/18 6:00,2573.816667,18348150.27
2/24/18 7:00,2541.466667,18258857.47
2/24/18 8:00,2448.25,18226399.33
2/24/18 9:00,2441.666667,18171621.6
2/24/18 10:00,2418.166667,18103158.67
2/24/18 11:00,2869.55,20603224.83
2/24/18 12:00,5900.1,23272330.27
2/24/18 13:00,6289.916667,24048578.27
2/24/18 14:00,6301.266667,24368412.4
2/24/18 15:00,6522.083333,25443070.27
2/24/18 16:00,6531.966667,25368338.4
2/24/18 17:00,6462.483333,24623640.72
2/24/18 18:00,6296.2,23663000.13
2/24/18 19:00,6282.95,23435179.72
2/24/18 20:00,6640.266667,24933004.52
2/24/18 21:00,6374.966667,23165156.67
2/24/18 22:00,6342.516667,22485665.83
2/24/18 23:00,5787.166667,19396617.33
2/25/18 0:00,5941.083333,19876333.73
2/25/18 1:00,5683.483333,17835646.67
2/25/18 2:00,5694.716667,17312772.53
2/25/18 3:00,5336.466667,16218463.73
2/25/18 4:00,4668.75,14971114.93
2/25/18 5:00,5002.983333,14215209.2
2/25/18 6:00,5060.783333,13358511.73
2/25/18 7:00,4922.383333,12097654.13
2/25/18 8:00,4832.65,11502810.4
2/25/18 9:00,4980.533333,12345997.03
2/25/18 10:00,5503.066667,19308279.2
2/25/18 11:00,5346.883333,18421022.8
2/25/18 12:00,5307.183333,18370079.33
2/25/18 13:00,4740.15,18028895.33
2/25/18 14:00,4936.133333,19150784.63
2/25/18 15:00,4749.683333,19004252
2/25/18 16:00,4295.9,18210951.2
2/25/18 17:00,3990.733333,18500453.07
2/25/18 18:00,3545.4,18051084
2/25/18 19:00,3466.9,17917982.13
2/25/18 20:00,3655.3,17806292.27
2/25/18 21:00,3813.75,16767593.6
2/25/18 22:00,3948.15,16151499.47
2/25/18 23:00,3814.2,15765362.53
2/26/18 0:00,3691.9,15546236
2/26/18 1:00,3984.083333,16001738.83
2/26/18 2:00,3341.783333,15308376.4
2/26/18 3:00,2593.233333,14523394.13
2/26/18 4:00,2511.666667,14385956.27
2/26/18 5:00,2370.7,14185572.27
2/26/18 6:00,2576.933333,14302077.87
2/26/18 7:00,2560.05,14191489.07
2/26/18 8:00,2143.666667,13739722.67
2/26/18 9:00,2403.416667,14309272
2/26/18 10:00,2499.916667,14801823.07
2/26/18 11:00,2990.766667,18726785.87
2/26/18 12:00,2792.166667,19629882.2
2/26/18 13:00,2607.9,18080502.45
2/26/18 14:00,2532.833333,18135160.13
2/26/18 15:00,3519.4,23317751.2
2/26/18 16:00,2971.433333,18491991.07
2/26/18 17:00,2973.483333,21538809.2
2/26/18 18:00,2801.166667,19006119.43
2/26/18 19:00,3013.383333,19060323.47
2/26/18 20:00,3014.566667,18858454.13
2/26/18 21:00,8458.683333,64095366.4
2/26/18 22:00,4090.966667,31553756
2/26/18 23:00,2935.116667,22095560.27
2/27/18 0:00,3399.383333,20336993.07
2/27/18 1:00,3082.65,17201399.33
2/27/18 2:00,2706.633333,16163618.67
2/27/18 3:00,2610.566667,15910495.73
2/27/18 4:00,2277.6,14168773.87
2/27/18 5:00,2055.033333,13037419.73
2/27/18 6:00,2106.3,13354156.27
2/27/18 7:00,2084.366667,13364682.67
2/27/18 8:00,2395.033333,15272692.53
2/27/18 9:00,2287.116667,14016969.07
2/27/18 10:00,1953.45,9380830
2/27/18 11:00,2213.816667,11258964.8
2/27/18 12:00,2158.033333,10445414.8
2/27/18 13:00,2170.933333,10527530
2/27/18 14:00,2857.716667,21235748.13
2/27/18 15:00,2890.416667,17917499.73
2/27/18 16:00,2671.583333,17597699.2
2/27/18 17:00,4967.683333,31557119.4
2/27/18 18:00,4044.3,24937568.13
2/27/18 19:00,2728.883333,23651516.33
2/27/18 20:00,4149.733333,26729387.2
2/27/18 21:00,4066.566667,27100087.07
2/27/18 22:00,4029.616667,28551696.83
2/27/18 23:00,3956.066667,29853376.53
2/28/18 0:00,5009.75,34646822.73
2/28/18 1:00,3580.216667,24118914.4
2/28/18 2:00,3730.683333,23139110.4
2/28/18 3:00,3818.333333,24252278.13
2/28/18 4:00,3448.833333,22497315.47
2/28/18 5:00,3410.95,21103431.07
2/28/18 6:00,2994.1,18405968.53
2/28/18 7:00,2973.6,18267248.53
2/28/18 8:00,2941.083333,17783741.13
2/28/18 9:00,2747.15,16518064.07
2/28/18 10:00,2805.183333,16016206.87
2/28/18 11:00,2700.7,16612985.2
2/28/18 12:00,2507.816667,15542625.6
2/28/18 13:00,2610.583333,15260683.13
2/28/18 14:00,2913.35,14253771.47
2/28/18 15:00,2774.066667,12987198.8
2/28/18 16:00,2805.366667,14764256.13
2/28/18 17:00,2515.783333,14649473.53
2/28/18 18:00,2576.533333,13066232.7
2/28/18 19:00,2540.95,18190941.17
2/28/18 20:00,2542.133333,13687501.6
2/28/18 21:00,2335.633333,10776994.4
2/28/18 22:00,2109.783333,15218590.13
2/28/18 23:00,4162.066667,48011857.33
3/1/18 0:00,2273.05,16606908
3/1/18 1:00,2075.95,7232207.867
3/1/18 2:00,1466.466667,6645511.2
3/1/18 3:00,1401.85,6718596
3/1/18 4:00,1351.733333,5851764
3/1/18 5:00,1353.233333,5586494.133
3/1/18 6:00,1312.4,5364464.267
3/1/18 7:00,1257.516667,4948341.6
3/1/18 8:00,1617.916667,4958991.2
3/1/18 9:00,1650.9,4648945.333
3/1/18 10:00,2420.2,14601545.07
3/1/18 11:00,1956.883333,19722085.37
3/1/18 12:00,1664.816667,14613634.6
3/1/18 13:00,1786.75,7703976.8
3/1/18 14:00,33667.91667,72222282.27
3/1/18 15:00,30034.01667,65990344.7
3/1/18 16:00,23797.31667,52384670.73
3/1/18 17:00,10090.48333,25965727.93
3/1/18 18:00,4883.166667,13298873.4
3/1/18 19:00,2327.45,7215575
3/1/18 20:00,2034.766667,9818796.4
3/1/18 21:00,2131.366667,10949187.2
3/1/18 22:00,1908.05,10243065.6
3/1/18 23:00,1855.95,10434825.47
3/2/18 0:00,1813.616667,10429399.33
3/2/18 1:00,1731.65,8676551.767
3/2/18 2:00,1566.233333,7889935.2
3/2/18 3:00,1944.066667,8732134.4
3/2/18 4:00,1684.45,8060292.733
3/2/18 5:00,1486.1,7174559.867
3/2/18 6:00,1407.033333,6755681.6
3/2/18 7:00,1302.416667,5881337.867
3/2/18 8:00,1662.3,8917765.7
3/2/18 9:00,1663.55,9014296.233
3/2/18 10:00,1716.433333,9679475.167
3/2/18 11:00,2091.316667,12182288.93
3/2/18 12:00,2683.75,17116964.33
3/2/18 13:00,1827,13017163.07
3/2/18 14:00,1890.916667,13729341.4
3/2/18 15:00,4713.066667,32177176.93
3/2/18 16:00,1990.183333,15867403.1
3/2/18 17:00,9458.033333,34468470.4
3/2/18 18:00,12242.71667,39809738.67
3/2/18 19:00,12122.58333,38668706.13
3/2/18 20:00,12366.55,40047458.47
3/2/18 21:00,11375.38333,35133920.53
3/2/18 22:00,10407.3,33595279.47
3/2/18 23:00,9455.65,34061101.33
3/3/18 0:00,6010.35,26195447.73
3/3/18 1:00,5517.7,30854472.47
3/3/18 2:00,2869.216667,18521850.27
3/3/18 3:00,2530.483333,16761273.13
3/3/18 4:00,2245.4,13971660.07
3/3/18 5:00,2084.016667,13456571.2
3/3/18 6:00,1921.35,12992037.33
3/3/18 7:00,1902.583333,12949844.27
3/3/18 8:00,1854.866667,12741866.67
3/3/18 9:00,1762.25,12009185.93
3/3/18 10:00,1637,10817269.33
3/3/18 11:00,1434.066667,8516430.733
3/3/18 12:00,1456.466667,8062541.733
3/3/18 13:00,1593,8717442.933
3/3/18 14:00,1474.266667,8273856.6
3/3/18 15:00,1336.233333,7822748.533
3/3/18 16:00,1391.95,7856976.733
3/3/18 17:00,1272.716667,7378336.167
3/3/18 18:00,1455.05,9232647.333
3/3/18 19:00,1741.85,11271520.13
3/3/18 20:00,1744.4,11109184.67
3/3/18 21:00,1719.35,10675394.13
3/3/18 22:00,1725.116667,14423789.73
3/3/18 23:00,1737.3,10106819.73
3/4/18 0:00,1672.783333,13740056.27
3/4/18 1:00,1584.733333,9544635.667
3/4/18 2:00,1545.833333,8482477.2
3/4/18 3:00,1507.216667,8280017.6
3/4/18 4:00,1459.066667,7969247.2
3/4/18 5:00,1403.566667,7202215.467
3/4/18 6:00,1310.483333,6288312.533
3/4/18 7:00,1222.966667,5597189.333
3/4/18 8:00,1282.55,6486977.6
3/4/18 9:00,1621.016667,12951881.07
3/4/18 10:00,1520.5,8438238.933
3/4/18 11:00,1403.583333,7841307.733
3/4/18 12:00,1472.083333,8437673.067
3/4/18 13:00,1415.833333,9700366
3/4/18 14:00,1678.533333,8447946.067
3/4/18 15:00,1802.466667,9110257.8
3/4/18 16:00,1666.25,8433728.533
3/4/18 17:00,1621,8286795.067
3/4/18 18:00,1709.516667,9255980.267
3/4/18 19:00,3481.833333,23118608
3/4/18 20:00,2430.716667,14578288.53
3/4/18 21:00,1714.266667,9493553.2
3/4/18 22:00,1290.15,6688824.533
3/4/18 23:00,1130.95,5732029.333
3/5/18 0:00,1481.583333,5826986.133
3/5/18 1:00,1177.1,5390061.6
3/5/18 2:00,1083.766667,5230443.733
3/5/18 3:00,1061.65,5097523.467
3/5/18 4:00,1058.85,5035056.533
3/5/18 5:00,972.7833333,4821359.467
3/5/18 6:00,932.8,4677406.4
3/5/18 7:00,891.8166667,4491502.4
3/5/18 8:00,859.85,4582220.267
3/5/18 9:00,1109.033333,8204770.133
3/5/18 10:00,1592.633333,10941598.67
3/5/18 11:00,985.0166667,8336032.467
3/5/18 12:00,2604.233333,11128342.53
3/5/18 13:00,3440.833333,16201902.87
3/5/18 14:00,3274.366667,24744486.33
3/5/18 15:00,1905.9,10942360.35
3/5/18 16:00,1737.633333,11993149.8
3/5/18 17:00,1534.15,10638873.2
3/5/18 18:00,6477.75,50871396.27
3/5/18 19:00,6455.9,50534863.73
3/5/18 20:00,6039.233333,45129065.87
3/5/18 21:00,3769.666667,26657896.8
3/5/18 22:00,3119.3,21192867.57
3/5/18 23:00,3646.566667,25952850.67
3/6/18 0:00,2800.45,17736161.33
3/6/18 1:00,3099.133333,16915715.73
3/6/18 2:00,2986.816667,15617465.6
3/6/18 3:00,2302.35,13815016.27
3/6/18 4:00,2054.783333,13761782.13
3/6/18 5:00,2075.4,13572509.6
3/6/18 6:00,15583.21667,41470570.4
3/6/18 7:00,5145.55,20008872.93
3/6/18 8:00,1496.533333,12261068.8
3/6/18 9:00,1383.516667,11253016.53
3/6/18 10:00,1385.183333,11389574.53
3/6/18 11:00,1173.533333,9528039.433
3/6/18 12:00,2506.233333,11830742.13
3/6/18 13:00,2940.433333,13426713.33
3/6/18 14:00,3188.066667,12051228.53
3/6/18 15:00,3332.9,11216564.53
3/6/18 16:00,4085.95,16096169.27
3/6/18 17:00,5345.133333,18459113.73
3/6/18 18:00,7124.616667,24602573.87
3/6/18 19:00,5368.166667,21440637.33
3/6/18 20:00,3807.733333,15763700
3/6/18 21:00,3528.233333,13118825.07
3/6/18 22:00,3649.7,12572409.27
3/6/18 23:00,4679.133333,13176361.33
3/7/18 0:00,3692.633333,14755436.47
3/7/18 1:00,4014.233333,19720164.8
3/7/18 2:00,3949.033333,18707349.07
3/7/18 3:00,3737.383333,15884983.07
3/7/18 4:00,3222.35,12275809.27
3/7/18 5:00,3027.866667,10091436.67
3/7/18 6:00,2929.516667,9608619.533
3/7/18 7:00,2904.8,9459439.933
3/7/18 8:00,2905.45,9645999.867
3/7/18 9:00,3289.933333,12664128
3/7/18 10:00,3659.033333,18288821.27
3/7/18 11:00,4332.766667,26508701.6
3/7/18 12:00,4610.133333,20376178.7
3/7/18 13:00,3853.466667,20151456.33
3/7/18 14:00,5330.733333,31888276.07
3/7/18 15:00,4425.966667,24336824.87
3/7/18 16:00,4143.416667,20724831.2
3/7/18 17:00,4080.666667,18683373.6
3/7/18 18:00,4042.133333,16720885.07
3/7/18 19:00,5415.916667,22483142.47
3/7/18 20:00,4287.883333,15973812.27
3/7/18 21:00,4577.3,17838822.67
3/7/18 22:00,4614.016667,19562236.27
3/7/18 23:00,4262.466667,18658908.53
3/8/18 0:00,4006.266667,17893036.67
3/8/18 1:00,3824.166667,16892740
3/8/18 2:00,3712.483333,16119768.87
3/8/18 3:00,3567.083333,14700217.07
3/8/18 4:00,3388.983333,12909156.27
3/8/18 5:00,3174.116667,11333868
3/8/18 6:00,2822.566667,10094798.27
3/8/18 7:00,2602.383333,9295810.667
3/8/18 8:00,2591.05,9235237.267
3/8/18 9:00,2559.15,9179765.867
3/8/18 10:00,3307.933333,12627689.4
3/8/18 11:00,5147.45,14899348.13
3/8/18 12:00,4550.75,20926594.93
3/8/18 13:00,4965.183333,49414693.6
3/8/18 14:00,4540.166667,42427242.23
3/8/18 15:00,3996.633333,35560898.4
3/8/18 16:00,3145.266667,25458603.4
3/8/18 17:00,3364.65,18498269.33
3/8/18 18:00,2523.1,13846686.3
3/8/18 19:00,2258.266667,11886083.13
3/8/18 20:00,2154.9,11323216.9
3/8/18 21:00,2027.766667,10670507.07
3/8/18 22:00,1872.383333,9719523.733
3/8/18 23:00,1822.833333,9334071.733
3/9/18 0:00,1771.966667,9086761.6
3/9/18 1:00,1736.8,8941210.4
3/9/18 2:00,1720.916667,8882897.867
3/9/18 3:00,1703.883333,8806750.333
3/9/18 4:00,1701.216667,9867904.733
3/9/18 5:00,1876.783333,10630555.6
3/9/18 6:00,2093.3,11116560.87
3/9/18 7:00,1879.866667,9912780.467
3/9/18 8:00,2046.883333,11460317.53
3/9/18 9:00,1852.45,10599063.73
3/9/18 10:00,2186.25,10721406.67
3/9/18 11:00,2535.666667,11677278.53
3/9/18 12:00,2904.45,12223615.68
3/9/18 13:00,2813.25,12038034.52
3/9/18 14:00,2531.833333,11913592.3
3/9/18 15:00,2881.55,12532625.27
3/9/18 16:00,2521.633333,12106293
3/9/18 17:00,4770.216667,17278953.53
3/9/18 18:00,28003.13333,63808721.53
3/9/18 19:00,30907.43333,69236327
3/9/18 20:00,30725.6,68711819.53
3/9/18 21:00,27584.36667,61199260
3/9/18 22:00,27193.76667,59195732.4
3/9/18 23:00,23031.23333,51701408.87
3/10/18 0:00,16131.81667,37256298.93
3/10/18 1:00,9711.216667,24359659.87
3/10/18 2:00,6606.6,18111905.6
3/10/18 3:00,4986.466667,14628884.93
3/10/18 4:00,4270.483333,13070640.8
3/10/18 5:00,3540.183333,11828533.73
3/10/18 6:00,2741.733333,10351859.73
3/10/18 7:00,2315.333333,9450236.267
3/10/18 8:00,2223.15,9197334.333
3/10/18 9:00,2019.8,8703299.733
3/10/18 10:00,1920.983333,8361970.133
3/10/18 11:00,1903.65,8367177.067
3/10/18 12:00,1925.883333,8987896.467
3/10/18 13:00,1858.933333,8808339.467
3/10/18 14:00,1831.733333,9050669.867
3/10/18 15:00,1635.216667,8289092.133
3/10/18 16:00,1604.25,8228369.867
3/10/18 17:00,1599.266667,8447707.433
3/10/18 18:00,1532.666667,8299387.267
3/10/18 19:00,1856.983333,8947416.533
3/10/18 20:00,2011.133333,9714467.633
3/10/18 21:00,2365.766667,10850346.27
3/10/18 22:00,1794.416667,9266916.45
3/10/18 23:00,1678.283333,8812170.467
3/11/18 0:00,2592.033333,11904433.33
3/11/18 1:00,3239.766667,16393555.73
3/11/18 2:00,2637.7,11419536.27
3/11/18 3:00,2237.283333,10142796.8
3/11/18 4:00,2034.183333,10513536.53
3/11/18 5:00,1864.1,10248590.13
3/11/18 6:00,1844.633333,10998306.4
3/11/18 7:00,1923.033333,13298071.47
3/11/18 8:00,1828.283333,12996753.07
3/11/18 9:00,1623.116667,10745842.93
3/11/18 10:00,1680.033333,11239974.4
3/11/18 11:00,1649.166667,11640656.27
3/11/18 12:00,1599.266667,12587796.13
3/11/18 13:00,1446.066667,10354918
3/11/18 14:00,1949.9,17356462.45
3/11/18 15:00,2734.233333,22635443.33
3/11/18 16:00,3318.2,26631425.07
3/11/18 17:00,2906.366667,22403872.45
3/11/18 18:00,2812.916667,21362457.87
3/11/18 19:00,3032.833333,23623577.12
3/11/18 20:00,3209.466667,23129269.63
3/11/18 21:00,3236.4,22559068.75
3/11/18 22:00,2477.766667,17544679.98
3/11/18 23:00,2313.183333,17677249.8
3/12/18 0:00,2943.766667,18226128.33
3/12/18 1:00,3685.083333,21864854.87
3/12/18 2:00,2762.933333,17799675.13
3/12/18 3:00,2492.6,15251491.48
3/12/18 4:00,2253.383333,12919548.93
3/12/18 5:00,2654.516667,12930256.13
3/12/18 6:00,2967.45,12039198.4
3/12/18 7:00,1944.316667,9850288.967
3/12/18 8:00,1798.15,12194752.23
3/12/18 9:00,2554.633333,18618862.27
3/12/18 10:00,2048.65,14371984.93
3/12/18 11:00,1800.266667,11298921.07
3/12/18 12:00,2640.55,11141102.3
3/12/18 13:00,3060.066667,10912349.67
3/12/18 14:00,2978.816667,11144846.8
3/12/18 15:00,2446.233333,11125510.13
3/12/18 16:00,2105.15,10733215.43
3/12/18 17:00,2757,22323434.73
3/12/18 18:00,3286.05,26111491
3/12/18 19:00,3146.866667,23293344.3
3/12/18 20:00,2709,20631910.8
3/12/18 21:00,3233.166667,20507787.57
3/12/18 22:00,3588.666667,20318715.2
3/12/18 23:00,4014.466667,20866761.47
3/13/18 0:00,4282.866667,20140894.7
3/13/18 1:00,4457.016667,20942395.07
3/13/18 2:00,4299.35,19591444.8
3/13/18 3:00,4007.683333,18053601.2
3/13/18 4:00,3355.9,16647227.63
3/13/18 5:00,2592.9,13769082.73
3/13/18 6:00,2286.316667,12974554.33
3/13/18 7:00,2206.9,15809878.93
3/13/18 8:00,2221.233333,15661810.8
3/13/18 9:00,2204.616667,15442481.53
3/13/18 10:00,2553.75,16570120.73
3/13/18 11:00,3178.883333,22857635.6
3/13/18 12:00,3369.783333,15783919.33
3/13/18 13:00,3813.166667,16986656.83
3/13/18 14:00,4021.133333,16779684.8
3/13/18 15:00,4636.216667,27250532.67
3/13/18 16:00,4532.083333,25921076.4
3/13/18 17:00,4470.6,25075160.4
3/13/18 18:00,4918.6,27705431.87
3/13/18 19:00,4211.433333,25405650.47
3/13/18 20:00,4787.1,24369219.27
3/13/18 21:00,4550.583333,22546214.53
3/13/18 22:00,4273.5,22009054.8
3/13/18 23:00,4213.683333,22077534.8
3/14/18 0:00,4090.633333,21430411.33
3/14/18 1:00,3538.233333,20684603.47
3/14/18 2:00,3681.116667,20403904.93
3/14/18 3:00,3590.366667,20299647
3/14/18 4:00,3962.65,20467026.77
3/14/18 5:00,4063.166667,19559331.93
3/14/18 6:00,3997.783333,19260431.33
3/14/18 7:00,3940.433333,19195028.67
3/14/18 8:00,3110.416667,18110969.47
3/14/18 9:00,3169.783333,19326730
3/14/18 10:00,4367.016667,29215463.07
3/14/18 11:00,3919.166667,27398289.27
3/14/18 12:00,3757.05,25334639.2
3/14/18 13:00,3398.2,20057748.4
3/14/18 14:00,3151.266667,20015775.15
3/14/18 15:00,3199.266667,19798155.9
3/14/18 16:00,3718.9,21223624.63
3/14/18 17:00,3700.983333,23783849.07
3/14/18 18:00,3811.85,23883786.85
3/14/18 19:00,3706.083333,23335644.85
3/14/18 20:00,4270.183333,23963055.08
3/14/18 21:00,4090.15,23827994.93
3/14/18 22:00,3481.966667,22634545.87
3/14/18 23:00,3380.2,21672722.4
3/15/18 0:00,3117.133333,21180690.4
3/15/18 1:00,2978.466667,20874138.93
3/15/18 2:00,2946.6,20541304.8
3/15/18 3:00,2929.133333,20186045.07
3/15/18 4:00,2925,20177580
3/15/18 5:00,2921.4,20098322.4
3/15/18 6:00,2908.866667,19903862.67
3/15/18 7:00,2892.6,19842051.47
3/15/18 8:00,2877.95,19809317.6
3/15/18 9:00,2812,19672661.6
3/15/18 10:00,2495.766667,19096276.27
3/15/18 11:00,2168.3,17679586.93
3/15/18 12:00,4979.55,39389718.67
3/15/18 13:00,3427.55,27884085.47
3/15/18 14:00,2686.333333,22792253.73
3/15/18 15:00,2217.783333,19331726.27
3/15/18 16:00,2342.766667,20029198.6
3/15/18 17:00,2362.05,24386381.6
3/15/18 18:00,2263.633333,21949228.9
3/15/18 19:00,2271.35,18408390.62
3/15/18 20:00,2187.483333,17264230.77
3/15/18 21:00,2258.666667,19396140.13
3/15/18 22:00,2077.6,20134595.82
3/15/18 23:00,1891.216667,18567866.5
3/16/18 0:00,2629.964912,19049954.81
3/16/18 1:00,3010.566667,20517440.55
3/16/18 2:00,2566.8,18669302.55
3/16/18 3:00,2380.183333,17505466.32
3/16/18 4:00,2288.416667,16633605.47
3/16/18 5:00,1646.916667,16441314.17
3/16/18 6:00,1645.716667,17931338.33
3/16/18 7:00,1628.133333,17802570.93
3/16/18 8:00,1648.633333,15451745.6
3/16/18 9:00,1647.316667,15395250.53
3/16/18 10:00,1571.35,14799137.07
3/16/18 11:00,2341.166667,14819587.2
3/16/18 12:00,2708.9,16513279.93
3/16/18 13:00,2874.266667,20226453.47
3/16/18 14:00,1966.233333,17202968.13
3/16/18 15:00,2028.083333,18416738.67
3/16/18 16:00,2011.3,18184926.13
3/16/18 17:00,1981.266667,17971069.07
3/16/18 18:00,2102.166667,21162085.87
3/16/18 19:00,2055.033333,22490923.2
3/16/18 20:00,2128.066667,22013802.13
3/16/18 21:00,1999.766667,20772283.47
3/16/18 22:00,1921.283333,19907597.07
3/16/18 23:00,1876.016667,19287377.6
3/17/18 0:00,1802.233333,18570564.8
3/17/18 1:00,1763.966667,17926584.27
3/17/18 2:00,1642.933333,13509635.73
3/17/18 3:00,1607.5,12530919.2
3/17/18 4:00,1547.783333,11937794.13
3/17/18 5:00,1519.683333,11640853.6
3/17/18 6:00,1189.4,10964216
3/17/18 7:00,1088.733333,10480617.93
3/17/18 8:00,1064.6,9865499.867
3/17/18 9:00,1069.3,9807783.467
3/17/18 10:00,1046.15,9477164.8
3/17/18 11:00,1046.016667,9533993.333
3/17/18 12:00,1030.1,9438729.333
3/17/18 13:00,999.1333333,9166169.467
3/17/18 14:00,957.1166667,9134033.867
3/17/18 15:00,1027.366667,9673821.867
3/17/18 16:00,1115.033333,9981360
3/17/18 17:00,1091.65,9858305.067
3/17/18 18:00,1084.7,9817605.6
3/17/18 19:00,1076.483333,9794846.933
3/17/18 20:00,1091.183333,9812357.333
3/17/18 21:00,1155.1,9961150.133
3/17/18 22:00,2159.183333,11054875.73
3/17/18 23:00,2578.066667,11692691.2
3/18/18 0:00,2554.583333,11652932.8
3/18/18 1:00,1280.6,10030817.6
3/18/18 2:00,2211.233333,10671002.13
3/18/18 3:00,2716.05,10989358.4
3/18/18 4:00,2640.983333,10645676.53
3/18/18 5:00,1955.883333,9671043.733
3/18/18 6:00,1798.4,9386508.267
3/18/18 7:00,2788.883333,10303702.93
3/18/18 8:00,1201.2,8579958.933
3/18/18 9:00,993.9833333,8285166.4
3/18/18 10:00,989.4666667,8211900.533
3/18/18 11:00,981.8,8245803.067
3/18/18 12:00,978.1666667,8244712
3/18/18 13:00,1881.083333,9287677.867
3/18/18 14:00,1976.45,11266210.4
3/18/18 15:00,1988.783333,11326813.47
3/18/18 16:00,2164.066667,11681361.87
3/18/18 17:00,2267.666667,12912859.2
3/18/18 18:00,2170.333333,16433941.87
3/18/18 19:00,2803.066667,17198465.6
3/18/18 20:00,3187.75,19014844.27
3/18/18 21:00,3117.683333,17949053.33
3/18/18 22:00,2598.1,16488546.93
3/18/18 23:00,1820.25,14619078.67
3/19/18 0:00,1745.816667,12931673.07
3/19/18 1:00,2311.483333,12823998.4
3/19/18 2:00,2712.4,16867588.13
3/19/18 3:00,2643.016667,15706835.73
3/19/18 4:00,2607.383333,15219817.07
3/19/18 5:00,2153.7,14227616.53
3/19/18 6:00,1460.25,12644480
3/19/18 7:00,1427.916667,12154046.93
3/19/18 8:00,1403.65,11818737.07
3/19/18 9:00,1740.333333,14947058.13
3/19/18 10:00,2074.8,17690253.87
3/19/18 11:00,2157,17803068.67
3/19/18 12:00,2134.316667,18249057.33
3/19/18 13:00,2020.1,17712269.73
3/19/18 14:00,2069.95,17214423.33
3/19/18 15:00,2346.716667,19474900.8
3/19/18 16:00,2094.5,18487066.4
3/19/18 17:00,2037.6,17854941.6
3/19/18 18:00,1977.1,17648427.6
3/19/18 19:00,2322.666667,19141270
3/19/18 20:00,2407.833333,18506381.87
3/19/18 21:00,2274.616667,17583021.33
3/19/18 22:00,2180.1,17490322.93
3/19/18 23:00,2728.283333,29009572.53
3/20/18 0:00,2149.05,23167625.6
3/20/18 1:00,1821.483333,17426931.93
3/20/18 2:00,1998.716667,22583204.9
3/20/18 3:00,2046.633333,23880376.5
3/20/18 4:00,2996.916667,37381968.67
3/20/18 5:00,2635.15,31884785.07
3/20/18 6:00,2026.183333,19492172.93
3/20/18 7:00,2057.766667,18567058.13
3/20/18 8:00,2140.5,18686166.8
3/20/18 9:00,2189.383333,19322934.33
3/20/18 10:00,1892,17886912.8
3/20/18 11:00,3806.516667,17748109.88
3/20/18 12:00,3910.166667,16439122.27
3/20/18 13:00,3760.083333,14592707.6
3/20/18 14:00,4015.1,16273124.57
3/20/18 15:00,3917.533333,22518453.97
3/20/18 16:00,4786.083333,15023553.48
3/20/18 17:00,4297.216667,22918256.53
3/20/18 18:00,4204.016667,15161760.67
3/20/18 19:00,5079.333333,28591780.8
3/20/18 20:00,5538.533333,24684023.27
3/20/18 21:00,6662.55,38026328.45
3/20/18 22:00,6174.933333,24908988
3/20/18 23:00,6086.416667,20588091.17
3/21/18 0:00,6191.766667,27637556.53
3/21/18 1:00,6129.466667,23346504.2
3/21/18 2:00,6511.483333,17220052.27
3/21/18 3:00,6759.55,17762185.93
3/21/18 4:00,6965.4,24873047.47
3/21/18 5:00,6643.683333,21973623.73
3/21/18 6:00,4990.933333,17086139.47
3/21/18 7:00,4349.783333,15215815.2
3/21/18 8:00,3893.05,13135914.33
3/21/18 9:00,3955.733333,15347517.33
3/21/18 10:00,4036.933333,16620270.57
3/21/18 11:00,4127.816667,17002985.57
3/21/18 12:00,4438.383333,18798513.3
3/21/18 13:00,4669.35,19416195.78
3/21/18 14:00,5017.933333,18010647.25
3/21/18 15:00,5031.133333,20046738.13
3/21/18 16:00,4969.516667,23116005.47
3/21/18 17:00,5234.516667,21993424.67
3/21/18 18:00,5016,20879648.67
3/21/18 19:00,5637.083333,19558848.27
3/21/18 20:00,5571.433333,18135094.33
3/21/18 21:00,5601.916667,17117148.27
3/21/18 22:00,5287.566667,16187288.4
3/21/18 23:00,6074.133333,16940940.53
3/22/18 0:00,6419.216667,16689560.53
3/22/18 1:00,6406.833333,17216103.47
3/22/18 2:00,6316.033333,15665049.07
3/22/18 3:00,5689.75,13791996.93
3/22/18 4:00,5712.033333,13182144.53
3/22/18 5:00,5751.05,12987595.73
3/22/18 6:00,5755.85,12377758.4
3/22/18 7:00,5663.316667,11946280
3/22/18 8:00,5601.516667,11650492.4
3/22/18 9:00,5515.15,14243686.4
3/22/18 10:00,6555.5,26139001.6
3/22/18 11:00,6798.583333,28519921.5
3/22/18 12:00,6659.05,27852550.8
3/22/18 13:00,6153.416667,27087764.53
3/22/18 14:00,7395.866667,40600540.13
3/22/18 15:00,6644.483333,36527474.57
3/22/18 16:00,6732.35,36064712.07
3/22/18 17:00,9921.7,37095235.9
3/22/18 18:00,8824.883333,34297386.33
3/22/18 19:00,7880.3,26788218.47
3/22/18 20:00,8116,26359534.93
3/22/18 21:00,8982.733333,26975212.13
3/22/18 22:00,8323.783333,26817785.07
3/22/18 23:00,7739.45,25512736.8
3/23/18 0:00,7752.233333,24953047.18
3/23/18 1:00,7323.05,24322143.87
3/23/18 2:00,5434.666667,22308970.4
3/23/18 3:00,5875.45,21747064.93
3/23/18 4:00,5325.216667,18439981.47
3/23/18 5:00,5244.25,19402964.77
3/23/18 6:00,5159.683333,19033522.2
3/23/18 7:00,4625.816667,22128094.13
3/23/18 8:00,4365.433333,21657064.8
3/23/18 9:00,4350.55,21734931.33
3/23/18 10:00,4395.9,21144333.25
3/23/18 11:00,5218.466667,20643840.8
3/23/18 12:00,4337.516667,19509759.27
3/23/18 13:00,4337.45,19874747.6
3/23/18 14:00,4274.95,21410380.13
3/23/18 15:00,6795.65,33290001.2
3/23/18 16:00,7286.95,36261595.87
3/23/18 17:00,6913.183333,33966628.93
3/23/18 18:00,6575.233333,30266284.67
3/23/18 19:00,7889.933333,27421620.4
3/23/18 20:00,15779.85,56140079.2
3/23/18 21:00,18585.23333,80741804.53
3/23/18 22:00,17238.65,73290951.73
3/23/18 23:00,14741.13333,62816926.13
3/24/18 0:00,11543.95,42065910.67
3/24/18 1:00,8405.9,33519107.4
3/24/18 2:00,6373.633333,24440562.67
3/24/18 3:00,5405.083333,20296627.47
3/24/18 4:00,5035.216667,18881619.73
3/24/18 5:00,4886.383333,19770685.07
3/24/18 6:00,4808.1,20594839.33
3/24/18 7:00,4650.033333,20073843
3/24/18 8:00,4525.866667,19760610.27
3/24/18 9:00,4575.083333,19216520.67
3/24/18 10:00,4795.133333,18989174.4
3/24/18 11:00,4579.666667,18070279.93
3/24/18 12:00,4554.616667,17505504.53
3/24/18 13:00,4364.55,16666598.93
3/24/18 14:00,4433.3,16509914.8
3/24/18 15:00,4269.6,15749557.87
3/24/18 16:00,4108.883333,14794360.67
3/24/18 17:00,4139.1,14722606.53
3/24/18 18:00,4046.2,16229201.8
3/24/18 19:00,3678.35,14590177.2
3/24/18 20:00,3553.533333,14976553.93
3/24/18 21:00,3497.65,14467901.07
3/24/18 22:00,3279.7,13125315.93
3/24/18 23:00,3276.8,13617772.07
3/25/18 0:00,3290.683333,12948215.47
3/25/18 1:00,3026.116667,11371219.73
3/25/18 2:00,2967.816667,11023207.4
3/25/18 3:00,2955.45,10960581.6
3/25/18 4:00,2928.733333,10652361.07
3/25/18 5:00,2839.533333,9269958.933
3/25/18 6:00,2786.466667,8665546.667
3/25/18 7:00,2717.666667,8302809.6
3/25/18 8:00,2646.383333,7490687.933
3/25/18 9:00,2596.9,7400525.6
3/25/18 10:00,2836.25,8706546.533
3/25/18 11:00,2782.216667,8667657.867
3/25/18 12:00,2694.05,8505143.467
3/25/18 13:00,2692.283333,8838473.867
3/25/18 14:00,2552.133333,6895102.533
3/25/18 15:00,2575.183333,6780184.6
3/25/18 16:00,2405.633333,5555887.867
3/25/18 17:00,2419.166667,5450675.467
3/25/18 18:00,2355.266667,5161719.4
3/25/18 19:00,2530.1,7646634.733
3/25/18 20:00,3493.816667,18307356
3/25/18 21:00,3634.35,11604534.53
3/25/18 22:00,2686.483333,8597713
3/25/18 23:00,2269,8053298.4
3/26/18 0:00,2088.033333,6640119.6
3/26/18 1:00,2791.433333,7171170.4
3/26/18 2:00,4865.333333,9120303.733
3/26/18 3:00,1719.85,5655816.267
3/26/18 4:00,1610.266667,5473897.6
3/26/18 5:00,1557.466667,5396181.867
3/26/18 6:00,1482.55,5191268.4
3/26/18 7:00,1440.4,5043777.333
3/26/18 8:00,1465,5872076.4
3/26/18 9:00,1568.15,7436877.467
3/26/18 10:00,1636.516667,7761263.367
3/26/18 11:00,1753.366667,9423330.8
3/26/18 12:00,2167.033333,8726014.933
3/26/18 13:00,1680.583333,8358544
3/26/18 14:00,2866.333333,16512719.47
3/26/18 15:00,3731.05,17639054.33
3/26/18 16:00,4496.8,22134793.73
3/26/18 17:00,4605.383333,31155062.82
3/26/18 18:00,8458.566667,43618510.57
3/26/18 19:00,9107.516667,51039382.68
3/26/18 20:00,7533.583333,33622949
3/26/18 21:00,8513.35,34340537.83
3/26/18 22:00,8153.6,30818270.8
3/26/18 23:00,7835.6,30280816
3/27/18 0:00,5638.983333,25462227.73
3/27/18 1:00,4885.433333,21644638.4
3/27/18 2:00,4630.116667,18985033.07
3/27/18 3:00,3960.783333,12961345.73
3/27/18 4:00,3425.133333,9412431.733
3/27/18 5:00,3271.85,7742281.983
3/27/18 6:00,3163.65,6363627.733
3/27/18 7:00,3058.433333,5385030.4
3/27/18 8:00,2945.533333,4625621.333
3/27/18 9:00,3038.566667,5669998.4
3/27/18 10:00,3913.75,14464026.13
3/27/18 11:00,3697.083333,11565065.07
3/27/18 12:00,5535.583333,23965300.73
3/27/18 13:00,5486.5,20893530.27
3/27/18 14:00,5048.766667,34499990.77
3/27/18 15:00,4800.583333,36743762.67
3/27/18 16:00,4213.433333,36498467.32
3/27/18 17:00,6630.766667,48385664.67
3/27/18 18:00,14921.05,109159900.3
3/27/18 19:00,14672.4,104735649.2
3/27/18 20:00,14479.83333,100439900.9
3/27/18 21:00,13743.08333,92675456.8
3/27/18 22:00,13635.7,88295717.53
3/27/18 23:00,12985.66667,82432237.87
3/28/18 0:00,11033.01667,66755176
3/28/18 1:00,5152.033333,20228011.2
3/28/18 2:00,3801.066667,10258122.67
3/28/18 3:00,3495.566667,8147975.467
3/28/18 4:00,3393.95,7424081.067
3/28/18 5:00,3258.5,6412071.467
3/28/18 6:00,3038.25,5654378.667
3/28/18 7:00,2744.966667,5190191.467
3/28/18 8:00,2726.7,4938549.333
3/28/18 9:00,2781.966667,5405264.8
3/28/18 10:00,3313.5,12677943.8
3/28/18 11:00,3169.95,12841530.6
3/28/18 12:00,3352.766667,16181609.2
3/28/18 13:00,4009.25,23198088.93
3/28/18 14:00,5253.116667,24902667.33
3/28/18 15:00,5178.45,26957606.13
3/28/18 16:00,5231.433333,24318287.73
3/28/18 17:00,5041.916667,20382224.27
3/28/18 18:00,4946.65,14288988
3/28/18 19:00,4611.666667,12464676.93
3/28/18 20:00,4455.733333,11539972.07
3/28/18 21:00,4829.55,11724130.8
3/28/18 22:00,5147.7,16077670.8
3/28/18 23:00,10043.83333,17408680
3/29/18 0:00,4938.216667,11143622.13
3/29/18 1:00,4819.65,10980560.8
3/29/18 2:00,4790.866667,10940949.07
3/29/18 3:00,4748.983333,10913983.73
3/29/18 4:00,4714.183333,10881173.27
3/29/18 5:00,4628.616667,10718947.27
3/29/18 6:00,9433.066667,15128803.73
3/29/18 7:00,4393.133333,9798270.133
3/29/18 8:00,4129.55,9557350.8
3/29/18 9:00,4484.2,13900312.27
3/29/18 10:00,4728.083333,19405704.4
3/29/18 11:00,4814.15,22229885.07
3/29/18 12:00,8572.6,24706800.4
3/29/18 13:00,4614.45,20484005.87
3/29/18 14:00,4734.766667,20926678.6
3/29/18 15:00,4846.566667,20362693.2
3/29/18 16:00,9123.983333,27118166.1
3/29/18 17:00,18017.98333,44970512.7
3/29/18 18:00,6458.8,19316404.8
3/29/18 19:00,4059.85,12605371.83
3/29/18 20:00,4060.15,13348974.23
3/29/18 21:00,3902.766667,13994138.33
3/29/18 22:00,5254,15318324.37
3/29/18 23:00,3980.333333,13859099.27
3/30/18 0:00,3846.283333,11894693.33
3/30/18 1:00,3477.95,11126723.47
3/30/18 2:00,3337.616667,10490844.07
3/30/18 3:00,3241.866667,11105116.87
3/30/18 4:00,3100.35,10184625
3/30/18 5:00,3030.4,10341475.67
3/30/18 6:00,2864.883333,9840876.467
3/30/18 7:00,2756.4,9671298.2
3/30/18 8:00,2742.7,10101266.98
3/30/18 9:00,2714.866667,9426403.767
3/30/18 10:00,2804.333333,12506586.2
3/30/18 11:00,3471.5,13126481.2
3/30/18 12:00,3648.316667,14449986.27
3/30/18 13:00,4414.883333,18267964.67
3/30/18 14:00,5619.216667,21517804.87
3/30/18 15:00,5329.966667,22290994.55
3/30/18 16:00,5270.65,23416514.68
3/30/18 17:00,5024.1,20593993.52
3/30/18 18:00,4482.55,16419288
3/30/18 19:00,10144.4,60235392.33
3/30/18 20:00,14773.41667,95898288.87
3/30/18 21:00,15257.38333,98117869.53
3/30/18 22:00,15101.3,97214704.87
3/30/18 23:00,14698.45,95034755.87
3/31/18 0:00,14152.93333,92593748.53
3/31/18 1:00,12529.63333,80845218.4
3/31/18 2:00,6824.716667,34810152.4
3/31/18 3:00,4423.116667,15232743.2
3/31/18 4:00,4235.7,13375035.27
3/31/18 5:00,4133.316667,12675007
3/31/18 6:00,4025.6,11973907.73
3/31/18 7:00,3906.333333,11104163.2
3/31/18 8:00,3846.833333,10814306.67
3/31/18 9:00,3856.683333,11935630.6
3/31/18 10:00,3839.133333,11359094.2
3/31/18 11:00,3891.8,12098684.13
3/31/18 12:00,3755.266667,10677875.6
3/31/18 13:00,3736.166667,11667533.48
3/31/18 14:00,3733.9,12525523.83
3/31/18 15:00,3590.866667,10591070.28
3/31/18 16:00,3571.916667,10830330.8
3/31/18 17:00,3511.6,10105554.83
3/31/18 18:00,5287,11408591
3/31/18 19:00,6046.116667,13824339.6
3/31/18 20:00,5985.783333,13159131
3/31/18 21:00,5750.983333,11951679.53
3/31/18 22:00,5803.716667,12806524.93
3/31/18 23:00,5776.283333,12726420.6
4/1/18 0:00,3622.15,9621872.733
4/1/18 1:00,3130.65,8688353.933
4/1/18 2:00,3074.483333,8703938
4/1/18 3:00,2998.166667,8547295.067
4/1/18 4:00,4670.05,10220972.07
4/1/18 5:00,9121.233333,13099044.8
4/1/18 6:00,2600.716667,6005121.733
4/1/18 7:00,2546.85,5756694.4
4/1/18 8:00,2558.2,6245611.733
4/1/18 9:00,2571.366667,6428813.133
4/1/18 10:00,2596.233333,6825198.4
4/1/18 11:00,2649.883333,7910301.467
4/1/18 12:00,3278.033333,17677313
4/1/18 13:00,2652.4,7761532.067
4/1/18 14:00,4695.866667,15657519.07
4/1/18 15:00,6504.716667,15093283.67
4/1/18 16:00,6684.433333,13841129.47
4/1/18 17:00,6229.25,11472392.73
4/1/18 18:00,6087.466667,10538602.67
4/1/18 19:00,5931.583333,10332818.33
4/1/18 20:00,4298.45,8898019
4/1/18 21:00,6190.233333,10729286.33
4/1/18 22:00,2980.066667,7672728.467
4/1/18 23:00,3001.783333,8878634.067
4/2/18 0:00,2930.866667,8625320.467
4/2/18 1:00,2845.4,8406991.4
4/2/18 2:00,4161.183333,9732285.267
4/2/18 3:00,3776.5,9090695.933
4/2/18 4:00,7224.783333,12425517.27
4/2/18 5:00,2851.066667,7869742.333
4/2/18 6:00,2722.816667,7709786.6
4/2/18 7:00,2662.083333,7637397.833
4/2/18 8:00,2594,7223218.133
4/2/18 9:00,2688.533333,8490396.067
4/2/18 10:00,2742.333333,9385202.333
4/2/18 11:00,3161.683333,12047123.8
4/2/18 12:00,3185.383333,10492186.2
4/2/18 13:00,4453.25,15666838.67
4/2/18 14:00,4586.2,14495801.47
4/2/18 15:00,4937.933333,13732815.23
4/2/18 16:00,5657.05,15509873.73
4/2/18 17:00,4121.083333,14864037.28
4/2/18 18:00,6915.066667,17270788.93
4/2/18 19:00,7333.95,16844378.8
4/2/18 20:00,10452.71667,20448894.93
4/2/18 21:00,10353.81667,22547641.6
4/2/18 22:00,10077.9,20008303.33
4/2/18 23:00,11646.41667,23170153.53
4/3/18 0:00,9175.45,19836706.67
4/3/18 1:00,5553.783333,14372478.8
4/3/18 2:00,5545.483333,12921809.33
4/3/18 3:00,4289.366667,13629754.93
4/3/18 4:00,4118.716667,12613579.93
4/3/18 5:00,3917.15,11824660.8
4/3/18 6:00,4127.783333,10394456.53
4/3/18 7:00,3049.816667,8244695.467
4/3/18 8:00,5205.033333,12311122.27
4/3/18 9:00,3317.683333,10247297.47
4/3/18 10:00,2983.983333,10849074.67
4/3/18 11:00,3421.8,13917024.4
4/3/18 12:00,3518.446809,13757569.7
4/3/18 13:00,3322.183333,11343012
4/3/18 14:00,3701.533333,11897596.8
4/3/18 15:00,5331.433333,17323337.73
4/3/18 16:00,4959.95,14473574.92
4/3/18 17:00,5464.383333,19351964.57
4/3/18 18:00,4279.5,17493911.7
4/3/18 19:00,3502.333333,17067307.97
4/3/18 20:00,3828.966667,18481666.53
4/3/18 21:00,3718.95,17306361.37
4/3/18 22:00,3520.55,17716899.05
4/3/18 23:00,5119.15,13687131
4/4/18 0:00,3095.45,11393687.9
4/4/18 1:00,3567.183333,12999417.03
4/4/18 2:00,6777.666667,15718162.27
4/4/18 3:00,2945.6,11194139.3
4/4/18 4:00,2844.25,9424613.867
4/4/18 5:00,2780.766667,9000061.333
4/4/18 6:00,2744.15,8804488
4/4/18 7:00,2734.216667,8776916.267
4/4/18 8:00,2709,8586446.8
4/4/18 9:00,2650.416667,8583814.333
4/4/18 10:00,3056.866667,15233241.8
4/4/18 11:00,3084.933333,15297960
4/4/18 12:00,2990.316667,13955963.2
4/4/18 13:00,2973.383333,13441554.53
4/4/18 14:00,3271.35,13858111.07
4/4/18 15:00,3015.333333,14351793.73
4/4/18 16:00,2721.466667,11931611.73
4/4/18 17:00,3468.416667,15239468.57
4/4/18 18:00,3919.183333,20521298.03
4/4/18 19:00,3820.783333,14206338.48
4/4/18 20:00,3754.266667,9928874.267
4/4/18 21:00,3729.683333,11438368.53
4/4/18 22:00,3583.316667,9792369.067
4/4/18 23:00,3675.316667,11135374.33
4/5/18 0:00,3696.733333,13115501.1
4/5/18 1:00,3655.1,12268812.93
4/5/18 2:00,3568.083333,11271825.33
4/5/18 3:00,3514.983333,10155556.8
4/5/18 4:00,3487.933333,9551138.4
4/5/18 5:00,3473.783333,9197615.733
4/5/18 6:00,3445.75,8401106.933
4/5/18 7:00,3448.75,8132319.067
4/5/18 8:00,3448.8,8147086.4
4/5/18 9:00,3594.916667,10665277.33
4/5/18 10:00,4054.583333,21683923
4/5/18 11:00,4574.466667,23250386.07
4/5/18 12:00,5101.75,22272919.27
4/5/18 13:00,5391.333333,24878885.87
4/5/18 14:00,6365.416667,26633858.87
4/5/18 15:00,6229.866667,25417846.2
4/5/18 16:00,7038.566667,28710066.98
4/5/18 17:00,6291.683333,35321868.13
4/5/18 18:00,5162.666667,28924350.43
4/5/18 19:00,4831.733333,29107950.45
4/5/18 20:00,4861.366667,30218358.07
4/5/18 21:00,5915.75,32892302.1
4/5/18 22:00,5565.383333,28585983
4/5/18 23:00,5113.333333,19806710.27
4/6/18 0:00,4729.1,18532754.53
4/6/18 1:00,4103.433333,16713158.65
4/6/18 2:00,3818.133333,15088257.4
4/6/18 3:00,3662.683333,17074070.13
4/6/18 4:00,3437.183333,12112211
4/6/18 5:00,3344.916667,9867466.733
4/6/18 6:00,3243.583333,8200170.8
4/6/18 7:00,3167.866667,7601145
4/6/18 8:00,3243.7,7791642.2
4/6/18 9:00,3564.583333,8345045.333
4/6/18 10:00,4353.3,19441658.3
4/6/18 11:00,4880.066667,21074843.53
4/6/18 12:00,4368.083333,12708898.53
4/6/18 13:00,4482.233333,13761008.23
4/6/18 14:00,5744.2,18581330.43
4/6/18 15:00,5610.266667,18238155.2
4/6/18 16:00,5285.8,15638425.13
4/6/18 17:00,5417.733333,22531520.18
4/6/18 18:00,5371.25,31666320.42
4/6/18 19:00,5348.6,42998303.63
4/6/18 20:00,4887.8,42330711.53
4/6/18 21:00,4964.55,43400752.07
4/6/18 22:00,7233.683333,63560547.13
4/6/18 23:00,6773.183333,59502377.7
4/7/18 0:00,6445.2,56421662.2
4/7/18 1:00,5711.833333,50136827.07
4/7/18 2:00,5235.083333,45717410.6
4/7/18 3:00,4241.933333,37709309.6
4/7/18 4:00,3795.266667,34718091.47
4/7/18 5:00,3613.266667,33338183.8
4/7/18 6:00,3558.583333,32906185.53
4/7/18 7:00,3570.033333,32407612.27
4/7/18 8:00,3547.9,31873842.27
4/7/18 9:00,3471.216667,31270772.53
4/7/18 10:00,7088.683333,34214236.18
4/7/18 11:00,3501.7,29550251
4/7/18 12:00,3471.033333,28426224.57
4/7/18 13:00,3449.583333,27235276.67
4/7/18 14:00,3460.233333,27292717.27
4/7/18 15:00,5206.883333,24704257.67
4/7/18 16:00,8010.75,50991997.07
4/7/18 17:00,7523.6,49064594.8
4/7/18 18:00,7381.183333,45563668.33
4/7/18 19:00,6209.65,36215477.73
4/7/18 20:00,5759.166667,32687910.53
4/7/18 21:00,4229.866667,20552428.27
4/7/18 22:00,3589.433333,14803503.45
4/7/18 23:00,3442.933333,12485941.07
4/8/18 0:00,3320.433333,12530569.87
4/8/18 1:00,3139.05,10616146.73
4/8/18 2:00,3086.133333,10278575.2
4/8/18 3:00,3064.383333,10123210.2
4/8/18 4:00,3084.266667,9880270.6
4/8/18 5:00,3075.5,9416985.333
4/8/18 6:00,3066.183333,8982487.017
4/8/18 7:00,3072.966667,8858080.867
4/8/18 8:00,3107.583333,8811459.733
4/8/18 9:00,3388.216667,8696272.3
4/8/18 10:00,3578.216667,9604631.317
4/8/18 11:00,3292.816667,7907519.133
4/8/18 12:00,3345.416667,8076326.8
4/8/18 13:00,3483.716667,8758377.2
4/8/18 14:00,3413.516667,8880040
4/8/18 15:00,5610.816667,12657284.27
4/8/18 16:00,3560.35,10584185.5
4/8/18 17:00,3506.266667,10732881.7
4/8/18 18:00,3509.866667,13048982.5
4/8/18 19:00,3516.866667,20668391.33
4/8/18 20:00,3104.733333,17057089.13
4/8/18 21:00,3004.783333,17989088
4/8/18 22:00,3128.583333,16748519.7
4/8/18 23:00,3681.216667,13288161.33
4/9/18 0:00,4212.266667,13278113.1
4/9/18 1:00,3939.4,11340526.1
4/9/18 2:00,3717.05,10626104.07
4/9/18 3:00,3436.466667,9941099.933
4/9/18 4:00,3271.266667,9688440.533
4/9/18 5:00,3081.066667,8880498.8
4/9/18 6:00,2859.6,8102318.2
4/9/18 7:00,2754.016667,7837500
4/9/18 8:00,3549.8,10856262
4/9/18 9:00,4383.983333,14830015.53
4/9/18 10:00,4463.633333,15515277.13
4/9/18 11:00,4293.216667,14898025.63
4/9/18 12:00,4169.5,13688173.4
4/9/18 13:00,4774.366667,16416199.8
4/9/18 14:00,4583.6,20756361.27
4/9/18 15:00,3960.716667,18255463.83
4/9/18 16:00,3355.133333,18641499.87
4/9/18 17:00,11425.23333,48798386.8
4/9/18 18:00,5836.5,21811283.47
4/9/18 19:00,4238.45,14018027.87
4/9/18 20:00,3492.216667,11038565.2
4/9/18 21:00,2859.416667,9736546.267
4/9/18 22:00,3192.933333,10111534.27
4/9/18 23:00,3285.116667,10503227.2
4/10/18 0:00,3326.666667,10874927.2
4/10/18 1:00,3321.283333,11872003.47
4/10/18 2:00,3247.5,11623126.13
4/10/18 3:00,4046.85,11366110.53
4/10/18 4:00,3776.4,11963120
4/10/18 5:00,3224.9,11697382.93
4/10/18 6:00,2842.483333,10187262.8
4/10/18 7:00,2565.75,9192611.933
4/10/18 8:00,2594.366667,9151245.733
4/10/18 9:00,3389.816667,17854137.4
4/10/18 10:00,4744.266667,17453935
4/10/18 11:00,5060.216667,19356442.13
4/10/18 12:00,5862.716667,32222143.27
4/10/18 13:00,11970.06667,83894947.6
4/10/18 14:00,11174.85,78601312.43
4/10/18 15:00,10634.8,72370968.6
4/10/18 16:00,10142.5,67303386.27
4/10/18 17:00,8546.3,61225491.77
4/10/18 18:00,5551.233333,35997845.23
4/10/18 19:00,4612.983333,27371225.67
4/10/18 20:00,4216.633333,25429018.3
4/10/18 21:00,3973.75,24082380.27
4/10/18 22:00,3761.2,21974804.47
4/10/18 23:00,3749.5,22038511.73
4/11/18 0:00,3686.683333,21424433.67
4/11/18 1:00,3638.833333,21296610.87
4/11/18 2:00,3499.366667,20587670.33
4/11/18 3:00,3241.45,18754881.53
4/11/18 4:00,3045.95,17380972.4
4/11/18 5:00,2788.05,14714883.2
4/11/18 6:00,2518.433333,12043734.13
4/11/18 7:00,2349.916667,10275902.4
4/11/18 8:00,2278,9544966.467
4/11/18 9:00,2439.55,11512713
4/11/18 10:00,2583.383333,11081494.75
4/11/18 11:00,3358.316667,15979490.07
4/11/18 12:00,4084.133333,30478812.55
4/11/18 13:00,4944.75,36600913.47
4/11/18 14:00,4816.45,34381198.8
4/11/18 15:00,5682.3,34455369.4
4/11/18 16:00,4295.416667,20960620.4
4/11/18 17:00,5102.633333,37114301.2
4/11/18 18:00,8496.916667,65736675.33
4/11/18 19:00,8218.3,61492743.5
4/11/18 20:00,7864.566667,56853714.53
4/11/18 21:00,7681.083333,56172377.67
4/11/18 22:00,6613.933333,47506487.8
4/11/18 23:00,4144,25510816.13
4/12/18 0:00,3021.4,15534723.13
4/12/18 1:00,2513.883333,11865213.5
4/12/18 2:00,2604.633333,11620773.3
4/12/18 3:00,2228.816667,9344419.6
4/12/18 4:00,2106.8,8001802.067
4/12/18 5:00,2041.583333,7332848
4/12/18 6:00,2052.166667,7997952.4
4/12/18 7:00,2002.533333,7221088
4/12/18 8:00,2031.3,7653319.467
4/12/18 9:00,2401.233333,9855716.667
4/12/18 10:00,4839.333333,22488449.9
4/12/18 11:00,3006.25,14770861
4/12/18 12:00,5413.45,33283496.2
4/12/18 13:00,6914.166667,39419633.53
4/12/18 14:00,5758.833333,35847798.4
4/12/18 15:00,6426.283333,40780984.07
4/12/18 16:00,9370.883333,54891722.93
4/12/18 17:00,10097.45,62632116.67
4/12/18 18:00,5996.916667,45407758.53
4/12/18 19:00,5365.7,41246087.57
4/12/18 20:00,3918.833333,29770798.73
4/12/18 21:00,3372.516667,25591101.53
4/12/18 22:00,3457.616667,26826520.53
4/12/18 23:00,3599.216667,30834408.13
4/13/18 0:00,3674.366667,30061341.07
4/13/18 1:00,3032.016667,24142455.43
4/13/18 2:00,2627.616667,24263410.85
4/13/18 3:00,2858.233333,26271061.8
4/13/18 4:00,2698.216667,26946480.72
4/13/18 5:00,2346.716667,23557254.47
4/13/18 6:00,2288.283333,22411694.33
4/13/18 7:00,2274.033333,21990076.47
4/13/18 8:00,2217.05,19401755
4/13/18 9:00,2541.55,19485226.43
4/13/18 10:00,2705.7,17369992.83
4/13/18 11:00,2499.233333,15901247.97
4/13/18 12:00,3155.233333,26364737.27
4/13/18 13:00,2317.883333,18396139.47
4/13/18 14:00,3248.033333,20092626.2
4/13/18 15:00,4237.583333,21706914.93
4/13/18 16:00,2363,14957525.6
4/13/18 17:00,2429.633333,15648428.9
4/13/18 18:00,2409.3,17380903.13
4/13/18 19:00,2256.75,15419004.8
4/13/18 20:00,2036.85,13342455.4
4/13/18 21:00,2717.766667,14081582.47
4/13/18 22:00,2004.716667,13878483.93
4/13/18 23:00,12659.48333,97889143.27
4/14/18 0:00,13549.36667,104088032.3
4/14/18 1:00,13275.31667,101783939.5
4/14/18 2:00,12372.31667,94669616.07
4/14/18 3:00,10755.4,81755161
4/14/18 4:00,4540,31915661.2
4/14/18 5:00,2442.583333,15048048.67
4/14/18 6:00,2090.716667,12348229.47
4/14/18 7:00,1958.816667,11240069.47
4/14/18 8:00,1738.1,9320564
4/14/18 9:00,1689.65,9066162.4
4/14/18 10:00,1688.35,8969847.2
4/14/18 11:00,1698,8905230
4/14/18 12:00,1695.9,8491390.133
4/14/18 13:00,1679.45,9035965.2
4/14/18 14:00,1583.766667,8199565.867
4/14/18 15:00,1844.133333,10994765.43
4/14/18 16:00,1637.716667,8536645
4/14/18 17:00,1790.8,9754885.1
4/14/18 18:00,1973.9,13250600.4
4/14/18 19:00,2098.9,17433468.27
4/14/18 20:00,1877.8,16940390.67
4/14/18 21:00,1776.8,16670038.27
4/14/18 22:00,1768.166667,16409238.27
4/14/18 23:00,1719.683333,15908845.07
4/15/18 0:00,1675.783333,15592078.53
4/15/18 1:00,1623.666667,14989249.47
4/15/18 2:00,1541.633333,13796189.95
4/15/18 3:00,1457.616667,12549761.35
4/15/18 4:00,1309.45,11842993.07
4/15/18 5:00,1147.483333,10951748.27
4/15/18 6:00,1051.45,10357323.87
4/15/18 7:00,992.85,9882785.333
4/15/18 8:00,969.7333333,9612940.8
4/15/18 9:00,957.1833333,9422996.8
4/15/18 10:00,935.9666667,8765941.2
4/15/18 11:00,913.45,8102750
4/15/18 12:00,1071.716667,8898690
4/15/18 13:00,1078.1,9120764.933
4/15/18 14:00,1606.666667,13066276.4
4/15/18 15:00,7121.5,57387323.33
4/15/18 16:00,8563.033333,68294287.53
4/15/18 17:00,9607.866667,76651957.13
4/15/18 18:00,10235.7,69062974.33
4/15/18 19:00,14975.15,76820722.33
4/15/18 20:00,12853.91667,57390192.27
4/15/18 21:00,11720.51667,49755995.87
4/15/18 22:00,9835.016667,38142821.33
4/15/18 23:00,7642.283333,31834869.97
4/16/18 0:00,4167.7,25303276.87
4/16/18 1:00,2578.95,19159768.98
4/16/18 2:00,2198.716667,20011045.27
4/16/18 3:00,1853.983333,16289581.8
4/16/18 4:00,1466.4,14081033
4/16/18 5:00,1143.716667,11784872.2
4/16/18 6:00,1216.516667,11008365.27
4/16/18 7:00,907.8833333,9737461.4
4/16/18 8:00,1023.133333,9897214.067
4/16/18 9:00,3147.3,22529632.2
4/16/18 10:00,2751.016667,15613972.33
4/16/18 11:00,1584.383333,9645439.267
4/16/18 12:00,1063.216667,8978626.867
4/16/18 13:00,2157.4,13112158.6
4/16/18 14:00,4015.683333,25705188.2
4/16/18 15:00,3036.4,22951143.13
4/16/18 16:00,3279.916667,23585562.07
4/16/18 17:00,2893.033333,24372447.4
4/16/18 18:00,7616.416667,59993232.47
4/16/18 19:00,12170.36667,95280086.13
4/16/18 20:00,11109.3,90742217
4/16/18 21:00,10620.25,86722950.13
4/16/18 22:00,11456.8,85659625.27
4/16/18 23:00,7601.2,57554441
4/17/18 0:00,4431.15,36719966
4/17/18 1:00,3830.733333,31614167.73
4/17/18 2:00,3364.45,27831771.47
4/17/18 3:00,2655.466667,22288941.07
4/17/18 4:00,2268.05,19091409.33
4/17/18 5:00,2151.733333,18271130.13
4/17/18 6:00,2075.766667,17753383.93
4/17/18 7:00,2012.45,17375115.33
4/17/18 8:00,1882.25,16489838.67
4/17/18 9:00,1886.933333,18699822
4/17/18 10:00,2319.766667,26163215.9
4/17/18 11:00,2196.133333,25712335.03
4/17/18 12:00,2909.6,27641212.4
4/17/18 13:00,3568.933333,31140287.93
4/17/18 14:00,3026.8,29842300.2
4/17/18 15:00,2418.3,27499909.33
4/17/18 16:00,4294.066667,34912981.43
4/17/18 17:00,5359.366667,37463652.67
4/17/18 18:00,12539.96667,47126653.13
4/17/18 19:00,10824.56667,47584788.67
4/17/18 20:00,6197.266667,40656721.33
4/17/18 21:00,3793.616667,35475020.1
4/17/18 22:00,3359.933333,36883805
4/17/18 23:00,3181.466667,38227667.27
4/18/18 0:00,3484.333333,45024795.13
4/18/18 1:00,3395.05,41481200.67
4/18/18 2:00,3294.05,41244874.27
4/18/18 3:00,3073.2,38423112
4/18/18 4:00,2789.733333,33779879.47
4/18/18 5:00,2407.4,26636935.47
4/18/18 6:00,2107.666667,20070164.27
4/18/18 7:00,1958.783333,18675497.53
4/18/18 8:00,1878.466667,17957360.8
4/18/18 9:00,2065.883333,20065697.07
4/18/18 10:00,2138.95,18971651.53
4/18/18 11:00,3067.833333,24338832.2
4/18/18 12:00,2264.883333,26703553.2
4/18/18 13:00,1957.333333,16011045.4
4/18/18 14:00,2284.1,21775205.07
4/18/18 15:00,2159.283333,21947330.13
4/18/18 16:00,2271.216667,23059332.27
4/18/18 17:00,2467.55,31563625.6
4/18/18 18:00,2285.583333,27471266.73
4/18/18 19:00,1978.566667,22320846.53
4/18/18 20:00,2383.766667,33553322.67
4/18/18 21:00,2769.6,48277573.8
4/18/18 22:00,2467.1,41148350.73
4/18/18 23:00,2291.45,35331903.87
4/19/18 0:00,3421.816667,30806337.47
4/19/18 1:00,1894.283333,25270514.53
4/19/18 2:00,2442.8,22654756.8
4/19/18 3:00,1867.7,20322405.07
4/19/18 4:00,1523.5,18135434.67
4/19/18 5:00,1417.633333,16090541.8
4/19/18 6:00,3939.5,16392650.27
4/19/18 7:00,1242.25,13312190.53
4/19/18 8:00,1235.833333,14073580.53
4/19/18 9:00,2396.766667,28187396.13
4/19/18 10:00,2694.366667,35730486.53
4/19/18 11:00,2717.133333,42245428.93
4/19/18 12:00,2859.783333,41384071.6
4/19/18 13:00,2507.016667,38445061.6
4/19/18 14:00,2740.733333,39036054.13
4/19/18 15:00,3151.616667,38586452.53
4/19/18 16:00,3670,38985722.8
4/19/18 17:00,3445.083333,38315088.27
4/19/18 18:00,4107.316667,39242633.67
4/19/18 19:00,4205.2,40245775.6
4/19/18 20:00,4328.733333,39971894.67
4/19/18 21:00,4048.316667,38047338.27
4/19/18 22:00,3998.95,36943426.8
4/19/18 23:00,3929.766667,35084124.53
4/20/18 0:00,3815.15,35480547.33
4/20/18 1:00,3762.333333,35013115.73
4/20/18 2:00,3692.75,32357495.07
4/20/18 3:00,3416.666667,29278622.13
4/20/18 4:00,3281.466667,27355847.87
4/20/18 5:00,3370.1,26744576.07
4/20/18 6:00,3172.4,25704194.4
4/20/18 7:00,3116.416667,24857461.6
4/20/18 8:00,3026.616667,24098640.8
4/20/18 9:00,2950.55,23642261.6
4/20/18 10:00,3307.766667,24132923.2
4/20/18 11:00,3460.683333,25150891.2
4/20/18 12:00,4043.183333,26413740.6
4/20/18 13:00,4014.25,25964587.13
4/20/18 14:00,4056.283333,25435825.47
4/20/18 15:00,4043.35,24418530.87
4/20/18 16:00,3590.15,22897588.87
4/20/18 17:00,3743.95,23598512.27
4/20/18 18:00,3635.216667,21414888.2
4/20/18 19:00,3704.266667,21586367.87
4/20/18 20:00,3358.533333,18613937.6
4/20/18 21:00,3187.716667,17457662.13
4/20/18 22:00,3274.75,17918184.53
4/20/18 23:00,3300.066667,18358230.8
4/21/18 0:00,2957.516667,17385455.33
4/21/18 1:00,3230.316667,18442800.27
4/21/18 2:00,2988.7,17304674.93
4/21/18 3:00,2881.816667,21266884
4/21/18 4:00,2839.633333,23793204.53
4/21/18 5:00,2543.766667,20535366.67
4/21/18 6:00,2326.65,16714796.53
4/21/18 7:00,2134.7,14638501.6
4/21/18 8:00,2027.1,12547805.6
4/21/18 9:00,2038.05,12057726.13
4/21/18 10:00,2301.416667,12649001.87
4/21/18 11:00,2328.616667,12880393.33
4/21/18 12:00,2148.45,10590724
4/21/18 13:00,2139.766667,11241561.87
4/21/18 14:00,3028.116667,11294647.2
4/21/18 15:00,2906.116667,9157103.733
4/21/18 16:00,2822.716667,8211789.6
4/21/18 17:00,2801.7,8096262.133
4/21/18 18:00,2740.883333,7638602.4
4/21/18 19:00,6050.666667,20822260
4/21/18 20:00,6913.2,24355797.07
4/21/18 21:00,8210.433333,14427330.4
4/21/18 22:00,2265.366667,6082395.067
4/21/18 23:00,2147.616667,6400894.667
4/22/18 0:00,2329.05,6296696.667
4/22/18 1:00,2347.4,5733024.8
4/22/18 2:00,2314.416667,5716898.933
4/22/18 3:00,2111.216667,5343430.133
4/22/18 4:00,2055.85,5150613.067
4/22/18 5:00,1983.2,4848234.267
4/22/18 6:00,1886.25,4775112.267
4/22/18 7:00,6572.25,9757612.533
4/22/18 8:00,1985.933333,5153810.933
4/22/18 9:00,1770.066667,5014310.4
4/22/18 10:00,1788.55,4934284.533
4/22/18 11:00,1910.283333,5837572.067
4/22/18 12:00,5154.866667,22773650.4
4/22/18 13:00,3800.183333,27098198.53
4/22/18 14:00,4204.083333,55014016.27
4/22/18 15:00,4488.8,52406650.4
4/22/18 16:00,4712.35,50194272.53
4/22/18 17:00,5310.35,49713649.73
4/22/18 18:00,4798.516667,43454763.2
4/22/18 19:00,4984.866667,39249501.87
4/22/18 20:00,4096.766667,32908383.47
4/22/18 21:00,3878.816667,29260664.8
4/22/18 22:00,3689.016667,26541945.47
4/22/18 23:00,3728.816667,27645008
4/23/18 0:00,3706.35,26920176.8
4/23/18 1:00,3662.466667,26048375.2
4/23/18 2:00,6399.983333,26905510.13
4/23/18 3:00,3519.666667,21628984.13
4/23/18 4:00,3253.516667,19264500.33
4/23/18 5:00,3398.866667,18779684
4/23/18 6:00,3314.566667,18580782.53
4/23/18 7:00,3126.066667,18068624
4/23/18 8:00,3012.9,17007156
4/23/18 9:00,3040.933333,16678009.87
4/23/18 10:00,6627.75,30365209.33
4/23/18 11:00,3731.466667,17480385.07
4/23/18 12:00,4466.466667,17823882.4
4/23/18 13:00,3651.633333,19877569.73
4/23/18 14:00,3664.316667,21671771.53
4/23/18 15:00,3525.883333,20858257.87
4/23/18 16:00,3774.9,20594211.93
4/23/18 17:00,6207.283333,28681908.67
4/23/18 18:00,3644.083333,17250856.8
4/23/18 19:00,3736.683333,15624663.2
4/23/18 20:00,3367.533333,14137085.73
4/23/18 21:00,3427.783333,13786278
4/23/18 22:00,3171.783333,13812312.93
4/23/18 23:00,3252.533333,14418687.53
4/24/18 0:00,3068.933333,15601496.6
4/24/18 1:00,2954.8,18293007.6
4/24/18 2:00,2705.866667,17328801.33
4/24/18 3:00,2723.116667,16731766.67
4/24/18 4:00,2548.85,14570524.53
4/24/18 5:00,2559.9,11969810.8
4/24/18 6:00,2508.15,10931156.27
4/24/18 7:00,2378.4,9294324.4
4/24/18 8:00,2836.716667,9026764.067
4/24/18 9:00,4187.033333,15085819.2
4/24/18 10:00,2999.033333,10130689.87
4/24/18 11:00,2872.9,8069776.333
4/24/18 12:00,2621.533333,8090145
4/24/18 13:00,4071.616667,17021294.2
4/24/18 14:00,4830.183333,19642529.77
4/24/18 15:00,2471.666667,10387652.67
4/24/18 16:00,5212.8,20916305
4/24/18 17:00,4072.716667,21310257.47
4/24/18 18:00,3161.566667,24838182.8
4/24/18 19:00,3173.183333,26116274
4/24/18 20:00,3330.1,26564048.4
4/24/18 21:00,3411.366667,24911882.93
4/24/18 22:00,3331.216667,23428739.87
4/24/18 23:00,3245.533333,23104081.87
4/25/18 0:00,3165.833333,24459264.53
4/25/18 1:00,2775.966667,21134796.67
4/25/18 2:00,2964.7,17783091.8
4/25/18 3:00,4079.2,15796270.87
4/25/18 4:00,2211.966667,12236862.67
4/25/18 5:00,2075.15,11452886.93
4/25/18 6:00,2043.85,11256033.28
4/25/18 7:00,2027.2,11130166.27
4/25/18 8:00,2069.3,12166401.35
4/25/18 9:00,2346.266667,12305936.55
4/25/18 10:00,5372.633333,20492792.28
4/25/18 11:00,2824.766667,11566928.3
4/25/18 12:00,2619.933333,11233421.15
4/25/18 13:00,2277.566667,10380116.47
4/25/18 14:00,2203.866667,10231401.53
4/25/18 15:00,2431.55,11565996.08
4/25/18 16:00,2160.2,10056647.52
4/25/18 17:00,1936.383333,10659686.98
4/25/18 18:00,1566.666667,11967430.72
4/25/18 19:00,2065.333333,11435448.3
4/25/18 20:00,1615.3,9214691.4
4/25/18 21:00,2616.583333,11289413.13
4/25/18 22:00,2324.166667,11350406.93
4/25/18 23:00,2313.183333,11284882.9
4/26/18 0:00,2252.416667,10974134.1
4/26/18 1:00,2748.25,17296428.18
4/26/18 2:00,2901.033333,26266829.53
4/26/18 3:00,2993.083333,27858195.8
4/26/18 4:00,2542.966667,18998895.6
4/26/18 5:00,1951.05,11857748.8
4/26/18 6:00,1633.233333,9938072.6
4/26/18 7:00,1515.333333,8417281.4
4/26/18 8:00,1515.566667,8408208
4/26/18 9:00,1509.933333,8400722.933
4/26/18 10:00,1559,8139605.317
4/26/18 11:00,1574.216667,8614634.617
4/26/18 12:00,1730.216667,9566256.1
4/26/18 13:00,1821.2,11021665.93
4/26/18 14:00,2240.866667,12944941.6
4/26/18 15:00,2343.016667,12846862.47
4/26/18 16:00,2339.266667,11521265.4
4/26/18 17:00,2147.283333,10883808.27
4/26/18 18:00,3549.516667,22033492.57
4/26/18 19:00,3566.6,21325986.47
4/26/18 20:00,3640.8,24847032.27
4/26/18 21:00,3766.3,29197056.47
4/26/18 22:00,3792.666667,27822643.27
4/26/18 23:00,4697.3,24366247.67
4/27/18 0:00,3369.916667,21340968.13
4/27/18 1:00,3182.3,19561919.47
4/27/18 2:00,3062.183333,16344694
4/27/18 3:00,2184.2,11490605.33
4/27/18 4:00,1904.6,9479100.4
4/27/18 5:00,1860.966667,8962066
4/27/18 6:00,1907.616667,8808942.467
4/27/18 7:00,1571.45,8006424.533
4/27/18 8:00,1379.016667,7245520.383
4/27/18 9:00,1518.566667,7318905.533
4/27/18 10:00,1456.966667,8259362.333
4/27/18 11:00,2838.883333,14124461.33
4/27/18 12:00,2116.05,12461747.17
4/27/18 13:00,1944.7,9364375.417
4/27/18 14:00,3090,20158108.27
4/27/18 15:00,6553.166667,44526808.07
4/27/18 16:00,6089.016667,33349316.27
4/27/18 17:00,5608.9,30146544.97
4/27/18 18:00,4974.683333,26582462.55
4/27/18 19:00,4343.216667,25123358.47
4/27/18 20:00,4187.5,28156489.33
4/27/18 21:00,3782.166667,25400196.07
4/27/18 22:00,3783.083333,22941965.4
4/27/18 23:00,3295.416667,18850219.47
4/28/18 0:00,2923.233333,16818060.4
4/28/18 1:00,2810.25,20685888.53
4/28/18 2:00,2822.833333,26434664.67
4/28/18 3:00,2494.05,22060122.13
4/28/18 4:00,2154.166667,14300029.07
4/28/18 5:00,2004.883333,12073195.2
4/28/18 6:00,1884.133333,11061024
4/28/18 7:00,1783.583333,9866861.333
4/28/18 8:00,1723.45,9016600.717
4/28/18 9:00,2189.283333,9446525.867
4/28/18 10:00,2141.416667,10342717.08
4/28/18 11:00,2060.3,11126948.28
4/28/18 12:00,1982.983333,10910793.8
4/28/18 13:00,1931.6,10771112.58
4/28/18 14:00,1843.266667,14070320.53
4/28/18 15:00,1724.883333,16028225.6
4/28/18 16:00,1933.9,15616858.07
4/28/18 17:00,2088.65,13956829
4/28/18 18:00,1956.8,13062374.13
4/28/18 19:00,2818.433333,14176287.73
4/28/18 20:00,2584.333333,12679492.93
4/28/18 21:00,2038.183333,11523766.13
4/28/18 22:00,1809.483333,11079943.2
4/28/18 23:00,1684.833333,10863576.27
4/29/18 0:00,1575.016667,10694498.67
4/29/18 1:00,1510.183333,10463292.8
4/29/18 2:00,1441.316667,10272325.07
4/29/18 3:00,1383.316667,10146908.8
4/29/18 4:00,1341.433333,9926557.867
4/29/18 5:00,1298.783333,9821446
4/29/18 6:00,1325.166667,9237153.6
4/29/18 7:00,1318.016667,9081581.067
4/29/18 8:00,1128.933333,8819697.333
4/29/18 9:00,1141.133333,8689451.6
4/29/18 10:00,1199.966667,8717832.267
4/29/18 11:00,1129.833333,9829248.267
4/29/18 12:00,1633.55,14367490.4
4/29/18 13:00,974.2666667,9446639.733
4/29/18 14:00,960.5166667,9551166.267
4/29/18 15:00,956.85,8616460.533
4/29/18 16:00,1159.083333,9349867.2
4/29/18 17:00,2249.55,19217239.47
4/29/18 18:00,2376.6,23717059.93
4/29/18 19:00,2159,21058201.13
4/29/18 20:00,2107.8,22149500.6
4/29/18 21:00,2348.883333,21804417.6
4/29/18 22:00,2289.6,19066617.07
4/29/18 23:00,2093.583333,17173730.8
4/30/18 0:00,1938.283333,16365295.72
4/30/18 1:00,1975.55,15755146.82
4/30/18 2:00,2088.35,16354026.53
4/30/18 3:00,2669.166667,22918626.45
4/30/18 4:00,2484.95,24252207.93
4/30/18 5:00,2371.4,22664443.92
4/30/18 6:00,2572.716667,20103267.27
4/30/18 7:00,1988.716667,14474024.75
4/30/18 8:00,1923.466667,12512314.53
4/30/18 9:00,2299.333333,14436981.6
4/30/18 10:00,2035.2,12928295.57
4/30/18 11:00,1674.633333,11432880.9
4/30/18 12:00,1557.033333,11177801
4/30/18 13:00,3535.166667,30546309.13
4/30/18 14:00,3196.333333,90350612.87
4/30/18 15:00,3619.916667,337443357.4
4/30/18 16:00,2958.766667,46910143.58
4/30/18 17:00,3111.35,49059418.45
4/30/18 18:00,3718.5,56027952.87
4/30/18 19:00,3636.933333,49833922.2
4/30/18 20:00,4280.633333,34545017.7
4/30/18 21:00,5584.733333,39148121.93
4/30/18 22:00,4956.85,30060686.67
4/30/18 23:00,4447.5,24579845.6
5/1/18 0:00,3349.583333,17057130.87
5/1/18 1:00,3026.533333,14618194.6
5/1/18 2:00,2855.616667,13489174.33
5/1/18 3:00,2730.333333,12624049.2
5/1/18 4:00,2578.916667,11463939.13
5/1/18 5:00,2442.05,9743192
5/1/18 6:00,2360.433333,9448057.467
5/1/18 7:00,2257.666667,8700192
5/1/18 8:00,2015.5,7871258.067
5/1/18 9:00,2077.516667,8201549.3
5/1/18 10:00,3315.816667,18658290.73
5/1/18 11:00,3077.333333,15772796.27
5/1/18 12:00,2366.55,10630033
5/1/18 13:00,2152.1,9313879.133
5/1/18 14:00,4032.316667,29524280.2
5/1/18 15:00,6704.416667,49055931.77
5/1/18 16:00,6531.316667,47410525.13
5/1/18 17:00,5375.8,37654092.93
5/1/18 18:00,6261.5,45031738.42
5/1/18 19:00,7674.7,69873406.97
5/1/18 20:00,4852.266667,42260245.9
5/1/18 21:00,5671.9,49435587.67
5/1/18 22:00,4021.883333,25130514.73
5/1/18 23:00,3671.666667,18472367.87
5/2/18 0:00,3561.116667,16371498.47
5/2/18 1:00,3519.5,17111015.4
5/2/18 2:00,3594.433333,23903315.47
5/2/18 3:00,3489.416667,24546408.87
5/2/18 4:00,3342.533333,23297389.73
5/2/18 5:00,3162.966667,20719516.87
5/2/18 6:00,3006.333333,16687727.33
5/2/18 7:00,2951.383333,16196033.4
5/2/18 8:00,2920.45,15841389.67
5/2/18 9:00,2868.85,14523862.27
5/2/18 10:00,2883.7,13470755.47
5/2/18 11:00,3089.616667,15447147.65
5/2/18 12:00,3291.216667,20338903.3
5/2/18 13:00,35970.13333,84536589.57
5/2/18 14:00,36371.71667,84555219.87
5/2/18 15:00,4865.633333,21941287.33
5/2/18 16:00,8261.583333,44045381.4
5/2/18 17:00,5147.833333,30764005.87
5/2/18 18:00,4678.483333,20374060.4
5/2/18 19:00,4188.8,18357407
5/2/18 20:00,4395.133333,20503194.47
5/2/18 21:00,4160.633333,17352019.93
5/2/18 22:00,4399.866667,16568074.47
5/2/18 23:00,4467.55,16104311.15
5/3/18 0:00,4330.566667,18845367.67
5/3/18 1:00,4151.166667,32970398.47
5/3/18 2:00,3846.133333,26486620.17
5/3/18 3:00,3603.05,15369038.6
5/3/18 4:00,3426.783333,13136515.27
5/3/18 5:00,3276.116667,12763886.53
5/3/18 6:00,3173.65,12959124.27
5/3/18 7:00,3044.65,11859224
5/3/18 8:00,2942.65,11455103.8
5/3/18 9:00,2940.066667,11771740.07
5/3/18 10:00,2884.266667,10516092.45
5/3/18 11:00,2755.65,9400908.383
5/3/18 12:00,2740.75,9165921.6
5/3/18 13:00,2841.166667,10161606
5/3/18 14:00,2981.716667,11817431.1
5/3/18 15:00,2765.65,9540133.767
5/3/18 16:00,2754.4,8524204.367
5/3/18 17:00,2749.016667,8610345.8
5/3/18 18:00,2783.233333,8657924.467
5/3/18 19:00,2708.266667,8963911.867
5/3/18 20:00,2890.45,11130314.47
5/3/18 21:00,2753.233333,9514183.667
5/3/18 22:00,2682.466667,8792372.667
5/3/18 23:00,2642.85,9305361.8
5/4/18 0:00,2594.85,9008378.333
5/4/18 1:00,2635.466667,9691368.8
5/4/18 2:00,2679.966667,10244337.6
5/4/18 3:00,2624.216667,9893507.067
5/4/18 4:00,2522.15,9245732.8
5/4/18 5:00,2456.666667,8865484.333
5/4/18 6:00,2424.316667,8598099.333
5/4/18 7:00,2351.633333,8302965
5/4/18 8:00,2320.916667,8395458.8
5/4/18 9:00,2579.05,8954682.783
5/4/18 10:00,3181.316667,9247829.933
5/4/18 11:00,4127.3,10066151.73
5/4/18 12:00,4088.716667,9984731.067
5/4/18 13:00,4111.316667,10577986
5/4/18 14:00,4668.6,14177865.6
5/4/18 15:00,4695.333333,14682711.8
5/4/18 16:00,4866.916667,15869971.2
5/4/18 17:00,4744.066667,14199976.27
5/4/18 18:00,4604.95,12926971.33
5/4/18 19:00,4402.533333,12572416
5/4/18 20:00,4418.433333,12531016.93
5/4/18 21:00,4146.65,11274109.93
5/4/18 22:00,3996.85,10485793.8
5/4/18 23:00,3903.55,9668057.467
5/5/18 0:00,3878.233333,9453949.8
5/5/18 1:00,3814.5,9118828.133
5/5/18 2:00,3744.366667,8685307.6
5/5/18 3:00,3696.583333,8514376.667
5/5/18 4:00,3621.95,8393405.867
5/5/18 5:00,3586.733333,8417615.667
5/5/18 6:00,3554.7,8118838.667
5/5/18 7:00,3670.066667,8057283.733
5/5/18 8:00,3786,8081693.667
5/5/18 9:00,3664.583333,7217473.533
5/5/18 10:00,3697.1,8734786
5/5/18 11:00,3695.65,8473119.667
5/5/18 12:00,3678.766667,8602459.533
5/5/18 13:00,3639.4,8652304.2
5/5/18 14:00,3567.916667,7121177.933
5/5/18 15:00,3733.083333,7576105.6
5/5/18 16:00,4434.216667,7562374.467
5/5/18 17:00,3553.733333,6603249.4
5/5/18 18:00,3572.6,6897729.867
5/5/18 19:00,3605.016667,6993705.133
5/5/18 20:00,3581.4,6708011.8
5/5/18 21:00,3519.15,6624904.733
5/5/18 22:00,3412.15,6504329.4
5/5/18 23:00,3361.666667,6248147.6
5/6/18 0:00,3374.083333,6327894.333
5/6/18 1:00,3364.3,6251910.267
5/6/18 2:00,3345.266667,6165035.533
5/6/18 3:00,3318.066667,6134145.2
5/6/18 4:00,3306.633333,6123402.733
5/6/18 5:00,3294.066667,6104176.667
5/6/18 6:00,3276.083333,6079438.267
5/6/18 7:00,3252.516667,6019192.267
5/6/18 8:00,3223.966667,5862743.133
5/6/18 9:00,3208.166667,5800727.733
5/6/18 10:00,3184.9,5777429.333
5/6/18 11:00,3022.133333,5823878.667
5/6/18 12:00,3036.466667,6957207.267
5/6/18 13:00,3066.566667,5693376.067
5/6/18 14:00,3009.25,5285586.867
5/6/18 15:00,3164.433333,5584684.8
5/6/18 16:00,3458.5,5821509.4
5/6/18 17:00,3566.216667,6735326.933
5/6/18 18:00,3484.066667,6413818.933
5/6/18 19:00,3452.583333,6393863.133
5/6/18 20:00,3444.683333,6471028.267
5/6/18 21:00,3593.683333,6924488.467
5/6/18 22:00,3626.45,7012553.667
5/6/18 23:00,3563.033333,7023060.533
5/7/18 0:00,3492.7,6949356
5/7/18 1:00,3377.75,6213534.467
5/7/18 2:00,3316.366667,6061444.533
5/7/18 3:00,3236.383333,5942349.067
5/7/18 4:00,3166.683333,5896120.067
5/7/18 5:00,3055.666667,5717076
5/7/18 6:00,2811.633333,5409576.933
5/7/18 7:00,2662.05,5153656.2
5/7/18 8:00,2579.45,4929524.467
5/7/18 9:00,2587.05,5202522.733
5/7/18 10:00,2714.983333,6651897.867
5/7/18 11:00,3590.683333,16321641.2
5/7/18 12:00,4533.916667,25526744.57
5/7/18 13:00,3473.083333,16688612.07
5/7/18 14:00,2987.45,12454761.87
5/7/18 15:00,2653.166667,8625726.267
5/7/18 16:00,3310.183333,9071813.867
5/7/18 17:00,5152.683333,23277635
5/7/18 18:00,7734.333333,55261714.6
5/7/18 19:00,7142.233333,47883481.4
5/7/18 20:00,5932.45,35729628.27
5/7/18 21:00,5349.1,30789332.93
5/7/18 22:00,5207.05,35181971.47
5/7/18 23:00,6046.983333,53263648.53
5/8/18 0:00,5435.816667,42576631.2
5/8/18 1:00,4736.666667,30968338.13
5/8/18 2:00,4157.116667,17404370.8
5/8/18 3:00,3969.35,15296073.87
5/8/18 4:00,3944.433333,18827866.53
5/8/18 5:00,3689.733333,15718004.4
5/8/18 6:00,3528.4,13396080.53
5/8/18 7:00,3460.533333,13530982.8
5/8/18 8:00,3425.816667,13130134.13
5/8/18 9:00,3197.816667,11103136.27
5/8/18 10:00,3204.016667,11016257.33
5/8/18 11:00,4864.3,33915385.2
5/8/18 12:00,5777.75,46040456.47
5/8/18 13:00,6228.683333,44188289.73
5/8/18 14:00,8434.016667,69578046.13
5/8/18 15:00,7328.2,47413043.27
5/8/18 16:00,6911,37759169.77
5/8/18 17:00,6865.016667,36287964.27
5/8/18 18:00,6367.816667,28096510.87
5/8/18 19:00,5987.083333,21581134.47
5/8/18 20:00,5544.683333,15458283.2
5/8/18 21:00,5129.05,11831922.1
5/8/18 22:00,5451,11541668.93
5/8/18 23:00,5607.033333,11343384.6
5/9/18 0:00,5506.133333,11019228.25
5/9/18 1:00,5435.8,10832783.53
5/9/18 2:00,5367.25,9788070.35
5/9/18 3:00,5317.466667,9359792.933
5/9/18 4:00,4983.666667,8533220
5/9/18 5:00,5353.716667,8718990
5/9/18 6:00,5619.716667,8903895.333
5/9/18 7:00,5507.316667,8746751.467
5/9/18 8:00,5318.216667,8994484.6
5/9/18 9:00,4942.9,8523107
5/9/18 10:00,4789.95,9890050.9
5/9/18 11:00,5136.816667,12597697.73
5/9/18 12:00,5119.5,15523789.18
5/9/18 13:00,5358.116667,15372454.47
5/9/18 14:00,5975.45,16038958.88
5/9/18 15:00,6345.166667,16242864.67
5/9/18 16:00,6169.533333,15639796.53
5/9/18 17:00,6160.066667,15629192.2
5/9/18 18:00,6034.683333,15249517.2
5/9/18 19:00,5902.15,14461379.6
5/9/18 20:00,5911.55,14633642.13
5/9/18 21:00,7369.433333,23641502.73
5/9/18 22:00,7358.083333,24236024.53
5/9/18 23:00,6236.916667,17318998.4
5/10/18 0:00,6168.716667,14957467.87
5/10/18 1:00,6660.133333,14969358.6
5/10/18 2:00,6530.35,14871593.07
5/10/18 3:00,6377.85,14220092.6
5/10/18 4:00,6212.483333,13625409.53
5/10/18 5:00,6081.35,13303457.67
5/10/18 6:00,5978.85,13002072.8
5/10/18 7:00,6168.883333,19757027.03
5/10/18 8:00,6190.083333,24235795.77
5/10/18 9:00,6508.983333,35465978.23
5/10/18 10:00,7868.716667,44726732.32
5/10/18 11:00,8304.65,56837325.23
5/10/18 12:00,7989.4,55777963.93
5/10/18 13:00,7628.966667,51739378.5
5/10/18 14:00,7636.933333,52146534.8
5/10/18 15:00,7766.383333,55038188.37
5/10/18 16:00,7680.35,59625894.48
5/10/18 17:00,7002.283333,51468874.13
5/10/18 18:00,6883.15,49425250.43
5/10/18 19:00,6884.95,52172122.87
5/10/18 20:00,6589.366667,42886242.27
5/10/18 21:00,6547.25,36904804.47
5/10/18 22:00,6180.2,38648437.07
5/10/18 23:00,5954.533333,37778371.53
5/11/18 0:00,5651.666667,34872558.8
5/11/18 1:00,5468.233333,34685458.8
5/11/18 2:00,5223.633333,33120856.27
5/11/18 3:00,4995.566667,30963079.07
5/11/18 4:00,4798.966667,29920104.67
5/11/18 5:00,4504,27179688.73
5/11/18 6:00,4249.433333,24852963.33
5/11/18 7:00,4380.683333,33757202.6
5/11/18 8:00,3992.616667,26347993.62
5/11/18 9:00,3900.75,25645873.35
5/11/18 10:00,3696.316667,23329659.27
5/11/18 11:00,3562.7,21860856.93
5/11/18 12:00,3533.966667,20109017.45
5/11/18 13:00,3467.516667,18729677.58
5/11/18 14:00,3221.05,16019635
5/11/18 15:00,3271.4,17260397.73
5/11/18 16:00,3404.15,16250454.2
5/11/18 17:00,3667.683333,15128773.67
5/11/18 18:00,3646.716667,15210167.33
5/11/18 19:00,3614.5,16389879.07
5/11/18 20:00,3512.533333,15235573.13
5/11/18 21:00,3430.383333,13098908.07
5/11/18 22:00,3324.05,11517416.27
5/11/18 23:00,3252.283333,10001518.4
5/12/18 0:00,3183.35,9204730.2
5/12/18 1:00,3129.983333,8458961.667
5/12/18 2:00,3075.233333,7870708.333
5/12/18 3:00,2991.666667,7557439.733
5/12/18 4:00,2922,7372611.067
5/12/18 5:00,2859.85,7026556.133
5/12/18 6:00,2771.066667,6457854.2
5/12/18 7:00,2733.383333,6087876.4
5/12/18 8:00,2782.15,8058018.533
5/12/18 9:00,2963.116667,13134911.92
5/12/18 10:00,2838.85,12787571.5
5/12/18 11:00,3112.1,12933549.27
5/12/18 12:00,2810.633333,12955921.47
5/12/18 13:00,2668.166667,13008879.6
5/12/18 14:00,2569.75,12945462.8
5/12/18 15:00,2509.883333,12806451.6
5/12/18 16:00,2446.25,12596354.33
5/12/18 17:00,2404.933333,12348397.47
5/12/18 18:00,2368.283333,11996806.8
5/12/18 19:00,2324.15,11429324.33
5/12/18 20:00,2309.883333,11434792.93
5/12/18 21:00,2172.716667,10795346.33
5/12/18 22:00,2715.483333,11417175.07
5/12/18 23:00,2546.983333,11133304.27
5/13/18 0:00,2250,10606689
5/13/18 1:00,2236.666667,10904933.33
5/13/18 2:00,2155.016667,10903047.07
5/13/18 3:00,2070.15,10815817.6
5/13/18 4:00,1928.85,9640680.867
5/13/18 5:00,1754.933333,7697058.267
5/13/18 6:00,1590.116667,6310037.4
5/13/18 7:00,1544.7,5800007.2
5/13/18 8:00,1488.733333,5525652.467
5/13/18 9:00,1461.866667,5874619.267
5/13/18 10:00,1424.316667,6024820.733
5/13/18 11:00,2023.366667,6566149.2
5/13/18 12:00,2085.583333,6885885.933
5/13/18 13:00,1769.183333,6208918.133
5/13/18 14:00,1630.783333,6213867.333
5/13/18 15:00,1501.116667,5734995.267
5/13/18 16:00,1456.166667,5590273.733
5/13/18 17:00,1756.316667,5905515.5
5/13/18 18:00,2057,6910829.667
5/13/18 19:00,2201.133333,8250018.533
5/13/18 20:00,2059.4,7662262.133
5/13/18 21:00,2045.533333,7047677.067
5/13/18 22:00,3154.35,7999651.867
5/13/18 23:00,2718.133333,7357069.6
5/14/18 0:00,2489.466667,6862714.667
5/14/18 1:00,2273.316667,6669904
5/14/18 2:00,2156.25,6682610.933
5/14/18 3:00,1980.05,6400561
5/14/18 4:00,1864.366667,6001476.067
5/14/18 5:00,1805.016667,5639655.733
5/14/18 6:00,1745.216667,5299476
5/14/18 7:00,1691.233333,5158265.8
5/14/18 8:00,1605.35,5662530.733
5/14/18 9:00,1741.9,8792175.533
5/14/18 10:00,2230.433333,12945307.8
5/14/18 11:00,2449.633333,12784113.33
5/14/18 12:00,2696.666667,18781479.2
5/14/18 13:00,8315.05,45328163.47
5/14/18 14:00,8592.016667,42812816.27
5/14/18 15:00,8729.066667,44477356.93
5/14/18 16:00,12229.71667,47168340.33
5/14/18 17:00,14379.33333,49136770.8
5/14/18 18:00,14384.56667,50815156.8
5/14/18 19:00,15102,60741364.67
5/14/18 20:00,15000.48333,49742370.07
5/14/18 21:00,14289.78333,45059173.6
5/14/18 22:00,12338.9,41321951.27
5/14/18 23:00,10022.35,37514543.53
5/15/18 0:00,9065.716667,35484449.93
5/15/18 1:00,7627.866667,33467041.2
5/15/18 2:00,6061.983333,31662571.07
5/15/18 3:00,4430.05,29421586.4
5/15/18 4:00,3782.533333,28277730.07
5/15/18 5:00,3607.633333,27374598.87
5/15/18 6:00,3571.433333,27008332.93
5/15/18 7:00,3500.266667,26658927.47
5/15/18 8:00,3454.483333,29229963.93
5/15/18 9:00,3397.766667,27458173
5/15/18 10:00,3517.55,29996378.4
5/15/18 11:00,3400.316667,28434280.07
5/15/18 12:00,3363.966667,26115981.87
5/15/18 13:00,3484.766667,29096819.4
5/15/18 14:00,3255.6,45418427.93
5/15/18 15:00,3323.366667,32693464.93
5/15/18 16:00,4453.766667,27918257.27
5/15/18 17:00,4614.616667,26949606.33
5/15/18 18:00,3764.316667,25157758.53
5/15/18 19:00,4085.15,22109754.67
5/15/18 20:00,3624.466667,17946267.6
5/15/18 21:00,3375.55,14827576.2
5/15/18 22:00,3724.983333,14857808.53
5/15/18 23:00,3766.6,14981752.33
5/16/18 0:00,3468.45,13136239
5/16/18 1:00,3464.6,17463134.47
5/16/18 2:00,3036.066667,16882430.87
5/16/18 3:00,2439.7,12103222.93
5/16/18 4:00,1806.783333,7165213.533
5/16/18 5:00,1558.333333,4813936.667
5/16/18 6:00,1281.416667,3592268.933
5/16/18 7:00,1076.533333,3087883.867
5/16/18 8:00,927.5333333,2937107.533
5/16/18 9:00,882.8333333,3139952.333
5/16/18 10:00,1084.05,4332124.9
5/16/18 11:00,1589.683333,5276158.2
5/16/18 12:00,1347.9,5646065.85
5/16/18 13:00,1602.066667,7122712.333
5/16/18 14:00,1864.5,7398625.383
5/16/18 15:00,3116.166667,9807268.467
5/16/18 16:00,4503.4,12148700.93
5/16/18 17:00,4686.116667,12396854.87
5/16/18 18:00,4806.65,12817037.13
5/16/18 19:00,4466.066667,11873244.08
5/16/18 20:00,4105.416667,11538025.05
5/16/18 21:00,4268.866667,10683762.67
5/16/18 22:00,3492.733333,8094654.333
5/16/18 23:00,3098.933333,6910837.1
5/17/18 0:00,3309.216667,7777563.867
5/17/18 1:00,3633.05,10585149.8
5/17/18 2:00,3490.616667,11063553.2
5/17/18 3:00,3245.766667,8775292.133
5/17/18 4:00,2240.233333,5771361.933
5/17/18 5:00,1855.066667,4725321.333
5/17/18 6:00,1837.066667,4428114.133
5/17/18 7:00,1626.5,3875548.267
5/17/18 8:00,1397.333333,3565570.533
5/17/18 9:00,1470.633333,3796825.4
5/17/18 10:00,1648.4,5589271.067
5/17/18 11:00,1772.25,9107570.467
5/17/18 12:00,2681.8,9052299.817
5/17/18 13:00,2072.833333,9717514.1
5/17/18 14:00,2082.8,11890520.2
5/17/18 15:00,3801.283333,27521376.37
5/17/18 16:00,23484.11667,229719941.6
5/17/18 17:00,10314.31667,96332292.92
5/17/18 18:00,4021.416667,35545741.27
5/17/18 19:00,2626.383333,19276907.53
5/17/18 20:00,2280.233333,24072449.77
5/17/18 21:00,2092.416667,22863993.27
5/17/18 22:00,3759.333333,19377933.07
5/17/18 23:00,12470.06667,33688638.53
5/18/18 0:00,6488.333333,20182298.93
5/18/18 1:00,2030.5,9848565.733
5/18/18 2:00,1270.116667,7680336.533
5/18/18 3:00,1026.25,6545946.6
5/18/18 4:00,935.4166667,5978480.467
5/18/18 5:00,796.2,5366105.067
5/18/18 6:00,822.25,5018250.4
5/18/18 7:00,907.0833333,11974878.47
5/18/18 8:00,883.7166667,11782932.73
5/18/18 9:00,844.3166667,8017816.067
5/18/18 10:00,935.1166667,13019871.33
5/18/18 11:00,1313.266667,9914776.867
5/18/18 12:00,1353.816667,9294976.267
5/18/18 13:00,1147.666667,10030015.07
5/18/18 14:00,1094.166667,11483089.33
5/18/18 15:00,1430.966667,8882287.267
5/18/18 16:00,1574.8,8365876.133
5/18/18 17:00,1339.966667,6861559.6
5/18/18 18:00,1254.8,10012748.27
5/18/18 19:00,1291.716667,13653775.87
5/18/18 20:00,1246.65,13176447.47
5/18/18 21:00,1081.833333,8465280.867
5/18/18 22:00,988.95,6884279.933
5/18/18 23:00,1949.333333,11787756.4
5/19/18 0:00,887.6,5273266.667
5/19/18 1:00,981.8333333,5493924.933
5/19/18 2:00,1024.183333,5295996.667
5/19/18 3:00,889.3,3997422
5/19/18 4:00,760.7166667,2771695.867
5/19/18 5:00,630.45,1988869.6
5/19/18 6:00,487.3333333,1363488
5/19/18 7:00,438.9333333,1146344.533
5/19/18 8:00,426.5333333,1047833.933
5/19/18 9:00,411.8166667,1029354
5/19/18 10:00,406.4833333,1397453.4
5/19/18 11:00,512.6833333,1417193.333
5/19/18 12:00,537.4666667,1201214.2
5/19/18 13:00,2323.466667,11186178.93
5/19/18 14:00,859.4833333,3829482.733
5/19/18 15:00,519.8666667,2122161.467
5/19/18 16:00,500.3333333,2029129.8
5/19/18 17:00,774.2333333,2131904.467
5/19/18 18:00,842.1166667,1859715.2
5/19/18 19:00,911.6,2475612.133
5/19/18 20:00,656.8833333,1098793.067
5/19/18 21:00,526.2,697370.1333
5/19/18 22:00,543.8166667,1269859.933
5/19/18 23:00,534.1333333,1044625.667
5/20/18 0:00,1376.366667,5292790.267
5/20/18 1:00,548.8666667,632551.2667
5/20/18 2:00,489.7666667,495261.5333
5/20/18 3:00,411.2833333,355219.6667
5/20/18 4:00,377.1333333,324021.3333
5/20/18 5:00,371,323408
5/20/18 6:00,375.95,324612.3333
5/20/18 7:00,261.6333333,213928.9333
5/20/18 8:00,1390.1,6484562.4
5/20/18 9:00,262.3166667,364350.5333
5/20/18 10:00,262.35,1095614.2
5/20/18 11:00,262.8666667,1553627.933
5/20/18 12:00,1024.75,1997577.467
5/20/18 13:00,618.7666667,882403.2667
5/20/18 14:00,387.9333333,562157.5333
5/20/18 15:00,221.85,288281.4
5/20/18 16:00,141.0333333,225820.0667
5/20/18 17:00,1016.6,1162208
5/20/18 18:00,483.1833333,646607.5333
5/20/18 19:00,256.3333333,1473549.867
5/20/18 20:00,165.5166667,1155445.533
5/20/18 21:00,552.7,4968535.267
5/20/18 22:00,1718.416667,29248819.47
5/20/18 23:00,453.3833333,6690607.6
5/21/18 0:00,592.4333333,10223931
5/21/18 1:00,694.0666667,9475436.8
5/21/18 2:00,764.2833333,11464507.2
5/21/18 3:00,606.4166667,11618729.6
5/21/18 4:00,147.2833333,2882145.067
5/21/18 5:00,8.183333333,157084.2667
5/21/18 6:00,666.8833333,281820
5/21/18 7:00,429.1166667,411879.3333
5/21/18 8:00,352.0166667,401334.4
5/21/18 9:00,344.95,122301.3333
5/21/18 10:00,342,102600
5/21/18 11:00,342,102600
5/21/18 12:00,336.1,100830
5/21/18 13:00,283.7,85110
5/21/18 14:00,170.1333333,51040
5/21/18 15:00,34.53333333,10360
5/21/18 16:00,6.833333333,2050
5/21/18 17:00,0.133333333,40
5/21/18 18:00,0,0
5/21/18 19:00,0,0
5/21/18 20:00,0,0
5/21/18 21:00,0,0
5/21/18 22:00,0,0
5/21/18 23:00,0,0
5/22/18 0:00,0,0
5/22/18 1:00,0,0
5/22/18 2:00,0,0
5/22/18 3:00,0,0
5/22/18 4:00,0,0
5/22/18 5:00,0,0
5/22/18 6:00,0,0
5/22/18 7:00,0,0
5/22/18 8:00,0,0
5/22/18 9:00,0,0
5/22/18 10:00,0,0
5/22/18 11:00,0,0
5/22/18 12:00,0,0
5/22/18 13:00,0,0
5/22/18 14:00,0,0
5/22/18 15:00,0,0
5/22/18 16:00,0,0
5/22/18 17:00,0,0
5/22/18 18:00,0,0
5/22/18 19:00,0,0
5/22/18 20:00,0,0
5/22/18 21:00,0,0
5/22/18 22:00,0,0
5/22/18 23:00,0,0
5/23/18 0:00,0,0
5/23/18 1:00,0,0
5/23/18 2:00,0,0
5/23/18 3:00,0,0
5/23/18 4:00,0,0
5/23/18 5:00,0,0
5/23/18 6:00,0,0
5/23/18 7:00,0,0
5/23/18 8:00,0,0
5/23/18 9:00,0,0
5/23/18 10:00,0,0
5/23/18 11:00,0,0
5/23/18 12:00,0,0
5/23/18 13:00,0,0
5/23/18 14:00,0,0
5/23/18 15:00,0,0
5/23/18 16:00,0,0
5/23/18 17:00,0,0
5/23/18 18:00,0,0
5/23/18 19:00,0,0
5/23/18 20:00,0,0
5/23/18 21:00,0,0
5/23/18 22:00,0,0
5/23/18 23:00,0,0
5/24/18 0:00,0,0
5/24/18 1:00,38.41666667,121885.3333
5/24/18 2:00,489.3833333,1515741.65
5/24/18 3:00,1009.866667,3129203.65
5/24/18 4:00,413.35,1276070.117
5/24/18 5:00,107.2,333906.1333
5/24/18 6:00,162.55,501285.3167
5/24/18 7:00,37.2,114626.2667
5/24/18 8:00,0,0
5/24/18 9:00,0,0
5/24/18 10:00,0,0
5/24/18 11:00,0,0
5/24/18 12:00,0,0
5/24/18 13:00,0,0
5/24/18 14:00,0,0
5/24/18 15:00,0,0
5/24/18 16:00,0,0
5/24/18 17:00,0,0
5/24/18 18:00,0.983333333,1006.933333
5/24/18 19:00,107.25,697172.2667
5/24/18 20:00,328.6166667,1521676.4
5/24/18 21:00,688.0833333,5121024
5/24/18 22:00,2552.533333,23533414.4
5/24/18 23:00,2573.05,23698372.27
5/25/18 0:00,2502.3,23019013.73
5/25/18 1:00,2448.1,22808618.67
5/25/18 2:00,2445.783333,22650129.07
5/25/18 3:00,2517.6,22673408
5/25/18 4:00,2505.266667,22649105.07
5/25/18 5:00,2439.8,22582067.2
5/25/18 6:00,2437.8,22579392
5/25/18 7:00,2437,22579200
5/25/18 8:00,2484.866667,23939733.33
5/25/18 9:00,2601.25,26806117.93
5/25/18 10:00,2961.916667,28257553.03
5/25/18 11:00,2945.966667,29628520.83
5/25/18 12:00,3325.233333,32015143.47
5/25/18 13:00,3794.483333,41967336
5/25/18 14:00,4580.666667,44487753.93
5/25/18 15:00,5772.116667,49204590.6
5/25/18 16:00,7429.716667,79256080.13
5/25/18 17:00,9868,124633595.1
5/25/18 18:00,9136.516667,113817574.9
5/25/18 19:00,7960.916667,98247733.08
5/25/18 20:00,7906.933333,88089275.2
5/25/18 21:00,6844.566667,72283708.4
5/25/18 22:00,6153.25,62059439.43
5/25/18 23:00,5625.083333,55034526.7
5/26/18 0:00,5523.15,50819823.87
5/26/18 1:00,5534.7,53954322.13
5/26/18 2:00,5434.266667,52641324.8
5/26/18 3:00,5293.383333,50207702.53
5/26/18 4:00,5105.583333,48966174
5/26/18 5:00,4945.116667,47440571.87
5/26/18 6:00,4731,44675696.4
5/26/18 7:00,4527.4,42363743.33
5/26/18 8:00,4304.95,39459199.6
5/26/18 9:00,4216.916667,38009078.27
5/26/18 10:00,5236.3,37863703.87
5/26/18 11:00,7280.016667,45554368.27
5/26/18 12:00,7649.083333,46760777.73
5/26/18 13:00,5267.016667,37136773.6
5/26/18 14:00,5111.5,36317697.33
5/26/18 15:00,5073.45,36001449.33
5/26/18 16:00,4972.9,35599182.33
5/26/18 17:00,4896.933333,36000180.33
5/26/18 18:00,4797.766667,33516883.8
5/26/18 19:00,4694.066667,32319800
5/26/18 20:00,4483.183333,30788216.73
5/26/18 21:00,4341.183333,29427417.93
5/26/18 22:00,4422.516667,35519006.6
5/26/18 23:00,4418.6,38704863.33
5/27/18 0:00,3944.116667,31511426.67
5/27/18 1:00,3723.416667,27883311.67
5/27/18 2:00,3573.716667,25285051.33
5/27/18 3:00,3411.3,23225365.2
5/27/18 4:00,3300.533333,22236635.4
5/27/18 5:00,3207.433333,20854450
5/27/18 6:00,3128.95,19801108
5/27/18 7:00,3025.916667,18566158.33
5/27/18 8:00,2915.316667,17430838.67
5/27/18 9:00,2838.166667,16283019.27
5/27/18 10:00,2774.416667,15448620.87
5/27/18 11:00,2703.383333,14659995.47
5/27/18 12:00,2551.116667,13574366.07
5/27/18 13:00,2330.566667,12345680
5/27/18 14:00,2272.566667,11281196.8
5/27/18 15:00,2122.65,9574392.867
5/27/18 16:00,2229.65,8909586.2
5/27/18 17:00,2008.4,7588169.4
5/27/18 18:00,1846.366667,6463666.867
5/27/18 19:00,2334.383333,15228935.33
5/27/18 20:00,2430.933333,17493772.93
5/27/18 21:00,1934.683333,8739565.933
5/27/18 22:00,1759.983333,5378572.4
5/27/18 23:00,2013.666667,5375840.667
5/28/18 0:00,1977.966667,4756674.667
5/28/18 1:00,3463.866667,31935530.8
5/28/18 2:00,2867.05,26857312.53
5/28/18 3:00,1927.816667,11999918.4
5/28/18 4:00,1640.716667,7254817.6
5/28/18 5:00,1567.733333,6063068.267
5/28/18 6:00,1493,5427173.867
5/28/18 7:00,1376.933333,4715194.667
5/28/18 8:00,1517.483333,5102909.6
5/28/18 9:00,1414.25,4737748
5/28/18 10:00,1457.916667,5316293.6
5/28/18 11:00,2513.216667,12537690.4
5/28/18 12:00,3832.75,18338672.27
5/28/18 13:00,3175.95,13355104.87
5/28/18 14:00,2493.366667,9568073
5/28/18 15:00,2110.483333,7917282
5/28/18 16:00,1858.466667,7618631.533
5/28/18 17:00,1953.066667,7495503.933
5/28/18 18:00,2087.233333,6203337.533
5/28/18 19:00,1950.2,5766180.067
5/28/18 20:00,1708.65,4958049.567
5/28/18 21:00,1692.883333,5563777.083
5/28/18 22:00,1730.516667,6860982.8
5/28/18 23:00,1698.533333,6754930.067
5/29/18 0:00,1625.783333,6287850.667
5/29/18 1:00,1562.15,5719002.267
5/29/18 2:00,1328.6,5024180.533
5/29/18 3:00,1153.133333,3915097.467
5/29/18 4:00,1118.966667,3592185.267
5/29/18 5:00,981.9333333,3203872.733
5/29/18 6:00,971.6333333,3045590.667
5/29/18 7:00,959.5333333,2845670.333
5/29/18 8:00,1013.583333,2713999.733
5/29/18 9:00,992.5666667,2625079.067
5/29/18 10:00,1260.25,3398484.2
5/29/18 11:00,1253.6,4259709.067
5/29/18 12:00,2972.916667,22121181.73
5/29/18 13:00,3844.3,26565317.9
5/29/18 14:00,6266.2,35461582.13
5/29/18 15:00,5085.566667,31547224.07
5/29/18 16:00,6116.233333,33635043.97
5/29/18 17:00,5648.666667,31713045.87
5/29/18 18:00,6607.75,54631147.58
5/29/18 19:00,4892.1,32697056.67
5/29/18 20:00,5434.983333,31426240.93
5/29/18 21:00,6205.816667,41289472
5/29/18 22:00,5867.75,64644225.73
5/29/18 23:00,5611.05,66106838.8
5/30/18 0:00,5129.566667,55433841.47
5/30/18 1:00,5476.716667,60126123.33
5/30/18 2:00,7630.283333,101707905.7
5/30/18 3:00,6555.583333,83694588.13
5/30/18 4:00,5635.916667,69465502.8
5/30/18 5:00,5044.766667,59722565.73
5/30/18 6:00,4091.45,44319004.8
5/30/18 7:00,3243.5,30419138.73
5/30/18 8:00,2666.166667,21272541.07
5/30/18 9:00,3204.133333,15335137.4
5/30/18 10:00,3528.633333,17209749.47
5/30/18 11:00,3787.883333,27240655
5/30/18 12:00,3916.95,39114368.93
5/30/18 13:00,3861.35,23936597.9
5/30/18 14:00,3706.283333,17643708.8
5/30/18 15:00,4553.216667,17454227.33
5/30/18 16:00,6675.25,34920752.6
5/30/18 17:00,8924.483333,57010941.07
5/30/18 18:00,8510.883333,55186537.07
5/30/18 19:00,8314.266667,53319790
5/30/18 20:00,8191.45,51608854.93
5/30/18 21:00,8388.25,47861110.13
5/30/18 22:00,6718.25,37446518.83
5/30/18 23:00,5053.8,20882435.23
5/31/18 0:00,4937.55,15583646.4
5/31/18 1:00,4637.466667,11685445.6
5/31/18 2:00,3759.6,7351587.2
5/31/18 3:00,3660.616667,6845030.533
5/31/18 4:00,3306.283333,4969607.667
5/31/18 5:00,3234.583333,4535875
5/31/18 6:00,3100.333333,4219704.067
5/31/18 7:00,3695.616667,4223311.667
5/31/18 8:00,3405.516667,4313925
5/31/18 9:00,3437.966667,5126223.8
5/31/18 10:00,3896.566667,7942591.2
5/31/18 11:00,3887.533333,10427562.1
5/31/18 12:00,3818.666667,10920051.2
5/31/18 13:00,3863.15,10768047.02
5/31/18 14:00,4368.116667,11110759.23
5/31/18 15:00,4389.55,12804669
5/31/18 16:00,3768.8,13341065.97
5/31/18 17:00,3704.766667,14310890.6
5/31/18 18:00,3693.9,15139433.6
5/31/18 19:00,7046.733333,50346855.88
5/31/18 20:00,7466.816667,54650536.3
5/31/18 21:00,7099.8,52441419.37
5/31/18 22:00,6643.816667,49629548.52
5/31/18 23:00,8357.183333,63125185.8
6/1/18 0:00,6508.2,48532767.45
6/1/18 1:00,4231.633333,27067104.33
6/1/18 2:00,3183.783333,15969628.65
6/1/18 3:00,2544.05,9820740.867
6/1/18 4:00,2233.233333,7625444.133
6/1/18 5:00,1995.766667,6593815.267
6/1/18 6:00,1847.933333,5772706.8
6/1/18 7:00,1742.966667,5246505.067
6/1/18 8:00,1700.466667,5210937.8
6/1/18 9:00,2347.25,22020389
6/1/18 10:00,3167.733333,35832001.83
6/1/18 11:00,3048.216667,32675049.27
6/1/18 12:00,3390.833333,32024761.43
6/1/18 13:00,3106.966667,28514983.07
6/1/18 14:00,3166.25,27711882.87
6/1/18 15:00,3450.483333,27436826.73
6/1/18 16:00,4621.2,39597547.8
6/1/18 17:00,5849.95,57616176.53
6/1/18 18:00,5902.55,55154533.53
6/1/18 19:00,5960.75,46787403.47
6/1/18 20:00,5695.683333,40708550.13
6/1/18 21:00,5531.383333,36004953.33
6/1/18 22:00,5575.116667,33661341.6
6/1/18 23:00,5469.866667,31614299.2
6/2/18 0:00,5395.516667,30389581.07
6/2/18 1:00,5267.5,29367388.53
6/2/18 2:00,5177.6,28210405.6
6/2/18 3:00,5064.783333,25777649.33
6/2/18 4:00,4968.05,24300469.6
6/2/18 5:00,4922.133333,23613403.47
6/2/18 6:00,4911.266667,23410352.53
6/2/18 7:00,5068,23585426.33
6/2/18 8:00,4946.5,22764542.67
6/2/18 9:00,4886.05,22426839.33
6/2/18 10:00,5018.366667,24736126.2
6/2/18 11:00,5146.85,27431073.67
6/2/18 12:00,4946.6,26724105.27
6/2/18 13:00,4805.3,24764475.47
6/2/18 14:00,4940,24149757.4
6/2/18 15:00,4844.416667,23800268.4
6/2/18 16:00,5157.4,24744817.53
6/2/18 17:00,5156.75,24472134
6/2/18 18:00,5118.666667,23350105.87
6/2/18 19:00,5006.383333,22617192.53
6/2/18 20:00,4997,23032617.67
6/2/18 21:00,4867.933333,21648774.33
6/2/18 22:00,4986.483333,21303776.8
6/2/18 23:00,4847.85,20700681.27
6/3/18 0:00,4647.75,20535175
6/3/18 1:00,4475.116667,20533473.07
6/3/18 2:00,4254.916667,19657347.87
6/3/18 3:00,3812.466667,17087465.87
6/3/18 4:00,3331.716667,14253134.33
6/3/18 5:00,3100.183333,11993146
6/3/18 6:00,2998.766667,10746384.93
6/3/18 7:00,2912.116667,10991833.67
6/3/18 8:00,2773.65,10991954.13
6/3/18 9:00,2672.966667,10588443.07
6/3/18 10:00,2592.216667,11696156.27
6/3/18 11:00,3009.5,15951037.67
6/3/18 12:00,3119.483333,17816023.73
6/3/18 13:00,2971,16791534.27
6/3/18 14:00,2872.216667,15949309.13
6/3/18 15:00,2764.133333,15000460.87
6/3/18 16:00,2674.5,14057078.27
6/3/18 17:00,2609.316667,13379195.8
6/3/18 18:00,2552.45,13848472.13
6/3/18 19:00,2438.85,12421012
6/3/18 20:00,2373.816667,11567668.27
6/3/18 21:00,2312.6,11102112.87
6/3/18 22:00,2233.45,10368984.2
6/3/18 23:00,2209.416667,10089054.73
6/4/18 0:00,2220.833333,10012755.53
6/4/18 1:00,2226.266667,9818244.933
6/4/18 2:00,2276.583333,9742094.067
6/4/18 3:00,2192.45,9398746.8
6/4/18 4:00,2145.3,9068842.4
6/4/18 5:00,2088.966667,8757981.867
6/4/18 6:00,1914.983333,8091960.867
6/4/18 7:00,1893.983333,8069808.933
6/4/18 8:00,1876.4,8084805.933
6/4/18 9:00,1947.3,14290916.6
6/4/18 10:00,2010.283333,9760008.733
6/4/18 11:00,2535.95,12192759.43
6/4/18 12:00,3324.116667,20936448.87
6/4/18 13:00,3504.066667,31071130.63
6/4/18 14:00,3436.366667,34040285.78
6/4/18 15:00,4063.583333,25938944.3
6/4/18 16:00,5534.266667,22343923.6
6/4/18 17:00,9123.783333,56993524.38
6/4/18 18:00,8687.766667,55826535.15
6/4/18 19:00,5466.866667,28973729.97
6/4/18 20:00,4821.766667,22170800.9
6/4/18 21:00,4521.25,19006923.38
6/4/18 22:00,4625.316667,23862928.53
6/4/18 23:00,4438.133333,26301805.6
6/5/18 0:00,4000.983333,22714651.2
6/5/18 1:00,3691.183333,19805458.67
6/5/18 2:00,3222.25,13876355.73
6/5/18 3:00,2959.216667,12283677.07
6/5/18 4:00,2808.6,11410898.1
6/5/18 5:00,2620.466667,10856374.53
6/5/18 6:00,2652.333333,12682963.73
6/5/18 7:00,2637.583333,12897623.67
6/5/18 8:00,2600.2,13748261.73
6/5/18 9:00,2540.916667,10271866.33
6/5/18 10:00,3241.116667,11998451.13
6/5/18 11:00,3748.116667,12021408.4
6/5/18 12:00,3470.716667,16326736.63
6/5/18 13:00,13011.23333,58274223.47
6/5/18 14:00,15895.56667,81399067.87
6/5/18 15:00,15721.25,69580458.13
6/5/18 16:00,15580.58333,77728786.8
6/5/18 17:00,13073.35,72020082.67
6/5/18 18:00,10990.38333,67283662.6
6/5/18 19:00,9634.55,58864370.9
6/5/18 20:00,9473.716667,56595583.2
6/5/18 21:00,8960.65,51266912.27
6/5/18 22:00,8336.55,45723431.47
6/5/18 23:00,8279.066667,45418361.4
6/6/18 0:00,8044.25,44136376.93
6/6/18 1:00,7813.116667,43435556.67
6/6/18 2:00,7378.483333,42661788.47
6/6/18 3:00,7228.95,42627735.63
6/6/18 4:00,7190.533333,44050360.8
6/6/18 5:00,7228.8,46685235.07
6/6/18 6:00,6846.883333,41809258.63
6/6/18 7:00,6660.3,40417983.2
6/6/18 8:00,6625.583333,39831026.07
6/6/18 9:00,20241.48333,68141924.75
6/6/18 10:00,24339.83333,78984768.53
6/6/18 11:00,12067.11667,53048232.38
6/6/18 12:00,7241.983333,42687473.58
6/6/18 13:00,7234.083333,42892908.83
6/6/18 14:00,8487.166667,54104400.57
6/6/18 15:00,6976.533333,47565241.93
6/6/18 16:00,6602.4,44375881.33
6/6/18 17:00,8625.816667,57815482.4
6/6/18 18:00,9297.433333,63214076.8
6/6/18 19:00,7618.266667,49176651.27
6/6/18 20:00,7129.216667,46951376.27
6/6/18 21:00,7128.683333,42624852.27
6/6/18 22:00,7585.333333,42607233.6
6/6/18 23:00,6601.85,35731605.87
6/7/18 0:00,5655.883333,27514767.6
6/7/18 1:00,4944,23527543.9
6/7/18 2:00,4666.016667,20378243.6
6/7/18 3:00,4521.633333,18843767.33
6/7/18 4:00,5710.416667,40608536
6/7/18 5:00,5147.066667,32031964.8
6/7/18 6:00,4205.7,16716783.13
6/7/18 7:00,3945.233333,12659590.7
6/7/18 8:00,3730.583333,9685609.933
6/7/18 9:00,3578.866667,7422940.2
6/7/18 10:00,5159,14140069.5
6/7/18 11:00,3944.5,9522239.733
6/7/18 12:00,6453.55,39841919.4
6/7/18 13:00,9337.033333,80813161.33
6/7/18 14:00,8725.6,74948295.73
6/7/18 15:00,8312.5,71928046.87
6/7/18 16:00,7200.25,63846565.5
6/7/18 17:00,10312.28333,67892027.22
6/7/18 18:00,17423.31667,114149916.1
6/7/18 19:00,11965.23333,78642740.57
6/7/18 20:00,7068.816667,46254384.23
6/7/18 21:00,5938.816667,34153146.07
6/7/18 22:00,5682.85,25715155
6/7/18 23:00,4157.8,15988432.23
6/8/18 0:00,3920.016667,13445143.87
6/8/18 1:00,3677.183333,11154576.47
6/8/18 2:00,3502.05,9042909.633
6/8/18 3:00,3384.316667,7877505.767
6/8/18 4:00,3332.55,7080847.433
6/8/18 5:00,3265.966667,6204050.633
6/8/18 6:00,3223.15,5965847.7
6/8/18 7:00,3208,5565449.533
6/8/18 8:00,3379.116667,5883471.067
6/8/18 9:00,3561.883333,6191845.8
6/8/18 10:00,3869.9,11735421.13
6/8/18 11:00,3700.366667,11523946.3
6/8/18 12:00,3393.6,6876613.033
6/8/18 13:00,3128.533333,6294039.567
6/8/18 14:00,5256.166667,28623537.75
6/8/18 15:00,5383.533333,41799058.6
6/8/18 16:00,5558.5,42625510.07
6/8/18 17:00,5775.5,32531865.47
6/8/18 18:00,5632.75,33380532.9
6/8/18 19:00,5359,33230337
6/8/18 20:00,5172.05,31813299.97
6/8/18 21:00,5212.7,30756856.2
6/8/18 22:00,5358.466667,29889682.82
6/8/18 23:00,5698.916667,31016362.07
6/9/18 0:00,5454.983333,30579815.3
6/9/18 1:00,5333.366667,31559726.9
6/9/18 2:00,5246.633333,32384441.07
6/9/18 3:00,4914.083333,29887388.3
6/9/18 4:00,4768.583333,28255495.27
6/9/18 5:00,4651.4,27090465.2
6/9/18 6:00,4640.666667,26007458.43
6/9/18 7:00,4914.883333,24928054.57
6/9/18 8:00,4355.2,24595329.67
6/9/18 9:00,4356.1,24558584.1
6/9/18 10:00,4403.366667,26385101.2
6/9/18 11:00,4461.983333,28059010.67
6/9/18 12:00,4458.05,27321633
6/9/18 13:00,4473.116667,27184502
6/9/18 14:00,4426,26734381.73
6/9/18 15:00,4348.6,25731488.1
6/9/18 16:00,4274.466667,24634386.97
6/9/18 17:00,4225.166667,23839083.17
6/9/18 18:00,4225.783333,24553540
6/9/18 19:00,5270.15,58235145.87
6/9/18 20:00,4905.85,45015903.5
6/9/18 21:00,4637.483333,29858880.53
6/9/18 22:00,5675.483333,34354358.73
6/9/18 23:00,4227.833333,21936599.33
6/10/18 0:00,4155.333333,21110551.6
6/10/18 1:00,4102.75,20695729
6/10/18 2:00,4049.983333,20186708
6/10/18 3:00,3946.866667,19307560.87
6/10/18 4:00,3833.066667,18384480.27
6/10/18 5:00,3724.55,17537401.5
6/10/18 6:00,3633.1,16773308.93
6/10/18 7:00,3511.983333,15750360.2
6/10/18 8:00,3419.883333,14448624.67
6/10/18 9:00,3268.7,13233823.47
6/10/18 10:00,3097.866667,12031473.47
6/10/18 11:00,3221.716667,11539394.8
6/10/18 12:00,4357.5,12281349.67
6/10/18 13:00,8111.533333,45828351.73
6/10/18 14:00,8584,53202990.8
6/10/18 15:00,5509.933333,29470751.83
6/10/18 16:00,4798.983333,24056018.2
6/10/18 17:00,4430.233333,21060197.53
6/10/18 18:00,3548.95,14635536.77
6/10/18 19:00,3463.45,20956735.83
6/10/18 20:00,7550.283333,85409848.28
6/10/18 21:00,4554.266667,38068476.57
6/10/18 22:00,3494.55,23247240.37
6/10/18 23:00,3120.383333,18086467.83
6/11/18 0:00,2655.6,11920079.73
6/11/18 1:00,2716.783333,14622813.67
6/11/18 2:00,2642.066667,16803657.93
6/11/18 3:00,2426.016667,11402192.13
6/11/18 4:00,2623.616667,18817632.8
6/11/18 5:00,2600.666667,20538148.4
6/11/18 6:00,2513.633333,6965648.167
6/11/18 7:00,2702.45,8083478.867
6/11/18 8:00,2598.8,9581576.767
6/11/18 9:00,3192.466667,14255688
6/11/18 10:00,5469.716667,32577231.27
6/11/18 11:00,3475.283333,17479016.23
6/11/18 12:00,2283.783333,7113157.467
6/11/18 13:00,2233.4,6575455.067
6/11/18 14:00,2976.9,45699540.27
6/11/18 15:00,3000.283333,47274600.4
6/11/18 16:00,2788.716667,25919877.07
6/11/18 17:00,5023.733333,35078917.47
6/11/18 18:00,21422.93333,159223179.5
6/11/18 19:00,23832.9,176610196.8
6/11/18 20:00,12057.3,82354627.6
6/11/18 21:00,6735.8,41560603.8
6/11/18 22:00,6416,40970285.87
6/11/18 23:00,6460.883333,39940625.9
6/12/18 0:00,6044.533333,31691436.8
6/12/18 1:00,8614.116667,30720837.2
6/12/18 2:00,6147.216667,21266597.87
6/12/18 3:00,3386.616667,10376910.73
6/12/18 4:00,2799.616667,7305099.067
6/12/18 5:00,2711.216667,5869164.4
6/12/18 6:00,2720.733333,4408422.133
6/12/18 7:00,2649.716667,4037008.267
6/12/18 8:00,2684.016667,4432318.067
6/12/18 9:00,2754.883333,17054826.4
6/12/18 10:00,3244.866667,44835459.6
6/12/18 11:00,3158.683333,44017422.33
6/12/18 12:00,3692.983333,38838882.6
6/12/18 13:00,6380.316667,44777467.3
6/12/18 14:00,4942.283333,36505120.17
6/12/18 15:00,3724,23220952.23
6/12/18 16:00,3732.833333,27438229.83
6/12/18 17:00,4041.55,35256626.22
6/12/18 18:00,6339.25,48406117.6
6/12/18 19:00,4881,43101831.2
6/12/18 20:00,4465.833333,38063435.2
6/12/18 21:00,4398.033333,23700274.5
6/12/18 22:00,4447.883333,20707288.98
6/12/18 23:00,4333.15,18797466
6/13/18 0:00,4347.966667,19321907.8
6/13/18 1:00,4212.783333,17225545.73
6/13/18 2:00,3906.4,16547832.27
6/13/18 3:00,3626.483333,14932059.77
6/13/18 4:00,3340.066667,13823054.4
6/13/18 5:00,3138.4,12454105.6
6/13/18 6:00,3245.066667,12553136.67
6/13/18 7:00,3514.766667,13295441.47
6/13/18 8:00,3639.216667,13376152.57
6/13/18 9:00,3474.7,13486033.73
6/13/18 10:00,3619.866667,14640193.07
6/13/18 11:00,3472.45,15901874.13
6/13/18 12:00,4924.816667,18220191.82
6/13/18 13:00,6569.733333,34355598.08
6/13/18 14:00,6132.916667,26515626.63
6/13/18 15:00,8780.416667,47758820.5
6/13/18 16:00,6116.766667,24846584.53
6/13/18 17:00,5160.55,17092276.27
6/13/18 18:00,4974.883333,15110333.75
6/13/18 19:00,4858.766667,14402277.73
6/13/18 20:00,4414.3,13635663.73
6/13/18 21:00,4073.116667,12620248
6/13/18 22:00,3757.4,11368291.73
6/13/18 23:00,3564.233333,11213614.8
6/14/18 0:00,3421.3,13767773.87
6/14/18 1:00,3164.466667,11950241.87
6/14/18 2:00,3102.25,10240718.67
6/14/18 3:00,3293.783333,9613615.733
6/14/18 4:00,2646.333333,8464367.467
6/14/18 5:00,2498.483333,8016726.4
6/14/18 6:00,2445.4,7778437.333
6/14/18 7:00,2497.033333,9031523.733
6/14/18 8:00,2338.95,7427665.067
6/14/18 9:00,2309.816667,7451006.133
6/14/18 10:00,2351.566667,7925284.8
6/14/18 11:00,2343.9,7458130.267
6/14/18 12:00,3014.35,19980157.33
6/14/18 13:00,3256.75,22380824.6
6/14/18 14:00,5995.733333,48159990.4
6/14/18 15:00,4012.433333,35220763
6/14/18 16:00,3251.066667,22634974.73
6/14/18 17:00,4407.766667,23844238.93
6/14/18 18:00,4523.083333,26065188.67
6/14/18 19:00,4513.916667,28121932.27
6/14/18 20:00,4640,36086538.93
6/14/18 21:00,4712.116667,50488432.4
6/14/18 22:00,4780.9,52093622.93
6/14/18 23:00,4639.883333,54536449.27
6/15/18 0:00,4374,40705103.27
6/15/18 1:00,4309.183333,24094799.2
6/15/18 2:00,3324.966667,13652506.4
6/15/18 3:00,2444.666667,9960445.867
6/15/18 4:00,2162.566667,7683793.067
6/15/18 5:00,2087.4,7231370.667
6/15/18 6:00,2008.183333,6184598.4
6/15/18 7:00,2030.85,6023323.2
6/15/18 8:00,2129.333333,7213898.8
6/15/18 9:00,2549.083333,12809656.13
6/15/18 10:00,2656.816667,15508552.33
6/15/18 11:00,2832.25,12829150.27
6/15/18 12:00,3110.5,12135747.67
6/15/18 13:00,8023.083333,42749641.73
6/15/18 14:00,8487.583333,42787487.87
6/15/18 15:00,8161.166667,39974575.4
6/15/18 16:00,6698.25,25710609.2
6/15/18 17:00,6336.083333,16101809.33
6/15/18 18:00,6128.966667,14155205.07
6/15/18 19:00,5912,12769017.07
6/15/18 20:00,5943.683333,12485712
6/15/18 21:00,5431.833333,11903526.4
6/15/18 22:00,5600.3,15723665.87
6/15/18 23:00,4946.233333,11925700.93
6/16/18 0:00,4136.883333,9103707.733
6/16/18 1:00,3895.116667,7929499.2
6/16/18 2:00,3375.116667,6065916.8
6/16/18 3:00,3217.3,5490101.333
6/16/18 4:00,3058.35,5115650.667
6/16/18 5:00,2973.383333,4801571.2
6/16/18 6:00,2886.566667,4530160
6/16/18 7:00,2956,4598315.733
6/16/18 8:00,2934.583333,4485828.8
6/16/18 9:00,2855,4336855.467
6/16/18 10:00,2913.133333,4512958.4
6/16/18 11:00,3067.483333,5463798.4
6/16/18 12:00,2837.183333,4662834.133
6/16/18 13:00,2767.866667,4423973.333
6/16/18 14:00,2768.033333,4384924.8
6/16/18 15:00,2777.766667,4470889.6
6/16/18 16:00,2722.4,4367926.4
6/16/18 17:00,2694.283333,4600933.867
6/16/18 18:00,2726.166667,4259150.933
6/16/18 19:00,2969.966667,4716721.467
6/16/18 20:00,2987.016667,4558270.933
6/16/18 21:00,2941.85,4428777.6
6/16/18 22:00,2916.866667,4308425.333
6/16/18 23:00,2904.083333,4276002.133
6/17/18 0:00,2693.55,4030011.733
6/17/18 1:00,2674.816667,3980951.467
6/17/18 2:00,2697.583333,5168030.933
6/17/18 3:00,2811.566667,8225310.933
6/17/18 4:00,2786.383333,8011862.4
6/17/18 5:00,2766.6,7890821.867
6/17/18 6:00,2731.533333,7744974.667
6/17/18 7:00,2737.066667,7712913.067
6/17/18 8:00,3172.2,17005077.87
6/17/18 9:00,3171.75,17409713.6
6/17/18 10:00,3094.283333,15948297.6
6/17/18 11:00,3073.133333,15293808.27
6/17/18 12:00,2915.15,11658468.27
6/17/18 13:00,3165.516667,16459614.4
6/17/18 14:00,2726.1,6946805.067
6/17/18 15:00,4070.15,20895301.07
6/17/18 16:00,4281.05,22762395.73
6/17/18 17:00,4196.9,22369250.13
6/17/18 18:00,4412.135593,22575040.27
6/17/18 19:00,5233.083333,23649032.53
6/17/18 20:00,4990.416667,23256996.33
6/17/18 21:00,4952.7,23299714.83
6/17/18 22:00,4936.233333,23794389.33
6/17/18 23:00,5001.35,24322993.07
6/18/18 0:00,5548.15,26163249.33
6/18/18 1:00,4921.583333,25636534.13
6/18/18 2:00,4829.683333,24910666.13
6/18/18 3:00,4749.516667,23991635.2
6/18/18 4:00,4652.35,23242974.93
6/18/18 5:00,4570.283333,23209826.13
6/18/18 6:00,4571.95,22547358.4
6/18/18 7:00,4496.266667,22200931.2
6/18/18 8:00,4470.05,22155248
6/18/18 9:00,4502.9,22203982.27
6/18/18 10:00,4646.65,23069288.13
6/18/18 11:00,4585.45,22371698.53
6/18/18 12:00,5070.083333,25402226
6/18/18 13:00,6391.35,32589397.03
6/18/18 14:00,4598.933333,24968258.23
6/18/18 15:00,5455.65,28656244.13
6/18/18 16:00,7263.516667,35328162.2
6/18/18 17:00,4590.35,24199256.8
6/18/18 18:00,4574.45,24408251.87
6/18/18 19:00,4669.983333,24634326.93
6/18/18 20:00,4732.683333,23413070.4
6/18/18 21:00,4625,21908764.67
6/18/18 22:00,4627.433333,21546548.13
6/18/18 23:00,4892.916667,23654465.2
6/19/18 0:00,4850.1,25173801.2
6/19/18 1:00,4742.066667,29515606.8
6/19/18 2:00,4684.1,45327617.2
6/19/18 3:00,4517.2,55608148.8
6/19/18 4:00,4471.633333,70766229.33
6/19/18 5:00,4340.883333,81344779.47
6/19/18 6:00,3956.05,67512855.33
6/19/18 7:00,3569.333333,44068729.67
6/19/18 8:00,3341.366667,24727353.27
6/19/18 9:00,3029,11689968.8
6/19/18 10:00,2950.133333,8351398.733
6/19/18 11:00,2994.066667,8778960.533
6/19/18 12:00,3035.016667,10159979.47
6/19/18 13:00,3103.933333,10552568.73
6/19/18 14:00,3270.366667,10649316
6/19/18 15:00,3380.333333,10854891.83
6/19/18 16:00,3278.683333,10848568.5
6/19/18 17:00,3433.25,11127936.13
6/19/18 18:00,3368.383333,11324571.27
6/19/18 19:00,3549.616667,27080928.27
6/19/18 20:00,3755.466667,50365330.73
6/19/18 21:00,3541.016667,48728937.07
6/19/18 22:00,3531.866667,34308336.03
6/19/18 23:00,3403.55,25195059.47
6/20/18 0:00,3275.983333,15986540.4
6/20/18 1:00,3166.483333,13007016.9
6/20/18 2:00,3053.866667,12207442.4
6/20/18 3:00,2917.166667,11814350.4
6/20/18 4:00,2763.083333,11223675.8
6/20/18 5:00,2693.216667,10948062.2
6/20/18 6:00,2619.616667,10300771.6
6/20/18 7:00,2560.166667,9974150.067
6/20/18 8:00,2611.166667,9947800.867
6/20/18 9:00,25536.01667,244470192.5
6/20/18 10:00,23984.06667,228060375.3
6/20/18 11:00,20450.43333,192878410
6/20/18 12:00,16730.2,154130636.8
6/20/18 13:00,13694.06667,123516676.9
6/20/18 14:00,11437.45,100648654.4
6/20/18 15:00,9894.3,83239446.37
6/20/18 16:00,8327.2,68853245.97
6/20/18 17:00,7297.466667,59960075.27
6/20/18 18:00,6551.033333,51414950.2
6/20/18 19:00,5579.2,40436907
6/20/18 20:00,4998.183333,33776894.13
6/20/18 21:00,4638.133333,29110871.3
6/20/18 22:00,4351.616667,25673117.27
6/20/18 23:00,4230.983333,23917479
6/21/18 0:00,4111.916667,21916658.07
6/21/18 1:00,3631.8,17787975.2
6/21/18 2:00,3390.833333,15939744.4
6/21/18 3:00,3276.283333,14864411.27
6/21/18 4:00,3106.266667,13696161.67
6/21/18 5:00,2871.883333,12177715.73
6/21/18 6:00,2693.25,10361098.07
6/21/18 7:00,2625.15,9432944.733
6/21/18 8:00,2485.983333,8780275.533
6/21/18 9:00,2403.483333,8633341.467
6/21/18 10:00,2447.033333,8496353.733
6/21/18 11:00,2966.133333,8298810.833
6/21/18 12:00,3029.233333,9207033.4
6/21/18 13:00,3043.566667,9761189.4
6/21/18 14:00,2663.433333,7869677.867
6/21/18 15:00,2678.033333,9082479.733
6/21/18 16:00,2453.833333,7666458.867
6/21/18 17:00,2331.283333,6819508.267
6/21/18 18:00,2513.316667,11582759.63
6/21/18 19:00,2672.766667,15358217.27
6/21/18 20:00,2616.483333,15042244.93
6/21/18 21:00,2627.733333,14504961.93
6/21/18 22:00,2521.9,11552860.27
6/21/18 23:00,2301.35,9048416.067
6/22/18 0:00,2137.666667,7732576.733
6/22/18 1:00,1998.983333,7083446.267
6/22/18 2:00,2809.45,8520764.667
6/22/18 3:00,3034.75,8658326.333
6/22/18 4:00,2968.083333,8526550.4
6/22/18 5:00,2842.683333,8449726.933
6/22/18 6:00,2684.3,7957103.133
6/22/18 7:00,2528.5,7093037.667
6/22/18 8:00,2336.85,6797650.2
6/22/18 9:00,2315.716667,7621827.2
6/22/18 10:00,2207.066667,6642513.133
6/22/18 11:00,2433.016667,8811878.7
6/22/18 12:00,2511.316667,9012169.533
6/22/18 13:00,2507.433333,9035918.933
6/22/18 14:00,2760.766667,9883593.983
6/22/18 15:00,3370.4,14685848.95
6/22/18 16:00,7732.233333,51736464.8
6/22/18 17:00,8336.6,58240799.42
6/22/18 18:00,8234.066667,57795061.27
6/22/18 19:00,8079.816667,57134709.2
6/22/18 20:00,7945.8,56742707.67
6/22/18 21:00,7271.75,51704655
6/22/18 22:00,5368.55,36704252.47
6/22/18 23:00,4333.633333,28508410.13
6/23/18 0:00,4176.433333,27540745.8
6/23/18 1:00,4120.8,27571137.67
6/23/18 2:00,4062.35,27129452.07
6/23/18 3:00,3976.3,26372889.93
6/23/18 4:00,3888.816667,25555023.87
6/23/18 5:00,3804.183333,24914688.87
6/23/18 6:00,3786.216667,25064173.4
6/23/18 7:00,3765.016667,24870312.53
6/23/18 8:00,3742.166667,25665227.78
6/23/18 9:00,3767.216667,26541345.6
6/23/18 10:00,3681.366667,27181818.27
6/23/18 11:00,3606.116667,26321420.87
6/23/18 12:00,3574.083333,26181487.33
6/23/18 13:00,3646.183333,25685907.87
6/23/18 14:00,3569.366667,26792936.07
6/23/18 15:00,3668.616667,29470558.67
6/23/18 16:00,3744.966667,29144750.27
6/23/18 17:00,3578.15,29987979.07
6/23/18 18:00,3619.033333,29943175.33
6/23/18 19:00,3511.983333,28797169.93
6/23/18 20:00,3411.916667,27235133.87
6/23/18 21:00,3303.65,26320039.47
6/23/18 22:00,3230.066667,25664364.27
6/23/18 23:00,3159.066667,24578352.4
6/24/18 0:00,3099.683333,24222621.07
6/24/18 1:00,3022,23987675.47
6/24/18 2:00,2917.466667,23063215.2
6/24/18 3:00,2797.233333,22022727.47
6/24/18 4:00,2744.683333,21476861.33
6/24/18 5:00,2703.6,20913734.67
6/24/18 6:00,2669.9,20355258.27
6/24/18 7:00,2685.483333,20133085.13
6/24/18 8:00,2531.8,19423086.27
6/24/18 9:00,2449.8,18707398.1
6/24/18 10:00,2396.05,18010625.73
6/24/18 11:00,2345,17837557.2
6/24/18 12:00,2347.316667,16977204.17
6/24/18 13:00,2330.133333,16675632.8
6/24/18 14:00,2236.75,15410330.27
6/24/18 15:00,2143.4,14178597.87
6/24/18 16:00,2135.616667,13257500
6/24/18 17:00,1936.116667,11513874
6/24/18 18:00,1739.6,9578970.533
6/24/18 19:00,1572.65,8079940.267
6/24/18 20:00,1540.016667,7475288.133
6/24/18 21:00,1514.216667,6810741.467
6/24/18 22:00,1517.05,6062796.933
6/24/18 23:00,1411.616667,4918667.333
6/25/18 0:00,1482.166667,4777463.867
6/25/18 1:00,1422.816667,4148848.8
6/25/18 2:00,1336.516667,3335822.4
6/25/18 3:00,1310.883333,3049451.2
6/25/18 4:00,1278.7,2835624
6/25/18 5:00,1262.133333,2787026.667
6/25/18 6:00,1251.5,2762262.933
6/25/18 7:00,1234.8,2765770.667
6/25/18 8:00,1250.833333,2966168.4
6/25/18 9:00,1449.65,5317771.333
6/25/18 10:00,3818.816667,26637334.4
6/25/18 11:00,5018.233333,40128129.88
6/25/18 12:00,5660.433333,45606009.73
6/25/18 13:00,8610.916667,75302161.47
6/25/18 14:00,10871.5,101623896.3
6/25/18 15:00,16577.8,169073756.8
6/25/18 16:00,16575.25,169347186.7
6/25/18 17:00,16424.38333,169999418.7
6/25/18 18:00,15922.51667,164671865.3
6/25/18 19:00,13436.33333,132518269.5
6/25/18 20:00,12832.4,127614322.1
6/25/18 21:00,13057.35,126037278.4
6/25/18 22:00,13046.46667,124232542.1
6/25/18 23:00,12943.7,121246246.7
6/26/18 0:00,12721.68333,119668179.9
6/26/18 1:00,12326.63333,115510422.1
6/26/18 2:00,11591.7,107403553.6
6/26/18 3:00,9769.85,86424239.2
6/26/18 4:00,8897.183333,76233987.87
6/26/18 5:00,8397.9,70978992.93
6/26/18 6:00,8268.683333,69119093.87
6/26/18 7:00,8189.033333,68483010.27
6/26/18 8:00,8069.9,68428115.6
6/26/18 9:00,7953.8,67426802.4
6/26/18 10:00,7974.283333,68072138.67
6/26/18 11:00,8120.116667,69277470.93
6/26/18 12:00,10784.15,100387499.3
6/26/18 13:00,11404.43333,106761016.5
6/26/18 14:00,8466.283333,70886349.47
6/26/18 15:00,8089.516667,68867582.27
6/26/18 16:00,7916.25,65963766.9
6/26/18 17:00,7888.266667,67004389.07
6/26/18 18:00,7695.15,66004565.33
6/26/18 19:00,7537.033333,64556683.47
6/26/18 20:00,7264.216667,61917450.8
6/26/18 21:00,6974.216667,59716875.73
6/26/18 22:00,6715.25,57349326.93
6/26/18 23:00,6351.65,53069527.73
6/27/18 0:00,6200,50141942.33
6/27/18 1:00,7178.75,50236762.73
6/27/18 2:00,8036.966667,54240045.53
6/27/18 3:00,6653.033333,46456226.4
6/27/18 4:00,5788.316667,42710131.6
6/27/18 5:00,5177.683333,40361600
6/27/18 6:00,4903.316667,37213066.93
6/27/18 7:00,4629.866667,34354643.2
6/27/18 8:00,4390.833333,30692389.07
6/27/18 9:00,4104.7,28339136.28
6/27/18 10:00,3901.516667,26785867.12
6/27/18 11:00,3561.15,23201866.55
6/27/18 12:00,3622.416667,26702631.43
6/27/18 13:00,3436.833333,24108447.05
6/27/18 14:00,3292.45,20941323.4
6/27/18 15:00,3311.866667,17832660.87
6/27/18 16:00,4147.216667,27029502.4
6/27/18 17:00,7059.483333,59033062.93
6/27/18 18:00,6885.7,57115440.4
6/27/18 19:00,6784.516667,55524704.93
6/27/18 20:00,6545.966667,52753240.73
6/27/18 21:00,6210.7,51679953.6
6/27/18 22:00,4824.45,35659835.97
6/27/18 23:00,3642.683333,21760529.47
6/28/18 0:00,3095.366667,15585257.33
6/28/18 1:00,3076.85,13566338.67
6/28/18 2:00,2930.3,12168768.53
6/28/18 3:00,2753.85,10525946.27
6/28/18 4:00,2615.033333,8923982.667
6/28/18 5:00,2580.55,7586420.667
6/28/18 6:00,2537.966667,6591092.4
6/28/18 7:00,2480.016667,6082296.533
6/28/18 8:00,2437.816667,5927753.133
6/28/18 9:00,2462.55,6577730.533
6/28/18 10:00,3331.266667,13340746.73
6/28/18 11:00,2612.25,10015346.63
6/28/18 12:00,2868.066667,10394508.25
6/28/18 13:00,2966.233333,11282649.12
6/28/18 14:00,2995.4,11272807.2
6/28/18 15:00,2913.116667,9980030.267
6/28/18 16:00,2704.933333,6774648.5
6/28/18 17:00,2832.8,9997311.467
6/28/18 18:00,3454.083333,10329374.15
6/28/18 19:00,3348.966667,8384917.517
6/28/18 20:00,3322.633333,9747871.2
6/28/18 21:00,3345.066667,8701354.9
6/28/18 22:00,3193.566667,7092826.4
6/28/18 23:00,2980.516667,7189748.533
6/29/18 0:00,3029.633333,7914334.8
6/29/18 1:00,3203.2,8083586.5
6/29/18 2:00,2943.2,8352468.667
6/29/18 3:00,2912.583333,7966151.2
6/29/18 4:00,2883.116667,7909498.133
6/29/18 5:00,2544.183333,7401238.667
6/29/18 6:00,2532.1,7331396.8
6/29/18 7:00,2470.766667,7066969.467
6/29/18 8:00,2383.416667,6630491.867
6/29/18 9:00,2513.933333,7521673.067
6/29/18 10:00,2615.716667,7884442.133
6/29/18 11:00,3046.716667,7112760.833
6/29/18 12:00,3129.316667,6901076.533
6/29/18 13:00,3104.316667,6190210.067
6/29/18 14:00,3083.366667,5746410.1
6/29/18 15:00,3080.383333,5632478
6/29/18 16:00,3184.666667,6527809.883
6/29/18 17:00,3217.166667,6893960.267
6/29/18 18:00,3274.766667,9551773.067
6/29/18 19:00,3344.983333,14638191.13
6/29/18 20:00,3470.933333,13915025.23
6/29/18 21:00,3399.783333,9236767.95
6/29/18 22:00,3399.266667,8364751.867
6/29/18 23:00,3310.083333,7771112.4
6/30/18 0:00,3321.033333,7765823.333
6/30/18 1:00,3309.183333,7341486.4
6/30/18 2:00,3231.083333,6679215.067
6/30/18 3:00,3151.883333,6700267.467
6/30/18 4:00,3046.483333,6215432.533
6/30/18 5:00,2940.733333,4962856.533
6/30/18 6:00,2901.75,4846162.133
6/30/18 7:00,2908.4,5475797.867
6/30/18 8:00,2804.933333,9001617.067
6/30/18 9:00,2716.5,11161451.73
6/30/18 10:00,2788.966667,11250441.33
6/30/18 11:00,2668.4,7269807.733
6/30/18 12:00,2638.283333,5537183.8
6/30/18 13:00,2605.033333,4648711.333
6/30/18 14:00,2661.266667,4612185.85
6/30/18 15:00,2686.766667,4449813.45
6/30/18 16:00,2662.75,4489702.533
6/30/18 17:00,2659.1,4611598.667
6/30/18 18:00,2658.933333,4460856.533
6/30/18 19:00,2801.3,4789349.6
6/30/18 20:00,3022.316667,5164120.7
6/30/18 21:00,2977.783333,4603014.2
6/30/18 22:00,2954.216667,4353043.733
6/30/18 23:00,2914.3,4461796.533
7/1/18 0:00,2894.783333,4431677.733
7/1/18 1:00,2838.616667,5279149.867
7/1/18 2:00,2765.466667,4506364.267
7/1/18 3:00,2696.866667,3929524
7/1/18 4:00,2627.85,4075582.933
7/1/18 5:00,2577.133333,3691048
7/1/18 6:00,2521.633333,3899278.8
7/1/18 7:00,2452.5,3775067.2
7/1/18 8:00,2441,3772021.067
7/1/18 9:00,2456.033333,3779765.6
7/1/18 10:00,2475.05,4259873.6
7/1/18 11:00,2443.35,4468963.333
7/1/18 12:00,2418.016667,3879079.2
7/1/18 13:00,2365.883333,3274696.267
7/1/18 14:00,2224.55,2166190.4
7/1/18 15:00,2223.8,2497064.267
7/1/18 16:00,2290.05,2658233.333
7/1/18 17:00,3134.916667,3537538.933
7/1/18 18:00,3401.183333,3742501.333
7/1/18 19:00,3306.066667,4073426.4
7/1/18 20:00,3191.25,4296158.533
7/1/18 21:00,3040.566667,3594866.133
7/1/18 22:00,2931.6,3079579.467
7/1/18 23:00,2810.716667,2681353.6
7/2/18 0:00,2678.616667,2503211.467
7/2/18 1:00,2490.466667,2205969.6
7/2/18 2:00,2362.016667,1979860.267
7/2/18 3:00,2255.933333,1785100.267
7/2/18 4:00,2163.15,1639601.6
7/2/18 5:00,2096.333333,1567495.2
7/2/18 6:00,2034.95,1493796.533
7/2/18 7:00,2009.533333,2040563.467
7/2/18 8:00,2000.166667,4321434.133
7/2/18 9:00,1968.533333,4327611.467
7/2/18 10:00,2001.35,4762367.067
7/2/18 11:00,2030.833333,4706956.667
7/2/18 12:00,2241.416667,3969120.533
7/2/18 13:00,2202.15,3002883.467
7/2/18 14:00,2234.15,4195322.833
7/2/18 15:00,2769.45,4427534.883
7/2/18 16:00,2376.433333,4283643.817
7/2/18 17:00,2276.116667,6898956.8
7/2/18 18:00,2419.25,6757393.333
7/2/18 19:00,2696.816667,8497670.133
7/2/18 20:00,4243.083333,17523063.53
7/2/18 21:00,3789.566667,14148397.6
7/2/18 22:00,2857.133333,8595011.8
7/2/18 23:00,2885.666667,7350552.533
7/3/18 0:00,2293.266667,5768624.4
7/3/18 1:00,2131.666667,4525944
7/3/18 2:00,2106.266667,4141449.733
7/3/18 3:00,2036.683333,3525327.733
7/3/18 4:00,1984.733333,2664513.6
7/3/18 5:00,1976.066667,2522598.933
7/3/18 6:00,2107.45,2645995.2
7/3/18 7:00,2157.933333,2611747.6
7/3/18 8:00,2192.483333,3216066.667
7/3/18 9:00,2070.566667,2760977.867
7/3/18 10:00,2175.366667,3638089.467
7/3/18 11:00,2641.833333,5625738.467
7/3/18 12:00,3563.466667,14815066.4
7/3/18 13:00,5814.9,38309558.13
7/3/18 14:00,5847.116667,38387306.13
7/3/18 15:00,6015.433333,39245468.67
7/3/18 16:00,6005.05,38352627.73
7/3/18 17:00,26807.85,139240421.6
7/3/18 18:00,42849.61667,200693553.6
7/3/18 19:00,17349.2,148625548
7/3/18 20:00,6804.383333,126963570.3
7/3/18 21:00,6664.866667,126148043.5
7/3/18 22:00,6674.316667,125989248.9
7/3/18 23:00,6844.6,126451645.8
7/4/18 0:00,6833.283333,126984047.3
7/4/18 1:00,6833.933333,126435527.1
7/4/18 2:00,6747.016667,125677457.7
7/4/18 3:00,6663.483333,124667675.3
7/4/18 4:00,6596.533333,124448830.3
7/4/18 5:00,6489.616667,123981990.4
7/4/18 6:00,6417.216667,123017979.9
7/4/18 7:00,6366.833333,121556090.9
7/4/18 8:00,6309.65,119209303.9
7/4/18 9:00,6327.1,116197490.1
7/4/18 10:00,6320.716667,114924324.3
7/4/18 11:00,6473.833333,115638072.6
7/4/18 12:00,6473.516667,116267574.2
7/4/18 13:00,6684.1,118831393.9
7/4/18 14:00,6504.766667,118359072.8
7/4/18 15:00,6499.5,118425215.3
7/4/18 16:00,6787.1,116349092.3
7/4/18 17:00,6329.333333,109569025.8
7/4/18 18:00,6323.366667,108003919.9
7/4/18 19:00,6232.85,107291120
7/4/18 20:00,6120.5,103343213.7
7/4/18 21:00,5761.416667,97017770
7/4/18 22:00,5605.65,92386830.53
7/4/18 23:00,5484.716667,87590889.58
7/5/18 0:00,5286.783333,83911401.1
7/5/18 1:00,5222.3,80954045.87
7/5/18 2:00,5088.75,77527853.4
7/5/18 3:00,4941.866667,74778231.13
7/5/18 4:00,4831.033333,72423344.67
7/5/18 5:00,4697.316667,68839967.47
7/5/18 6:00,4582.616667,66454783.73
7/5/18 7:00,4424.783333,63028392.67
7/5/18 8:00,4340.483333,59331422.67
7/5/18 9:00,4149.166667,56011205.47
7/5/18 10:00,3982.416667,54818625.73
7/5/18 11:00,3969.916667,53391617.87
7/5/18 12:00,4307.666667,52612875.57
7/5/18 13:00,3824.95,46172827.33
7/5/18 14:00,3272.05,40347624.33
7/5/18 15:00,3113.383333,37400645.2
7/5/18 16:00,3520.6,39778045.45
7/5/18 17:00,2958.283333,35221603.23
7/5/18 18:00,2623.35,31318250.83
7/5/18 19:00,2472.65,29764471.12
7/5/18 20:00,2439.683333,30469061.47
7/5/18 21:00,2571.466667,32008810.33
7/5/18 22:00,2389.1,28636028.4
7/5/18 23:00,2152.366667,25312466.4
7/6/18 0:00,2271.9,28844294.67
7/6/18 1:00,2198.25,27637797.2
7/6/18 2:00,2136.183333,25913895.73
7/6/18 3:00,2121.55,26058599.73
7/6/18 4:00,1979.183333,24242189.33
7/6/18 5:00,1572.133333,16607785.93
7/6/18 6:00,1516.733333,15826364.6
7/6/18 7:00,1478.55,14795048.23
7/6/18 8:00,1431.516667,13678038.4
7/6/18 9:00,1407.216667,13156130.2
7/6/18 10:00,1885.583333,16194044.17
7/6/18 11:00,1776.633333,14527370.87
7/6/18 12:00,1719.266667,12996262.67
7/6/18 13:00,1791.1,12805208.27
7/6/18 14:00,2402.816667,20253930
7/6/18 15:00,1931.916667,12218628.4
7/6/18 16:00,2236.983333,18632278.93
7/6/18 17:00,2547.466667,19455052.92
7/6/18 18:00,6974.25,41156396.37
7/6/18 19:00,6332.233333,37073081.6
7/6/18 20:00,6142.05,39038384
7/6/18 21:00,4993.316667,29444888.28
7/6/18 22:00,4276.683333,27527275.1
7/6/18 23:00,3772.366667,26139148.27
7/7/18 0:00,3519.25,25291016.53
7/7/18 1:00,3421.483333,24807351.73
7/7/18 2:00,3320.2,24327357.07
7/7/18 3:00,3250.783333,23723695.73
7/7/18 4:00,3201.316667,23072704.8
7/7/18 5:00,3100.333333,22703695.73
7/7/18 6:00,3066.283333,22409359.73
7/7/18 7:00,2924.683333,21938245.33
7/7/18 8:00,2899.666667,21652864.8
7/7/18 9:00,2885.9,21482747.2
7/7/18 10:00,2990.95,21940955.2
7/7/18 11:00,2681.683333,18958581.87
7/7/18 12:00,2536.116667,17764701.07
7/7/18 13:00,2594.333333,17886333.33
7/7/18 14:00,2750.133333,18956236.53
7/7/18 15:00,2584.55,17472860
7/7/18 16:00,2804.5,21331359.47
7/7/18 17:00,2759.816667,20628665.87
7/7/18 18:00,2651.366667,20001170.4
7/7/18 19:00,2616.216667,19845687.47
7/7/18 20:00,2605.066667,19694876.67
7/7/18 21:00,2491.516667,16585037.6
7/7/18 22:00,4495.183333,17879692.8
7/7/18 23:00,2875.116667,16130813.07
7/8/18 0:00,2385.666667,15512964.27
7/8/18 1:00,2350.633333,16079568
7/8/18 2:00,2098.566667,16387030.4
7/8/18 3:00,1868.266667,14709438.4
7/8/18 4:00,1649.783333,12762634.67
7/8/18 5:00,1480.366667,11285057.33
7/8/18 6:00,1433.433333,10784598.67
7/8/18 7:00,1392.283333,10380442.13
7/8/18 8:00,1583.166667,12738088
7/8/18 9:00,1379.183333,9679115.3
7/8/18 10:00,1199.533333,8239110.133
7/8/18 11:00,1124.2,7400675.9
7/8/18 12:00,1116.316667,7050992.783
7/8/18 13:00,1102.766667,6930988.767
7/8/18 14:00,1596.45,17457610.68
7/8/18 15:00,1630.216667,16741812.78
7/8/18 16:00,1356.183333,13938927.73
7/8/18 17:00,1099.15,9913177.067
7/8/18 18:00,1322,14959828.27
7/8/18 19:00,1184.866667,12903883.2
7/8/18 20:00,651.6166667,3341382.933
7/8/18 21:00,676.2833333,3105578.667
7/8/18 22:00,660.15,2605052.4
7/8/18 23:00,468.55,2475454.4
7/9/18 0:00,469.7,3853322.933
7/9/18 1:00,397.1666667,3542274.533
7/9/18 2:00,333.3,3688827.333
7/9/18 3:00,288.8166667,3069705.467
7/9/18 4:00,258.25,2825245.467
7/9/18 5:00,227.35,2838995.867
7/9/18 6:00,193.9333333,2027904.133
7/9/18 7:00,136.5833333,1511295.733
7/9/18 8:00,124.9333333,1097030.267
7/9/18 9:00,189.4333333,2402474.933
7/9/18 10:00,277.2333333,4282101.6
7/9/18 11:00,59.41666667,808880.1333
7/9/18 12:00,15.63333333,52782.4
7/9/18 13:00,212.4333333,1862092.533
7/9/18 14:00,632.3333333,3754733.3
7/9/18 15:00,1097.9,6581886
7/9/18 16:00,1551.066667,7926567.2
7/9/18 17:00,1476.383333,7270994.15
7/9/18 18:00,1427.133333,7261431.867
7/9/18 19:00,1275.666667,6454259.05
7/9/18 20:00,1409.516667,8471360.367
7/9/18 21:00,1277.183333,8829055.083
7/9/18 22:00,1182.816667,7701771.717
7/9/18 23:00,1132.266667,7818334.9
7/10/18 0:00,1087.95,8459010.35
7/10/18 1:00,1112.4,8590495.1
7/10/18 2:00,1308.2,7627291.017
7/10/18 3:00,1067.6,7868532.433
7/10/18 4:00,976.2666667,7433395.967
7/10/18 5:00,994.8166667,6929871.383
7/10/18 6:00,1063.85,6951829
7/10/18 7:00,1224.933333,7390294.167
7/10/18 8:00,993.9166667,7561539.817
7/10/18 9:00,1019.933333,8491389.767
7/10/18 10:00,1233.933333,9500762.35
7/10/18 11:00,1476.45,9731869.017
7/10/18 12:00,1487.1,9707302.067
7/10/18 13:00,1843.116667,10358794.43
7/10/18 14:00,2181.283333,11065283.07
7/10/18 15:00,2389.266667,11525365.35
7/10/18 16:00,2476.033333,12060225.23
7/10/18 17:00,2113.066667,12300754.78
7/10/18 18:00,1853.833333,11123460.7
7/10/18 19:00,1828.283333,11197091.72
7/10/18 20:00,2031.783333,12193497.77
7/10/18 21:00,2024.7,11972484.3
7/10/18 22:00,1999.266667,11096417.53
7/10/18 23:00,2156.55,11884178.82
7/11/18 0:00,1965.466667,11446813.7
7/11/18 1:00,1629.833333,9657104.933
7/11/18 2:00,1518.733333,8689617.8
7/11/18 3:00,1463.5,7991194.533
7/11/18 4:00,1354.616667,8214430.35
7/11/18 5:00,1273.3,8187796.533
7/11/18 6:00,1208.9,6687402.317
7/11/18 7:00,1169.566667,5852292.8
7/11/18 8:00,1104.933333,5424823.15
7/11/18 9:00,1160.266667,5439850.733
7/11/18 10:00,1041.833333,5274187.883
7/11/18 11:00,1584.05,7288416.667
7/11/18 12:00,2245.866667,8547106.6
7/11/18 13:00,4647,26979132.1
7/11/18 14:00,7450.666667,42237686.12
7/11/18 15:00,6387.2,35860671.43
7/11/18 16:00,4636.95,28072075.37
7/11/18 17:00,4688.683333,29482495.93
7/11/18 18:00,5550.733333,39259197.17
7/11/18 19:00,5541.116667,39042051.1
7/11/18 20:00,5497.933333,38203897.23
7/11/18 21:00,6441.516667,38175380.5
7/11/18 22:00,6395.033333,37524633.68
7/11/18 23:00,5528.383333,28055135.75
7/12/18 0:00,4713.183333,20160588.07
7/12/18 1:00,4484.716667,18933163.4
7/12/18 2:00,4366.9,18149025.4
7/12/18 3:00,4211.65,17499529.02
7/12/18 4:00,4069.2,16370359.28
7/12/18 5:00,3889.65,15124507.97
7/12/18 6:00,3744.783333,14417145.92
7/12/18 7:00,3353.133333,11953204.4
7/12/18 8:00,2857.683333,8009174.3
7/12/18 9:00,2844.2,7954360.367
7/12/18 10:00,2842.033333,8083037.733
7/12/18 11:00,2890.083333,6527089.633
7/12/18 12:00,3024.516667,6898053.783
7/12/18 13:00,3117.616667,7617638.133
7/12/18 14:00,3235.2,11765060.83
7/12/18 15:00,3127.45,9624638.117
7/12/18 16:00,3147.633333,10423249.17
7/12/18 17:00,3500.066667,17347161.93
7/12/18 18:00,3490.783333,17347189.47
7/12/18 19:00,3445.566667,18384924.7
7/12/18 20:00,5348.433333,33624994.43
7/12/18 21:00,5784.933333,38737414.3
7/12/18 22:00,5322.283333,36358147
7/12/18 23:00,5151.166667,34885915.93
7/13/18 0:00,4989.6,33204231.8
7/13/18 1:00,4805.683333,31511873.4
7/13/18 2:00,4643.516667,29813214.67
7/13/18 3:00,4435.5,27288419.2
7/13/18 4:00,4355.85,26517444
7/13/18 5:00,4340.75,26366820.8
7/13/18 6:00,4256.75,25631445.47
7/13/18 7:00,4147.916667,24254963.6
7/13/18 8:00,4168.566667,23805592.4
7/13/18 9:00,4940.05,31471094.27
7/13/18 10:00,16901.11667,78081212.13
7/13/18 11:00,28081.8,98332803.73
7/13/18 12:00,27319.48333,91637060.67
7/13/18 13:00,27086.1,90503674.53
7/13/18 14:00,12393.45,60130646.87
7/13/18 15:00,6709.8,47597214.03
7/13/18 16:00,5984.583333,40969068.87
7/13/18 17:00,5503.95,39097696.45
7/13/18 18:00,5338.133333,36901319.7
7/13/18 19:00,5171.333333,35937035.28
7/13/18 20:00,4923.3,35194018.93
7/13/18 21:00,4512.766667,32446467.03
7/13/18 22:00,4230.1,28341446.43
7/13/18 23:00,3613.85,21480150.77
7/14/18 0:00,2691.783333,12341389.2
7/14/18 1:00,2082.966667,7373946.467
7/14/18 2:00,1948.433333,6017255.867
7/14/18 3:00,2145.4,5184585.067
7/14/18 4:00,2652.633333,4235481.933
7/14/18 5:00,2018.033333,3534830.933
7/14/18 6:00,1681.05,3217839.933
7/14/18 7:00,1638.783333,3140253.267
7/14/18 8:00,1639.883333,3204884.7
7/14/18 9:00,1827.35,3327641.333
7/14/18 10:00,1846.383333,3059917.533
7/14/18 11:00,1451.583333,2560321.333
7/14/18 12:00,1505.033333,2287523.6
7/14/18 13:00,1851.966667,2984537.933
7/14/18 14:00,1625.65,2814583.733
7/14/18 15:00,1440.85,2569573.267
7/14/18 16:00,1539.383333,4613856.533
7/14/18 17:00,3444.666667,23398502.93
7/14/18 18:00,3370.95,23697728.8
7/14/18 19:00,3349.066667,24392257.87
7/14/18 20:00,3333.083333,23802489.33
7/14/18 21:00,3334.016667,24605104
7/14/18 22:00,3231.133333,24191408
7/14/18 23:00,3127.083333,23376465.6
7/15/18 0:00,3101.8,22756462.93
7/15/18 1:00,3083.1,22297699.2
7/15/18 2:00,3057.65,21418203.47
7/15/18 3:00,3053.583333,21123861.33
7/15/18 4:00,3158.133333,21079880.53
7/15/18 5:00,3148.233333,20887317.6
7/15/18 6:00,2748.533333,16753632.4
7/15/18 7:00,1746.216667,7409082.4
7/15/18 8:00,1549.233333,5655023.067
7/15/18 9:00,1534.233333,5787177.867
7/15/18 10:00,1497.833333,4882944.533
7/15/18 11:00,1495.066667,4483523.733
7/15/18 12:00,1374.866667,4228406.133
7/15/18 13:00,1378.683333,4073518.4
7/15/18 14:00,1447.733333,5291856.133
7/15/18 15:00,1398.533333,4535996.8
7/15/18 16:00,1417.066667,3878021.6
7/15/18 17:00,1446.15,4499000
7/15/18 18:00,1440.483333,4441499.467
7/15/18 19:00,1398.85,3922182.8
7/15/18 20:00,1378.766667,3853087.467
7/15/18 21:00,1759.433333,5426391.267
7/15/18 22:00,4078.833333,19306895.2
7/15/18 23:00,4251.05,19650508.93
7/16/18 0:00,2921.3,8556324.6
7/16/18 1:00,2716.616667,4526971.133
7/16/18 2:00,2094.766667,3709643.667
7/16/18 3:00,1512.116667,2978765.6
7/16/18 4:00,1357.616667,2658005.133
7/16/18 5:00,1246.6,2483094.4
7/16/18 6:00,1173.966667,2255760
7/16/18 7:00,1156.216667,2220837.733
7/16/18 8:00,1153.316667,2119380.4
7/16/18 9:00,1951.366667,6505612.267
7/16/18 10:00,3539.483333,18628226.07
7/16/18 11:00,3614.25,20949024
7/16/18 12:00,2244.583333,8817927.2
7/16/18 13:00,2164.283333,5761743.6
7/16/18 14:00,10272.3,24998193.2
7/16/18 15:00,9927.016667,32667220.27
7/16/18 16:00,3983.183333,27110666.83
7/16/18 17:00,3984.316667,24834198.93
7/16/18 18:00,3555.45,23644742.67
7/16/18 19:00,3181.816667,22570811.07
7/16/18 20:00,3182.483333,22675722
7/16/18 21:00,3082.616667,24086078.13
7/16/18 22:00,3172.383333,25843456.25
7/16/18 23:00,3302.783333,23671054.2
7/17/18 0:00,3270.983333,22454019.6
7/17/18 1:00,3161.5,21331073.4
7/17/18 2:00,3085.866667,20925689.27
7/17/18 3:00,2937.733333,20382479.5
7/17/18 4:00,1638.433333,9795126.017
7/17/18 5:00,948.1166667,4913172.2
7/17/18 6:00,747.1666667,4077422.6
7/17/18 7:00,573.65,3396158
7/17/18 8:00,596.6833333,4914662.933
7/17/18 9:00,529.5333333,4465671.733
7/17/18 10:00,420.5,4182165.9
7/17/18 11:00,433.15,5614296.367
7/17/18 12:00,388.1333333,7627100.7
7/17/18 13:00,337.2666667,6140987.467
7/17/18 14:00,368.5666667,4961235.417
7/17/18 15:00,910.7833333,12267911.77
7/17/18 16:00,3072.383333,39400178.45
7/17/18 17:00,3704.866667,56927623.73
7/17/18 18:00,3803.2,57754827.07
7/17/18 19:00,4064.55,48357260.4
7/17/18 20:00,3600.8,40948608.53
7/17/18 21:00,3321.516667,36940124.12
7/17/18 22:00,4316.066667,51710977.85
7/17/18 23:00,4593.666667,61856822.47
7/18/18 0:00,4814.416667,74357728.4
7/18/18 1:00,4459.683333,64198222.13
7/18/18 2:00,4228.466667,60820363.97
7/18/18 3:00,3915.683333,57635114.13
7/18/18 4:00,3799.433333,53680076.93
7/18/18 5:00,3284.416667,47920524.2
7/18/18 6:00,2076.583333,35794369.4
7/18/18 7:00,1644.933333,26924362.33
7/18/18 8:00,1598.15,24787185.47
7/18/18 9:00,1598.016667,22116252.47
7/18/18 10:00,1687.483333,22459415.28
7/18/18 11:00,1537.416667,18190251.93
7/18/18 12:00,1671.366667,18732896.27
7/18/18 13:00,2704.583333,30430317.1
7/18/18 14:00,5590.816667,64972055.88
7/18/18 15:00,5371.75,63238309.82
7/18/18 16:00,5341.683333,63527099.42
7/18/18 17:00,5446.633333,64227932.9
7/18/18 18:00,5226.516667,61803776
7/18/18 19:00,5318.783333,61116885.47
7/18/18 20:00,5119.15,56583069.12
7/18/18 21:00,4768.266667,53646523.65
7/18/18 22:00,4428.383333,51227496.3
7/18/18 23:00,3076.083333,38474687.07
7/19/18 0:00,1767.083333,28046092.57
7/19/18 1:00,1441.9,18215884.53
7/19/18 2:00,1172.55,12190853.73
7/19/18 3:00,990.85,10386032.93
7/19/18 4:00,865,9001666.933
7/19/18 5:00,806.6,8364508.4
7/19/18 6:00,794.2166667,8124270.133
7/19/18 7:00,817.9,8744886.067
7/19/18 8:00,948.7833333,16623090.93
7/19/18 9:00,1268.133333,37301419.47
7/19/18 10:00,1326.133333,30081151.4
7/19/18 11:00,1388.05,18319587.23
7/19/18 12:00,1635.2,21137813.03
7/19/18 13:00,1535.45,17812194.67
7/19/18 14:00,1451.85,16022060.13
7/19/18 15:00,1382.2,15913483.3
7/19/18 16:00,1683.566667,22043419.53
7/19/18 17:00,1603.7,17744431.5
7/19/18 18:00,1578.5,18404440.25
7/19/18 19:00,1491.683333,15995727.03
7/19/18 20:00,1383.866667,14337957.63
7/19/18 21:00,1588.75,14994599.48
7/19/18 22:00,1684.533333,15209796.63
7/19/18 23:00,4199.783333,40857815.47
7/20/18 0:00,15684.51667,155590803.2
7/20/18 1:00,4111.266667,39828014.35
7/20/18 2:00,2260.833333,19749027.4
7/20/18 3:00,1791.183333,16210577.07
7/20/18 4:00,1480.683333,13309692.4
7/20/18 5:00,1387.883333,12300403.4
7/20/18 6:00,1237,12356012.33
7/20/18 7:00,1141.133333,10860831.93
7/20/18 8:00,1127.866667,11314934.4
7/20/18 9:00,1161.466667,12844540
7/20/18 10:00,1268.55,11812745.63
7/20/18 11:00,1929.466667,15092793.42
7/20/18 12:00,1625.5,13845263.23
7/20/18 13:00,1586.783333,12624169.8
7/20/18 14:00,1702.75,12996126.68
7/20/18 15:00,2848.25,16327426.55
7/20/18 16:00,1330.7,11062346.58
7/20/18 17:00,1388.833333,12055295.47
7/20/18 18:00,1328.983333,11387438.8
7/20/18 19:00,1442.433333,12506782.02
7/20/18 20:00,1583.433333,12789413.53
7/20/18 21:00,1611.3,12302604.4
7/20/18 22:00,1653.05,12236636.8
7/20/18 23:00,1549.433333,11828788.4
7/21/18 0:00,1935.166667,13467212.2
7/21/18 1:00,1455.833333,10152395.87
7/21/18 2:00,1625.9,10160412.67
7/21/18 3:00,1331.783333,9791415.6
7/21/18 4:00,1233.766667,10159021.87
7/21/18 5:00,1355.933333,10411103.33
7/21/18 6:00,1329.033333,9910815.467
7/21/18 7:00,1262.116667,9489370.933
7/21/18 8:00,1167,9417900.667
7/21/18 9:00,1027.8,9411649.067
7/21/18 10:00,972.9333333,9426184.533
7/21/18 11:00,926.0166667,9073893.867
7/21/18 12:00,1076.583333,18742135.27
7/21/18 13:00,1091.5,21085997.57
7/21/18 14:00,1095.2,21461636.27
7/21/18 15:00,1128.816667,21369488.1
7/21/18 16:00,1346.35,21862412.77
7/21/18 17:00,1374.583333,21921696.7
7/21/18 18:00,1162.533333,21059917.48
7/21/18 19:00,1104.8,20696011.77
7/21/18 20:00,1115.716667,20590082.73
7/21/18 21:00,1197.116667,15938559.23
7/21/18 22:00,1310.383333,11344654.53
7/21/18 23:00,1325.016667,12414348.87
7/22/18 0:00,1073.05,11072813.67
7/22/18 1:00,874.0666667,9997512.2
7/22/18 2:00,845.5666667,9127466.667
7/22/18 3:00,840.25,8803097.2
7/22/18 4:00,832.7666667,8797799.733
7/22/18 5:00,832.2666667,8638892.8
7/22/18 6:00,775.7,8328232
7/22/18 7:00,752.55,8186218.133
7/22/18 8:00,720.0666667,8093898.667
7/22/18 9:00,740.0166667,8542651.033
7/22/18 10:00,1860.666667,12022950.7
7/22/18 11:00,3176.816667,23846518.4
7/22/18 12:00,2721.166667,17651854.13
7/22/18 13:00,2453.45,11642433.6
7/22/18 14:00,2397.316667,11416273.73
7/22/18 15:00,2376.666667,11446808.13
7/22/18 16:00,2232.25,11022910.27
7/22/18 17:00,2178.25,10427507.47
7/22/18 18:00,2287.65,10679859.77
7/22/18 19:00,2265.766667,21225950.37
7/22/18 20:00,2140.05,21130169.23
7/22/18 21:00,2210.25,21144437.87
7/22/18 22:00,2246.4,21319386.27
7/22/18 23:00,2130.966667,20983001.87
7/23/18 0:00,2620.35,22376754.13
7/23/18 1:00,2062.233333,20645387.07
7/23/18 2:00,1784.666667,20300090.8
7/23/18 3:00,1675.933333,20388901.47
7/23/18 4:00,1575.116667,19828086.13
7/23/18 5:00,1499.433333,19721668.4
7/23/18 6:00,1399.683333,18747999.07
7/23/18 7:00,1341.116667,18967022.67
7/23/18 8:00,1252.683333,19513436.93
7/23/18 9:00,1602.383333,23383697.47
7/23/18 10:00,1945.25,25400574
7/23/18 11:00,2426.716667,28084118.43
7/23/18 12:00,2335.05,25364041.73
7/23/18 13:00,2572.933333,23647001.4
7/23/18 14:00,2407.866667,23695909.15
7/23/18 15:00,2587.9,20563472.87
7/23/18 16:00,5874.516667,34528630.55
7/23/18 17:00,7910.583333,33754228.08
7/23/18 18:00,7986.9,44580268.93
7/23/18 19:00,6941.85,46652314.33
7/23/18 20:00,5041.816667,37279457.47
7/23/18 21:00,3901.016667,34465148.13
7/23/18 22:00,2747.45,27514108.4
7/23/18 23:00,2233.383333,28500803.33
7/24/18 0:00,1869.633333,26897778.27
7/24/18 1:00,1684.583333,24706457.73
7/24/18 2:00,1410.066667,12582644.93
7/24/18 3:00,1231.966667,9538744.8
7/24/18 4:00,970.9,9642650.533
7/24/18 5:00,939.1666667,9709634
7/24/18 6:00,889.9833333,9357668.933
7/24/18 7:00,1076.45,9774353.833
7/24/18 8:00,1264.866667,10075160.23
7/24/18 9:00,1121.916667,11857776.03
7/24/18 10:00,1718.95,22077102.37
7/24/18 11:00,2679.716667,32163172.1
7/24/18 12:00,2588.683333,34653300
7/24/18 13:00,2498.466667,31890737.33
7/24/18 14:00,2323.55,28956832
7/24/18 15:00,1874.5,22201446.8
7/24/18 16:00,1699.083333,19760335.93
7/24/18 17:00,1736.066667,19744154.63
7/24/18 18:00,1646.883333,17510965.55
7/24/18 19:00,1578.6,16244744.4
7/24/18 20:00,1567.983333,15612496.13
7/24/18 21:00,1634.433333,15498407.6
7/24/18 22:00,1862.2,18860153.13
7/24/18 23:00,1422.883333,14368068.57
7/25/18 0:00,1438.9,13900121.4
7/25/18 1:00,1236.25,10371249.73
7/25/18 2:00,1219.316667,9655481.2
7/25/18 3:00,1183.433333,9220195.733
7/25/18 4:00,1130.266667,8826172.667
7/25/18 5:00,1080.983333,8368898.933
7/25/18 6:00,1042,8089485.467
7/25/18 7:00,1025.466667,8612318
7/25/18 8:00,1118.55,9298403.867
7/25/18 9:00,3869.566667,56387793.47
7/25/18 10:00,3056.283333,26390102.93
7/25/18 11:00,2592.216667,19660040.9
7/25/18 12:00,1981.65,18802236.9
7/25/18 13:00,1944.6,20545516.57
7/25/18 14:00,4814.166667,55955276.83
7/25/18 15:00,13344.98333,169707094.7
7/25/18 16:00,12202.85,147129756.9
7/25/18 17:00,9484.616667,110305213.7
7/25/18 18:00,4196.55,41380984.9
7/25/18 19:00,3164.083333,29679597.6
7/25/18 20:00,4525.65,54859023.53
7/25/18 21:00,4025.05,42038803.85
7/25/18 22:00,2924.316667,19140294.03
7/25/18 23:00,3407.6,20369983.65
7/26/18 0:00,2920.166667,17021088.6
7/26/18 1:00,2004.016667,14530596.53
7/26/18 2:00,3277.083333,45597781.93
7/26/18 3:00,2346.283333,27362022.05
7/26/18 4:00,1565.466667,13760099.33
7/26/18 5:00,1478.85,12986190
7/26/18 6:00,1462.666667,12705787.07
7/26/18 7:00,1573.433333,14599839.87
7/26/18 8:00,3508.25,52068287.07
7/26/18 9:00,1938.016667,16256171.53
7/26/18 10:00,2096.35,18475744.27
7/26/18 11:00,2301,17469582.07
7/26/18 12:00,2320.5,17991210.9
7/26/18 13:00,1960.933333,17255186.67
7/26/18 14:00,2058.5,17515811.17
7/26/18 15:00,2873.9,18090413.87
7/26/18 16:00,3095.183333,18979104.27
7/26/18 17:00,3638.083333,45662346.92
7/26/18 18:00,3649.983333,55126012.4
7/26/18 19:00,3273.05,54718973.22
7/26/18 20:00,3401.566667,59203755.42
7/26/18 21:00,3233.633333,56011619.07
7/26/18 22:00,3023.383333,55611807.07
7/26/18 23:00,3065.383333,53090428.67
7/27/18 0:00,2952.933333,51867337.73
7/27/18 1:00,2403.6,47460120
7/27/18 2:00,2162.483333,41179241.73
7/27/18 3:00,2097.983333,40715375.2
7/27/18 4:00,2010.883333,41220039.2
7/27/18 5:00,1884.133333,39843167.73
7/27/18 6:00,1828.983333,38331292.4
7/27/18 7:00,1932.55,39008551.6
7/27/18 8:00,1944.4,36048063.07
7/27/18 9:00,2376.9,34203510.53
7/27/18 10:00,2557.983333,31052655.33
7/27/18 11:00,2228.65,27539223.73
7/27/18 12:00,1990.516667,26047632.4
7/27/18 13:00,1756.666667,23547522.27
7/27/18 14:00,1793.783333,21491957.07
7/27/18 15:00,1846.883333,20524927.87
7/27/18 16:00,3030.8,27370748
7/27/18 17:00,11332.83333,78874957.33
7/27/18 18:00,5339.416667,39819710.67
7/27/18 19:00,1882.5,19679652.13
7/27/18 20:00,2756.266667,18587069.47
7/27/18 21:00,2303.35,17761944.13
7/27/18 22:00,1611.966667,16862162
7/27/18 23:00,1348.133333,15248940.93
7/28/18 0:00,1269.833333,14554133.47
7/28/18 1:00,1230.583333,14054781.47
7/28/18 2:00,1163.55,12523191.33
7/28/18 3:00,1087.983333,12006540.4
7/28/18 4:00,1053.5,11740234.8
7/28/18 5:00,1038.966667,11464869.47
7/28/18 6:00,1028.733333,11428995.33
7/28/18 7:00,1010.7,11115002.8
7/28/18 8:00,947.1333333,13456528.73
7/28/18 9:00,956.1333333,18673106.03
7/28/18 10:00,1174.233333,17304587.6
7/28/18 11:00,1329.683333,14904804.4
7/28/18 12:00,1269.516667,13005930.67
7/28/18 13:00,1233.6,12180186.53
7/28/18 14:00,1190.566667,11849940
7/28/18 15:00,1225.466667,11894320.8
7/28/18 16:00,1596.516667,12930791.33
7/28/18 17:00,1869.366667,12687267.13
7/28/18 18:00,1934.733333,12304886.87
7/28/18 19:00,1827.533333,11322402.4
7/28/18 20:00,1488.483333,10905582.4
7/28/18 21:00,1187.983333,10647894.13
7/28/18 22:00,1075.6,10428070
7/28/18 23:00,1086.65,10349726.93
7/29/18 0:00,1131.6,10134504.27
7/29/18 1:00,1218.083333,10080717.47
7/29/18 2:00,1195.733333,9816384.667
7/29/18 3:00,1185.15,9625018
7/29/18 4:00,1183.383333,9590369.467
7/29/18 5:00,1172.616667,9439273.2
7/29/18 6:00,1163,9360358
7/29/18 7:00,1150.666667,9286394
7/29/18 8:00,1155.75,9303688.667
7/29/18 9:00,1177.716667,9335981.067
7/29/18 10:00,1177.016667,9437454.267
7/29/18 11:00,1163.366667,9700455.333
7/29/18 12:00,1084.7,9468856
7/29/18 13:00,1104.033333,9522551.333
7/29/18 14:00,1148.533333,9787206.267
7/29/18 15:00,1182.4,12138611.73
7/29/18 16:00,1184.95,9509258.8
7/29/18 17:00,1199.866667,9632728.133
7/29/18 18:00,1123.7,9303261.467
7/29/18 19:00,1276.333333,9282691.067
7/29/18 20:00,1115.333333,9980923.333
7/29/18 21:00,1141.716667,13296114
7/29/18 22:00,1031.75,9718448.133
7/29/18 23:00,1050.183333,9397237.2
7/30/18 0:00,1264.216667,9562135.6
7/30/18 1:00,1228.716667,9571007.867
7/30/18 2:00,1363.05,9328762.267
7/30/18 3:00,1576.1,8278685.467
7/30/18 4:00,1279.133333,7782346.667
7/30/18 5:00,1236.95,7616931.333
7/30/18 6:00,1220.166667,7518149.467
7/30/18 7:00,1270.75,7567144.667
7/30/18 8:00,1389.8,7721446
7/30/18 9:00,1262.1,7500614.533
7/30/18 10:00,1440.983333,8657735.867
7/30/18 11:00,1682.95,11180326.4
7/30/18 12:00,1946.183333,9659090.4
7/30/18 13:00,2361.266667,10444924.67
7/30/18 14:00,2514.45,10360706.27
7/30/18 15:00,2294.516667,10188368.68
7/30/18 16:00,2591.15,10638847.72
7/30/18 17:00,2735.033333,10657550.8
7/30/18 18:00,2415.333333,10039573.83
7/30/18 19:00,2010.75,9382025.2
7/30/18 20:00,1627.483333,9013348.667
7/30/18 21:00,1652.65,9416328.267
7/30/18 22:00,1795.883333,12030373.47
7/30/18 23:00,1505.6,12818331.47
7/31/18 0:00,2239,12943809.2
7/31/18 1:00,1385.35,9739013.067
7/31/18 2:00,2417.466667,10687314.4
7/31/18 3:00,2237.55,9906816.133
7/31/18 4:00,1764.35,8516950.533
7/31/18 5:00,1016.6,7016688.667
7/31/18 6:00,872.0333333,6752492.133
7/31/18 7:00,869,6744918
7/31/18 8:00,872.4333333,6749972.133
7/31/18 9:00,861.95,6948239.067
7/31/18 10:00,791.5,6980020.667
7/31/18 11:00,1064.85,8243218.867
7/31/18 12:00,1693.433333,20845189.27
7/31/18 13:00,3271.9,49996393.47
7/31/18 14:00,1962.466667,27045269.57
7/31/18 15:00,1410.083333,25096649.83
7/31/18 16:00,1212.033333,20089811.53
7/31/18 17:00,1095.916667,19649857.83
7/31/18 18:00,3175.75,55624318.53
7/31/18 19:00,1497.583333,26916544.4
7/31/18 20:00,1007.333333,20584941.87
7/31/18 21:00,842.5166667,18819032.4
7/31/18 22:00,815.7,17991056.8
7/31/18 23:00,3195.85,59480331.73
8/1/18 0:00,1337.983333,12128528.67
8/1/18 1:00,1723.733333,6992002.8
8/1/18 2:00,1339.583333,5978769.067
8/1/18 3:00,1194.35,5527436.4
8/1/18 4:00,3108.133333,39575698.27
8/1/18 5:00,2338.166667,16571296.13
8/1/18 6:00,1783.833333,6331175.2
8/1/18 7:00,1717.05,5400605.467
8/1/18 8:00,1385.9,4951837.733
8/1/18 9:00,2366.2,30309233.73
8/1/18 10:00,1631.75,23540471.53
8/1/18 11:00,1058.25,10058530.67
8/1/18 12:00,924.1666667,5074917.6
8/1/18 13:00,1182.6,11560206.93
8/1/18 14:00,2091.333333,21444022.13
8/1/18 15:00,2487.05,17548840.67
8/1/18 16:00,2182.45,22930100.6
8/1/18 17:00,1967.15,18684582.37
8/1/18 18:00,1533.366667,7980930.067
8/1/18 19:00,1134.133333,4787950.8
8/1/18 20:00,800.3333333,4331951.1
8/1/18 21:00,979.2833333,4968967.2
8/1/18 22:00,1225.466667,4877129.617
8/1/18 23:00,1326.433333,4885816.417
8/2/18 0:00,1319.583333,5009860.933
8/2/18 1:00,1047.2,4442255.133
8/2/18 2:00,682.8666667,3844736.8
8/2/18 3:00,547.6833333,3696254.367
8/2/18 4:00,520.5833333,3657918.4
8/2/18 5:00,483.6333333,3504016.133
8/2/18 6:00,504.7833333,4402388
8/2/18 7:00,472.6333333,6572844.667
8/2/18 8:00,364.65,5310710.267
8/2/18 9:00,456.7333333,6156545.467
8/2/18 10:00,880.5666667,9797976.933
8/2/18 11:00,850.85,8195685.9
8/2/18 12:00,1038.883333,8987876.8
8/2/18 13:00,1048.233333,8598424.4
8/2/18 14:00,1184.016667,7906696.4
8/2/18 15:00,1326.95,7416784.133
8/2/18 16:00,2229.55,14462785.87
8/2/18 17:00,2917.016667,26001026.93
8/2/18 18:00,2815.966667,20402449.47
8/2/18 19:00,2783.066667,24442017.73
8/2/18 20:00,2237.866667,23946467.6
8/2/18 21:00,1618.533333,14966979.37
8/2/18 22:00,1036.733333,8339983.467
8/2/18 23:00,920.4833333,8263162.533
8/3/18 0:00,1044.95,9639859.333
8/3/18 1:00,1055.116667,12748542.13
8/3/18 2:00,848.2166667,8870252.933
8/3/18 3:00,738.6833333,7112468.4
8/3/18 4:00,756.1333333,7724923.333
8/3/18 5:00,765.55,8225654.8
8/3/18 6:00,678.1833333,6753346.267
8/3/18 7:00,2693.55,46949261.47
8/3/18 8:00,3365.633333,52251111.07
8/3/18 9:00,1875.55,22093086.8
8/3/18 10:00,1191.266667,9108961.733
8/3/18 11:00,1107.716667,8115906.4
8/3/18 12:00,1005.5,6342266.933
8/3/18 13:00,1589.05,11213590.63
8/3/18 14:00,1589.216667,14890236.53
8/3/18 15:00,1737.95,16373161.87
8/3/18 16:00,3904.85,34299639.07
8/3/18 17:00,4421.65,37852870.4
8/3/18 18:00,5078.35,36723952.4
8/3/18 19:00,8193.883333,92386252.53
8/3/18 20:00,6404.65,58417608.67
8/3/18 21:00,5127.55,40315061.47
8/3/18 22:00,4339.4,34949472.67
8/3/18 23:00,4291.883333,34064034.27
8/4/18 0:00,4288.083333,34007312.67
8/4/18 1:00,4278.666667,33970448.67
8/4/18 2:00,4264.166667,33944225.73
8/4/18 3:00,4248.85,33886381.47
8/4/18 4:00,4213.05,33707469.2
8/4/18 5:00,4177.266667,33567751.07
8/4/18 6:00,6814.2,86428023.6
8/4/18 7:00,4833.45,47570819.33
8/4/18 8:00,4119.583333,34566178.27
8/4/18 9:00,3570.916667,31180443.33
8/4/18 10:00,3433.833333,30512132.4
8/4/18 11:00,3385.883333,30409513.2
8/4/18 12:00,3453.216667,30750139.87
8/4/18 13:00,3381.75,30392750
8/4/18 14:00,3371.566667,30304569.6
8/4/18 15:00,3374.033333,30308273.73
8/4/18 16:00,3532.3,30671744.13
8/4/18 17:00,3734.433333,31061388.93
8/4/18 18:00,3728.683333,30992324.4
8/4/18 19:00,3655.6,30784792.13
8/4/18 20:00,3389.75,30573535.07
8/4/18 21:00,5074.966667,64548603.87
8/4/18 22:00,5062.65,64257835.33
8/4/18 23:00,3787.866667,38820821.47
8/5/18 0:00,3444.816667,32053305.2
8/5/18 1:00,3411.6,31692750
8/5/18 2:00,3339.3,31506985.73
8/5/18 3:00,3094.333333,31966339.33
8/5/18 4:00,2977.35,30993641.73
8/5/18 5:00,2921.116667,30436312.67
8/5/18 6:00,2827.833333,29481398.53
8/5/18 7:00,4488.566667,63745336.13
8/5/18 8:00,4114.516667,57122294
8/5/18 9:00,2892.566667,33058114.27
8/5/18 10:00,2561.316667,27095515.33
8/5/18 11:00,2484.9,25881057.87
8/5/18 12:00,2391.25,25073872.93
8/5/18 13:00,2341.2,24646285.73
8/5/18 14:00,2328.183333,24028114.27
8/5/18 15:00,2300.566667,23582187.33
8/5/18 16:00,2285.75,22792756.13
8/5/18 17:00,2086.433333,20808566.27
8/5/18 18:00,1894.466667,18745100.63
8/5/18 19:00,1826.6,16715782.67
8/5/18 20:00,1496.166667,13950049.33
8/5/18 21:00,1294.716667,12291087.2
8/5/18 22:00,1110.8,10769832.27
8/5/18 23:00,1065.683333,9812592.8
8/6/18 0:00,1129.866667,9030174.933
8/6/18 1:00,1105.933333,8780557.867
8/6/18 2:00,879.6333333,7998773.333
8/6/18 3:00,787.15,7147187.2
8/6/18 4:00,650.8333333,6104979.2
8/6/18 5:00,565.8833333,5713653.333
8/6/18 6:00,492.5166667,5335046.4
8/6/18 7:00,472.55,5236275.2
8/6/18 8:00,501.2166667,5421975.467
8/6/18 9:00,946.0833333,5957922.133
8/6/18 10:00,1185.116667,7047389.867
8/6/18 11:00,1358.35,7201595.467
8/6/18 12:00,1654.566667,7529017.733
8/6/18 13:00,1580.616667,7792109.733
8/6/18 14:00,1667.65,10325875.6
8/6/18 15:00,2816.083333,12065868.13
8/6/18 16:00,3086.183333,14122285.3
8/6/18 17:00,3559.683333,39765399.07
8/6/18 18:00,3356.466667,38952981.2
8/6/18 19:00,1803.766667,24791522.67
8/6/18 20:00,1421.95,18772387.87
8/6/18 21:00,1323.85,13902225.33
8/6/18 22:00,1318.816667,11445211.2
8/6/18 23:00,1274.65,10780954
8/7/18 0:00,1108.183333,9721626.4
8/7/18 1:00,1050.383333,9202603.733
8/7/18 2:00,1013.716667,8936616.733
8/7/18 3:00,944.55,8458996.867
8/7/18 4:00,848.6166667,7736373.4
8/7/18 5:00,690.0666667,6449955.733
8/7/18 6:00,571.9,5550458.133
8/7/18 7:00,1596.85,13525356.27
8/7/18 8:00,782.6,6568594.933
8/7/18 9:00,2256.95,18560826.13
8/7/18 10:00,2718.166667,21592925.13
8/7/18 11:00,1833.75,13981998.73
8/7/18 12:00,1953.1,9713578.933
8/7/18 13:00,853.35,6518844.8
8/7/18 14:00,865.1166667,6150068.8
8/7/18 15:00,1300.75,7236805.067
8/7/18 16:00,1570.9,7882420
8/7/18 17:00,2713.283333,13819917.2
8/7/18 18:00,3670.8,15761129.47
8/7/18 19:00,3755.95,23305232.13
8/7/18 20:00,2247.433333,12992163.67
8/7/18 21:00,1677.983333,11724432.4
8/7/18 22:00,1695.583333,11463389.07
8/7/18 23:00,1638.966667,11091932.73
8/8/18 0:00,2393.933333,23640787.73
8/8/18 1:00,2256.433333,23075563.73
8/8/18 2:00,1531.15,13219184.67
8/8/18 3:00,1381.766667,9919705.067
8/8/18 4:00,1312.7,9482332
8/8/18 5:00,1159.4,9059467.2
8/8/18 6:00,1403.916667,9414379.8
8/8/18 7:00,1394.5,9283512.067
8/8/18 8:00,1398.65,9270112.4
8/8/18 9:00,1892.516667,10238761.33
8/8/18 10:00,2048.416667,9505546.067
8/8/18 11:00,2332.733333,14635951.82
8/8/18 12:00,4487.583333,36952249.6
8/8/18 13:00,4489.433333,39095746.53
8/8/18 14:00,4731.416667,42120947.2
8/8/18 15:00,5015.083333,44900160.27
8/8/18 16:00,6379.166667,53420277.87
8/8/18 17:00,6187.566667,47440866.67
8/8/18 18:00,5083.733333,38982358.8
8/8/18 19:00,4020.866667,34364612
8/8/18 20:00,3835.716667,31014188
8/8/18 21:00,4721.216667,31614424
8/8/18 22:00,4512.033333,30435106.47
8/8/18 23:00,4308.333333,28951512.8
8/9/18 0:00,3638.7,28418286.07
8/9/18 1:00,3307.466667,30181259.73
8/9/18 2:00,3116.316667,28356610.8
8/9/18 3:00,3005.183333,27324058.13
8/9/18 4:00,2828.283333,26852219.73
8/9/18 5:00,2729.233333,26526929.87
8/9/18 6:00,2698.35,27417267.47
8/9/18 7:00,2627.733333,27180793.8
8/9/18 8:00,2477.4,26117316.13
8/9/18 9:00,2520.766667,26033552.13
8/9/18 10:00,3053.816667,30318412.8
8/9/18 11:00,2923.066667,28387219.27
8/9/18 12:00,2969.2,25376595.6
8/9/18 13:00,2770.65,24602050.47
8/9/18 14:00,2722.2,24105248.13
8/9/18 15:00,4076.066667,39547764.6
8/9/18 16:00,5604.983333,47094676.93
8/9/18 17:00,4832.1,44112457.33
8/9/18 18:00,2886.95,29730102.27
8/9/18 19:00,2777.683333,27002817.2
8/9/18 20:00,2703.55,25021252.13
8/9/18 21:00,3154.266667,26191142.4
8/9/18 22:00,3098.283333,26053135.47
8/9/18 23:00,3173.916667,26357208.53
8/10/18 0:00,3225.583333,26546603.73
8/10/18 1:00,3238.25,26765652
8/10/18 2:00,3202.066667,26581676.67
8/10/18 3:00,3132.866667,26307502.93
8/10/18 4:00,3096.266667,26107865.6
8/10/18 5:00,3029.016667,25699171.2
8/10/18 6:00,2917.6,24496346.67
8/10/18 7:00,2789.666667,23011076.27
8/10/18 8:00,2706.25,22459719.2
8/10/18 9:00,2866.633333,25755970.93
8/10/18 10:00,2907.233333,24349191.47
8/10/18 11:00,2999.066667,25119514.27
8/10/18 12:00,4910.383333,54949172.8
8/10/18 13:00,4662.116667,50716512.3
8/10/18 14:00,4681.083333,49863282.57
8/10/18 15:00,4742.7,52486714.13
8/10/18 16:00,4985.683333,55308935.33
8/10/18 17:00,6339.566667,57097832.27
8/10/18 18:00,5473.916667,55445890.53
8/10/18 19:00,4600.116667,49382769.73
8/10/18 20:00,4988.85,55966451.07
8/10/18 21:00,4641.266667,48608083.33
8/10/18 22:00,4500.2,44505433.07
8/10/18 23:00,4235.016667,42681397.73
8/11/18 0:00,4061.733333,42476870.8
8/11/18 1:00,4001.333333,41483630
8/11/18 2:00,4019.666667,40898673.07
8/11/18 3:00,3929.783333,38826108.8
8/11/18 4:00,3702.433333,36023662.93
8/11/18 5:00,3519.766667,34826046.93
8/11/18 6:00,3451.066667,34365216
8/11/18 7:00,3271.15,33755193.2
8/11/18 8:00,3250.216667,33487075.87
8/11/18 9:00,3254.466667,33100922.13
8/11/18 10:00,3489.966667,32778781.33
8/11/18 11:00,3573.216667,32815616
8/11/18 12:00,3536.766667,32540914
8/11/18 13:00,3642.483333,32387286.93
8/11/18 14:00,3513.983333,31891709.47
8/11/18 15:00,3596.516667,31839112
8/11/18 16:00,3606.483333,31740226.27
8/11/18 17:00,3691.166667,31939787.73
8/11/18 18:00,3915.25,32769678.93
8/11/18 19:00,3867.8,32753070.13
8/11/18 20:00,3687.083333,31885185.07
8/11/18 21:00,3561.366667,31015986.67
8/11/18 22:00,3940.033333,47789173.67
8/11/18 23:00,3706.116667,44988548.53
8/12/18 0:00,3399.6,34118232.4
8/12/18 1:00,3081.3,28796862.67
8/12/18 2:00,2877.483333,26658747.2
8/12/18 3:00,2658.066667,25031124.8
8/12/18 4:00,2566.866667,24047222
8/12/18 5:00,2428.483333,23319255.2
8/12/18 6:00,2369.316667,22637746.93
8/12/18 7:00,2309.833333,22073717.57
8/12/18 8:00,2244.4,21761475.6
8/12/18 9:00,2154.883333,20677477.6
8/12/18 10:00,2186.766667,21348700.13
8/12/18 11:00,2473.2,24653986.33
8/12/18 12:00,2381.616667,23581602.67
8/12/18 13:00,2270.866667,22245952
8/12/18 14:00,2117.55,20596602.67
8/12/18 15:00,2057.383333,19080348.8
8/12/18 16:00,2256.966667,19276962.25
8/12/18 17:00,2206.15,18770437.33
8/12/18 18:00,2275.2,19765327.47
8/12/18 19:00,2393.616667,21031093.33
8/12/18 20:00,2584.933333,22824310.93
8/12/18 21:00,2794.3,28956284
8/12/18 22:00,2753.966667,29377616.67
8/12/18 23:00,2724.683333,31171278.4
8/13/18 0:00,2771.283333,34925400.53
8/13/18 1:00,2671.5,29218951.47
8/13/18 2:00,2329.55,24683192.53
8/13/18 3:00,2288.983333,25241719.47
8/13/18 4:00,2175.433333,23851429.33
8/13/18 5:00,2156.183333,24029044.27
8/13/18 6:00,2169.25,24488126.4
8/13/18 7:00,1980.15,18402601.6
8/13/18 8:00,1917.133333,16352622.3
8/13/18 9:00,1978.616667,17164627.6
8/13/18 10:00,2078.033333,17751536.53
8/13/18 11:00,2193.983333,18260091.87
8/13/18 12:00,2381.766667,18613531.83
8/13/18 13:00,3038.75,25348846.88
8/13/18 14:00,2820.95,24461259.62
8/13/18 15:00,2962.45,25955680.95
8/13/18 16:00,3093.533333,24392707.73
8/13/18 17:00,3838.383333,23875743.95
8/13/18 18:00,4112.866667,23536394.2
8/13/18 19:00,4304.583333,41983938.35
8/13/18 20:00,4132.683333,37303465.83
8/13/18 21:00,5740.916667,46932404.15
8/13/18 22:00,6754.533333,47906584.15
8/13/18 23:00,5405.333333,37298662
8/14/18 0:00,5361.733333,36559599.2
8/14/18 1:00,5489.516667,35636846.93
8/14/18 2:00,5154.616667,33227086.8
8/14/18 3:00,4866.683333,31732024
8/14/18 4:00,4612.333333,31371789.33
8/14/18 5:00,4350.466667,30033815.07
8/14/18 6:00,4078.9,28614082.07
8/14/18 7:00,3490.433333,26905127.37
8/14/18 8:00,3133.083333,25692649.2
8/14/18 9:00,2945.966667,25157142.18
8/14/18 10:00,3194.383333,26413137.87
8/14/18 11:00,4400.433333,27668850.4
8/14/18 12:00,5548.433333,29559181.6
8/14/18 13:00,5230.783333,28072231.93
8/14/18 14:00,4236.7,25558384.18
8/14/18 15:00,9157.883333,32442443.42
8/14/18 16:00,9157.883333,141869884.7
8/14/18 17:00,9157.883333,177059861.5
8/14/18 18:00,9157.883333,176588304.7
8/14/18 19:00,9157.883333,175925979.5
8/14/18 20:00,9157.883333,164984139.9
8/14/18 21:00,9157.883333,112920970.2
8/14/18 22:00,23425.66667,47508146.93
8/14/18 23:00,5513.816667,30896280.07
8/15/18 0:00,3396.433333,26629813.03
8/15/18 1:00,3089.083333,25972280.57
8/15/18 2:00,2888.85,24368289
8/15/18 3:00,2857.183333,23759628.13
8/15/18 4:00,2654.883333,23032491.47
8/15/18 5:00,2486.383333,22521975.47
8/15/18 6:00,2455.133333,22048546.13
8/15/18 7:00,2622.516667,22767233.73
8/15/18 8:00,2536.183333,21389714.13
8/15/18 9:00,2636.85,23579507.92
8/15/18 10:00,3251.833333,30595846.53
8/15/18 11:00,3882.7,33150888.67
8/15/18 12:00,4063.1,30951066.53
8/15/18 13:00,4171.933333,31469413.2
8/15/18 14:00,5508.983333,39443774.75
8/15/18 15:00,7904.083333,40970703.28
8/15/18 16:00,9515.933333,45104469.07
8/15/18 17:00,9524.55,40887722.93
8/15/18 18:00,8617.85,38581987.73
8/15/18 19:00,6468.166667,35807334.8
8/15/18 20:00,5587.683333,34551786.8
8/15/18 21:00,5352.25,33831559.6
8/15/18 22:00,5371.95,40278806.13
8/15/18 23:00,5122.883333,41143722.4
8/16/18 0:00,4779.733333,36713250
8/16/18 1:00,4237.65,31340297.63
8/16/18 2:00,4026.066667,30407110.8
8/16/18 3:00,3932.6,29783643.2
8/16/18 4:00,3806.683333,29430040.4
8/16/18 5:00,3496.083333,28604867.2
8/16/18 6:00,3168.95,27548856
8/16/18 7:00,3021.783333,27007768.93
8/16/18 8:00,2886.75,26359614.8
8/16/18 9:00,3401.233333,35947720
8/16/18 10:00,3890.25,42417928.27
8/16/18 11:00,3859.483333,30558225.73
8/16/18 12:00,5619.966667,49513831
8/16/18 13:00,4290.366667,32718438.23
8/16/18 14:00,4408.316667,42241548.67
8/16/18 15:00,3803.433333,31312194.13
8/16/18 16:00,3670.833333,29149082.33
8/16/18 17:00,3866.85,36915584.67
8/16/18 18:00,3227.883333,25869757.47
8/16/18 19:00,3093.316667,24590852.8
8/16/18 20:00,2902.416667,23600038.27
8/16/18 21:00,2824.266667,23142796.6
8/16/18 22:00,2806.383333,22951832.27
8/16/18 23:00,2927.616667,22978923.27
8/17/18 0:00,3014.45,23039593.4
8/17/18 1:00,3002.65,22931786.93
8/17/18 2:00,2881.05,22038631.47
8/17/18 3:00,2772.566667,21452338.67
8/17/18 4:00,2724.733333,21297484.27
8/17/18 5:00,2705.916667,21216828.8
8/17/18 6:00,2679.666667,21061805.87
8/17/18 7:00,2647.183333,20823778.67
8/17/18 8:00,2576.783333,20368585.07
8/17/18 9:00,2508.633333,20759018.87
8/17/18 10:00,2644.15,22023413.97
8/17/18 11:00,3052.55,24274918.8
8/17/18 12:00,3298.033333,27042332.4
8/17/18 13:00,3158.083333,26919675.17
8/17/18 14:00,2987.45,25978716.13
8/17/18 15:00,2765.466667,24667753.9
8/17/18 16:00,5152.516667,43058556.03
8/17/18 17:00,15813.65,126509958.3
8/17/18 18:00,22416.23333,179430767.5
8/17/18 19:00,22243.08333,177785078.4
8/17/18 20:00,21959.41667,175488720.5
8/17/18 21:00,21244.75,166758373.5
8/17/18 22:00,20131.41667,157071713.6
8/17/18 23:00,16481.68333,127247696.4
8/18/18 0:00,11054.33333,84316039.3
8/18/18 1:00,8568.183333,67838819.73
8/18/18 2:00,5316.433333,42528902.4
8/18/18 3:00,3526.8,28374594.13
8/18/18 4:00,2732.35,21957691.47
8/18/18 5:00,2193.1,17609010.8
8/18/18 6:00,1849.766667,15018851.47
8/18/18 7:00,1626.65,13332687.2
8/18/18 8:00,1480,12280482.67
8/18/18 9:00,1364.65,11106511.2
8/18/18 10:00,1248.5,10022043.73
8/18/18 11:00,1186.2,8563045.467
8/18/18 12:00,1030.783333,6879243.733
8/18/18 13:00,999.1833333,6209121.767
8/18/18 14:00,1028.583333,5462983.733
8/18/18 15:00,1237.333333,5161872.4
8/18/18 16:00,1017.033333,3869502.667
8/18/18 17:00,885.2833333,3409306.4
8/18/18 18:00,825.3666667,3312331.467
8/18/18 19:00,942.2,3258679.6
8/18/18 20:00,975.3166667,3481601.867
8/18/18 21:00,1036.033333,4120086.933
8/18/18 22:00,1218.833333,6850369.2
8/18/18 23:00,1143.283333,3597126.8
8/19/18 0:00,1695.95,3931038.4
8/19/18 1:00,1373.433333,2928746.133
8/19/18 2:00,1136.3,2628440
8/19/18 3:00,1018.683333,2400208.267
8/19/18 4:00,965.0166667,2252121.6
8/19/18 5:00,927.9166667,2162312.533
8/19/18 6:00,901.6333333,2081587.383
8/19/18 7:00,948.65,2872055.2
8/19/18 8:00,776.0833333,1781745.067
8/19/18 9:00,831.65,2333946.133
8/19/18 10:00,715.5,1479357.867
8/19/18 11:00,702.9166667,1423993.6
8/19/18 12:00,698.7166667,1410118.4
8/19/18 13:00,1387.366667,8320639.867
8/19/18 14:00,2774.05,21345009.07
8/19/18 15:00,2761.5,21315552
8/19/18 16:00,2730.516667,21238081.07
8/19/18 17:00,2647.3,21423233.07
8/19/18 18:00,2690.733333,21854985.07
8/19/18 19:00,2709.633333,21736557.73
8/19/18 20:00,2750.216667,21484023.07
8/19/18 21:00,2648.933333,21310363.33
8/19/18 22:00,2617.85,21279525.73
8/19/18 23:00,2510.816667,20707165.33
8/20/18 0:00,2565.6,20487033.07
8/20/18 1:00,2561.65,20459621.87
8/20/18 2:00,2522.066667,20211849.6
8/20/18 3:00,2500.933333,20105994.13
8/20/18 4:00,2509.35,20110721.6
8/20/18 5:00,2500.733333,20089507.73
8/20/18 6:00,2486.683333,20042790.93
8/20/18 7:00,2465.433333,19994124.27
8/20/18 8:00,2474.6,20045654.93
8/20/18 9:00,2544.516667,21291000.53
8/20/18 10:00,3090.266667,26886005.73
8/20/18 11:00,3761.9,31718885.8
8/20/18 12:00,3244.3,24328125.47
8/20/18 13:00,2743.966667,21547666.13
8/20/18 14:00,2681.6,21769921.2
8/20/18 15:00,3375.716667,22222421.6
8/20/18 16:00,4502.133333,33411027.8
8/20/18 17:00,5110.783333,38501520.8
8/20/18 18:00,4989.633333,35865321.53
8/20/18 19:00,4687,32240884.13
8/20/18 20:00,4150.633333,28291886.4
8/20/18 21:00,3755.383333,23497030.27
8/20/18 22:00,3113.316667,17636499.87
8/20/18 23:00,2613.716667,14538609.2
8/21/18 0:00,2170.716667,11672734.27
8/21/18 1:00,2003.716667,10217560.27
8/21/18 2:00,1852.966667,8837295.067
8/21/18 3:00,1683.066667,7155446.667
8/21/18 4:00,1588.333333,6251606.533
8/21/18 5:00,1543.866667,5871610.667
8/21/18 6:00,1585.216667,6269719.867
8/21/18 7:00,1630.916667,6340096.533
8/21/18 8:00,1476.933333,5420281.2
8/21/18 9:00,1477.166667,6373264.933
8/21/18 10:00,1585.366667,7299035.333
8/21/18 11:00,4748,28182391.6
8/21/18 12:00,21876.43333,151760116.7
8/21/18 13:00,24215.98333,174099188.9
8/21/18 14:00,22803.38333,167810398.8
8/21/18 15:00,19651.83333,139903463.5
8/21/18 16:00,20029.98333,131405165.1
8/21/18 17:00,18287.8,117180266.4
8/21/18 18:00,13267.33333,78627374.93
8/21/18 19:00,8980.166667,50908414.93
8/21/18 20:00,7804.883333,46391391.2
8/21/18 21:00,7102.05,41969423.53
8/21/18 22:00,6175.3,35721329.18
8/21/18 23:00,5300.716667,29550715.73
8/22/18 0:00,5017.6,27563651.47
8/22/18 1:00,4895.816667,25951701.33
8/22/18 2:00,4854.2,25456158.67
8/22/18 3:00,4550.866667,23043452.87
8/22/18 4:00,3920.55,21094233.6
8/22/18 5:00,3468.683333,19482354.13
8/22/18 6:00,3213.2,22270026.13
8/22/18 7:00,2946.833333,21468116.33
8/22/18 8:00,2825.816667,21134952
8/22/18 9:00,3006.35,22600416.4
8/22/18 10:00,3314.25,25597466.4
8/22/18 11:00,3537.3,27167613.23
8/22/18 12:00,3608.366667,24780682.97
8/22/18 13:00,5979.266667,48344592.27
8/22/18 14:00,7617.166667,70549964.03
8/22/18 15:00,7689.716667,66930488.8
8/22/18 16:00,9136.316667,72348794.8
8/22/18 17:00,10107.93333,75979860.7
8/22/18 18:00,9743.3,68989132.8
8/22/18 19:00,9730.066667,68309424
8/22/18 20:00,9308.966667,68145569.07
8/22/18 21:00,9113.916667,68277012
8/22/18 22:00,9414.016667,71295929.23
8/22/18 23:00,9182.683333,72084079.2
8/23/18 0:00,8773,68728924
8/23/18 1:00,8314.933333,60245369.6
8/23/18 2:00,8263.616667,57411870.93
8/23/18 3:00,7877.816667,55008718.4
8/23/18 4:00,7594.116667,54242342.13
8/23/18 5:00,6914.033333,52629328
8/23/18 6:00,6483.9,52579833.07
8/23/18 7:00,6104,51464195.73
8/23/18 8:00,5964.083333,50823389.33
8/23/18 9:00,6090.433333,51269669.87
8/23/18 10:00,6040.383333,52245061.4
8/23/18 11:00,6202.8,53187139.98
8/23/18 12:00,6290.983333,55231180.87
8/23/18 13:00,6273.4,55742590.27
8/23/18 14:00,6566.666667,59685034.93
8/23/18 15:00,6349.5,58001459.07
8/23/18 16:00,6327.233333,61253994
8/23/18 17:00,5806.033333,56536220.27
8/23/18 18:00,5165.883333,48878010
8/23/18 19:00,5162.2,52533446.48
8/23/18 20:00,4581.3,42895851.73
8/23/18 21:00,4251.866667,39848382.88
8/23/18 22:00,4493.016667,40656275.2
8/23/18 23:00,4567.3,35278549.87
8/24/18 0:00,4391.883333,32692142.4
8/24/18 1:00,4257.85,29486787.73
8/24/18 2:00,4009.05,28138417.07
8/24/18 3:00,3786.766667,27662808
8/24/18 4:00,3596.95,25311689.6
8/24/18 5:00,3486.083333,24133824.67
8/24/18 6:00,3458.916667,24201265.6
8/24/18 7:00,3404.25,23379576.2
8/24/18 8:00,3309.233333,24710774.93
8/24/18 9:00,3290.783333,24638165.87
8/24/18 10:00,3922.333333,33445338.67
8/24/18 11:00,4484.366667,39732004.53
8/24/18 12:00,4047.2,31210874
8/24/18 13:00,5586,49292116.53
8/24/18 14:00,13289.63333,112048627.2
8/24/18 15:00,13256.11667,105432002.9
8/24/18 16:00,13256.86667,105715450.7
8/24/18 17:00,13314.4,106486170.5
8/24/18 18:00,12406.6,97415430
8/24/18 19:00,11294.7,88120234.8
8/24/18 20:00,10627.83333,83180341.07
8/24/18 21:00,9254.716667,73043256.8
8/24/18 22:00,7746.983333,63445248.67
8/24/18 23:00,5402.35,43470186.13
8/25/18 0:00,4120.216667,34454156.27
8/25/18 1:00,3390.7,24356607.6
8/25/18 2:00,3201.35,22762185.6
8/25/18 3:00,2978.883333,21867818.8
8/25/18 4:00,2744.333333,20635031.33
8/25/18 5:00,2469.983333,17768502.93
8/25/18 6:00,2494.183333,18682400.27
8/25/18 7:00,2386.6,17052047.47
8/25/18 8:00,2293.716667,15557984.67
8/25/18 9:00,2298.15,16166077.2
8/25/18 10:00,2370.516667,17620566
8/25/18 11:00,2328.466667,18100638.53
8/25/18 12:00,2242.4,16721621.27
8/25/18 13:00,2215.183333,16785868.8
8/25/18 14:00,2126.966667,15166719.47
8/25/18 15:00,2301.883333,19163985.73
8/25/18 16:00,2005.75,12259459.73
8/25/18 17:00,1902.783333,10658529.07
8/25/18 18:00,1948.483333,10931958.4
8/25/18 19:00,2152.466667,12774549.33
8/25/18 20:00,1942.333333,10280936.53
8/25/18 21:00,1885.833333,9758435.2
8/25/18 22:00,1744.983333,9118947.333
8/25/18 23:00,1857.2,9400104.533
8/26/18 0:00,1979.366667,10261295.73
8/26/18 1:00,1990.583333,11925314.67
8/26/18 2:00,1883.8,9466163.2
8/26/18 3:00,1810.966667,8852105.067
8/26/18 4:00,1788.35,8608219.467
8/26/18 5:00,1777.9,8717346.667
8/26/18 6:00,1738.25,8471486.933
8/26/18 7:00,1708.8,8053403.2
8/26/18 8:00,1686.166667,7732980.4
8/26/18 9:00,1775.85,8126299.333
8/26/18 10:00,2012.3,9272814.4
8/26/18 11:00,2000.65,9199820.333
8/26/18 12:00,1982.183333,9074861.067
8/26/18 13:00,1982.2,8937633.733
8/26/18 14:00,1974.3,8576099.667
8/26/18 15:00,1987.533333,8579001.6
8/26/18 16:00,2007.733333,8667859.2
8/26/18 17:00,2037.633333,8609294.533
8/26/18 18:00,2242.35,9043616
8/26/18 19:00,2211.233333,9036922.133
8/26/18 20:00,2392.516667,10068978.53
8/26/18 21:00,2566.816667,10054156.27
8/26/18 22:00,2545.666667,10192049.33
8/26/18 23:00,2640.95,12652895.25
8/27/18 0:00,2672.55,12556212.63
8/27/18 1:00,2775.116667,12800604.53
8/27/18 2:00,2781.166667,11420660
8/27/18 3:00,2737.766667,11440511.47
8/27/18 4:00,2703.4,10296388.27
8/27/18 5:00,2661.366667,9828069.333
8/27/18 6:00,2627.016667,9678286.933
8/27/18 7:00,2603.883333,9710478.933
8/27/18 8:00,2544.666667,9467087.3
8/27/18 9:00,2548.1,10554188.05
8/27/18 10:00,2466.066667,9958367.75
8/27/18 11:00,2330.2,12353461
8/27/18 12:00,2928.3,30547785.42
8/27/18 13:00,2621.15,25727326.13
8/27/18 14:00,2349.5,20248781.73
8/27/18 15:00,2519.016667,16352227.93
8/27/18 16:00,2288.9,15387074.17
8/27/18 17:00,2313.166667,15505474.25
8/27/18 18:00,2300.966667,15511755.15
8/27/18 19:00,2269.366667,15333781.33
8/27/18 20:00,2326.7,14820328.4
8/27/18 21:00,2763.4,15869538.27
8/27/18 22:00,2747.533333,14878620.8
8/27/18 23:00,2884.3,16905844.4
8/28/18 0:00,2902.6,19445488.8
8/28/18 1:00,3060,18169606.67
8/28/18 2:00,3385.766667,17259455.47
8/28/18 3:00,3416.566667,17253984
8/28/18 4:00,3375.9,16901305.07
8/28/18 5:00,3307.35,15058276.8
8/28/18 6:00,3236.966667,13126937.07
8/28/18 7:00,3196.85,12589770.67
8/28/18 8:00,3268.116667,12091912
8/28/18 9:00,3634.2,11990774.93
8/28/18 10:00,3578.3,11235834
8/28/18 11:00,3829.433333,14349118.93
8/28/18 12:00,3963.883333,15558881.07
8/28/18 13:00,3867.116667,12768015.6
8/28/18 14:00,4432.9,16748732.13
8/28/18 15:00,5031.483333,22368374
8/28/18 16:00,6544.466667,40226360.8
8/28/18 17:00,6923.666667,45334683.2
8/28/18 18:00,6677.833333,44033118.93
8/28/18 19:00,6721.016667,42259330.27
8/28/18 20:00,6481.066667,40722483.87
8/28/18 21:00,6240.85,38303021.47
8/28/18 22:00,5663.5,35670162.67
8/28/18 23:00,5734.95,35254727.47
8/29/18 0:00,5585.466667,33276576.53
8/29/18 1:00,5406.433333,32442404.27
8/29/18 2:00,5161.45,31166786.8
8/29/18 3:00,4544.916667,27287425.07
8/29/18 4:00,4588.916667,26970040.8
8/29/18 5:00,4637.816667,26204926.27
8/29/18 6:00,4107.133333,24002514.4
8/29/18 7:00,3539.916667,18639368
8/29/18 8:00,2967.033333,14210714.8
8/29/18 9:00,3309.7,23720433.47
8/29/18 10:00,2746.116667,23940332.93
8/29/18 11:00,2843.666667,19796771.2
8/29/18 12:00,3290.15,19781747.67
8/29/18 13:00,3452.533333,16450927.9
8/29/18 14:00,4011.85,17371823.07
8/29/18 15:00,3374.8,15585673.2
8/29/18 16:00,3164.483333,14501498.83
8/29/18 17:00,3054.55,13546388.07
8/29/18 18:00,3685.216667,17245490.8
8/29/18 19:00,3015.333333,14719889.2
8/29/18 20:00,3637.35,13328059.33
8/29/18 21:00,3110.066667,11012951.47
8/29/18 22:00,3256.35,10767789.47
8/29/18 23:00,3084.983333,15087180.5
8/30/18 0:00,3199.8,33153726.17
8/30/18 1:00,2678.083333,26866224.75
8/30/18 2:00,2406.3,13335224.23
8/30/18 3:00,2592.666667,10222618.13
8/30/18 4:00,2546.45,8840303.467
8/30/18 5:00,2405.3,8890547.733
8/30/18 6:00,1877.183333,6539104
8/30/18 7:00,2361.716667,7111585.6
8/30/18 8:00,1897.866667,7274195.183
8/30/18 9:00,2400.883333,9450359.867
8/30/18 10:00,2490.1,10777350.4
8/30/18 11:00,2612.566667,9730955
8/30/18 12:00,2521.9,9172731.5
8/30/18 13:00,2583.266667,9069732.033
8/30/18 14:00,2641.066667,10303486.67
8/30/18 15:00,2511.216667,13959188.83
8/30/18 16:00,2501.883333,13124434.83
8/30/18 17:00,3103.75,14856392.6
8/30/18 18:00,3834.083333,13226495.87
8/30/18 19:00,5511.3,17336662.07
8/30/18 20:00,5220.083333,17159124.4
8/30/18 21:00,5064.2,16841512.27
8/30/18 22:00,4809.566667,16408522.4
8/30/18 23:00,4436.8,16250094.6
8/31/18 0:00,4784.65,17956106.67
8/31/18 1:00,4411.65,16469227.73
8/31/18 2:00,4060.583333,15796745.6
8/31/18 3:00,3948.85,16147244.4
8/31/18 4:00,3926.9,17742192
8/31/18 5:00,3592.65,14545778
8/31/18 6:00,3447.816667,13920865.8
8/31/18 7:00,3263.916667,12583040
8/31/18 8:00,2874.25,11984250.13
8/31/18 9:00,2565.5,11572313.07
8/31/18 10:00,2746.066667,14474468.53
8/31/18 11:00,3335.516667,15657766.47
8/31/18 12:00,4203.033333,29490401.63
8/31/18 13:00,3281.9,21616382.8
8/31/18 14:00,3387.266667,21401821.38
8/31/18 15:00,3581.166667,22778671.8
8/31/18 16:00,4807.233333,33278429.87
8/31/18 17:00,8118.083333,73121224.8
8/31/18 18:00,7341.966667,62062227.7
8/31/18 19:00,7146.45,58241079.2
8/31/18 20:00,7119.766667,57254865.07
8/31/18 21:00,7102.283333,57755069.87
8/31/18 22:00,6934.766667,56345653.33
8/31/18 23:00,6373.916667,52996950.93
9/1/18 0:00,6463.766667,53732467.07
9/1/18 1:00,6647.9,52803779.2
9/1/18 2:00,6629.033333,52975014.8
9/1/18 3:00,6458,51134000
9/1/18 4:00,6342.016667,49892789.87
9/1/18 5:00,6311.2,49561390.13
9/1/18 6:00,6263.7,48996198.93
9/1/18 7:00,6054.95,48237151.47
9/1/18 8:00,5828.016667,46431254.93
9/1/18 9:00,5579.6,45506200.8
9/1/18 10:00,5547.8,45598670.53
9/1/18 11:00,5445.933333,44849546.67
9/1/18 12:00,5451.35,44758929.6
9/1/18 13:00,5458.55,45287752.53
9/1/18 14:00,5564.783333,45044221.87
9/1/18 15:00,5547.983333,45121184
9/1/18 16:00,5503,44857390.4
9/1/18 17:00,5517.183333,46055309.2
9/1/18 18:00,5390.616667,44895506.53
9/1/18 19:00,5451.4,45925134.8
9/1/18 20:00,5108.05,41813970.27
9/1/18 21:00,5004.9,40167374.4
9/1/18 22:00,4993.6,37373410.53
9/1/18 23:00,4323.833333,32177706.67
9/2/18 0:00,3845.9,28713748.67
9/2/18 1:00,3510.8,25559236
9/2/18 2:00,3149.033333,21582123.07
9/2/18 3:00,2836.633333,18588826.37
9/2/18 4:00,2634.2,16754077.07
9/2/18 5:00,2416.816667,15285565.33
9/2/18 6:00,2308.966667,14191747.6
9/2/18 7:00,2203.766667,13218213.87
9/2/18 8:00,2095.25,12209589.73
9/2/18 9:00,1983.866667,11147353.97
9/2/18 10:00,1913.133333,10300313.03
9/2/18 11:00,1876.466667,10041104.37
9/2/18 12:00,1827.666667,9612541.333
9/2/18 13:00,1775.75,9323661.867
9/2/18 14:00,1726.983333,8961345.067
9/2/18 15:00,1700.033333,8662988.267
9/2/18 16:00,1752.233333,8603261.867
9/2/18 17:00,1804.116667,8892941.2
9/2/18 18:00,1759.583333,8316339.2
9/2/18 19:00,1886.233333,11291177.33
9/2/18 20:00,1911.166667,12307775.6
9/2/18 21:00,2778.75,15872637.87
9/2/18 22:00,3441.25,21013390.67
9/2/18 23:00,2953.05,16730604.27
9/3/18 0:00,2352.966667,17328098.13
9/3/18 1:00,2794.883333,18735923.47
9/3/18 2:00,3012.033333,18965938.67
9/3/18 3:00,3106.766667,18992661.6
9/3/18 4:00,3070.833333,18374024
9/3/18 5:00,2046.266667,15977222.93
9/3/18 6:00,1986.416667,15088247.47
9/3/18 7:00,1886.666667,13209712.53
9/3/18 8:00,1886.166667,15734341.73
9/3/18 9:00,1892.083333,16169722.13
9/3/18 10:00,1859.8,13728564.8
9/3/18 11:00,1825.383333,12636550.93
9/3/18 12:00,2188.35,12211291.73
9/3/18 13:00,3220.633333,12943980.27
9/3/18 14:00,2332.666667,10953531.2
9/3/18 15:00,1663.566667,9476612.8
9/3/18 16:00,1580.966667,9466877.6
9/3/18 17:00,1602.65,9343192.8
9/3/18 18:00,1657.516667,9386899.733
9/3/18 19:00,2781.283333,11601901.87
9/3/18 20:00,2068.25,10012230.13
9/3/18 21:00,1495.316667,8746801.6
9/3/18 22:00,1805.25,9300817.6
9/3/18 23:00,2487.666667,10668258.67
9/4/18 0:00,2113.516667,9875423.467
9/4/18 1:00,1984.983333,9477256.533
9/4/18 2:00,1946.133333,9047161.067
9/4/18 3:00,1916.733333,8569942.933
9/4/18 4:00,2170.066667,8266189.867
9/4/18 5:00,1829,7728456.533
9/4/18 6:00,1856.416667,7380667.467
9/4/18 7:00,1630.616667,7106285.333
9/4/18 8:00,1867.966667,7298105.333
9/4/18 9:00,1501.1,7115221.6
9/4/18 10:00,1889.516667,16121130.33
9/4/18 11:00,2432.233333,20785203.07
9/4/18 12:00,1834.366667,13031008.13
9/4/18 13:00,1423.833333,8359054.533
9/4/18 14:00,2111.116667,9893167.733
9/4/18 15:00,1947.033333,9140072.933
9/4/18 16:00,1684.216667,9975883
9/4/18 17:00,1677.283333,8934977.867
9/4/18 18:00,2212.566667,10311110.27
9/4/18 19:00,2345.966667,10908535.67
9/4/18 20:00,1934.216667,10776538.6
9/4/18 21:00,2090.466667,10962899.22
9/4/18 22:00,2061.966667,10582069.53
9/4/18 23:00,2028.516667,10216137.53
9/5/18 0:00,1824.533333,9912921.467
9/5/18 1:00,1706.85,9754210.8
9/5/18 2:00,1673.65,9016504.933
9/5/18 3:00,1925.416667,8953537.467
9/5/18 4:00,1626.116667,8555399.933
9/5/18 5:00,1868.083333,8616171.867
9/5/18 6:00,1557.366667,8202434.8
9/5/18 7:00,1780.166667,8517220.267
9/5/18 8:00,2124.733333,9662957.833
9/5/18 9:00,1788.866667,9196782.2
9/5/18 10:00,2100.966667,11199666.27
9/5/18 11:00,2133.4,11714024.57
9/5/18 12:00,2209.883333,17698951.4
9/5/18 13:00,2241.083333,21992275.73
9/5/18 14:00,2342.816667,22321403.53
9/5/18 15:00,14445.26667,45926757.33
9/5/18 16:00,22086.03333,65754567.2
9/5/18 17:00,22152.5,65802230.67
9/5/18 18:00,20843.38333,62977656.93
9/5/18 19:00,18722.43333,57716783.8
9/5/18 20:00,17828.21667,52564270.13
9/5/18 21:00,17651.38333,53608775.87
9/5/18 22:00,17849.28333,52224518.53
9/5/18 23:00,16995.4,49925507.93
9/6/18 0:00,15556.63333,47094412.13
9/6/18 1:00,9242.883333,34464233.47
9/6/18 2:00,6180.483333,28267515.07
9/6/18 3:00,3668.166667,23163914.4
9/6/18 4:00,3175.95,22042948.93
9/6/18 5:00,2842.1,21090134.07
9/6/18 6:00,2530.5,20397041.47
9/6/18 7:00,2370.733333,20043763.6
9/6/18 8:00,2377.183333,21106943.87
9/6/18 9:00,2156.366667,21786831.07
9/6/18 10:00,1970.666667,20184490.93
9/6/18 11:00,2462.333333,21762188.13
9/6/18 12:00,2702.566667,22414646.13
9/6/18 13:00,2787.683333,22595546.8
9/6/18 14:00,3119.133333,25077078.4
9/6/18 15:00,3023.616667,28938168.93
9/6/18 16:00,2811.05,25020391.33
9/6/18 17:00,2752.416667,30399170.33
9/6/18 18:00,2425.55,24877713.47
9/6/18 19:00,2336.666667,24211749.87
9/6/18 20:00,2263.783333,23689778.93
9/6/18 21:00,2501.966667,38620337.73
9/6/18 22:00,2503.483333,46241557.2
9/6/18 23:00,2430.983333,36227775
9/7/18 0:00,2163.8,26479469.43
9/7/18 1:00,2136.233333,23785650.8
9/7/18 2:00,2052.85,22726980
9/7/18 3:00,2033.083333,22664123.6
9/7/18 4:00,1976.933333,22063707.47
9/7/18 5:00,1875.75,20691980.93
9/7/18 6:00,1854.866667,20601072
9/7/18 7:00,1802.533333,20486636
9/7/18 8:00,1801.316667,20418097.87
9/7/18 9:00,1923.816667,21037080.92
9/7/18 10:00,2166.283333,21290553.47
9/7/18 11:00,2313.116667,28313863.73
9/7/18 12:00,1893.866667,20008660.27
9/7/18 13:00,1991.15,21399313
9/7/18 14:00,2354.916667,32325731.33
9/7/18 15:00,1969.633333,22643050.13
9/7/18 16:00,2030.8,30597446.2
9/7/18 17:00,2017.466667,26577500.27
9/7/18 18:00,2112.516667,22228339.6
9/7/18 19:00,2401.45,24042230.8
9/7/18 20:00,2687.466667,20677866.4
9/7/18 21:00,2631.133333,20767828.4
9/7/18 22:00,3072.333333,22849704.1
9/7/18 23:00,3241.016667,23697357.33
9/8/18 0:00,2984.216667,21974118.27
9/8/18 1:00,2405.15,20186279.2
9/8/18 2:00,2789.016667,20264318.53
9/8/18 3:00,3232.683333,19623256.8
9/8/18 4:00,2930.016667,18197406.67
9/8/18 5:00,2625.883333,17368024.53
9/8/18 6:00,2156.833333,14573282.93
9/8/18 7:00,1389.366667,13757211.47
9/8/18 8:00,1364.983333,13635231.33
9/8/18 9:00,1333.85,13608270.93
9/8/18 10:00,1392.366667,13691141.73
9/8/18 11:00,1322.4,14671076.13
9/8/18 12:00,1406.416667,17819768
9/8/18 13:00,1601.633333,24278053.47
9/8/18 14:00,1802.1,24697315.33
9/8/18 15:00,1719.983333,20655685.47
9/8/18 16:00,1280.9,15237826.6
9/8/18 17:00,1313.916667,15021969.03
9/8/18 18:00,1388.016667,15551235.67
9/8/18 19:00,1371.733333,16088688.27
9/8/18 20:00,1244.95,14318912.6
9/8/18 21:00,1380.35,15465913.87
9/8/18 22:00,1515.466667,17521209.2
9/8/18 23:00,1318.883333,15723652.4
9/9/18 0:00,1375.133333,14673628.53
9/9/18 1:00,1369.833333,13613751.33
9/9/18 2:00,1182.316667,12002391.6
9/9/18 3:00,1190.4,11032290.13
9/9/18 4:00,949.45,9346138.133
9/9/18 5:00,955.6,10205450.13
9/9/18 6:00,890.8166667,8692937.733
9/9/18 7:00,887.75,8585036.267
9/9/18 8:00,1059.833333,8493055.733
9/9/18 9:00,1186.716667,8663190.4
9/9/18 10:00,1592.233333,13121499.87
9/9/18 11:00,2016.716667,17687174.27
9/9/18 12:00,2295.316667,21302814.93
9/9/18 13:00,2571.583333,25297491.87
9/9/18 14:00,2563.533333,27958647.6
9/9/18 15:00,2532.666667,26372009.07
9/9/18 16:00,2579.45,26162705.87
9/9/18 17:00,4256.583333,43208705.87
9/9/18 18:00,9421.75,96850506.67
9/9/18 19:00,10497.86667,114181264.8
9/9/18 20:00,10536.11667,113365253.2
9/9/18 21:00,10541.75,112334610.1
9/9/18 22:00,10449.63333,110949854.8
9/9/18 23:00,10495.55,109778379.6
9/10/18 0:00,10172.18333,107952786.3
9/10/18 1:00,9953.883333,106214487.9
9/10/18 2:00,9801.783333,105571861.5
9/10/18 3:00,9745.866667,104986763.3
9/10/18 4:00,9639.2,103715036.5
9/10/18 5:00,9434.766667,101441298.8
9/10/18 6:00,9201.483333,98629009.73
9/10/18 7:00,8563.616667,91764821.87
9/10/18 8:00,6828.316667,73680729.2
9/10/18 9:00,4998.983333,54676051.07
9/10/18 10:00,6493.633333,73069049.07
9/10/18 11:00,7448.916667,85430560.67
9/10/18 12:00,6869.9,85757067.2
9/10/18 13:00,6527.633333,80043601.33
9/10/18 14:00,6697.966667,74628074.13
9/10/18 15:00,6081.916667,63993160.3
9/10/18 16:00,5979.366667,61931203.03
9/10/18 17:00,5894.1,60629153.2
9/10/18 18:00,5791.466667,59633397.53
9/10/18 19:00,5718.45,58761663.6
9/10/18 20:00,5798.7,58208531.87
9/10/18 21:00,6122.666667,58513270.37
9/10/18 22:00,5766.2,55642134.35
9/10/18 23:00,5092,52710546.63
9/11/18 0:00,4627.016667,48592077.07
9/11/18 1:00,3675.6,38765497.6
9/11/18 2:00,3096.683333,33097176.93
9/11/18 3:00,2847.716667,30630512.4
9/11/18 4:00,2606.35,27574585.07
9/11/18 5:00,2341.9,24510361.47
9/11/18 6:00,2167.1,22806296.8
9/11/18 7:00,2133.166667,22601365.87
9/11/18 8:00,2075.783333,22194266.4
9/11/18 9:00,2066.766667,21999048.27
9/11/18 10:00,2134.55,23858344
9/11/18 11:00,2312.5,25326538.07
9/11/18 12:00,2210.5,25559711.87
9/11/18 13:00,2255.6,25966430.67
9/11/18 14:00,2904.616667,28534704
9/11/18 15:00,3912.516667,36228318.75
9/11/18 16:00,3091.266667,32698254.15
9/11/18 17:00,2538.466667,26754578.13
9/11/18 18:00,2447.633333,25807684.8
9/11/18 19:00,2957.766667,27850381.07
9/11/18 20:00,4132.816667,36132090.53
9/11/18 21:00,4748.166667,41840253.87
9/11/18 22:00,4198.216667,37817464.4
9/11/18 23:00,4012.616667,36304389.2
9/12/18 0:00,3079.9,29009171.2
9/12/18 1:00,2531.066667,24838388.27
9/12/18 2:00,2442.366667,24738755.07
9/12/18 3:00,2395,23831393.2
9/12/18 4:00,2375.433333,23656004.13
9/12/18 5:00,2371.083333,23385970.93
9/12/18 6:00,2365.266667,23442643.2
9/12/18 7:00,2316.116667,23293412.53
9/12/18 8:00,2257.483333,23014664.8
9/12/18 9:00,2222.05,22894164.87
9/12/18 10:00,2433.383333,25154191.73
9/12/18 11:00,2532.416667,26800812.32
9/12/18 12:00,2961.833333,40102883.25
9/12/18 13:00,6338.433333,74369797.93
9/12/18 14:00,6795,73217135.47
9/12/18 15:00,6647.916667,65029864.47
9/12/18 16:00,6670.483333,64672243.87
9/12/18 17:00,6502.15,63173789.9
9/12/18 18:00,6438,62502350.47
9/12/18 19:00,6171.666667,61152318.6
9/12/18 20:00,6194.083333,61602674.67
9/12/18 21:00,6133.15,60366198.53
9/12/18 22:00,5999.966667,59081509.27
9/12/18 23:00,5841.666667,57552036.33
9/13/18 0:00,5608.5,55568207.27
9/13/18 1:00,5385.8,53161767.87
9/13/18 2:00,5080.216667,50054798.13
9/13/18 3:00,4215.55,41284793.6
9/13/18 4:00,3173.866667,31255673.73
9/13/18 5:00,2605.983333,25572756.53
9/13/18 6:00,2173.516667,20910092.13
9/13/18 7:00,1573.666667,14964761.07
9/13/18 8:00,1293.766667,12465842.13
9/13/18 9:00,1912.366667,13276131.73
9/13/18 10:00,2561.533333,16430173.7
9/13/18 11:00,3100.733333,40420088.72
9/13/18 12:00,3620.25,67059078.67
9/13/18 13:00,5681.333333,69651285.6
9/13/18 14:00,6006.1,64886275.47
9/13/18 15:00,5119.833333,56641874.57
9/13/18 16:00,4390.516667,47789492.8
9/13/18 17:00,3691.016667,32206702.4
9/13/18 18:00,3292.866667,23621462.67
9/13/18 19:00,3172.983333,19557829.53
9/13/18 20:00,3239.883333,18755767.33
9/13/18 21:00,3146.983333,17548300.13
9/13/18 22:00,3019.483333,16651840.07
9/13/18 23:00,2210.566667,14397686.4
9/14/18 0:00,4009.183333,16616689.73
9/14/18 1:00,3584.433333,15570246.53
9/14/18 2:00,3130.35,14856934.2
9/14/18 3:00,2925.9,14397123.6
9/14/18 4:00,2789.083333,14115287
9/14/18 5:00,2336.55,13317017.87
9/14/18 6:00,1964.833333,12619768.67
9/14/18 7:00,1630.983333,11890208.53
9/14/18 8:00,1353.716667,11367256
9/14/18 9:00,1177.133333,11760248
9/14/18 10:00,4492.25,46579082.4
9/14/18 11:00,11078.63333,113802567.8
9/14/18 12:00,30963.91667,173858130.4
9/14/18 13:00,36776.61667,184837982.7
9/14/18 14:00,37047.33333,185541056.4
9/14/18 15:00,36534.88333,183089114.1
9/14/18 16:00,35017.3,177319156.1
9/14/18 17:00,34385.43333,175455304
9/14/18 18:00,33854.43333,173006242.5
9/14/18 19:00,33573.18333,172209418.9
9/14/18 20:00,32769.33333,170495801.2
9/14/18 21:00,30184.95,165181996.7
9/14/18 22:00,20201.38333,143452488.4
9/14/18 23:00,16172.86667,132240111.8
9/15/18 0:00,13308.91667,121197360.9
9/15/18 1:00,11030.06667,103241867.5
9/15/18 2:00,8492.2,79702291.33
9/15/18 3:00,6293.4,59452184.67
9/15/18 4:00,4385.333333,41408798.8
9/15/18 5:00,2540.766667,23367579.6
9/15/18 6:00,1771.866667,16772972.13
9/15/18 7:00,1427.666667,14595251.53
9/15/18 8:00,1185.75,13208144.53
9/15/18 9:00,1101.516667,12346822.27
9/15/18 10:00,1031.016667,11636822.27
9/15/18 11:00,976.1833333,11095031.07
9/15/18 12:00,1088.033333,11626561.8
9/15/18 13:00,888.5833333,10187537.47
9/15/18 14:00,819.35,9432448.933
9/15/18 15:00,942.6666667,9955990.817
9/15/18 16:00,830.65,9266644.75
9/15/18 17:00,790.9333333,9682145.067
9/15/18 18:00,1041.233333,9650618.033
9/15/18 19:00,1170.666667,9650437.217
9/15/18 20:00,1334.916667,10945772
9/15/18 21:00,1433.8,13020272.93
9/15/18 22:00,1404.883333,12263427.07
9/15/18 23:00,1253.3,10298149.2
9/16/18 0:00,1149.866667,9366750.8
9/16/18 1:00,1095.483333,8778661.2
9/16/18 2:00,1071.5,8589868.133
9/16/18 3:00,1060.516667,8550310.267
9/16/18 4:00,1053.866667,8412002
9/16/18 5:00,1038,8098606.8
9/16/18 6:00,1018.066667,7911567.067
9/16/18 7:00,995.7166667,7739808.667
9/16/18 8:00,990.05,7665808.667
9/16/18 9:00,980.1666667,7344862.8
9/16/18 10:00,971.8,7223650
9/16/18 11:00,991.2666667,7316121.467
9/16/18 12:00,984.3166667,6532791.333
9/16/18 13:00,1131.383333,8508706.133
9/16/18 14:00,1105.9,15568550
9/16/18 15:00,1271.233333,17322514.93
9/16/18 16:00,1531.083333,19901144.8
9/16/18 17:00,1627.116667,20474324.27
9/16/18 18:00,1710.133333,19893340.53
9/16/18 19:00,1749.8,19393015.2
9/16/18 20:00,1808.75,19056488.8
9/16/18 21:00,1599.65,17380729.33
9/16/18 22:00,1410.633333,15224724
9/16/18 23:00,1410.233333,14584094.27
9/17/18 0:00,1391.833333,13832676
9/17/18 1:00,1381.233333,13504533.07
9/17/18 2:00,1374.333333,13083818.4
9/17/18 3:00,1351.766667,12610941.87
9/17/18 4:00,1348.966667,12553679.73
9/17/18 5:00,1343.016667,12292969.33
9/17/18 6:00,1332.65,11782513.87
9/17/18 7:00,1327.566667,11141830.67
9/17/18 8:00,1333.016667,11123035.07
9/17/18 9:00,1351.183333,10647885.57
9/17/18 10:00,1302.9,10462190.93
9/17/18 11:00,1506.1,11356484.83
9/17/18 12:00,1791.3,11817633.77
9/17/18 13:00,4887.866667,16261904.07
9/17/18 14:00,4670.033333,16198475.9
9/17/18 15:00,4083.6,15273983.2
9/17/18 16:00,4060.366667,19037771.87
9/17/18 17:00,3614.45,18118846.8
9/17/18 18:00,2446.2,14322743.73
9/17/18 19:00,1838.183333,12305391.03
9/17/18 20:00,1740.7,11755407.87
9/17/18 21:00,1698.316667,12112790.4
9/17/18 22:00,1790.433333,14105306.8
9/17/18 23:00,1661.366667,11832578.53
9/18/18 0:00,1597.366667,12045780.27
9/18/18 1:00,1536.133333,13767901.47
9/18/18 2:00,1484.816667,12189490.13
9/18/18 3:00,1430.5,10439495.47
9/18/18 4:00,1402.533333,10042074.4
9/18/18 5:00,1421.983333,10791370.4
9/18/18 6:00,1322.466667,9228658.8
9/18/18 7:00,1223.283333,8300411.067
9/18/18 8:00,1207.716667,8032138.4
9/18/18 9:00,2419.6,21174950.93
9/18/18 10:00,5323.25,50293398.6
9/18/18 11:00,6212.05,62630545.13
9/18/18 12:00,8068.2,114606151.1
9/18/18 13:00,7749.833333,111026452.8
9/18/18 14:00,8627.8,99367104
9/18/18 15:00,6704.166667,91047330.67
9/18/18 16:00,6085.65,86339375.07
9/18/18 17:00,5384.15,75678606.4
9/18/18 18:00,4849.883333,61253809.47
9/18/18 19:00,4890.266667,55314258.13
9/18/18 20:00,4447.216667,49194790.13
9/18/18 21:00,4164.216667,43905881.33
9/18/18 22:00,6523.133333,44691618.67
9/18/18 23:00,6367.35,41706628.73
9/19/18 0:00,3235.4,28681292.73
9/19/18 1:00,2222.85,21712255.07
9/19/18 2:00,1855.55,21574248.47
9/19/18 3:00,1710.7,20223357.07
9/19/18 4:00,1396.766667,12139024.8
9/19/18 5:00,1324.966667,11662958.73
9/19/18 6:00,1403.183333,14905969.6
9/19/18 7:00,1285.8,13287753.87
9/19/18 8:00,1403.1,11853176.6
9/19/18 9:00,1355.05,10396441.93
9/19/18 10:00,5373.85,17967163.62
9/19/18 11:00,25044.86667,58033089.12
9/19/18 12:00,24584.86667,57652507.5
9/19/18 13:00,23610.83333,56776723.07
9/19/18 14:00,23494.35,57818196.93
9/19/18 15:00,23914.56667,52526440.13
9/19/18 16:00,22789.75,49402176.73
9/19/18 17:00,22564.91667,48943335.47
9/19/18 18:00,21700.6,47221764.27
9/19/18 19:00,20413.65,45555810.67
9/19/18 20:00,16176.63333,37056281.87
9/19/18 21:00,7539.616667,20965432.27
9/19/18 22:00,4460.466667,13746615.33
9/19/18 23:00,3467.25,11558229.6
9/20/18 0:00,3042.133333,11318344.27
9/20/18 1:00,2598.65,8965166.133
9/20/18 2:00,2407.6,11198110.13
9/20/18 3:00,2088.516667,8377824
9/20/18 4:00,1732.75,7344801.6
9/20/18 5:00,1013.15,5717132.267
9/20/18 6:00,783.75,5236745.333
9/20/18 7:00,713.8833333,5127323.467
9/20/18 8:00,722.5,5260473.867
9/20/18 9:00,685.6833333,5028276.8
9/20/18 10:00,906.05,6405639.133
9/20/18 11:00,1606,33505412.8
9/20/18 12:00,2531.4,65672885.07
9/20/18 13:00,2393.05,61037627.33
9/20/18 14:00,2156.466667,54799448.33
9/20/18 15:00,4132.116667,85928601.73
9/20/18 16:00,2884.883333,77203813.87
9/20/18 17:00,2273.55,65988913.6
9/20/18 18:00,2093.5,57806159.47
9/20/18 19:00,2083.35,53444720.33
9/20/18 20:00,8095.45,145506122.7
9/20/18 21:00,2001.983333,37728845.33
9/20/18 22:00,1223.35,17819044
9/20/18 23:00,964.7833333,12215084
9/21/18 0:00,867.6833333,8778749.067
9/21/18 1:00,789.3333333,5953890.533
9/21/18 2:00,737.3833333,4765854.4
9/21/18 3:00,672.6333333,4005018.133
9/21/18 4:00,644.2166667,3680918.933
9/21/18 5:00,634.3833333,3455028.267
9/21/18 6:00,625.5333333,3335430.4
9/21/18 7:00,594.4,3193900
9/21/18 8:00,560.2333333,3106193.067
9/21/18 9:00,525.4666667,3068779.067
9/21/18 10:00,736.6,6903363.6
9/21/18 11:00,620.6666667,5327892
9/21/18 12:00,1934.1,7372253.033
9/21/18 13:00,2161.983333,7762459.867
9/21/18 14:00,2673,8233272.967
9/21/18 15:00,2773.083333,7013265.2
9/21/18 16:00,2752.266667,8978801.7
9/21/18 17:00,2568.383333,9055557.533
9/21/18 18:00,3410.15,21754039.6
9/21/18 19:00,5026.283333,40422195.27
9/21/18 20:00,4826.3,39486456.2
9/21/18 21:00,4633.283333,39422170.67
9/21/18 22:00,4274.733333,39027167.97
9/21/18 23:00,4176.2,37135516.1
9/22/18 0:00,4101.5,36084943.03
9/22/18 1:00,3974.533333,35249166.53
9/22/18 2:00,3923.05,34983868.03
9/22/18 3:00,3854.75,34579383.97
9/22/18 4:00,3766.9,34204337.2
9/22/18 5:00,3558.75,33690956.93
9/22/18 6:00,3345.15,33235346.8
9/22/18 7:00,3301.083333,32879724.87
9/22/18 8:00,3046.7,30270383.73
9/22/18 9:00,1588.066667,14955616.97
9/22/18 10:00,1080.033333,10197297.53
9/22/18 11:00,1055.7,9900049.633
9/22/18 12:00,6094.216667,61716372.43
9/22/18 13:00,7115.533333,70576762.4
9/22/18 14:00,6752.216667,68509078.3
9/22/18 15:00,6721.716667,68390732.2
9/22/18 16:00,6721.816667,67527897.6
9/22/18 17:00,6774.45,68401627.1
9/22/18 18:00,6672.466667,66619741.17
9/22/18 19:00,6640.833333,67041863.17
9/22/18 20:00,6510.583333,65496044.7
9/22/18 21:00,6597.4,65501755.7
9/22/18 22:00,6551.733333,65032904.13
9/22/18 23:00,6550.083333,65541145.73
9/23/18 0:00,6381.033333,64148959.37
9/23/18 1:00,6387.666667,60563926.43
9/23/18 2:00,4847.366667,44609942.77
9/23/18 3:00,2969.116667,27072026.8
9/23/18 4:00,1950.5,17216365.5
9/23/18 5:00,1266.1,10773854.13
9/23/18 6:00,802.35,6084060.2
9/23/18 7:00,738.65,5447869.2
9/23/18 8:00,676.95,4951182.6
9/23/18 9:00,618.9833333,4517091.6
9/23/18 10:00,554.8,4083524
9/23/18 11:00,597.3166667,4217494.933
9/23/18 12:00,527.1333333,4542196.267
9/23/18 13:00,484.6833333,5111294.267
9/23/18 14:00,394.1,4561190
9/23/18 15:00,348.7666667,4537414.8
9/23/18 16:00,465.8833333,6960371
9/23/18 17:00,428.1,6890479.2
9/23/18 18:00,388.4333333,5410869.2
9/23/18 19:00,2033.916667,22356833.2
9/23/18 20:00,3528.116667,37513708
9/23/18 21:00,3527.116667,37308742
9/23/18 22:00,3587.866667,37466074.6
9/23/18 23:00,3417.366667,36075762.53
9/24/18 0:00,3393.9,35295280.67
9/24/18 1:00,3568.216667,40005503
9/24/18 2:00,3787.033333,46924434.6
9/24/18 3:00,3541.75,42510563.73
9/24/18 4:00,3351.566667,39440792.2
9/24/18 5:00,3118.016667,35239540.93
9/24/18 6:00,2942.45,32052407.07
9/24/18 7:00,2861.9,30839312.67
9/24/18 8:00,2778.083333,29598750.53
9/24/18 9:00,2666.116667,26201964.13
9/24/18 10:00,2072.716667,17328893.93
9/24/18 11:00,2003.616667,14052434.8
9/24/18 12:00,15412.35,228540073.5
9/24/18 13:00,4529.816667,43707498.67
9/24/18 14:00,3197.516667,17989763.33
9/24/18 15:00,2893.333333,11382714.1
9/24/18 16:00,2839.866667,12252115.12
9/24/18 17:00,7668.1,64133234.67
9/24/18 18:00,7944.6,72765448.27
9/24/18 19:00,7325.166667,71714810.53
9/24/18 20:00,7372.116667,71612686.23
9/24/18 21:00,7274.233333,70745972.13
9/24/18 22:00,6953,69037778
9/24/18 23:00,6584.216667,65538639.73
9/25/18 0:00,6387.416667,63669434.67
9/25/18 1:00,6340.716667,63137194.4
9/25/18 2:00,6220.983333,62428078.53
9/25/18 3:00,6067.683333,61298767.6
9/25/18 4:00,5876.883333,59626377.2
9/25/18 5:00,5760.783333,58417637.47
9/25/18 6:00,5467.95,55517635.33
9/25/18 7:00,3809.916667,38401236.53
9/25/18 8:00,2337.633333,23209524.4
9/25/18 9:00,1523.416667,14747832.27
9/25/18 10:00,1522,11367843.6
9/25/18 11:00,1732.316667,8620928.2
9/25/18 12:00,1975.6,7915491.733
9/25/18 13:00,1865.933333,7374670.533
9/25/18 14:00,2016.016667,8101642.933
9/25/18 15:00,2126.05,6938871.067
9/25/18 16:00,2861.516667,9608594.8
9/25/18 17:00,3868.783333,8785430.967
9/25/18 18:00,4481.116667,7959048.6
9/25/18 19:00,4981.95,23528583.03
9/25/18 20:00,4243.033333,19886719.73
9/25/18 21:00,4078.55,26528806.73
9/25/18 22:00,3654.383333,17282441.2
9/25/18 23:00,3453.05,7412975.067
9/26/18 0:00,2991.533333,6861412.933
9/26/18 1:00,3035.883333,9740143.6
9/26/18 2:00,2988.05,9530456.133
9/26/18 3:00,2606.683333,7453710.533
9/26/18 4:00,2346.683333,8161638.533
9/26/18 5:00,1485.916667,6828736.667
9/26/18 6:00,1133.95,3895031.067
9/26/18 7:00,1093.35,4222296.933
9/26/18 8:00,968.4333333,3142167.567
9/26/18 9:00,766.55,3103753.25
9/26/18 10:00,636.1833333,3039794.333
9/26/18 11:00,832.9833333,3515952.117
9/26/18 12:00,2615.45,19860272.53
9/26/18 13:00,7313.3,69260553.8
9/26/18 14:00,7192,69132803.2
9/26/18 15:00,8506.183333,72731390.73
9/26/18 16:00,15494.4,88658776
9/26/18 17:00,13262.5,84091985.33
9/26/18 18:00,12599.81667,81631524.4
9/26/18 19:00,12728.51667,79297433.2
9/26/18 20:00,11004.6,72631557.87
9/26/18 21:00,8331,66415905.73
9/26/18 22:00,7521.766667,68300676.53
9/26/18 23:00,7656.516667,66459836.67
9/27/18 0:00,6976.283333,62665427.33
9/27/18 1:00,6780.883333,59333370.27
9/27/18 2:00,5732.316667,51692358
9/27/18 3:00,3482.033333,30228614
9/27/18 4:00,2407.05,19227628.4
9/27/18 5:00,1975.5,14843014
9/27/18 6:00,1567.4,10657516.4
9/27/18 7:00,1350.083333,8432603.333
9/27/18 8:00,1328.316667,7812483.867
9/27/18 9:00,1510.7,8960023.067
9/27/18 10:00,1257.416667,7751737.6
9/27/18 11:00,1241.5,7401826.267
9/27/18 12:00,2141.4,16419733.47
9/27/18 13:00,1789.75,14128003.87
9/27/18 14:00,1332.633333,10550794.27
9/27/18 15:00,4643.383333,44572281.73
9/27/18 16:00,6667.283333,70028445.2
9/27/18 17:00,6728.766667,77650268.67
9/27/18 18:00,7024.75,89803026.67
9/27/18 19:00,6898.216667,72571194.73
9/27/18 20:00,6559.216667,60753333.87
9/27/18 21:00,7395.733333,67594569.6
9/27/18 22:00,12310.86667,117344099.7
9/27/18 23:00,13186.01667,123268603.9
9/28/18 0:00,12684.5,120301418.8
9/28/18 1:00,12191.4,116367276
9/28/18 2:00,11572.08333,111534438
9/28/18 3:00,11179.78333,107735018.3
9/28/18 4:00,9746.016667,94015474.8
9/28/18 5:00,8165.85,77744545.73
9/28/18 6:00,7647.833333,72476707.87
9/28/18 7:00,7132.833333,67408754.8
9/28/18 8:00,6588,61755105.73
9/28/18 9:00,6477.016667,59171564.2
9/28/18 10:00,5926.333333,53355450.1
9/28/18 11:00,4715.083333,40039464.77
9/28/18 12:00,3721.716667,50133521.33
9/28/18 13:00,3205.333333,35089717.7
9/28/18 14:00,2912.316667,20733442.4
9/28/18 15:00,2834.683333,18358815.02
9/28/18 16:00,3138.5,24605709.57
9/28/18 17:00,5480.9,52554218.67
9/28/18 18:00,3053.533333,24956511.48
9/28/18 19:00,2300.883333,12277759.97
9/28/18 20:00,2288.133333,10798285.9
9/28/18 21:00,2276.8,8805383.067
9/28/18 22:00,2151.966667,7790765.067
9/28/18 23:00,2417.333333,7592816.267
9/29/18 0:00,2444.45,7173685.2
9/29/18 1:00,2359.8,6413134
9/29/18 2:00,2155.983333,5793752.533
9/29/18 3:00,2121.9,5758989.867
9/29/18 4:00,2086.8,5625882.667
9/29/18 5:00,2001.816667,5429820.8
9/29/18 6:00,1807.683333,4871932.8
9/29/18 7:00,1715.05,4769328
9/29/18 8:00,1652.7,4847914.667
9/29/18 9:00,1942.05,5185630.4
9/29/18 10:00,2109.85,5352577.067
9/29/18 11:00,2265.133333,8092518.267
9/29/18 12:00,10188.28333,89618606.93
9/29/18 13:00,13939.18333,130064601.4
9/29/18 14:00,13533.65,128695240.5
9/29/18 15:00,12943.28333,119451242.8
9/29/18 16:00,11230.16667,102123381.3
9/29/18 17:00,13226.6,112580823.2
9/29/18 18:00,12702.88333,104880291.7
9/29/18 19:00,12457.38333,98773886.93
9/29/18 20:00,12333.63333,98321666.4
9/29/18 21:00,12130.8,94910977.6
9/29/18 22:00,11934.51667,93559927.47
9/29/18 23:00,11455.16667,88667605.95
9/30/18 0:00,10670.98333,81064491.97
9/30/18 1:00,8565.266667,60764546.93
9/30/18 2:00,6592.333333,41392905.57
9/30/18 3:00,5634.966667,31541312.67
9/30/18 4:00,5144.066667,26672356.8
9/30/18 5:00,4572.9,21537421.07
9/30/18 6:00,4234.266667,17549533.87
9/30/18 7:00,4067.816667,14801085.33
9/30/18 8:00,3897.6,12175085.87
9/30/18 9:00,3789.416667,10973266.13
9/30/18 10:00,3659.783333,9791459.2
9/30/18 11:00,3673.083333,10172066.13
9/30/18 12:00,3661.3,9694072.533
9/30/18 13:00,3498.816667,7826458.667
9/30/18 14:00,3954.883333,12254109.07
9/30/18 15:00,3909.7,18812466.13
9/30/18 16:00,4003.3,20430627.73
9/30/18 17:00,8931.066667,68046075.73
9/30/18 18:00,9163.116667,66126910.4
9/30/18 19:00,9695.783333,72631040.53
9/30/18 20:00,9282.416667,69114618.67
9/30/18 21:00,8058.2,58906651.87
9/30/18 22:00,8648.166667,60919651.07
9/30/18 23:00,7650.85,53022198.67
10/1/18 0:00,7515.15,51285464.8
10/1/18 1:00,7245.35,50059998.93
10/1/18 2:00,7088.15,49572082.13
10/1/18 3:00,6830.7,46292249.33
10/1/18 4:00,6516.4,42857802.67
10/1/18 5:00,6107.733333,38856727.47
10/1/18 6:00,4933.133333,26485510.4
10/1/18 7:00,4403.35,19795667.2
10/1/18 8:00,3885.983333,15553581.87
10/1/18 9:00,3836.733333,15765521.07
10/1/18 10:00,4189.266667,21780736
10/1/18 11:00,4010.366667,19519506.27
10/1/18 12:00,4018.616667,21010789.4
10/1/18 13:00,3836.7,22474881.07
10/1/18 14:00,4659.8,19149276.13
10/1/18 15:00,4837,15743294
10/1/18 16:00,5016.633333,14661118.8
10/1/18 17:00,6362,15193731.87
10/1/18 18:00,5835.083333,13014912.8
10/1/18 19:00,5654.133333,14175920.53
10/1/18 20:00,5513.45,13796393.87
10/1/18 21:00,4942.733333,11649786.93
10/1/18 22:00,5186.45,18595195.6
10/1/18 23:00,5579.683333,29499359.2
10/2/18 0:00,5746.75,33540309.07
10/2/18 1:00,5321.716667,29763480.27
10/2/18 2:00,4366.05,25856637.07
10/2/18 3:00,3918.15,19771034.93
10/2/18 4:00,3443.816667,14161561.6
10/2/18 5:00,3316.366667,12633702.4
10/2/18 6:00,3090.233333,10514585.6
10/2/18 7:00,3063.133333,10229611.2
10/2/18 8:00,2979.216667,9410331.2
10/2/18 9:00,3160.533333,8883136.783
10/2/18 10:00,3409.866667,7729580.033
10/2/18 11:00,3517.583333,8946045.533
10/2/18 12:00,4214.9,11847601
10/2/18 13:00,5771.883333,15384546.27
10/2/18 14:00,5416.666667,15596297.4
10/2/18 15:00,4688.033333,13211136.8
10/2/18 16:00,3245.6,15318214.53
10/2/18 17:00,2459.183333,10622354.67
10/2/18 18:00,2576.916667,8641363.867
10/2/18 19:00,3107.233333,14197314.67
10/2/18 20:00,3471.316667,16574963.33
10/2/18 21:00,3077.733333,15677864.27
10/2/18 22:00,2163.733333,11347868.8
10/2/18 23:00,1922.433333,9360118.7
10/3/18 0:00,1772.666667,8470530.8
10/3/18 1:00,1384.366667,6450950
10/3/18 2:00,1043.983333,4557162.267
10/3/18 3:00,866.75,3396812.4
10/3/18 4:00,1197.483333,4624744.133
10/3/18 5:00,1351.516667,3674794.8
10/3/18 6:00,906.6666667,2961296.667
10/3/18 7:00,1041.2,2925953.733
10/3/18 8:00,770.35,2638118
10/3/18 9:00,1507.333333,4642243.6
10/3/18 10:00,2012.25,5068234.933
10/3/18 11:00,3096.7,6597404.667
10/3/18 12:00,8453.933333,48324494.53
10/3/18 13:00,17880.53333,147722977.2
10/3/18 14:00,21336.66667,185372933.8
10/3/18 15:00,21255.91667,184521544.7
10/3/18 16:00,19968.81667,175479239.7
10/3/18 17:00,17900.28333,160912759.9
10/3/18 18:00,19117.91667,157670224
10/3/18 19:00,18322.81667,151321876.3
10/3/18 20:00,24603.3,164762937.3
10/3/18 21:00,28768.16667,174611557.1
10/3/18 22:00,26050.66667,167164948
10/3/18 23:00,25582.78333,159810448.9
10/4/18 0:00,21238.13333,139529695.7
10/4/18 1:00,14964.05,108382984.7
10/4/18 2:00,10947.33333,76202326.27
10/4/18 3:00,8362.533333,54086212.67
10/4/18 4:00,6650.9,39550082.8
10/4/18 5:00,5326.9,26460307.07
10/4/18 6:00,4600.816667,19539978.13
10/4/18 7:00,4194.883333,16554507.07
10/4/18 8:00,4603.516667,15842214.8
10/4/18 9:00,6659.183333,19198758
10/4/18 10:00,4650.6,14568128.33
10/4/18 11:00,4161.25,13004710.67
10/4/18 12:00,4182.5,13042712.07
10/4/18 13:00,4366.166667,12789048.53
10/4/18 14:00,4497.25,11961140.53
10/4/18 15:00,4772.733333,12463341.87
10/4/18 16:00,7499.4,62036455.6
10/4/18 17:00,22117.86667,296801027.9
10/4/18 18:00,18275.33333,222303725.8
10/4/18 19:00,8934.066667,81708468.6
10/4/18 20:00,5908.516667,39284750.43
10/4/18 21:00,5093.6,27043211.73
10/4/18 22:00,4881.55,22233896.4
10/4/18 23:00,4659.383333,18940470.93
10/5/18 0:00,4477.033333,17020156.13
10/5/18 1:00,4444.05,15315711.87
10/5/18 2:00,4026.2,12675810
10/5/18 3:00,3933.733333,10932441.47
10/5/18 4:00,3704.75,9815138.533
10/5/18 5:00,3595.333333,9333923.067
10/5/18 6:00,3584.066667,9306524.4
10/5/18 7:00,3579.416667,9304706.667
10/5/18 8:00,3635.5,9257495.6
10/5/18 9:00,3801.116667,9608868.667
10/5/18 10:00,5988.983333,29730919.93
10/5/18 11:00,8021.05,68084898.27
10/5/18 12:00,6415.116667,47658382.13
10/5/18 13:00,4825.116667,20874356.67
10/5/18 14:00,4697.5,15139180.63
10/5/18 15:00,4621.016667,12979565.17
10/5/18 16:00,6375.166667,16370695.07
10/5/18 17:00,6139.233333,15513262.27
10/5/18 18:00,7472.433333,18003595.83
10/5/18 19:00,5393.283333,13370424.67
10/5/18 20:00,5608.733333,13570314.7
10/5/18 21:00,5142.7,12651512.53
10/5/18 22:00,7596.75,18113388.8
10/5/18 23:00,7416.066667,17873366.9
10/6/18 0:00,5052.066667,12749215.73
10/6/18 1:00,4225.2,10883178.67
10/6/18 2:00,4124.35,10547764.33
10/6/18 3:00,4081.3,10260639.37
10/6/18 4:00,4033.566667,9841553.6
10/6/18 5:00,5419.666667,12517654.67
10/6/18 6:00,4240.6,10059356.93
10/6/18 7:00,5415.75,12459246
10/6/18 8:00,4594.916667,10745051.07
10/6/18 9:00,4441.4,12718881.2
10/6/18 10:00,4365.683333,15402002.93
10/6/18 11:00,4581.366667,22415070
10/6/18 12:00,4659.133333,19677521.47
10/6/18 13:00,5964.083333,18360532.13
10/6/18 14:00,5076.266667,14294513.33
10/6/18 15:00,4897.883333,13630267.07
10/6/18 16:00,4790.233333,16159900.13
10/6/18 17:00,4695.266667,17647904.4
10/6/18 18:00,4583.966667,16321491.33
10/6/18 19:00,4119.75,13567009.73
10/6/18 20:00,4058.533333,11901133.73
10/6/18 21:00,3857.266667,10855234.53
10/6/18 22:00,4047.666667,11672777.73
10/6/18 23:00,3861.116667,12429903.17
10/7/18 0:00,3887.033333,12879188.8
10/7/18 1:00,3848.583333,12353067.53
10/7/18 2:00,3812.25,11675651.57
10/7/18 3:00,3796.6,11491743.37
10/7/18 4:00,3808.2,12100281.33
10/7/18 5:00,3795.583333,11767019.83
10/7/18 6:00,3743.066667,10441909.97
10/7/18 7:00,3748.266667,10555298.8
10/7/18 8:00,5331.316667,12813390.97
10/7/18 9:00,3828.25,9413787.667
10/7/18 10:00,4050.916667,9753373.733
10/7/18 11:00,4143.9,10227193.07
10/7/18 12:00,4193.266667,10614209.07
10/7/18 13:00,5693.166667,13724009.07
10/7/18 14:00,4311.766667,13315994.07
10/7/18 15:00,4477.016667,15223206.47
10/7/18 16:00,4703.333333,15880654.93
10/7/18 17:00,4241.65,14380845.87
10/7/18 18:00,4954.25,15059083.67
10/7/18 19:00,4031.666667,12387299.1
10/7/18 20:00,4749.1,13576483.63
10/7/18 21:00,4114.583333,16816230.67
10/7/18 22:00,4020.5,13303594.73
10/7/18 23:00,3945.2,12564378.13
10/8/18 0:00,3822.583333,11654988.8
10/8/18 1:00,4496.916667,11719477.6
10/8/18 2:00,4916.383333,12040847.07
10/8/18 3:00,3837.016667,9463091.733
10/8/18 4:00,3597.75,9412441.067
10/8/18 5:00,3588.116667,9251071.467
10/8/18 6:00,3575.1,9398273.067
10/8/18 7:00,3567.683333,9719073.6
10/8/18 8:00,3566.933333,8573842.667
10/8/18 9:00,3591.566667,9250708.267
10/8/18 10:00,4258.633333,10521330.67
10/8/18 11:00,4584.366667,10249090.67
10/8/18 12:00,4963.066667,9488925.867
10/8/18 13:00,5499.2,11923560.93
10/8/18 14:00,31399.13333,436852816.1
10/8/18 15:00,29672.91667,407844960.7
10/8/18 16:00,15131.63333,172723865.9
10/8/18 17:00,8403.85,65169642.5
10/8/18 18:00,6497.466667,41237682.5
10/8/18 19:00,6472.8,34572148.83
10/8/18 20:00,6089.75,30797160.35
10/8/18 21:00,6010.516667,30415343.47
10/8/18 22:00,5498.266667,26224649.87
10/8/18 23:00,5747.883333,21441363.73
10/9/18 0:00,4449.133333,14096478.67
10/9/18 1:00,4018.05,12154115.73
10/9/18 2:00,3447.016667,9794822.933
10/9/18 3:00,3200.1,9003421.567
10/9/18 4:00,3452,9972270.533
10/9/18 5:00,3079.633333,7984083.267
10/9/18 6:00,2998.533333,7596348.3
10/9/18 7:00,3001.95,9225322
10/9/18 8:00,2915.033333,8998615.333
10/9/18 9:00,2772.8,6758619.333
10/9/18 10:00,2732.066667,6647998.933
10/9/18 11:00,2693.283333,6595866.4
10/9/18 12:00,3061.3,8230811.6
10/9/18 13:00,2873.383333,7194063.6
10/9/18 14:00,3057.733333,7856202.933
10/9/18 15:00,3619.083333,11463766.67
10/9/18 16:00,3471.483333,11452504.73
10/9/18 17:00,3248.15,11565558
10/9/18 18:00,2949.516667,10049016.27
10/9/18 19:00,2741.15,9133531.733
10/9/18 20:00,3459.433333,10297690.93
10/9/18 21:00,3974.916667,11460052.13
10/9/18 22:00,3814.9,11027003.33
10/9/18 23:00,4664.966667,13681632
10/10/18 0:00,4352.616667,13779987.6
10/10/18 1:00,3541.533333,11668922.4
10/10/18 2:00,3021.45,10348562.8
10/10/18 3:00,2447.833333,8766188.667
10/10/18 4:00,1826.416667,6709821.6
10/10/18 5:00,2151.45,16965123.33
10/10/18 6:00,2462.8,25736483.93
10/10/18 7:00,1770.416667,13277084.4
10/10/18 8:00,1624.7,8399178.8
10/10/18 9:00,2085.016667,10831522.67
10/10/18 10:00,3181.2,19914732.07
10/10/18 11:00,2566.416667,16291867.03
10/10/18 12:00,2768.9,15368665.9
10/10/18 13:00,4005.416667,17965461.67
10/10/18 14:00,4154.183333,15878968.37
10/10/18 15:00,3856.883333,13571647.27
10/10/18 16:00,4011.766667,13884297.67
10/10/18 17:00,4137.066667,14650311.1
10/10/18 18:00,6778.383333,19195683.3
10/10/18 19:00,6321.066667,15374133.8
10/10/18 20:00,5686.5,14895789
10/10/18 21:00,5546.916667,16684996.47
10/10/18 22:00,5083.916667,15644240.97
10/10/18 23:00,3645.05,12190027.87
10/11/18 0:00,3562.833333,15515096.8
10/11/18 1:00,3531.316667,18514583
10/11/18 2:00,3186.816667,16404918.4
10/11/18 3:00,2843.3,12134302.93
10/11/18 4:00,2624.833333,11498229.87
10/11/18 5:00,2205.916667,9506110.533
10/11/18 6:00,1928.016667,6770746.933
10/11/18 7:00,1798.166667,5378336.8
10/11/18 8:00,1821.15,5854658.567
10/11/18 9:00,2035.916667,7899037
10/11/18 10:00,2073.583333,8769140.633
10/11/18 11:00,2337.983333,10928974.87
10/11/18 12:00,2785.966667,11163392.9
10/11/18 13:00,3507.883333,11276447.37
10/11/18 14:00,2406.216667,9417097.733
10/11/18 15:00,1961.833333,6622820
10/11/18 16:00,1965.416667,6549109
10/11/18 17:00,2656.783333,8540035.733
10/11/18 18:00,3039.316667,8766758.6
10/11/18 19:00,1987.5,5860121.333
10/11/18 20:00,1693.883333,5100646.267
10/11/18 21:00,1820,5902597.067
10/11/18 22:00,1710.666667,5717754.8
10/11/18 23:00,2092.016667,11776722.67
10/12/18 0:00,1869.7,9316490.267
10/12/18 1:00,2028.566667,14483406.8
10/12/18 2:00,2296.983333,17442655.07
10/12/18 3:00,1997.433333,14972776.67
10/12/18 4:00,1820.9,12969645.47
10/12/18 5:00,1409.3,6328910.533
10/12/18 6:00,1609.866667,6761874.8
10/12/18 7:00,1412.283333,6934848.667
10/12/18 8:00,1297.266667,5909927.6
10/12/18 9:00,1164.833333,3752616.933
10/12/18 10:00,1533.316667,4879626.6
10/12/18 11:00,3107.583333,7613475.15
10/12/18 12:00,2902.15,7448151.067
10/12/18 13:00,2804.516667,7848080.4
10/12/18 14:00,2602.633333,6866008.667
10/12/18 15:00,2479.983333,6916544.667
10/12/18 16:00,2403.583333,6739163.6
10/12/18 17:00,2789.866667,7445907.333
10/12/18 18:00,3027.066667,7669735.6
10/12/18 19:00,2856.583333,6808959.733
10/12/18 20:00,2761.583333,6340128.133
10/12/18 21:00,2636.3,6960351.067
10/12/18 22:00,2670.583333,7943491.733
10/12/18 23:00,2861.3,8830236.4
10/13/18 0:00,2765.15,7909085.067
10/13/18 1:00,2656.05,7210461.867
10/13/18 2:00,2557.45,6911256.133
10/13/18 3:00,2415.016667,6755612.667
10/13/18 4:00,2175.983333,6486495.067
10/13/18 5:00,2013.933333,6299908.4
10/13/18 6:00,1944.683333,6209520.133
10/13/18 7:00,1918.066667,6134519.067
10/13/18 8:00,1892.016667,6033322.267
10/13/18 9:00,1902.633333,6196512.533
10/13/18 10:00,2558.883333,12565834.4
10/13/18 11:00,13345.71667,142880137.6
10/13/18 12:00,17347.68333,187419747.9
10/13/18 13:00,15587.55,161903939.4
10/13/18 14:00,12942.03333,143959129.9
10/13/18 15:00,9777.65,107772211.1
10/13/18 16:00,3205.8,29042368.53
10/13/18 17:00,1688.216667,11261280.67
10/13/18 18:00,1310.35,7214717.933
10/13/18 19:00,1516.283333,9699558.5
10/13/18 20:00,1431.733333,8182085.467
10/13/18 21:00,1434.383333,8739633.2
10/13/18 22:00,1423.833333,7868095.067
10/13/18 23:00,1398.3,8218772.4
10/14/18 0:00,3393.433333,18819929.73
10/14/18 1:00,2751.133333,13840628.4
10/14/18 2:00,1943.166667,9739082.267
10/14/18 3:00,1481.116667,7356772.933
10/14/18 4:00,1255.45,6193714.8
10/14/18 5:00,1168.683333,5662072.133
10/14/18 6:00,1116.783333,5267551.6
10/14/18 7:00,1076.466667,4960832.667
10/14/18 8:00,1158.916667,5497838.8
10/14/18 9:00,1312.016667,6393231.167
10/14/18 10:00,1004.333333,4497573.533
10/14/18 11:00,1287.433333,6538459.05
10/14/18 12:00,1211.166667,7182581.5
10/14/18 13:00,1236.683333,7605279.35
10/14/18 14:00,1151.733333,7076502.1
10/14/18 15:00,1591.733333,9849071.067
10/14/18 16:00,1285.2,8532929.2
10/14/18 17:00,1456.4,6771142.117
10/14/18 18:00,1713.583333,10013149.65
10/14/18 19:00,1515.1,9217717.867
10/14/18 20:00,2255.266667,17628930
10/14/18 21:00,1984.766667,15015468.93
10/14/18 22:00,2352.783333,14114908.93
10/14/18 23:00,1722.9,8489364.933
10/15/18 0:00,1679.166667,7253660.4
10/15/18 1:00,1719.766667,7147305.733
10/15/18 2:00,1944.583333,6556912.4
10/15/18 3:00,1562.416667,5192256.667
10/15/18 4:00,1753.416667,5181213.467
10/15/18 5:00,1448.3,4367528.133
10/15/18 6:00,1328.116667,3870113.733
10/15/18 7:00,1553.366667,4240357.467
10/15/18 8:00,1100.983333,3498655.067
10/15/18 9:00,1553.383333,6447665.867
10/15/18 10:00,2455.45,18410727.33
10/15/18 11:00,7710.05,81206892
10/15/18 12:00,12553.98333,118304648
10/15/18 13:00,13562.63333,118875431.1
10/15/18 14:00,12546.7,105830106.7
10/15/18 15:00,11265.16667,92789562
10/15/18 16:00,7502.783333,45777684.47
10/15/18 17:00,6047.133333,31423800
10/15/18 18:00,5338.3,24551712.27
10/15/18 19:00,5019.516667,19815885.87
10/15/18 20:00,4486.5,16229542.67
10/15/18 21:00,4507.483333,16786691.73
10/15/18 22:00,4917.766667,15506465.07
10/15/18 23:00,4578.466667,14584085.07
10/16/18 0:00,4363.15,13712142.53
10/16/18 1:00,4674.15,13410724.93
10/16/18 2:00,4808.766667,13543370.13
10/16/18 3:00,4652.2,13270626.67
10/16/18 4:00,4631.9,13018729.47
10/16/18 5:00,4368.6,12328173.47
10/16/18 6:00,4278.316667,12070453.73
10/16/18 7:00,4201.616667,11824106.4
10/16/18 8:00,4326.433333,12483902.27
10/16/18 9:00,4714.95,14000139.33
10/16/18 10:00,4805.816667,14008038.13
10/16/18 11:00,5471.666667,24292889.07
10/16/18 12:00,7067.616667,39038471.87
10/16/18 13:00,6971.55,31582747.07
10/16/18 14:00,6762.366667,29397850.6
10/16/18 15:00,5698.083333,19240201.4
10/16/18 16:00,5370.6,15186831.67
10/16/18 17:00,5360.466667,15495497.53
10/16/18 18:00,5740.5,18379606.67
10/16/18 19:00,5391.55,16241479.73
10/16/18 20:00,5380.033333,15200831.47
10/16/18 21:00,5289.866667,14510438.67
10/16/18 22:00,5202.6,13314165.73
10/16/18 23:00,5291.183333,13865354.53
10/17/18 0:00,4919.016667,11508070.8
10/17/18 1:00,5056.966667,16509613.87
10/17/18 2:00,4616.066667,11515109.07
10/17/18 3:00,4375,10742717.6
10/17/18 4:00,4346.733333,9655878.133
10/17/18 5:00,4241.716667,9792310.367
10/17/18 6:00,4158.116667,9463228.433
10/17/18 7:00,4133.35,9278541.333
10/17/18 8:00,4139,9383421.333
10/17/18 9:00,4370.966667,9311967.533
10/17/18 10:00,4996.9,15776309.47
10/17/18 11:00,5327.033333,21157574.27
10/17/18 12:00,5174.716667,19798590.4
10/17/18 13:00,5314.3,18795344.53
10/17/18 14:00,5067.566667,14268186.57
10/17/18 15:00,5293.666667,15371882.13
10/17/18 16:00,5185.95,15148638.53
10/17/18 17:00,9260.016667,63573710.07
10/17/18 18:00,7512.05,42349927.73
10/17/18 19:00,7398.183333,40397448.33
10/17/18 20:00,7252.433333,38711098.3
10/17/18 21:00,6936.066667,35961963.5
10/17/18 22:00,5691.483333,22095257.97
10/17/18 23:00,5142.6,15097907.6
10/18/18 0:00,5020.966667,13412638.13
10/18/18 1:00,4864.9,12245992.27
10/18/18 2:00,4544.616667,11599934.93
10/18/18 3:00,4353.766667,11066218.93
10/18/18 4:00,4308.05,10827840.27
10/18/18 5:00,4216.15,10132158.13
10/18/18 6:00,4080.033333,9936626.4
10/18/18 7:00,3866.283333,10055276.53
10/18/18 8:00,3752.016667,11025280.53
10/18/18 9:00,3550.166667,9383427.067
10/18/18 10:00,5883.083333,12086362.4
10/18/18 11:00,6300.75,13217398.4
10/18/18 12:00,6120.4,13237342.8
10/18/18 13:00,6368.233333,12528688.8
10/18/18 14:00,6342.45,16360134.13
10/18/18 15:00,6035.516667,14839625.47
10/18/18 16:00,5823.25,15046312
10/18/18 17:00,6010.583333,20791778.13
10/18/18 18:00,5801.583333,18561481.6
10/18/18 19:00,5231.416667,15939796.93
10/18/18 20:00,4854.966667,14657752.6
10/18/18 21:00,4576.7,13418011.2
10/18/18 22:00,4717.966667,12903851.73
10/18/18 23:00,5459.616667,13274605.07
10/19/18 0:00,5427.95,12923546.13
10/19/18 1:00,5221,12257341.33
10/19/18 2:00,5113.783333,11706860.27
10/19/18 3:00,4737.683333,10862507.73
10/19/18 4:00,4272.733333,9536509.867
10/19/18 5:00,4238.516667,9012349.333
10/19/18 6:00,3963.716667,8329531.2
10/19/18 7:00,3766.566667,7778937.067
10/19/18 8:00,3808.15,7889791.467
10/19/18 9:00,3752.35,8131322.667
10/19/18 10:00,4510.133333,8556602.133
10/19/18 11:00,5764.983333,10032914.67
10/19/18 12:00,6647.733333,10929551.37
10/19/18 13:00,6379.4,10071615.53
10/19/18 14:00,6538.616667,12638367.3
10/19/18 15:00,6642.866667,15098982.63
10/19/18 16:00,6382.283333,14273628.27
10/19/18 17:00,5656.783333,13491510.4
10/19/18 18:00,5453.3,13260824.27
10/19/18 19:00,5462.166667,13392362.13
10/19/18 20:00,5225.416667,13247542.53
10/19/18 21:00,5135.933333,12891057.2
10/19/18 22:00,6041.583333,23412143.2
10/19/18 23:00,11204.11667,81757830.27
10/20/18 0:00,10206.93333,78155947.07
10/20/18 1:00,9999.416667,76849939.6
10/20/18 2:00,9472.566667,74772851.73
10/20/18 3:00,9234.55,74585773.33
10/20/18 4:00,9019.483333,73588274.67
10/20/18 5:00,8702.516667,69799781.2
10/20/18 6:00,8334.75,66123619.73
10/20/18 7:00,7956.233333,63892870.4
10/20/18 8:00,7523.166667,57204382.67
10/20/18 9:00,6599.883333,45036948.8
10/20/18 10:00,5317.8,25427560.62
10/20/18 11:00,4139.1,13739346.83
10/20/18 12:00,3611.8,9112180.8
10/20/18 13:00,3573.466667,7571914.733
10/20/18 14:00,3465.216667,6791188
10/20/18 15:00,3623.183333,7195635.2
10/20/18 16:00,3723.216667,7893601.067
10/20/18 17:00,3964.883333,10902201.07
10/20/18 18:00,3939.083333,11300137.73
10/20/18 19:00,3715.3,9833494.033
10/20/18 20:00,3731.816667,10142257.87
10/20/18 21:00,4054.266667,11656751.1
10/20/18 22:00,4645.666667,14031742.93
10/20/18 23:00,4168.383333,11395568.07
10/21/18 0:00,3784.283333,9857533.467
10/21/18 1:00,3495.783333,8366816.933
10/21/18 2:00,3282.766667,6181226.533
10/21/18 3:00,3218.266667,5609926.267
10/21/18 4:00,3184.183333,5305609.9
10/21/18 5:00,3149.833333,5108505.6
10/21/18 6:00,3146.966667,5064285.867
10/21/18 7:00,3134.116667,4950997.333
10/21/18 8:00,3113.5,4753699.2
10/21/18 9:00,3185.433333,5385870.8
10/21/18 10:00,5933.616667,36936755.73
10/21/18 11:00,6436.816667,40955643.47
10/21/18 12:00,7192.433333,41413543.47
10/21/18 13:00,7080.316667,40373241.47
10/21/18 14:00,6931.15,38747335.07
10/21/18 15:00,6788.533333,37390282.6
10/21/18 16:00,6361.15,33429621.87
10/21/18 17:00,5932.533333,23181064.72
10/21/18 18:00,4654.333333,12591638.4
10/21/18 19:00,4229.366667,9674545.067
10/21/18 20:00,4103.866667,8677773.333
10/21/18 21:00,3982.083333,7888204.8
10/21/18 22:00,4186.466667,7903651.067
10/21/18 23:00,3828.466667,7196188
10/22/18 0:00,3744.116667,7968531.867
10/22/18 1:00,3674.1,6166707.733
10/22/18 2:00,3608.75,6096025.6
10/22/18 3:00,3520.733333,5956693.867
10/22/18 4:00,3840.266667,6196719.467
10/22/18 5:00,3411.15,5631044.8
10/22/18 6:00,3340.833333,5536220.533
10/22/18 7:00,3260.1,5373112
10/22/18 8:00,3280.416667,6378251.467
10/22/18 9:00,4001.366667,16668434
10/22/18 10:00,9035.816667,35888031.87
10/22/18 11:00,7240.166667,30992641.27
10/22/18 12:00,6441.866667,27102923.03
10/22/18 13:00,7039.3,32510919.1
10/22/18 14:00,6173.283333,28279507.33
10/22/18 15:00,5890.633333,34060734.27
10/22/18 16:00,8145.816667,73628058
10/22/18 17:00,7611.983333,68828180.27
10/22/18 18:00,7916.233333,75942671.6
10/22/18 19:00,8452.316667,72428790.93
10/22/18 20:00,7286.333333,68676641.07
10/22/18 21:00,6621.3,58889046.13
10/22/18 22:00,6059.666667,51762259.73
10/22/18 23:00,4911.416667,40480034.67
10/23/18 0:00,4182.683333,32619912.67
10/23/18 1:00,3585.3,26140699.33
10/23/18 2:00,3500.866667,22430669.33
10/23/18 3:00,2834.583333,19571533.6
10/23/18 4:00,2686.116667,18279765.87
10/23/18 5:00,2578.7,17437686.4
10/23/18 6:00,2468.033333,16892458.67
10/23/18 7:00,2342.7,16307491.6
10/23/18 8:00,2269.133333,16036672.67
10/23/18 9:00,2336.95,18220076.13
10/23/18 10:00,2826.483333,22316781.8
10/23/18 11:00,3319.6,26184339.07
10/23/18 12:00,2875.9,22756260.27
10/23/18 13:00,3792.316667,20766206
10/23/18 14:00,5384.85,26199932.4
10/23/18 15:00,5106.733333,21510167.73
10/23/18 16:00,5080.683333,20860754.8
10/23/18 17:00,4591.333333,20260742.6
10/23/18 18:00,4487.683333,21575752.27
10/23/18 19:00,5345.3,25677788.2
10/23/18 20:00,5186.316667,26414937.87
10/23/18 21:00,4686.283333,25055489.13
10/23/18 22:00,4295.45,24190793.93
10/23/18 23:00,4051.15,23399558.27
10/24/18 0:00,4021.7,22743098.33
10/24/18 1:00,3849.55,21803378.67
10/24/18 2:00,3458.666667,20886344.87
10/24/18 3:00,3182.566667,20065943.27
10/24/18 4:00,2985.933333,19317831.67
10/24/18 5:00,2800.666667,19180670.73
10/24/18 6:00,2744.35,19570875.87
10/24/18 7:00,2550.316667,21152702.73
10/24/18 8:00,2383.283333,20326740.47
10/24/18 9:00,2923.233333,30008065.67
10/24/18 10:00,4216,50124168.6
10/24/18 11:00,3792.166667,42573690.93
10/24/18 12:00,3970.933333,42164527
10/24/18 13:00,3924.35,39688449.87
10/24/18 14:00,4179.883333,41881129.13
10/24/18 15:00,3198.683333,33552614.4
10/24/18 16:00,3282.266667,32794037.87
10/24/18 17:00,2996.366667,30348493.42
10/24/18 18:00,2640.65,27895976.8
10/24/18 19:00,3275.5,30735213.33
10/24/18 20:00,3138.35,28604075.07
10/24/18 21:00,3133.733333,26780765.27
10/24/18 22:00,2493.216667,21716244.8
10/24/18 23:00,2234.35,19300748.33
10/25/18 0:00,2368.383333,19314830.27
10/25/18 1:00,1981.916667,17087891.73
10/25/18 2:00,1901.45,16462043.97
10/25/18 3:00,1838.516667,16022128.07
10/25/18 4:00,1746,15231457
10/25/18 5:00,1680.433333,14845596.73
10/25/18 6:00,1552.7,14422039.47
10/25/18 7:00,1421.433333,13935558.33
10/25/18 8:00,1765.566667,15939199.53
10/25/18 9:00,2206.483333,21591733.23
10/25/18 10:00,2335.65,18883103.07
10/25/18 11:00,2202.35,17331836.93
10/25/18 12:00,2686.75,20435855.03
10/25/18 13:00,2864.466667,30618311.67
10/25/18 14:00,10531.86667,53937519.2
10/25/18 15:00,8451.016667,32529441.97
10/25/18 16:00,3447.133333,19206889.67
10/25/18 17:00,3394.083333,27591837.4
10/25/18 18:00,2434.733333,21159127.1
10/25/18 19:00,1805.666667,26195518.93
10/25/18 20:00,1693.016667,21380199.2
10/25/18 21:00,1528.766667,15432199.47
10/25/18 22:00,7499.833333,84124454
10/25/18 23:00,20851.55,244735720.4
10/26/18 0:00,22777.7,251442729.6
10/26/18 1:00,23006.03333,250101207
10/26/18 2:00,21906.66667,243541088.9
10/26/18 3:00,20058.9,230207692.8
10/26/18 4:00,18456.6,212731244
10/26/18 5:00,15439.51667,176905126.9
10/26/18 6:00,10931.28333,123145483.2
10/26/18 7:00,9398.983333,105141133.1
10/26/18 8:00,8208.116667,91096616.93
10/26/18 9:00,6535.433333,71141796.2
10/26/18 10:00,3941.716667,36914736.17
10/26/18 11:00,2645.533333,23101659.07
10/26/18 12:00,2224.866667,18073024.93
10/26/18 13:00,3009.983333,18979965.2
10/26/18 14:00,3299.566667,24098326.07
10/26/18 15:00,3202.95,24814146.67
10/26/18 16:00,3053.566667,26472004.13
10/26/18 17:00,3763.8,23224805.87
10/26/18 18:00,2893.3,17465372.87
10/26/18 19:00,2720.5,16831540.33
10/26/18 20:00,2379.616667,14974603.67
10/26/18 21:00,2131.216667,14504572.6
10/26/18 22:00,1893.016667,13896220.87
10/26/18 23:00,1969.366667,13883839.2
10/27/18 0:00,1886.35,13704284.53
10/27/18 1:00,2363.633333,14016546.4
10/27/18 2:00,1614.75,13103997.2
10/27/18 3:00,1532.716667,12773806
10/27/18 4:00,1483.633333,12489314.27
10/27/18 5:00,1471.5,12393538.27
10/27/18 6:00,1463.916667,12351037.47
10/27/18 7:00,1450.583333,12283876.93
10/27/18 8:00,1443.966667,12254915.6
10/27/18 9:00,1355.066667,12042550.13
10/27/18 10:00,1291.166667,11902706.67
10/27/18 11:00,1431.2,11961719.6
10/27/18 12:00,1131.05,11595636.53
10/27/18 13:00,1111.883333,11463144
10/27/18 14:00,1408.233333,12623064.63
10/27/18 15:00,1690.383333,13820299.93
10/27/18 16:00,1594.65,13203972.53
10/27/18 17:00,1598.8,13596711.33
10/27/18 18:00,1547.6,13980921.07
10/27/18 19:00,1470.466667,13473547.2
10/27/18 20:00,1520.45,16082666.13
10/27/18 21:00,1457.35,15519936.27
10/27/18 22:00,1327.55,13885382.4
10/27/18 23:00,1111.4,12507995.2
10/28/18 0:00,1046.816667,12079875.2
10/28/18 1:00,985.4333333,11808019.73
10/28/18 2:00,989.8833333,11667037.33
10/28/18 3:00,947,11523099.2
10/28/18 4:00,850.7833333,11340321.6
10/28/18 5:00,786.4166667,11124493.33
10/28/18 6:00,773.4666667,11275663.47
10/28/18 7:00,788.4333333,13661979.73
10/28/18 8:00,800.3833333,13743620.8
10/28/18 9:00,824.0333333,13579147.2
10/28/18 10:00,1059.516667,13632745.07
10/28/18 11:00,2797.066667,31239631.47
10/28/18 12:00,2903.416667,32485388.8
10/28/18 13:00,2987.266667,32048555.73
10/28/18 14:00,3614.383333,32811121.87
10/28/18 15:00,4151.083333,33530833.07
10/28/18 16:00,4212.75,33556579.73
10/28/18 17:00,4247.233333,33497246.93
10/28/18 18:00,4178.083333,33464343.47
10/28/18 19:00,4263.983333,33519976.27
10/28/18 20:00,3914.533333,33678500.5
10/28/18 21:00,4128.383333,34351103.73
10/28/18 22:00,4394.016667,34698456.13
10/28/18 23:00,4768.016667,35072217.87
10/29/18 0:00,5012.183333,36402476.27
10/29/18 1:00,5034.233333,35395763.33
10/29/18 2:00,4930.3,34345634.4
10/29/18 3:00,4896.35,34149291.33
10/29/18 4:00,5095.8,33719730.4
10/29/18 5:00,4851.433333,31557359.73
10/29/18 6:00,4709.833333,31211410.13
10/29/18 7:00,4587.366667,31718688.8
10/29/18 8:00,4377.216667,32075381.47
10/29/18 9:00,4754.833333,39139980
10/29/18 10:00,5524.133333,37996060.13
10/29/18 11:00,6283.866667,39969260
10/29/18 12:00,6381.783333,39421289.07
10/29/18 13:00,6202.933333,38988993.07
10/29/18 14:00,10818.11667,49959146.53
10/29/18 15:00,12210.11667,51733523.47
10/29/18 16:00,6100.416667,37532277.63
10/29/18 17:00,4811.1,35096881.65
10/29/18 18:00,5062.783333,41413103.8
10/29/18 19:00,4727.316667,41777448.73
10/29/18 20:00,4478.25,39194757.87
10/29/18 21:00,4253.866667,34708806.13
10/29/18 22:00,4124.183333,33892783.33
10/29/18 23:00,3941.216667,32729637.87
10/30/18 0:00,3295.216667,28492059.47
10/30/18 1:00,2958.066667,25152420
10/30/18 2:00,3138.716667,23198284.8
10/30/18 3:00,2977.616667,24135313.47
10/30/18 4:00,2474.233333,22465308.13
10/30/18 5:00,2133.516667,20622367.33
10/30/18 6:00,1905.066667,19223089.07
10/30/18 7:00,1778.25,18193545.6
10/30/18 8:00,1675.8,17225660
10/30/18 9:00,1997.016667,17259438.27
10/30/18 10:00,1660.366667,16383465.73
10/30/18 11:00,1893.816667,16684883.47
10/30/18 12:00,2181.716667,19065438.48
10/30/18 13:00,1717.866667,16810163.67
10/30/18 14:00,2081.3,16343104.37
10/30/18 15:00,2690.166667,16809123.8
10/30/18 16:00,1606.083333,14415178.27
10/30/18 17:00,1539.833333,17179651.8
10/30/18 18:00,1710.7,21256791.13
10/30/18 19:00,1608.933333,20166203.07
10/30/18 20:00,1971.183333,19701670.33
10/30/18 21:00,1673,18963161.6
10/30/18 22:00,1943.15,18694278.07
10/30/18 23:00,1755.933333,18235248.8
10/31/18 0:00,2548.2,18916218.13
10/31/18 1:00,2609.45,18947103.47
10/31/18 2:00,2389.516667,16170536.53
10/31/18 3:00,2278.35,13277168
10/31/18 4:00,2195.95,11603938.67
10/31/18 5:00,1871.966667,10469287.6
10/31/18 6:00,1674.483333,10041567.53
10/31/18 7:00,1670.516667,9701266.4
10/31/18 8:00,1542.183333,9411522.2
10/31/18 9:00,1868.45,11538054.53
10/31/18 10:00,3295.533333,18031507.4
10/31/18 11:00,2974.35,17456836.8
10/31/18 12:00,2634,16901211.6
10/31/18 13:00,2568.35,20737462.8
10/31/18 14:00,2727.433333,22584307.07
10/31/18 15:00,3177.9,24456801.43
10/31/18 16:00,3007.666667,22983627.07
10/31/18 17:00,3487.383333,22002169.33
10/31/18 18:00,5022.783333,21785127.47
10/31/18 19:00,5486.116667,23176246.27
10/31/18 20:00,4849.983333,20118329.2
10/31/18 21:00,4387.216667,18836667.33
10/31/18 22:00,6825.783333,23981819.47
10/31/18 23:00,7904.283333,25710622.93
11/1/18 0:00,7149.5,23762509.87
11/1/18 1:00,6913.583333,18398548.53
11/1/18 2:00,5903.283333,13994597.2
11/1/18 3:00,3972.916667,10268475.47
11/1/18 4:00,2510.683333,7335287.067
11/1/18 5:00,2225.066667,6173400
11/1/18 6:00,2063.983333,5043756.667
11/1/18 7:00,1978.983333,4596052.4
11/1/18 8:00,1913.133333,4221226.133
11/1/18 9:00,1894.416667,4270658
11/1/18 10:00,3551.983333,10139979.2
11/1/18 11:00,5454.5,22219176.53
11/1/18 12:00,6332.283333,27961326.88
11/1/18 13:00,7941.8,33160470.8
11/1/18 14:00,7304.883333,30793645
11/1/18 15:00,6998.85,36265640
11/1/18 16:00,6663.85,35213122
11/1/18 17:00,6234.633333,32526984.47
11/1/18 18:00,4976.783333,38899178.4
11/1/18 19:00,5776.066667,30841311.2
11/1/18 20:00,4773.5,20079610.53
11/1/18 21:00,3817.766667,20358777.6
11/1/18 22:00,3514.766667,28847645.6
11/1/18 23:00,3613.666667,35990795.73
11/2/18 0:00,4318.016667,41287543.73
11/2/18 1:00,4043.883333,40219872.4
11/2/18 2:00,4013.983333,39810105.6
11/2/18 3:00,3890.1,40210379.2
11/2/18 4:00,3779.783333,39171918.4
11/2/18 5:00,3757.7,39385629.33
11/2/18 6:00,3635.9,39034336
11/2/18 7:00,3443.883333,38930494.4
11/2/18 8:00,3289.866667,38769304
11/2/18 9:00,3988.933333,40954446
11/2/18 10:00,3521.233333,40633922.63
11/2/18 11:00,3711.933333,43435491.33
11/2/18 12:00,5350.333333,46114888.4
11/2/18 13:00,4542.266667,43570999.73
11/2/18 14:00,4257.5,43093129.53
11/2/18 15:00,4260.433333,43161708.8
11/2/18 16:00,4984.35,44071954.73
11/2/18 17:00,5360.1,46011109.47
11/2/18 18:00,5609.133333,42893953.87
11/2/18 19:00,4763.2,38436521.87
11/2/18 20:00,3965.633333,33974600.27
11/2/18 21:00,3989.383333,33199256.13
11/2/18 22:00,4035.5,32658982
11/2/18 23:00,4484.3,34434815.33
11/3/18 0:00,4484.066667,35250804.13
11/3/18 1:00,5877.7,41167306.13
11/3/18 2:00,8072.883333,49593259.47
11/3/18 3:00,7243.2,45749053.33
11/3/18 4:00,6755.866667,43339777.27
11/3/18 5:00,6291.633333,41881480.53
11/3/18 6:00,6076.8,40936291.07
11/3/18 7:00,5896.866667,39899458.67
11/3/18 8:00,5825.783333,39552290.4
11/3/18 9:00,5705.45,38558417.13
11/3/18 10:00,5547.283333,37885940
11/3/18 11:00,5631.183333,37740165.87
11/3/18 12:00,5628.316667,38693464.8
11/3/18 13:00,5976.833333,37462560.27
11/3/18 14:00,5781.716667,36154917.33
11/3/18 15:00,5742.3,37707064.47
11/3/18 16:00,5591.883333,37409999.2
11/3/18 17:00,5233.3,35334500.8
11/3/18 18:00,5079.416667,34528500
11/3/18 19:00,4947.35,33514288
11/3/18 20:00,4810.85,31366880.67
11/3/18 21:00,4682.133333,30015905.47
11/3/18 22:00,4541.35,28942887.2
11/3/18 23:00,4423.466667,27785035.53
11/4/18 0:00,4332.9,27196038.13
11/4/18 1:00,4140.75,26442064.8
11/4/18 2:00,3783.533333,25672281.07
11/4/18 3:00,3661.666667,24927599.93
11/4/18 4:00,3544.366667,24176606.4
11/4/18 5:00,3418.05,23282197.33
11/4/18 6:00,3284.433333,22457762.13
11/4/18 7:00,3215.1,22115038.27
11/4/18 8:00,3301.6,24997116.27
11/4/18 9:00,3217.55,24146205.87
11/4/18 10:00,3130.95,23816412.53
11/4/18 11:00,3063.583333,23720388
11/4/18 12:00,5545.733333,35323256.4
11/4/18 13:00,5139.266667,32425346
11/4/18 14:00,4441.55,27900492.93
11/4/18 15:00,3760.316667,24164843.93
11/4/18 16:00,3025.333333,20527717.2
11/4/18 17:00,2598.633333,18671451.93
11/4/18 18:00,2557.116667,18352315.73
11/4/18 19:00,5457.316667,27035500.93
11/4/18 20:00,5656.516667,27299514.67
11/4/18 21:00,4634.416667,23605767.2
11/4/18 22:00,3863.083333,21035504.43
11/4/18 23:00,3358.65,19492438.93
11/5/18 0:00,3624.316667,18364731.47
11/5/18 1:00,3557.833333,17380905.6
11/5/18 2:00,3248.633333,16625000.53
11/5/18 3:00,3035.283333,15685799.47
11/5/18 4:00,2801.233333,14807870.93
11/5/18 5:00,2514.516667,13866931.2
11/5/18 6:00,2370.9,13593606.93
11/5/18 7:00,2230.216667,12868530.13
11/5/18 8:00,2117.033333,12804102.4
11/5/18 9:00,2567.233333,17164605.52
11/5/18 10:00,4125.1,19877481.78
11/5/18 11:00,4771.283333,24041350
11/5/18 12:00,7414.116667,31439112.53
11/5/18 13:00,6149.566667,27171769.33
11/5/18 14:00,7311.016667,32000215.33
11/5/18 15:00,8254.116667,35890447.73
11/5/18 16:00,8686.5,37056403.2
11/5/18 17:00,9042.916667,37685889.93
11/5/18 18:00,7984.85,34922645.37
11/5/18 19:00,7052.683333,31783156.8
11/5/18 20:00,6910.833333,30844489.87
11/5/18 21:00,7024.05,31263168
11/5/18 22:00,6701.283333,29190064.53
11/5/18 23:00,7895,29747613.47
11/6/18 0:00,7479.316667,28397635.2
11/6/18 1:00,6849.966667,26722294.13
11/6/18 2:00,7977.1,25867298.67
11/6/18 3:00,5931.4,22598863.47
11/6/18 4:00,5036.383333,20556511.47
11/6/18 5:00,4355.966667,18659966.93
11/6/18 6:00,3662.4,16274733.87
11/6/18 7:00,3230.333333,18605941
11/6/18 8:00,3193.316667,47585365.1
11/6/18 9:00,2617.2,35278155.27
11/6/18 10:00,3871.766667,31930357.07
11/6/18 11:00,4166.516667,28830555.67
11/6/18 12:00,3493.933333,29268585.77
11/6/18 13:00,3374.016667,27755373.45
11/6/18 14:00,3817.65,28896620.67
11/6/18 15:00,7730.533333,29307331.67
11/6/18 16:00,6286.783333,27108131.07
11/6/18 17:00,4663.716667,25435640.13
11/6/18 18:00,3982.166667,26018026.33
11/6/18 19:00,4212.383333,30003833.53
11/6/18 20:00,3198.116667,23741277.87
11/6/18 21:00,2070.316667,16661658
11/6/18 22:00,1984.333333,15575171.73
11/6/18 23:00,2604.75,16154359.2
11/7/18 0:00,1787.5,12239140.53
11/7/18 1:00,1485.616667,10545250.53
11/7/18 2:00,1278.75,9654102
11/7/18 3:00,1065.85,7993271.067
11/7/18 4:00,930.8833333,7161103.733
11/7/18 5:00,824.1333333,6435950.267
11/7/18 6:00,734.4833333,5720884.133
11/7/18 7:00,744.6833333,5780838.8
11/7/18 8:00,1469.7,7047143.6
11/7/18 9:00,2589.683333,17187905.2
11/7/18 10:00,2879.266667,19174871.73
11/7/18 11:00,3319.4,24706623.33
11/7/18 12:00,2185.466667,18496166.8
11/7/18 13:00,3675.15,32233746.4
11/7/18 14:00,3837.9,34388612.3
11/7/18 15:00,4072.233333,33735876.13
11/7/18 16:00,4163.05,30330767.87
11/7/18 17:00,4116.016667,29161053.27
11/7/18 18:00,8476,31336177.07
11/7/18 19:00,4915.55,26013563.73
11/7/18 20:00,3600.933333,22557055.67
11/7/18 21:00,2889.7,22743510.67
11/7/18 22:00,2827.9,24555722.9
11/7/18 23:00,3076.783333,20638134.87
11/8/18 0:00,2770.583333,18865678.13
11/8/18 1:00,2700.916667,17838840.13
11/8/18 2:00,2763.866667,18035707
11/8/18 3:00,2479.8,16617970.4
11/8/18 4:00,2408.333333,15937802.47
11/8/18 5:00,2344.666667,16333396.8
11/8/18 6:00,2248.366667,15506979.2
11/8/18 7:00,2251.533333,15789668.27
11/8/18 8:00,2257.483333,15983300.8
11/8/18 9:00,2742.45,17500445.33
11/8/18 10:00,2263.233333,16071737.27
11/8/18 11:00,2249.55,15992919.2
11/8/18 12:00,2246.566667,15989505.57
11/8/18 13:00,2241.533333,15978158.13
11/8/18 14:00,2207.066667,15804177.07
11/8/18 15:00,2103.583333,15012670.93
11/8/18 16:00,2116.2,15303309.08
11/8/18 17:00,2153.816667,15682474.58
11/8/18 18:00,2209.8,16512246.4
11/8/18 19:00,2336.533333,17798733.5
11/8/18 20:00,2073.75,16239252.8
11/8/18 21:00,1741.933333,13952287.55
11/8/18 22:00,2344.733333,18145322.8
11/8/18 23:00,1787.666667,14815251.47
11/9/18 0:00,1683.466667,14115604.27
11/9/18 1:00,1583.1,13513976.13
11/9/18 2:00,1441.683333,12633675.47
11/9/18 3:00,1409.266667,12322355.07
11/9/18 4:00,1394.516667,12408357.33
11/9/18 5:00,1352.766667,12109762.93
11/9/18 6:00,1952.133333,15701442.27
11/9/18 7:00,1393.433333,12328563.2
11/9/18 8:00,1291.05,11667420.53
11/9/18 9:00,1730.966667,16600792.8
11/9/18 10:00,1970.716667,19151605.6
11/9/18 11:00,4369.7,37494814.4
11/9/18 12:00,3109.316667,29362427.2
11/9/18 13:00,3849.416667,34672099.2
11/9/18 14:00,3919.383333,30380049.87
11/9/18 15:00,4301.733333,31623807.78
11/9/18 16:00,4984.633333,39449834.67
11/9/18 17:00,5204.3,36379221.87
11/9/18 18:00,3662.05,29720149.87
11/9/18 19:00,2722.716667,25014560.07
11/9/18 20:00,3459.6,31413090.67
11/9/18 21:00,4061.716667,32885551.07
11/9/18 22:00,3754.533333,30254085.47
11/9/18 23:00,3487.683333,28318910.53
11/10/18 0:00,3610.216667,28555781.87
11/10/18 1:00,3065.466667,25030468.27
11/10/18 2:00,2912.066667,25258517.87
11/10/18 3:00,2915.283333,25620312.53
11/10/18 4:00,2890.433333,25627336.47
11/10/18 5:00,2838.783333,25210292.2
11/10/18 6:00,2850.75,25673442.53
11/10/18 7:00,2835.933333,25436649.6
11/10/18 8:00,2884,26682109.87
11/10/18 9:00,2923.916667,28645434.2
11/10/18 10:00,3022.233333,30489353.13
11/10/18 11:00,2955.583333,30666004.8
11/10/18 12:00,3679.883333,38131184.53
11/10/18 13:00,3304.966667,32888322.67
11/10/18 14:00,5700.666667,52223733.47
11/10/18 15:00,7749.35,65879316.8
11/10/18 16:00,6372.966667,55471459.2
11/10/18 17:00,5442.75,50514326.67
11/10/18 18:00,10741.2,106870615.5
11/10/18 19:00,10271.9,104465988.8
11/10/18 20:00,10333.38333,104166412.3
11/10/18 21:00,10527.85,103460551.5
11/10/18 22:00,10448.81667,103291557.9
11/10/18 23:00,9951.683333,98115338.13
11/11/18 0:00,8787.716667,86480528.53
11/11/18 1:00,8585.566667,84073215.47
11/11/18 2:00,8415.866667,83118370.13
11/11/18 3:00,8338.35,84307788.8
11/11/18 4:00,8536.7,87406209.6
11/11/18 5:00,8380.316667,85710348.8
11/11/18 6:00,8262.533333,84504303.47
11/11/18 7:00,8001.8,81342926.93
11/11/18 8:00,7856.516667,79598795.2
11/11/18 9:00,7767.933333,78633957.33
11/11/18 10:00,7713.166667,77827016.8
11/11/18 11:00,7474.983333,76085339.2
11/11/18 12:00,7118.366667,73995618.73
11/11/18 13:00,6864.183333,72735591.67
11/11/18 14:00,6565.3,70276730.73
11/11/18 15:00,10174.41667,70570370.67
11/11/18 16:00,9068.783333,63429265.07
11/11/18 17:00,7468.933333,52157071.6
11/11/18 18:00,5086.216667,46678891.8
11/11/18 19:00,8188.8,82938866.13
11/11/18 20:00,8252.133333,85095645.33
11/11/18 21:00,7841.683333,82135288.53
11/11/18 22:00,10378.8,78921307.73
11/11/18 23:00,10212.81667,73073681.07
11/12/18 0:00,9625.6,69155400.53
11/12/18 1:00,8490.116667,63172117.33
11/12/18 2:00,8088.933333,60118259.2
11/12/18 3:00,7717.766667,59134621.87
11/12/18 4:00,6944.35,58336932
11/12/18 5:00,5778.383333,56632679.47
11/12/18 6:00,5485.983333,56068417.07
11/12/18 7:00,5436.966667,57041493.33
11/12/18 8:00,5400.95,56814378.67
11/12/18 9:00,5887.433333,58610828.8
11/12/18 10:00,6707.066667,69481747.73
11/12/18 11:00,6877.033333,75242604
11/12/18 12:00,8084.45,77842323.83
11/12/18 13:00,8330.916667,77147190.27
11/12/18 14:00,8310.583333,74897756.67
11/12/18 15:00,7926.633333,68724410.53
11/12/18 16:00,7480.583333,62629079.33
11/12/18 17:00,6992.316667,55427625.4
11/12/18 18:00,6077.733333,45337166.93
11/12/18 19:00,5357.133333,35929380.73
11/12/18 20:00,4980.65,32327239.37
11/12/18 21:00,4843.716667,30058967.57
11/12/18 22:00,4601.433333,28866872.53
11/12/18 23:00,4181.916667,26476198.93
11/13/18 0:00,8731.2,28643498.13
11/13/18 1:00,7578.583333,28306061.07
11/13/18 2:00,5682.183333,22769226.67
11/13/18 3:00,4560.533333,19361952
11/13/18 4:00,3972.583333,17836763.2
11/13/18 5:00,3640.983333,16754290.13
11/13/18 6:00,3250.583333,14710798.4
11/13/18 7:00,2893.216667,13126077.33
11/13/18 8:00,2699.9,12333809.07
11/13/18 9:00,2836.233333,17060529.93
11/13/18 10:00,2769.6,18083881.07
11/13/18 11:00,2295.45,15963797.33
11/13/18 12:00,3300.2,18809137.87
11/13/18 13:00,3461.383333,18620384
11/13/18 14:00,3508.45,21093749.67
11/13/18 15:00,3609.1,19879952.17
11/13/18 16:00,3648.166667,20543219.77
11/13/18 17:00,3330.566667,19583909.4
11/13/18 18:00,3216.166667,19349125.53
11/13/18 19:00,3377.4,17759575.73
11/13/18 20:00,3047.416667,15114618.03
11/13/18 21:00,3020.233333,17123838.57
11/13/18 22:00,2644.266667,14534309.2
11/13/18 23:00,2888.983333,15351737.53
11/14/18 0:00,3116.216667,16643071.1
11/14/18 1:00,2962.7,16915984.1
11/14/18 2:00,2849.166667,17832922.27
11/14/18 3:00,2671.4,15608367.27
11/14/18 4:00,2376.166667,11490197.87
11/14/18 5:00,2254.25,10275296.23
11/14/18 6:00,1968.65,9841309.667
11/14/18 7:00,1707.25,9195779.067
11/14/18 8:00,1640.8,9107472.533
11/14/18 9:00,1364.616667,8706529.533
11/14/18 10:00,1463.8,9407675.967
11/14/18 11:00,1528.1,9692961.733
11/14/18 12:00,2149.9,13103208.07
11/14/18 13:00,5415.15,34625615.2
11/14/18 14:00,10847.93333,52671118.73
11/14/18 15:00,9061.483333,51924088.13
11/14/18 16:00,9607.05,54493224.27
11/14/18 17:00,8712.483333,53243854.33
11/14/18 18:00,7652.166667,51641256.33
11/14/18 19:00,6333.933333,50224329.43
11/14/18 20:00,6442.966667,49533609.23
11/14/18 21:00,5602.2,46165631.73
11/14/18 22:00,9224.316667,87429460.17
11/14/18 23:00,9818.1,89057957.7
11/15/18 0:00,9997.85,89370088.93
11/15/18 1:00,9112.516667,87875902.03
11/15/18 2:00,9985.533333,90668399.87
11/15/18 3:00,9703.083333,87640607.8
11/15/18 4:00,8715.033333,78875853.87
11/15/18 5:00,8568.116667,80418742.47
11/15/18 6:00,8657.25,78428991.47
11/15/18 7:00,7948.083333,73865035.73
11/15/18 8:00,8106.5,72122304.53
11/15/18 9:00,8462.95,75525427.2
11/15/18 10:00,8045.433333,72466982.7
11/15/18 11:00,8794.683333,73002749.93
11/15/18 12:00,9154.666667,72919127.87
11/15/18 13:00,7674.45,66685590.8
11/15/18 14:00,7788.6,68078872.4
11/15/18 15:00,8693.116667,73830004.93
11/15/18 16:00,7642.3,68316136.13
11/15/18 17:00,7093.033333,61049907.97
11/15/18 18:00,6714.95,58673620.93
11/15/18 19:00,5907.833333,52689220.27
11/15/18 20:00,5529.366667,49204076.13
11/15/18 21:00,5099.916667,42145267.73
11/15/18 22:00,4480.316667,36393623.07
11/15/18 23:00,4160.616667,32612484.37
11/16/18 0:00,4490.916667,41331995.87
11/16/18 1:00,4142.916667,38186408.8
11/16/18 2:00,3296.6,28723153.6
11/16/18 3:00,3533.1,36537965.07
11/16/18 4:00,3141.25,35272141.33
11/16/18 5:00,3089.333333,31065034.4
11/16/18 6:00,2816.85,29017380.27
11/16/18 7:00,2588.166667,24725216.27
11/16/18 8:00,2515.316667,24623417.6
11/16/18 9:00,2555.966667,25023933.87
11/16/18 10:00,2540.5,25912182.4
11/16/18 11:00,3685.583333,36052150.67
11/16/18 12:00,4516.8,39820243.2
11/16/18 13:00,6473.1,39830817.6
11/16/18 14:00,7529.183333,42247157.6
11/16/18 15:00,6739.383333,37940148
11/16/18 16:00,7149.666667,44406534.73
11/16/18 17:00,7320.266667,45550863.97
11/16/18 18:00,7572.866667,43447120.1
11/16/18 19:00,6918.483333,39709844.33
11/16/18 20:00,7123.15,42824764.53
11/16/18 21:00,10859.91667,80737600
11/16/18 22:00,10635.51667,80022254.4
11/16/18 23:00,11293.86667,81174909.07
11/17/18 0:00,11647.23333,82064390.07
11/17/18 1:00,11385.3,80509742.93
11/17/18 2:00,11219.3,77872434.4
11/17/18 3:00,11014.63333,74560292
11/17/18 4:00,9434.2,72487337.07
11/17/18 5:00,8372.633333,70543635.73
11/17/18 6:00,7856.6,68562509.6
11/17/18 7:00,7845.15,67689809.07
11/17/18 8:00,7622.283333,65711307.47
11/17/18 9:00,7017.5,64137471.47
11/17/18 10:00,6877.55,63348801.6
11/17/18 11:00,6949.016667,63227336.8
11/17/18 12:00,7197.933333,63699395.87
11/17/18 13:00,7557.55,64538016.13
11/17/18 14:00,7359.716667,62185329.73
11/17/18 15:00,7123.7,60704686.93
11/17/18 16:00,7824.433333,69806735.73
11/17/18 17:00,8541.55,76314978.93
11/17/18 18:00,7193.083333,66525780.8
11/17/18 19:00,6205.916667,57680280.27
11/17/18 20:00,5293.4,49366232.27
11/17/18 21:00,4744.066667,43807814.13
11/17/18 22:00,4288.533333,39208078.67
11/17/18 23:00,3878.966667,33503530.4
11/18/18 0:00,3442.816667,28493641.77
11/18/18 1:00,2855.583333,25162080.53
11/18/18 2:00,2570.15,23064243.73
11/18/18 3:00,2223.516667,21707194.4
11/18/18 4:00,2115.016667,20964727.73
11/18/18 5:00,2050.433333,20400757.33
11/18/18 6:00,1992,19861154.93
11/18/18 7:00,1917.65,19484198.13
11/18/18 8:00,1693.016667,18905897.33
11/18/18 9:00,1553.15,18534547.47
11/18/18 10:00,1533.416667,19211237.93
11/18/18 11:00,1628.466667,19452055.47
11/18/18 12:00,4269.95,20608228.93
11/18/18 13:00,4447.033333,20922422.27
11/18/18 14:00,4436.916667,20172427.73
11/18/18 15:00,4810.683333,21664900.27
11/18/18 16:00,5504.183333,25855228.73
11/18/18 17:00,4604.966667,20563068.77
11/18/18 18:00,4538.5,19787554.97
11/18/18 19:00,4483.416667,19559806.03
11/18/18 20:00,4451.083333,20289124.27
11/18/18 21:00,4416.2,19167626.67
11/18/18 22:00,5648.166667,20180862.27
11/18/18 23:00,5718.416667,24178560.8
11/19/18 0:00,4459.066667,23663799.73
11/19/18 1:00,7666,24232700.53
11/19/18 2:00,6729.95,21424986.4
11/19/18 3:00,4777.083333,18212133.87
11/19/18 4:00,3761.6,16271513.07
11/19/18 5:00,3525.533333,15374955.47
11/19/18 6:00,3428.2,15691719.2
11/19/18 7:00,3340.183333,15379299.47
11/19/18 8:00,3322.05,15382208
11/19/18 9:00,3343.7,15651918.67
11/19/18 10:00,3611.316667,18224052.27
11/19/18 11:00,4620.183333,30420239.8
11/19/18 12:00,5974.783333,48453556.55
11/19/18 13:00,5817.2,40162765.6
11/19/18 14:00,5488.283333,43919565.73
11/19/18 15:00,6023.083333,65892058
11/19/18 16:00,5950.15,64833933.8
11/19/18 17:00,4941.2,52489236.4
11/19/18 18:00,4785.35,51128970.95
11/19/18 19:00,4969.35,55608098.07
11/19/18 20:00,5180.216667,65049833.2
11/19/18 21:00,6346.716667,73439107.65
11/19/18 22:00,6252.383333,67746331.33
11/19/18 23:00,6078.566667,72843803.08
11/20/18 0:00,6108.7,63101300.9
11/20/18 1:00,5770.783333,52219221.37
11/20/18 2:00,5074.166667,45878387.07
11/20/18 3:00,4576.216667,44157910.53
11/20/18 4:00,4117.466667,42474588.67
11/20/18 5:00,3744.9,41403498.67
11/20/18 6:00,3465.55,40077793.33
11/20/18 7:00,3261.633333,38444992.27
11/20/18 8:00,3104.566667,37060172.8
11/20/18 9:00,3170.716667,33974441.87
11/20/18 10:00,3206.783333,32786399.73
11/20/18 11:00,2966.05,31655759.47
11/20/18 12:00,2611.483333,29488806.67
11/20/18 13:00,4010.15,36777797.07
11/20/18 14:00,3239,31743286.4
11/20/18 15:00,4458.2,30630686.57
11/20/18 16:00,11018.75,45902571.07
11/20/18 17:00,3795.166667,28216156.8
11/20/18 18:00,2316.016667,24073412.27
11/20/18 19:00,2000.85,24615206.4
11/20/18 20:00,1846.016667,23418854.4
11/20/18 21:00,3004.916667,30529160.4
11/20/18 22:00,2414.516667,25073152.07
11/20/18 23:00,2189.183333,21008242.13
11/21/18 0:00,1978.566667,19762158.13
11/21/18 1:00,1792.7,18283069.6
11/21/18 2:00,1682.7,17771096.8
11/21/18 3:00,1534.216667,17098031.2
11/21/18 4:00,1824.633333,17089148.8
11/21/18 5:00,2170.883333,17173678.13
11/21/18 6:00,2045.65,16693853.33
11/21/18 7:00,1602.65,16463400.8
11/21/18 8:00,1575.1,20989924.67
11/21/18 9:00,1812.583333,17239733.47
11/21/18 10:00,1333.3,16242472.8
11/21/18 11:00,2007.166667,22577748.57
11/21/18 12:00,2373.55,18235713.93
11/21/18 13:00,2561.366667,18113986.2
11/21/18 14:00,4036.766667,24270829.67
11/21/18 15:00,4632.566667,26972729.53
11/21/18 16:00,5678.45,25152305.6
11/21/18 17:00,6194.25,24885405.27
11/21/18 18:00,5785.383333,24307970.33
11/21/18 19:00,6158.966667,23338744.27
11/21/18 20:00,6018.3,22860065.53
11/21/18 21:00,8071.8,23455768.8
11/21/18 22:00,9095.166667,24716588.27
11/21/18 23:00,9313.683333,25106035.47
11/22/18 0:00,15225.8,31134050.53
11/22/18 1:00,14306.76667,30171179.2
11/22/18 2:00,11397.83333,27766843.27
11/22/18 3:00,9500.916667,25405253.07
11/22/18 4:00,7964.183333,23353785.87
11/22/18 5:00,7127.35,22279634.67
11/22/18 6:00,6550.85,21428656.4
11/22/18 7:00,6040.1,20886116.13
11/22/18 8:00,5537.716667,20282400.93
11/22/18 9:00,5425.516667,21614283.2
11/22/18 10:00,4717.133333,19936653.47
11/22/18 11:00,4363.95,20812635.33
11/22/18 12:00,4237.8,25071194.13
11/22/18 13:00,3431.616667,23120234.67
11/22/18 14:00,3588.566667,22036385.73
11/22/18 15:00,3275.7,20843662.93
11/22/18 16:00,3150.216667,20479392.53
11/22/18 17:00,2396.866667,18666242.87
11/22/18 18:00,2732.75,18103648.1
11/22/18 19:00,2595.833333,17376308.27
11/22/18 20:00,2626.066667,17953729.6
11/22/18 21:00,2624.85,18729744.53
11/22/18 22:00,2680.066667,19180692.8
11/22/18 23:00,2342.183333,18209338.67
11/23/18 0:00,2492.783333,18291508.8
11/23/18 1:00,2834.433333,20077271.2
11/23/18 2:00,2104.2,25192515.47
11/23/18 3:00,3053.933333,47241545.07
11/23/18 4:00,2217.533333,45882330.67
11/23/18 5:00,2612.383333,37684993.87
11/23/18 6:00,2403.233333,27763478.93
11/23/18 7:00,2214.283333,21718037.6
11/23/18 8:00,2097,18617310.93
11/23/18 9:00,1794.566667,16463862.13
11/23/18 10:00,2008.483333,17042454.67
11/23/18 11:00,2312.35,25168088.8
11/23/18 12:00,2410.383333,23315707.73
11/23/18 13:00,2302.033333,21393960
11/23/18 14:00,2144.7,20645685.07
11/23/18 15:00,2315.95,19330660.27
11/23/18 16:00,2220.866667,17514858.67
11/23/18 17:00,2059.383333,15911995.73
11/23/18 18:00,2060.35,15612274.4
11/23/18 19:00,1965.783333,15627905.07
11/23/18 20:00,1904,16335516.27
11/23/18 21:00,3270.966667,22725109.33
11/23/18 22:00,3579.783333,24301026.13
11/23/18 23:00,2616.9,18180984.53
11/24/18 0:00,2310.033333,16033493.6
11/24/18 1:00,2225.316667,15809596.8
11/24/18 2:00,2193.566667,15764376.8
11/24/18 3:00,2186.35,15390232
11/24/18 4:00,2224.583333,15138330.67
11/24/18 5:00,2341.466667,14917305.07
11/24/18 6:00,2084.783333,14575309.87
11/24/18 7:00,2045.15,14590286.93
11/24/18 8:00,2233.85,14886902.4
11/24/18 9:00,2047.683333,14705833.33
11/24/18 10:00,2475.916667,18432947.2
11/24/18 11:00,3961.716667,35063552.27
11/24/18 12:00,4107.05,32353657.87
11/24/18 13:00,2848.7,22619152.27
11/24/18 14:00,2118.95,19661905.07
11/24/18 15:00,2131.3,17120765.47
11/24/18 16:00,1983.4,14502628.6
11/24/18 17:00,2046.533333,15082798.93
11/24/18 18:00,1800.95,14392324.27
11/24/18 19:00,1952.466667,13645042.13
11/24/18 20:00,1937.483333,13333981.6
11/24/18 21:00,2120.916667,13683378.4
11/24/18 22:00,3094.233333,19746899.2
11/24/18 23:00,5147.283333,34262122.4
11/25/18 0:00,3278.833333,22326036.8
11/25/18 1:00,2434.433333,17068695.47
11/25/18 2:00,2271.45,15218024.53
11/25/18 3:00,2116.533333,14618150.4
11/25/18 4:00,2145.3,14571923.2
11/25/18 5:00,2081.283333,14216718.93
11/25/18 6:00,1992.916667,13221873.07
11/25/18 7:00,2174.6,18749344
11/25/18 8:00,2179.366667,22157358.13
11/25/18 9:00,2310.65,28924317.87
11/25/18 10:00,2111.866667,28258381.33
11/25/18 11:00,3898.016667,29153376
11/25/18 12:00,5212.433333,30914700.8
11/25/18 13:00,4673.816667,31794141.87
11/25/18 14:00,4132.366667,35174548.27
11/25/18 15:00,3636.333333,31155993.07
11/25/18 16:00,3310.316667,30343690.67
11/25/18 17:00,3181.183333,27903821.87
11/25/18 18:00,3120.716667,27226706.67
11/25/18 19:00,5824.15,28252054.4
11/25/18 20:00,3488.066667,26503639.2
11/25/18 21:00,2867.633333,24859410.13
11/25/18 22:00,2891.55,25221337.6
11/25/18 23:00,4794.05,27662925.33
11/26/18 0:00,5101.516667,26827256.53
11/26/18 1:00,6264.733333,28278537.07
11/26/18 2:00,5180.483333,27251072
11/26/18 3:00,3851.25,25820106.67
11/26/18 4:00,3055.166667,24412021.33
11/26/18 5:00,2405.033333,22986343.47
11/26/18 6:00,2320.916667,22544179.2
11/26/18 7:00,2257.333333,22246168.53
11/26/18 8:00,2296.216667,22471574.4
11/26/18 9:00,2165.95,22534419.12
11/26/18 10:00,2883.083333,24520866.87
11/26/18 11:00,3369.85,26572912.27
11/26/18 12:00,4672.6,30349499.47
11/26/18 13:00,6593.666667,37032478.8
11/26/18 14:00,2534.25,26672745.73
11/26/18 15:00,2578.416667,21836452.53
11/26/18 16:00,2603.633333,19604544.6
11/26/18 17:00,5578.05,24788256.17
11/26/18 18:00,5062.816667,23794121.07
11/26/18 19:00,3296.2,19285347.13
11/26/18 20:00,2440.733333,18671368.53
11/26/18 21:00,3917.883333,24284491.73
11/26/18 22:00,2356.95,24465528.8
11/26/18 23:00,2727.2,25199063.47
11/27/18 0:00,4338.583333,23552564.8
11/27/18 1:00,2768.5,20711608.53
11/27/18 2:00,2112.016667,19271761.33
11/27/18 3:00,3375.716667,19419733.33
11/27/18 4:00,1832.833333,17325816.27
11/27/18 5:00,1797.866667,16678484.8
11/27/18 6:00,3021.4,17609408.27
11/27/18 7:00,2024.216667,16136861.07
11/27/18 8:00,1905.716667,15995016.52
11/27/18 9:00,3289.4,17628749.33
11/27/18 10:00,3074.183333,17799833.47
11/27/18 11:00,2570.633333,18610511.1
11/27/18 12:00,10641.38333,35647920.13
11/27/18 13:00,8030.9,30785264.8
11/27/18 14:00,9056.016667,32062340
11/27/18 15:00,7156.466667,43278264.4
11/27/18 16:00,11245.78333,73500554.93
11/27/18 17:00,9079,66903344.4
11/27/18 18:00,6498.116667,50672753.6
11/27/18 19:00,6751.05,68018623.73
11/27/18 20:00,5985.766667,66229674.4
11/27/18 21:00,5442.5,55350186.67
11/27/18 22:00,8922.933333,52881208.53
11/27/18 23:00,7145.1,43317544.93
11/28/18 0:00,5901.2,35428265.87
11/28/18 1:00,6242.983333,33459009.73
11/28/18 2:00,4769.433333,30440241.47
11/28/18 3:00,5645.083333,32840739.33
11/28/18 4:00,4532,32452047.07
11/28/18 5:00,5306.033333,29827940.53
11/28/18 6:00,4035.416667,25395836.93
11/28/18 7:00,4956.466667,29224685.33
11/28/18 8:00,4044.95,27176830.93
11/28/18 9:00,4017.433333,26280514.33
11/28/18 10:00,7387.583333,41599990.97
11/28/18 11:00,6680.733333,50737909.47
11/28/18 12:00,6109.9,38440287.33
11/28/18 13:00,5279.55,39401135.07
11/28/18 14:00,4626.066667,34862193.33
11/28/18 15:00,5985.266667,34658754.4
11/28/18 16:00,4097.866667,31672302.8
11/28/18 17:00,3870.366667,31188394.67
11/28/18 18:00,5656.066667,38312925.8
11/28/18 19:00,7898,59407189.47
11/28/18 20:00,4932.483333,38633630.93
11/28/18 21:00,4380.833333,29667553.33
11/28/18 22:00,3160.316667,26712273.6
11/28/18 23:00,3877.266667,26503862.93
11/29/18 0:00,4793.183333,30970356.8
11/29/18 1:00,5299.05,30053806.93
11/29/18 2:00,3232.666667,25012701.33
11/29/18 3:00,3811.933333,24501723.47
11/29/18 4:00,2698.05,22947677.33
11/29/18 5:00,3664.716667,23763904.53
11/29/18 6:00,2585,22308994.67
11/29/18 7:00,3390.9,22690165.6
11/29/18 8:00,2510.316667,22761957.07
11/29/18 9:00,3806.85,29692019.5
11/29/18 10:00,2890.066667,29845948.3
11/29/18 11:00,10431.86667,86522955.63
11/29/18 12:00,10440.36667,86190391.47
11/29/18 13:00,8007.016667,70665643.73
11/29/18 14:00,7187.75,60671326
11/29/18 15:00,9486.266667,75764590.57
11/29/18 16:00,14191.15,95853984.72
11/29/18 17:00,12579.93333,78967227.33
11/29/18 18:00,9156.2,53615793.6
11/29/18 19:00,6948.716667,40900519.6
11/29/18 20:00,7567.916667,41309163.47
11/29/18 21:00,5792.2,39563429.6
11/29/18 22:00,5702.316667,40174557.33
11/29/18 23:00,4046,37980314.93
11/30/18 0:00,5275.683333,41614732.8
11/30/18 1:00,4157.266667,39387808.8
11/30/18 2:00,4576.85,38270437.33
11/30/18 3:00,3515.533333,36844743.73
11/30/18 4:00,4298.8,37505740.27
11/30/18 5:00,3878.166667,36514501.33
11/30/18 6:00,3890.633333,36460704.53
11/30/18 7:00,4266.4,37346824.53
11/30/18 8:00,3977.65,35997418.4
11/30/18 9:00,4761.616667,41000295.73
11/30/18 10:00,7859.433333,46619621.87
11/30/18 11:00,6991.25,42449763.17
11/30/18 12:00,7911.9,40306764.47
11/30/18 13:00,6609.4,34761529.07
11/30/18 14:00,7686.583333,37856198.93
11/30/18 15:00,9171.783333,59795726.4
11/30/18 16:00,8763.516667,58025810.53
11/30/18 17:00,7122.066667,56725840.4
11/30/18 18:00,6900.766667,53747108.13
11/30/18 19:00,5923.4,52304469.47
11/30/18 20:00,6220.766667,51498572.93
11/30/18 21:00,5613.8,50643457.47
11/30/18 22:00,6169.1,51080631.87
11/30/18 23:00,5339.533333,50070604.13
12/1/18 0:00,5227.933333,49458394.22
12/1/18 1:00,5630.833333,49216722.73
12/1/18 2:00,4805.833333,48316381.8
12/1/18 3:00,5344.583333,48537006.6
12/1/18 4:00,5283.366667,47544323.8
12/1/18 5:00,4210.966667,43341288.2
12/1/18 6:00,4420.666667,42995980.33
12/1/18 7:00,4357.35,42364293.8
12/1/18 8:00,4467.816667,42374619.13
12/1/18 9:00,4409.2,42279101.87
12/1/18 10:00,10360.56667,90407292
12/1/18 11:00,11837.75,105730139.7
12/1/18 12:00,12959.81667,103492760.3
12/1/18 13:00,12654.26667,100568947.8
12/1/18 14:00,12491.88333,96234214.33
12/1/18 15:00,12630.15,94857921.53
12/1/18 16:00,12511.61667,86802697.33
12/1/18 17:00,9607.016667,67924162.13
12/1/18 18:00,7506.516667,54470643.53
12/1/18 19:00,6333.7,49330759.93
12/1/18 20:00,5792.816667,49598401.52
12/1/18 21:00,5450.433333,47067718.53
12/1/18 22:00,4960.25,42959666.27
12/1/18 23:00,4515.75,39795484.27
12/2/18 0:00,4076.416667,36615675.2
12/2/18 1:00,3579.15,34238668.8
12/2/18 2:00,3586.433333,34344601.6
12/2/18 3:00,3794.933333,34683822.4
12/2/18 4:00,3845.5,33786028.27
12/2/18 5:00,3442.8,33303544
12/2/18 6:00,3468.983333,32619249.73
12/2/18 7:00,3209.916667,30736592.53
12/2/18 8:00,3099.816667,29586641.07
12/2/18 9:00,3111.016667,28979257.6
12/2/18 10:00,3027.333333,28104956.8
12/2/18 11:00,4578.8,29350427.2
12/2/18 12:00,6348.033333,30522132.1
12/2/18 13:00,8670.166667,35213154.53
12/2/18 14:00,9433.766667,37496227.87
12/2/18 15:00,6941.65,32431314
12/2/18 16:00,7472.4,32852000.67
12/2/18 17:00,5091.15,28431839.6
12/2/18 18:00,4958.933333,29762812.4
12/2/18 19:00,5143.45,32526190.27
12/2/18 20:00,5035.216667,32801416.13
12/2/18 21:00,4899.8,28452716.4
12/2/18 22:00,5595.833333,35650162.27
12/2/18 23:00,5454.55,36426979.33
12/3/18 0:00,5569.65,37831979.87
12/3/18 1:00,6415.883333,44673459.87
12/3/18 2:00,5767.933333,41808282.8
12/3/18 3:00,4944.6,37393428.4
12/3/18 4:00,4102.266667,32405670
12/3/18 5:00,3881.283333,31805485.83
12/3/18 6:00,4014.833333,32674553
12/3/18 7:00,3539.683333,29351849.87
12/3/18 8:00,3169.483333,26998138.13
12/3/18 9:00,4877.716667,45424455.2
12/3/18 10:00,4825.2,45880766.57
12/3/18 11:00,4918.866667,45942625.27
12/3/18 12:00,4627.983333,45047113.33
12/3/18 13:00,4200.833333,42956461.47
12/3/18 14:00,4265.283333,39598285.6
12/3/18 15:00,5432.833333,38374579.67
12/3/18 16:00,6409.883333,38066170.47
12/3/18 17:00,4318.333333,32105566.93
12/3/18 18:00,4307.883333,33193150.4
12/3/18 19:00,4156.033333,34556106.8
12/3/18 20:00,3915.366667,33666100
12/3/18 21:00,4519.866667,38390319.2
12/3/18 22:00,4493,38826783.07
12/3/18 23:00,4621.766667,38428917.33
12/4/18 0:00,4992.5,38413140.13
12/4/18 1:00,4956.416667,37288525.2
12/4/18 2:00,4936.033333,37449047.27
12/4/18 3:00,4771.95,37291862.93
12/4/18 4:00,4667.366667,39145788
12/4/18 5:00,3750.866667,34307452.07
12/4/18 6:00,3363.866667,32524435.73
12/4/18 7:00,2899.55,30279022.93
12/4/18 8:00,2759.6,26535130.93
12/4/18 9:00,2730.166667,26596946
12/4/18 10:00,3079.9,28025091.4
12/4/18 11:00,6492.45,31070235.53
12/4/18 12:00,7965.966667,34230823.73
12/4/18 13:00,7102.8,34414696.53
12/4/18 14:00,6191.233333,32996842.13
12/4/18 15:00,5853.816667,41270044
12/4/18 16:00,6220.383333,48682759.27
12/4/18 17:00,5960.05,45647154.4
12/4/18 18:00,5256.583333,41816781.33
12/4/18 19:00,4553,38845422.53
12/4/18 20:00,4132,36298001.07
12/4/18 21:00,3939.833333,33426844.8
12/4/18 22:00,3972.55,34028323.87
12/4/18 23:00,4315.683333,34755201.6
12/5/18 0:00,3585.15,29415473.6
12/5/18 1:00,3245.45,27509852
12/5/18 2:00,3048.883333,26509819.73
12/5/18 3:00,2887.85,25893268
12/5/18 4:00,2744.916667,25333732.8
12/5/18 5:00,2596.766667,24534260.67
12/5/18 6:00,2497.366667,24140378
12/5/18 7:00,2382.75,23728481.87
12/5/18 8:00,2329.233333,23604180
12/5/18 9:00,2652.716667,24948408.27
12/5/18 10:00,3140.816667,26810031.6
12/5/18 11:00,2795.616667,25941949.4
12/5/18 12:00,2613.566667,25372756.2
12/5/18 13:00,2517.183333,25406692.53
12/5/18 14:00,3710.316667,25852680.1
12/5/18 15:00,6182.616667,27434710.93
12/5/18 16:00,8281.983333,46026217
12/5/18 17:00,7021.8,45248920.67
12/5/18 18:00,6708.416667,44630137.17
12/5/18 19:00,6263.5,44282802.53
12/5/18 20:00,5826.816667,43238470.8
12/5/18 21:00,5408.383333,42922392.93
12/5/18 22:00,4855.866667,41779043.6
12/5/18 23:00,4616.316667,41612567.47
12/6/18 0:00,4368.966667,40657986.6
12/6/18 1:00,4399.233333,40570727.6
12/6/18 2:00,4421.016667,49272712
12/6/18 3:00,5049.7,60355871.87
12/6/18 4:00,4250.216667,57216355.2
12/6/18 5:00,3926.4,50943972.13
12/6/18 6:00,3833.25,50399844.13
12/6/18 7:00,3850.366667,51980301.47
12/6/18 8:00,3791.816667,48591281.47
12/6/18 9:00,3865.016667,46641664.4
12/6/18 10:00,5329.633333,54421792.53
12/6/18 11:00,6209.466667,60758746.8
12/6/18 12:00,9165.65,63221558.67
12/6/18 13:00,9570.716667,62619403.87
12/6/18 14:00,8595.1,60257306.13
12/6/18 15:00,7832.316667,56964780.5
12/6/18 16:00,8194.5,53959666.75
12/6/18 17:00,7796.333333,50410543.8
12/6/18 18:00,7114.566667,45909891.87
12/6/18 19:00,6230.15,39458409.8
12/6/18 20:00,5340.4,34018626.33
12/6/18 21:00,4686.25,32146564.27
12/6/18 22:00,4324.083333,29659358.53
12/6/18 23:00,5441.133333,29887955.6
12/7/18 0:00,5109.1,25701145.27
12/7/18 1:00,4746.5,23816218.47
12/7/18 2:00,4389.216667,22606098.87
12/7/18 3:00,3993.633333,20615494.27
12/7/18 4:00,3735.166667,19700542.87
12/7/18 5:00,3511.133333,18661262.93
12/7/18 6:00,3057.55,18042002.93
12/7/18 7:00,2939.433333,17948749.93
12/7/18 8:00,2916.616667,18283356.27
12/7/18 9:00,3304.6,23245036.8
12/7/18 10:00,3484.783333,23694127.2
12/7/18 11:00,3582.566667,27004954.4
12/7/18 12:00,3472.083333,26081862.13
12/7/18 13:00,3540.466667,29198071.2
12/7/18 14:00,3481.65,26651296.93
12/7/18 15:00,3257.633333,29459842.4
12/7/18 16:00,3307.983333,33246250.4
12/7/18 17:00,3357.483333,32200132.53
12/7/18 18:00,3164.533333,26952634.93
12/7/18 19:00,3083.333333,25645055.73
12/7/18 20:00,3205.533333,26953493.33
12/7/18 21:00,2848.033333,22138673.6
12/7/18 22:00,2452.516667,20130282.13
12/7/18 23:00,2525.116667,22643098.13
12/8/18 0:00,2541.033333,23132321.87
12/8/18 1:00,2275.966667,23724584.27
12/8/18 2:00,2277.85,27502093.07
12/8/18 3:00,2208.966667,28529836
12/8/18 4:00,2208.783333,31123474.4
12/8/18 5:00,2121.95,30482083.47
12/8/18 6:00,2079.316667,30524771.47
12/8/18 7:00,1975.066667,26931692
12/8/18 8:00,4114.366667,29379217.33
12/8/18 9:00,3595.866667,24913567.73
12/8/18 10:00,2454.933333,20869345.6
12/8/18 11:00,1899.416667,18454381.27
12/8/18 12:00,1759.35,19164439.2
12/8/18 13:00,1740.716667,21224396.13
12/8/18 14:00,1730.833333,22452537.73
12/8/18 15:00,1695.65,22227270.13
12/8/18 16:00,1673.433333,22185526
12/8/18 17:00,1734.066667,23526462.27
12/8/18 18:00,1772.816667,24736832.93
12/8/18 19:00,1587.666667,19841155.87
12/8/18 20:00,1502.6,16698984.93
12/8/18 21:00,1400.166667,14263866
12/8/18 22:00,1327.266667,12855081.2
12/8/18 23:00,1515.3,12813613.73
12/9/18 0:00,1797.683333,12562965.73
12/9/18 1:00,1641.383333,10831338.27
12/9/18 2:00,1378.116667,9048615.333
12/9/18 3:00,1229.133333,8457779.867
12/9/18 4:00,1139.55,8160226
12/9/18 5:00,1082.833333,7757630.267
12/9/18 6:00,1047.1,7690260.133
12/9/18 7:00,1006.683333,7568045.733
12/9/18 8:00,2172.666667,10956228.13
12/9/18 9:00,7294.466667,57420825.47
12/9/18 10:00,6335.433333,59566745.2
12/9/18 11:00,5148.65,52361171.87
12/9/18 12:00,2538.716667,25186876.13
12/9/18 13:00,1429.216667,10655332.67
12/9/18 14:00,1360.1,9636125.733
12/9/18 15:00,1265.25,8958504.267
12/9/18 16:00,1078.016667,8329968
12/9/18 17:00,1429,10583755.87
12/9/18 18:00,1315.466667,9005485.2
12/9/18 19:00,1231.25,8460760.933
12/9/18 20:00,1536.45,10571065.33
12/9/18 21:00,1527.266667,9642088.267
12/9/18 22:00,1379.85,8996937.333
12/9/18 23:00,1338.666667,8597580
12/10/18 0:00,1440.133333,8942316
12/10/18 1:00,3321.133333,10258615.2
12/10/18 2:00,3175.283333,9500510.133
12/10/18 3:00,2910.916667,8840571.467
12/10/18 4:00,2601.55,8291178.133
12/10/18 5:00,2384.783333,7921260.8
12/10/18 6:00,2208.416667,7810101.067
12/10/18 7:00,2070.2,7621373.6
12/10/18 8:00,2103.65,7914475.467
12/10/18 9:00,2244.9,8641219.6
12/10/18 10:00,2989.916667,17904869.2
12/10/18 11:00,5403.866667,51849090.3
12/10/18 12:00,7922.4,73570879
12/10/18 13:00,7588.216667,65697232.27
12/10/18 14:00,6868.733333,52701655.13
12/10/18 15:00,4293,24175167.6
12/10/18 16:00,3572.35,16636614.13
12/10/18 17:00,3300.733333,14799143.33
12/10/18 18:00,3794.783333,15106396.2
12/10/18 19:00,4016.2,14501812.93
12/10/18 20:00,3804.833333,13168100.07
12/10/18 21:00,3672.65,12766003.73
12/10/18 22:00,3598.9,12591949.33
12/10/18 23:00,4150.966667,14991681.6
12/11/18 0:00,3987.516667,12197997.33
12/11/18 1:00,5577.283333,13604290.93
12/11/18 2:00,6664.35,15022367.73
12/11/18 3:00,6229.416667,13460917.07
12/11/18 4:00,5819.483333,12045481.6
12/11/18 5:00,5466.05,11173898.13
12/11/18 6:00,5193.15,10639200.93
12/11/18 7:00,4662.083333,9765482.133
12/11/18 8:00,4102.316667,9105846.933
12/11/18 9:00,4070.183333,9811013.333
12/11/18 10:00,4162.05,10927896.5
12/11/18 11:00,6206.816667,38686749.33
12/11/18 12:00,14003.98333,133019044.9
12/11/18 13:00,13746.96667,129822764.3
12/11/18 14:00,13203.21667,127140374.8
12/11/18 15:00,11374.61667,107334662.9
12/11/18 16:00,10106.48333,94047187.2
12/11/18 17:00,8508.616667,75303078.8
12/11/18 18:00,4598.783333,30402619.47
12/11/18 19:00,4182.316667,17246978.8
12/11/18 20:00,4955.566667,14002462.93
12/11/18 21:00,4567.866667,9791639.4
12/11/18 22:00,4603.6,9188245.2
12/11/18 23:00,4821.333333,9386836.4
12/12/18 0:00,4751.583333,10818907.73
12/12/18 1:00,4726.7,15238421.87
12/12/18 2:00,4546.2,17549660.53
12/12/18 3:00,4347.916667,13038252
12/12/18 4:00,4260.233333,10610323.73
12/12/18 5:00,4155.15,8513363.2
12/12/18 6:00,4049.666667,8128462.4
12/12/18 7:00,3961.216667,8997267.467
12/12/18 8:00,3858.283333,9216776.533
12/12/18 9:00,4199.516667,10497767.47
12/12/18 10:00,4955.383333,11656546.4
12/12/18 11:00,4808.516667,11668095.73
12/12/18 12:00,4710.05,11415216.13
12/12/18 13:00,5088.483333,13168816
12/12/18 14:00,6058.75,15841672.67
12/12/18 15:00,6390.666667,17732661
12/12/18 16:00,6399.8,23412488.87
12/12/18 17:00,6239.016667,26262494
12/12/18 18:00,5814.933333,25079479.27
12/12/18 19:00,5779.816667,23983854.4
12/12/18 20:00,6042.683333,24335693.2
12/12/18 21:00,6324.383333,27574428
12/12/18 22:00,5784.316667,27856365.78
12/12/18 23:00,4641.483333,24442279.42
12/13/18 0:00,4019.483333,20538560.8
12/13/18 1:00,3796.7,19840303.13
12/13/18 2:00,3794.8,21347179.2
12/13/18 3:00,3699.583333,18395622.47
12/13/18 4:00,3641.483333,17546860.47
12/13/18 5:00,3421,16050941.2
12/13/18 6:00,3238.75,13995791.4
12/13/18 7:00,3021.566667,11467487.27
12/13/18 8:00,2876.483333,11002718.13
12/13/18 9:00,3211.716667,15462996.47
12/13/18 10:00,4044.983333,16454608.53
12/13/18 11:00,3564.066667,15477511.93
12/13/18 12:00,3412.866667,17922839.8
12/13/18 13:00,3132.233333,18032275.67
12/13/18 14:00,3157.8,17907991.2
12/13/18 15:00,4679.716667,33978304
12/13/18 16:00,7728.183333,66259170.8
12/13/18 17:00,2915.55,11851021.8
12/13/18 18:00,2522.916667,10870271.93
12/13/18 19:00,2624.316667,12957391.73
12/13/18 20:00,3077.716667,19868206.2
12/13/18 21:00,2976.883333,18936898.33
12/13/18 22:00,2626.85,13632118.87
12/13/18 23:00,3130.366667,21519180.93
12/14/18 0:00,3814.916667,25366004.93
12/14/18 1:00,3062.2,17078938.67
12/14/18 2:00,2581.933333,14752160.8
12/14/18 3:00,2782.25,14474149.6
12/14/18 4:00,2809.083333,13673839.47
12/14/18 5:00,2315.066667,11405134.73
12/14/18 6:00,2085.45,8579665.067
12/14/18 7:00,1986.283333,7314784.667
12/14/18 8:00,1836.433333,5348351.867
12/14/18 9:00,1896.816667,5642377.067
12/14/18 10:00,2225.966667,8437438.667
12/14/18 11:00,2389.566667,11038302.87
12/14/18 12:00,2481.433333,10998709.08
12/14/18 13:00,11875.1,23390100.77
12/14/18 14:00,11800.26667,26251148.87
12/14/18 15:00,11425.45,24501319.4
12/14/18 16:00,9744.883333,21125906.67
12/14/18 17:00,9549.1,36696648.8
12/14/18 18:00,8766.266667,38123325.33
12/14/18 19:00,8175.733333,35438383.87
12/14/18 20:00,7677.8,35579461.6
12/14/18 21:00,7517.683333,36507304.4
12/14/18 22:00,7149.25,33635218.13
12/14/18 23:00,7057.916667,36822365.2
12/15/18 0:00,6349.066667,30831609.07
12/15/18 1:00,5180.6,28340459.2
12/15/18 2:00,3548.3,24492545.33
12/15/18 3:00,3292.183333,18964690.13
12/15/18 4:00,3834.933333,15421116.8
12/15/18 5:00,3727.516667,13611518.4
12/15/18 6:00,3700.083333,13788389.33
12/15/18 7:00,3581.766667,14195122.13
12/15/18 8:00,3297.233333,13080157.07
12/15/18 9:00,3169.083333,13589339.73
12/15/18 10:00,3063.633333,14764765.87
12/15/18 11:00,3302.65,13843922.13
12/15/18 12:00,3157.633333,13728386.13
12/15/18 13:00,2786.716667,12499798.4
12/15/18 14:00,2515.933333,12062855.73
12/15/18 15:00,2428.633333,11757077.33
12/15/18 16:00,2261.916667,9837853.867
12/15/18 17:00,2339.333333,10352598.13
12/15/18 18:00,2254.25,9508666.6
12/15/18 19:00,2221.1,8791104.533
12/15/18 20:00,2115.066667,7323367.733
12/15/18 21:00,2096.55,7163183.2
12/15/18 22:00,2125.916667,7593239.2
12/15/18 23:00,2091.516667,6874063.733
12/16/18 0:00,2130.366667,7299741.6
12/16/18 1:00,2979.683333,7232295.2
12/16/18 2:00,3422.25,7006856.267
12/16/18 3:00,3635.066667,9289681.333
12/16/18 4:00,3066.95,6348682.4
12/16/18 5:00,3021.183333,6260208.8
12/16/18 6:00,2977.833333,6036430.667
12/16/18 7:00,2919.366667,6300477.6
12/16/18 8:00,2891.683333,6611888.8
12/16/18 9:00,2841.866667,6478753.067
12/16/18 10:00,2709.533333,6191930.4
12/16/18 11:00,3566.15,15192040
12/16/18 12:00,6955,50205107.47
12/16/18 13:00,7059.2,50377224
12/16/18 14:00,8930.416667,70880588.4
12/16/18 15:00,12016.9,95262175.2
12/16/18 16:00,12283.8,95719129.87
12/16/18 17:00,12172.26667,97540370.4
12/16/18 18:00,11812.35,95350039.73
12/16/18 19:00,11302.73333,90448942.13
12/16/18 20:00,11188.31667,89265670.13
12/16/18 21:00,11013.96667,88463206.67
12/16/18 22:00,10730.36667,85973983.73
12/16/18 23:00,10639.65,86033825.87
12/17/18 0:00,10922.91667,92600701.6
12/17/18 1:00,10557.55,88683395.73
12/17/18 2:00,10277.98333,84967957.07
12/17/18 3:00,10122.46667,83197020
12/17/18 4:00,9990.65,82698310.93
12/17/18 5:00,9887.883333,82222368.53
12/17/18 6:00,9755.233333,81693506.67
12/17/18 7:00,9640.766667,81076108.93
12/17/18 8:00,9590.366667,80725658.93
12/17/18 9:00,9723.5,81488060.87
12/17/18 10:00,10257.4,82004667.73
12/17/18 11:00,10175.11667,81443651.6
12/17/18 12:00,9491.483333,77466172.53
12/17/18 13:00,8241.283333,64861505.33
12/17/18 14:00,7107.666667,53575345.07
12/17/18 15:00,6475.433333,46304168.8
12/17/18 16:00,5675.4,34565946.2
12/17/18 17:00,4723.7,27091877.73
12/17/18 18:00,4164.766667,25684233.15
12/17/18 19:00,5502.216667,37890528.53
12/17/18 20:00,7894.516667,62493674.6
12/17/18 21:00,7608.033333,60293721.87
12/17/18 22:00,7232.65,56941404.53
12/17/18 23:00,7025.483333,54839579.73
12/18/18 0:00,6963.233333,54459507.73
12/18/18 1:00,6962.1,54886164.8
12/18/18 2:00,6850.2,53372860.2
12/18/18 3:00,6786.483333,52505430.6
12/18/18 4:00,6734.55,52023060.8
12/18/18 5:00,6667.4,51349576
12/18/18 6:00,6529.316667,49914866
12/18/18 7:00,6383.583333,49334379.47
12/18/18 8:00,6484.466667,50649529.73
12/18/18 9:00,7313.85,52111920.73
12/18/18 10:00,7751.1,51508956.4
12/18/18 11:00,7812.35,51671287.47
12/18/18 12:00,7911.133333,51810967.33
12/18/18 13:00,8188.033333,52148526.93
12/18/18 14:00,9266.95,54388328.27
12/18/18 15:00,9569.066667,61521285.47
12/18/18 16:00,9612.166667,62428080.27
12/18/18 17:00,9221.5,60697572.57
12/18/18 18:00,8724.333333,59557366.4
12/18/18 19:00,8281.766667,56906801.73
12/18/18 20:00,7798.733333,52644361.07
12/18/18 21:00,6542.7,41424303.87
12/18/18 22:00,5788.616667,33921279.2
12/18/18 23:00,5243.883333,29118672.27
12/19/18 0:00,4931.85,27113518.93
12/19/18 1:00,4776.866667,25978097.47
12/19/18 2:00,4262.216667,23733636.27
12/19/18 3:00,3829.3,21790826.67
12/19/18 4:00,3185.7,17975197.87
12/19/18 5:00,3079.266667,15885207.47
12/19/18 6:00,2973.65,14923146.67
12/19/18 7:00,2847.6,13670027.73
12/19/18 8:00,2822.933333,12464746.67
12/19/18 9:00,3284.166667,12928646.93
12/19/18 10:00,3520.416667,15375799.87
12/19/18 11:00,7472.166667,56381218.8
12/19/18 12:00,7327.166667,55398478.67
12/19/18 13:00,7215.616667,55150678.73
12/19/18 14:00,7438.116667,58764521.6
12/19/18 15:00,7594.9,62371367.07
12/19/18 16:00,7676.916667,60985256.8
12/19/18 17:00,7428.75,59984627.8
12/19/18 18:00,7061.133333,58901341.07
12/19/18 19:00,6743.566667,57655870.93
12/19/18 20:00,6667.783333,57195773.87
12/19/18 21:00,6635.983333,57268610.67
12/19/18 22:00,6545.516667,57210367.47
12/19/18 23:00,6464.933333,56166774.33
12/20/18 0:00,6403.333333,55508737.17
12/20/18 1:00,6271.6,54867592.33
12/20/18 2:00,6202.533333,54535901.07
12/20/18 3:00,6158.783333,53962372
12/20/18 4:00,6168.4,54133080.8
12/20/18 5:00,6125.25,54078092
12/20/18 6:00,6018.883333,53311813.6
12/20/18 7:00,5922.85,52277649.87
12/20/18 8:00,5986.766667,51417200.7
12/20/18 9:00,5986.2,50760290.53
12/20/18 10:00,7482.25,52447050.03
12/20/18 11:00,8160.25,52892916.83
12/20/18 12:00,7378.216667,44932905.07
12/20/18 13:00,6696.35,37368202.4
12/20/18 14:00,6489.05,32992241.47
12/20/18 15:00,6266.366667,30934420
12/20/18 16:00,5805.916667,30298170.27
12/20/18 17:00,5877.933333,32660238.07
12/20/18 18:00,5348.916667,32186404.27
12/20/18 19:00,4332.216667,26680346.27
12/20/18 20:00,3772.05,26165553.87
12/20/18 21:00,3504.133333,27891929.07
12/20/18 22:00,3081.566667,26684954.4
12/20/18 23:00,3078.45,28642927.73
12/21/18 0:00,3323.616667,32832360.27
12/21/18 1:00,2654.816667,24068034.93
12/21/18 2:00,2507.6,20785468.53
12/21/18 3:00,2367.5,19033189.07
12/21/18 4:00,2250.683333,18053436
12/21/18 5:00,2197.75,17131741.07
12/21/18 6:00,2177.15,16289092.55
12/21/18 7:00,2130.483333,15126263.87
12/21/18 8:00,2107.933333,14452331.33
12/21/18 9:00,5683.866667,46840863.6
12/21/18 10:00,7333.366667,59886462.53
12/21/18 11:00,7537.066667,58646807.6
12/21/18 12:00,8803.633333,61690416.4
12/21/18 13:00,8476.216667,63233240.13
12/21/18 14:00,9123.166667,71986100
12/21/18 15:00,9349.216667,71903392.67
12/21/18 16:00,13516.95,101202494
12/21/18 17:00,11797.91667,90319320.27
12/21/18 18:00,10337.25,78152851.33
12/21/18 19:00,7985.233333,61598784.27
12/21/18 20:00,6984.766667,56391642.53
12/21/18 21:00,6733.116667,55712827.6
12/21/18 22:00,6506.633333,55425047.33
12/21/18 23:00,6524.25,55861496.4
12/22/18 0:00,6493.716667,55726394.67
12/22/18 1:00,6470.4,55481029.2
12/22/18 2:00,6470.466667,55457032.4
12/22/18 3:00,6280.75,52630242
12/22/18 4:00,6209.533333,51565831.33
12/22/18 5:00,6087.366667,50467891.07
12/22/18 6:00,5984.3,49548066
12/22/18 7:00,5921.4,48934764.67
12/22/18 8:00,5861.633333,48179312.67
12/22/18 9:00,5772.4,46981583.2
12/22/18 10:00,5569.316667,43817822.4
12/22/18 11:00,5233.516667,35773436.13
12/22/18 12:00,4666.833333,28600156.53
12/22/18 13:00,3713.85,24716474.22
12/22/18 14:00,3501.533333,23276068.68
12/22/18 15:00,3443.15,22859472.27
12/22/18 16:00,3368.016667,21160788.82
12/22/18 17:00,2801.25,14625301.07
12/22/18 18:00,2463.4,10928858.33
12/22/18 19:00,2377.8,9994961.533
12/22/18 20:00,2397.283333,10011876.33
12/22/18 21:00,3996.383333,25651757.13
12/22/18 22:00,6768.766667,54673561.67
12/22/18 23:00,6730.6,55214552.87
12/23/18 0:00,6636.5,54160931.27
12/23/18 1:00,6496.266667,53270329.93
12/23/18 2:00,6415.266667,52955833.4
12/23/18 3:00,6308.133333,52554991.27
12/23/18 4:00,6208.933333,52143811
12/23/18 5:00,6182.633333,51989872.33
12/23/18 6:00,6164.833333,51805552.33
12/23/18 7:00,6237.45,51436797.13
12/23/18 8:00,6051.183333,50911161.93
12/23/18 9:00,6168.366667,51218085.8
12/23/18 10:00,6398.133333,52396960
12/23/18 11:00,6784.716667,52117834.67
12/23/18 12:00,7344.766667,52273972.27
12/23/18 13:00,7093.583333,52590306.13
12/23/18 14:00,8469.7,53643284.8
12/23/18 15:00,8237.066667,52388569.87
12/23/18 16:00,7607.383333,51107660.8
12/23/18 17:00,7796,49672121.6
12/23/18 18:00,7887.033333,48807152
12/23/18 19:00,7181.033333,47769619.73
12/23/18 20:00,8124.2,48600292.03
12/23/18 21:00,7061.183333,46080140.88
12/23/18 22:00,7249.816667,43527361.87
12/23/18 23:00,6656.233333,36787846.4
12/24/18 0:00,5292.016667,27963612.53
12/24/18 1:00,5218.833333,23109793.07
12/24/18 2:00,4959.783333,21287290.67
12/24/18 3:00,4210.9,19121064.53
12/24/18 4:00,4446.816667,18034688
12/24/18 5:00,3894.816667,13920546.13
12/24/18 6:00,3048.033333,9482082.133
12/24/18 7:00,2826.983333,8203063.467
12/24/18 8:00,3060.916667,8094327.467
12/24/18 9:00,2391.75,7246093.6
12/24/18 10:00,3029.783333,7905907.2
12/24/18 11:00,2918.2,7449975.733
12/24/18 12:00,2460.666667,7399290.667
12/24/18 13:00,3790.033333,9045867.733
12/24/18 14:00,3254.033333,8764330.667
12/24/18 15:00,2673.866667,7664636.8
12/24/18 16:00,2124.25,6763640.133
12/24/18 17:00,4057.483333,15597474.67
12/24/18 18:00,3194.85,9015448
12/24/18 19:00,2307.2,7169793.333
12/24/18 20:00,1996.85,6559344.533
12/24/18 21:00,1879.25,5188196.533
12/24/18 22:00,2257.116667,5406932.533
12/24/18 23:00,3967.1,15874907.73
12/25/18 0:00,7037.65,50150585.6
12/25/18 1:00,6390.2,49797307.47
12/25/18 2:00,6334.616667,49798634.67
12/25/18 3:00,6176.6,49593894.4
12/25/18 4:00,6113.7,49107017.33
12/25/18 5:00,6048.516667,48770099.2
12/25/18 6:00,6040.733333,47652770.13
12/25/18 7:00,6200.816667,46946039.47
12/25/18 8:00,5849.533333,46344558.93
12/25/18 9:00,5927.85,46227445.33
12/25/18 10:00,5822.716667,44981399.47
12/25/18 11:00,5923.75,44363622.4
12/25/18 12:00,5539.7,43958272
12/25/18 13:00,5557.45,43971942.4
12/25/18 14:00,6116.05,44538112
12/25/18 15:00,5804.383333,50408557.2
12/25/18 16:00,7080.25,59304684.8
12/25/18 17:00,8626.516667,69109015.47
12/25/18 18:00,8828.2,69321149.87
12/25/18 19:00,8593.133333,68529225.33
12/25/18 20:00,8657.15,67623446.67
12/25/18 21:00,8419,66669624.8
12/25/18 22:00,8533.916667,66113251.73
12/25/18 23:00,8313.65,64294150.4
12/26/18 0:00,7902.2,60488001.33
12/26/18 1:00,7423.75,54714735.47
12/26/18 2:00,6604,45941755.6
12/26/18 3:00,5504.766667,37324187.2
12/26/18 4:00,3595.55,24333820.53
12/26/18 5:00,2997.166667,19608423.73
12/26/18 6:00,2842.833333,17279226.4
12/26/18 7:00,2464.733333,14814334.13
12/26/18 8:00,2257.233333,12233202.13
12/26/18 9:00,2304.816667,15408592.4
12/26/18 10:00,3085.766667,19679707.73
12/26/18 11:00,3277.883333,14849101.07
12/26/18 12:00,3980.533333,13092445.87
12/26/18 13:00,6322.016667,21803431.93
12/26/18 14:00,6187.033333,22788061.47
12/26/18 15:00,6999.383333,22690323.2
12/26/18 16:00,6908.25,21613465.33
12/26/18 17:00,6147.033333,21085212.8
12/26/18 18:00,6734.033333,20627324.07
12/26/18 19:00,5713.25,18383376.53
12/26/18 20:00,5692.716667,15921858.53
12/26/18 21:00,3525.366667,9411063.867
12/26/18 22:00,3774.933333,7855161.333
12/26/18 23:00,4041.033333,7308463.467
12/27/18 0:00,3486.583333,6425065.6
12/27/18 1:00,4831.316667,8048338.4
12/27/18 2:00,3754,6713922.667
12/27/18 3:00,4737.583333,7393828.267
12/27/18 4:00,3586.866667,6109637.867
12/27/18 5:00,3898.95,6361593.333
12/27/18 6:00,3057.533333,5322961.6
12/27/18 7:00,2352.916667,4520711.467
12/27/18 8:00,3358.8,5445468.8
12/27/18 9:00,2933.566667,8214865.067
12/27/18 10:00,5745.85,35959384.13
12/27/18 11:00,8908.433333,57384220.27
12/27/18 12:00,8810.416667,57072095.07
12/27/18 13:00,8480.066667,57462055.47
12/27/18 14:00,9250.116667,83035033.67
12/27/18 15:00,8514.733333,60163953.07
12/27/18 16:00,9198.233333,56214280.4
12/27/18 17:00,8348.516667,53232361.47
12/27/18 18:00,9712.883333,52801897.07
12/27/18 19:00,7823.45,50570675.33
12/27/18 20:00,7842.533333,50860996.67
12/27/18 21:00,6514.966667,51688436.8
12/27/18 22:00,7298.45,56337924
12/27/18 23:00,6400.9,48205433.87
12/28/18 0:00,7100.566667,48259728.27
12/28/18 1:00,5838.466667,46652232.53
12/28/18 2:00,6156.416667,46948501.07
12/28/18 3:00,6190.433333,46965811.2
12/28/18 4:00,5441.016667,46128372.27
12/28/18 5:00,6023.683333,46572778.67
12/28/18 6:00,5701.4,45463206.4
12/28/18 7:00,5192.716667,43549601.6
12/28/18 8:00,5513.316667,42355464.53
12/28/18 9:00,5465.916667,41835899.33
12/28/18 10:00,5723.216667,43611656.47
12/28/18 11:00,6468.7,42193114.87
12/28/18 12:00,5692.416667,36997827.2
12/28/18 13:00,5649.25,31930880
12/28/18 14:00,6776.866667,27083886.93
12/28/18 15:00,6820.5,26630532.27
12/28/18 16:00,6918.366667,26892843.47
12/28/18 17:00,5759.55,23767014.27
12/28/18 18:00,6150.116667,22594239.33
12/28/18 19:00,5310.7,20283729.73
12/28/18 20:00,5480.45,19410137.07
12/28/18 21:00,5296.683333,18402324.27
12/28/18 22:00,4532.716667,17371398.4
12/28/18 23:00,5057.833333,18324141.87
12/29/18 0:00,5071.65,18172708.27
12/29/18 1:00,4699.6,16875808
12/29/18 2:00,3640.666667,14990250.67
12/29/18 3:00,3867.133333,14703865.6
12/29/18 4:00,3743.483333,14627756.8
12/29/18 5:00,3550.516667,13866709.33
12/29/18 6:00,2939.55,10819590.4
12/29/18 7:00,2695.45,9174602.667
12/29/18 8:00,2874.016667,9021565.867
12/29/18 9:00,2776.6,8794009.6
12/29/18 10:00,2669.816667,8479714.133
12/29/18 11:00,2574.2,8142892.8
12/29/18 12:00,2539.883333,7946632.533
12/29/18 13:00,2783.366667,8019186.267
12/29/18 14:00,2743.45,8444370.133
12/29/18 15:00,2817.166667,9845240.533
12/29/18 16:00,2645.716667,9873430
12/29/18 17:00,2509.366667,9115193.733
12/29/18 18:00,5120.316667,11666672.8
12/29/18 19:00,5070.883333,11658779.33
12/29/18 20:00,5054.183333,11648043.2
12/29/18 21:00,4831.833333,11402536.13
12/29/18 22:00,4425.916667,11802427.73
12/29/18 23:00,4095.183333,11611467.73
12/30/18 0:00,4679.85,12243145.33
12/30/18 1:00,10172.98333,18280601.87
12/30/18 2:00,9456.516667,17391559.2
12/30/18 3:00,7987.966667,15735619.2
12/30/18 4:00,6881.05,14433478.93
12/30/18 5:00,6281.666667,13738701.33
12/30/18 6:00,5666.233333,13029904.8
12/30/18 7:00,4535.333333,11749873.87
12/30/18 8:00,4273.466667,11826822.4
12/30/18 9:00,3968.333333,12003225.87
12/30/18 10:00,3618.483333,11539505.07
12/30/18 11:00,3270.5,10380076
12/30/18 12:00,3043.033333,10148115.73
12/30/18 13:00,2808.4,9767502.933
12/30/18 14:00,2009.6,8967697.6
12/30/18 15:00,2179.25,9297409.6
12/30/18 16:00,2915.4,21699994.13
12/30/18 17:00,10580.6,103724523.7
12/30/18 18:00,10877.03333,107114825.9
12/30/18 19:00,10719.58333,101996760.8
12/30/18 20:00,10589,102001310.9
12/30/18 21:00,10740.15,104902323.3
12/30/18 22:00,10546.96667,99188692.53
12/30/18 23:00,10427.76667,98757668
12/31/18 0:00,10134.38333,94982078.67
12/31/18 1:00,9885.366667,98997358.67
12/31/18 2:00,9684.083333,95709408.8
12/31/18 3:00,9284.3,91167983.2
12/31/18 4:00,8988.666667,89600487.73
12/31/18 5:00,8887.616667,89359433.87
12/31/18 6:00,8925.25,89213739.93
12/31/18 7:00,8801.166667,88553773.87
12/31/18 8:00,8807.566667,88289629.87
12/31/18 9:00,8793.483333,88334058.67
12/31/18 10:00,9312.466667,89391530
12/31/18 11:00,9963.966667,90168291.93
12/31/18 12:00,9958.983333,89775405.33
12/31/18 13:00,9738.183333,88241181.47
12/31/18 14:00,9488.733333,86699874.63
12/31/18 15:00,8811.6,84850209.33
12/31/18 16:00,8460.983333,82986680.67
12/31/18 17:00,8156.833333,82518173.33
12/31/18 18:00,6898.716667,68994004.27
12/31/18 19:00,5194.233333,52565028.93
12/31/18 20:00,4102.933333,41436472.4
12/31/18 21:00,3770.5,37311290.27
12/31/18 22:00,3668.783333,35656236.2
12/31/18 23:00,3689.616667,34718541.6

==> graphs/gnu-plot/job-growth/yearly_job_growth.csv <==
2014,2137851,1497037
2015,8728292,6462549
2016,15523854,11572983
2017,20696511,16872867
2018,20204577,15904195


==> graphs/gnu-plot/offline-optimal-nonspot/comparison/comparison.csv <==
2016 1806459 1624540 1806459
2017 1617753 1375938 1617753
2018 2139854 1703923 2139854
2016-2018 1854688.66666667 1568133.66666667 1854688.66666667

==> graphs/gnu-plot/offline-optimal-nonspot/comparison/comparison_percentages_od.csv <==
2016 0.572890722457412 0.548007172245493 0.449948194582127 0.502890722457412
2017 0.565832748006446 0.541338952471457 0.444268026856175 0.435832748006446
2018 0.536915781370473 0.515670580436283 0.4223719990064404 0.4915781370473

==> graphs/gnu-plot/offline-optimal-nonspot/comparison/comparison_percentages_od_complete.csv <==
2016 0.402890722457412 0.448007172245493 0 0.402890722457412
2017 0.315832748006446 0.371338952471457 0 0.315832748006446
2018 0.346915781370473 0.435670580436283 0 0.346915781370473
2016-2018 0.353704175285779 0.418338780168962 0 0.353704175285779

==> graphs/gnu-plot/offline-optimal-nonspot/comparison/comparison_percentages_res.csv <==
2016 0.209493111534316 0.200698137544517 0.164572472786504 0.183337246118411
2017 0.235861783954873 0.229238432912923 0.187975514988597 0.180973761507222
2018 0.263418449815485 0.25549856416193 0.209508822612782 0.244765923032057

==> graphs/gnu-plot/offline-optimal-nonspot/comparison/comparison_percentages_res_complete.csv <==
2016 1.5383771503332 1.43348206138201 0 1.5383771503332
2017 1.28716746674198 1.38552222983765 0 1.28716746674198
2018 1.39992588162919 1.53943575540157 0 1.39992588162919
2016-2018 1.41475689543888 1.46028589056056 0 1.41475689543888

==> graphs/gnu-plot/offline-optimal-nonspot/comparison/old_data/comparison.csv <==
2016,1806459,1624540,1806459,4032210,11032210,0.448007172,0.402890722,0.448007172,,0.163744073,0.147254267,0.163744073
2017,1617753,1375938,1617753,4356540,10356540,0.371338952,0.315832748,0.371338952,,0.156205934,0.132856919,0.156205934
2018,2139854,1703923,2139854,4911633,9911633,0.43567058,0.346915781,0.43567058,,0.215893183,0.17191143,0.215893183
,5564066,4704401,5564066,13300383,31300383,0.41833878,0.353704175,0.41833878,,0.177763512,0.150298512,0.177763512

==> graphs/gnu-plot/offline-optimal-nonspot/comparison/old_data/comparison_old.csv <==
2016,2311172,2214144,2022615,4032210,11032210,
2017,2442712,2374117,1874262,4356540,10356540,
2018,2610907,2532408,2426030,4911633,9911633,
,,,,,,
,,,,,,
2016,0.209493112,0.200698138,0.164572473,0.183337246,,2016 0.209493111534316 0.200698137544517 0.164572472786504 0.183337246118411
2017,0.235861784,0.229238433,0.187975515,0.180973762,,2017 0.235861783954873 0.229238432912923 0.187975514988597 0.180973761507222
2018,0.26341845,0.255498564,0.209508823,0.244765923,,2018 0.263418449815485 0.25549856416193 0.209508822612782 0.244765923032057
,,,,,,
,,,,,,
,,,,,,
,,,,2016 0.209493111534316 0.200698137544517 0.164572472786504 0.183337246118411,,
,,,,2017 0.235861783954873 0.229238432912923 0.187975514988597 0.180973761507222,,
,,,,2018 0.263418449815485 0.25549856416193 0.209508822612782 0.244765923032057,,

==> graphs/gnu-plot/offline-optimal-nonspot/comparison/old_data/comparison_percentages_old.csv <==
2016 57.317748827566 54.9114257441949 50.1614499244831
2017 56.0700005049879 54.4954711766677 43.0218017050228
2018 53.1576158072071 51.5593897182465 49.3935520019513

==> graphs/gnu-plot/offline-optimal-nonspot/sustained-use/sustained-use.csv <==
2015,742370,775459
2016,1004506,1049688
2017,790212,823150
2018,829723,852550

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/comparison.csv <==
2016 1806459 1624540 1806459
2017 1617753 1375938 1617753
2018 2139854 1703923 2139854
2016-2018 1854688.66666667 1568133.66666667 1854688.66666667

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/comparison_percentages_od.csv <==
2016 0.402890722457412 0.448007172245493 0 0.402890722457412
2017 0.315832748006446 0.371338952471457 0 0.315832748006446
2018 0.346915781370473 0.435670580436283 0 0.346915781370473

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/comparison_percentages_od_complete.csv <==
2016 0.402890722457412 0.448007172245493 0 0.402890722457412
2017 0.315832748006446 0.371338952471457 0 0.315832748006446
2018 0.346915781370473 0.435670580436283 0 0.346915781370473
2016-2018 0.353704175285779 0.418338780168962 0 0.353704175285779

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/comparison_percentages_res.csv <==
2016 1.5383771503332 1.43348206138201 0 1.5383771503332
2017 1.28716746674198 1.38552222983765 0 1.28716746674198
2018 1.39992588162919 1.53943575540157 0 1.39992588162919

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/comparison_percentages_res_complete.csv <==
2016 1.5383771503332 1.43348206138201 0 1.5383771503332
2017 1.28716746674198 1.38552222983765 0 1.28716746674198
2018 1.39992588162919 1.53943575540157 0 1.39992588162919
2016-2018 1.41475689543888 1.46028589056056 0 1.41475689543888

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/old_data/comparison.csv <==
2016,1806459,1624540,1806459,4032210,11032210,0.448007172,0.402890722,0.448007172,,0.163744073,0.147254267,0.163744073
2017,1617753,1375938,1617753,4356540,10356540,0.371338952,0.315832748,0.371338952,,0.156205934,0.132856919,0.156205934
2018,2139854,1703923,2139854,4911633,9911633,0.43567058,0.346915781,0.43567058,,0.215893183,0.17191143,0.215893183
,5564066,4704401,5564066,13300383,31300383,0.41833878,0.353704175,0.41833878,,0.177763512,0.150298512,0.177763512

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/old_data/comparison_old.csv <==
2016,2311172,2214144,2022615,4032210,11032210
2017,2442712,2374117,1874262,4356540,10356540
2018,2610907,2532408,2426030,4911633,9911633

==> graphs/gnu-plot/offline-optimal-nontransient/comparison/old_data/comparison_percentages_old.csv <==
2016 57.317748827566 54.9114257441949 50.1614499244831
2017 56.0700005049879 54.4954711766677 43.0218017050228
2018 53.1576158072071 51.5593897182465 49.3935520019513
2016-2018 55.3727738517004 53.5373229477677 47.5392851469014

==> graphs/gnu-plot/offline-optimal-nontransient/sustained-use/sustained-use.csv <==
2015,742370,775459
2016,1004506,1049688
2017,790212,823150
2018,829723,852550

==> graphs/gnu-plot/offline-optimal/comparison/comparison.csv <==
2016 1806459 1624540 1806459
2017 1617753 1375938 1617753
2018 2139854 1703923 2139854
2016-2018 1854688.66666667 1568133.66666667 1854688.66666667

==> graphs/gnu-plot/offline-optimal/comparison/comparison_percentages_od.csv <==
2016 0.402890722457412 0.448007172245493 0.369948194582127 0.402890722457412
2017 0.315832748006446 0.371338952471457 0.324268026856175 0.315832748006446
2018 0.346915781370473 0.435670580436283 0.344719990064404 0.346915781370473

==> graphs/gnu-plot/offline-optimal/comparison/comparison_percentages_od_complete.csv <==
2016 0.402890722457412 0.448007172245493 0 0.402890722457412
2017 0.315832748006446 0.371338952471457 0 0.315832748006446
2018 0.346915781370473 0.435670580436283 0 0.346915781370473
2016-2018 0.353704175285779 0.418338780168962 0 0.353704175285779

==> graphs/gnu-plot/offline-optimal/comparison/comparison_percentages_res.csv <==
2016 0.147254267277363 0.163744073037043 0.135213960727361 0.147254267277363
2017 0.13285691939586 0.156205933641931 0.13640526949348 0.13285691939586
2018 0.171911429731105 0.215893183292804 0.170823322348598 0.171911429731105

==> graphs/gnu-plot/offline-optimal/comparison/comparison_percentages_res_complete.csv <==
2016 1.5383771503332 1.43348206138201 0 1.5383771503332
2017 1.28716746674198 1.38552222983765 0 1.28716746674198
2018 1.39992588162919 1.53943575540157 0 1.39992588162919
2016-2018 1.41475689543888 1.46028589056056 0 1.41475689543888

==> graphs/gnu-plot/offline-optimal/comparison/old_data/comparison.csv <==
2016,1806459,1624540,1806459,4032210,11032210,0.448007172,0.402890722,0.448007172,,0.163744073,0.147254267,0.163744073
2017,1617753,1375938,1617753,4356540,10356540,0.371338952,0.315832748,0.371338952,,0.156205934,0.132856919,0.156205934
2018,2139854,1703923,2139854,4911633,9911633,0.43567058,0.346915781,0.43567058,,0.215893183,0.17191143,0.215893183
,5564066,4704401,5564066,13300383,31300383,0.41833878,0.353704175,0.41833878,,0.177763512,0.150298512,0.177763512

==> graphs/gnu-plot/offline-optimal/comparison/old_data/comparison_old.csv <==
2016,2311172,2214144,2022615,4032210,11032210
2017,2442712,2374117,1874262,4356540,10356540
2018,2610907,2532408,2426030,4911633,9911633

==> graphs/gnu-plot/offline-optimal/comparison/old_data/comparison_percentages_old.csv <==
2016 57.317748827566 54.9114257441949 50.1614499244831
2017 56.0700005049879 54.4954711766677 43.0218017050228
2018 53.1576158072071 51.5593897182465 49.3935520019513
2016-2018 55.3727738517004 53.5373229477677 47.5392851469014

==> graphs/gnu-plot/offline-optimal/sustained-use/sustained-use.csv <==
2015,742370,775459
2016,1004506,1049688
2017,790212,823150
2018,829723,852550

==> graphs/gnu-plot/online-best-nonspot/comparison_percentages_od.csv <==
2016 0.619797881509715 0.642210244784396 0.53031418980847 0.619797881509715
2017 0.406529638165613 0.51449837345383 0.449281799485342 0.406529638165613
2018 0.48565638108614 0.670686869100171 0.532609968861312 0.48565638108614

==> graphs/gnu-plot/online-best-nonspot/comparison_percentages_od_complete.csv <==
2016 0.619797881509715 0.642210244784396 0.53031418980847 0.619797881509715
2017 0.406529638165613 0.51449837345383 0.449281799485342 0.406529638165613
2018 0.48565638108614 0.670686869100171 0.532609968861312 0.48565638108614
2016-2018 0.500405420931079 0.61089421815505 0.504619830060959 0.500405420931079

==> graphs/gnu-plot/online-best-nonspot/comparison_percentages_offline.csv <==
2016 1.5383771503332 1.43348206138201 1.39348230258964 1.5383771503332
2017 1.28716746674198 1.38552222983765 1.32552605337379 1.28716746674198
2018 1.39992588162919 1.53943575540157 1.48505101013087 1.39992588162919

==> graphs/gnu-plot/online-best-nonspot/comparison_percentages_offline_complete.csv <==
2016 1.5383771503332 1.43348206138201 1.43348230258964 1.5383771503332
2017 1.28716746674198 1.38552222983765 1.38552605337379 1.28716746674198
2018 1.39992588162919 1.53943575540157 1.54505101013087 1.39992588162919
2016-2018 1.41475689543888 1.46028589056056 1.4603472593868 1.41475689543888

==> graphs/gnu-plot/online-best-nontransient/comparison_percentages_od.csv <==
2016 0.619797881509715 0.642210244784396 0.53031418980847 0.619797881509715
2017 0.406529638165613 0.51449837345383 0.449281799485342 0.406529638165613
2018 0.48565638108614 0.670686869100171 0.532609968861312 0.48565638108614

==> graphs/gnu-plot/online-best-nontransient/comparison_percentages_od_complete.csv <==
2016 0.619797881509715 0.642210244784396 0.53031418980847 0.619797881509715
2017 0.406529638165613 0.51449837345383 0.449281799485342 0.406529638165613
2018 0.48565638108614 0.670686869100171 0.532609968861312 0.48565638108614
2016-2018 0.500405420931079 0.61089421815505 0.504619830060959 0.500405420931079

==> graphs/gnu-plot/online-best-nontransient/comparison_percentages_offline.csv <==
2016 1.5383771503332 1.43348206138201 0 1.5383771503332
2017 1.28716746674198 1.38552222983765 0 1.28716746674198
2018 1.39992588162919 1.53943575540157 0 1.39992588162919

==> graphs/gnu-plot/online-best-nontransient/comparison_percentages_offline_complete.csv <==
2016 1.44590575786466 1.41727012327239 1.44590575786466
2017 1.37090114053312 1.66862428305703 1.37090114053312
2018 1.27766210017579 1.58713576698009 1.27766210017579
2016-2018 1.35939423758756 1.55231084729424 1.35939423758756

==> graphs/gnu-plot/online-best/comparison_percentages_od.csv <==
2016 0.619797881509715 0.642210244784396 0.53031418980847 0.619797881509715
2017 0.406529638165613 0.51449837345383 0.449281799485342 0.406529638165613
2018 0.48565638108614 0.670686869100171 0.532609968861312 0.48565638108614

==> graphs/gnu-plot/online-best/comparison_percentages_od_complete.csv <==
2016 0.619797881509715 0.642210244784396 0.53031418980847 0.619797881509715
2017 0.406529638165613 0.51449837345383 0.449281799485342 0.406529638165613
2018 0.48565638108614 0.670686869100171 0.532609968861312 0.48565638108614
2016-2018 0.500405420931079 0.61089421815505 0.504619830060959 0.500405420931079

==> graphs/gnu-plot/online-best/comparison_percentages_offline.csv <==
2016 1.5383771503332 1.43348206138201 1.39348230258964 1.5383771503332
2017 1.28716746674198 1.38552222983765 1.32552605337379 1.28716746674198
2018 1.39992588162919 1.53943575540157 1.48505101013087 1.39992588162919

==> graphs/gnu-plot/online-best/comparison_percentages_offline_complete.csv <==
2016 1.5383771503332 1.43348206138201 1.43348230258964 1.5383771503332
2017 1.28716746674198 1.38552222983765 1.38552605337379 1.28716746674198
2018 1.39992588162919 1.53943575540157 1.54505101013087 1.39992588162919
2016-2018 1.41475689543888 1.46028589056056 1.4603472593868 1.41475689543888

==> graphs/gnu-plot/online-optimal/base-model/base-model.csv <==
2016,2311172,2633284
2017,2442712,2692114
2018,2610907,3158208

==> graphs/gnu-plot/online-optimal/google-model/google-model.csv <==
2016,2214144,2557852
2017,2374117,2616684
2018,2532408,3102994

==> graphs/gnu-plot/user-growth/yearly_new_users.csv <==
2014,323
2015,359
2016,233
2017,247
2018,255


==> graphs/limit_runtime_stats/limit_runtime_stats.csv <==
2016 718384743300 7844433401 42130229520 6839207434 50358749520 18466213831
2017 377760127020 14577165691 47093043060 8259658999 55163897520 19601725413
2018 173033083796 9121781173 59603366040 18592043284 39211722120 20283579265
2016-2018 1269177954116 31543380265 148826638620 33690909717 144734369160 58351518509


==> graphs/limit_runtime_stats/limit_runtime_stats_percentage.csv <==
2016 0.010919543425944023 0.16233491988818388 0.36669325602825253
2017 0.038588418015404344 0.17539021609787644 0.35533612188829256
2018 0.05271697742932365 0.3119294180721744 0.5172835613525458
2016-2018 0.02485339440596445 0.22637687734803455 0.4031628344232043


==> graphs/long_jobs_PRT/profit_curves.csv <==
1 1.2140827262245943 1.24616168921261 1.24631240368344
2 1.5033017707336258 1.55367773327041 1.55068676343917
3 1.7969250937242665 1.85819207700191 1.85454935247789
4 2.0902103688570435 2.16293347774481 2.16446963281667
5 2.3811630148252485 2.46844745743342 2.47144953851035
6 2.674847366359785 2.77892781003068 2.77485416070077
7 2.966635622821765 3.08011780787856 3.08082627247039
8 3.2610928001996973 3.38438540377309 3.38415821875296
9 3.550505056595171 3.68917357292404 3.68885798605969
10 3.84509025386678 3.99441888238225 3.99543715038654

==> graphs/long_jobs_PRT/profit_results_2016.csv <==
10 595.5037625885057 459.41192314276293 445.7092686660759 437.43154844231907 447.15199043999996
20 533.432253926907 429.2583988128815 418.73526184136244 412.5105591132581 447.15199043999996
30 471.36074526530837 398.10595315617115 391.761255016649 387.2849472514058 447.15199043999996
40 409.2892366037097 366.95350749946067 364.78724819193553 362.2705004581833 447.15199043999996
50 347.2177279421111 335.8010618427503 337.8132413672221 337.71366315437353 447.15199043999996
60 285.1462192805125 304.64861618603993 310.83923454250856 315.3214761478124 447.15199043999996
70 223.07471061891397 273.49617052932956 283.8652277177951 292.1319135930638 447.15199043999996
80 161.00320195731524 242.34372487261913 256.8912208930816 270.5922070821342 447.15199043999996
90 98.93169329571663 211.19127921590876 229.91721406836814 249.12647146210077 447.15199043999996
100 36.86018463411801 180.03883355919837 202.9432072436547 228.28110554638818 447.15199043999996

==> graphs/long_jobs_accurate/profit_curves.csv <==
1 1.06729045709131 0.918144184837536 0.917690740479638
2 1.29799768153449 1.09836884503201 1.07626940080987
3 1.53012987731075 1.27922397426796 1.24151568854394
4 1.76658261916233 1.46302748451789 1.40617003848479
5 1.9996320071492 1.64510054088226 1.56761812940098
6 2.23530747687161 1.82590182788127 1.73140426185861
7 2.46994321545842 2.00714568616719 1.89259237526824
8 2.69852576298443 2.18891128634402 2.05047012534834
9 2.93042635316741 2.36594608368717 2.20972664485901
10 3.1633504743542 2.54628443456858 2.36715529434409

==> graphs/long_jobs_accurate/profit_results_2016.csv <==
10 595.5037625885057 459.41192314276293 445.7092686660759 437.43154844231907 447.15199043999996
20 533.432253926907 429.2583988128815 418.73526184136244 412.5105591132581 447.15199043999996
30 471.36074526530837 398.10595315617115 391.761255016649 387.2849472514058 447.15199043999996
40 409.2892366037097 366.95350749946067 364.78724819193553 362.2705004581833 447.15199043999996
50 347.2177279421111 335.8010618427503 337.8132413672221 337.71366315437353 447.15199043999996
60 285.1462192805125 304.64861618603993 310.83923454250856 315.3214761478124 447.15199043999996
70 223.07471061891397 273.49617052932956 283.8652277177951 292.1319135930638 447.15199043999996
80 161.00320195731524 242.34372487261913 256.8912208930816 270.5922070821342 447.15199043999996
90 98.93169329571663 211.19127921590876 229.91721406836814 249.12647146210077 447.15199043999996
100 36.86018463411801 180.03883355919837 202.9432072436547 228.28110554638818 447.15199043999996

==> graphs/portfolio-nonspot/portfolio_offline.csv <==
Microsoft 46454227.90 0 36.91 63.09
Google\nStandard 45533897.48 0 27.27 72.73
Google\nCustomized 59712684.27 0 31.51 68.49
Amazon 151700809.64 13.55 32.80 48.81

==> graphs/portfolio-nonspot/portfolio_online.csv <==
Microsoft 46454227.90 36.97 26.27 36.75
Google\nStandard 45533897.48 20.54 21.59 57.86
Google\nCustomized 59712684.27 30 20.88 48.22
Amazon 151700809.64 36.97 26.27 36.75

==> graphs/portfolio/portfolio_offline.csv <==
Microsoft 46454227.90 29.00 23.18 47.81
Google\nStandard 45533897.48 14.21 23.68 62.09
Google\nCustomized 59712684.27 17.33 28.87 53.65
Amazon 151700809.64 29.00 23.18 47.81

==> graphs/portfolio/portfolio_online.csv <==
Microsoft 46454227.90 36.97 26.27 36.75
Google\nStandard 45533897.48 20.54 21.59 57.86
Google\nCustomized 59712684.27 30 20.88 48.22
Amazon 151700809.64 36.97 26.27 36.75

==> graphs/runtime_stats/runtime_cdf_results.csv <==
2016 10013331 9693311 9897673 10000145
2017 15421063 15023582 15293067 15399993
2018 13682019 12993106 13531421 13672072
2016-2018 39116413 37709999 38722161 39072210


==> graphs/runtime_stats/runtime_results.csv <==
2016 8688866 8452954 153420 82492
2017 13690803 13388959 208900 92944
2018 10457482 9855795 479149 122538
overall 32837151 31697708 841469 297974


==> graphs/runtime_stats/runtime_results_cdf_percentage.csv <==
2016 10013331 96.80 98.84 99.87
2017 15421063 97.42 99.17 99.86
2018 13682019 94.96 98.90 99.93
2016-2018 39116413 96.40 98.99 99.89


==> graphs/runtime_stats/runtime_results_percentage.csv <==
2016 8688866 97.28 1.70 0.90
2017 13690803 97.79 1.52 0.67
2018 10457482 94.25 4.58 1.17
2016-2018 32837151 96.53 2.56 0.90

==> graphs/short_jobs_PRT/profit_results_2016.csv <==
2016 121.43 60.44
2017 116.67 57.95
2018 143.13 74.37

==> graphs/short_jobs_accurate/profit_results_2016.csv <==
2016 66.22 38.41
2017 64.90 36
2018 64.97 36.12

==> graphs/spot_results/aws.csv <==
1 0.6913381986114265 0.7597940017951357 0.8277104541737134 0.6693140177878282 0.7275105403621053 0.7845053940763024
2 0.6712490598146156 0.7630133976154723 0.8549702247026639 0.6271136886887895 0.6980516189747756 0.7684743490865495
3 0.6815131390689325 0.7904326768467997 0.8997478810121836 0.617059288019884 0.6944768283102617 0.771450083738881
4 0.6998051352464201 0.8255966884347335 0.9476898836187392 0.6135316050841159 0.6950190059583292 0.7765974511739012
5 0.7207886744407653 0.859099695933481 0.9969711625689875 0.6139724243702733 0.6970358649463341 0.7811493786824798
6 0.7434992804191413 0.8930850001195779 1.0444849524086794 0.61491059210857 0.6996205916893017 0.7868847689951204
7 0.7666456726994456 0.9284062202251356 1.0922881839822371 0.6154683210430238 0.7037068628590153 0.7930496885414152
8 0.7881422248467362 0.9641755813503974 1.139425046044116 0.6167213566071683 0.7053329099286719 0.7968349272799178
9 0.8114535157774294 0.9997082851445782 1.187074855950105 0.6181526908261209 0.7091846103471218 0.8007800647898979
10 0.8341431561773008 1.0335651787896991 1.2339338560309991 0.6183063345890335 0.7118388323552051 0.8048970032254908


==> graphs/spot_results/google.csv <==
1 0.8760907100654631 0.9503316086870269 1.0245187412765768 0.8093318910721921 0.8502493320947871 0.8907851333229821
2 0.9091172399905544 1.0310399468758618 1.1526283976724891 0.7759431099221514 0.8305020749049559 0.8849183535671628
3 0.9661847710937674 1.1291251005647989 1.291495950318534 0.7664702224490076 0.8286207524853567 0.8903710800386285
4 1.0308267343881077 1.2316122255347717 1.432733661673713 0.7640681263190061 0.8311202181094774 0.8995990189873599
5 1.0973398289675529 1.3361088227171067 1.5735294477668045 0.7633129829595438 0.8349226245897835 0.9067176417155164
6 1.164797297213607 1.4397788103654718 1.7148655525155587 0.7640118180362699 0.8389370865403711 0.912816448470924
7 1.2329189566204368 1.5432374212670512 1.8545352621308415 0.765774439081958 0.8427832470784589 0.9199118130831516
8 1.3010780582341352 1.6470556616928411 1.9939439434248285 0.7674784379242943 0.8461234599409971 0.92575398954523
9 1.3697423348856383 1.7522173677948547 2.132674961032996 0.7683303107430323 0.8502517006153226 0.9314714223336328
10 1.4383258772327436 1.855369109518208 2.2705745540802607 0.7706458275096977 0.8537661312242079 0.9368393496323602


==> graphs/spot_spotblock/spot_spotblock_accurate.csv <==
2016 91.87 105.8
2017 85.80 87.52
2018 93.31 103.94
aggregate 90.66 99.69

==> graphs/spot_spotblock/spot_spotblock_predicted.csv <==
2016 110.87 105.8
2017 113.81 87.52
2018 137.78 103.94
aggregate 122 99.69
